A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions

This paper propose a new frame work for finding global minima which we call optimization by cut. In each iteration, it takes some samples from the feasible region and evaluates the objective function at these points. Based on the observations it cuts off from the feasible region a subregion that is unlikely to contain a global minimum. The procedure is then repeated with the feasible region replaced by the remaining region until the remaining region is ``small'' enough. If a global minimum is kept in the remaining region of each iteration, then it can be located with an arbitrary precision. The frame work is surprisingly efficient in view of its simple form and can be applied to black-box functions since neither special structure nor derivative information is required. The performance of the proposed frame work is evaluated on some benchmark functions and the results show that it can find a global minimum rather quickly.

==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Ackley3_CG.txt <==
   0.0000000e+00   3.8824120e+01
   8.6567367e-02   9.7416763e+00
   1.7313473e-01   2.3642887e+00
   2.5970210e-01   4.3224213e-01
   3.4626947e-01   4.0606654e-02
   4.3283684e-01   1.8467171e-02
   5.1940420e-01   2.7650034e-03
   6.0597157e-01   7.3565775e-04
   6.9253894e-01   1.3912275e-04
   7.7910631e-01   1.7356657e-05
   8.6567367e-01   2.3193892e-06
   9.5224104e-01   4.6217500e-07
   1.0388084e+00   5.2438025e-08
   1.1253758e+00   8.7272554e-09
   1.2119431e+00   1.5548949e-09
   1.2985105e+00   2.5616487e-10
   1.3850779e+00   2.1799451e-11
   1.4716452e+00   4.3769433e-12
   1.5582126e+00   9.6633812e-13
   1.6447800e+00   1.4210855e-13
   1.7313473e+00   2.8421709e-14
   1.8179147e+00   2.8421709e-14
   1.9044821e+00   2.8421709e-14
   1.9910494e+00   2.8421709e-14
   2.0776168e+00   2.8421709e-14
   2.1641842e+00   2.8421709e-14
   2.2507516e+00   2.8421709e-14
   2.3373189e+00   2.8421709e-14
   2.4238863e+00   2.8421709e-14
   2.5104537e+00   2.8421709e-14
   2.5970210e+00   2.8421709e-14
   2.6835884e+00   2.8421709e-14
   2.7701558e+00   2.8421709e-14
   2.8567231e+00   2.8421709e-14
   2.9432905e+00   2.8421709e-14
   3.0298579e+00   2.8421709e-14
   3.1164252e+00   2.8421709e-14
   3.2029926e+00   2.8421709e-14
   3.2895600e+00   2.8421709e-14
   3.3761273e+00   2.8421709e-14
   3.4626947e+00   2.8421709e-14
   3.5492621e+00   2.8421709e-14
   3.6358294e+00   2.8421709e-14
   3.7223968e+00   2.8421709e-14
   3.8089642e+00   2.8421709e-14
   3.8955315e+00   2.8421709e-14
   3.9820989e+00   2.8421709e-14
   4.0686663e+00   2.8421709e-14
   4.1552336e+00   2.8421709e-14
   4.2418010e+00   2.8421709e-14


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Ackley3_CR.txt <==
   0.0000000e+00   1.8794003e+01
   8.2272286e-02   9.4369003e+00
   1.6454457e-01   3.3108100e+00
   2.4681686e-01   5.9194151e-01
   3.2908914e-01   1.1544288e-01
   4.1136143e-01   1.4340236e-02
   4.9363371e-01   1.8681057e-03
   5.7590600e-01   3.5875230e-04
   6.5817829e-01   7.7874545e-05
   7.4045057e-01   1.2792016e-05
   8.2272286e-01   1.4857078e-06
   9.0499514e-01   3.2825878e-07
   9.8726743e-01   2.7699201e-08
   1.0695397e+00   6.6889356e-09
   1.1518120e+00   1.1773977e-09
   1.2340843e+00   1.8243895e-10
   1.3163566e+00   3.2002845e-11
   1.3986289e+00   4.2064130e-12
   1.4809011e+00   7.3896445e-13
   1.5631734e+00   1.7053026e-13
   1.6454457e+00   5.6843419e-14
   1.7277180e+00   2.8421709e-14
   1.8099903e+00   2.8421709e-14
   1.8922626e+00   2.8421709e-14
   1.9745349e+00   0.0000000e+00
   2.0568071e+00   0.0000000e+00
   2.1390794e+00   0.0000000e+00
   2.2213517e+00   0.0000000e+00
   2.3036240e+00   0.0000000e+00
   2.3858963e+00   0.0000000e+00
   2.4681686e+00   0.0000000e+00
   2.5504409e+00   0.0000000e+00
   2.6327131e+00   0.0000000e+00
   2.7149854e+00   0.0000000e+00
   2.7972577e+00   0.0000000e+00
   2.8795300e+00   0.0000000e+00
   2.9618023e+00   0.0000000e+00
   3.0440746e+00   0.0000000e+00
   3.1263469e+00   0.0000000e+00
   3.2086191e+00   0.0000000e+00
   3.2908914e+00   0.0000000e+00
   3.3731637e+00   0.0000000e+00
   3.4554360e+00   0.0000000e+00
   3.5377083e+00   0.0000000e+00
   3.6199806e+00   0.0000000e+00
   3.7022529e+00   0.0000000e+00
   3.7845251e+00   0.0000000e+00
   3.8667974e+00   0.0000000e+00
   3.9490697e+00   0.0000000e+00
   4.0313420e+00   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Ackley3_PSO.txt <==
   0.0000000e+00   3.4715172e+01
   6.5964141e-02   1.9969412e+01
   1.3192828e-01   1.4736511e+01
   1.9789242e-01   1.1069634e+01
   2.6385657e-01   8.6086043e+00
   3.2982071e-01   5.6438693e+00
   3.9578485e-01   3.5371441e+00
   4.6174899e-01   1.7730141e+00
   5.2771313e-01   5.8097631e-01
   5.9367727e-01   2.6546761e-01
   6.5964141e-01   1.0276460e-01
   7.2560556e-01   5.0768283e-02
   7.9156970e-01   1.3556568e-02
   8.5753384e-01   5.9963492e-03
   9.2349798e-01   2.2437472e-03
   9.8946212e-01   8.1687248e-04
   1.0554263e+00   4.2375912e-04
   1.1213904e+00   1.4825255e-04
   1.1873545e+00   7.0082514e-05
   1.2533187e+00   2.4826418e-05
   1.3192828e+00   1.1410010e-05
   1.3852470e+00   4.1456844e-06
   1.4512111e+00   1.4299488e-06
   1.5171753e+00   5.3998184e-07
   1.5831394e+00   2.1530570e-07
   1.6491035e+00   7.9649453e-08
   1.7150677e+00   3.0438343e-08
   1.7810318e+00   1.3000260e-08
   1.8469960e+00   4.2710155e-09
   1.9129601e+00   1.7933530e-09
   1.9789242e+00   8.5464080e-10
   2.0448884e+00   2.1924507e-10
   2.1108525e+00   1.0732037e-10
   2.1768167e+00   5.0818016e-11
   2.2427808e+00   1.6854074e-11
   2.3087449e+00   6.9348971e-12
   2.3747091e+00   2.9558578e-12
   2.4406732e+00   1.2505552e-12
   2.5066374e+00   5.1159077e-13
   2.5726015e+00   2.8421709e-13
   2.6385657e+00   1.4210855e-13
   2.7045298e+00   5.6843419e-14
   2.7704939e+00   5.6843419e-14
   2.8364581e+00   5.6843419e-14
   2.9024222e+00   2.8421709e-14
   2.9683864e+00   2.8421709e-14
   3.0343505e+00   2.8421709e-14
   3.1003146e+00   2.8421709e-14
   3.1662788e+00   2.8421709e-14
   3.2322429e+00   2.8421709e-14
   3.2982071e+00   2.8421709e-14
   3.3641712e+00   2.8421709e-14
   3.4301354e+00   2.8421709e-14
   3.4960995e+00   2.8421709e-14
   3.5620636e+00   2.8421709e-14
   3.6280278e+00   0.0000000e+00
   3.6939919e+00   0.0000000e+00
   3.7599561e+00   0.0000000e+00
   3.8259202e+00   0.0000000e+00
   3.8918843e+00   0.0000000e+00
   3.9578485e+00   0.0000000e+00
   4.0238126e+00   0.0000000e+00
   4.0897768e+00   0.0000000e+00
   4.1557409e+00   0.0000000e+00
   4.2217051e+00   0.0000000e+00
   4.2876692e+00   0.0000000e+00
   4.3536333e+00   0.0000000e+00
   4.4195975e+00   0.0000000e+00
   4.4855616e+00   0.0000000e+00
   4.5515258e+00   0.0000000e+00
   4.6174899e+00   0.0000000e+00
   4.6834540e+00   0.0000000e+00
   4.7494182e+00   0.0000000e+00
   4.8153823e+00   0.0000000e+00
   4.8813465e+00   0.0000000e+00
   4.9473106e+00   0.0000000e+00
   5.0132747e+00   0.0000000e+00
   5.0792389e+00   0.0000000e+00
   5.1452030e+00   0.0000000e+00
   5.2111672e+00   0.0000000e+00
   5.2771313e+00   0.0000000e+00
   5.3430955e+00   0.0000000e+00
   5.4090596e+00   0.0000000e+00
   5.4750237e+00   0.0000000e+00
   5.5409879e+00   0.0000000e+00
   5.6069520e+00   0.0000000e+00
   5.6729162e+00   0.0000000e+00
   5.7388803e+00   0.0000000e+00
   5.8048444e+00   0.0000000e+00
   5.8708086e+00   0.0000000e+00
   5.9367727e+00   0.0000000e+00
   6.0027369e+00   0.0000000e+00
   6.0687010e+00   0.0000000e+00
   6.1346652e+00   0.0000000e+00
   6.2006293e+00   0.0000000e+00
   6.2665934e+00   0.0000000e+00
   6.3325576e+00   0.0000000e+00
   6.3985217e+00   0.0000000e+00
   6.4644859e+00   0.0000000e+00
   6.5304500e+00   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Beale_CG.txt <==
   0.0000000e+00   9.9386863e-03
   7.2949429e-02   2.9322803e-03
   1.4589886e-01   1.7911251e-05
   2.1884829e-01   1.7911251e-05
   2.9179771e-01   1.5986520e-05
   3.6474714e-01   3.1775826e-06
   4.3769657e-01   3.2453055e-07
   5.1064600e-01   4.3608755e-08
   5.8359543e-01   2.8288853e-08
   6.5654486e-01   2.0190038e-09
   7.2949429e-01   1.3682500e-10
   8.0244371e-01   8.2949750e-11
   8.7539314e-01   1.0219238e-11
   9.4834257e-01   1.3484126e-12
   1.0212920e+00   2.9160999e-13
   1.0942414e+00   8.1254483e-14
   1.1671909e+00   3.5678889e-15
   1.2401403e+00   2.8453793e-16
   1.3130897e+00   1.4646988e-16
   1.3860391e+00   1.0392034e-17
   1.4589886e+00   1.6795854e-18
   1.5319380e+00   1.9070894e-19
   1.6048874e+00   6.2586106e-20
   1.6778369e+00   2.5969911e-20
   1.7507863e+00   4.3724226e-21
   1.8237357e+00   8.4206843e-22
   1.8966851e+00   6.7489156e-23
   1.9696346e+00   1.4628596e-23
   2.0425840e+00   3.6253146e-24
   2.1155334e+00   1.6938693e-25
   2.1884829e+00   1.5836210e-26
   2.2614323e+00   7.3500420e-27
   2.3343817e+00   2.1721408e-27
   2.4073311e+00   1.7807610e-28
   2.4802806e+00   6.6325946e-29
   2.5532300e+00   5.7469750e-30
   2.6261794e+00   1.0507874e-30
   2.6991289e+00   2.0029671e-31
   2.7720783e+00   1.1093356e-31
   2.8450277e+00   0.0000000e+00
   2.9179771e+00   0.0000000e+00
   2.9909266e+00   0.0000000e+00
   3.0638760e+00   0.0000000e+00
   3.1368254e+00   0.0000000e+00
   3.2097749e+00   0.0000000e+00
   3.2827243e+00   0.0000000e+00
   3.3556737e+00   0.0000000e+00
   3.4286231e+00   0.0000000e+00
   3.5015726e+00   0.0000000e+00
   3.5745220e+00   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Beale_CR.txt <==
   0.0000000e+00   2.9317245e-02
   8.9674224e-02   4.9122476e-03
   1.7934845e-01   9.9520437e-04
   2.6902267e-01   1.0665556e-04
   3.5869690e-01   1.7499872e-05
   4.4837112e-01   4.0126227e-06
   5.3804535e-01   6.4110666e-07
   6.2771957e-01   6.0517800e-08
   7.1739380e-01   1.4738028e-08
   8.0706802e-01   1.8062362e-09
   8.9674224e-01   3.6079646e-10
   9.8641647e-01   6.1116292e-11
   1.0760907e+00   1.0924811e-11
   1.1657649e+00   1.3101375e-12
   1.2554391e+00   1.8537002e-13
   1.3451134e+00   2.7052070e-14
   1.4347876e+00   6.6863427e-15
   1.5244618e+00   9.6605745e-16
   1.6141360e+00   1.4348895e-16
   1.7038103e+00   2.5985950e-17
   1.7934845e+00   3.7724868e-18
   1.8831587e+00   5.0172643e-19
   1.9728329e+00   9.7377272e-20
   2.0625072e+00   1.8025702e-20
   2.1521814e+00   2.4542395e-21
   2.2418556e+00   4.8513582e-22
   2.3315298e+00   5.3067110e-23
   2.4212041e+00   1.1059293e-23
   2.5108783e+00   1.5800566e-24
   2.6005525e+00   2.9719931e-25
   2.6902267e+00   5.0556028e-26
   2.7799010e+00   6.5156537e-27
   2.8695752e+00   1.1274671e-27
   2.9592494e+00   1.7157262e-28
   3.0489236e+00   3.1267858e-29
   3.1385979e+00   5.5528412e-30
   3.2282721e+00   7.3647561e-31
   3.3179463e+00   1.2634100e-31
   3.4076205e+00   0.0000000e+00
   3.4972948e+00   0.0000000e+00
   3.5869690e+00   0.0000000e+00
   3.6766432e+00   0.0000000e+00
   3.7663174e+00   0.0000000e+00
   3.8559917e+00   0.0000000e+00
   3.9456659e+00   0.0000000e+00
   4.0353401e+00   0.0000000e+00
   4.1250143e+00   0.0000000e+00
   4.2146886e+00   0.0000000e+00
   4.3043628e+00   0.0000000e+00
   4.3940370e+00   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Beale_PSO.txt <==
   0.0000000e+00   4.5536061e-01
   6.4355788e-02   5.5651037e-02
   1.2871158e-01   2.2608865e-02
   1.9306736e-01   1.0169343e-02
   2.5742315e-01   3.0679023e-03
   3.2177894e-01   1.7826449e-03
   3.8613473e-01   5.8093437e-04
   4.5049052e-01   2.7785762e-04
   5.1484630e-01   1.1220956e-04
   5.7920209e-01   6.1219679e-05
   6.4355788e-01   1.7819727e-05
   7.0791367e-01   9.3542828e-06
   7.7226945e-01   4.1436137e-06
   8.3662524e-01   1.8361443e-06
   9.0098103e-01   8.1102442e-07
   9.6533682e-01   3.3781388e-07
   1.0296926e+00   1.4487741e-07
   1.0940484e+00   7.2620094e-08
   1.1584042e+00   3.4545615e-08
   1.2227600e+00   1.8236066e-08
   1.2871158e+00   6.7881589e-09
   1.3514715e+00   3.0781187e-09
   1.4158273e+00   1.1470454e-09
   1.4801831e+00   4.3404620e-10
   1.5445389e+00   3.3395476e-10
   1.6088947e+00   1.2079935e-10
   1.6732505e+00   5.1782829e-11
   1.7376063e+00   2.4004065e-11
   1.8019621e+00   1.3753183e-11
   1.8663178e+00   5.1183491e-12
   1.9306736e+00   1.9713178e-12
   1.9950294e+00   9.8725120e-13
   2.0593852e+00   5.2539034e-13
   2.1237410e+00   2.2750524e-13
   2.1880968e+00   9.6580300e-14
   2.2524526e+00   6.8838185e-14
   2.3168084e+00   3.9504343e-14
   2.3811642e+00   1.5533442e-14
   2.4455199e+00   5.9771963e-15
   2.5098757e+00   2.9995377e-15
   2.5742315e+00   1.5677547e-15
   2.6385873e+00   7.5316194e-16
   2.7029431e+00   4.2022426e-16
   2.7672989e+00   1.8544093e-16
   2.8316547e+00   8.5712631e-17
   2.8960105e+00   2.3714703e-17
   2.9603662e+00   1.4741497e-17
   3.0247220e+00   7.9592268e-18
   3.0890778e+00   3.3215667e-18
   3.1534336e+00   1.3701369e-18
   3.2177894e+00   6.7841350e-19
   3.2821452e+00   4.2673042e-19
   3.3465010e+00   2.0477453e-19
   3.4108568e+00   7.0954092e-20
   3.4752125e+00   4.4829612e-20
   3.5395683e+00   1.8420051e-20
   3.6039241e+00   9.1657719e-21
   3.6682799e+00   4.2527926e-21
   3.7326357e+00   2.2558059e-21
   3.7969915e+00   1.0887958e-21
   3.8613473e+00   6.9630544e-22
   3.9257031e+00   2.7089009e-22
   3.9900588e+00   1.5097291e-22
   4.0544146e+00   6.6158395e-23
   4.1187704e+00   3.7305102e-23
   4.1831262e+00   1.2756954e-23
   4.2474820e+00   4.8684205e-24
   4.3118378e+00   3.3017751e-24
   4.3761936e+00   1.6118645e-24
   4.4405494e+00   7.7141352e-25
   4.5049052e+00   4.5983844e-25
   4.5692609e+00   1.7873706e-25
   4.6336167e+00   1.0623872e-25
   4.6979725e+00   6.6152435e-26
   4.7623283e+00   2.5346181e-26
   4.8266841e+00   1.0923667e-26
   4.8910399e+00   4.7825247e-27
   4.9553957e+00   2.7653642e-27
   5.0197515e+00   1.4160315e-27
   5.0841072e+00   5.7199349e-28
   5.1484630e+00   2.2973263e-28
   5.2128188e+00   9.6228704e-29
   5.2771746e+00   4.1199493e-29
   5.3415304e+00   3.1654585e-29
   5.4058862e+00   1.3253480e-29
   5.4702420e+00   5.0598031e-30
   5.5345978e+00   3.1215473e-30
   5.5989535e+00   1.3327435e-30
   5.6633093e+00   7.6420900e-31
   5.7276651e+00   3.2047474e-31
   5.7920209e+00   1.6331886e-31
   5.8563767e+00   1.2634100e-31
   5.9207325e+00   6.1629758e-32
   5.9850883e+00   2.7733391e-32
   6.0494441e+00   2.7733391e-32
   6.1137998e+00   0.0000000e+00
   6.1781556e+00   0.0000000e+00
   6.2425114e+00   0.0000000e+00
   6.3068672e+00   0.0000000e+00
   6.3712230e+00   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Booth_CG.txt <==
   0.0000000e+00   8.7990488e-02
   2.0814265e-02   8.7990488e-02
   4.1628531e-02   5.8026159e-03
   6.2442796e-02   1.4192628e-03
   8.3257061e-02   1.3347919e-04
   1.0407133e-01   1.8927562e-05
   1.2488559e-01   8.2672476e-06
   1.4569986e-01   8.3088894e-09
   1.6651412e-01   8.3088894e-09
   1.8732839e-01   6.2980174e-09
   2.0814265e-01   3.1802082e-09
   2.2895692e-01   5.1061512e-11
   2.4977118e-01   3.7513724e-11
   2.7058545e-01   2.6867680e-11
   2.9139971e-01   1.5782328e-12
   3.1221398e-01   9.9083487e-14
   3.3302824e-01   9.8517186e-14
   3.5384251e-01   3.9875422e-15
   3.7465678e-01   1.5513192e-15
   3.9547104e-01   1.0005064e-16
   4.1628531e-01   2.3841326e-17
   4.3709957e-01   8.2894227e-18
   4.5791384e-01   3.4680152e-19
   4.7872810e-01   2.6360483e-19
   4.9954237e-01   1.2368277e-20
   5.2035663e-01   6.8340125e-21
   5.4117090e-01   4.1506495e-23
   5.6198516e-01   5.6330546e-24
   5.8279943e-01   1.4595126e-24
   6.0361369e-01   1.6552905e-25
   6.2442796e-01   1.6552905e-25
   6.4524222e-01   1.0696323e-25
   6.6605649e-01   3.6476928e-27
   6.8687076e-01   2.8335884e-27
   7.0768502e-01   1.9011548e-28
   7.2849929e-01   7.9674951e-29
   7.4931355e-01   1.5777218e-30
   7.7012782e-01   0.0000000e+00
   7.9094208e-01   0.0000000e+00
   8.1175635e-01   0.0000000e+00
   8.3257061e-01   0.0000000e+00
   8.5338488e-01   0.0000000e+00
   8.7419914e-01   0.0000000e+00
   8.9501341e-01   0.0000000e+00
   9.1582767e-01   0.0000000e+00
   9.3664194e-01   0.0000000e+00
   9.5745620e-01   0.0000000e+00
   9.7827047e-01   0.0000000e+00
   9.9908473e-01   0.0000000e+00
   1.0198990e+00   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Booth_CR.txt <==
   0.0000000e+00   3.1704896e-01
   3.4937082e-02   4.2137124e-02
   6.9874163e-02   7.8919209e-03
   1.0481124e-01   1.1157282e-03
   1.3974833e-01   1.8203807e-04
   1.7468541e-01   2.9864151e-05
   2.0962249e-01   3.9993210e-06
   2.4455957e-01   6.2564408e-07
   2.7949665e-01   9.9024190e-08
   3.1443373e-01   1.8849781e-08
   3.4937082e-01   3.0647648e-09
   3.8430790e-01   4.7075612e-10
   4.1924498e-01   6.1178130e-11
   4.5418206e-01   8.1993475e-12
   4.8911914e-01   1.9973961e-12
   5.2405622e-01   2.6091121e-13
   5.5899331e-01   5.1605811e-14
   5.9393039e-01   7.9187138e-15
   6.2886747e-01   1.3044812e-15
   6.6380455e-01   2.0986043e-16
   6.9874163e-01   2.0662489e-17
   7.3367871e-01   4.9223701e-18
   7.6861580e-01   8.7371422e-19
   8.0355288e-01   1.1971519e-19
   8.3848996e-01   1.8759322e-20
   8.7342704e-01   3.3272137e-21
   9.0836412e-01   4.0410269e-22
   9.4330120e-01   7.7077336e-23
   9.7823829e-01   1.2985126e-23
   1.0131754e+00   3.1657584e-24
   1.0481124e+00   3.6443244e-25
   1.0830495e+00   7.0268180e-26
   1.1179866e+00   9.5740104e-27
   1.1529237e+00   1.8199021e-27
   1.1878608e+00   2.2837523e-28
   1.2227979e+00   3.1948867e-29
   1.2577349e+00   6.3108872e-30
   1.2926720e+00   7.8886091e-31
   1.3276091e+00   0.0000000e+00
   1.3625462e+00   0.0000000e+00
   1.3974833e+00   0.0000000e+00
   1.4324203e+00   0.0000000e+00
   1.4673574e+00   0.0000000e+00
   1.5022945e+00   0.0000000e+00
   1.5372316e+00   0.0000000e+00
   1.5721687e+00   0.0000000e+00
   1.6071058e+00   0.0000000e+00
   1.6420428e+00   0.0000000e+00
   1.6769799e+00   0.0000000e+00
   1.7119170e+00   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Booth_PSO.txt <==
   0.0000000e+00   2.1399082e+00
   4.6969970e-02   2.9536698e-01
   9.3939939e-02   1.1570756e-01
   1.4090991e-01   4.3804224e-02
   1.8787988e-01   1.9370912e-02
   2.3484985e-01   7.2537474e-03
   2.8181982e-01   2.3714357e-03
   3.2878979e-01   9.9170042e-04
   3.7575976e-01   3.5379559e-04
   4.2272973e-01   1.5169447e-04
   4.6969970e-01   5.3702686e-05
   5.1666967e-01   1.6271335e-05
   5.6363964e-01   7.3772753e-06
   6.1060961e-01   3.4030227e-06
   6.5757958e-01   1.2251088e-06
   7.0454955e-01   5.3239245e-07
   7.5151952e-01   2.0416531e-07
   7.9848948e-01   1.1614194e-07
   8.4545945e-01   4.1813537e-08
   8.9242942e-01   1.4537117e-08
   9.3939939e-01   4.8923185e-09
   9.8636936e-01   3.0379309e-09
   1.0333393e+00   7.8943091e-10
   1.0803093e+00   4.5115835e-10
   1.1272793e+00   2.3564334e-10
   1.1742492e+00   7.6858339e-11
   1.2212192e+00   3.0932293e-11
   1.2681892e+00   1.3794633e-11
   1.3151592e+00   6.6988117e-12
   1.3621291e+00   2.6867477e-12
   1.4090991e+00   6.0194288e-13
   1.4560691e+00   3.5166875e-13
   1.5030390e+00   1.2881468e-13
   1.5500090e+00   4.9753907e-14
   1.5969790e+00   2.0489256e-14
   1.6439489e+00   9.4490239e-15
   1.6909189e+00   4.6641961e-15
   1.7378889e+00   2.1043670e-15
   1.7848588e+00   8.8274121e-16
   1.8318288e+00   4.3556231e-16
   1.8787988e+00   1.9398140e-16
   1.9257688e+00   9.4516165e-17
   1.9727387e+00   3.7434320e-17
   2.0197087e+00   1.5037484e-17
   2.0666787e+00   6.7163171e-18
   2.1136486e+00   2.5332706e-18
   2.1606186e+00   1.2177037e-18
   2.2075886e+00   4.6574043e-19
   2.2545585e+00   1.5495513e-19
   2.3015285e+00   6.6727955e-20
   2.3484985e+00   2.9065159e-20
   2.3954685e+00   1.4601883e-20
   2.4424384e+00   7.0107684e-21
   2.4894084e+00   2.2019353e-21
   2.5363784e+00   8.6030398e-22
   2.5833483e+00   3.5672651e-22
   2.6303183e+00   2.0823415e-22
   2.6772883e+00   7.3139696e-23
   2.7242582e+00   3.1885730e-23
   2.7712282e+00   1.3504023e-23
   2.8181982e+00   7.9131292e-24
   2.8651682e+00   2.8511741e-24
   2.9121381e+00   1.3445653e-24
   2.9591081e+00   5.2860149e-25
   3.0060781e+00   1.9797766e-25
   3.0530480e+00   6.0240574e-26
   3.1000180e+00   4.0565200e-26
   3.1469880e+00   1.4050402e-26
   3.1939579e+00   7.0074514e-27
   3.2409279e+00   2.7783681e-27
   3.2878979e+00   1.5777218e-27
   3.3348678e+00   4.3781780e-28
   3.3818378e+00   2.3310840e-28
   3.4288078e+00   1.1438483e-28
   3.4757778e+00   3.5893171e-29
   3.5227477e+00   1.5777218e-29
   3.5697177e+00   7.0997481e-30
   3.6166877e+00   3.9443045e-30
   3.6636576e+00   1.5777218e-30
   3.7106276e+00   7.8886091e-31
   3.7575976e+00   0.0000000e+00
   3.8045675e+00   0.0000000e+00
   3.8515375e+00   0.0000000e+00
   3.8985075e+00   0.0000000e+00
   3.9454775e+00   0.0000000e+00
   3.9924474e+00   0.0000000e+00
   4.0394174e+00   0.0000000e+00
   4.0863874e+00   0.0000000e+00
   4.1333573e+00   0.0000000e+00
   4.1803273e+00   0.0000000e+00
   4.2272973e+00   0.0000000e+00
   4.2742672e+00   0.0000000e+00
   4.3212372e+00   0.0000000e+00
   4.3682072e+00   0.0000000e+00
   4.4151772e+00   0.0000000e+00
   4.4621471e+00   0.0000000e+00
   4.5091171e+00   0.0000000e+00
   4.5560871e+00   0.0000000e+00
   4.6030570e+00   0.0000000e+00
   4.6500270e+00   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Bukin2_CG.txt <==
   0.0000000e+00   3.3911557e-03
   2.0320837e-02   1.0816069e-04
   4.0641673e-02   4.2824507e-06
   6.0962510e-02   1.5412601e-06
   8.1283347e-02   6.8489940e-09
   1.0160418e-01   6.8489940e-09
   1.2192502e-01   6.8489940e-09
   1.4224586e-01   3.9450178e-12
   1.6256669e-01   3.9450178e-12
   1.8288753e-01   3.9450178e-12
   2.0320837e-01   3.9450178e-12
   2.2352920e-01   3.3584480e-14
   2.4385004e-01   3.3584480e-14
   2.6417088e-01   2.6848174e-14
   2.8449171e-01   6.2540999e-16
   3.0481255e-01   6.2540999e-16
   3.2513339e-01   7.8000133e-18
   3.4545422e-01   7.8000133e-18
   3.6577506e-01   5.8004272e-19
   3.8609590e-01   4.3583364e-19
   4.0641673e-01   8.3656781e-21
   4.2673757e-01   8.3656781e-21
   4.4705841e-01   2.2092751e-25
   4.6737924e-01   2.2092751e-25
   4.8770008e-01   2.2092751e-25
   5.0802092e-01   2.2092751e-25
   5.2834176e-01   2.2092751e-25
   5.4866259e-01   2.1314887e-25
   5.6898343e-01   7.9251254e-27
   5.8930427e-01   3.6098354e-27
   6.0962510e-01   1.9847740e-29
   6.2994594e-01   1.9847740e-29
   6.5026678e-01   1.9847740e-29
   6.7058761e-01   1.9847740e-29
   6.9090845e-01   8.7484674e-30
   7.1122929e-01   2.0194839e-30
   7.3155012e-01   1.2621774e-31
   7.5187096e-01   0.0000000e+00
   7.7219180e-01   0.0000000e+00
   7.9251263e-01   0.0000000e+00
   8.1283347e-01   0.0000000e+00
   8.3315431e-01   0.0000000e+00
   8.5347514e-01   0.0000000e+00
   8.7379598e-01   0.0000000e+00
   8.9411682e-01   0.0000000e+00
   9.1443765e-01   0.0000000e+00
   9.3475849e-01   0.0000000e+00
   9.5507933e-01   0.0000000e+00
   9.7540016e-01   0.0000000e+00
   9.9572100e-01   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Bukin2_CR.txt <==
   0.0000000e+00   1.5162006e-02
   3.3398408e-02   1.7826654e-03
   6.6796816e-02   2.6862392e-04
   1.0019522e-01   5.4534615e-05
   1.3359363e-01   9.1071321e-06
   1.6699204e-01   1.2935576e-06
   2.0039045e-01   2.1853502e-07
   2.3378886e-01   4.3727440e-08
   2.6718727e-01   5.0832225e-09
   3.0058567e-01   8.6947199e-10
   3.3398408e-01   1.4884167e-10
   3.6738249e-01   2.3481581e-11
   4.0078090e-01   3.6493000e-12
   4.3417931e-01   5.7224387e-13
   4.6757771e-01   9.8640857e-14
   5.0097612e-01   1.5926687e-14
   5.3437453e-01   2.6930016e-15
   5.6777294e-01   3.2857828e-16
   6.0117135e-01   6.9562655e-17
   6.3456976e-01   1.0034377e-17
   6.6796816e-01   2.1325916e-18
   7.0136657e-01   2.7260271e-19
   7.3476498e-01   5.8158480e-20
   7.6816339e-01   7.3565989e-21
   8.0156180e-01   1.5351588e-21
   8.3496020e-01   2.2352961e-22
   8.6835861e-01   3.7601445e-23
   9.0175702e-01   5.8205448e-24
   9.3515543e-01   8.4520867e-25
   9.6855384e-01   1.0332914e-25
   1.0019522e+00   2.3829134e-26
   1.0353507e+00   4.2119650e-27
   1.0687491e+00   4.9093970e-28
   1.1021475e+00   7.9896819e-29
   1.1355459e+00   1.5154018e-29
   1.1689443e+00   3.2520791e-30
   1.2023427e+00   2.0510384e-31
   1.2357411e+00   0.0000000e+00
   1.2691395e+00   0.0000000e+00
   1.3025379e+00   0.0000000e+00
   1.3359363e+00   0.0000000e+00
   1.3693347e+00   0.0000000e+00
   1.4027331e+00   0.0000000e+00
   1.4361316e+00   0.0000000e+00
   1.4695300e+00   0.0000000e+00
   1.5029284e+00   0.0000000e+00
   1.5363268e+00   0.0000000e+00
   1.5697252e+00   0.0000000e+00
   1.6031236e+00   0.0000000e+00
   1.6365220e+00   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Bukin2_PSO.txt <==
   0.0000000e+00   1.4286527e-01
   4.8354212e-02   5.4073742e-02
   9.6708424e-02   2.3807508e-02
   1.4506264e-01   1.0659469e-02
   1.9341685e-01   5.6551933e-03
   2.4177106e-01   2.2868203e-03
   2.9012527e-01   1.2473999e-03
   3.3847948e-01   6.4572407e-04
   3.8683370e-01   3.1999884e-04
   4.3518791e-01   2.3828647e-04
   4.8354212e-01   1.3387668e-04
   5.3189633e-01   8.1762854e-05
   5.8025055e-01   4.7502942e-05
   6.2860476e-01   2.5444947e-05
   6.7695897e-01   1.6127179e-05
   7.2531318e-01   9.5132523e-06
   7.7366739e-01   6.7486903e-06
   8.2202161e-01   5.0829436e-06
   8.7037582e-01   3.7335480e-06
   9.1873003e-01   2.1057732e-06
   9.6708424e-01   1.4654267e-06
   1.0154385e+00   1.0485808e-06
   1.0637927e+00   4.9429749e-07
   1.1121469e+00   4.8667448e-07
   1.1605011e+00   3.1388018e-07
   1.2088553e+00   1.8493055e-07
   1.2572095e+00   1.4376767e-07
   1.3055637e+00   1.0188525e-07
   1.3539179e+00   8.1569392e-08
   1.4022722e+00   4.6973439e-08
   1.4506264e+00   3.7971631e-08
   1.4989806e+00   2.2489134e-08
   1.5473348e+00   1.8413060e-08
   1.5956890e+00   1.0944826e-08
   1.6440432e+00   8.6732384e-09
   1.6923974e+00   7.4849751e-09
   1.7407516e+00   6.2716627e-09
   1.7891058e+00   5.1965298e-09
   1.8374601e+00   4.0985326e-09
   1.8858143e+00   2.9312714e-09
   1.9341685e+00   2.5808200e-09
   1.9825227e+00   1.4631297e-09
   2.0308769e+00   8.3641465e-10
   2.0792311e+00   7.3468150e-10
   2.1275853e+00   5.6633548e-10
   2.1759395e+00   4.7872614e-10
   2.2242938e+00   2.8091193e-10
   2.2726480e+00   2.1921261e-10
   2.3210022e+00   2.1295431e-10
   2.3693564e+00   1.7237136e-10
   2.4177106e+00   1.2760583e-10
   2.4660648e+00   1.2151222e-10
   2.5144190e+00   8.5893033e-11
   2.5627732e+00   6.3974582e-11
   2.6111275e+00   6.0910742e-11
   2.6594817e+00   4.8606965e-11
   2.7078359e+00   3.8234752e-11
   2.7561901e+00   3.4467695e-11
   2.8045443e+00   2.7156429e-11
   2.8528985e+00   2.0274100e-11
   2.9012527e+00   1.7904017e-11
   2.9496069e+00   1.4297605e-11
   2.9979612e+00   1.0586513e-11
   3.0463154e+00   7.4716119e-12
   3.0946696e+00   5.8636073e-12
   3.1430238e+00   4.6465595e-12
   3.1913780e+00   3.7135207e-12
   3.2397322e+00   3.2024300e-12
   3.2880864e+00   2.6908743e-12
   3.3364406e+00   2.0053252e-12
   3.3847948e+00   1.8266644e-12
   3.4331491e+00   1.2842110e-12
   3.4815033e+00   9.1373308e-13
   3.5298575e+00   7.1191303e-13
   3.5782117e+00   5.3291762e-13
   3.6265659e+00   4.8549694e-13
   3.6749201e+00   3.5103581e-13
   3.7232743e+00   2.1282844e-13
   3.7716285e+00   1.8874003e-13
   3.8199828e+00   1.3125949e-13
   3.8683370e+00   1.0655720e-13
   3.9166912e+00   1.0215031e-13
   3.9650454e+00   7.8844001e-14
   4.0133996e+00   5.0588457e-14
   4.0617538e+00   4.6297530e-14
   4.1101080e+00   4.5931487e-14
   4.1584622e+00   4.3781880e-14
   4.2068165e+00   3.2274524e-14
   4.2551707e+00   2.3139195e-14
   4.3035249e+00   1.6599911e-14
   4.3518791e+00   9.3136859e-15
   4.4002333e+00   5.7496428e-15
   4.4485875e+00   3.8132028e-15
   4.4969417e+00   3.3924440e-15
   4.5452959e+00   2.5485985e-15
   4.5936502e+00   2.1242707e-15
   4.6420044e+00   1.4472383e-15
   4.6903586e+00   1.1825326e-15
   4.7387128e+00   1.0259197e-15
   4.7870670e+00   9.0708809e-16


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Camel_3Hump_CG.txt <==
   0.0000000e+00   5.8529561e-02
   1.0884076e-01   2.3766370e-03
   2.1768151e-01   9.5122476e-05
   3.2652227e-01   3.4244639e-05
   4.3536302e-01   1.5219976e-07
   5.4420378e-01   1.5219976e-07
   6.5304453e-01   1.5219976e-07
   7.6188529e-01   8.7667063e-11
   8.7072604e-01   8.7667063e-11
   9.7956680e-01   8.7667063e-11
   1.0884076e+00   8.7667063e-11
   1.1972483e+00   7.4632179e-13
   1.3060891e+00   7.4632179e-13
   1.4149298e+00   5.9662609e-13
   1.5237706e+00   1.3898000e-14
   1.6326113e+00   1.3898000e-14
   1.7414521e+00   1.7333365e-16
   1.8502928e+00   1.7333365e-16
   1.9591336e+00   1.2889830e-17
   2.0679743e+00   9.6851974e-18
   2.1768151e+00   1.8590464e-19
   2.2856559e+00   1.8590464e-19
   2.3944966e+00   4.9127168e-24
   2.5033374e+00   4.9127168e-24
   2.6121781e+00   4.9127168e-24
   2.7210189e+00   4.9127168e-24
   2.8298596e+00   4.9127168e-24
   2.9387004e+00   4.7349085e-24
   3.0475411e+00   1.7556496e-25
   3.1563819e+00   8.0535168e-26
   3.2652227e+00   7.1338386e-30
   3.3740634e+00   7.1338386e-30
   3.4829042e+00   7.1338386e-30
   3.5917449e+00   7.1338386e-30
   3.7005857e+00   7.1338386e-30
   3.8094264e+00   4.6052072e-32
   3.9182672e+00   4.6052072e-32
   4.0271079e+00   4.6052072e-32
   4.1359487e+00   3.2733231e-33
   4.2447894e+00   3.2733231e-33
   4.3536302e+00   5.7701891e-34
   4.4624710e+00   9.2485004e-35
   4.5713117e+00   1.9370323e-35
   4.6801525e+00   3.4693719e-36
   4.7889932e+00   4.3387820e-37
   4.8978340e+00   5.5601972e-38
   5.0066747e+00   6.3363671e-39
   5.1155155e+00   1.8185236e-39
   5.2243562e+00   2.8030332e-40
   5.3331970e+00   4.0485796e-41


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Camel_3Hump_CR.txt <==
   0.0000000e+00   4.4990775e-02
   1.2657167e-01   4.9200328e-03
   2.5314335e-01   6.6519241e-04
   3.7971502e-01   1.1784986e-04
   5.0628669e-01   1.6275284e-05
   6.3285837e-01   3.0124193e-06
   7.5943004e-01   3.4764771e-07
   8.8600171e-01   7.7479343e-08
   1.0125734e+00   1.2278215e-08
   1.1391451e+00   2.2823672e-09
   1.2657167e+00   3.6992844e-10
   1.3922884e+00   5.9388718e-11
   1.5188601e+00   9.4216969e-12
   1.6454318e+00   1.5303814e-12
   1.7720034e+00   1.4033999e-13
   1.8985751e+00   3.1873379e-14
   2.0251468e+00   3.9812643e-15
   2.1517184e+00   8.6534396e-16
   2.2782901e+00   1.2231109e-16
   2.4048618e+00   2.1066239e-17
   2.5314335e+00   3.3185797e-18
   2.6580051e+00   5.6826143e-19
   2.7845768e+00   8.7694849e-20
   2.9111485e+00   1.4295764e-20
   3.0377202e+00   1.7681565e-21
   3.1642918e+00   3.8911921e-22
   3.2908635e+00   6.2774900e-23
   3.4174352e+00   7.5919686e-24
   3.5440069e+00   1.8097109e-24
   3.6705785e+00   2.1808066e-25
   3.7971502e+00   3.8634751e-26
   3.9237219e+00   5.2368243e-27
   4.0502936e+00   8.1159957e-28
   4.1768652e+00   8.9905459e-29
   4.3034369e+00   2.4261550e-29
   4.4300086e+00   3.6956654e-30
   4.5565802e+00   6.5090522e-31
   4.6831519e+00   9.7876560e-32
   4.8097236e+00   1.8235479e-32
   4.9362953e+00   2.6693910e-33
   5.0628669e+00   4.7754715e-34
   5.1894386e+00   6.8829378e-35
   5.3160103e+00   1.0793337e-35
   5.4425820e+00   1.5161092e-36
   5.5691536e+00   2.2652465e-37
   5.6957253e+00   4.4921006e-38
   5.8222970e+00   5.6117255e-39
   5.9488687e+00   9.6063357e-40
   6.0754403e+00   1.3376720e-40
   6.2020120e+00   2.6048168e-41


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Camel_3Hump_PSO.txt <==
   0.0000000e+00   2.6336159e-01
   7.6966566e-02   5.3538610e-02
   1.5393313e-01   1.7528636e-02
   2.3089970e-01   4.7637035e-03
   3.0786626e-01   2.0192190e-03
   3.8483283e-01   7.1643039e-04
   4.6179939e-01   2.5607847e-04
   5.3876596e-01   1.1284912e-04
   6.1573253e-01   4.0868906e-05
   6.9269909e-01   1.4053159e-05
   7.6966566e-01   4.7004479e-06
   8.4663222e-01   1.7540034e-06
   9.2359879e-01   7.3827635e-07
   1.0005654e+00   3.0835347e-07
   1.0775319e+00   8.7466924e-08
   1.1544985e+00   3.6479753e-08
   1.2314651e+00   1.6273638e-08
   1.3084316e+00   6.7540868e-09
   1.3853982e+00   2.3092383e-09
   1.4623647e+00   8.5996132e-10
   1.5393313e+00   3.8615997e-10
   1.6162979e+00   1.4555865e-10
   1.6932644e+00   5.6546688e-11
   1.7702310e+00   2.5256337e-11
   1.8471976e+00   8.9296800e-12
   1.9241641e+00   3.2076036e-12
   2.0011307e+00   1.1882010e-12
   2.0780973e+00   5.0087926e-13
   2.1550638e+00   2.1261576e-13
   2.2320304e+00   7.4951506e-14
   2.3089970e+00   3.1206716e-14
   2.3859635e+00   1.4862215e-14
   2.4629301e+00   6.0159222e-15
   2.5398967e+00   2.3297872e-15
   2.6168632e+00   8.4658188e-16
   2.6938298e+00   3.4092206e-16
   2.7707964e+00   1.2276551e-16
   2.8477629e+00   4.9248882e-17
   2.9247295e+00   2.0659263e-17
   3.0016961e+00   8.3499557e-18
   3.0786626e+00   3.3704052e-18
   3.1556292e+00   1.5288986e-18
   3.2325958e+00   5.0783549e-19
   3.3095623e+00   2.4573077e-19
   3.3865289e+00   8.0737687e-20
   3.4634955e+00   4.1507479e-20
   3.5404620e+00   1.8594879e-20
   3.6174286e+00   5.4764233e-21
   3.6943952e+00   3.0287289e-21
   3.7713617e+00   1.2261300e-21
   3.8483283e+00   4.7527111e-22
   3.9252948e+00   1.2918624e-22
   4.0022614e+00   6.6824952e-23
   4.0792280e+00   3.4486723e-23
   4.1561945e+00   1.0565295e-23
   4.2331611e+00   3.5701373e-24
   4.3101277e+00   1.6863412e-24
   4.3870942e+00   7.2467186e-25
   4.4640608e+00   2.7185680e-25
   4.5410274e+00   9.3404962e-26
   4.6179939e+00   2.8487428e-26
   4.6949605e+00   1.3849723e-26
   4.7719271e+00   4.8557298e-27
   4.8488936e+00   2.3000325e-27
   4.9258602e+00   1.1915519e-27
   5.0028268e+00   4.3020709e-28
   5.0797933e+00   2.1185238e-28
   5.1567599e+00   6.3003210e-29
   5.2337265e+00   2.9378738e-29
   5.3106930e+00   1.4597663e-29
   5.3876596e+00   5.6880095e-30
   5.4646262e+00   2.2335476e-30
   5.5415927e+00   8.1725615e-31
   5.6185593e+00   4.0852309e-31
   5.6955259e+00   1.4292427e-31
   5.7724924e+00   5.1501224e-32
   5.8494590e+00   2.5021995e-32
   5.9264256e+00   8.8066480e-33
   6.0033921e+00   3.6023722e-33
   6.0803587e+00   1.6198587e-33
   6.1573253e+00   6.7661418e-34
   6.2342918e+00   2.5712892e-34
   6.3112584e+00   1.1244701e-34
   6.3882249e+00   4.0339115e-35
   6.4651915e+00   1.5971075e-35
   6.5421581e+00   9.1580583e-36
   6.6191246e+00   3.1305026e-36
   6.6960912e+00   1.1603429e-36
   6.7730578e+00   4.5364067e-37
   6.8500243e+00   2.0754371e-37
   6.9269909e+00   8.2696178e-38
   7.0039575e+00   2.7865299e-38
   7.0809240e+00   1.1257400e-38
   7.1578906e+00   6.1654601e-39
   7.2348572e+00   2.3727851e-39
   7.3118237e+00   9.5247824e-40
   7.3887903e+00   3.7803939e-40
   7.4657569e+00   1.7368547e-40
   7.5427234e+00   5.6928261e-41
   7.6196900e+00   2.5274072e-41


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Chen_Bird_CG.txt <==
   0.0000000e+00   1.0000040e+03
   2.2068633e-02   1.0000040e+03
   4.4137265e-02   1.0000040e+03
   6.6205898e-02   1.0000040e+03
   8.8274531e-02   1.0000040e+03
   1.1034316e-01   1.0000040e+03
   1.3241180e-01   1.0000040e+03
   1.5448043e-01   1.0000040e+03
   1.7654906e-01   1.0000040e+03
   1.9861769e-01   1.0000040e+03
   2.2068633e-01   1.0000040e+03
   2.4275496e-01   1.0000040e+03
   2.6482359e-01   1.0000040e+03
   2.8689222e-01   1.0000040e+03
   3.0896086e-01   1.0000040e+03
   3.3102949e-01   1.0000040e+03
   3.5309812e-01   1.0000040e+03
   3.7516676e-01   1.0000040e+03
   3.9723539e-01   1.0000040e+03
   4.1930402e-01   1.0000040e+03
   4.4137265e-01   1.0000040e+03
   4.6344129e-01   1.0000040e+03
   4.8550992e-01   1.0000040e+03
   5.0757855e-01   1.0000040e+03
   5.2964718e-01   1.0000040e+03
   5.5171582e-01   1.0000040e+03
   5.7378445e-01   1.0000040e+03
   5.9585308e-01   1.0000040e+03
   6.1792171e-01   1.0000040e+03
   6.3999035e-01   1.0000040e+03
   6.6205898e-01   1.0000040e+03
   6.8412761e-01   1.0000040e+03
   7.0619624e-01   1.0000040e+03
   7.2826488e-01   1.0000040e+03
   7.5033351e-01   1.0000040e+03
   7.7240214e-01   1.0000040e+03
   7.9447078e-01   1.0000040e+03
   8.1653941e-01   1.0000040e+03
   8.3860804e-01   1.0000040e+03
   8.6067667e-01   1.0000040e+03
   8.8274531e-01   1.0000040e+03
   9.0481394e-01   1.0000040e+03
   9.2688257e-01   1.0000040e+03
   9.4895120e-01   1.0000040e+03
   9.7101984e-01   1.0000040e+03
   9.9308847e-01   1.0000040e+03
   1.0151571e+00   1.0000040e+03
   1.0372257e+00   1.0000040e+03
   1.0592944e+00   1.0000040e+03
   1.0813630e+00   1.0000040e+03


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Chen_Bird_CR.txt <==
   0.0000000e+00   1.9999995e+03
   3.5937571e-02   1.9999094e+03
   7.1875143e-02   1.9988309e+03
   1.0781271e-01   1.9953344e+03
   1.4375029e-01   1.9675176e+03
   1.7968786e-01   1.8933472e+03
   2.1562543e-01   1.4738396e+03
   2.5156300e-01   1.2028424e+03
   2.8750057e-01   1.0277871e+03
   3.2343814e-01   1.0040605e+03
   3.5937571e-01   1.0008204e+03
   3.9531329e-01   1.0001684e+03
   4.3125086e-01   1.0000170e+03
   4.6718843e-01   1.0000059e+03
   5.0312600e-01   1.0000044e+03
   5.3906357e-01   1.0000041e+03
   5.7500114e-01   1.0000040e+03
   6.1093871e-01   1.0000040e+03
   6.4687629e-01   1.0000040e+03
   6.8281386e-01   1.0000040e+03
   7.1875143e-01   1.0000040e+03
   7.5468900e-01   1.0000040e+03
   7.9062657e-01   1.0000040e+03
   8.2656414e-01   1.0000040e+03
   8.6250171e-01   1.0000040e+03
   8.9843929e-01   1.0000040e+03
   9.3437686e-01   1.0000040e+03
   9.7031443e-01   1.0000040e+03
   1.0062520e+00   1.0000040e+03
   1.0421896e+00   1.0000040e+03
   1.0781271e+00   1.0000040e+03
   1.1140647e+00   1.0000040e+03
   1.1500023e+00   1.0000040e+03
   1.1859399e+00   1.0000040e+03
   1.2218774e+00   1.0000040e+03
   1.2578150e+00   1.0000040e+03
   1.2937526e+00   1.0000040e+03
   1.3296901e+00   1.0000040e+03
   1.3656277e+00   1.0000040e+03
   1.4015653e+00   1.0000040e+03
   1.4375029e+00   1.0000040e+03
   1.4734404e+00   1.0000040e+03
   1.5093780e+00   1.0000040e+03
   1.5453156e+00   1.0000040e+03
   1.5812531e+00   1.0000040e+03
   1.6171907e+00   1.0000040e+03
   1.6531283e+00   1.0000040e+03
   1.6890659e+00   1.0000040e+03
   1.7250034e+00   1.0000040e+03
   1.7609410e+00   1.0000040e+03


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Chen_Bird_PSO.txt <==
   0.0000000e+00   2.0000039e+03
   4.7030535e-02   2.0000036e+03
   9.4061071e-02   2.0000029e+03
   1.4109161e-01   2.0000012e+03
   1.8812214e-01   1.9999966e+03
   2.3515268e-01   1.9999829e+03
   2.8218321e-01   1.9999530e+03
   3.2921375e-01   1.9999242e+03
   3.7624428e-01   1.9998080e+03
   4.2327482e-01   1.9996387e+03
   4.7030535e-01   1.9987912e+03
   5.1733589e-01   1.9981256e+03
   5.6436642e-01   1.9965329e+03
   6.1139696e-01   1.9950801e+03
   6.5842749e-01   1.9881507e+03
   7.0545803e-01   1.9842992e+03
   7.5248857e-01   1.9755310e+03
   7.9951910e-01   1.9601259e+03
   8.4654964e-01   1.9241595e+03
   8.9358017e-01   1.8591803e+03
   9.4061071e-01   1.7296497e+03
   9.8764124e-01   1.6500159e+03
   1.0346718e+00   1.4791228e+03
   1.0817023e+00   1.3943273e+03
   1.1287328e+00   1.1788326e+03
   1.1757634e+00   1.1107315e+03
   1.2227939e+00   1.1015740e+03
   1.2698245e+00   1.0573965e+03
   1.3168550e+00   1.0371847e+03
   1.3638855e+00   1.0263942e+03
   1.4109161e+00   1.0108419e+03
   1.4579466e+00   1.0052602e+03
   1.5049771e+00   1.0023355e+03
   1.5520077e+00   1.0013855e+03
   1.5990382e+00   1.0010849e+03
   1.6460687e+00   1.0005973e+03
   1.6930993e+00   1.0003437e+03
   1.7401298e+00   1.0001401e+03
   1.7871603e+00   1.0000311e+03
   1.8341909e+00   1.0000159e+03
   1.8812214e+00   1.0000119e+03
   1.9282519e+00   1.0000093e+03
   1.9752825e+00   1.0000063e+03
   2.0223130e+00   1.0000054e+03
   2.0693436e+00   1.0000047e+03
   2.1163741e+00   1.0000044e+03
   2.1634046e+00   1.0000042e+03
   2.2104352e+00   1.0000041e+03
   2.2574657e+00   1.0000041e+03
   2.3044962e+00   1.0000041e+03
   2.3515268e+00   1.0000040e+03
   2.3985573e+00   1.0000040e+03
   2.4455878e+00   1.0000040e+03
   2.4926184e+00   1.0000040e+03
   2.5396489e+00   1.0000040e+03
   2.5866794e+00   1.0000040e+03
   2.6337100e+00   1.0000040e+03
   2.6807405e+00   1.0000040e+03
   2.7277711e+00   1.0000040e+03
   2.7748016e+00   1.0000040e+03
   2.8218321e+00   1.0000040e+03
   2.8688627e+00   1.0000040e+03
   2.9158932e+00   1.0000040e+03
   2.9629237e+00   1.0000040e+03
   3.0099543e+00   1.0000040e+03
   3.0569848e+00   1.0000040e+03
   3.1040153e+00   1.0000040e+03
   3.1510459e+00   1.0000040e+03
   3.1980764e+00   1.0000040e+03
   3.2451069e+00   1.0000040e+03
   3.2921375e+00   1.0000040e+03
   3.3391680e+00   1.0000040e+03
   3.3861985e+00   1.0000040e+03
   3.4332291e+00   1.0000040e+03
   3.4802596e+00   1.0000040e+03
   3.5272902e+00   1.0000040e+03
   3.5743207e+00   1.0000040e+03
   3.6213512e+00   1.0000040e+03
   3.6683818e+00   1.0000040e+03
   3.7154123e+00   1.0000040e+03
   3.7624428e+00   1.0000040e+03
   3.8094734e+00   1.0000040e+03
   3.8565039e+00   1.0000040e+03
   3.9035344e+00   1.0000040e+03
   3.9505650e+00   1.0000040e+03
   3.9975955e+00   1.0000040e+03
   4.0446260e+00   1.0000040e+03
   4.0916566e+00   1.0000040e+03
   4.1386871e+00   1.0000040e+03
   4.1857176e+00   1.0000040e+03
   4.2327482e+00   1.0000040e+03
   4.2797787e+00   1.0000040e+03
   4.3268093e+00   1.0000040e+03
   4.3738398e+00   1.0000040e+03
   4.4208703e+00   1.0000040e+03
   4.4679009e+00   1.0000040e+03
   4.5149314e+00   1.0000040e+03
   4.5619619e+00   1.0000040e+03
   4.6089925e+00   1.0000040e+03
   4.6560230e+00   1.0000040e+03


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Cube_CG.txt <==
   0.0000000e+00   5.2788327e-01
   6.4533653e-02   5.0744621e-01
   1.2906731e-01   9.1365086e-02
   1.9360096e-01   8.0668597e-04
   2.5813461e-01   8.0668597e-04
   3.2266827e-01   7.6197677e-04
   3.8720192e-01   1.0617902e-06
   4.5173557e-01   4.9390463e-07
   5.1626922e-01   4.3853904e-07
   5.8080288e-01   4.3853904e-07
   6.4533653e-01   4.1995443e-09
   7.0987018e-01   3.7826201e-09
   7.7440384e-01   2.9849306e-09
   8.3893749e-01   7.0430791e-11
   9.0347114e-01   6.9491983e-11
   9.6800480e-01   9.7274814e-13
   1.0325384e+00   8.8073305e-13
   1.0970721e+00   6.7944883e-14
   1.1616058e+00   4.8569129e-14
   1.2261394e+00   9.3570346e-16
   1.2906731e+00   9.3122380e-16
   1.3552067e+00   6.9335435e-20
   1.4197404e+00   6.9335435e-20
   1.4842740e+00   2.5514300e-20
   1.5488077e+00   2.5514300e-20
   1.6133413e+00   2.4613276e-20
   1.6778750e+00   2.3744769e-20
   1.7424086e+00   8.8207843e-22
   1.8069423e+00   4.0215151e-22
   1.8714759e+00   2.5202639e-26
   1.9360096e+00   2.5202639e-26
   2.0005432e+00   2.5202639e-26
   2.0650769e+00   2.5139074e-26
   2.1296106e+00   2.4887378e-26
   2.1941442e+00   1.9918738e-27
   2.2586779e+00   1.3333721e-27
   2.3232115e+00   1.2818990e-30
   2.3877452e+00   1.2818990e-30
   2.4522788e+00   1.9721523e-31
   2.5168125e+00   1.2325952e-32
   2.5813461e+00   0.0000000e+00
   2.6458798e+00   0.0000000e+00
   2.7104134e+00   0.0000000e+00
   2.7749471e+00   0.0000000e+00
   2.8394807e+00   0.0000000e+00
   2.9040144e+00   0.0000000e+00
   2.9685480e+00   0.0000000e+00
   3.0330817e+00   0.0000000e+00
   3.0976153e+00   0.0000000e+00
   3.1621490e+00   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Cube_CR.txt <==
   0.0000000e+00   1.2691521e+00
   8.5618000e-02   1.9240015e-01
   1.7123600e-01   3.0887182e-02
   2.5685400e-01   5.7885876e-03
   3.4247200e-01   6.8541735e-04
   4.2809000e-01   1.3092434e-04
   5.1370800e-01   2.5596149e-05
   5.9932600e-01   3.1104409e-06
   6.8494400e-01   7.6148530e-07
   7.7056200e-01   1.5064341e-07
   8.5618000e-01   2.1026776e-08
   9.4179800e-01   5.1416389e-09
   1.0274160e+00   6.9009349e-10
   1.1130340e+00   1.9480799e-10
   1.1986520e+00   2.3480196e-11
   1.2842700e+00   4.2794296e-12
   1.3698880e+00   1.2575471e-12
   1.4555060e+00   3.2278151e-13
   1.5411240e+00   1.1090565e-13
   1.6267420e+00   6.1219128e-14
   1.7123600e+00   4.8820419e-14
   1.7979780e+00   4.3032777e-14
   1.8835960e+00   4.0777829e-14
   1.9692140e+00   3.9832929e-14
   2.0548320e+00   3.9455849e-14
   2.1404500e+00   3.9318099e-14
   2.2260680e+00   3.9263175e-14
   2.3116860e+00   3.9241368e-14
   2.3973040e+00   3.9231685e-14
   2.4829220e+00   3.9228176e-14
   2.5685400e+00   3.9226757e-14
   2.6541580e+00   3.9226186e-14
   2.7397760e+00   3.9225958e-14
   2.8253940e+00   3.9225867e-14
   2.9110120e+00   3.9225831e-14
   2.9966300e+00   3.9225816e-14
   3.0822480e+00   3.9225811e-14
   3.1678660e+00   3.9225808e-14
   3.2534840e+00   3.9225807e-14
   3.3391020e+00   3.9225807e-14
   3.4247200e+00   3.9225807e-14
   3.5103380e+00   3.9225807e-14
   3.5959560e+00   3.9225807e-14
   3.6815740e+00   3.9225807e-14
   3.7671920e+00   3.9225807e-14
   3.8528100e+00   3.9225807e-14
   3.9384280e+00   3.9225807e-14
   4.0240460e+00   3.9225807e-14
   4.1096640e+00   3.9225807e-14
   4.1952820e+00   3.9225807e-14


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Cube_PSO.txt <==
   0.0000000e+00   9.8431243e+00
   6.1131778e-02   2.4445975e+00
   1.2226356e-01   8.0673516e-01
   1.8339533e-01   3.7473044e-01
   2.4452711e-01   1.6051064e-01
   3.0565889e-01   8.6220500e-02
   3.6679067e-01   4.0702368e-02
   4.2792244e-01   2.5351069e-02
   4.8905422e-01   1.5039203e-02
   5.5018600e-01   8.4524131e-03
   6.1131778e-01   5.2231207e-03
   6.7244956e-01   3.2098393e-03
   7.3358133e-01   1.4866470e-03
   7.9471311e-01   1.3833069e-03
   8.5584489e-01   1.0816272e-03
   9.1697667e-01   7.0940865e-04
   9.7810844e-01   5.7516773e-04
   1.0392402e+00   3.2165401e-04
   1.1003720e+00   2.2522621e-04
   1.1615038e+00   1.4870691e-04
   1.2226356e+00   1.2359017e-04
   1.2837673e+00   8.4396482e-05
   1.3448991e+00   7.3659256e-05
   1.4060309e+00   5.6417104e-05
   1.4671627e+00   4.7287173e-05
   1.5282944e+00   3.5120087e-05
   1.5894262e+00   2.6130773e-05
   1.6505580e+00   1.6760617e-05
   1.7116898e+00   1.5047148e-05
   1.7728216e+00   1.1792537e-05
   1.8339533e+00   9.3681068e-06
   1.8950851e+00   6.6306565e-06
   1.9562169e+00   5.3568764e-06
   2.0173487e+00   3.0322692e-06
   2.0784804e+00   2.0248205e-06
   2.1396122e+00   1.2486060e-06
   2.2007440e+00   1.1230114e-06
   2.2618758e+00   7.9255276e-07
   2.3230076e+00   6.5698835e-07
   2.3841393e+00   3.6251060e-07
   2.4452711e+00   3.3584354e-07
   2.5064029e+00   2.7692910e-07
   2.5675347e+00   2.4723346e-07
   2.6286664e+00   2.4723346e-07
   2.6897982e+00   2.2068409e-07
   2.7509300e+00   1.5192177e-07
   2.8120618e+00   1.2383065e-07
   2.8731936e+00   1.0910413e-07
   2.9343253e+00   6.0627103e-08
   2.9954571e+00   3.8579544e-08
   3.0565889e+00   3.1556960e-08
   3.1177207e+00   2.9809395e-08
   3.1788524e+00   2.8965417e-08
   3.2399842e+00   1.7732338e-08
   3.3011160e+00   1.2696356e-08
   3.3622478e+00   1.1695609e-08
   3.4233796e+00   1.1008055e-08
   3.4845113e+00   9.1922160e-09
   3.5456431e+00   7.7769227e-09
   3.6067749e+00   4.8790125e-09
   3.6679067e+00   4.8790042e-09
   3.7290384e+00   2.9742585e-09
   3.7901702e+00   2.9468028e-09
   3.8513020e+00   2.6117852e-09
   3.9124338e+00   1.2451645e-09
   3.9735656e+00   1.1157572e-09
   4.0346973e+00   1.1157572e-09
   4.0958291e+00   8.2509715e-10
   4.1569609e+00   6.3078153e-10
   4.2180927e+00   6.3078059e-10
   4.2792244e+00   6.2111164e-10
   4.3403562e+00   6.2066757e-10
   4.4014880e+00   6.1751032e-10
   4.4626198e+00   3.7136137e-10
   4.5237516e+00   3.3784718e-10
   4.5848833e+00   2.9586993e-10
   4.6460151e+00   2.4383639e-10
   4.7071469e+00   2.0048923e-10
   4.7682787e+00   1.1669332e-10
   4.8294104e+00   1.1055148e-10
   4.8905422e+00   1.0721173e-10
   4.9516740e+00   1.0721173e-10
   5.0128058e+00   1.0721173e-10
   5.0739376e+00   1.0416627e-10
   5.1350693e+00   1.0416627e-10
   5.1962011e+00   1.0284727e-10
   5.2573329e+00   7.3481784e-11
   5.3184647e+00   7.1186322e-11
   5.3795964e+00   3.7353231e-11
   5.4407282e+00   3.6784550e-11
   5.5018600e+00   3.6559859e-11
   5.5629918e+00   3.3106809e-11
   5.6241236e+00   3.2374970e-11
   5.6852553e+00   2.9283646e-11
   5.7463871e+00   2.7957304e-11
   5.8075189e+00   1.6082794e-11
   5.8686507e+00   1.5909467e-11
   5.9297824e+00   1.4479544e-11
   5.9909142e+00   1.2191752e-11
   6.0520460e+00   1.0660461e-11


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Damavandi_CG.txt <==
   0.0000000e+00   2.1747919e+00
   8.7120878e-02   2.0069917e+00
   1.7424176e-01   2.0002797e+00
   2.6136263e-01   2.0001007e+00
   3.4848351e-01   2.0000004e+00
   4.3560439e-01   2.0000004e+00
   5.2272527e-01   2.0000004e+00
   6.0984614e-01   2.0000000e+00
   6.9696702e-01   2.0000000e+00
   7.8408790e-01   2.0000000e+00
   8.7120878e-01   2.0000000e+00
   9.5832965e-01   2.0000000e+00
   1.0454505e+00   2.0000000e+00
   1.1325714e+00   2.0000000e+00
   1.2196923e+00   2.0000000e+00
   1.3068132e+00   2.0000000e+00
   1.3939340e+00   2.0000000e+00
   1.4810549e+00   2.0000000e+00
   1.5681758e+00   2.0000000e+00
   1.6552967e+00   2.0000000e+00
   1.7424176e+00   2.0000000e+00
   1.8295384e+00   2.0000000e+00
   1.9166593e+00   2.0000000e+00
   2.0037802e+00   2.0000000e+00
   2.0909011e+00   2.0000000e+00
   2.1780219e+00   2.0000000e+00
   2.2651428e+00   2.0000000e+00
   2.3522637e+00   2.0000000e+00
   2.4393846e+00   2.0000000e+00
   2.5265054e+00   2.0000000e+00
   2.6136263e+00   2.0000000e+00
   2.7007472e+00   2.0000000e+00
   2.7878681e+00   2.0000000e+00
   2.8749890e+00   2.0000000e+00
   2.9621098e+00   2.0000000e+00
   3.0492307e+00   2.0000000e+00
   3.1363516e+00   2.0000000e+00
   3.2234725e+00   2.0000000e+00
   3.3105933e+00   2.0000000e+00
   3.3977142e+00   2.0000000e+00
   3.4848351e+00   2.0000000e+00
   3.5719560e+00   2.0000000e+00
   3.6590769e+00   2.0000000e+00
   3.7461977e+00   2.0000000e+00
   3.8333186e+00   2.0000000e+00
   3.9204395e+00   2.0000000e+00
   4.0075604e+00   2.0000000e+00
   4.0946812e+00   2.0000000e+00
   4.1818021e+00   2.0000000e+00
   4.2689230e+00   2.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Damavandi_CR.txt <==
   0.0000000e+00   2.0827967e+00
   1.0866510e-01   2.0079963e+00
   2.1733020e-01   2.0012660e+00
   3.2599531e-01   2.0002058e+00
   4.3466041e-01   2.0000256e+00
   5.4332551e-01   2.0000056e+00
   6.5199061e-01   2.0000011e+00
   7.6065571e-01   2.0000002e+00
   8.6932082e-01   2.0000000e+00
   9.7798592e-01   2.0000000e+00
   1.0866510e+00   2.0000000e+00
   1.1953161e+00   2.0000000e+00
   1.3039812e+00   2.0000000e+00
   1.4126463e+00   2.0000000e+00
   1.5213114e+00   2.0000000e+00
   1.6299765e+00   2.0000000e+00
   1.7386416e+00   2.0000000e+00
   1.8473067e+00   2.0000000e+00
   1.9559718e+00   2.0000000e+00
   2.0646369e+00   2.0000000e+00
   2.1733020e+00   2.0000000e+00
   2.2819671e+00   2.0000000e+00
   2.3906322e+00   2.0000000e+00
   2.4992973e+00   2.0000000e+00
   2.6079624e+00   2.0000000e+00
   2.7166276e+00   2.0000000e+00
   2.8252927e+00   2.0000000e+00
   2.9339578e+00   2.0000000e+00
   3.0426229e+00   2.0000000e+00
   3.1512880e+00   2.0000000e+00
   3.2599531e+00   2.0000000e+00
   3.3686182e+00   2.0000000e+00
   3.4772833e+00   2.0000000e+00
   3.5859484e+00   2.0000000e+00
   3.6946135e+00   2.0000000e+00
   3.8032786e+00   2.0000000e+00
   3.9119437e+00   2.0000000e+00
   4.0206088e+00   2.0000000e+00
   4.1292739e+00   2.0000000e+00
   4.2379390e+00   2.0000000e+00
   4.3466041e+00   2.0000000e+00
   4.4552692e+00   2.0000000e+00
   4.5639343e+00   2.0000000e+00
   4.6725994e+00   2.0000000e+00
   4.7812645e+00   2.0000000e+00
   4.8899296e+00   2.0000000e+00
   4.9985947e+00   2.0000000e+00
   5.1072598e+00   2.0000000e+00
   5.2159249e+00   2.0000000e+00
   5.3245900e+00   2.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Damavandi_PSO.txt <==
   0.0000000e+00   2.6155867e+00
   6.6672343e-02   2.1829176e+00
   1.3334469e-01   2.0489689e+00
   2.0001703e-01   2.0176309e+00
   2.6668937e-01   2.0057454e+00
   3.3336172e-01   2.0023032e+00
   4.0003406e-01   2.0006810e+00
   4.6670640e-01   2.0003375e+00
   5.3337875e-01   2.0001086e+00
   6.0005109e-01   2.0000452e+00
   6.6672343e-01   2.0000136e+00
   7.3339578e-01   2.0000045e+00
   8.0006812e-01   2.0000020e+00
   8.6674046e-01   2.0000006e+00
   9.3341281e-01   2.0000002e+00
   1.0000852e+00   2.0000001e+00
   1.0667575e+00   2.0000001e+00
   1.1334298e+00   2.0000000e+00
   1.2001022e+00   2.0000000e+00
   1.2667745e+00   2.0000000e+00
   1.3334469e+00   2.0000000e+00
   1.4001192e+00   2.0000000e+00
   1.4667916e+00   2.0000000e+00
   1.5334639e+00   2.0000000e+00
   1.6001362e+00   2.0000000e+00
   1.6668086e+00   2.0000000e+00
   1.7334809e+00   2.0000000e+00
   1.8001533e+00   2.0000000e+00
   1.8668256e+00   2.0000000e+00
   1.9334980e+00   2.0000000e+00
   2.0001703e+00   2.0000000e+00
   2.0668426e+00   2.0000000e+00
   2.1335150e+00   2.0000000e+00
   2.2001873e+00   2.0000000e+00
   2.2668597e+00   2.0000000e+00
   2.3335320e+00   2.0000000e+00
   2.4002044e+00   2.0000000e+00
   2.4668767e+00   2.0000000e+00
   2.5335491e+00   2.0000000e+00
   2.6002214e+00   2.0000000e+00
   2.6668937e+00   2.0000000e+00
   2.7335661e+00   2.0000000e+00
   2.8002384e+00   2.0000000e+00
   2.8669108e+00   2.0000000e+00
   2.9335831e+00   2.0000000e+00
   3.0002555e+00   2.0000000e+00
   3.0669278e+00   2.0000000e+00
   3.1336001e+00   2.0000000e+00
   3.2002725e+00   2.0000000e+00
   3.2669448e+00   2.0000000e+00
   3.3336172e+00   2.0000000e+00
   3.4002895e+00   2.0000000e+00
   3.4669619e+00   2.0000000e+00
   3.5336342e+00   2.0000000e+00
   3.6003065e+00   2.0000000e+00
   3.6669789e+00   2.0000000e+00
   3.7336512e+00   2.0000000e+00
   3.8003236e+00   2.0000000e+00
   3.8669959e+00   2.0000000e+00
   3.9336683e+00   2.0000000e+00
   4.0003406e+00   2.0000000e+00
   4.0670129e+00   2.0000000e+00
   4.1336853e+00   2.0000000e+00
   4.2003576e+00   2.0000000e+00
   4.2670300e+00   2.0000000e+00
   4.3337023e+00   2.0000000e+00
   4.4003747e+00   2.0000000e+00
   4.4670470e+00   2.0000000e+00
   4.5337194e+00   2.0000000e+00
   4.6003917e+00   2.0000000e+00
   4.6670640e+00   2.0000000e+00
   4.7337364e+00   2.0000000e+00
   4.8004087e+00   2.0000000e+00
   4.8670811e+00   2.0000000e+00
   4.9337534e+00   2.0000000e+00
   5.0004258e+00   2.0000000e+00
   5.0670981e+00   2.0000000e+00
   5.1337704e+00   2.0000000e+00
   5.2004428e+00   2.0000000e+00
   5.2671151e+00   2.0000000e+00
   5.3337875e+00   2.0000000e+00
   5.4004598e+00   2.0000000e+00
   5.4671322e+00   2.0000000e+00
   5.5338045e+00   2.0000000e+00
   5.6004768e+00   2.0000000e+00
   5.6671492e+00   2.0000000e+00
   5.7338215e+00   2.0000000e+00
   5.8004939e+00   2.0000000e+00
   5.8671662e+00   2.0000000e+00
   5.9338386e+00   2.0000000e+00
   6.0005109e+00   2.0000000e+00
   6.0671833e+00   2.0000000e+00
   6.1338556e+00   2.0000000e+00
   6.2005279e+00   2.0000000e+00
   6.2672003e+00   2.0000000e+00
   6.3338726e+00   2.0000000e+00
   6.4005450e+00   2.0000000e+00
   6.4672173e+00   2.0000000e+00
   6.5338897e+00   2.0000000e+00
   6.6005620e+00   2.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Jennrich_Sampson_CG.txt <==
   0.0000000e+00   2.1823461e+01
   2.4586161e-01   1.2650259e+00
   4.9172322e-01   9.4252682e-01
   7.3758484e-01   3.7651729e-02
   9.8344645e-01   2.6077565e-02
   1.2293081e+00   1.0090732e-03
   1.4751697e+00   5.0225723e-04
   1.7210313e+00   1.6532627e-07
   1.9668929e+00   1.6532627e-07
   2.2127545e+00   1.6532627e-07
   2.4586161e+00   1.3808177e-07
   2.7044777e+00   3.2103600e-08
   2.9503393e+00   2.2894682e-09
   3.1962010e+00   1.6931097e-09
   3.4420626e+00   2.5565328e-11
   3.6879242e+00   2.5565328e-11
   3.9337858e+00   4.1211479e-13
   4.1796474e+00   3.5527137e-13
   4.4255090e+00   2.7000624e-13
   4.6713706e+00   1.5631940e-13
   4.9172322e+00   4.2632564e-14
   5.1630939e+00   4.2632564e-14
   5.4089555e+00   2.8421709e-14
   5.6548171e+00   2.8421709e-14
   5.9006787e+00   2.8421709e-14
   6.1465403e+00   1.4210855e-14
   6.3924019e+00   1.4210855e-14
   6.6382635e+00   1.4210855e-14
   6.8841251e+00   1.4210855e-14
   7.1299868e+00   1.4210855e-14
   7.3758484e+00   1.4210855e-14
   7.6217100e+00   1.4210855e-14
   7.8675716e+00   1.4210855e-14
   8.1134332e+00   1.4210855e-14
   8.3592948e+00   1.4210855e-14
   8.6051564e+00   1.4210855e-14
   8.8510180e+00   1.4210855e-14
   9.0968797e+00   1.4210855e-14
   9.3427413e+00   1.4210855e-14
   9.5886029e+00   1.4210855e-14
   9.8344645e+00   1.4210855e-14
   1.0080326e+01   1.4210855e-14
   1.0326188e+01   1.4210855e-14
   1.0572049e+01   1.4210855e-14
   1.0817911e+01   1.4210855e-14
   1.1063773e+01   1.4210855e-14
   1.1309634e+01   1.4210855e-14
   1.1555496e+01   1.4210855e-14
   1.1801357e+01   1.4210855e-14
   1.2047219e+01   1.4210855e-14


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Jennrich_Sampson_CR.txt <==
   0.0000000e+00   1.2261932e+01
   2.3965424e-01   1.5833377e+00
   4.7930849e-01   2.2597495e-01
   7.1896273e-01   4.3512572e-02
   9.5861698e-01   6.6486261e-03
   1.1982712e+00   1.0621728e-03
   1.4379255e+00   2.0306940e-04
   1.6775797e+00   3.4397604e-05
   1.9172340e+00   4.3936249e-06
   2.1568882e+00   6.0241204e-07
   2.3965424e+00   1.0564214e-07
   2.6361967e+00   1.6539431e-08
   2.8758509e+00   3.6279602e-09
   3.1155052e+00   4.9583093e-10
   3.3551594e+00   7.1452178e-11
   3.5948137e+00   1.3514523e-11
   3.8344679e+00   1.9184654e-12
   4.0741222e+00   3.8369308e-13
   4.3137764e+00   1.5631940e-13
   4.5534307e+00   9.9475983e-14
   4.7930849e+00   7.1054274e-14
   5.0327391e+00   5.6843419e-14
   5.2723934e+00   4.2632564e-14
   5.5120476e+00   2.8421709e-14
   5.7517019e+00   2.8421709e-14
   5.9913561e+00   2.8421709e-14
   6.2310104e+00   1.4210855e-14
   6.4706646e+00   1.4210855e-14
   6.7103189e+00   1.4210855e-14
   6.9499731e+00   1.4210855e-14
   7.1896273e+00   1.4210855e-14
   7.4292816e+00   1.4210855e-14
   7.6689358e+00   1.4210855e-14
   7.9085901e+00   1.4210855e-14
   8.1482443e+00   1.4210855e-14
   8.3878986e+00   1.4210855e-14
   8.6275528e+00   1.4210855e-14
   8.8672071e+00   1.4210855e-14
   9.1068613e+00   1.4210855e-14
   9.3465156e+00   1.4210855e-14
   9.5861698e+00   1.4210855e-14
   9.8258240e+00   1.4210855e-14
   1.0065478e+01   1.4210855e-14
   1.0305133e+01   1.4210855e-14
   1.0544787e+01   1.4210855e-14
   1.0784441e+01   1.4210855e-14
   1.1024095e+01   1.4210855e-14
   1.1263750e+01   1.4210855e-14
   1.1503404e+01   1.4210855e-14
   1.1743058e+01   1.4210855e-14


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Jennrich_Sampson_PSO.txt <==
   0.0000000e+00   7.5651659e+01
   8.1189131e-02   1.8522385e+01
   1.6237826e-01   7.9348124e+00
   2.4356739e-01   2.8039173e+00
   3.2475653e-01   1.1324221e+00
   4.0594566e-01   5.1190066e-01
   4.8713479e-01   2.1069301e-01
   5.6832392e-01   8.3595079e-02
   6.4951305e-01   3.5379535e-02
   7.3070218e-01   1.0461084e-02
   8.1189131e-01   5.6602438e-03
   8.9308044e-01   2.7368918e-03
   9.7426958e-01   1.3243491e-03
   1.0554587e+00   4.7840771e-04
   1.1366478e+00   1.9814714e-04
   1.2178370e+00   8.2442603e-05
   1.2990261e+00   4.1120020e-05
   1.3802152e+00   2.0621469e-05
   1.4614044e+00   8.6983007e-06
   1.5425935e+00   3.3907137e-06
   1.6237826e+00   1.4274261e-06
   1.7049718e+00   5.8840409e-07
   1.7861609e+00   2.8389445e-07
   1.8673500e+00   1.2534335e-07
   1.9485392e+00   5.6093739e-08
   2.0297283e+00   2.6781208e-08
   2.1109174e+00   1.4706913e-08
   2.1921065e+00   6.6525416e-09
   2.2732957e+00   2.3762254e-09
   2.3544848e+00   1.1715571e-09
   2.4356739e+00   4.3498005e-10
   2.5168631e+00   2.4841995e-10
   2.5980522e+00   1.0552981e-10
   2.6792413e+00   5.0064841e-11
   2.7604305e+00   2.7810643e-11
   2.8416196e+00   1.1439738e-11
   2.9228087e+00   3.9932502e-12
   3.0039979e+00   2.7000624e-12
   3.0851870e+00   1.2079227e-12
   3.1663761e+00   6.6791017e-13
   3.2475653e+00   3.6948222e-13
   3.3287544e+00   2.1316282e-13
   3.4099435e+00   1.5631940e-13
   3.4911326e+00   1.5631940e-13
   3.5723218e+00   1.1368684e-13
   3.6535109e+00   9.9475983e-14
   3.7347000e+00   8.5265128e-14
   3.8158892e+00   7.1054274e-14
   3.8970783e+00   7.1054274e-14
   3.9782674e+00   7.1054274e-14
   4.0594566e+00   7.1054274e-14
   4.1406457e+00   5.6843419e-14
   4.2218348e+00   5.6843419e-14
   4.3030240e+00   4.2632564e-14
   4.3842131e+00   4.2632564e-14
   4.4654022e+00   4.2632564e-14
   4.5465914e+00   4.2632564e-14
   4.6277805e+00   4.2632564e-14
   4.7089696e+00   4.2632564e-14
   4.7901587e+00   4.2632564e-14
   4.8713479e+00   4.2632564e-14
   4.9525370e+00   4.2632564e-14
   5.0337261e+00   4.2632564e-14
   5.1149153e+00   2.8421709e-14
   5.1961044e+00   2.8421709e-14
   5.2772935e+00   2.8421709e-14
   5.3584827e+00   2.8421709e-14
   5.4396718e+00   2.8421709e-14
   5.5208609e+00   2.8421709e-14
   5.6020501e+00   2.8421709e-14
   5.6832392e+00   2.8421709e-14
   5.7644283e+00   2.8421709e-14
   5.8456175e+00   2.8421709e-14
   5.9268066e+00   2.8421709e-14
   6.0079957e+00   2.8421709e-14
   6.0891848e+00   2.8421709e-14
   6.1703740e+00   2.8421709e-14
   6.2515631e+00   2.8421709e-14
   6.3327522e+00   2.8421709e-14
   6.4139414e+00   2.8421709e-14
   6.4951305e+00   2.8421709e-14
   6.5763196e+00   2.8421709e-14
   6.6575088e+00   2.8421709e-14
   6.7386979e+00   2.8421709e-14
   6.8198870e+00   2.8421709e-14
   6.9010762e+00   2.8421709e-14
   6.9822653e+00   2.8421709e-14
   7.0634544e+00   2.8421709e-14
   7.1446436e+00   1.4210855e-14
   7.2258327e+00   1.4210855e-14
   7.3070218e+00   1.4210855e-14
   7.3882109e+00   1.4210855e-14
   7.4694001e+00   1.4210855e-14
   7.5505892e+00   1.4210855e-14
   7.6317783e+00   1.4210855e-14
   7.7129675e+00   1.4210855e-14
   7.7941566e+00   1.4210855e-14
   7.8753457e+00   1.4210855e-14
   7.9565349e+00   1.4210855e-14
   8.0377240e+00   1.4210855e-14


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Leon_CG.txt <==
   0.0000000e+00   4.6367144e-02
   2.2039857e-02   1.9267739e-04
   4.4079714e-02   1.9267739e-04
   6.6119571e-02   1.6222920e-04
   8.8159429e-02   4.4376415e-06
   1.1019929e-01   4.4376415e-06
   1.3223914e-01   1.6292719e-07
   1.5427900e-01   7.7111250e-08
   1.7631886e-01   2.6476571e-11
   1.9835871e-01   2.6476571e-11
   2.2039857e-01   2.6476571e-11
   2.4243843e-01   2.6476571e-11
   2.6447829e-01   3.3539701e-12
   2.8651814e-01   9.2041682e-13
   3.0855800e-01   2.4625127e-14
   3.3059786e-01   2.4625127e-14
   3.5263771e-01   4.7024941e-16
   3.7467757e-01   4.7024941e-16
   3.9671743e-01   4.7502912e-17
   4.1875729e-01   2.0600273e-17
   4.4079714e-01   1.1318114e-21
   4.6283700e-01   1.1318114e-21
   4.8487686e-01   1.1318114e-21
   5.0691671e-01   1.1318114e-21
   5.2895657e-01   1.1318114e-21
   5.5099643e-01   1.7369556e-22
   5.7303629e-01   3.0787807e-23
   5.9507614e-01   3.7777928e-24
   6.1711600e-01   1.1093940e-24
   6.3915586e-01   2.1039167e-26
   6.6119571e-01   2.1039167e-26
   6.8323557e-01   2.1960408e-27
   7.0527543e-01   8.4156667e-28
   7.2731529e-01   4.9796845e-30
   7.4935514e-01   4.9796845e-30
   7.7139500e-01   4.9796845e-30
   7.9343486e-01   0.0000000e+00
   8.1547471e-01   0.0000000e+00
   8.3751457e-01   0.0000000e+00
   8.5955443e-01   0.0000000e+00
   8.8159429e-01   0.0000000e+00
   9.0363414e-01   0.0000000e+00
   9.2567400e-01   0.0000000e+00
   9.4771386e-01   0.0000000e+00
   9.6975371e-01   0.0000000e+00
   9.9179357e-01   0.0000000e+00
   1.0138334e+00   0.0000000e+00
   1.0358733e+00   0.0000000e+00
   1.0579131e+00   0.0000000e+00
   1.0799530e+00   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Leon_CR.txt <==
   0.0000000e+00   1.6085233e-02
   3.2966347e-02   2.1040117e-03
   6.5932694e-02   2.5651744e-04
   9.8899041e-02   5.0670634e-05
   1.3186539e-01   8.4499117e-06
   1.6483173e-01   1.2881055e-06
   1.9779808e-01   1.8446064e-07
   2.3076443e-01   3.2708791e-08
   2.6373078e-01   5.6004747e-09
   2.9669712e-01   7.3397095e-10
   3.2966347e-01   1.2584922e-10
   3.6262982e-01   2.4283702e-11
   3.9559616e-01   3.9414426e-12
   4.2856251e-01   5.4960033e-13
   4.6152886e-01   9.8233109e-14
   4.9449520e-01   1.5175272e-14
   5.2746155e-01   2.1127137e-15
   5.6042790e-01   4.2736326e-16
   5.9339424e-01   7.0322755e-17
   6.2636059e-01   1.1474762e-17
   6.5932694e-01   2.1935690e-18
   6.9229329e-01   2.7652688e-19
   7.2525963e-01   3.7819765e-20
   7.5822598e-01   5.5033494e-21
   7.9119233e-01   1.1017181e-21
   8.2415867e-01   1.6499883e-22
   8.5712502e-01   2.3985954e-23
   8.9009137e-01   3.1195647e-24
   9.2305771e-01   6.3085071e-25
   9.5602406e-01   9.3979317e-26
   9.8899041e-01   1.7775458e-26
   1.0219568e+00   3.1497552e-27
   1.0549231e+00   5.0667057e-28
   1.0878894e+00   7.2014372e-29
   1.1208558e+00   7.9194239e-30
   1.1538221e+00   1.5160921e-30
   1.1867885e+00   1.1093356e-31
   1.2197548e+00   0.0000000e+00
   1.2527212e+00   0.0000000e+00
   1.2856875e+00   0.0000000e+00
   1.3186539e+00   0.0000000e+00
   1.3516202e+00   0.0000000e+00
   1.3845866e+00   0.0000000e+00
   1.4175529e+00   0.0000000e+00
   1.4505193e+00   0.0000000e+00
   1.4834856e+00   0.0000000e+00
   1.5164520e+00   0.0000000e+00
   1.5494183e+00   0.0000000e+00
   1.5823847e+00   0.0000000e+00
   1.6153510e+00   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Leon_PSO.txt <==
   0.0000000e+00   1.6165904e-01
   5.0188707e-02   5.3092261e-02
   1.0037741e-01   2.5625077e-02
   1.5056612e-01   1.0155461e-02
   2.0075483e-01   5.1020556e-03
   2.5094354e-01   2.8964077e-03
   3.0113224e-01   1.4533196e-03
   3.5132095e-01   7.7247234e-04
   4.0150966e-01   4.9609648e-04
   4.5169836e-01   3.1235658e-04
   5.0188707e-01   1.6234455e-04
   5.5207578e-01   1.2658824e-04
   6.0226448e-01   9.2651172e-05
   6.5245319e-01   6.4066499e-05
   7.0264190e-01   3.5156499e-05
   7.5283061e-01   2.9338499e-05
   8.0301931e-01   1.1349600e-05
   8.5320802e-01   9.8065286e-06
   9.0339673e-01   7.9142088e-06
   9.5358543e-01   5.6906864e-06
   1.0037741e+00   3.8536958e-06
   1.0539628e+00   3.2425442e-06
   1.1041516e+00   2.5781766e-06
   1.1543403e+00   1.6487091e-06
   1.2045290e+00   1.0977789e-06
   1.2547177e+00   8.7837832e-07
   1.3049064e+00   7.2787486e-07
   1.3550951e+00   4.1741281e-07
   1.4052838e+00   3.3757235e-07
   1.4554725e+00   1.7528888e-07
   1.5056612e+00   1.4956465e-07
   1.5558499e+00   9.8500840e-08
   1.6060386e+00   8.6447773e-08
   1.6562273e+00   6.9079919e-08
   1.7064160e+00   5.7509476e-08
   1.7566047e+00   3.2632259e-08
   1.8067935e+00   2.8825073e-08
   1.8569822e+00   1.6586320e-08
   1.9071709e+00   1.2778772e-08
   1.9573596e+00   1.0346666e-08
   2.0075483e+00   6.4986812e-09
   2.0577370e+00   4.9359503e-09
   2.1079257e+00   4.2101938e-09
   2.1581144e+00   2.9445784e-09
   2.2083031e+00   2.2748369e-09
   2.2584918e+00   2.1416357e-09
   2.3086805e+00   1.6017613e-09
   2.3588692e+00   1.1427338e-09
   2.4090579e+00   8.4583378e-10
   2.4592466e+00   5.1529073e-10
   2.5094354e+00   3.8051436e-10
   2.5596241e+00   3.1642377e-10
   2.6098128e+00   2.4175156e-10
   2.6600015e+00   2.1861426e-10
   2.7101902e+00   1.6860322e-10
   2.7603789e+00   1.5732178e-10
   2.8105676e+00   1.4546732e-10
   2.8607563e+00   1.2999650e-10
   2.9109450e+00   1.2294425e-10
   2.9611337e+00   7.4011414e-11
   3.0113224e+00   5.0691703e-11
   3.0615111e+00   3.7343425e-11
   3.1116998e+00   3.4373723e-11
   3.1618885e+00   3.0073411e-11
   3.2120773e+00   1.7097245e-11
   3.2622660e+00   1.5999891e-11
   3.3124547e+00   1.4351178e-11
   3.3626434e+00   1.0783888e-11
   3.4128321e+00   1.0435721e-11
   3.4630208e+00   8.0926732e-12
   3.5132095e+00   5.8640073e-12
   3.5633982e+00   4.9508674e-12
   3.6135869e+00   3.8647313e-12
   3.6637756e+00   2.6247685e-12
   3.7139643e+00   2.2749165e-12
   3.7641530e+00   1.7572641e-12
   3.8143417e+00   1.5488706e-12
   3.8645304e+00   1.4770752e-12
   3.9147192e+00   1.2042198e-12
   3.9649079e+00   1.0569726e-12
   4.0150966e+00   9.6767453e-13
   4.0652853e+00   9.0342694e-13
   4.1154740e+00   7.0293990e-13
   4.1656627e+00   4.1280773e-13
   4.2158514e+00   3.3428306e-13
   4.2660401e+00   2.7398001e-13
   4.3162288e+00   2.7392716e-13
   4.3664175e+00   2.1196956e-13
   4.4166062e+00   1.6712342e-13
   4.4667949e+00   1.0915488e-13
   4.5169836e+00   6.8568128e-14
   4.5671723e+00   4.9500223e-14
   4.6173611e+00   4.9119678e-14
   4.6675498e+00   4.0585231e-14
   4.7177385e+00   2.5966565e-14
   4.7679272e+00   1.7317526e-14
   4.8181159e+00   1.5475371e-14
   4.8683046e+00   1.3970417e-14
   4.9184933e+00   1.0945250e-14
   4.9686820e+00   8.3654685e-15


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Matyas_CG.txt <==
   0.0000000e+00   4.7562426e-03
   2.3282857e-02   1.9024970e-04
   4.6565714e-02   7.6099881e-06
   6.9848571e-02   2.7395957e-06
   9.3131429e-02   1.2175981e-08
   1.1641429e-01   1.2175981e-08
   1.3969714e-01   1.2175981e-08
   1.6298000e-01   7.0133650e-12
   1.8626286e-01   7.0133650e-12
   2.0954571e-01   7.0133650e-12
   2.3282857e-01   7.0133650e-12
   2.5611143e-01   5.9705743e-14
   2.7939429e-01   5.9705743e-14
   3.0267714e-01   4.7730087e-14
   3.2596000e-01   1.1118400e-15
   3.4924286e-01   1.1118400e-15
   3.7252571e-01   1.3866692e-17
   3.9580857e-01   1.3866692e-17
   4.1909143e-01   1.0311864e-18
   4.4237429e-01   7.7481580e-19
   4.6565714e-01   1.4872373e-20
   4.8894000e-01   1.4872373e-20
   5.1222286e-01   3.9302431e-25
   5.3550571e-01   3.9302431e-25
   5.5878857e-01   3.9302431e-25
   5.8207143e-01   3.9302431e-25
   6.0535429e-01   3.9302431e-25
   6.2863714e-01   3.7878585e-25
   6.5192000e-01   1.4043881e-26
   6.7520286e-01   6.4437047e-27
   6.9848571e-01   5.7891051e-31
   7.2176857e-01   5.7891051e-31
   7.4505143e-01   5.7891051e-31
   7.6833429e-01   5.7891051e-31
   7.9161714e-01   5.7891051e-31
   8.1490000e-01   2.8450947e-33
   8.3818286e-01   2.8450947e-33
   8.6146571e-01   2.8450947e-33
   8.8474857e-01   1.5142724e-36
   9.0803143e-01   1.5142724e-36
   9.3131429e-01   1.5142724e-36
   9.5459714e-01   1.5142724e-36
   9.7788000e-01   1.0697627e-38
   1.0011629e+00   1.0697627e-38
   1.0244457e+00   1.0697627e-38
   1.0477286e+00   3.2595264e-40
   1.0710114e+00   2.5907837e-40
   1.0942943e+00   5.9335284e-42
   1.1175771e+00   5.9335284e-42
   1.1408600e+00   6.2639582e-44


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Matyas_CR.txt <==
   0.0000000e+00   8.9423719e-03
   3.4783673e-02   1.0144738e-03
   6.9567347e-02   1.7502445e-04
   1.0435102e-01   2.9966819e-05
   1.3913469e-01   4.7761940e-06
   1.7391837e-01   7.5696670e-07
   2.0870204e-01   1.0615871e-07
   2.4348571e-01   2.6965488e-08
   2.7826939e-01   3.1722069e-09
   3.1305306e-01   4.4858089e-10
   3.4783673e-01   7.1436788e-11
   3.8262041e-01   1.3578769e-11
   4.1740408e-01   2.1806352e-12
   4.5218776e-01   4.9024624e-13
   4.8697143e-01   5.5581581e-14
   5.2175510e-01   9.5170248e-15
   5.5653878e-01   1.3197914e-15
   5.9132245e-01   2.5425044e-16
   6.2610612e-01   3.7224360e-17
   6.6088980e-01   5.2306251e-18
   6.9567347e-01   7.7568609e-19
   7.3045714e-01   1.6493711e-19
   7.6524082e-01   2.3783167e-20
   8.0002449e-01   3.2903240e-21
   8.3480816e-01   6.2955750e-22
   8.6959184e-01   7.9772309e-23
   9.0437551e-01   1.8736396e-23
   9.3915918e-01   2.5816855e-24
   9.7394286e-01   4.1426483e-25
   1.0087265e+00   6.0300173e-26
   1.0435102e+00   1.1253415e-26
   1.0782939e+00   1.8646075e-27
   1.1130776e+00   3.0353362e-28
   1.1478612e+00   3.9712064e-29
   1.1826449e+00   6.1682034e-30
   1.2174286e+00   1.0330277e-30
   1.2522122e+00   1.7280083e-31
   1.2869959e+00   3.4071475e-32
   1.3217796e+00   4.8187298e-33
   1.3565633e+00   8.7147161e-34
   1.3913469e+00   1.3852385e-34
   1.4261306e+00   1.8193046e-35
   1.4609143e+00   3.1370375e-36
   1.4956980e+00   4.7841522e-37
   1.5304816e+00   8.6239082e-38
   1.5652653e+00   1.2773705e-38
   1.6000490e+00   1.9090772e-39
   1.6348327e+00   3.1321389e-40
   1.6696163e+00   4.5195488e-41
   1.7044000e+00   7.8040151e-42


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Matyas_PSO.txt <==
   0.0000000e+00   8.9247081e-02
   4.9882162e-02   1.3196439e-02
   9.9764323e-02   5.1212527e-03
   1.4964648e-01   1.6103459e-03
   1.9952865e-01   7.2038549e-04
   2.4941081e-01   2.9193684e-04
   2.9929297e-01   8.6642035e-05
   3.4917513e-01   4.6868679e-05
   3.9905729e-01   1.7472880e-05
   4.4893945e-01   4.5894795e-06
   4.9882162e-01   2.4864673e-06
   5.4870378e-01   1.1056074e-06
   5.9858594e-01   4.2003676e-07
   6.4846810e-01   1.9322110e-07
   6.9835026e-01   9.4808430e-08
   7.4823242e-01   4.1823880e-08
   7.9811459e-01   1.8670116e-08
   8.4799675e-01   6.5246404e-09
   8.9787891e-01   3.2839418e-09
   9.4776107e-01   1.8005994e-09
   9.9764323e-01   6.1862960e-10
   1.0475254e+00   3.0410632e-10
   1.0974076e+00   1.3828096e-10
   1.1472897e+00   3.9192052e-11
   1.1971719e+00   2.9996414e-11
   1.2470540e+00   1.2444042e-11
   1.2969362e+00   5.8027391e-12
   1.3468184e+00   2.4358646e-12
   1.3967005e+00   1.6285426e-12
   1.4465827e+00   4.1381830e-13
   1.4964648e+00   1.8263188e-13
   1.5463470e+00   1.2321126e-13
   1.5962292e+00   5.4839837e-14
   1.6461113e+00   2.0416477e-14
   1.6959935e+00   8.9446249e-15
   1.7458757e+00   3.7429453e-15
   1.7957578e+00   1.8022605e-15
   1.8456400e+00   9.6672898e-16
   1.8955221e+00   4.0768377e-16
   1.9454043e+00   1.6854531e-16
   1.9952865e+00   8.1413712e-17
   2.0451686e+00   4.0351502e-17
   2.0950508e+00   1.8351359e-17
   2.1449329e+00   7.7896022e-18
   2.1948151e+00   4.8614353e-18
   2.2446973e+00   2.1263089e-18
   2.2945794e+00   9.2041084e-19
   2.3444616e+00   3.4543207e-19
   2.3943438e+00   1.9175329e-19
   2.4442259e+00   7.7602363e-20
   2.4941081e+00   3.7690751e-20
   2.5439902e+00   1.8214369e-20
   2.5938724e+00   9.1467308e-21
   2.6437546e+00   3.5550658e-21
   2.6936367e+00   1.3004506e-21
   2.7435189e+00   6.0386290e-22
   2.7934011e+00   3.0984641e-22
   2.8432832e+00   2.2520882e-22
   2.8931654e+00   6.9966923e-23
   2.9430475e+00   3.6439309e-23
   2.9929297e+00   1.6731865e-23
   3.0428119e+00   9.1970337e-24
   3.0926940e+00   2.9146024e-24
   3.1425762e+00   1.4151308e-24
   3.1924583e+00   6.8477409e-25
   3.2423405e+00   3.8732149e-25
   3.2922227e+00   2.0061453e-25
   3.3421048e+00   1.0818189e-25
   3.3919870e+00   2.5703653e-26
   3.4418692e+00   1.8687184e-26
   3.4917513e+00   7.5000551e-27
   3.5416335e+00   3.1764020e-27
   3.5915156e+00   1.7346951e-27
   3.6413978e+00   7.1991208e-28
   3.6912800e+00   3.5986697e-28
   3.7411621e+00   1.6644417e-28
   3.7910443e+00   8.3628589e-29
   3.8409264e+00   4.3644779e-29
   3.8908086e+00   1.8035321e-29
   3.9406908e+00   9.6290587e-30
   3.9905729e+00   4.9674586e-30
   4.0404551e+00   2.4357282e-30
   4.0903373e+00   1.1189890e-30
   4.1402194e+00   5.3459888e-31
   4.1901016e+00   1.8721943e-31
   4.2399837e+00   7.5036288e-32
   4.2898659e+00   3.9666653e-32
   4.3397481e+00   2.3898253e-32
   4.3896302e+00   9.6397211e-33
   4.4395124e+00   3.8967120e-33
   4.4893945e+00   2.6703428e-33
   4.5392767e+00   1.4946638e-33
   4.5891589e+00   6.4583633e-34
   4.6390410e+00   3.7213059e-34
   4.6889232e+00   1.8077184e-34
   4.7388054e+00   8.5323189e-35
   4.7886875e+00   4.9423058e-35
   4.8385697e+00   1.5332485e-35
   4.8884518e+00   7.9465563e-36
   4.9383340e+00   4.1578480e-36


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Mishra10a_CG.txt <==
   0.0000000e+00   5.6554608e-04
   2.8291735e-02   2.2621843e-05
   5.6583469e-02   1.0460340e-05
   8.4875204e-02   1.9820354e-06
   1.1316694e-01   1.3678564e-07
   1.4145867e-01   1.3678564e-07
   1.6975041e-01   3.6103311e-11
   1.9804214e-01   3.6103311e-11
   2.2633388e-01   3.6103311e-11
   2.5462561e-01   5.6616869e-14
   2.8291735e-01   5.6616869e-14
   3.1120908e-01   5.6616869e-14
   3.3950082e-01   4.6877465e-14
   3.6779255e-01   2.3692883e-16
   3.9608429e-01   2.3692883e-16
   4.2437602e-01   2.0287845e-16
   4.5266776e-01   3.0495238e-19
   4.8095949e-01   3.0495238e-19
   5.0925122e-01   3.0495238e-19
   5.3754296e-01   4.2989475e-20
   5.6583469e-01   9.3104774e-21
   5.9412643e-01   6.2702234e-22
   6.2241816e-01   5.5560935e-22
   6.5070990e-01   4.4373426e-25
   6.7900163e-01   4.4373426e-25
   7.0729337e-01   4.4373426e-25
   7.3558510e-01   3.3329373e-25
   7.6387684e-01   1.8175355e-27
   7.9216857e-01   1.8175355e-27
   8.2046031e-01   1.3260752e-27
   8.4875204e-01   7.0997481e-30
   8.7704378e-01   7.0997481e-30
   9.0533551e-01   7.0997481e-30
   9.3362724e-01   0.0000000e+00
   9.6191898e-01   0.0000000e+00
   9.9021071e-01   0.0000000e+00
   1.0185024e+00   0.0000000e+00
   1.0467942e+00   0.0000000e+00
   1.0750859e+00   0.0000000e+00
   1.1033777e+00   0.0000000e+00
   1.1316694e+00   0.0000000e+00
   1.1599611e+00   0.0000000e+00
   1.1882529e+00   0.0000000e+00
   1.2165446e+00   0.0000000e+00
   1.2448363e+00   0.0000000e+00
   1.2731281e+00   0.0000000e+00
   1.3014198e+00   0.0000000e+00
   1.3297115e+00   0.0000000e+00
   1.3580033e+00   0.0000000e+00
   1.3862950e+00   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Mishra10a_CR.txt <==
   0.0000000e+00   3.2624971e-04
   3.5838184e-02   1.7609763e-05
   7.1676367e-02   4.4426218e-06
   1.0751455e-01   6.6106848e-07
   1.4335273e-01   1.0727512e-07
   1.7919092e-01   2.2709114e-08
   2.1502910e-01   1.7591781e-09
   2.5086729e-01   3.3259237e-10
   2.8670547e-01   5.8945357e-11
   3.2254365e-01   1.0281117e-11
   3.5838184e-01   1.1019934e-12
   3.9422002e-01   2.5067281e-13
   4.3005820e-01   3.6825054e-14
   4.6589639e-01   7.1980608e-15
   5.0173457e-01   4.8719178e-16
   5.3757276e-01   9.6275780e-17
   5.7341094e-01   2.5397347e-17
   6.0924912e-01   3.9637759e-18
   6.4508731e-01   5.6317363e-19
   6.8092549e-01   1.8644763e-19
   7.1676367e-01   1.5908284e-20
   7.5260186e-01   2.5531667e-21
   7.8844004e-01   3.1321240e-22
   8.2427822e-01   3.8367508e-23
   8.6011641e-01   7.7060077e-24
   8.9595459e-01   2.0243304e-24
   9.3179278e-01   2.6849867e-25
   9.6763096e-01   6.9760769e-26
   1.0034691e+00   7.1265694e-27
   1.0393073e+00   1.6164746e-27
   1.0751455e+00   1.8659026e-28
   1.1109837e+00   3.3976486e-29
   1.1468219e+00   6.8100883e-30
   1.1826601e+00   7.8886091e-31
   1.2184982e+00   1.8527446e-31
   1.2543364e+00   0.0000000e+00
   1.2901746e+00   0.0000000e+00
   1.3260128e+00   0.0000000e+00
   1.3618510e+00   0.0000000e+00
   1.3976892e+00   0.0000000e+00
   1.4335273e+00   0.0000000e+00
   1.4693655e+00   0.0000000e+00
   1.5052037e+00   0.0000000e+00
   1.5410419e+00   0.0000000e+00
   1.5768801e+00   0.0000000e+00
   1.6127183e+00   0.0000000e+00
   1.6485564e+00   0.0000000e+00
   1.6843946e+00   0.0000000e+00
   1.7202328e+00   0.0000000e+00
   1.7560710e+00   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Mishra10a_PSO.txt <==
   0.0000000e+00   1.8587365e-02
   4.8617495e-02   2.1884958e-03
   9.7234990e-02   5.2580836e-04
   1.4585248e-01   2.4340378e-04
   1.9446998e-01   6.9583240e-05
   2.4308747e-01   3.4915053e-05
   2.9170497e-01   1.9008451e-05
   3.4032246e-01   5.3128999e-06
   3.8893996e-01   2.8127828e-06
   4.3755745e-01   1.7375260e-06
   4.8617495e-01   6.4244282e-07
   5.3479244e-01   2.9501786e-07
   5.8340994e-01   9.3990079e-08
   6.3202743e-01   3.7069006e-08
   6.8064493e-01   1.5142117e-08
   7.2926242e-01   1.0034494e-08
   7.7787992e-01   6.0536385e-09
   8.2649741e-01   4.4358052e-09
   8.7511491e-01   3.3750928e-09
   9.2373240e-01   1.1708422e-09
   9.7234990e-01   7.2637234e-10
   1.0209674e+00   3.5158370e-10
   1.0695849e+00   2.3217650e-10
   1.1182024e+00   8.9469487e-11
   1.1668199e+00   4.7787798e-11
   1.2154374e+00   3.6308426e-11
   1.2640549e+00   2.1551605e-11
   1.3126724e+00   1.7310810e-11
   1.3612899e+00   1.2558918e-11
   1.4099074e+00   2.6164203e-12
   1.4585248e+00   2.2264423e-12
   1.5071423e+00   7.5929552e-13
   1.5557598e+00   4.9099899e-13
   1.6043773e+00   2.2080084e-13
   1.6529948e+00   1.0058939e-13
   1.7016123e+00   5.7576266e-14
   1.7502298e+00   2.6528071e-14
   1.7988473e+00   1.2259558e-14
   1.8474648e+00   8.5468281e-15
   1.8960823e+00   3.5074090e-15
   1.9446998e+00   2.5643208e-15
   1.9933173e+00   1.2983947e-15
   2.0419348e+00   3.3268623e-16
   2.0905523e+00   2.7997804e-16
   2.1391698e+00   1.5186915e-16
   2.1877873e+00   8.2626100e-17
   2.2364048e+00   5.0159202e-17
   2.2850223e+00   3.4182857e-17
   2.3336398e+00   1.2910072e-17
   2.3822573e+00   8.1090401e-18
   2.4308747e+00   5.2291430e-18
   2.4794922e+00   3.6651262e-18
   2.5281097e+00   1.2989119e-18
   2.5767272e+00   7.8492777e-19
   2.6253447e+00   6.7851764e-19
   2.6739622e+00   3.1355272e-19
   2.7225797e+00   4.9427715e-20
   2.7711972e+00   4.2297875e-20
   2.8198147e+00   2.3315146e-20
   2.8684322e+00   1.1141188e-20
   2.9170497e+00   4.0006605e-21
   2.9656672e+00   1.6050017e-21
   3.0142847e+00   1.0165575e-21
   3.0629022e+00   5.6057692e-22
   3.1115197e+00   2.3393545e-22
   3.1601372e+00   1.7518219e-22
   3.2087547e+00   1.1660889e-22
   3.2573722e+00   1.1361401e-22
   3.3059897e+00   4.5932237e-23
   3.3546072e+00   3.0461217e-23
   3.4032246e+00   1.2363818e-23
   3.4518421e+00   5.9895423e-24
   3.5004596e+00   3.8290618e-24
   3.5490771e+00   1.1530638e-24
   3.5976946e+00   6.2807143e-25
   3.6463121e+00   4.7880243e-25
   3.6949296e+00   2.5052211e-25
   3.7435471e+00   1.2264588e-25
   3.7921646e+00   7.9928435e-26
   3.8407821e+00   3.5688881e-26
   3.8893996e+00   2.5441456e-26
   3.9380171e+00   1.7045485e-26
   3.9866346e+00   4.8002186e-27
   4.0352521e+00   2.6568835e-27
   4.0838696e+00   1.5280236e-27
   4.1324871e+00   1.2006463e-27
   4.1811046e+00   6.3720685e-28
   4.2297221e+00   3.3329373e-28
   4.2783396e+00   6.1290795e-29
   4.3269571e+00   5.5606322e-29
   4.3755745e+00   5.0487098e-29
   4.4241920e+00   3.2871875e-29
   4.4728095e+00   2.9684069e-29
   4.5214270e+00   2.6131017e-29
   4.5700445e+00   1.9721523e-29
   4.6186620e+00   1.4749638e-29
   4.6672795e+00   7.8886091e-31
   4.7158970e+00   7.8886091e-31
   4.7645145e+00   5.9802532e-31
   4.8131320e+00   1.8527446e-31


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Mishra3_CG.txt <==
   0.0000000e+00   1.7080877e-01
   5.5864714e-02   5.7665544e-02
   1.1172943e-01   3.1532559e-02
   1.6759414e-01   1.9512745e-02
   2.2345886e-01   1.3472886e-02
   2.7932357e-01   1.0199220e-02
   3.3518829e-01   8.3298993e-03
   3.9105300e-01   7.2316901e-03
   4.4691771e-01   6.5835750e-03
   5.0278243e-01   6.2105386e-03
   5.5864714e-01   6.0086640e-03
   6.1451186e-01   5.9088721e-03
   6.7037657e-01   5.8637668e-03
   7.2624129e-01   5.4975231e-03
   7.8210600e-01   5.4678587e-03
   8.3797071e-01   5.4534177e-03
   8.9383543e-01   5.4469816e-03
   9.4970014e-01   5.3678429e-03
   1.0055649e+00   5.3676544e-03
   1.0614296e+00   5.3621387e-03
   1.1172943e+00   5.3616227e-03
   1.1731590e+00   5.3590016e-03
   1.2290237e+00   5.3590016e-03
   1.2848884e+00   5.3589394e-03
   1.3407531e+00   5.3583494e-03
   1.3966179e+00   5.3583494e-03
   1.4524826e+00   5.3580739e-03
   1.5083473e+00   5.3580739e-03
   1.5642120e+00   5.3580739e-03
   1.6200767e+00   5.3580002e-03
   1.6759414e+00   5.3580002e-03
   1.7318061e+00   5.3580002e-03
   1.7876709e+00   5.3580002e-03
   1.8435356e+00   5.3580002e-03
   1.8994003e+00   5.3580002e-03
   1.9552650e+00   5.3580002e-03
   2.0111297e+00   5.3580002e-03
   2.0669944e+00   5.3580002e-03
   2.1228591e+00   5.3580002e-03
   2.1787239e+00   5.3580002e-03
   2.2345886e+00   5.3580002e-03
   2.2904533e+00   5.3580002e-03
   2.3463180e+00   5.3580002e-03
   2.4021827e+00   5.3580002e-03
   2.4580474e+00   5.3580002e-03
   2.5139121e+00   5.3580002e-03
   2.5697769e+00   5.3580002e-03
   2.6256416e+00   5.3580002e-03
   2.6815063e+00   5.3580002e-03
   2.7373710e+00   5.3580002e-03


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Mishra3_CR.txt <==
   0.0000000e+00   1.3664249e-01
   7.3344245e-02   9.7018474e-02
   1.4668849e-01   8.0795229e-02
   2.2003273e-01   6.4951846e-02
   2.9337698e-01   5.6735446e-02
   3.6672122e-01   5.4299266e-02
   4.4006547e-01   4.9834286e-02
   5.1340971e-01   4.8358048e-02
   5.8675396e-01   4.5058174e-02
   6.6009820e-01   4.4255315e-02
   7.3344245e-01   4.4122235e-02
   8.0678669e-01   4.3929658e-02
   8.8013094e-01   4.3853107e-02
   9.5347518e-01   4.3793939e-02
   1.0268194e+00   4.3790649e-02
   1.1001637e+00   4.3711286e-02
   1.1735079e+00   4.3661660e-02
   1.2468522e+00   4.3646932e-02
   1.3201964e+00   4.3627411e-02
   1.3935407e+00   4.3616127e-02
   1.4668849e+00   4.3613398e-02
   1.5402291e+00   4.3609096e-02
   1.6135734e+00   4.3609096e-02
   1.6869176e+00   4.3609096e-02
   1.7602619e+00   4.3607892e-02
   1.8336061e+00   4.3607841e-02
   1.9069504e+00   4.3607546e-02
   1.9802946e+00   4.3607204e-02
   2.0536389e+00   4.3607115e-02
   2.1269831e+00   4.3607082e-02
   2.2003273e+00   4.3607040e-02
   2.2736716e+00   4.3606981e-02
   2.3470158e+00   4.3606971e-02
   2.4203601e+00   4.3606960e-02
   2.4937043e+00   4.3606947e-02
   2.5670486e+00   4.3606947e-02
   2.6403928e+00   4.3606947e-02
   2.7137371e+00   4.3606947e-02
   2.7870813e+00   4.3606947e-02
   2.8604256e+00   4.3606947e-02
   2.9337698e+00   4.3606947e-02
   3.0071140e+00   4.3606947e-02
   3.0804583e+00   4.3606947e-02
   3.1538025e+00   4.3606947e-02
   3.2271468e+00   4.3606947e-02
   3.3004910e+00   4.3606947e-02
   3.3738353e+00   4.3606947e-02
   3.4471795e+00   4.3606947e-02
   3.5205238e+00   4.3606947e-02
   3.5938680e+00   4.3606947e-02


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Mishra3_PSO.txt <==
   0.0000000e+00   2.5367340e-01
   5.2643636e-02   2.1590737e-01
   1.0528727e-01   1.8291429e-01
   1.5793091e-01   1.7500814e-01
   2.1057455e-01   1.6065787e-01
   2.6321818e-01   1.4748979e-01
   3.1586182e-01   1.4019036e-01
   3.6850545e-01   1.2000431e-01
   4.2114909e-01   1.1316738e-01
   4.7379273e-01   1.0667931e-01
   5.2643636e-01   9.5891420e-02
   5.7908000e-01   9.0771515e-02
   6.3172364e-01   8.8980433e-02
   6.8436727e-01   8.6132920e-02
   7.3701091e-01   8.4248505e-02
   7.8965455e-01   8.2619203e-02
   8.4229818e-01   8.0342109e-02
   8.9494182e-01   7.7772571e-02
   9.4758545e-01   7.6640589e-02
   1.0002291e+00   7.4037762e-02
   1.0528727e+00   7.3081609e-02
   1.1055164e+00   7.0968687e-02
   1.1581600e+00   7.0675728e-02
   1.2108036e+00   7.0382177e-02
   1.2634473e+00   6.8579892e-02
   1.3160909e+00   6.8543260e-02
   1.3687345e+00   6.8382669e-02
   1.4213782e+00   6.8288084e-02
   1.4740218e+00   6.6911834e-02
   1.5266655e+00   6.5792690e-02
   1.5793091e+00   6.5787467e-02
   1.6319527e+00   6.5147339e-02
   1.6845964e+00   6.4551163e-02
   1.7372400e+00   6.4450198e-02
   1.7898836e+00   6.4045934e-02
   1.8425273e+00   6.3953293e-02
   1.8951709e+00   6.2047800e-02
   1.9478145e+00   6.2047800e-02
   2.0004582e+00   6.2017020e-02
   2.0531018e+00   6.2017020e-02
   2.1057455e+00   6.2017020e-02
   2.1583891e+00   6.0915129e-02
   2.2110327e+00   6.0915129e-02
   2.2636764e+00   6.0915129e-02
   2.3163200e+00   6.0807307e-02
   2.3689636e+00   5.9728857e-02
   2.4216073e+00   5.9728857e-02
   2.4742509e+00   5.9728857e-02
   2.5268945e+00   5.9660977e-02
   2.5795382e+00   5.9492058e-02
   2.6321818e+00   5.9137281e-02
   2.6848255e+00   5.9119985e-02
   2.7374691e+00   5.9114742e-02
   2.7901127e+00   5.9113163e-02
   2.8427564e+00   5.9112690e-02
   2.8954000e+00   5.8528055e-02
   2.9480436e+00   5.8468852e-02
   3.0006873e+00   5.8347186e-02
   3.0533309e+00   5.8340450e-02
   3.1059745e+00   5.8337424e-02
   3.1586182e+00   5.8336800e-02
   3.2112618e+00   5.8336613e-02
   3.2639055e+00   5.8336557e-02
   3.3165491e+00   5.8335758e-02
   3.3691927e+00   5.8335753e-02
   3.4218364e+00   5.8335752e-02
   3.4744800e+00   5.8335751e-02
   3.5271236e+00   5.8335501e-02
   3.5797673e+00   5.8335340e-02
   3.6324109e+00   5.8335340e-02
   3.6850545e+00   5.7751666e-02
   3.7376982e+00   5.7751666e-02
   3.7903418e+00   5.7751666e-02
   3.8429855e+00   5.7751666e-02
   3.8956291e+00   5.7751666e-02
   3.9482727e+00   5.6997534e-02
   4.0009164e+00   5.6997463e-02
   4.0535600e+00   5.6997389e-02
   4.1062036e+00   5.6997389e-02
   4.1588473e+00   5.6997389e-02
   4.2114909e+00   5.6997383e-02
   4.2641345e+00   5.6997346e-02
   4.3167782e+00   5.6997305e-02
   4.3694218e+00   5.6997280e-02
   4.4220655e+00   5.6997280e-02
   4.4747091e+00   5.6997267e-02
   4.5273527e+00   5.6997256e-02
   4.5799964e+00   5.6997256e-02
   4.6326400e+00   5.6997256e-02
   4.6852836e+00   5.6997256e-02
   4.7379273e+00   5.6997256e-02
   4.7905709e+00   5.6997256e-02
   4.8432145e+00   5.6997256e-02
   4.8958582e+00   5.6997256e-02
   4.9485018e+00   5.6980147e-02
   5.0011455e+00   5.6980147e-02
   5.0537891e+00   5.6980147e-02
   5.1064327e+00   5.6980147e-02
   5.1590764e+00   5.6523543e-02
   5.2117200e+00   5.6523543e-02


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Price2_CG.txt <==
   0.0000000e+00   1.0290858e-01
   3.9894429e-02   1.0444152e-02
   7.9788857e-02   4.1851798e-04
   1.1968329e-01   1.5067370e-04
   1.5957771e-01   6.6967887e-07
   1.9947214e-01   6.6967887e-07
   2.3936657e-01   6.6967887e-07
   2.7926100e-01   3.8573522e-10
   3.1915543e-01   3.8573522e-10
   3.5904986e-01   3.8573522e-10
   3.9894429e-01   3.8573522e-10
   4.3883871e-01   3.2837066e-12
   4.7873314e-01   3.2837066e-12
   5.1862757e-01   2.6251223e-12
   5.5852200e-01   6.1062266e-14
   5.9841643e-01   6.1062266e-14
   6.3831086e-01   8.8817842e-16
   6.7820529e-01   8.8817842e-16
   7.1809971e-01   0.0000000e+00
   7.5799414e-01   0.0000000e+00
   7.9788857e-01   0.0000000e+00
   8.3778300e-01   0.0000000e+00
   8.7767743e-01   0.0000000e+00
   9.1757186e-01   0.0000000e+00
   9.5746629e-01   0.0000000e+00
   9.9736071e-01   0.0000000e+00
   1.0372551e+00   0.0000000e+00
   1.0771496e+00   0.0000000e+00
   1.1170440e+00   0.0000000e+00
   1.1569384e+00   0.0000000e+00
   1.1968329e+00   0.0000000e+00
   1.2367273e+00   0.0000000e+00
   1.2766217e+00   0.0000000e+00
   1.3165161e+00   0.0000000e+00
   1.3564106e+00   0.0000000e+00
   1.3963050e+00   0.0000000e+00
   1.4361994e+00   0.0000000e+00
   1.4760939e+00   0.0000000e+00
   1.5159883e+00   0.0000000e+00
   1.5558827e+00   0.0000000e+00
   1.5957771e+00   0.0000000e+00
   1.6356716e+00   0.0000000e+00
   1.6755660e+00   0.0000000e+00
   1.7154604e+00   0.0000000e+00
   1.7553549e+00   0.0000000e+00
   1.7952493e+00   0.0000000e+00
   1.8351437e+00   0.0000000e+00
   1.8750381e+00   0.0000000e+00
   1.9149326e+00   0.0000000e+00
   1.9548270e+00   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Price2_CR.txt <==
   0.0000000e+00   1.0040035e-01
   6.0743714e-02   3.9536955e-02
   1.2148743e-01   1.0868168e-02
   1.8223114e-01   1.3564821e-03
   2.4297486e-01   1.9545252e-04
   3.0371857e-01   3.4413085e-05
   3.6446229e-01   6.6222409e-06
   4.2520600e-01   7.8183251e-07
   4.8594971e-01   1.4306271e-07
   5.4669343e-01   3.1710705e-08
   6.0743714e-01   3.9204929e-09
   6.6818086e-01   8.8888830e-10
   7.2892457e-01   1.1360235e-10
   7.8966829e-01   1.7028379e-11
   8.5041200e-01   2.9306557e-12
   9.1115571e-01   2.9731773e-13
   9.7189943e-01   5.6621374e-14
   1.0326431e+00   1.1324275e-14
   1.0933869e+00   2.3314684e-15
   1.1541306e+00   2.2204460e-16
   1.2148743e+00   0.0000000e+00
   1.2756180e+00   0.0000000e+00
   1.3363617e+00   0.0000000e+00
   1.3971054e+00   0.0000000e+00
   1.4578491e+00   0.0000000e+00
   1.5185929e+00   0.0000000e+00
   1.5793366e+00   0.0000000e+00
   1.6400803e+00   0.0000000e+00
   1.7008240e+00   0.0000000e+00
   1.7615677e+00   0.0000000e+00
   1.8223114e+00   0.0000000e+00
   1.8830551e+00   0.0000000e+00
   1.9437989e+00   0.0000000e+00
   2.0045426e+00   0.0000000e+00
   2.0652863e+00   0.0000000e+00
   2.1260300e+00   0.0000000e+00
   2.1867737e+00   0.0000000e+00
   2.2475174e+00   0.0000000e+00
   2.3082611e+00   0.0000000e+00
   2.3690049e+00   0.0000000e+00
   2.4297486e+00   0.0000000e+00
   2.4904923e+00   0.0000000e+00
   2.5512360e+00   0.0000000e+00
   2.6119797e+00   0.0000000e+00
   2.6727234e+00   0.0000000e+00
   2.7334671e+00   0.0000000e+00
   2.7942109e+00   0.0000000e+00
   2.8549546e+00   0.0000000e+00
   2.9156983e+00   0.0000000e+00
   2.9764420e+00   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Price2_PSO.txt <==
   0.0000000e+00   1.1994764e-01
   5.2862636e-02   1.1120593e-01
   1.0572527e-01   1.0595488e-01
   1.5858791e-01   1.0449560e-01
   2.1145055e-01   1.0251190e-01
   2.6431318e-01   1.0149398e-01
   3.1717582e-01   1.0072880e-01
   3.7003845e-01   1.0022857e-01
   4.2290109e-01   1.0008663e-01
   4.7576373e-01   1.0003494e-01
   5.2862636e-01   1.0000562e-01
   5.8148900e-01   8.5517897e-02
   6.3435164e-01   3.0802626e-02
   6.8721427e-01   2.5573757e-02
   7.4007691e-01   6.5297558e-03
   7.9293955e-01   1.6743755e-03
   8.4580218e-01   1.4473217e-03
   8.9866482e-01   1.0308641e-03
   9.5152745e-01   7.9125639e-04
   1.0043901e+00   5.5455598e-04
   1.0572527e+00   3.2212352e-04
   1.1101154e+00   1.1248410e-04
   1.1629780e+00   9.1750047e-05
   1.2158406e+00   2.8687115e-05
   1.2687033e+00   7.4699258e-06
   1.3215659e+00   5.4179385e-06
   1.3744285e+00   2.9108161e-06
   1.4272912e+00   1.4248782e-06
   1.4801538e+00   2.7963778e-07
   1.5330165e+00   1.0989041e-07
   1.5858791e+00   7.1211469e-08
   1.6387417e+00   7.1211469e-08
   1.6916044e+00   2.1849237e-08
   1.7444670e+00   1.2683452e-08
   1.7973296e+00   5.6887878e-09
   1.8501923e+00   1.3117759e-09
   1.9030549e+00   9.5542763e-10
   1.9559175e+00   8.9776964e-11
   2.0087802e+00   6.0076055e-11
   2.0616428e+00   2.4574232e-11
   2.1145055e+00   1.1454393e-11
   2.1673681e+00   2.2760682e-12
   2.2202307e+00   9.6445074e-13
   2.2730934e+00   7.3752116e-13
   2.3259560e+00   6.2982952e-13
   2.3788186e+00   1.0280665e-13
   2.4316813e+00   4.8294702e-14
   2.4845439e+00   3.3195668e-14
   2.5374065e+00   9.4368957e-15
   2.5902692e+00   6.2172489e-15
   2.6431318e+00   1.6653345e-15
   2.6959945e+00   1.3322676e-15
   2.7488571e+00   4.4408921e-16
   2.8017197e+00   2.2204460e-16
   2.8545824e+00   0.0000000e+00
   2.9074450e+00   0.0000000e+00
   2.9603076e+00   0.0000000e+00
   3.0131703e+00   0.0000000e+00
   3.0660329e+00   0.0000000e+00
   3.1188955e+00   0.0000000e+00
   3.1717582e+00   0.0000000e+00
   3.2246208e+00   0.0000000e+00
   3.2774835e+00   0.0000000e+00
   3.3303461e+00   0.0000000e+00
   3.3832087e+00   0.0000000e+00
   3.4360714e+00   0.0000000e+00
   3.4889340e+00   0.0000000e+00
   3.5417966e+00   0.0000000e+00
   3.5946593e+00   0.0000000e+00
   3.6475219e+00   0.0000000e+00
   3.7003845e+00   0.0000000e+00
   3.7532472e+00   0.0000000e+00
   3.8061098e+00   0.0000000e+00
   3.8589725e+00   0.0000000e+00
   3.9118351e+00   0.0000000e+00
   3.9646977e+00   0.0000000e+00
   4.0175604e+00   0.0000000e+00
   4.0704230e+00   0.0000000e+00
   4.1232856e+00   0.0000000e+00
   4.1761483e+00   0.0000000e+00
   4.2290109e+00   0.0000000e+00
   4.2818735e+00   0.0000000e+00
   4.3347362e+00   0.0000000e+00
   4.3875988e+00   0.0000000e+00
   4.4404615e+00   0.0000000e+00
   4.4933241e+00   0.0000000e+00
   4.5461867e+00   0.0000000e+00
   4.5990494e+00   0.0000000e+00
   4.6519120e+00   0.0000000e+00
   4.7047746e+00   0.0000000e+00
   4.7576373e+00   0.0000000e+00
   4.8104999e+00   0.0000000e+00
   4.8633625e+00   0.0000000e+00
   4.9162252e+00   0.0000000e+00
   4.9690878e+00   0.0000000e+00
   5.0219505e+00   0.0000000e+00
   5.0748131e+00   0.0000000e+00
   5.1276757e+00   0.0000000e+00
   5.1805384e+00   0.0000000e+00
   5.2334010e+00   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Scahffer1_CG.txt <==
   0.0000000e+00   1.8287423e-01
   3.5599469e-02   1.8287423e-01
   7.1198939e-02   1.3746731e-02
   1.0679841e-01   3.3714718e-05
   1.4239788e-01   6.4134503e-08
   1.7799735e-01   2.7683168e-09
   2.1359682e-01   8.8916652e-12
   2.4919629e-01   8.0158102e-14
   2.8479576e-01   0.0000000e+00
   3.2039522e-01   0.0000000e+00
   3.5599469e-01   0.0000000e+00
   3.9159416e-01   0.0000000e+00
   4.2719363e-01   0.0000000e+00
   4.6279310e-01   0.0000000e+00
   4.9839257e-01   0.0000000e+00
   5.3399204e-01   0.0000000e+00
   5.6959151e-01   0.0000000e+00
   6.0519098e-01   0.0000000e+00
   6.4079045e-01   0.0000000e+00
   6.7638992e-01   0.0000000e+00
   7.1198939e-01   0.0000000e+00
   7.4758886e-01   0.0000000e+00
   7.8318833e-01   0.0000000e+00
   8.1878780e-01   0.0000000e+00
   8.5438727e-01   0.0000000e+00
   8.8998673e-01   0.0000000e+00
   9.2558620e-01   0.0000000e+00
   9.6118567e-01   0.0000000e+00
   9.9678514e-01   0.0000000e+00
   1.0323846e+00   0.0000000e+00
   1.0679841e+00   0.0000000e+00
   1.1035836e+00   0.0000000e+00
   1.1391830e+00   0.0000000e+00
   1.1747825e+00   0.0000000e+00
   1.2103820e+00   0.0000000e+00
   1.2459814e+00   0.0000000e+00
   1.2815809e+00   0.0000000e+00
   1.3171804e+00   0.0000000e+00
   1.3527798e+00   0.0000000e+00
   1.3883793e+00   0.0000000e+00
   1.4239788e+00   0.0000000e+00
   1.4595782e+00   0.0000000e+00
   1.4951777e+00   0.0000000e+00
   1.5307772e+00   0.0000000e+00
   1.5663767e+00   0.0000000e+00
   1.6019761e+00   0.0000000e+00
   1.6375756e+00   0.0000000e+00
   1.6731751e+00   0.0000000e+00
   1.7087745e+00   0.0000000e+00
   1.7443740e+00   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Scahffer1_CR.txt <==
   0.0000000e+00   2.5641727e-01
   5.4324612e-02   5.8322179e-02
   1.0864922e-01   1.2786711e-03
   1.6297384e-01   2.4213443e-06
   2.1729845e-01   1.9140522e-08
   2.7162306e-01   2.5248403e-10
   3.2594767e-01   4.4088344e-12
   3.8027229e-01   2.2770674e-13
   4.3459690e-01   7.8270723e-15
   4.8892151e-01   1.1102230e-16
   5.4324612e-01   0.0000000e+00
   5.9757073e-01   0.0000000e+00
   6.5189535e-01   0.0000000e+00
   7.0621996e-01   0.0000000e+00
   7.6054457e-01   0.0000000e+00
   8.1486918e-01   0.0000000e+00
   8.6919380e-01   0.0000000e+00
   9.2351841e-01   0.0000000e+00
   9.7784302e-01   0.0000000e+00
   1.0321676e+00   0.0000000e+00
   1.0864922e+00   0.0000000e+00
   1.1408169e+00   0.0000000e+00
   1.1951415e+00   0.0000000e+00
   1.2494661e+00   0.0000000e+00
   1.3037907e+00   0.0000000e+00
   1.3581153e+00   0.0000000e+00
   1.4124399e+00   0.0000000e+00
   1.4667645e+00   0.0000000e+00
   1.5210891e+00   0.0000000e+00
   1.5754138e+00   0.0000000e+00
   1.6297384e+00   0.0000000e+00
   1.6840630e+00   0.0000000e+00
   1.7383876e+00   0.0000000e+00
   1.7927122e+00   0.0000000e+00
   1.8470368e+00   0.0000000e+00
   1.9013614e+00   0.0000000e+00
   1.9556860e+00   0.0000000e+00
   2.0100107e+00   0.0000000e+00
   2.0643353e+00   0.0000000e+00
   2.1186599e+00   0.0000000e+00
   2.1729845e+00   0.0000000e+00
   2.2273091e+00   0.0000000e+00
   2.2816337e+00   0.0000000e+00
   2.3359583e+00   0.0000000e+00
   2.3902829e+00   0.0000000e+00
   2.4446076e+00   0.0000000e+00
   2.4989322e+00   0.0000000e+00
   2.5532568e+00   0.0000000e+00
   2.6075814e+00   0.0000000e+00
   2.6619060e+00   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Scahffer1_PSO.txt <==
   0.0000000e+00   4.8898138e-01
   4.8946354e-02   3.7092934e-01
   9.7892707e-02   1.6118203e-01
   1.4683906e-01   7.4291745e-02
   1.9578541e-01   2.3615608e-02
   2.4473177e-01   6.2843806e-03
   2.9367812e-01   2.2019872e-03
   3.4262447e-01   2.3701146e-04
   3.9157083e-01   6.6044446e-06
   4.4051718e-01   3.3041439e-07
   4.8946354e-01   5.0203916e-08
   5.3840989e-01   6.3515878e-09
   5.8735624e-01   1.1290293e-09
   6.3630260e-01   1.4968563e-10
   6.8524895e-01   2.1208535e-11
   7.3419530e-01   4.2443826e-12
   7.8314166e-01   5.4323213e-13
   8.3208801e-01   1.1901591e-13
   8.8103436e-01   1.7652546e-14
   9.2998072e-01   2.4424907e-15
   9.7892707e-01   3.3306691e-16
   1.0278734e+00   0.0000000e+00
   1.0768198e+00   0.0000000e+00
   1.1257661e+00   0.0000000e+00
   1.1747125e+00   0.0000000e+00
   1.2236588e+00   0.0000000e+00
   1.2726052e+00   0.0000000e+00
   1.3215515e+00   0.0000000e+00
   1.3704979e+00   0.0000000e+00
   1.4194443e+00   0.0000000e+00
   1.4683906e+00   0.0000000e+00
   1.5173370e+00   0.0000000e+00
   1.5662833e+00   0.0000000e+00
   1.6152297e+00   0.0000000e+00
   1.6641760e+00   0.0000000e+00
   1.7131224e+00   0.0000000e+00
   1.7620687e+00   0.0000000e+00
   1.8110151e+00   0.0000000e+00
   1.8599614e+00   0.0000000e+00
   1.9089078e+00   0.0000000e+00
   1.9578541e+00   0.0000000e+00
   2.0068005e+00   0.0000000e+00
   2.0557468e+00   0.0000000e+00
   2.1046932e+00   0.0000000e+00
   2.1536396e+00   0.0000000e+00
   2.2025859e+00   0.0000000e+00
   2.2515323e+00   0.0000000e+00
   2.3004786e+00   0.0000000e+00
   2.3494250e+00   0.0000000e+00
   2.3983713e+00   0.0000000e+00
   2.4473177e+00   0.0000000e+00
   2.4962640e+00   0.0000000e+00
   2.5452104e+00   0.0000000e+00
   2.5941567e+00   0.0000000e+00
   2.6431031e+00   0.0000000e+00
   2.6920494e+00   0.0000000e+00
   2.7409958e+00   0.0000000e+00
   2.7899422e+00   0.0000000e+00
   2.8388885e+00   0.0000000e+00
   2.8878349e+00   0.0000000e+00
   2.9367812e+00   0.0000000e+00
   2.9857276e+00   0.0000000e+00
   3.0346739e+00   0.0000000e+00
   3.0836203e+00   0.0000000e+00
   3.1325666e+00   0.0000000e+00
   3.1815130e+00   0.0000000e+00
   3.2304593e+00   0.0000000e+00
   3.2794057e+00   0.0000000e+00
   3.3283520e+00   0.0000000e+00
   3.3772984e+00   0.0000000e+00
   3.4262447e+00   0.0000000e+00
   3.4751911e+00   0.0000000e+00
   3.5241375e+00   0.0000000e+00
   3.5730838e+00   0.0000000e+00
   3.6220302e+00   0.0000000e+00
   3.6709765e+00   0.0000000e+00
   3.7199229e+00   0.0000000e+00
   3.7688692e+00   0.0000000e+00
   3.8178156e+00   0.0000000e+00
   3.8667619e+00   0.0000000e+00
   3.9157083e+00   0.0000000e+00
   3.9646546e+00   0.0000000e+00
   4.0136010e+00   0.0000000e+00
   4.0625473e+00   0.0000000e+00
   4.1114937e+00   0.0000000e+00
   4.1604401e+00   0.0000000e+00
   4.2093864e+00   0.0000000e+00
   4.2583328e+00   0.0000000e+00
   4.3072791e+00   0.0000000e+00
   4.3562255e+00   0.0000000e+00
   4.4051718e+00   0.0000000e+00
   4.4541182e+00   0.0000000e+00
   4.5030645e+00   0.0000000e+00
   4.5520109e+00   0.0000000e+00
   4.6009572e+00   0.0000000e+00
   4.6499036e+00   0.0000000e+00
   4.6988499e+00   0.0000000e+00
   4.7477963e+00   0.0000000e+00
   4.7967426e+00   0.0000000e+00
   4.8456890e+00   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Schwefel2_6_CG.txt <==
   0.0000000e+00   5.3448276e+00
   2.2251857e-02   1.2068966e+00
   4.4503714e-02   6.5517241e-01
   6.6755571e-02   4.2068966e-01
   8.9007429e-02   9.5172414e-02
   1.1125929e-01   5.9862069e-02
   1.3351114e-01   1.7489655e-02
   1.5576300e-01   3.3213793e-03
   1.7801486e-01   1.7191724e-03
   2.0026671e-01   1.6503172e-03
   2.2251857e-01   5.6558345e-04
   2.4477043e-01   2.3670290e-04
   2.6702229e-01   6.3145490e-05
   2.8927414e-01   4.0004502e-05
   3.1152600e-01   6.2774731e-06
   3.3377786e-01   5.8029586e-06
   3.5602971e-01   1.6021575e-06
   3.7828157e-01   6.8333597e-07
   4.0053343e-01   4.4637226e-07
   4.2278529e-01   3.2892149e-08
   4.4503714e-01   3.2892149e-08
   4.6728900e-01   1.7941863e-08
   4.8954086e-01   5.5939289e-09
   5.1179271e-01   3.1674210e-09
   5.3404457e-01   2.5561153e-10
   5.5629643e-01   1.5988988e-10
   5.7854829e-01   2.2666313e-11
   6.0080014e-01   2.2666313e-11
   6.2305200e-01   2.2666313e-11
   6.4530386e-01   1.4532375e-11
   6.6755571e-01   2.6059155e-12
   6.8980757e-01   2.3909763e-12
   7.1205943e-01   7.8959062e-13
   7.3431129e-01   3.8369308e-13
   7.5656314e-01   1.2523316e-13
   7.7881500e-01   4.6185278e-14
   8.0106686e-01   3.0198066e-14
   8.2331871e-01   7.1054274e-15
   8.4557057e-01   3.5527137e-15
   8.6782243e-01   1.7763568e-15
   8.9007429e-01   0.0000000e+00
   9.1232614e-01   0.0000000e+00
   9.3457800e-01   0.0000000e+00
   9.5682986e-01   0.0000000e+00
   9.7908171e-01   0.0000000e+00
   1.0013336e+00   0.0000000e+00
   1.0235854e+00   0.0000000e+00
   1.0458373e+00   0.0000000e+00
   1.0680891e+00   0.0000000e+00
   1.0903410e+00   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Schwefel2_6_CR.txt <==
   0.0000000e+00   5.1278789e+00
   3.9100816e-02   1.9475497e+00
   7.8201633e-02   8.4539797e-01
   1.1730245e-01   3.3246758e-01
   1.5640327e-01   1.0726826e-01
   1.9550408e-01   4.2954766e-02
   2.3460490e-01   2.0959926e-02
   2.7370571e-01   7.6669945e-03
   3.1280653e-01   2.8059594e-03
   3.5190735e-01   1.1411444e-03
   3.9100816e-01   4.8745279e-04
   4.3010898e-01   1.7026744e-04
   4.6920980e-01   7.3580955e-05
   5.0831061e-01   2.8669244e-05
   5.4741143e-01   1.0750070e-05
   5.8651224e-01   4.4889232e-06
   6.2561306e-01   1.8852263e-06
   6.6471388e-01   7.7996882e-07
   7.0381469e-01   2.9086251e-07
   7.4291551e-01   1.1532730e-07
   7.8201633e-01   4.9647749e-08
   8.2111714e-01   2.2027507e-08
   8.6021796e-01   6.5383445e-09
   8.9931878e-01   2.5863187e-09
   9.3841959e-01   1.2872303e-09
   9.7752041e-01   5.3688520e-10
   1.0166212e+00   2.1535307e-10
   1.0557220e+00   7.2626349e-11
   1.0948229e+00   3.3822722e-11
   1.1339237e+00   1.2660983e-11
   1.1730245e+00   4.3276493e-12
   1.2121253e+00   2.0055069e-12
   1.2512261e+00   7.7760021e-13
   1.2903269e+00   3.1130654e-13
   1.3294278e+00   1.0791368e-13
   1.3685286e+00   4.7073456e-14
   1.4076294e+00   1.9539925e-14
   1.4467302e+00   9.3258734e-15
   1.4858310e+00   3.5527137e-15
   1.5249318e+00   1.7763568e-15
   1.5640327e+00   8.8817842e-16
   1.6031335e+00   0.0000000e+00
   1.6422343e+00   0.0000000e+00
   1.6813351e+00   0.0000000e+00
   1.7204359e+00   0.0000000e+00
   1.7595367e+00   0.0000000e+00
   1.7986376e+00   0.0000000e+00
   1.8377384e+00   0.0000000e+00
   1.8768392e+00   0.0000000e+00
   1.9159400e+00   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Schwefel2_6_PSO.txt <==
   0.0000000e+00   1.5157802e+01
   4.9992202e-02   5.6546724e+00
   9.9984404e-02   3.6479199e+00
   1.4997661e-01   1.8756939e+00
   1.9996881e-01   1.2383483e+00
   2.4996101e-01   7.1643275e-01
   2.9995321e-01   4.0761598e-01
   3.4994541e-01   2.6187627e-01
   3.9993762e-01   1.5854256e-01
   4.4992982e-01   1.0786926e-01
   4.9992202e-01   7.0471003e-02
   5.4991422e-01   4.2814471e-02
   5.9990642e-01   2.7298715e-02
   6.4989863e-01   1.6359035e-02
   6.9989083e-01   1.0201737e-02
   7.4988303e-01   7.5020510e-03
   7.9987523e-01   4.2887742e-03
   8.4986743e-01   2.4889855e-03
   8.9985964e-01   1.7659563e-03
   9.4985184e-01   1.1746329e-03
   9.9984404e-01   7.3050711e-04
   1.0498362e+00   4.1993547e-04
   1.0998284e+00   2.8681645e-04
   1.1498206e+00   1.8774090e-04
   1.1998128e+00   1.3427748e-04
   1.2498051e+00   7.9223883e-05
   1.2997973e+00   5.3651665e-05
   1.3497895e+00   3.6092646e-05
   1.3997817e+00   2.1198691e-05
   1.4497739e+00   1.2139514e-05
   1.4997661e+00   8.3156278e-06
   1.5497583e+00   5.8354500e-06
   1.5997505e+00   3.8093622e-06
   1.6497427e+00   2.1416946e-06
   1.6997349e+00   1.2892343e-06
   1.7497271e+00   9.0023443e-07
   1.7997193e+00   5.8042233e-07
   1.8497115e+00   4.4720562e-07
   1.8997037e+00   2.7053566e-07
   1.9496959e+00   1.6143531e-07
   1.9996881e+00   1.0140433e-07
   2.0496803e+00   7.4521511e-08
   2.0996725e+00   4.1395747e-08
   2.1496647e+00   2.9297318e-08
   2.1996569e+00   2.0836413e-08
   2.2496491e+00   1.3485542e-08
   2.2996413e+00   9.1048284e-09
   2.3496335e+00   5.9045191e-09
   2.3996257e+00   3.5643719e-09
   2.4496179e+00   2.6821922e-09
   2.4996101e+00   1.5541621e-09
   2.5496023e+00   1.0290671e-09
   2.5995945e+00   7.4844619e-10
   2.6495867e+00   4.9514304e-10
   2.6995789e+00   2.7785152e-10
   2.7495711e+00   1.7835466e-10
   2.7995633e+00   1.2978596e-10
   2.8495555e+00   8.2513552e-11
   2.8995477e+00   5.6227467e-11
   2.9495399e+00   3.6274983e-11
   2.9995321e+00   2.1656454e-11
   3.0495243e+00   1.1727952e-11
   3.0995165e+00   9.3205443e-12
   3.1495087e+00   6.9215744e-12
   3.1995009e+00   4.4733106e-12
   3.2494931e+00   2.7231550e-12
   3.2994853e+00   2.0587976e-12
   3.3494775e+00   1.1679546e-12
   3.3994697e+00   8.2023277e-13
   3.4494619e+00   5.7109872e-13
   3.4994541e+00   3.8280490e-13
   3.5494463e+00   2.3669955e-13
   3.5994385e+00   1.6076029e-13
   3.6494307e+00   1.0036416e-13
   3.6994229e+00   6.7501560e-14
   3.7494152e+00   4.1744386e-14
   3.7994074e+00   2.5757174e-14
   3.8493996e+00   1.8651747e-14
   3.8993918e+00   1.3766766e-14
   3.9493840e+00   8.4376950e-15
   3.9993762e+00   5.3290705e-15
   4.0493684e+00   3.5527137e-15
   4.0993606e+00   2.6645353e-15
   4.1493528e+00   1.7763568e-15
   4.1993450e+00   8.8817842e-16
   4.2493372e+00   4.4408921e-16
   4.2993294e+00   0.0000000e+00
   4.3493216e+00   0.0000000e+00
   4.3993138e+00   0.0000000e+00
   4.4493060e+00   0.0000000e+00
   4.4992982e+00   0.0000000e+00
   4.5492904e+00   0.0000000e+00
   4.5992826e+00   0.0000000e+00
   4.6492748e+00   0.0000000e+00
   4.6992670e+00   0.0000000e+00
   4.7492592e+00   0.0000000e+00
   4.7992514e+00   0.0000000e+00
   4.8492436e+00   0.0000000e+00
   4.8992358e+00   0.0000000e+00
   4.9492280e+00   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Testtube_Holder_CG.txt <==
   0.0000000e+00   1.5586684e-01
   5.6352408e-02   2.7169633e-02
   1.1270482e-01   9.5465862e-03
   1.6905722e-01   2.0375419e-03
   2.2540963e-01   4.1058184e-04
   2.8176204e-01   6.8337753e-05
   3.3811445e-01   1.0012705e-05
   3.9446686e-01   1.0550665e-06
   4.5081927e-01   3.9940978e-07
   5.0717167e-01   5.4281028e-08
   5.6352408e-01   7.6346947e-09
   6.1987649e-01   1.6073347e-09
   6.7622890e-01   1.3007195e-10
   7.3258131e-01   1.5177193e-11
   7.8893371e-01   1.8314239e-12
   8.4528612e-01   4.3876014e-13
   9.0163853e-01   3.1974423e-14
   9.5799094e-01   3.5527137e-15
   1.0143433e+00   3.5527137e-15
   1.0706958e+00   3.5527137e-15
   1.1270482e+00   0.0000000e+00
   1.1834006e+00   0.0000000e+00
   1.2397530e+00   0.0000000e+00
   1.2961054e+00   0.0000000e+00
   1.3524578e+00   0.0000000e+00
   1.4088102e+00   0.0000000e+00
   1.4651626e+00   0.0000000e+00
   1.5215150e+00   0.0000000e+00
   1.5778674e+00   0.0000000e+00
   1.6342198e+00   0.0000000e+00
   1.6905722e+00   0.0000000e+00
   1.7469247e+00   0.0000000e+00
   1.8032771e+00   0.0000000e+00
   1.8596295e+00   0.0000000e+00
   1.9159819e+00   0.0000000e+00
   1.9723343e+00   0.0000000e+00
   2.0286867e+00   0.0000000e+00
   2.0850391e+00   0.0000000e+00
   2.1413915e+00   0.0000000e+00
   2.1977439e+00   0.0000000e+00
   2.2540963e+00   0.0000000e+00
   2.3104487e+00   0.0000000e+00
   2.3668011e+00   0.0000000e+00
   2.4231536e+00   0.0000000e+00
   2.4795060e+00   0.0000000e+00
   2.5358584e+00   0.0000000e+00
   2.5922108e+00   0.0000000e+00
   2.6485632e+00   0.0000000e+00
   2.7049156e+00   0.0000000e+00
   2.7612680e+00   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Testtube_Holder_CR.txt <==
   0.0000000e+00   8.2000349e-02
   7.6386531e-02   2.8313998e-02
   1.5277306e-01   2.0620971e-02
   2.2915959e-01   4.8636043e-03
   3.0554612e-01   7.3139266e-04
   3.8193265e-01   1.2808502e-04
   4.5831918e-01   1.8570734e-05
   5.3470571e-01   3.8607251e-06
   6.1109224e-01   5.6897801e-07
   6.8747878e-01   9.9698964e-08
   7.6386531e-01   2.0442767e-08
   8.4025184e-01   3.1851446e-09
   9.1663837e-01   4.0550674e-10
   9.9302490e-01   5.9671379e-11
   1.0694114e+00   9.1961994e-12
   1.1457980e+00   1.4974688e-12
   1.2221845e+00   2.4513724e-13
   1.2985710e+00   4.7961635e-14
   1.3749576e+00   1.0658141e-14
   1.4513441e+00   3.5527137e-15
   1.5277306e+00   1.7763568e-15
   1.6041171e+00   0.0000000e+00
   1.6805037e+00   0.0000000e+00
   1.7568902e+00   0.0000000e+00
   1.8332767e+00   0.0000000e+00
   1.9096633e+00   0.0000000e+00
   1.9860498e+00   0.0000000e+00
   2.0624363e+00   0.0000000e+00
   2.1388229e+00   0.0000000e+00
   2.2152094e+00   0.0000000e+00
   2.2915959e+00   0.0000000e+00
   2.3679824e+00   0.0000000e+00
   2.4443690e+00   0.0000000e+00
   2.5207555e+00   0.0000000e+00
   2.5971420e+00   0.0000000e+00
   2.6735286e+00   0.0000000e+00
   2.7499151e+00   0.0000000e+00
   2.8263016e+00   0.0000000e+00
   2.9026882e+00   0.0000000e+00
   2.9790747e+00   0.0000000e+00
   3.0554612e+00   0.0000000e+00
   3.1318478e+00   0.0000000e+00
   3.2082343e+00   0.0000000e+00
   3.2846208e+00   0.0000000e+00
   3.3610073e+00   0.0000000e+00
   3.4373939e+00   0.0000000e+00
   3.5137804e+00   0.0000000e+00
   3.5901669e+00   0.0000000e+00
   3.6665535e+00   0.0000000e+00
   3.7429400e+00   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Testtube_Holder_PSO.txt <==
   0.0000000e+00   4.3439300e-01
   5.0505485e-02   2.0492714e-01
   1.0101097e-01   1.4331249e-01
   1.5151645e-01   1.0737661e-01
   2.0202194e-01   7.1229716e-02
   2.5252742e-01   4.4838937e-02
   3.0303291e-01   3.2622148e-02
   3.5353839e-01   2.3185788e-02
   4.0404388e-01   2.0597028e-02
   4.5454936e-01   1.9873904e-02
   5.0505485e-01   1.5640037e-02
   5.5556033e-01   7.2377741e-03
   6.0606582e-01   6.1361365e-03
   6.5657130e-01   3.7806826e-03
   7.0707679e-01   1.7395311e-03
   7.5758227e-01   6.2233695e-04
   8.0808776e-01   4.0190807e-04
   8.5859324e-01   2.8627496e-04
   9.0909873e-01   1.1424150e-04
   9.5960421e-01   6.1809920e-05
   1.0101097e+00   2.7690632e-05
   1.0606152e+00   1.2741304e-05
   1.1111207e+00   4.2607665e-06
   1.1616262e+00   2.0162790e-06
   1.2121316e+00   9.0352252e-07
   1.2626371e+00   1.8218834e-07
   1.3131426e+00   9.0250952e-08
   1.3636481e+00   4.3350385e-08
   1.4141536e+00   1.3935720e-08
   1.4646591e+00   5.2147069e-09
   1.5151645e+00   2.7954936e-09
   1.5656700e+00   1.5729658e-09
   1.6161755e+00   4.0260417e-10
   1.6666810e+00   2.4390445e-10
   1.7171865e+00   6.4394712e-11
   1.7676920e+00   5.1601390e-11
   1.8181975e+00   9.4058095e-12
   1.8687029e+00   4.5528026e-12
   1.9192084e+00   2.1334046e-12
   1.9697139e+00   6.8567374e-13
   2.0202194e+00   6.3060668e-13
   2.0707249e+00   9.5923269e-14
   2.1212304e+00   3.5527137e-14
   2.1717358e+00   3.1974423e-14
   2.2222413e+00   1.5987212e-14
   2.2727468e+00   5.3290705e-15
   2.3232523e+00   5.3290705e-15
   2.3737578e+00   3.5527137e-15
   2.4242633e+00   1.7763568e-15
   2.4747688e+00   1.7763568e-15
   2.5252742e+00   1.7763568e-15
   2.5757797e+00   1.7763568e-15
   2.6262852e+00   1.7763568e-15
   2.6767907e+00   0.0000000e+00
   2.7272962e+00   0.0000000e+00
   2.7778017e+00   0.0000000e+00
   2.8283072e+00   0.0000000e+00
   2.8788126e+00   0.0000000e+00
   2.9293181e+00   0.0000000e+00
   2.9798236e+00   0.0000000e+00
   3.0303291e+00   0.0000000e+00
   3.0808346e+00   0.0000000e+00
   3.1313401e+00   0.0000000e+00
   3.1818455e+00   0.0000000e+00
   3.2323510e+00   0.0000000e+00
   3.2828565e+00   0.0000000e+00
   3.3333620e+00   0.0000000e+00
   3.3838675e+00   0.0000000e+00
   3.4343730e+00   0.0000000e+00
   3.4848785e+00   0.0000000e+00
   3.5353839e+00   0.0000000e+00
   3.5858894e+00   0.0000000e+00
   3.6363949e+00   0.0000000e+00
   3.6869004e+00   0.0000000e+00
   3.7374059e+00   0.0000000e+00
   3.7879114e+00   0.0000000e+00
   3.8384168e+00   0.0000000e+00
   3.8889223e+00   0.0000000e+00
   3.9394278e+00   0.0000000e+00
   3.9899333e+00   0.0000000e+00
   4.0404388e+00   0.0000000e+00
   4.0909443e+00   0.0000000e+00
   4.1414498e+00   0.0000000e+00
   4.1919552e+00   0.0000000e+00
   4.2424607e+00   0.0000000e+00
   4.2929662e+00   0.0000000e+00
   4.3434717e+00   0.0000000e+00
   4.3939772e+00   0.0000000e+00
   4.4444827e+00   0.0000000e+00
   4.4949882e+00   0.0000000e+00
   4.5454936e+00   0.0000000e+00
   4.5959991e+00   0.0000000e+00
   4.6465046e+00   0.0000000e+00
   4.6970101e+00   0.0000000e+00
   4.7475156e+00   0.0000000e+00
   4.7980211e+00   0.0000000e+00
   4.8485265e+00   0.0000000e+00
   4.8990320e+00   0.0000000e+00
   4.9495375e+00   0.0000000e+00
   5.0000430e+00   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Trefethen_CG.txt <==
   0.0000000e+00   1.1502114e+00
   9.7882490e-02   9.3775836e-01
   1.9576498e-01   7.3242052e-01
   2.9364747e-01   4.7581846e-01
   3.9152996e-01   4.7581846e-01
   4.8941245e-01   2.9154398e-01
   5.8729494e-01   2.5221107e-01
   6.8517743e-01   2.4564968e-01
   7.8305992e-01   2.4452811e-01
   8.8094241e-01   2.4427089e-01
   9.7882490e-01   2.4424823e-01
   1.0767074e+00   2.4424423e-01
   1.1745899e+00   2.4424305e-01
   1.2724724e+00   2.4424294e-01
   1.3703549e+00   2.4424292e-01
   1.4682373e+00   2.4424292e-01
   1.5661198e+00   2.4424292e-01
   1.6640023e+00   2.4424292e-01
   1.7618848e+00   2.4424292e-01
   1.8597673e+00   2.4424292e-01
   1.9576498e+00   2.4424292e-01
   2.0555323e+00   2.4424292e-01
   2.1534148e+00   2.4424292e-01
   2.2512973e+00   2.4424292e-01
   2.3491798e+00   2.4424292e-01
   2.4470622e+00   2.4424292e-01
   2.5449447e+00   2.4424292e-01
   2.6428272e+00   2.4424292e-01
   2.7407097e+00   2.4424292e-01
   2.8385922e+00   2.4424292e-01
   2.9364747e+00   2.4424292e-01
   3.0343572e+00   2.4424292e-01
   3.1322397e+00   2.4424292e-01
   3.2301222e+00   2.4424292e-01
   3.3280047e+00   2.4424292e-01
   3.4258871e+00   2.4424292e-01
   3.5237696e+00   2.4424292e-01
   3.6216521e+00   2.4424292e-01
   3.7195346e+00   2.4424292e-01
   3.8174171e+00   2.4424292e-01
   3.9152996e+00   2.4424292e-01
   4.0131821e+00   2.4424292e-01
   4.1110646e+00   2.4424292e-01
   4.2089471e+00   2.4424292e-01
   4.3068296e+00   2.4424292e-01
   4.4047120e+00   2.4424292e-01
   4.5025945e+00   2.4424292e-01
   4.6004770e+00   2.4424292e-01
   4.6983595e+00   2.4424292e-01
   4.7962420e+00   2.4424292e-01


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Trefethen_CR.txt <==
   0.0000000e+00   2.0585011e+00
   1.1255153e-01   1.0999484e+00
   2.2510306e-01   7.2072578e-01
   3.3765459e-01   4.9137354e-01
   4.5020612e-01   3.9563816e-01
   5.6275765e-01   2.8168018e-01
   6.7530918e-01   2.5203606e-01
   7.8786071e-01   2.4616011e-01
   9.0041224e-01   2.4434430e-01
   1.0129638e+00   2.4426705e-01
   1.1255153e+00   2.4424514e-01
   1.2380668e+00   2.4424324e-01
   1.3506184e+00   2.4424301e-01
   1.4631699e+00   2.4424293e-01
   1.5757214e+00   2.4424292e-01
   1.6882730e+00   2.4424292e-01
   1.8008245e+00   2.4424292e-01
   1.9133760e+00   2.4424292e-01
   2.0259276e+00   2.4424292e-01
   2.1384791e+00   2.4424292e-01
   2.2510306e+00   2.4424292e-01
   2.3635821e+00   2.4424292e-01
   2.4761337e+00   2.4424292e-01
   2.5886852e+00   2.4424292e-01
   2.7012367e+00   2.4424292e-01
   2.8137883e+00   2.4424292e-01
   2.9263398e+00   2.4424292e-01
   3.0388913e+00   2.4424292e-01
   3.1514429e+00   2.4424292e-01
   3.2639944e+00   2.4424292e-01
   3.3765459e+00   2.4424292e-01
   3.4890974e+00   2.4424292e-01
   3.6016490e+00   2.4424292e-01
   3.7142005e+00   2.4424292e-01
   3.8267520e+00   2.4424292e-01
   3.9393036e+00   2.4424292e-01
   4.0518551e+00   2.4424292e-01
   4.1644066e+00   2.4424292e-01
   4.2769582e+00   2.4424292e-01
   4.3895097e+00   2.4424292e-01
   4.5020612e+00   2.4424292e-01
   4.6146128e+00   2.4424292e-01
   4.7271643e+00   2.4424292e-01
   4.8397158e+00   2.4424292e-01
   4.9522673e+00   2.4424292e-01
   5.0648189e+00   2.4424292e-01
   5.1773704e+00   2.4424292e-01
   5.2899219e+00   2.4424292e-01
   5.4024735e+00   2.4424292e-01
   5.5150250e+00   2.4424292e-01


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Trefethen_PSO.txt <==
   0.0000000e+00   3.4099421e+00
   6.8310232e-02   2.2753987e+00
   1.3662046e-01   1.8680394e+00
   2.0493070e-01   1.5031026e+00
   2.7324093e-01   1.3159407e+00
   3.4155116e-01   1.0926187e+00
   4.0986139e-01   9.3871489e-01
   4.7817163e-01   8.5717557e-01
   5.4648186e-01   7.5836057e-01
   6.1479209e-01   6.7046218e-01
   6.8310232e-01   6.3487366e-01
   7.5141256e-01   5.3910311e-01
   8.1972279e-01   4.6614048e-01
   8.8803302e-01   4.5309347e-01
   9.5634325e-01   4.0831902e-01
   1.0246535e+00   3.7348894e-01
   1.0929637e+00   3.4417082e-01
   1.1612739e+00   3.2018966e-01
   1.2295842e+00   3.0063787e-01
   1.2978944e+00   2.4718739e-01
   1.3662046e+00   2.4502578e-01
   1.4345149e+00   2.4322121e-01
   1.5028251e+00   2.3417368e-01
   1.5711353e+00   2.3399941e-01
   1.6394456e+00   2.0464225e-01
   1.7077558e+00   1.6829040e-01
   1.7760660e+00   1.6710373e-01
   1.8443763e+00   1.6289585e-01
   1.9126865e+00   1.6282834e-01
   1.9809967e+00   1.6279278e-01
   2.0493070e+00   1.6278946e-01
   2.1176172e+00   1.6164107e-01
   2.1859274e+00   1.6164107e-01
   2.2542377e+00   1.6151700e-01
   2.3225479e+00   1.4253884e-01
   2.3908581e+00   1.3874932e-01
   2.4591684e+00   1.2731482e-01
   2.5274786e+00   1.0464143e-01
   2.5957888e+00   1.0464143e-01
   2.6640991e+00   1.0158153e-01
   2.7324093e+00   1.0032310e-01
   2.8007195e+00   9.9029381e-02
   2.8690298e+00   9.8831652e-02
   2.9373400e+00   9.8734961e-02
   3.0056502e+00   9.8733272e-02
   3.0739605e+00   9.8730566e-02
   3.1422707e+00   9.8730259e-02
   3.2105809e+00   9.8729574e-02
   3.2788912e+00   9.8729547e-02
   3.3472014e+00   9.8729535e-02
   3.4155116e+00   9.8729523e-02
   3.4838218e+00   9.8729519e-02
   3.5521321e+00   9.8729518e-02
   3.6204423e+00   9.8729518e-02
   3.6887525e+00   9.8729518e-02
   3.7570628e+00   9.8729518e-02
   3.8253730e+00   9.8729518e-02
   3.8936832e+00   9.8729518e-02
   3.9619935e+00   9.8729518e-02
   4.0303037e+00   9.8729518e-02
   4.0986139e+00   9.8729518e-02
   4.1669242e+00   9.8729518e-02
   4.2352344e+00   9.8729518e-02
   4.3035446e+00   9.8729518e-02
   4.3718549e+00   9.8729518e-02
   4.4401651e+00   9.8729518e-02
   4.5084753e+00   9.8729518e-02
   4.5767856e+00   9.8729518e-02
   4.6450958e+00   9.8729518e-02
   4.7134060e+00   9.8729518e-02
   4.7817163e+00   9.8729518e-02
   4.8500265e+00   9.8729518e-02
   4.9183367e+00   9.8729518e-02
   4.9866470e+00   9.8729518e-02
   5.0549572e+00   9.8729518e-02
   5.1232674e+00   9.8729518e-02
   5.1915777e+00   9.8729518e-02
   5.2598879e+00   9.8729518e-02
   5.3281981e+00   9.8729518e-02
   5.3965084e+00   9.8729518e-02
   5.4648186e+00   9.8729518e-02
   5.5331288e+00   9.8729518e-02
   5.6014391e+00   9.8729518e-02
   5.6697493e+00   9.8729518e-02
   5.7380595e+00   9.8729518e-02
   5.8063697e+00   9.8729518e-02
   5.8746800e+00   9.8729518e-02
   5.9429902e+00   9.8729518e-02
   6.0113004e+00   9.8729518e-02
   6.0796107e+00   9.8729518e-02
   6.1479209e+00   9.8729518e-02
   6.2162311e+00   9.8729518e-02
   6.2845414e+00   9.8729518e-02
   6.3528516e+00   9.8729518e-02
   6.4211618e+00   9.8729518e-02
   6.4894721e+00   9.8729518e-02
   6.5577823e+00   9.8729518e-02
   6.6260925e+00   9.8729518e-02
   6.6944028e+00   9.8729518e-02
   6.7627130e+00   9.8729518e-02


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Tripod_CG.txt <==
   0.0000000e+00   4.4482759e+00
   3.6592347e-02   1.6896552e+00
   7.3184694e-02   1.4137931e+00
   1.0977704e-01   1.0275862e+00
   1.4636939e-01   1.0275862e+00
   1.8296173e-01   1.0275862e+00
   2.1955408e-01   1.0006621e+00
   2.5614643e-01   1.0006621e+00
   2.9273878e-01   1.0006621e+00
   3.2933112e-01   1.0006621e+00
   3.6592347e-01   1.0000611e+00
   4.0251582e-01   1.0000611e+00
   4.3910816e-01   1.0000546e+00
   4.7570051e-01   1.0000083e+00
   5.1229286e-01   1.0000083e+00
   5.4888520e-01   1.0000009e+00
   5.8547755e-01   1.0000009e+00
   6.2206990e-01   1.0000003e+00
   6.5866224e-01   1.0000002e+00
   6.9525459e-01   1.0000000e+00
   7.3184694e-01   1.0000000e+00
   7.6843929e-01   1.0000000e+00
   8.0503163e-01   1.0000000e+00
   8.4162398e-01   1.0000000e+00
   8.7821633e-01   1.0000000e+00
   9.1480867e-01   1.0000000e+00
   9.5140102e-01   1.0000000e+00
   9.8799337e-01   1.0000000e+00
   1.0245857e+00   1.0000000e+00
   1.0611781e+00   1.0000000e+00
   1.0977704e+00   1.0000000e+00
   1.1343628e+00   1.0000000e+00
   1.1709551e+00   1.0000000e+00
   1.2075474e+00   1.0000000e+00
   1.2441398e+00   1.0000000e+00
   1.2807321e+00   1.0000000e+00
   1.3173245e+00   1.0000000e+00
   1.3539168e+00   1.0000000e+00
   1.3905092e+00   1.0000000e+00
   1.4271015e+00   1.0000000e+00
   1.4636939e+00   1.0000000e+00
   1.5002862e+00   1.0000000e+00
   1.5368786e+00   1.0000000e+00
   1.5734709e+00   1.0000000e+00
   1.6100633e+00   1.0000000e+00
   1.6466556e+00   1.0000000e+00
   1.6832480e+00   1.0000000e+00
   1.7198403e+00   1.0000000e+00
   1.7564327e+00   1.0000000e+00
   1.7930250e+00   1.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Tripod_CR.txt <==
   0.0000000e+00   2.8935178e+00
   4.9391571e-02   1.6691988e+00
   9.8783143e-02   8.5810833e-01
   1.4817471e-01   3.6000806e-01
   1.9756629e-01   1.4420835e-01
   2.4695786e-01   5.3515204e-02
   2.9634943e-01   2.3233223e-02
   3.4574100e-01   8.4780362e-03
   3.9513257e-01   3.3411975e-03
   4.4452414e-01   1.3420251e-03
   4.9391571e-01   5.1559828e-04
   5.4330729e-01   1.9891663e-04
   5.9269886e-01   9.2792280e-05
   6.4209043e-01   3.5955074e-05
   6.9148200e-01   1.2955555e-05
   7.4087357e-01   5.8639974e-06
   7.9026514e-01   2.4373677e-06
   8.3965671e-01   8.8614364e-07
   8.8904829e-01   3.6381525e-07
   9.3843986e-01   1.4246620e-07
   9.8783143e-01   5.5259604e-08
   1.0372230e+00   2.3179164e-08
   1.0866146e+00   7.5159441e-09
   1.1360061e+00   3.4193710e-09
   1.1853977e+00   1.5384444e-09
   1.2347893e+00   5.7870132e-10
   1.2841809e+00   2.4747312e-10
   1.3335724e+00   9.1558298e-11
   1.3829640e+00   3.6615069e-11
   1.4323556e+00   1.4837864e-11
   1.4817471e+00   6.0145150e-12
   1.5311387e+00   2.5831276e-12
   1.5805303e+00   9.6540679e-13
   1.6299219e+00   4.3398387e-13
   1.6793134e+00   1.7109568e-13
   1.7287050e+00   6.7330152e-14
   1.7780966e+00   2.7363048e-14
   1.8274881e+00   9.8017055e-15
   1.8768797e+00   2.5559466e-15
   1.9262713e+00   4.2271234e-16
   1.9756629e+00   6.0765782e-17
   2.0250544e+00   1.2944852e-17
   2.0744460e+00   2.8985877e-18
   2.1238376e+00   8.5329482e-19
   2.1732291e+00   3.7373143e-19
   2.2226207e+00   1.2457746e-19
   2.2720123e+00   4.6846304e-20
   2.3214039e+00   1.9710198e-20
   2.3707954e+00   6.0789221e-21
   2.4201870e+00   3.5554673e-21


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Tripod_PSO.txt <==
   0.0000000e+00   7.4936612e+00
   5.7443909e-02   4.2034563e+00
   1.1488782e-01   3.3901653e+00
   1.7233173e-01   2.2832143e+00
   2.2977564e-01   1.8294294e+00
   2.8721955e-01   1.3634918e+00
   3.4466345e-01   1.2799052e+00
   4.0210736e-01   1.1175214e+00
   4.5955127e-01   1.0964132e+00
   5.1699518e-01   1.0670705e+00
   5.7443909e-01   1.0368529e+00
   6.3188300e-01   1.0282143e+00
   6.8932691e-01   1.0119466e+00
   7.4677082e-01   1.0065164e+00
   8.0421473e-01   1.0047312e+00
   8.6165864e-01   1.0032867e+00
   9.1910255e-01   1.0021848e+00
   9.7654645e-01   1.0011834e+00
   1.0339904e+00   1.0007864e+00
   1.0914343e+00   1.0004397e+00
   1.1488782e+00   1.0002555e+00
   1.2063221e+00   1.0001586e+00
   1.2637660e+00   1.0001069e+00
   1.3212099e+00   1.0000704e+00
   1.3786538e+00   1.0000391e+00
   1.4360977e+00   1.0000255e+00
   1.4935416e+00   1.0000138e+00
   1.5509855e+00   1.0000106e+00
   1.6084295e+00   1.0000069e+00
   1.6658734e+00   1.0000034e+00
   1.7233173e+00   1.0000031e+00
   1.7807612e+00   1.0000017e+00
   1.8382051e+00   1.0000011e+00
   1.8956490e+00   1.0000007e+00
   1.9530929e+00   1.0000005e+00
   2.0105368e+00   1.0000003e+00
   2.0679807e+00   1.0000002e+00
   2.1254246e+00   1.0000001e+00
   2.1828685e+00   1.0000001e+00
   2.2403125e+00   1.0000000e+00
   2.2977564e+00   1.0000000e+00
   2.3552003e+00   1.0000000e+00
   2.4126442e+00   1.0000000e+00
   2.4700881e+00   1.0000000e+00
   2.5275320e+00   1.0000000e+00
   2.5849759e+00   1.0000000e+00
   2.6424198e+00   1.0000000e+00
   2.6998637e+00   1.0000000e+00
   2.7573076e+00   1.0000000e+00
   2.8147515e+00   1.0000000e+00
   2.8721955e+00   1.0000000e+00
   2.9296394e+00   1.0000000e+00
   2.9870833e+00   1.0000000e+00
   3.0445272e+00   1.0000000e+00
   3.1019711e+00   1.0000000e+00
   3.1594150e+00   1.0000000e+00
   3.2168589e+00   1.0000000e+00
   3.2743028e+00   1.0000000e+00
   3.3317467e+00   1.0000000e+00
   3.3891906e+00   1.0000000e+00
   3.4466345e+00   1.0000000e+00
   3.5040785e+00   1.0000000e+00
   3.5615224e+00   1.0000000e+00
   3.6189663e+00   1.0000000e+00
   3.6764102e+00   1.0000000e+00
   3.7338541e+00   1.0000000e+00
   3.7912980e+00   1.0000000e+00
   3.8487419e+00   1.0000000e+00
   3.9061858e+00   1.0000000e+00
   3.9636297e+00   1.0000000e+00
   4.0210736e+00   1.0000000e+00
   4.0785175e+00   1.0000000e+00
   4.1359615e+00   1.0000000e+00
   4.1934054e+00   1.0000000e+00
   4.2508493e+00   1.0000000e+00
   4.3082932e+00   1.0000000e+00
   4.3657371e+00   1.0000000e+00
   4.4231810e+00   1.0000000e+00
   4.4806249e+00   1.0000000e+00
   4.5380688e+00   1.0000000e+00
   4.5955127e+00   1.0000000e+00
   4.6529566e+00   1.0000000e+00
   4.7104005e+00   1.0000000e+00
   4.7678445e+00   1.0000000e+00
   4.8252884e+00   1.0000000e+00
   4.8827323e+00   1.0000000e+00
   4.9401762e+00   1.0000000e+00
   4.9976201e+00   1.0000000e+00
   5.0550640e+00   1.0000000e+00
   5.1125079e+00   1.0000000e+00
   5.1699518e+00   1.0000000e+00
   5.2273957e+00   1.0000000e+00
   5.2848396e+00   1.0000000e+00
   5.3422835e+00   1.0000000e+00
   5.3997275e+00   1.0000000e+00
   5.4571714e+00   1.0000000e+00
   5.5146153e+00   1.0000000e+00
   5.5720592e+00   1.0000000e+00
   5.6295031e+00   1.0000000e+00
   5.6869470e+00   1.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Wayburn_Seader2_CG.txt <==
   0.0000000e+00   4.4955968e+06
   2.1102469e-02   2.4956382e+04
   4.2204939e-02   5.7095140e+02
   6.3307408e-02   8.3561126e+00
   8.4409878e-02   8.7955270e-02
   1.0551235e-01   1.7617449e-02
   1.2661482e-01   2.4461752e-03
   1.4771729e-01   7.6629216e-04
   1.6881976e-01   1.6525352e-04
   1.8992222e-01   1.8294066e-05
   2.1102469e-01   3.6847095e-06
   2.3212716e-01   1.5952446e-07
   2.5322963e-01   3.0181632e-08
   2.7433210e-01   6.2175962e-09
   2.9543457e-01   9.1410147e-10
   3.1653704e-01   2.8766694e-10
   3.3763951e-01   2.5205145e-11
   3.5874198e-01   2.4300979e-12
   3.7984445e-01   1.6692858e-13
   4.0094692e-01   1.6692858e-13
   4.2204939e-01   3.4925789e-14
   4.4315186e-01   4.2678884e-15
   4.6425433e-01   2.5819025e-16
   4.8535680e-01   2.9805076e-17
   5.0645927e-01   2.6840241e-17
   5.2756173e-01   5.7527208e-19
   5.4866420e-01   1.9145706e-20
   5.6976667e-01   1.9145706e-20
   5.9086914e-01   6.3815216e-21
   6.1197161e-01   8.2285234e-23
   6.3307408e-01   8.2285234e-23
   6.5417655e-01   1.2259257e-23
   6.7527902e-01   2.9037409e-24
   6.9638149e-01   1.6424996e-25
   7.1748396e-01   1.6424996e-25
   7.3858643e-01   2.2064686e-26
   7.5968890e-01   4.0896521e-27
   7.8079137e-01   1.2056383e-27
   8.0189384e-01   1.2981692e-28
   8.2299631e-01   5.2262035e-30
   8.4409878e-01   1.1956173e-30
   8.6520124e-01   4.9303807e-31
   8.8630371e-01   4.9303807e-32
   9.0740618e-01   0.0000000e+00
   9.2850865e-01   0.0000000e+00
   9.4961112e-01   0.0000000e+00
   9.7071359e-01   0.0000000e+00
   9.9181606e-01   0.0000000e+00
   1.0129185e+00   0.0000000e+00
   1.0340210e+00   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Wayburn_Seader2_CR.txt <==
   0.0000000e+00   2.1133598e+06
   3.3890122e-02   1.5381738e+04
   6.7780245e-02   3.4027966e+02
   1.0167037e-01   2.2514551e+00
   1.3556049e-01   3.4826154e-01
   1.6945061e-01   3.4460343e-02
   2.0334073e-01   2.6931492e-03
   2.3723086e-01   3.7574111e-04
   2.7112098e-01   3.3590626e-05
   3.0501110e-01   1.1628804e-05
   3.3890122e-01   2.0541483e-06
   3.7279135e-01   3.1425931e-07
   4.0668147e-01   4.8225412e-08
   4.4057159e-01   9.1548164e-09
   4.7446171e-01   1.4807893e-09
   5.0835184e-01   2.2871587e-10
   5.4224196e-01   4.1200747e-11
   5.7613208e-01   5.3459682e-12
   6.1002220e-01   9.3113293e-13
   6.4391233e-01   1.3797585e-13
   6.7780245e-01   2.0564258e-14
   7.1169257e-01   3.4514197e-15
   7.4558269e-01   5.3560669e-16
   7.7947282e-01   8.9375506e-17
   8.1336294e-01   1.2458131e-17
   8.4725306e-01   2.7723119e-18
   8.8114318e-01   3.3255341e-19
   9.1503331e-01   7.4063574e-20
   9.4892343e-01   7.6611421e-21
   9.8281355e-01   1.6237551e-21
   1.0167037e+00   2.2647263e-22
   1.0505938e+00   4.1257787e-23
   1.0844839e+00   5.6496730e-24
   1.1183740e+00   1.0178335e-24
   1.1522642e+00   1.3344346e-25
   1.1861543e+00   2.6409066e-26
   1.2200444e+00   4.0830023e-27
   1.2539345e+00   6.7859910e-28
   1.2878247e+00   1.1195046e-28
   1.3217148e+00   1.4002281e-29
   1.3556049e+00   3.5745260e-30
   1.3894950e+00   4.4989724e-31
   1.4233851e+00   6.1629758e-32
   1.4572753e+00   0.0000000e+00
   1.4911654e+00   0.0000000e+00
   1.5250555e+00   0.0000000e+00
   1.5589456e+00   0.0000000e+00
   1.5928358e+00   0.0000000e+00
   1.6267259e+00   0.0000000e+00
   1.6606160e+00   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_2d/Wayburn_Seader2_PSO.txt <==
   0.0000000e+00   7.1201065e+07
   4.7968495e-02   2.8877256e+06
   9.5936990e-02   1.7340068e+05
   1.4390548e-01   2.2487602e+04
   1.9187398e-01   2.7649846e+03
   2.3984247e-01   1.5283437e+02
   2.8781097e-01   1.1256104e+01
   3.3577946e-01   2.0414946e+00
   3.8374796e-01   7.4612556e-01
   4.3171645e-01   1.9773003e-01
   4.7968495e-01   8.1255494e-02
   5.2765344e-01   1.9769141e-02
   5.7562194e-01   6.4968410e-03
   6.2359043e-01   2.4798956e-03
   6.7155893e-01   8.4806307e-04
   7.1952742e-01   2.2991193e-04
   7.6749592e-01   1.1685980e-04
   8.1546441e-01   7.1533351e-05
   8.6343291e-01   4.0762339e-05
   9.1140140e-01   2.0973985e-05
   9.5936990e-01   9.8145088e-06
   1.0073384e+00   3.7264420e-06
   1.0553069e+00   1.7518610e-06
   1.1032754e+00   1.0654756e-06
   1.1512439e+00   3.6176801e-07
   1.1992124e+00   1.9566040e-07
   1.2471809e+00   1.0451711e-07
   1.2951494e+00   4.8544647e-08
   1.3431179e+00   2.4618631e-08
   1.3910864e+00   1.3772128e-08
   1.4390548e+00   6.8812331e-09
   1.4870233e+00   4.6709681e-09
   1.5349918e+00   2.6789318e-09
   1.5829603e+00   9.2524483e-10
   1.6309288e+00   6.8198381e-10
   1.6788973e+00   2.7794622e-10
   1.7268658e+00   1.5908510e-10
   1.7748343e+00   7.0866667e-11
   1.8228028e+00   3.2417061e-11
   1.8707713e+00   1.2432169e-11
   1.9187398e+00   7.6342063e-12
   1.9667083e+00   4.0306065e-12
   2.0146768e+00   2.2632554e-12
   2.0626453e+00   1.3071766e-12
   2.1106138e+00   4.2223134e-13
   2.1585823e+00   2.7052829e-13
   2.2065508e+00   9.7101398e-14
   2.2545193e+00   6.3922089e-14
   2.3024878e+00   4.1149459e-14
   2.3504563e+00   1.5781859e-14
   2.3984247e+00   9.3166578e-15
   2.4463932e+00   5.3483436e-15
   2.4943617e+00   3.2359693e-15
   2.5423302e+00   1.7180465e-15
   2.5902987e+00   6.9762574e-16
   2.6382672e+00   4.3894904e-16
   2.6862357e+00   2.4244700e-16
   2.7342042e+00   1.4685197e-16
   2.7821727e+00   6.9342642e-17
   2.8301412e+00   2.9059424e-17
   2.8781097e+00   1.9168703e-17
   2.9260782e+00   8.2219733e-18
   2.9740467e+00   4.8204027e-18
   3.0220152e+00   1.8765731e-18
   3.0699837e+00   1.3285441e-18
   3.1179522e+00   8.7584331e-19
   3.1659207e+00   4.8442890e-19
   3.2138892e+00   3.3646049e-19
   3.2618577e+00   1.4303886e-19
   3.3098262e+00   6.8195462e-20
   3.3577946e+00   4.4954269e-20
   3.4057631e+00   3.1121686e-20
   3.4537316e+00   1.4371808e-20
   3.5017001e+00   7.3515208e-21
   3.5496686e+00   4.5249993e-21
   3.5976371e+00   2.4278087e-21
   3.6456056e+00   1.3685847e-21
   3.6935741e+00   8.1485858e-22
   3.7415426e+00   3.3091890e-22
   3.7895111e+00   1.9409712e-22
   3.8374796e+00   1.2187031e-22
   3.8854481e+00   7.6296629e-23
   3.9334166e+00   2.9855883e-23
   3.9813851e+00   1.4659223e-23
   4.0293536e+00   1.0700602e-23
   4.0773221e+00   6.9169779e-24
   4.1252906e+00   4.1392059e-24
   4.1732591e+00   2.7771707e-24
   4.2212276e+00   1.2128094e-24
   4.2691961e+00   5.4890840e-25
   4.3171645e+00   3.4954323e-25
   4.3651330e+00   1.3739243e-25
   4.4131015e+00   6.9653115e-26
   4.4610700e+00   4.6680400e-26
   4.5090385e+00   2.5898581e-26
   4.5570070e+00   1.1413073e-26
   4.6049755e+00   9.5076351e-27
   4.6529440e+00   5.2978481e-27
   4.7009125e+00   2.9587707e-27
   4.7488810e+00   2.0473899e-27


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_4d/Biggs_EXP4_CG.txt <==
   0.0000000e+00   4.4900096e-01
   6.3918610e-01   1.7752312e-01
   1.2783722e+00   5.5774857e-02
   1.9175583e+00   1.2005092e-02
   2.5567444e+00   1.2005092e-02
   3.1959305e+00   3.2230171e-03
   3.8351166e+00   3.2230171e-03
   4.4743027e+00   3.2230171e-03
   5.1134888e+00   4.3020816e-04
   5.7526749e+00   4.3020816e-04
   6.3918610e+00   4.3020816e-04
   7.0310471e+00   4.3020816e-04
   7.6702331e+00   4.3020816e-04
   8.3094192e+00   3.6102980e-04
   8.9486053e+00   2.3181752e-04
   9.5877914e+00   1.3975578e-04
   1.0226978e+01   8.1767782e-05
   1.0866164e+01   8.1767782e-05
   1.1505350e+01   6.7750805e-05
   1.2144536e+01   1.6082154e-05
   1.2783722e+01   6.8979985e-06
   1.3422908e+01   6.8979985e-06
   1.4062094e+01   2.8359333e-06
   1.4701280e+01   2.8359333e-06
   1.5340466e+01   1.4868855e-06
   1.5979652e+01   1.4183728e-06
   1.6618838e+01   7.4850560e-07
   1.7258025e+01   7.4850560e-07
   1.7897211e+01   5.0325521e-07
   1.8536397e+01   2.6600534e-07
   1.9175583e+01   2.2964152e-07
   1.9814769e+01   1.1477006e-07
   2.0453955e+01   1.1413097e-07
   2.1093141e+01   5.5624074e-08
   2.1732327e+01   5.5624074e-08
   2.2371513e+01   3.8549290e-08
   2.3010699e+01   1.4676010e-08
   2.3649886e+01   1.4676010e-08
   2.4289072e+01   1.4676010e-08
   2.4928258e+01   1.1554964e-08
   2.5567444e+01   2.2294182e-09
   2.6206630e+01   2.2294182e-09
   2.6845816e+01   2.1204348e-09
   2.7485002e+01   1.0266535e-09
   2.8124188e+01   1.9231440e-10
   2.8763374e+01   1.9231440e-10
   2.9402560e+01   1.9231440e-10
   3.0041746e+01   1.9231440e-10
   3.0680933e+01   1.9231440e-10
   3.1320119e+01   1.6441456e-10
   3.1959305e+01   4.0220157e-11
   3.2598491e+01   3.3468946e-11
   3.3237677e+01   1.3555746e-11
   3.3876863e+01   9.8033269e-12
   3.4516049e+01   7.7894171e-12
   3.5155235e+01   4.4914389e-12
   3.5794421e+01   4.4914389e-12
   3.6433607e+01   2.7566301e-12
   3.7072794e+01   3.2677675e-13
   3.7711980e+01   3.2677675e-13
   3.8351166e+01   3.2677675e-13
   3.8990352e+01   3.2677675e-13
   3.9629538e+01   3.2677675e-13
   4.0268724e+01   2.8261499e-13
   4.0907910e+01   1.1584621e-13
   4.1547096e+01   2.8439948e-14
   4.2186282e+01   2.8439948e-14
   4.2825468e+01   1.3863505e-14
   4.3464654e+01   4.2043634e-15
   4.4103841e+01   4.2043634e-15
   4.4743027e+01   4.2043634e-15
   4.5382213e+01   3.9351610e-15
   4.6021399e+01   8.7206778e-16
   4.6660585e+01   8.7206778e-16
   4.7299771e+01   8.7206778e-16
   4.7938957e+01   7.1735965e-16
   4.8578143e+01   1.9582714e-17
   4.9217329e+01   1.9582714e-17
   4.9856515e+01   1.9582714e-17
   5.0495702e+01   1.9582714e-17
   5.1134888e+01   1.9582714e-17
   5.1774074e+01   1.9582714e-17
   5.2413260e+01   1.9582714e-17
   5.3052446e+01   1.9582714e-17
   5.3691632e+01   1.3628190e-17
   5.4330818e+01   1.2546002e-18
   5.4970004e+01   1.2546002e-18
   5.5609190e+01   1.2546002e-18
   5.6248376e+01   1.2546002e-18
   5.6887562e+01   1.2546002e-18
   5.7526749e+01   1.0078330e-18
   5.8165935e+01   4.3011501e-20
   5.8805121e+01   4.3011501e-20
   5.9444307e+01   4.3011501e-20
   6.0083493e+01   4.3011501e-20
   6.0722679e+01   4.3011501e-20
   6.1361865e+01   4.3011501e-20
   6.2001051e+01   3.0705816e-20
   6.2640237e+01   1.1740551e-20
   6.3279423e+01   1.1740551e-20
   6.3918610e+01   1.0175162e-20
   6.4557796e+01   2.6261957e-21
   6.5196982e+01   5.9164436e-22
   6.5836168e+01   5.9164436e-22
   6.6475354e+01   5.9164436e-22
   6.7114540e+01   2.9258749e-22
   6.7753726e+01   2.9258749e-22
   6.8392912e+01   1.5988745e-22
   6.9032098e+01   1.5988745e-22
   6.9671284e+01   7.6035610e-23
   7.0310471e+01   7.3451230e-23
   7.0949657e+01   3.0933022e-23
   7.1588843e+01   3.0933022e-23
   7.2228029e+01   1.3601121e-23
   7.2867215e+01   1.3601121e-23
   7.3506401e+01   7.7298000e-24
   7.4145587e+01   2.8176320e-24
   7.4784773e+01   2.8176320e-24
   7.5423959e+01   1.5497312e-24
   7.6063145e+01   6.8800667e-25
   7.6702331e+01   6.8800667e-25
   7.7341518e+01   6.1212010e-25
   7.7980704e+01   2.4499546e-25
   7.8619890e+01   2.1741291e-25
   7.9259076e+01   1.6631324e-25
   7.9898262e+01   1.4330930e-25
   8.0537448e+01   1.3070821e-26
   8.1176634e+01   1.3070821e-26
   8.1815820e+01   1.3070821e-26
   8.2455006e+01   1.3070821e-26
   8.3094192e+01   1.2683070e-26
   8.3733379e+01   7.0023571e-27
   8.4372565e+01   7.0023571e-27
   8.5011751e+01   5.1825207e-27
   8.5650937e+01   2.7186706e-27
   8.6290123e+01   2.7186706e-27
   8.6929309e+01   2.1685114e-27
   8.7568495e+01   4.8796016e-28
   8.8207681e+01   4.6309583e-28
   8.8846867e+01   2.5563812e-28
   8.9486053e+01   5.8470078e-29
   9.0125239e+01   5.8470078e-29
   9.0764426e+01   5.8470078e-29
   9.1403612e+01   5.8470078e-29
   9.2042798e+01   5.8470078e-29
   9.2681984e+01   5.1956582e-29
   9.3321170e+01   1.3016012e-29
   9.3960356e+01   8.2217949e-31
   9.4599542e+01   8.2217949e-31
   9.5238728e+01   8.2217949e-31
   9.5877914e+01   8.2217949e-31
   9.6517100e+01   8.2217949e-31
   9.7156287e+01   8.2217949e-31
   9.7795473e+01   8.2217949e-31
   9.8434659e+01   6.0589756e-31
   9.9073845e+01   4.6395652e-31
   9.9713031e+01   2.2340787e-31
   1.0035222e+02   5.9703828e-32
   1.0099140e+02   5.9703828e-32
   1.0163059e+02   5.9703828e-32
   1.0226978e+02   1.1362987e-32
   1.0290896e+02   1.1362987e-32
   1.0354815e+02   1.1362987e-32
   1.0418733e+02   0.0000000e+00
   1.0482652e+02   0.0000000e+00
   1.0546571e+02   0.0000000e+00
   1.0610489e+02   0.0000000e+00
   1.0674408e+02   0.0000000e+00
   1.0738326e+02   0.0000000e+00
   1.0802245e+02   0.0000000e+00
   1.0866164e+02   0.0000000e+00
   1.0930082e+02   0.0000000e+00
   1.0994001e+02   0.0000000e+00
   1.1057919e+02   0.0000000e+00
   1.1121838e+02   0.0000000e+00
   1.1185757e+02   0.0000000e+00
   1.1249675e+02   0.0000000e+00
   1.1313594e+02   0.0000000e+00
   1.1377512e+02   0.0000000e+00
   1.1441431e+02   0.0000000e+00
   1.1505350e+02   0.0000000e+00
   1.1569268e+02   0.0000000e+00
   1.1633187e+02   0.0000000e+00
   1.1697106e+02   0.0000000e+00
   1.1761024e+02   0.0000000e+00
   1.1824943e+02   0.0000000e+00
   1.1888861e+02   0.0000000e+00
   1.1952780e+02   0.0000000e+00
   1.2016699e+02   0.0000000e+00
   1.2080617e+02   0.0000000e+00
   1.2144536e+02   0.0000000e+00
   1.2208454e+02   0.0000000e+00
   1.2272373e+02   0.0000000e+00
   1.2336292e+02   0.0000000e+00
   1.2400210e+02   0.0000000e+00
   1.2464129e+02   0.0000000e+00
   1.2528047e+02   0.0000000e+00
   1.2591966e+02   0.0000000e+00
   1.2655885e+02   0.0000000e+00
   1.2719803e+02   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_4d/Biggs_EXP4_CR.txt <==
   0.0000000e+00   2.3532428e-01
   4.7497590e-01   1.2465109e-01
   9.4995180e-01   8.6734333e-02
   1.4249277e+00   6.4229045e-02
   1.8999036e+00   4.5879029e-02
   2.3748795e+00   3.0219803e-02
   2.8498554e+00   2.1717474e-02
   3.3248313e+00   1.5823884e-02
   3.7998072e+00   1.0142159e-02
   4.2747831e+00   7.4759037e-03
   4.7497590e+00   5.5335834e-03
   5.2247349e+00   4.3901078e-03
   5.6997108e+00   2.1884235e-03
   6.1746867e+00   1.6775677e-03
   6.6496626e+00   1.0394447e-03
   7.1246385e+00   6.5750880e-04
   7.5996144e+00   4.9830832e-04
   8.0745903e+00   3.1140161e-04
   8.5495662e+00   1.9539313e-04
   9.0245421e+00   1.4456203e-04
   9.4995180e+00   1.0272619e-04
   9.9744939e+00   5.9128813e-05
   1.0449470e+01   4.1501665e-05
   1.0924446e+01   2.6265049e-05
   1.1399422e+01   1.9172990e-05
   1.1874397e+01   1.4101430e-05
   1.2349373e+01   8.4270015e-06
   1.2824349e+01   6.2857456e-06
   1.3299325e+01   4.4539763e-06
   1.3774301e+01   3.4663013e-06
   1.4249277e+01   2.4565774e-06
   1.4724253e+01   1.7805618e-06
   1.5199229e+01   1.3169741e-06
   1.5674205e+01   8.9643804e-07
   1.6149181e+01   5.5770953e-07
   1.6624156e+01   4.3278114e-07
   1.7099132e+01   3.6325228e-07
   1.7574108e+01   2.7111973e-07
   1.8049084e+01   1.8177577e-07
   1.8524060e+01   1.5889312e-07
   1.8999036e+01   1.3992824e-07
   1.9474012e+01   1.0532855e-07
   1.9948988e+01   8.8829687e-08
   2.0423964e+01   7.7713176e-08
   2.0898940e+01   6.5651407e-08
   2.1373915e+01   5.8143254e-08
   2.1848891e+01   5.2824545e-08
   2.2323867e+01   4.8389193e-08
   2.2798843e+01   4.5112110e-08
   2.3273819e+01   4.2114318e-08
   2.3748795e+01   4.0597692e-08
   2.4223771e+01   3.8725829e-08
   2.4698747e+01   3.7504838e-08
   2.5173723e+01   3.6546176e-08
   2.5648699e+01   3.5739314e-08
   2.6123674e+01   3.5128161e-08
   2.6598650e+01   3.4602910e-08
   2.7073626e+01   3.4236455e-08
   2.7548602e+01   3.3930743e-08
   2.8023578e+01   3.3687540e-08
   2.8498554e+01   3.3488324e-08
   2.8973530e+01   3.3339521e-08
   2.9448506e+01   3.3213776e-08
   2.9923482e+01   3.3114429e-08
   3.0398458e+01   3.3032933e-08
   3.0873433e+01   3.2969108e-08
   3.1348409e+01   3.2917667e-08
   3.1823385e+01   3.2877071e-08
   3.2298361e+01   3.2844129e-08
   3.2773337e+01   3.2817560e-08
   3.3248313e+01   3.2796718e-08
   3.3723289e+01   3.2780126e-08
   3.4198265e+01   3.2766565e-08
   3.4673241e+01   3.2755686e-08
   3.5148217e+01   3.2747016e-08
   3.5623192e+01   3.2740100e-08
   3.6098168e+01   3.2734548e-08
   3.6573144e+01   3.2730142e-08
   3.7048120e+01   3.2726616e-08
   3.7523096e+01   3.2723763e-08
   3.7998072e+01   3.2721492e-08
   3.8473048e+01   3.2719683e-08
   3.8948024e+01   3.2718220e-08
   3.9423000e+01   3.2717058e-08
   3.9897976e+01   3.2716129e-08
   4.0372951e+01   3.2715384e-08
   4.0847927e+01   3.2714788e-08
   4.1322903e+01   3.2714311e-08
   4.1797879e+01   3.2713930e-08
   4.2272855e+01   3.2713624e-08
   4.2747831e+01   3.2713381e-08
   4.3222807e+01   3.2713185e-08
   4.3697783e+01   3.2713030e-08
   4.4172759e+01   3.2712905e-08
   4.4647735e+01   3.2712805e-08
   4.5122710e+01   3.2712725e-08
   4.5597686e+01   3.2712661e-08
   4.6072662e+01   3.2712610e-08
   4.6547638e+01   3.2712569e-08
   4.7022614e+01   3.2712536e-08
   4.7497590e+01   3.2712510e-08
   4.7972566e+01   3.2712489e-08
   4.8447542e+01   3.2712473e-08
   4.8922518e+01   3.2712459e-08
   4.9397494e+01   3.2712448e-08
   4.9872469e+01   3.2712440e-08
   5.0347445e+01   3.2712433e-08
   5.0822421e+01   3.2712427e-08
   5.1297397e+01   3.2712423e-08
   5.1772373e+01   3.2712420e-08
   5.2247349e+01   3.2712417e-08
   5.2722325e+01   3.2712415e-08
   5.3197301e+01   3.2712413e-08
   5.3672277e+01   3.2712411e-08
   5.4147253e+01   3.2712410e-08
   5.4622228e+01   3.2712409e-08
   5.5097204e+01   3.2712408e-08
   5.5572180e+01   3.2712408e-08
   5.6047156e+01   3.2712407e-08
   5.6522132e+01   3.2712407e-08
   5.6997108e+01   3.2712407e-08
   5.7472084e+01   3.2712406e-08
   5.7947060e+01   3.2712406e-08
   5.8422036e+01   3.2712406e-08
   5.8897012e+01   3.2712406e-08
   5.9371987e+01   3.2712406e-08
   5.9846963e+01   3.2712406e-08
   6.0321939e+01   3.2712406e-08
   6.0796915e+01   3.2712406e-08
   6.1271891e+01   3.2712406e-08
   6.1746867e+01   3.2712406e-08
   6.2221843e+01   3.2712406e-08
   6.2696819e+01   3.2712406e-08
   6.3171795e+01   3.2712406e-08
   6.3646771e+01   3.2712406e-08
   6.4121746e+01   3.2712406e-08
   6.4596722e+01   3.2712406e-08
   6.5071698e+01   3.2712406e-08
   6.5546674e+01   3.2712406e-08
   6.6021650e+01   3.2712406e-08
   6.6496626e+01   3.2712406e-08
   6.6971602e+01   3.2712406e-08
   6.7446578e+01   3.2712406e-08
   6.7921554e+01   3.2712406e-08
   6.8396530e+01   3.2712406e-08
   6.8871505e+01   3.2712406e-08
   6.9346481e+01   3.2712406e-08
   6.9821457e+01   3.2712406e-08
   7.0296433e+01   3.2712406e-08
   7.0771409e+01   3.2712406e-08
   7.1246385e+01   3.2712406e-08
   7.1721361e+01   3.2712406e-08
   7.2196337e+01   3.2712406e-08
   7.2671313e+01   3.2712406e-08
   7.3146289e+01   3.2712406e-08
   7.3621264e+01   3.2712406e-08
   7.4096240e+01   3.2712406e-08
   7.4571216e+01   3.2712406e-08
   7.5046192e+01   3.2712406e-08
   7.5521168e+01   3.2712406e-08
   7.5996144e+01   3.2712406e-08
   7.6471120e+01   3.2712406e-08
   7.6946096e+01   3.2712406e-08
   7.7421072e+01   3.2712406e-08
   7.7896048e+01   3.2712406e-08
   7.8371023e+01   3.2712406e-08
   7.8845999e+01   3.2712406e-08
   7.9320975e+01   3.2712406e-08
   7.9795951e+01   3.2712406e-08
   8.0270927e+01   3.2712406e-08
   8.0745903e+01   3.2712406e-08
   8.1220879e+01   3.2712406e-08
   8.1695855e+01   3.2712406e-08
   8.2170831e+01   3.2712406e-08
   8.2645807e+01   3.2712406e-08
   8.3120782e+01   3.2712406e-08
   8.3595758e+01   3.2712406e-08
   8.4070734e+01   3.2712406e-08
   8.4545710e+01   3.2712406e-08
   8.5020686e+01   3.2712406e-08
   8.5495662e+01   3.2712406e-08
   8.5970638e+01   3.2712406e-08
   8.6445614e+01   3.2712406e-08
   8.6920590e+01   3.2712406e-08
   8.7395566e+01   3.2712406e-08
   8.7870541e+01   3.2712406e-08
   8.8345517e+01   3.2712406e-08
   8.8820493e+01   3.2712406e-08
   8.9295469e+01   3.2712406e-08
   8.9770445e+01   3.2712406e-08
   9.0245421e+01   3.2712406e-08
   9.0720397e+01   3.2712406e-08
   9.1195373e+01   3.2712406e-08
   9.1670349e+01   3.2712406e-08
   9.2145325e+01   3.2712406e-08
   9.2620300e+01   3.2712406e-08
   9.3095276e+01   3.2712406e-08
   9.3570252e+01   3.2712406e-08
   9.4045228e+01   3.2712406e-08
   9.4520204e+01   3.2712406e-08


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_4d/Biggs_EXP4_PSO.txt <==
   0.0000000e+00   3.6131339e-01
   7.0728565e-01   3.4663543e-01
   1.4145713e+00   1.6597323e-01
   2.1218570e+00   1.2006452e-01
   2.8291426e+00   8.0168098e-02
   3.5364283e+00   5.8007311e-02
   4.2437139e+00   4.9528969e-02
   4.9509996e+00   4.1054027e-02
   5.6582852e+00   3.3138077e-02
   6.3655709e+00   2.7391059e-02
   7.0728565e+00   1.8949476e-02
   7.7801422e+00   1.5120299e-02
   8.4874278e+00   1.1192568e-02
   9.1947135e+00   8.0184883e-03
   9.9019991e+00   7.0122534e-03
   1.0609285e+01   4.8755079e-03
   1.1316570e+01   2.5045585e-03
   1.2023856e+01   2.2568570e-03
   1.2731142e+01   1.9742757e-03
   1.3438427e+01   1.5264660e-03
   1.4145713e+01   1.0344816e-03
   1.4852999e+01   6.5189133e-04
   1.5560284e+01   3.6673351e-04
   1.6267570e+01   2.6340419e-04
   1.6974856e+01   1.9476770e-04
   1.7682141e+01   1.3685546e-04
   1.8389427e+01   1.0192535e-04
   1.9096713e+01   7.2698962e-05
   1.9803998e+01   4.5774091e-05
   2.0511284e+01   3.3743625e-05
   2.1218570e+01   2.0705729e-05
   2.1925855e+01   1.2079231e-05
   2.2633141e+01   9.5011516e-06
   2.3340427e+01   5.9047388e-06
   2.4047712e+01   3.7893830e-06
   2.4754998e+01   3.0132614e-06
   2.5462284e+01   2.0681804e-06
   2.6169569e+01   1.4925177e-06
   2.6876855e+01   1.0868281e-06
   2.7584140e+01   8.7480147e-07
   2.8291426e+01   5.6011979e-07
   2.8998712e+01   4.1815688e-07
   2.9705997e+01   3.1385155e-07
   3.0413283e+01   2.0917794e-07
   3.1120569e+01   1.6672256e-07
   3.1827854e+01   1.0164045e-07
   3.2535140e+01   6.9485070e-08
   3.3242426e+01   5.3526591e-08
   3.3949711e+01   3.3888777e-08
   3.4656997e+01   2.2342707e-08
   3.5364283e+01   1.6565819e-08
   3.6071568e+01   1.2829391e-08
   3.6778854e+01   9.5586081e-09
   3.7486140e+01   5.6221584e-09
   3.8193425e+01   3.4314301e-09
   3.8900711e+01   3.0018046e-09
   3.9607997e+01   1.9524254e-09
   4.0315282e+01   1.6647489e-09
   4.1022568e+01   1.0892579e-09
   4.1729854e+01   6.8053442e-10
   4.2437139e+01   4.9315862e-10
   4.3144425e+01   4.3743479e-10
   4.3851711e+01   3.5079156e-10
   4.4558996e+01   2.6209232e-10
   4.5266282e+01   2.1475612e-10
   4.5973567e+01   1.4078384e-10
   4.6680853e+01   9.7950220e-11
   4.7388139e+01   8.3807707e-11
   4.8095424e+01   5.1961720e-11
   4.8802710e+01   4.2323095e-11
   4.9509996e+01   3.2770961e-11
   5.0217281e+01   2.7429491e-11
   5.0924567e+01   2.0201760e-11
   5.1631853e+01   1.2961289e-11
   5.2339138e+01   9.7918799e-12
   5.3046424e+01   7.0903247e-12
   5.3753710e+01   5.2144102e-12
   5.4460995e+01   2.7415705e-12
   5.5168281e+01   2.3912210e-12
   5.5875567e+01   2.0242091e-12
   5.6582852e+01   1.5465732e-12
   5.7290138e+01   1.1065763e-12
   5.7997424e+01   7.1463768e-13
   5.8704709e+01   6.1597689e-13
   5.9411995e+01   4.0595898e-13
   6.0119281e+01   2.9282899e-13
   6.0826566e+01   1.9337759e-13
   6.1533852e+01   1.2017290e-13
   6.2241137e+01   8.6734000e-14
   6.2948423e+01   6.9397296e-14
   6.3655709e+01   4.5406852e-14
   6.4362994e+01   3.0739425e-14
   6.5070280e+01   2.6664115e-14
   6.5777566e+01   1.5588498e-14
   6.6484851e+01   1.3596181e-14
   6.7192137e+01   8.0322849e-15
   6.7899423e+01   7.0038340e-15
   6.8606708e+01   4.9601500e-15
   6.9313994e+01   2.9916385e-15
   7.0021280e+01   2.2584782e-15
   7.0728565e+01   1.7315789e-15
   7.1435851e+01   1.4288290e-15
   7.2143137e+01   1.0153269e-15
   7.2850422e+01   5.6429089e-16
   7.3557708e+01   4.5535819e-16
   7.4264994e+01   3.7618763e-16
   7.4972279e+01   2.9623728e-16
   7.5679565e+01   2.2559938e-16
   7.6386851e+01   1.5787120e-16
   7.7094136e+01   1.1997854e-16
   7.7801422e+01   8.0136425e-17
   7.8508708e+01   6.3751604e-17
   7.9215993e+01   5.0598266e-17
   7.9923279e+01   3.2636233e-17
   8.0630564e+01   2.3265019e-17
   8.1337850e+01   2.1597292e-17
   8.2045136e+01   1.2645565e-17
   8.2752421e+01   1.0648006e-17
   8.3459707e+01   9.1091263e-18
   8.4166993e+01   7.5822703e-18
   8.4874278e+01   4.0937779e-18
   8.5581564e+01   3.3375148e-18
   8.6288850e+01   2.5190610e-18
   8.6996135e+01   1.8891211e-18
   8.7703421e+01   1.3379559e-18
   8.8410707e+01   8.0035904e-19
   8.9117992e+01   7.0926614e-19
   8.9825278e+01   6.0031442e-19
   9.0532564e+01   3.8423853e-19
   9.1239849e+01   3.1112380e-19
   9.1947135e+01   2.2819363e-19
   9.2654421e+01   1.5808534e-19
   9.3361706e+01   1.1126327e-19
   9.4068992e+01   6.8843887e-20
   9.4776278e+01   5.5300786e-20
   9.5483563e+01   3.7047459e-20
   9.6190849e+01   2.8500134e-20
   9.6898134e+01   2.2857138e-20
   9.7605420e+01   1.6269716e-20
   9.8312706e+01   1.2896837e-20
   9.9019991e+01   1.1819593e-20
   9.9727277e+01   7.9377302e-21
   1.0043456e+02   6.3312205e-21
   1.0114185e+02   4.8389748e-21
   1.0184913e+02   3.6899569e-21
   1.0255642e+02   2.4732338e-21
   1.0326371e+02   1.7803217e-21
   1.0397099e+02   1.4692622e-21
   1.0467828e+02   9.5881064e-22
   1.0538556e+02   6.3382429e-22
   1.0609285e+02   3.6602197e-22
   1.0680013e+02   3.6543446e-22
   1.0750742e+02   3.1855286e-22
   1.0821470e+02   1.6971830e-22
   1.0892199e+02   1.2475658e-22
   1.0962928e+02   9.3742733e-23
   1.1033656e+02   6.2280576e-23
   1.1104385e+02   5.5232600e-23
   1.1175113e+02   3.9506889e-23
   1.1245842e+02   3.0388696e-23
   1.1316570e+02   2.5283937e-23
   1.1387299e+02   2.3067561e-23
   1.1458028e+02   1.5115366e-23
   1.1528756e+02   9.8853913e-24
   1.1599485e+02   5.5166678e-24
   1.1670213e+02   3.4897228e-24
   1.1740942e+02   3.1323683e-24
   1.1811670e+02   1.8759785e-24
   1.1882399e+02   1.5579556e-24
   1.1953128e+02   1.2993291e-24
   1.2023856e+02   9.1636269e-25
   1.2094585e+02   6.6967180e-25
   1.2165313e+02   4.7711589e-25
   1.2236042e+02   3.1478785e-25
   1.2306770e+02   2.5716505e-25
   1.2377499e+02   2.2626756e-25
   1.2448227e+02   1.7380814e-25
   1.2518956e+02   1.1391612e-25
   1.2589685e+02   7.4014471e-26
   1.2660413e+02   6.5825967e-26
   1.2731142e+02   5.4158432e-26
   1.2801870e+02   3.6826800e-26
   1.2872599e+02   3.0649299e-26
   1.2943327e+02   1.8818331e-26
   1.3014056e+02   1.4904477e-26
   1.3084785e+02   1.3186538e-26
   1.3155513e+02   1.0306926e-26
   1.3226242e+02   8.3459326e-27
   1.3296970e+02   6.3348342e-27
   1.3367699e+02   4.0098702e-27
   1.3438427e+02   2.0480918e-27
   1.3509156e+02   1.6021858e-27
   1.3579885e+02   1.2094852e-27
   1.3650613e+02   7.1382908e-28
   1.3721342e+02   7.0309183e-28
   1.3792070e+02   4.3252053e-28
   1.3862799e+02   3.3507127e-28
   1.3933527e+02   3.0478766e-28
   1.4004256e+02   2.3718848e-28
   1.4074984e+02   1.7311144e-28


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_4d/Colville_CG.txt <==
   0.0000000e+00   7.8934611e+01
   7.0045543e-02   2.9341941e+01
   1.4009109e-01   1.2624000e+01
   2.1013663e-01   1.2624000e+01
   2.8018217e-01   1.2624000e+01
   3.5022771e-01   1.0335288e+01
   4.2027326e-01   3.1070988e+00
   4.9031880e-01   3.1070988e+00
   5.6036434e-01   2.3942536e+00
   6.3040988e-01   1.5405230e+00
   7.0045543e-01   1.0584306e+00
   7.7050097e-01   6.7564243e-01
   8.4054651e-01   6.7564243e-01
   9.1059206e-01   4.2862925e-01
   9.8063760e-01   9.7786905e-02
   1.0506831e+00   9.7786905e-02
   1.1207287e+00   9.7786905e-02
   1.1907742e+00   8.5879585e-02
   1.2608198e+00   1.0230343e-02
   1.3308653e+00   1.0230343e-02
   1.4009109e+00   1.0230343e-02
   1.4709564e+00   1.0230343e-02
   1.5410019e+00   4.7505907e-03
   1.6110475e+00   2.6858439e-03
   1.6810930e+00   2.0666178e-03
   1.7511386e+00   1.0889176e-03
   1.8211841e+00   9.3836826e-04
   1.8912297e+00   4.5672735e-04
   1.9612752e+00   4.5672735e-04
   2.0313207e+00   2.1332009e-04
   2.1013663e+00   1.5716502e-04
   2.1714118e+00   8.6210616e-05
   2.2414574e+00   6.8631239e-05
   2.3115029e+00   3.0313449e-05
   2.3815485e+00   3.0313449e-05
   2.4515940e+00   1.6990092e-05
   2.5216395e+00   9.2085943e-06
   2.5916851e+00   6.6308531e-06
   2.6617306e+00   4.2812107e-06
   2.7317762e+00   2.4223769e-06
   2.8018217e+00   1.8185314e-06
   2.8718673e+00   9.6298668e-07
   2.9419128e+00   7.9092879e-07
   3.0119583e+00   3.8030455e-07
   3.0820039e+00   3.5796945e-07
   3.1520494e+00   1.5127342e-07
   3.2220950e+00   1.5127342e-07
   3.2921405e+00   7.6619371e-08
   3.3621861e+00   3.8257356e-08
   3.4322316e+00   3.3290961e-08
   3.5022771e+00   1.4438725e-08
   3.5723227e+00   1.4438725e-08
   3.6423682e+00   5.4717542e-09
   3.7124138e+00   5.4717542e-09
   3.7824593e+00   2.5945250e-09
   3.8525048e+00   2.4457606e-09
   3.9225504e+00   9.9632236e-10
   3.9925959e+00   9.9632236e-10
   4.0626415e+00   4.7854156e-10
   4.1326870e+00   3.8473812e-10
   4.2027326e+00   2.1965329e-10
   4.2727781e+00   1.5328691e-10
   4.3428236e+00   9.2515215e-11
   4.4128692e+00   6.0428556e-11
   4.4829147e+00   4.1951656e-11
   4.5529603e+00   2.1667022e-11
   4.6230058e+00   1.8791370e-11
   4.6930514e+00   8.8657297e-12
   4.7630969e+00   8.8657297e-12
   4.8331424e+00   3.9505158e-12
   4.9031880e+00   2.7996030e-12
   4.9732335e+00   1.6293863e-12
   5.0432791e+00   1.2437316e-12
   5.1133246e+00   5.9727467e-13
   5.1833702e+00   5.9727467e-13
   5.2534157e+00   2.7808679e-13
   5.3234612e+00   1.5873540e-13
   5.3935068e+00   1.3245791e-13
   5.4635523e+00   6.8953706e-14
   5.5335979e+00   6.1622471e-14
   5.6036434e+00   2.7131433e-14
   5.6736890e+00   2.4373905e-14
   5.7437345e+00   9.0831185e-15
   5.8137800e+00   9.0831185e-15
   5.8838256e+00   5.6661020e-15
   5.9538711e+00   2.5821297e-15
   6.0239167e+00   2.5100327e-15
   6.0939622e+00   9.4257460e-16
   6.1640078e+00   9.4257460e-16
   6.2340533e+00   4.4802264e-16
   6.3040988e+00   4.1764463e-16
   6.3741444e+00   1.6929450e-16
   6.4441899e+00   1.6765150e-16
   6.5142355e+00   7.2498807e-17
   6.5842810e+00   7.1955537e-17
   6.6543266e+00   2.6646647e-17
   6.7243721e+00   2.6646647e-17
   6.7944176e+00   1.3487111e-17
   6.8644632e+00   1.2023336e-17
   6.9345087e+00   5.3612929e-18
   7.0045543e+00   5.3612929e-18
   7.0745998e+00   2.8599829e-18
   7.1446454e+00   1.6533036e-18
   7.2146909e+00   9.8475947e-19
   7.2847364e+00   6.9555431e-19
   7.3547820e+00   3.9953285e-19
   7.4248275e+00   2.9882180e-19
   7.4948731e+00   1.6337365e-19
   7.5649186e+00   1.2950964e-19
   7.6349642e+00   7.7317779e-20
   7.7050097e+00   5.0805244e-20
   7.7750552e+00   2.5179903e-20
   7.8451008e+00   2.2484952e-20
   7.9151463e+00   9.7965976e-21
   7.9851919e+00   9.7965976e-21
   8.0552374e+00   4.2364231e-21
   8.1252830e+00   3.9083452e-21
   8.1953285e+00   1.7053066e-21
   8.2653740e+00   1.7053066e-21
   8.3354196e+00   8.0421348e-22
   8.4054651e+00   5.1620299e-22
   8.4755107e+00   3.5102471e-22
   8.5455562e+00   2.3006227e-22
   8.6156018e+00   1.3217454e-22
   8.6856473e+00   1.0095554e-22
   8.7556928e+00   5.2195676e-23
   8.8257384e+00   5.2195676e-23
   8.8957839e+00   2.6486761e-23
   8.9658295e+00   1.4168724e-23
   9.0358750e+00   1.0027296e-23
   9.1059206e+00   6.2142413e-24
   9.1759661e+00   4.3332382e-24
   9.2460116e+00   2.7319868e-24
   9.3160572e+00   1.7873745e-24
   9.3861027e+00   8.8503019e-25
   9.4561483e+00   7.9709946e-25
   9.5261938e+00   3.5049147e-25
   9.5962394e+00   3.3232657e-25
   9.6662849e+00   1.5372921e-25
   9.7363304e+00   1.5372921e-25
   9.8063760e+00   7.2865330e-26
   9.8764215e+00   5.2007627e-26
   9.9464671e+00   2.2418379e-26
   1.0016513e+01   2.2418379e-26
   1.0086558e+01   8.9962191e-27
   1.0156604e+01   8.9962191e-27
   1.0226649e+01   3.9788801e-27
   1.0296695e+01   3.9788801e-27
   1.0366740e+01   1.6068246e-27
   1.0436786e+01   1.6068246e-27
   1.0506831e+01   9.2336909e-28
   1.0576877e+01   6.4493816e-28
   1.0646922e+01   3.3941233e-28
   1.0716968e+01   3.3941233e-28
   1.0787014e+01   2.0812862e-28
   1.0857059e+01   1.9008343e-28
   1.0927105e+01   1.0082628e-28
   1.0997150e+01   2.9434373e-29
   1.1067196e+01   2.9434373e-29
   1.1137241e+01   2.4394291e-29
   1.1207287e+01   2.1910612e-29
   1.1277332e+01   1.2873224e-29
   1.1347378e+01   6.2295360e-30
   1.1417423e+01   1.8414972e-30
   1.1487469e+01   1.8414972e-30
   1.1557515e+01   1.2461537e-30
   1.1627560e+01   6.9518367e-31
   1.1697606e+01   1.7379592e-31
   1.1767651e+01   0.0000000e+00
   1.1837697e+01   0.0000000e+00
   1.1907742e+01   0.0000000e+00
   1.1977788e+01   0.0000000e+00
   1.2047833e+01   0.0000000e+00
   1.2117879e+01   0.0000000e+00
   1.2187924e+01   0.0000000e+00
   1.2257970e+01   0.0000000e+00
   1.2328016e+01   0.0000000e+00
   1.2398061e+01   0.0000000e+00
   1.2468107e+01   0.0000000e+00
   1.2538152e+01   0.0000000e+00
   1.2608198e+01   0.0000000e+00
   1.2678243e+01   0.0000000e+00
   1.2748289e+01   0.0000000e+00
   1.2818334e+01   0.0000000e+00
   1.2888380e+01   0.0000000e+00
   1.2958425e+01   0.0000000e+00
   1.3028471e+01   0.0000000e+00
   1.3098516e+01   0.0000000e+00
   1.3168562e+01   0.0000000e+00
   1.3238608e+01   0.0000000e+00
   1.3308653e+01   0.0000000e+00
   1.3378699e+01   0.0000000e+00
   1.3448744e+01   0.0000000e+00
   1.3518790e+01   0.0000000e+00
   1.3588835e+01   0.0000000e+00
   1.3658881e+01   0.0000000e+00
   1.3728926e+01   0.0000000e+00
   1.3798972e+01   0.0000000e+00
   1.3869017e+01   0.0000000e+00
   1.3939063e+01   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_4d/Colville_CR.txt <==
   0.0000000e+00   1.0726779e+02
   1.1862084e-01   4.6010350e+01
   2.3724169e-01   2.3764600e+01
   3.5586253e-01   1.6393663e+01
   4.7448338e-01   1.0272915e+01
   5.9310422e-01   6.9421925e+00
   7.1172507e-01   5.6124077e+00
   8.3034591e-01   3.6873198e+00
   9.4896675e-01   2.5140310e+00
   1.0675876e+00   2.0529450e+00
   1.1862084e+00   1.3056960e+00
   1.3048293e+00   8.2837027e-01
   1.4234501e+00   5.7063954e-01
   1.5420710e+00   3.5782651e-01
   1.6606918e+00   1.9800990e-01
   1.7793127e+00   1.3793196e-01
   1.8979335e+00   9.4527800e-02
   2.0165544e+00   6.0759160e-02
   2.1351752e+00   4.1188096e-02
   2.2537960e+00   2.4276145e-02
   2.3724169e+00   1.6908217e-02
   2.4910377e+00   9.7858522e-03
   2.6096586e+00   6.0253835e-03
   2.7282794e+00   4.2066801e-03
   2.8469003e+00   2.3744897e-03
   2.9655211e+00   1.7113124e-03
   3.0841419e+00   1.1111493e-03
   3.2027628e+00   7.1779652e-04
   3.3213836e+00   4.6497781e-04
   3.4400045e+00   2.6352439e-04
   3.5586253e+00   1.8069172e-04
   3.6772462e+00   1.2587079e-04
   3.7958670e+00   8.0584209e-05
   3.9144879e+00   5.3334663e-05
   4.0331087e+00   3.3000439e-05
   4.1517295e+00   1.9988488e-05
   4.2703504e+00   1.1697945e-05
   4.3889712e+00   7.7212650e-06
   4.5075921e+00   4.7834450e-06
   4.6262129e+00   3.0048105e-06
   4.7448338e+00   1.9887837e-06
   4.8634546e+00   1.2955731e-06
   4.9820755e+00   8.4472610e-07
   5.1006963e+00   5.6251945e-07
   5.2193171e+00   4.0931070e-07
   5.3379380e+00   2.3027005e-07
   5.4565588e+00   1.0873829e-07
   5.5751797e+00   7.3230315e-08
   5.6938005e+00   5.7537895e-08
   5.8124214e+00   3.8143689e-08
   5.9310422e+00   2.3333926e-08
   6.0496631e+00   1.3418205e-08
   6.1682839e+00   9.7602322e-09
   6.2869047e+00   6.6713171e-09
   6.4055256e+00   4.1022768e-09
   6.5241464e+00   2.3714337e-09
   6.6427673e+00   1.5414913e-09
   6.7613881e+00   1.0195928e-09
   6.8800090e+00   7.1588892e-10
   6.9986298e+00   4.0339391e-10
   7.1172507e+00   2.7135939e-10
   7.2358715e+00   1.5516789e-10
   7.3544923e+00   1.0912992e-10
   7.4731132e+00   7.2031412e-11
   7.5917340e+00   4.8019332e-11
   7.7103549e+00   3.4159510e-11
   7.8289757e+00   1.7521920e-11
   7.9475966e+00   1.1965591e-11
   8.0662174e+00   7.3100840e-12
   8.1848383e+00   5.0920362e-12
   8.3034591e+00   3.4006438e-12
   8.4220799e+00   1.7553518e-12
   8.5407008e+00   1.2524823e-12
   8.6593216e+00   7.3874187e-13
   8.7779425e+00   4.8161489e-13
   8.8965633e+00   3.1508690e-13
   9.0151842e+00   2.0885753e-13
   9.1338050e+00   1.3968535e-13
   9.2524258e+00   8.9802352e-14
   9.3710467e+00   5.2704523e-14
   9.4896675e+00   3.4310210e-14
   9.6082884e+00   2.1272284e-14
   9.7269092e+00   1.4314649e-14
   9.8455301e+00   1.0204743e-14
   9.9641509e+00   6.9926588e-15
   1.0082772e+01   3.6604250e-15
   1.0201393e+01   2.7824128e-15
   1.0320013e+01   1.6931675e-15
   1.0438634e+01   9.8895819e-16
   1.0557255e+01   6.6800862e-16
   1.0675876e+01   4.0823589e-16
   1.0794497e+01   2.5025255e-16
   1.0913118e+01   1.5981843e-16
   1.1031739e+01   9.1372493e-17
   1.1150359e+01   6.8434216e-17
   1.1268980e+01   4.4414400e-17
   1.1387601e+01   2.5656579e-17
   1.1506222e+01   1.6992091e-17
   1.1624843e+01   1.1417813e-17
   1.1743464e+01   7.3245915e-18
   1.1862084e+01   4.0309705e-18
   1.1980705e+01   2.7710024e-18
   1.2099326e+01   1.8357089e-18
   1.2217947e+01   1.1979343e-18
   1.2336568e+01   8.3484494e-19
   1.2455189e+01   4.8631682e-19
   1.2573809e+01   3.3900345e-19
   1.2692430e+01   2.4471098e-19
   1.2811051e+01   1.4181339e-19
   1.2929672e+01   8.0993859e-20
   1.3048293e+01   5.9050628e-20
   1.3166914e+01   3.7092925e-20
   1.3285535e+01   2.3738740e-20
   1.3404155e+01   1.6456816e-20
   1.3522776e+01   9.1000959e-21
   1.3641397e+01   6.1102977e-21
   1.3760018e+01   3.5992097e-21
   1.3878639e+01   2.6675481e-21
   1.3997260e+01   1.3970989e-21
   1.4115880e+01   1.0016200e-21
   1.4234501e+01   6.8942906e-22
   1.4353122e+01   4.5154070e-22
   1.4471743e+01   2.5146010e-22
   1.4590364e+01   1.6814330e-22
   1.4708985e+01   1.0254797e-22
   1.4827606e+01   6.1480466e-23
   1.4946226e+01   3.4924042e-23
   1.5064847e+01   2.6747191e-23
   1.5183468e+01   1.7791472e-23
   1.5302089e+01   1.0786879e-23
   1.5420710e+01   7.0246651e-24
   1.5539331e+01   4.0332570e-24
   1.5657951e+01   2.8388251e-24
   1.5776572e+01   1.9536939e-24
   1.5895193e+01   1.4012030e-24
   1.6013814e+01   9.0654262e-25
   1.6132435e+01   4.7240589e-25
   1.6251056e+01   3.4328353e-25
   1.6369677e+01   2.3689579e-25
   1.6488297e+01   1.3811213e-25
   1.6606918e+01   9.5166267e-26
   1.6725539e+01   5.6213698e-26
   1.6844160e+01   3.3430773e-26
   1.6962781e+01   2.4068459e-26
   1.7081402e+01   1.4113997e-26
   1.7200022e+01   8.8370091e-27
   1.7318643e+01   6.1784511e-27
   1.7437264e+01   3.7909980e-27
   1.7555885e+01   2.6130623e-27
   1.7674506e+01   1.7776888e-27
   1.7793127e+01   1.0198277e-27
   1.7911747e+01   6.8865338e-28
   1.8030368e+01   4.3055289e-28
   1.8148989e+01   2.7276838e-28
   1.8267610e+01   1.5747636e-28
   1.8386231e+01   1.0582384e-28
   1.8504852e+01   6.5819349e-29
   1.8623473e+01   4.0763771e-29
   1.8742093e+01   2.6201275e-29
   1.8860714e+01   1.6415086e-29
   1.8979335e+01   1.1044053e-29
   1.9097956e+01   7.0097687e-30
   1.9216577e+01   5.0117319e-30
   1.9335198e+01   2.5601002e-30
   1.9453818e+01   1.7737044e-30
   1.9572439e+01   1.2030129e-30
   1.9691060e+01   6.9518367e-31
   1.9809681e+01   1.7379592e-31
   1.9928302e+01   0.0000000e+00
   2.0046923e+01   0.0000000e+00
   2.0165544e+01   0.0000000e+00
   2.0284164e+01   0.0000000e+00
   2.0402785e+01   0.0000000e+00
   2.0521406e+01   0.0000000e+00
   2.0640027e+01   0.0000000e+00
   2.0758648e+01   0.0000000e+00
   2.0877269e+01   0.0000000e+00
   2.0995889e+01   0.0000000e+00
   2.1114510e+01   0.0000000e+00
   2.1233131e+01   0.0000000e+00
   2.1351752e+01   0.0000000e+00
   2.1470373e+01   0.0000000e+00
   2.1588994e+01   0.0000000e+00
   2.1707614e+01   0.0000000e+00
   2.1826235e+01   0.0000000e+00
   2.1944856e+01   0.0000000e+00
   2.2063477e+01   0.0000000e+00
   2.2182098e+01   0.0000000e+00
   2.2300719e+01   0.0000000e+00
   2.2419340e+01   0.0000000e+00
   2.2537960e+01   0.0000000e+00
   2.2656581e+01   0.0000000e+00
   2.2775202e+01   0.0000000e+00
   2.2893823e+01   0.0000000e+00
   2.3012444e+01   0.0000000e+00
   2.3131065e+01   0.0000000e+00
   2.3249685e+01   0.0000000e+00
   2.3368306e+01   0.0000000e+00
   2.3486927e+01   0.0000000e+00
   2.3605548e+01   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_4d/Colville_PSO.txt <==
   0.0000000e+00   1.7478805e+02
   4.0957601e-01   4.8719927e+01
   8.1915202e-01   2.5404654e+01
   1.2287280e+00   1.2969410e+01
   1.6383040e+00   9.8554905e+00
   2.0478801e+00   6.5978822e+00
   2.4574561e+00   5.1423683e+00
   2.8670321e+00   3.1959008e+00
   3.2766081e+00   2.2201947e+00
   3.6861841e+00   1.8178908e+00
   4.0957601e+00   1.2000273e+00
   4.5053361e+00   8.6192642e-01
   4.9149121e+00   5.8949813e-01
   5.3244881e+00   3.9914171e-01
   5.7340641e+00   3.1677874e-01
   6.1436402e+00   1.9844997e-01
   6.5532162e+00   1.5600935e-01
   6.9627922e+00   1.0787587e-01
   7.3723682e+00   9.1793845e-02
   7.7819442e+00   5.6982259e-02
   8.1915202e+00   4.3170038e-02
   8.6010962e+00   2.7420542e-02
   9.0106722e+00   2.1739993e-02
   9.4202482e+00   1.6207657e-02
   9.8298242e+00   1.2372312e-02
   1.0239400e+01   7.9289053e-03
   1.0648976e+01   5.4009468e-03
   1.1058552e+01   4.3307324e-03
   1.1468128e+01   3.0990888e-03
   1.1877704e+01   2.5166768e-03
   1.2287280e+01   1.6695265e-03
   1.2696856e+01   1.2142681e-03
   1.3106432e+01   1.0017728e-03
   1.3516008e+01   7.9505471e-04
   1.3925584e+01   5.3466557e-04
   1.4335160e+01   3.3450391e-04
   1.4744736e+01   2.5133073e-04
   1.5154312e+01   1.9754683e-04
   1.5563888e+01   1.3066458e-04
   1.5973464e+01   9.7615279e-05
   1.6383040e+01   8.1710077e-05
   1.6792616e+01   5.7330002e-05
   1.7202192e+01   4.7808826e-05
   1.7611768e+01   3.3229471e-05
   1.8021344e+01   2.5958788e-05
   1.8430920e+01   2.0126910e-05
   1.8840496e+01   1.2121212e-05
   1.9250072e+01   7.8047424e-06
   1.9659648e+01   7.0617623e-06
   2.0069224e+01   5.4319167e-06
   2.0478801e+01   3.6197683e-06
   2.0888377e+01   3.0253408e-06
   2.1297953e+01   2.1130656e-06
   2.1707529e+01   1.7569751e-06
   2.2117105e+01   1.5359742e-06
   2.2526681e+01   1.0073253e-06
   2.2936257e+01   9.6526772e-07
   2.3345833e+01   7.0517319e-07
   2.3755409e+01   5.3551360e-07
   2.4164985e+01   4.4363131e-07
   2.4574561e+01   3.7009976e-07
   2.4984137e+01   2.8675252e-07
   2.5393713e+01   2.5857771e-07
   2.5803289e+01   1.8924866e-07
   2.6212865e+01   1.6066796e-07
   2.6622441e+01   1.3587422e-07
   2.7032017e+01   1.0903703e-07
   2.7441593e+01   8.3155595e-08
   2.7851169e+01   6.0916003e-08
   2.8260745e+01   4.3672854e-08
   2.8670321e+01   3.3209152e-08
   2.9079897e+01   2.5019130e-08
   2.9489473e+01   2.3226319e-08
   2.9899049e+01   1.8836609e-08
   3.0308625e+01   1.3806745e-08
   3.0718201e+01   9.7189944e-09
   3.1127777e+01   7.2992104e-09
   3.1537353e+01   7.0985001e-09
   3.1946929e+01   6.0711543e-09
   3.2356505e+01   4.1630571e-09
   3.2766081e+01   3.2273703e-09
   3.3175657e+01   2.5863821e-09
   3.3585233e+01   2.3265648e-09
   3.3994809e+01   1.8053132e-09
   3.4404385e+01   1.4663684e-09
   3.4813961e+01   1.2946174e-09
   3.5223537e+01   8.6595480e-10
   3.5633113e+01   8.0666004e-10
   3.6042689e+01   6.7674878e-10
   3.6452265e+01   4.7067041e-10
   3.6861841e+01   2.9901851e-10
   3.7271417e+01   2.4104555e-10
   3.7680993e+01   1.6566110e-10
   3.8090569e+01   1.2139902e-10
   3.8500145e+01   9.8839553e-11
   3.8909721e+01   7.6756104e-11
   3.9319297e+01   7.0933796e-11
   3.9728873e+01   5.5624838e-11
   4.0138449e+01   3.7859300e-11
   4.0548025e+01   3.2690627e-11
   4.0957601e+01   2.5052859e-11
   4.1367177e+01   1.9526066e-11
   4.1776753e+01   1.5707811e-11
   4.2186329e+01   1.2059455e-11
   4.2595905e+01   9.5844463e-12
   4.3005481e+01   7.9728844e-12
   4.3415057e+01   6.1208332e-12
   4.3824633e+01   5.1996078e-12
   4.4234209e+01   3.8951718e-12
   4.4643785e+01   3.6632600e-12
   4.5053361e+01   3.0587733e-12
   4.5462937e+01   2.5823689e-12
   4.5872513e+01   2.0835115e-12
   4.6282089e+01   1.7226667e-12
   4.6691665e+01   1.4453847e-12
   4.7101241e+01   1.0557209e-12
   4.7510817e+01   7.7541796e-13
   4.7920393e+01   7.3411014e-13
   4.8329969e+01   6.3367668e-13
   4.8739545e+01   4.2507096e-13
   4.9149121e+01   3.3925700e-13
   4.9558697e+01   2.7400756e-13
   4.9968273e+01   1.8666803e-13
   5.0377849e+01   1.6188677e-13
   5.0787425e+01   1.3931218e-13
   5.1197001e+01   9.7713240e-14
   5.1606577e+01   6.2033677e-14
   5.2016153e+01   5.1862805e-14
   5.2425729e+01   4.5958101e-14
   5.2835305e+01   3.6324106e-14
   5.3244881e+01   3.1278462e-14
   5.3654457e+01   2.1646396e-14
   5.4064033e+01   1.8445057e-14
   5.4473609e+01   1.6873807e-14
   5.4883185e+01   1.3810531e-14
   5.5292761e+01   1.2384913e-14
   5.5702337e+01   8.9579395e-15
   5.6111913e+01   6.9453015e-15
   5.6521489e+01   5.5668354e-15
   5.6931065e+01   3.2975929e-15
   5.7340641e+01   3.0993545e-15
   5.7750217e+01   2.8335306e-15
   5.8159793e+01   2.0931358e-15
   5.8569369e+01   1.4924004e-15
   5.8978945e+01   1.3957402e-15
   5.9388521e+01   1.2386536e-15
   5.9798097e+01   1.0659230e-15
   6.0207673e+01   1.0356269e-15
   6.0617249e+01   8.1448684e-16
   6.1026825e+01   6.9593567e-16
   6.1436402e+01   5.4246087e-16
   6.1845978e+01   4.2056518e-16
   6.2255554e+01   3.1296648e-16
   6.2665130e+01   2.2922255e-16
   6.3074706e+01   1.8895699e-16
   6.3484282e+01   1.6039231e-16
   6.3893858e+01   1.4878534e-16
   6.4303434e+01   1.1128802e-16
   6.4713010e+01   8.1462906e-17
   6.5122586e+01   5.6937458e-17
   6.5532162e+01   4.9721067e-17
   6.5941738e+01   3.7189380e-17
   6.6351314e+01   3.1354807e-17
   6.6760890e+01   2.3546792e-17
   6.7170466e+01   1.9870077e-17
   6.7580042e+01   1.5133532e-17
   6.7989618e+01   1.0389546e-17
   6.8399194e+01   8.5015230e-18
   6.8808770e+01   7.9520890e-18
   6.9218346e+01   5.4775837e-18
   6.9627922e+01   5.0721771e-18
   7.0037498e+01   4.6783565e-18
   7.0447074e+01   3.3495133e-18
   7.0856650e+01   2.8059724e-18
   7.1266226e+01   2.1700091e-18
   7.1675802e+01   1.8336780e-18
   7.2085378e+01   1.6829726e-18
   7.2494954e+01   1.6339909e-18
   7.2904530e+01   1.2524069e-18
   7.3314106e+01   1.0882526e-18
   7.3723682e+01   7.6411637e-19
   7.4133258e+01   5.4267389e-19
   7.4542834e+01   3.6746067e-19
   7.4952410e+01   3.2740751e-19
   7.5361986e+01   3.1413070e-19
   7.5771562e+01   2.4663954e-19
   7.6181138e+01   2.1862105e-19
   7.6590714e+01   2.0241200e-19
   7.7000290e+01   1.9036928e-19
   7.7409866e+01   1.5469600e-19
   7.7819442e+01   1.1147284e-19
   7.8229018e+01   8.1782306e-20
   7.8638594e+01   6.1974718e-20
   7.9048170e+01   5.7033660e-20
   7.9457746e+01   4.8454083e-20
   7.9867322e+01   4.0981176e-20
   8.0276898e+01   3.0355756e-20
   8.0686474e+01   2.4601107e-20
   8.1096050e+01   2.1971240e-20
   8.1505626e+01   1.9093132e-20


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_4d/Corana_CG.txt <==
   0.0000000e+00   8.4838557e+05
   3.2082538e-01   2.2673469e+05
   6.4165076e-01   1.6378737e+05
   9.6247615e-01   2.9384816e+04
   1.2833015e+00   2.9384816e+04
   1.6041269e+00   2.9384816e+04
   1.9249523e+00   2.9384816e+04
   2.2457777e+00   1.5842166e+04
   2.5666031e+00   5.1209212e+03
   2.8874284e+00   5.1209212e+03
   3.2082538e+00   5.1209212e+03
   3.5290792e+00   2.6001566e+03
   3.8499046e+00   9.3992566e+02
   4.1707300e+00   9.3992566e+02
   4.4915553e+00   7.7033963e+02
   4.8123807e+00   9.4404068e+01
   5.1332061e+00   9.4404068e+01
   5.4540315e+00   9.4404068e+01
   5.7748569e+00   9.4404068e+01
   6.0956823e+00   9.4404068e+01
   6.4165076e+00   9.4404068e+01
   6.7373330e+00   2.0414625e+01
   7.0581584e+00   3.7496250e+00
   7.3789838e+00   3.7496250e+00
   7.6998092e+00   3.7496250e+00
   8.0206345e+00   3.7496250e+00
   8.3414599e+00   3.5018159e+00
   8.6622853e+00   3.5018159e+00
   8.9831107e+00   3.5018159e+00
   9.3039361e+00   3.2864149e+00
   9.6247615e+00   0.0000000e+00
   9.9455868e+00   0.0000000e+00
   1.0266412e+01   0.0000000e+00
   1.0587238e+01   0.0000000e+00
   1.0908063e+01   0.0000000e+00
   1.1228888e+01   0.0000000e+00
   1.1549714e+01   0.0000000e+00
   1.1870539e+01   0.0000000e+00
   1.2191365e+01   0.0000000e+00
   1.2512190e+01   0.0000000e+00
   1.2833015e+01   0.0000000e+00
   1.3153841e+01   0.0000000e+00
   1.3474666e+01   0.0000000e+00
   1.3795491e+01   0.0000000e+00
   1.4116317e+01   0.0000000e+00
   1.4437142e+01   0.0000000e+00
   1.4757968e+01   0.0000000e+00
   1.5078793e+01   0.0000000e+00
   1.5399618e+01   0.0000000e+00
   1.5720444e+01   0.0000000e+00
   1.6041269e+01   0.0000000e+00
   1.6362094e+01   0.0000000e+00
   1.6682920e+01   0.0000000e+00
   1.7003745e+01   0.0000000e+00
   1.7324571e+01   0.0000000e+00
   1.7645396e+01   0.0000000e+00
   1.7966221e+01   0.0000000e+00
   1.8287047e+01   0.0000000e+00
   1.8607872e+01   0.0000000e+00
   1.8928698e+01   0.0000000e+00
   1.9249523e+01   0.0000000e+00
   1.9570348e+01   0.0000000e+00
   1.9891174e+01   0.0000000e+00
   2.0211999e+01   0.0000000e+00
   2.0532824e+01   0.0000000e+00
   2.0853650e+01   0.0000000e+00
   2.1174475e+01   0.0000000e+00
   2.1495301e+01   0.0000000e+00
   2.1816126e+01   0.0000000e+00
   2.2136951e+01   0.0000000e+00
   2.2457777e+01   0.0000000e+00
   2.2778602e+01   0.0000000e+00
   2.3099427e+01   0.0000000e+00
   2.3420253e+01   0.0000000e+00
   2.3741078e+01   0.0000000e+00
   2.4061904e+01   0.0000000e+00
   2.4382729e+01   0.0000000e+00
   2.4703554e+01   0.0000000e+00
   2.5024380e+01   0.0000000e+00
   2.5345205e+01   0.0000000e+00
   2.5666031e+01   0.0000000e+00
   2.5986856e+01   0.0000000e+00
   2.6307681e+01   0.0000000e+00
   2.6628507e+01   0.0000000e+00
   2.6949332e+01   0.0000000e+00
   2.7270157e+01   0.0000000e+00
   2.7590983e+01   0.0000000e+00
   2.7911808e+01   0.0000000e+00
   2.8232634e+01   0.0000000e+00
   2.8553459e+01   0.0000000e+00
   2.8874284e+01   0.0000000e+00
   2.9195110e+01   0.0000000e+00
   2.9515935e+01   0.0000000e+00
   2.9836761e+01   0.0000000e+00
   3.0157586e+01   0.0000000e+00
   3.0478411e+01   0.0000000e+00
   3.0799237e+01   0.0000000e+00
   3.1120062e+01   0.0000000e+00
   3.1440887e+01   0.0000000e+00
   3.1761713e+01   0.0000000e+00
   3.2082538e+01   0.0000000e+00
   3.2403364e+01   0.0000000e+00
   3.2724189e+01   0.0000000e+00
   3.3045014e+01   0.0000000e+00
   3.3365840e+01   0.0000000e+00
   3.3686665e+01   0.0000000e+00
   3.4007490e+01   0.0000000e+00
   3.4328316e+01   0.0000000e+00
   3.4649141e+01   0.0000000e+00
   3.4969967e+01   0.0000000e+00
   3.5290792e+01   0.0000000e+00
   3.5611617e+01   0.0000000e+00
   3.5932443e+01   0.0000000e+00
   3.6253268e+01   0.0000000e+00
   3.6574094e+01   0.0000000e+00
   3.6894919e+01   0.0000000e+00
   3.7215744e+01   0.0000000e+00
   3.7536570e+01   0.0000000e+00
   3.7857395e+01   0.0000000e+00
   3.8178220e+01   0.0000000e+00
   3.8499046e+01   0.0000000e+00
   3.8819871e+01   0.0000000e+00
   3.9140697e+01   0.0000000e+00
   3.9461522e+01   0.0000000e+00
   3.9782347e+01   0.0000000e+00
   4.0103173e+01   0.0000000e+00
   4.0423998e+01   0.0000000e+00
   4.0744824e+01   0.0000000e+00
   4.1065649e+01   0.0000000e+00
   4.1386474e+01   0.0000000e+00
   4.1707300e+01   0.0000000e+00
   4.2028125e+01   0.0000000e+00
   4.2348950e+01   0.0000000e+00
   4.2669776e+01   0.0000000e+00
   4.2990601e+01   0.0000000e+00
   4.3311427e+01   0.0000000e+00
   4.3632252e+01   0.0000000e+00
   4.3953077e+01   0.0000000e+00
   4.4273903e+01   0.0000000e+00
   4.4594728e+01   0.0000000e+00
   4.4915553e+01   0.0000000e+00
   4.5236379e+01   0.0000000e+00
   4.5557204e+01   0.0000000e+00
   4.5878030e+01   0.0000000e+00
   4.6198855e+01   0.0000000e+00
   4.6519680e+01   0.0000000e+00
   4.6840506e+01   0.0000000e+00
   4.7161331e+01   0.0000000e+00
   4.7482157e+01   0.0000000e+00
   4.7802982e+01   0.0000000e+00
   4.8123807e+01   0.0000000e+00
   4.8444633e+01   0.0000000e+00
   4.8765458e+01   0.0000000e+00
   4.9086283e+01   0.0000000e+00
   4.9407109e+01   0.0000000e+00
   4.9727934e+01   0.0000000e+00
   5.0048760e+01   0.0000000e+00
   5.0369585e+01   0.0000000e+00
   5.0690410e+01   0.0000000e+00
   5.1011236e+01   0.0000000e+00
   5.1332061e+01   0.0000000e+00
   5.1652886e+01   0.0000000e+00
   5.1973712e+01   0.0000000e+00
   5.2294537e+01   0.0000000e+00
   5.2615363e+01   0.0000000e+00
   5.2936188e+01   0.0000000e+00
   5.3257013e+01   0.0000000e+00
   5.3577839e+01   0.0000000e+00
   5.3898664e+01   0.0000000e+00
   5.4219490e+01   0.0000000e+00
   5.4540315e+01   0.0000000e+00
   5.4861140e+01   0.0000000e+00
   5.5181966e+01   0.0000000e+00
   5.5502791e+01   0.0000000e+00
   5.5823616e+01   0.0000000e+00
   5.6144442e+01   0.0000000e+00
   5.6465267e+01   0.0000000e+00
   5.6786093e+01   0.0000000e+00
   5.7106918e+01   0.0000000e+00
   5.7427743e+01   0.0000000e+00
   5.7748569e+01   0.0000000e+00
   5.8069394e+01   0.0000000e+00
   5.8390220e+01   0.0000000e+00
   5.8711045e+01   0.0000000e+00
   5.9031870e+01   0.0000000e+00
   5.9352696e+01   0.0000000e+00
   5.9673521e+01   0.0000000e+00
   5.9994346e+01   0.0000000e+00
   6.0315172e+01   0.0000000e+00
   6.0635997e+01   0.0000000e+00
   6.0956823e+01   0.0000000e+00
   6.1277648e+01   0.0000000e+00
   6.1598473e+01   0.0000000e+00
   6.1919299e+01   0.0000000e+00
   6.2240124e+01   0.0000000e+00
   6.2560949e+01   0.0000000e+00
   6.2881775e+01   0.0000000e+00
   6.3202600e+01   0.0000000e+00
   6.3523426e+01   0.0000000e+00
   6.3844251e+01   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_4d/Corana_CR.txt <==
   0.0000000e+00   9.3918224e+04
   2.9496020e-01   4.6755150e+04
   5.8992040e-01   2.8953726e+04
   8.8488060e-01   1.8043417e+04
   1.1798408e+00   1.1410092e+04
   1.4748010e+00   7.5617970e+03
   1.7697612e+00   4.9477182e+03
   2.0647214e+00   3.1334713e+03
   2.3596816e+00   2.3702886e+03
   2.6546418e+00   1.4052466e+03
   2.9496020e+00   9.4064241e+02
   3.2445622e+00   6.2222063e+02
   3.5395224e+00   3.6601130e+02
   3.8344826e+00   2.2675982e+02
   4.1294428e+00   1.6330927e+02
   4.4244030e+00   1.2294763e+02
   4.7193632e+00   6.9134625e+01
   5.0143234e+00   4.6489069e+01
   5.3092836e+00   2.6743125e+01
   5.6042438e+00   1.6450547e+01
   5.8992040e+00   1.2282030e+01
   6.1941642e+00   8.6145544e+00
   6.4891244e+00   5.1460320e+00
   6.7840846e+00   3.7765047e+00
   7.0790448e+00   2.6669307e+00
   7.3740050e+00   1.2886997e+00
   7.6689652e+00   7.6813590e-01
   7.9639254e+00   4.5712500e-01
   8.2588856e+00   3.2861936e-01
   8.5538458e+00   1.8705554e-01
   8.8488060e+00   9.8682172e-02
   9.1437662e+00   4.1250000e-02
   9.4387264e+00   1.8375000e-02
   9.7336866e+00   3.3750000e-03
   1.0028647e+01   0.0000000e+00
   1.0323607e+01   0.0000000e+00
   1.0618567e+01   0.0000000e+00
   1.0913527e+01   0.0000000e+00
   1.1208488e+01   0.0000000e+00
   1.1503448e+01   0.0000000e+00
   1.1798408e+01   0.0000000e+00
   1.2093368e+01   0.0000000e+00
   1.2388328e+01   0.0000000e+00
   1.2683289e+01   0.0000000e+00
   1.2978249e+01   0.0000000e+00
   1.3273209e+01   0.0000000e+00
   1.3568169e+01   0.0000000e+00
   1.3863129e+01   0.0000000e+00
   1.4158090e+01   0.0000000e+00
   1.4453050e+01   0.0000000e+00
   1.4748010e+01   0.0000000e+00
   1.5042970e+01   0.0000000e+00
   1.5337930e+01   0.0000000e+00
   1.5632891e+01   0.0000000e+00
   1.5927851e+01   0.0000000e+00
   1.6222811e+01   0.0000000e+00
   1.6517771e+01   0.0000000e+00
   1.6812731e+01   0.0000000e+00
   1.7107692e+01   0.0000000e+00
   1.7402652e+01   0.0000000e+00
   1.7697612e+01   0.0000000e+00
   1.7992572e+01   0.0000000e+00
   1.8287532e+01   0.0000000e+00
   1.8582493e+01   0.0000000e+00
   1.8877453e+01   0.0000000e+00
   1.9172413e+01   0.0000000e+00
   1.9467373e+01   0.0000000e+00
   1.9762333e+01   0.0000000e+00
   2.0057294e+01   0.0000000e+00
   2.0352254e+01   0.0000000e+00
   2.0647214e+01   0.0000000e+00
   2.0942174e+01   0.0000000e+00
   2.1237134e+01   0.0000000e+00
   2.1532095e+01   0.0000000e+00
   2.1827055e+01   0.0000000e+00
   2.2122015e+01   0.0000000e+00
   2.2416975e+01   0.0000000e+00
   2.2711935e+01   0.0000000e+00
   2.3006896e+01   0.0000000e+00
   2.3301856e+01   0.0000000e+00
   2.3596816e+01   0.0000000e+00
   2.3891776e+01   0.0000000e+00
   2.4186736e+01   0.0000000e+00
   2.4481697e+01   0.0000000e+00
   2.4776657e+01   0.0000000e+00
   2.5071617e+01   0.0000000e+00
   2.5366577e+01   0.0000000e+00
   2.5661537e+01   0.0000000e+00
   2.5956498e+01   0.0000000e+00
   2.6251458e+01   0.0000000e+00
   2.6546418e+01   0.0000000e+00
   2.6841378e+01   0.0000000e+00
   2.7136338e+01   0.0000000e+00
   2.7431299e+01   0.0000000e+00
   2.7726259e+01   0.0000000e+00
   2.8021219e+01   0.0000000e+00
   2.8316179e+01   0.0000000e+00
   2.8611139e+01   0.0000000e+00
   2.8906100e+01   0.0000000e+00
   2.9201060e+01   0.0000000e+00
   2.9496020e+01   0.0000000e+00
   2.9790980e+01   0.0000000e+00
   3.0085941e+01   0.0000000e+00
   3.0380901e+01   0.0000000e+00
   3.0675861e+01   0.0000000e+00
   3.0970821e+01   0.0000000e+00
   3.1265781e+01   0.0000000e+00
   3.1560742e+01   0.0000000e+00
   3.1855702e+01   0.0000000e+00
   3.2150662e+01   0.0000000e+00
   3.2445622e+01   0.0000000e+00
   3.2740582e+01   0.0000000e+00
   3.3035543e+01   0.0000000e+00
   3.3330503e+01   0.0000000e+00
   3.3625463e+01   0.0000000e+00
   3.3920423e+01   0.0000000e+00
   3.4215383e+01   0.0000000e+00
   3.4510344e+01   0.0000000e+00
   3.4805304e+01   0.0000000e+00
   3.5100264e+01   0.0000000e+00
   3.5395224e+01   0.0000000e+00
   3.5690184e+01   0.0000000e+00
   3.5985145e+01   0.0000000e+00
   3.6280105e+01   0.0000000e+00
   3.6575065e+01   0.0000000e+00
   3.6870025e+01   0.0000000e+00
   3.7164985e+01   0.0000000e+00
   3.7459946e+01   0.0000000e+00
   3.7754906e+01   0.0000000e+00
   3.8049866e+01   0.0000000e+00
   3.8344826e+01   0.0000000e+00
   3.8639786e+01   0.0000000e+00
   3.8934747e+01   0.0000000e+00
   3.9229707e+01   0.0000000e+00
   3.9524667e+01   0.0000000e+00
   3.9819627e+01   0.0000000e+00
   4.0114587e+01   0.0000000e+00
   4.0409548e+01   0.0000000e+00
   4.0704508e+01   0.0000000e+00
   4.0999468e+01   0.0000000e+00
   4.1294428e+01   0.0000000e+00
   4.1589388e+01   0.0000000e+00
   4.1884349e+01   0.0000000e+00
   4.2179309e+01   0.0000000e+00
   4.2474269e+01   0.0000000e+00
   4.2769229e+01   0.0000000e+00
   4.3064189e+01   0.0000000e+00
   4.3359150e+01   0.0000000e+00
   4.3654110e+01   0.0000000e+00
   4.3949070e+01   0.0000000e+00
   4.4244030e+01   0.0000000e+00
   4.4538990e+01   0.0000000e+00
   4.4833951e+01   0.0000000e+00
   4.5128911e+01   0.0000000e+00
   4.5423871e+01   0.0000000e+00
   4.5718831e+01   0.0000000e+00
   4.6013791e+01   0.0000000e+00
   4.6308752e+01   0.0000000e+00
   4.6603712e+01   0.0000000e+00
   4.6898672e+01   0.0000000e+00
   4.7193632e+01   0.0000000e+00
   4.7488592e+01   0.0000000e+00
   4.7783553e+01   0.0000000e+00
   4.8078513e+01   0.0000000e+00
   4.8373473e+01   0.0000000e+00
   4.8668433e+01   0.0000000e+00
   4.8963393e+01   0.0000000e+00
   4.9258354e+01   0.0000000e+00
   4.9553314e+01   0.0000000e+00
   4.9848274e+01   0.0000000e+00
   5.0143234e+01   0.0000000e+00
   5.0438194e+01   0.0000000e+00
   5.0733155e+01   0.0000000e+00
   5.1028115e+01   0.0000000e+00
   5.1323075e+01   0.0000000e+00
   5.1618035e+01   0.0000000e+00
   5.1912995e+01   0.0000000e+00
   5.2207956e+01   0.0000000e+00
   5.2502916e+01   0.0000000e+00
   5.2797876e+01   0.0000000e+00
   5.3092836e+01   0.0000000e+00
   5.3387796e+01   0.0000000e+00
   5.3682757e+01   0.0000000e+00
   5.3977717e+01   0.0000000e+00
   5.4272677e+01   0.0000000e+00
   5.4567637e+01   0.0000000e+00
   5.4862597e+01   0.0000000e+00
   5.5157558e+01   0.0000000e+00
   5.5452518e+01   0.0000000e+00
   5.5747478e+01   0.0000000e+00
   5.6042438e+01   0.0000000e+00
   5.6337398e+01   0.0000000e+00
   5.6632359e+01   0.0000000e+00
   5.6927319e+01   0.0000000e+00
   5.7222279e+01   0.0000000e+00
   5.7517239e+01   0.0000000e+00
   5.7812199e+01   0.0000000e+00
   5.8107160e+01   0.0000000e+00
   5.8402120e+01   0.0000000e+00
   5.8697080e+01   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_4d/Corana_PSO.txt <==
   0.0000000e+00   1.3814666e+05
   4.8033302e-01   4.7094134e+04
   9.6066604e-01   2.5748930e+04
   1.4409991e+00   1.3928469e+04
   1.9213321e+00   7.3959720e+03
   2.4016651e+00   4.5536018e+03
   2.8819981e+00   2.8673978e+03
   3.3623311e+00   1.6951033e+03
   3.8426642e+00   9.9563028e+02
   4.3229972e+00   5.2373063e+02
   4.8033302e+00   3.5780904e+02
   5.2836632e+00   2.0311298e+02
   5.7639962e+00   1.1096825e+02
   6.2443293e+00   7.4411608e+01
   6.7246623e+00   4.2668864e+01
   7.2049953e+00   2.5711067e+01
   7.6853283e+00   1.6014162e+01
   8.1656613e+00   1.0202562e+01
   8.6459944e+00   5.5414368e+00
   9.1263274e+00   3.3037715e+00
   9.6066604e+00   1.9854375e+00
   1.0086993e+01   1.1623697e+00
   1.0567326e+01   5.9015053e-01
   1.1047659e+01   3.5812500e-01
   1.1527992e+01   1.4903994e-01
   1.2008326e+01   4.5375000e-02
   1.2488659e+01   3.0301370e-02
   1.2968992e+01   3.3750000e-03
   1.3449325e+01   0.0000000e+00
   1.3929658e+01   0.0000000e+00
   1.4409991e+01   0.0000000e+00
   1.4890324e+01   0.0000000e+00
   1.5370657e+01   0.0000000e+00
   1.5850990e+01   0.0000000e+00
   1.6331323e+01   0.0000000e+00
   1.6811656e+01   0.0000000e+00
   1.7291989e+01   0.0000000e+00
   1.7772322e+01   0.0000000e+00
   1.8252655e+01   0.0000000e+00
   1.8732988e+01   0.0000000e+00
   1.9213321e+01   0.0000000e+00
   1.9693654e+01   0.0000000e+00
   2.0173987e+01   0.0000000e+00
   2.0654320e+01   0.0000000e+00
   2.1134653e+01   0.0000000e+00
   2.1614986e+01   0.0000000e+00
   2.2095319e+01   0.0000000e+00
   2.2575652e+01   0.0000000e+00
   2.3055985e+01   0.0000000e+00
   2.3536318e+01   0.0000000e+00
   2.4016651e+01   0.0000000e+00
   2.4496984e+01   0.0000000e+00
   2.4977317e+01   0.0000000e+00
   2.5457650e+01   0.0000000e+00
   2.5937983e+01   0.0000000e+00
   2.6418316e+01   0.0000000e+00
   2.6898649e+01   0.0000000e+00
   2.7378982e+01   0.0000000e+00
   2.7859315e+01   0.0000000e+00
   2.8339648e+01   0.0000000e+00
   2.8819981e+01   0.0000000e+00
   2.9300314e+01   0.0000000e+00
   2.9780647e+01   0.0000000e+00
   3.0260980e+01   0.0000000e+00
   3.0741313e+01   0.0000000e+00
   3.1221646e+01   0.0000000e+00
   3.1701979e+01   0.0000000e+00
   3.2182312e+01   0.0000000e+00
   3.2662645e+01   0.0000000e+00
   3.3142978e+01   0.0000000e+00
   3.3623311e+01   0.0000000e+00
   3.4103644e+01   0.0000000e+00
   3.4583977e+01   0.0000000e+00
   3.5064310e+01   0.0000000e+00
   3.5544643e+01   0.0000000e+00
   3.6024977e+01   0.0000000e+00
   3.6505310e+01   0.0000000e+00
   3.6985643e+01   0.0000000e+00
   3.7465976e+01   0.0000000e+00
   3.7946309e+01   0.0000000e+00
   3.8426642e+01   0.0000000e+00
   3.8906975e+01   0.0000000e+00
   3.9387308e+01   0.0000000e+00
   3.9867641e+01   0.0000000e+00
   4.0347974e+01   0.0000000e+00
   4.0828307e+01   0.0000000e+00
   4.1308640e+01   0.0000000e+00
   4.1788973e+01   0.0000000e+00
   4.2269306e+01   0.0000000e+00
   4.2749639e+01   0.0000000e+00
   4.3229972e+01   0.0000000e+00
   4.3710305e+01   0.0000000e+00
   4.4190638e+01   0.0000000e+00
   4.4670971e+01   0.0000000e+00
   4.5151304e+01   0.0000000e+00
   4.5631637e+01   0.0000000e+00
   4.6111970e+01   0.0000000e+00
   4.6592303e+01   0.0000000e+00
   4.7072636e+01   0.0000000e+00
   4.7552969e+01   0.0000000e+00
   4.8033302e+01   0.0000000e+00
   4.8513635e+01   0.0000000e+00
   4.8993968e+01   0.0000000e+00
   4.9474301e+01   0.0000000e+00
   4.9954634e+01   0.0000000e+00
   5.0434967e+01   0.0000000e+00
   5.0915300e+01   0.0000000e+00
   5.1395633e+01   0.0000000e+00
   5.1875966e+01   0.0000000e+00
   5.2356299e+01   0.0000000e+00
   5.2836632e+01   0.0000000e+00
   5.3316965e+01   0.0000000e+00
   5.3797298e+01   0.0000000e+00
   5.4277631e+01   0.0000000e+00
   5.4757964e+01   0.0000000e+00
   5.5238297e+01   0.0000000e+00
   5.5718630e+01   0.0000000e+00
   5.6198963e+01   0.0000000e+00
   5.6679296e+01   0.0000000e+00
   5.7159629e+01   0.0000000e+00
   5.7639962e+01   0.0000000e+00
   5.8120295e+01   0.0000000e+00
   5.8600628e+01   0.0000000e+00
   5.9080961e+01   0.0000000e+00
   5.9561294e+01   0.0000000e+00
   6.0041628e+01   0.0000000e+00
   6.0521961e+01   0.0000000e+00
   6.1002294e+01   0.0000000e+00
   6.1482627e+01   0.0000000e+00
   6.1962960e+01   0.0000000e+00
   6.2443293e+01   0.0000000e+00
   6.2923626e+01   0.0000000e+00
   6.3403959e+01   0.0000000e+00
   6.3884292e+01   0.0000000e+00
   6.4364625e+01   0.0000000e+00
   6.4844958e+01   0.0000000e+00
   6.5325291e+01   0.0000000e+00
   6.5805624e+01   0.0000000e+00
   6.6285957e+01   0.0000000e+00
   6.6766290e+01   0.0000000e+00
   6.7246623e+01   0.0000000e+00
   6.7726956e+01   0.0000000e+00
   6.8207289e+01   0.0000000e+00
   6.8687622e+01   0.0000000e+00
   6.9167955e+01   0.0000000e+00
   6.9648288e+01   0.0000000e+00
   7.0128621e+01   0.0000000e+00
   7.0608954e+01   0.0000000e+00
   7.1089287e+01   0.0000000e+00
   7.1569620e+01   0.0000000e+00
   7.2049953e+01   0.0000000e+00
   7.2530286e+01   0.0000000e+00
   7.3010619e+01   0.0000000e+00
   7.3490952e+01   0.0000000e+00
   7.3971285e+01   0.0000000e+00
   7.4451618e+01   0.0000000e+00
   7.4931951e+01   0.0000000e+00
   7.5412284e+01   0.0000000e+00
   7.5892617e+01   0.0000000e+00
   7.6372950e+01   0.0000000e+00
   7.6853283e+01   0.0000000e+00
   7.7333616e+01   0.0000000e+00
   7.7813949e+01   0.0000000e+00
   7.8294282e+01   0.0000000e+00
   7.8774615e+01   0.0000000e+00
   7.9254948e+01   0.0000000e+00
   7.9735281e+01   0.0000000e+00
   8.0215614e+01   0.0000000e+00
   8.0695947e+01   0.0000000e+00
   8.1176280e+01   0.0000000e+00
   8.1656613e+01   0.0000000e+00
   8.2136946e+01   0.0000000e+00
   8.2617279e+01   0.0000000e+00
   8.3097612e+01   0.0000000e+00
   8.3577945e+01   0.0000000e+00
   8.4058279e+01   0.0000000e+00
   8.4538612e+01   0.0000000e+00
   8.5018945e+01   0.0000000e+00
   8.5499278e+01   0.0000000e+00
   8.5979611e+01   0.0000000e+00
   8.6459944e+01   0.0000000e+00
   8.6940277e+01   0.0000000e+00
   8.7420610e+01   0.0000000e+00
   8.7900943e+01   0.0000000e+00
   8.8381276e+01   0.0000000e+00
   8.8861609e+01   0.0000000e+00
   8.9341942e+01   0.0000000e+00
   8.9822275e+01   0.0000000e+00
   9.0302608e+01   0.0000000e+00
   9.0782941e+01   0.0000000e+00
   9.1263274e+01   0.0000000e+00
   9.1743607e+01   0.0000000e+00
   9.2223940e+01   0.0000000e+00
   9.2704273e+01   0.0000000e+00
   9.3184606e+01   0.0000000e+00
   9.3664939e+01   0.0000000e+00
   9.4145272e+01   0.0000000e+00
   9.4625605e+01   0.0000000e+00
   9.5105938e+01   0.0000000e+00
   9.5586271e+01   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_4d/Gear_CG.txt <==
   0.0000000e+00   7.8019628e-08
   1.1172701e-01   7.8019628e-08
   2.2345401e-01   7.8019628e-08
   3.3518102e-01   2.3549398e-09
   4.4690802e-01   2.3549398e-09
   5.5863503e-01   2.3549398e-09
   6.7036203e-01   3.0405473e-10
   7.8208904e-01   3.0405473e-10
   8.9381604e-01   3.0405473e-10
   1.0055430e+00   2.0377300e-11
   1.1172701e+00   2.0377300e-11
   1.2289971e+00   2.0377300e-11
   1.3407241e+00   2.0377300e-11
   1.4524511e+00   2.0377300e-11
   1.5641781e+00   2.0377300e-11
   1.6759051e+00   2.0377300e-11
   1.7876321e+00   2.0377300e-11
   1.8993591e+00   2.0377300e-11
   2.0110861e+00   2.0377300e-11
   2.1228131e+00   2.0377300e-11
   2.2345401e+00   2.0377300e-11
   2.3462671e+00   2.0377300e-11
   2.4579941e+00   2.0377300e-11
   2.5697211e+00   2.0377300e-11
   2.6814481e+00   2.0377300e-11
   2.7931751e+00   2.0377300e-11
   2.9049021e+00   2.0377300e-11
   3.0166291e+00   2.0377300e-11
   3.1283561e+00   2.0377300e-11
   3.2400831e+00   2.0377300e-11
   3.3518102e+00   2.0377300e-11
   3.4635372e+00   2.0377300e-11
   3.5752642e+00   2.0377300e-11
   3.6869912e+00   2.0377300e-11
   3.7987182e+00   2.0377300e-11
   3.9104452e+00   2.0377300e-11
   4.0221722e+00   2.0377300e-11
   4.1338992e+00   2.0377300e-11
   4.2456262e+00   2.0377300e-11
   4.3573532e+00   2.0377300e-11
   4.4690802e+00   2.0377300e-11
   4.5808072e+00   2.0377300e-11
   4.6925342e+00   2.0377300e-11
   4.8042612e+00   2.0377300e-11
   4.9159882e+00   2.0377300e-11
   5.0277152e+00   2.0377300e-11
   5.1394422e+00   2.0377300e-11
   5.2511692e+00   2.0377300e-11
   5.3628962e+00   2.0377300e-11
   5.4746232e+00   2.0377300e-11
   5.5863503e+00   2.0377300e-11
   5.6980773e+00   2.0377300e-11
   5.8098043e+00   2.0377300e-11
   5.9215313e+00   2.0377300e-11
   6.0332583e+00   2.0377300e-11
   6.1449853e+00   2.0377300e-11
   6.2567123e+00   2.0377300e-11
   6.3684393e+00   2.0377300e-11
   6.4801663e+00   2.0377300e-11
   6.5918933e+00   2.0377300e-11
   6.7036203e+00   2.0377300e-11
   6.8153473e+00   2.0377300e-11
   6.9270743e+00   2.0377300e-11
   7.0388013e+00   2.0377300e-11
   7.1505283e+00   2.0377300e-11
   7.2622553e+00   2.0377300e-11
   7.3739823e+00   2.0377300e-11
   7.4857093e+00   2.0377300e-11
   7.5974363e+00   2.0377300e-11
   7.7091633e+00   2.0377300e-11
   7.8208904e+00   2.0377300e-11
   7.9326174e+00   2.0377300e-11
   8.0443444e+00   2.0377300e-11
   8.1560714e+00   2.0377300e-11
   8.2677984e+00   2.0377300e-11
   8.3795254e+00   2.0377300e-11
   8.4912524e+00   2.0377300e-11
   8.6029794e+00   2.0377300e-11
   8.7147064e+00   2.0377300e-11
   8.8264334e+00   2.0377300e-11
   8.9381604e+00   2.0377300e-11
   9.0498874e+00   2.0377300e-11
   9.1616144e+00   2.0377300e-11
   9.2733414e+00   2.0377300e-11
   9.3850684e+00   2.0377300e-11
   9.4967954e+00   2.0377300e-11
   9.6085224e+00   2.0377300e-11
   9.7202494e+00   2.0377300e-11
   9.8319764e+00   2.0377300e-11
   9.9437034e+00   2.0377300e-11
   1.0055430e+01   2.0377300e-11
   1.0167157e+01   2.0377300e-11
   1.0278884e+01   2.0377300e-11
   1.0390611e+01   2.0377300e-11
   1.0502338e+01   2.0377300e-11
   1.0614065e+01   2.0377300e-11
   1.0725792e+01   2.0377300e-11
   1.0837519e+01   2.0377300e-11
   1.0949246e+01   2.0377300e-11
   1.1060973e+01   2.0377300e-11
   1.1172701e+01   2.0377300e-11
   1.1284428e+01   2.0377300e-11
   1.1396155e+01   2.0377300e-11
   1.1507882e+01   2.0377300e-11
   1.1619609e+01   2.0377300e-11
   1.1731336e+01   2.0377300e-11
   1.1843063e+01   2.0377300e-11
   1.1954790e+01   2.0377300e-11
   1.2066517e+01   2.0377300e-11
   1.2178244e+01   2.0377300e-11
   1.2289971e+01   2.0377300e-11
   1.2401698e+01   2.0377300e-11
   1.2513425e+01   2.0377300e-11
   1.2625152e+01   2.0377300e-11
   1.2736879e+01   2.0377300e-11
   1.2848606e+01   2.0377300e-11
   1.2960333e+01   2.0377300e-11
   1.3072060e+01   2.0377300e-11
   1.3183787e+01   2.0377300e-11
   1.3295514e+01   2.0377300e-11
   1.3407241e+01   2.0377300e-11
   1.3518968e+01   2.0377300e-11
   1.3630695e+01   2.0377300e-11
   1.3742422e+01   2.0377300e-11
   1.3854149e+01   2.0377300e-11
   1.3965876e+01   2.0377300e-11
   1.4077603e+01   2.0377300e-11
   1.4189330e+01   2.0377300e-11
   1.4301057e+01   2.0377300e-11
   1.4412784e+01   2.0377300e-11
   1.4524511e+01   2.0377300e-11
   1.4636238e+01   2.0377300e-11
   1.4747965e+01   2.0377300e-11
   1.4859692e+01   2.0377300e-11
   1.4971419e+01   2.0377300e-11
   1.5083146e+01   2.0377300e-11
   1.5194873e+01   2.0377300e-11
   1.5306600e+01   2.0377300e-11
   1.5418327e+01   2.0377300e-11
   1.5530054e+01   2.0377300e-11
   1.5641781e+01   2.0377300e-11
   1.5753508e+01   2.0377300e-11
   1.5865235e+01   2.0377300e-11
   1.5976962e+01   2.0377300e-11
   1.6088689e+01   2.0377300e-11
   1.6200416e+01   2.0377300e-11
   1.6312143e+01   2.0377300e-11
   1.6423870e+01   2.0377300e-11
   1.6535597e+01   2.0377300e-11
   1.6647324e+01   2.0377300e-11
   1.6759051e+01   2.0377300e-11
   1.6870778e+01   2.0377300e-11
   1.6982505e+01   2.0377300e-11
   1.7094232e+01   2.0377300e-11
   1.7205959e+01   2.0377300e-11
   1.7317686e+01   2.0377300e-11
   1.7429413e+01   2.0377300e-11
   1.7541140e+01   2.0377300e-11
   1.7652867e+01   2.0377300e-11
   1.7764594e+01   2.0377300e-11
   1.7876321e+01   2.0377300e-11
   1.7988048e+01   2.0377300e-11
   1.8099775e+01   2.0377300e-11
   1.8211502e+01   2.0377300e-11
   1.8323229e+01   2.0377300e-11
   1.8434956e+01   2.0377300e-11
   1.8546683e+01   2.0377300e-11
   1.8658410e+01   2.0377300e-11
   1.8770137e+01   2.0377300e-11
   1.8881864e+01   2.0377300e-11
   1.8993591e+01   2.0377300e-11
   1.9105318e+01   2.0377300e-11
   1.9217045e+01   2.0377300e-11
   1.9328772e+01   2.0377300e-11
   1.9440499e+01   2.0377300e-11
   1.9552226e+01   2.0377300e-11
   1.9663953e+01   2.0377300e-11
   1.9775680e+01   2.0377300e-11
   1.9887407e+01   2.0377300e-11
   1.9999134e+01   2.0377300e-11
   2.0110861e+01   2.0377300e-11
   2.0222588e+01   2.0377300e-11
   2.0334315e+01   2.0377300e-11
   2.0446042e+01   2.0377300e-11
   2.0557769e+01   2.0377300e-11
   2.0669496e+01   2.0377300e-11
   2.0781223e+01   2.0377300e-11
   2.0892950e+01   2.0377300e-11
   2.1004677e+01   2.0377300e-11
   2.1116404e+01   2.0377300e-11
   2.1228131e+01   2.0377300e-11
   2.1339858e+01   2.0377300e-11
   2.1451585e+01   2.0377300e-11
   2.1563312e+01   2.0377300e-11
   2.1675039e+01   2.0377300e-11
   2.1786766e+01   2.0377300e-11
   2.1898493e+01   2.0377300e-11
   2.2010220e+01   2.0377300e-11
   2.2121947e+01   2.0377300e-11
   2.2233674e+01   2.0377300e-11


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_4d/Gear_CR.txt <==
   0.0000000e+00   2.5297436e-07
   1.7473553e-01   2.7261805e-08
   3.4947106e-01   3.3731672e-09
   5.2420658e-01   2.3549398e-09
   6.9894211e-01   1.2606773e-09
   8.7367764e-01   9.8066079e-10
   1.0484132e+00   6.5750813e-10
   1.2231487e+00   2.0377300e-11
   1.3978842e+00   2.0377300e-11
   1.5726197e+00   2.0377300e-11
   1.7473553e+00   2.0377300e-11
   1.9220908e+00   2.0377300e-11
   2.0968263e+00   2.0377300e-11
   2.2715619e+00   2.0377300e-11
   2.4462974e+00   2.0377300e-11
   2.6210329e+00   2.0377300e-11
   2.7957684e+00   2.0377300e-11
   2.9705040e+00   2.0377300e-11
   3.1452395e+00   2.0377300e-11
   3.3199750e+00   2.0377300e-11
   3.4947106e+00   2.0377300e-11
   3.6694461e+00   2.0377300e-11
   3.8441816e+00   2.0377300e-11
   4.0189171e+00   2.0377300e-11
   4.1936527e+00   2.0377300e-11
   4.3683882e+00   2.0377300e-11
   4.5431237e+00   2.0377300e-11
   4.7178592e+00   2.0377300e-11
   4.8925948e+00   2.0377300e-11
   5.0673303e+00   2.0377300e-11
   5.2420658e+00   2.0377300e-11
   5.4168014e+00   2.0377300e-11
   5.5915369e+00   2.0377300e-11
   5.7662724e+00   2.0377300e-11
   5.9410079e+00   2.0377300e-11
   6.1157435e+00   2.0377300e-11
   6.2904790e+00   2.0377300e-11
   6.4652145e+00   2.0377300e-11
   6.6399501e+00   2.0377300e-11
   6.8146856e+00   2.0377300e-11
   6.9894211e+00   2.0377300e-11
   7.1641566e+00   2.0377300e-11
   7.3388922e+00   2.0377300e-11
   7.5136277e+00   2.0377300e-11
   7.6883632e+00   2.0377300e-11
   7.8630987e+00   2.0377300e-11
   8.0378343e+00   2.0377300e-11
   8.2125698e+00   2.0377300e-11
   8.3873053e+00   2.0377300e-11
   8.5620409e+00   2.0377300e-11
   8.7367764e+00   2.0377300e-11
   8.9115119e+00   2.0377300e-11
   9.0862474e+00   2.0377300e-11
   9.2609830e+00   2.0377300e-11
   9.4357185e+00   2.0377300e-11
   9.6104540e+00   2.0377300e-11
   9.7851895e+00   2.0377300e-11
   9.9599251e+00   2.0377300e-11
   1.0134661e+01   2.0377300e-11
   1.0309396e+01   2.0377300e-11
   1.0484132e+01   2.0377300e-11
   1.0658867e+01   2.0377300e-11
   1.0833603e+01   2.0377300e-11
   1.1008338e+01   2.0377300e-11
   1.1183074e+01   2.0377300e-11
   1.1357809e+01   2.0377300e-11
   1.1532545e+01   2.0377300e-11
   1.1707280e+01   2.0377300e-11
   1.1882016e+01   2.0377300e-11
   1.2056751e+01   2.0377300e-11
   1.2231487e+01   2.0377300e-11
   1.2406222e+01   2.0377300e-11
   1.2580958e+01   2.0377300e-11
   1.2755694e+01   2.0377300e-11
   1.2930429e+01   2.0377300e-11
   1.3105165e+01   2.0377300e-11
   1.3279900e+01   2.0377300e-11
   1.3454636e+01   2.0377300e-11
   1.3629371e+01   2.0377300e-11
   1.3804107e+01   2.0377300e-11
   1.3978842e+01   2.0377300e-11
   1.4153578e+01   2.0377300e-11
   1.4328313e+01   2.0377300e-11
   1.4503049e+01   2.0377300e-11
   1.4677784e+01   2.0377300e-11
   1.4852520e+01   2.0377300e-11
   1.5027255e+01   2.0377300e-11
   1.5201991e+01   2.0377300e-11
   1.5376726e+01   2.0377300e-11
   1.5551462e+01   2.0377300e-11
   1.5726197e+01   2.0377300e-11
   1.5900933e+01   2.0377300e-11
   1.6075669e+01   2.0377300e-11
   1.6250404e+01   2.0377300e-11
   1.6425140e+01   2.0377300e-11
   1.6599875e+01   2.0377300e-11
   1.6774611e+01   2.0377300e-11
   1.6949346e+01   2.0377300e-11
   1.7124082e+01   2.0377300e-11
   1.7298817e+01   2.0377300e-11
   1.7473553e+01   2.0377300e-11
   1.7648288e+01   2.0377300e-11
   1.7823024e+01   2.0377300e-11
   1.7997759e+01   2.0377300e-11
   1.8172495e+01   2.0377300e-11
   1.8347230e+01   2.0377300e-11
   1.8521966e+01   2.0377300e-11
   1.8696701e+01   2.0377300e-11
   1.8871437e+01   2.0377300e-11
   1.9046173e+01   2.0377300e-11
   1.9220908e+01   2.0377300e-11
   1.9395644e+01   2.0377300e-11
   1.9570379e+01   2.0377300e-11
   1.9745115e+01   2.0377300e-11
   1.9919850e+01   2.0377300e-11
   2.0094586e+01   2.0377300e-11
   2.0269321e+01   2.0377300e-11
   2.0444057e+01   2.0377300e-11
   2.0618792e+01   2.0377300e-11
   2.0793528e+01   2.0377300e-11
   2.0968263e+01   2.0377300e-11
   2.1142999e+01   2.0377300e-11
   2.1317734e+01   2.0377300e-11
   2.1492470e+01   2.0377300e-11
   2.1667205e+01   2.0377300e-11
   2.1841941e+01   2.0377300e-11
   2.2016676e+01   2.0377300e-11
   2.2191412e+01   2.0377300e-11
   2.2366148e+01   2.0377300e-11
   2.2540883e+01   2.0377300e-11
   2.2715619e+01   2.0377300e-11
   2.2890354e+01   2.0377300e-11
   2.3065090e+01   2.0377300e-11
   2.3239825e+01   2.0377300e-11
   2.3414561e+01   2.0377300e-11
   2.3589296e+01   2.0377300e-11
   2.3764032e+01   2.0377300e-11
   2.3938767e+01   2.0377300e-11
   2.4113503e+01   2.0377300e-11
   2.4288238e+01   2.0377300e-11
   2.4462974e+01   2.0377300e-11
   2.4637709e+01   2.0377300e-11
   2.4812445e+01   2.0377300e-11
   2.4987180e+01   2.0377300e-11
   2.5161916e+01   2.0377300e-11
   2.5336652e+01   2.0377300e-11
   2.5511387e+01   2.0377300e-11
   2.5686123e+01   2.0377300e-11
   2.5860858e+01   2.0377300e-11
   2.6035594e+01   2.0377300e-11
   2.6210329e+01   2.0377300e-11
   2.6385065e+01   2.0377300e-11
   2.6559800e+01   2.0377300e-11
   2.6734536e+01   2.0377300e-11
   2.6909271e+01   2.0377300e-11
   2.7084007e+01   2.0377300e-11
   2.7258742e+01   2.0377300e-11
   2.7433478e+01   2.0377300e-11
   2.7608213e+01   2.0377300e-11
   2.7782949e+01   2.0377300e-11
   2.7957684e+01   2.0377300e-11
   2.8132420e+01   2.0377300e-11
   2.8307155e+01   2.0377300e-11
   2.8481891e+01   2.0377300e-11
   2.8656627e+01   2.0377300e-11
   2.8831362e+01   2.0377300e-11
   2.9006098e+01   2.0377300e-11
   2.9180833e+01   2.0377300e-11
   2.9355569e+01   2.0377300e-11
   2.9530304e+01   2.0377300e-11
   2.9705040e+01   2.0377300e-11
   2.9879775e+01   2.0377300e-11
   3.0054511e+01   2.0377300e-11
   3.0229246e+01   2.0377300e-11
   3.0403982e+01   2.0377300e-11
   3.0578717e+01   2.0377300e-11
   3.0753453e+01   2.0377300e-11
   3.0928188e+01   2.0377300e-11
   3.1102924e+01   2.0377300e-11
   3.1277659e+01   2.0377300e-11
   3.1452395e+01   2.0377300e-11
   3.1627131e+01   2.0377300e-11
   3.1801866e+01   2.0377300e-11
   3.1976602e+01   2.0377300e-11
   3.2151337e+01   2.0377300e-11
   3.2326073e+01   2.0377300e-11
   3.2500808e+01   2.0377300e-11
   3.2675544e+01   2.0377300e-11
   3.2850279e+01   2.0377300e-11
   3.3025015e+01   2.0377300e-11
   3.3199750e+01   2.0377300e-11
   3.3374486e+01   2.0377300e-11
   3.3549221e+01   2.0377300e-11
   3.3723957e+01   2.0377300e-11
   3.3898692e+01   2.0377300e-11
   3.4073428e+01   2.0377300e-11
   3.4248163e+01   2.0377300e-11
   3.4422899e+01   2.0377300e-11
   3.4597634e+01   2.0377300e-11
   3.4772370e+01   2.0377300e-11


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_4d/Gear_PSO.txt <==
   0.0000000e+00   1.3887549e-06
   4.4345616e-01   1.2090639e-06
   8.8691232e-01   2.0931941e-07
   1.3303685e+00   6.5253998e-08
   1.7738246e+00   3.2460726e-08
   2.2172808e+00   1.8271101e-08
   2.6607370e+00   4.1613697e-09
   3.1041931e+00   2.3549398e-09
   3.5476493e+00   2.3549398e-09
   3.9911054e+00   2.3549398e-09
   4.4345616e+00   9.8945710e-10
   4.8780178e+00   9.8066079e-10
   5.3214739e+00   6.5750813e-10
   5.7649301e+00   1.3285718e-10
   6.2083863e+00   1.1391072e-10
   6.6518424e+00   1.1391072e-10
   7.0952986e+00   9.6697899e-11
   7.5387547e+00   5.8537599e-11
   7.9822109e+00   2.0377300e-11
   8.4256671e+00   2.0377300e-11
   8.8691232e+00   2.0377300e-11
   9.3125794e+00   2.0377300e-11
   9.7560355e+00   2.0377300e-11
   1.0199492e+01   2.0377300e-11
   1.0642948e+01   2.0377300e-11
   1.1086404e+01   2.0377300e-11
   1.1529860e+01   2.0377300e-11
   1.1973316e+01   2.0377300e-11
   1.2416773e+01   2.0377300e-11
   1.2860229e+01   2.0377300e-11
   1.3303685e+01   2.0377300e-11
   1.3747141e+01   2.0377300e-11
   1.4190597e+01   2.0377300e-11
   1.4634053e+01   2.0377300e-11
   1.5077509e+01   2.0377300e-11
   1.5520966e+01   2.0377300e-11
   1.5964422e+01   2.0377300e-11
   1.6407878e+01   2.0377300e-11
   1.6851334e+01   2.0377300e-11
   1.7294790e+01   2.0377300e-11
   1.7738246e+01   2.0377300e-11
   1.8181703e+01   2.0377300e-11
   1.8625159e+01   2.0377300e-11
   1.9068615e+01   2.0377300e-11
   1.9512071e+01   2.0377300e-11
   1.9955527e+01   2.0377300e-11
   2.0398983e+01   2.0377300e-11
   2.0842440e+01   2.0377300e-11
   2.1285896e+01   2.0377300e-11
   2.1729352e+01   2.0377300e-11
   2.2172808e+01   2.0377300e-11
   2.2616264e+01   2.0377300e-11
   2.3059720e+01   2.0377300e-11
   2.3503177e+01   2.0377300e-11
   2.3946633e+01   2.0377300e-11
   2.4390089e+01   2.0377300e-11
   2.4833545e+01   2.0377300e-11
   2.5277001e+01   2.0377300e-11
   2.5720457e+01   2.0377300e-11
   2.6163913e+01   2.0377300e-11
   2.6607370e+01   2.0377300e-11
   2.7050826e+01   2.0377300e-11
   2.7494282e+01   2.0377300e-11
   2.7937738e+01   2.0377300e-11
   2.8381194e+01   2.0377300e-11
   2.8824650e+01   2.0377300e-11
   2.9268107e+01   2.0377300e-11
   2.9711563e+01   2.0377300e-11
   3.0155019e+01   2.0377300e-11
   3.0598475e+01   2.0377300e-11
   3.1041931e+01   2.0377300e-11
   3.1485387e+01   2.0377300e-11
   3.1928844e+01   2.0377300e-11
   3.2372300e+01   2.0377300e-11
   3.2815756e+01   2.0377300e-11
   3.3259212e+01   2.0377300e-11
   3.3702668e+01   2.0377300e-11
   3.4146124e+01   2.0377300e-11
   3.4589581e+01   2.0377300e-11
   3.5033037e+01   2.0377300e-11
   3.5476493e+01   2.0377300e-11
   3.5919949e+01   2.0377300e-11
   3.6363405e+01   2.0377300e-11
   3.6806861e+01   2.0377300e-11
   3.7250318e+01   2.0377300e-11
   3.7693774e+01   2.0377300e-11
   3.8137230e+01   2.0377300e-11
   3.8580686e+01   2.0377300e-11
   3.9024142e+01   2.0377300e-11
   3.9467598e+01   2.0377300e-11
   3.9911054e+01   2.0377300e-11
   4.0354511e+01   2.0377300e-11
   4.0797967e+01   2.0377300e-11
   4.1241423e+01   2.0377300e-11
   4.1684879e+01   2.0377300e-11
   4.2128335e+01   2.0377300e-11
   4.2571791e+01   2.0377300e-11
   4.3015248e+01   2.0377300e-11
   4.3458704e+01   2.0377300e-11
   4.3902160e+01   2.0377300e-11
   4.4345616e+01   2.0377300e-11
   4.4789072e+01   2.0377300e-11
   4.5232528e+01   2.0377300e-11
   4.5675985e+01   2.0377300e-11
   4.6119441e+01   2.0377300e-11
   4.6562897e+01   2.0377300e-11
   4.7006353e+01   2.0377300e-11
   4.7449809e+01   2.0377300e-11
   4.7893265e+01   2.0377300e-11
   4.8336722e+01   2.0377300e-11
   4.8780178e+01   2.0377300e-11
   4.9223634e+01   2.0377300e-11
   4.9667090e+01   2.0377300e-11
   5.0110546e+01   2.0377300e-11
   5.0554002e+01   2.0377300e-11
   5.0997458e+01   2.0377300e-11
   5.1440915e+01   2.0377300e-11
   5.1884371e+01   2.0377300e-11
   5.2327827e+01   2.0377300e-11
   5.2771283e+01   2.0377300e-11
   5.3214739e+01   2.0377300e-11
   5.3658195e+01   2.0377300e-11
   5.4101652e+01   2.0377300e-11
   5.4545108e+01   2.0377300e-11
   5.4988564e+01   2.0377300e-11
   5.5432020e+01   2.0377300e-11
   5.5875476e+01   2.0377300e-11
   5.6318932e+01   2.0377300e-11
   5.6762389e+01   2.0377300e-11
   5.7205845e+01   2.0377300e-11
   5.7649301e+01   2.0377300e-11
   5.8092757e+01   2.0377300e-11
   5.8536213e+01   2.0377300e-11
   5.8979669e+01   2.0377300e-11
   5.9423126e+01   2.0377300e-11
   5.9866582e+01   2.0377300e-11
   6.0310038e+01   2.0377300e-11
   6.0753494e+01   2.0377300e-11
   6.1196950e+01   2.0377300e-11
   6.1640406e+01   2.0377300e-11
   6.2083863e+01   2.0377300e-11
   6.2527319e+01   2.0377300e-11
   6.2970775e+01   2.0377300e-11
   6.3414231e+01   2.0377300e-11
   6.3857687e+01   2.0377300e-11
   6.4301143e+01   2.0377300e-11
   6.4744599e+01   2.0377300e-11
   6.5188056e+01   2.0377300e-11
   6.5631512e+01   2.0377300e-11
   6.6074968e+01   2.0377300e-11
   6.6518424e+01   2.0377300e-11
   6.6961880e+01   2.0377300e-11
   6.7405336e+01   2.0377300e-11
   6.7848793e+01   2.0377300e-11
   6.8292249e+01   2.0377300e-11
   6.8735705e+01   2.0377300e-11
   6.9179161e+01   2.0377300e-11
   6.9622617e+01   2.0377300e-11
   7.0066073e+01   2.0377300e-11
   7.0509530e+01   2.0377300e-11
   7.0952986e+01   2.0377300e-11
   7.1396442e+01   2.0377300e-11
   7.1839898e+01   2.0377300e-11
   7.2283354e+01   2.0377300e-11
   7.2726810e+01   2.0377300e-11
   7.3170267e+01   2.0377300e-11
   7.3613723e+01   2.0377300e-11
   7.4057179e+01   2.0377300e-11
   7.4500635e+01   2.0377300e-11
   7.4944091e+01   2.0377300e-11
   7.5387547e+01   2.0377300e-11
   7.5831003e+01   2.0377300e-11
   7.6274460e+01   2.0377300e-11
   7.6717916e+01   2.0377300e-11
   7.7161372e+01   2.0377300e-11
   7.7604828e+01   2.0377300e-11
   7.8048284e+01   2.0377300e-11
   7.8491740e+01   2.0377300e-11
   7.8935197e+01   2.0377300e-11
   7.9378653e+01   2.0377300e-11
   7.9822109e+01   2.0377300e-11
   8.0265565e+01   2.0377300e-11
   8.0709021e+01   2.0377300e-11
   8.1152477e+01   2.0377300e-11
   8.1595934e+01   2.0377300e-11
   8.2039390e+01   2.0377300e-11
   8.2482846e+01   2.0377300e-11
   8.2926302e+01   2.0377300e-11
   8.3369758e+01   2.0377300e-11
   8.3813214e+01   2.0377300e-11
   8.4256671e+01   2.0377300e-11
   8.4700127e+01   2.0377300e-11
   8.5143583e+01   2.0377300e-11
   8.5587039e+01   2.0377300e-11
   8.6030495e+01   2.0377300e-11
   8.6473951e+01   2.0377300e-11
   8.6917408e+01   2.0377300e-11
   8.7360864e+01   2.0377300e-11
   8.7804320e+01   2.0377300e-11
   8.8247776e+01   2.0377300e-11


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_4d/Miele_Cantrell_CG.txt <==
   0.0000000e+00   3.1422480e-04
   7.8687935e-01   6.2946326e-07
   1.5737587e+00   6.2946326e-07
   2.3606380e+00   6.2946326e-07
   3.1475174e+00   6.2946326e-07
   3.9343967e+00   1.1480651e-07
   4.7212761e+00   5.5661921e-08
   5.5081554e+00   3.1081250e-10
   6.2950348e+00   3.1081250e-10
   7.0819141e+00   3.1081250e-10
   7.8687935e+00   3.1081250e-10
   8.6556728e+00   3.4679545e-11
   9.4425522e+00   2.0174415e-11
   1.0229432e+01   2.0174415e-11
   1.1016311e+01   2.0174415e-11
   1.1803190e+01   2.0174415e-11
   1.2590070e+01   6.2572451e-12
   1.3376949e+01   5.2691442e-12
   1.4163828e+01   4.8838696e-12
   1.4950708e+01   4.8838696e-12
   1.5737587e+01   4.8838696e-12
   1.6524466e+01   1.1640897e-12
   1.7311346e+01   5.6987113e-13
   1.8098225e+01   3.1213010e-13
   1.8885104e+01   1.0070766e-13
   1.9671984e+01   5.9157610e-14
   2.0458863e+01   1.7989435e-14
   2.1245742e+01   1.0923729e-14
   2.2032622e+01   4.4578221e-15
   2.2819501e+01   1.7743911e-15
   2.3606380e+01   1.1236019e-15
   2.4393260e+01   3.3420141e-16
   2.5180139e+01   1.7643346e-16
   2.5967018e+01   1.0267764e-16
   2.6753898e+01   4.1716249e-17
   2.7540777e+01   2.9329391e-17
   2.8327656e+01   2.0789944e-17
   2.9114536e+01   1.4237110e-17
   2.9901415e+01   1.1464384e-17
   3.0688295e+01   9.5987246e-18
   3.1475174e+01   8.2156128e-18
   3.2262053e+01   7.3153231e-18
   3.3048933e+01   6.6436723e-18
   3.3835812e+01   6.1512211e-18
   3.4622691e+01   5.7806221e-18
   3.5409571e+01   5.4983976e-18
   3.6196450e+01   5.2813968e-18
   3.6983329e+01   5.1132435e-18
   3.7770209e+01   4.9821216e-18
   3.8557088e+01   4.8793575e-18
   3.9343967e+01   4.7984900e-18
   4.0130847e+01   4.7346450e-18
   4.0917726e+01   4.6841069e-18
   4.1704605e+01   4.6440177e-18
   4.2491485e+01   4.6121635e-18
   4.3278364e+01   4.5868182e-18
   4.4065243e+01   4.5666301e-18
   4.4852123e+01   4.5505357e-18
   4.5639002e+01   4.5376961e-18
   4.6425881e+01   4.5274473e-18
   4.7212761e+01   4.5192629e-18
   4.7999640e+01   4.5127247e-18
   4.8786519e+01   4.5075001e-18
   4.9573399e+01   4.5033243e-18
   5.0360278e+01   4.4999861e-18
   5.1147158e+01   4.4973171e-18
   5.1934037e+01   4.4951828e-18
   5.2720916e+01   4.4934761e-18
   5.3507796e+01   4.4921111e-18
   5.4294675e+01   4.4910194e-18
   5.5081554e+01   4.4901462e-18
   5.5868434e+01   4.4894478e-18
   5.6655313e+01   4.4888891e-18
   5.7442192e+01   4.4884421e-18
   5.8229072e+01   4.4880846e-18
   5.9015951e+01   4.4877987e-18
   5.9802830e+01   4.4875699e-18
   6.0589710e+01   4.4873869e-18
   6.1376589e+01   4.4872405e-18
   6.2163468e+01   4.4871233e-18
   6.2950348e+01   4.4870296e-18
   6.3737227e+01   4.4869547e-18
   6.4524106e+01   4.4868947e-18
   6.5310986e+01   4.4868467e-18
   6.6097865e+01   4.4868084e-18
   6.6884744e+01   4.4867777e-18
   6.7671624e+01   4.4867531e-18
   6.8458503e+01   4.4867335e-18
   6.9245383e+01   4.4867177e-18
   7.0032262e+01   4.4867052e-18
   7.0819141e+01   4.4866951e-18
   7.1606021e+01   4.4866871e-18
   7.2392900e+01   4.4866806e-18
   7.3179779e+01   4.4866755e-18
   7.3966659e+01   4.4866714e-18
   7.4753538e+01   4.4866681e-18
   7.5540417e+01   4.4866654e-18
   7.6327297e+01   4.4866633e-18
   7.7114176e+01   4.4866616e-18
   7.7901055e+01   4.4866603e-18
   7.8687935e+01   4.4866592e-18
   7.9474814e+01   4.4866583e-18
   8.0261693e+01   4.4866576e-18
   8.1048573e+01   4.4866571e-18
   8.1835452e+01   4.4866566e-18
   8.2622331e+01   4.4866563e-18
   8.3409211e+01   4.4866560e-18
   8.4196090e+01   4.4866558e-18
   8.4982969e+01   4.4866556e-18
   8.5769849e+01   4.4866555e-18
   8.6556728e+01   4.4866553e-18
   8.7343607e+01   4.4866552e-18
   8.8130487e+01   4.4866552e-18
   8.8917366e+01   4.4866551e-18
   8.9704246e+01   4.4866551e-18
   9.0491125e+01   4.4866550e-18
   9.1278004e+01   4.4866550e-18
   9.2064884e+01   4.4866550e-18
   9.2851763e+01   4.4866550e-18
   9.3638642e+01   4.4866549e-18
   9.4425522e+01   4.4866549e-18
   9.5212401e+01   4.4866549e-18
   9.5999280e+01   4.4866549e-18
   9.6786160e+01   4.4866549e-18
   9.7573039e+01   4.4866549e-18
   9.8359918e+01   4.4866549e-18
   9.9146798e+01   4.4866549e-18
   9.9933677e+01   4.4866549e-18
   1.0072056e+02   4.4866549e-18
   1.0150744e+02   4.4866549e-18
   1.0229432e+02   4.4866549e-18
   1.0308119e+02   4.4866549e-18
   1.0386807e+02   4.4866549e-18
   1.0465495e+02   4.4866549e-18
   1.0544183e+02   4.4866549e-18
   1.0622871e+02   4.4866549e-18
   1.0701559e+02   4.4866549e-18
   1.0780247e+02   4.4866549e-18
   1.0858935e+02   4.4866549e-18
   1.0937623e+02   4.4866549e-18
   1.1016311e+02   4.4866549e-18
   1.1094999e+02   4.4866549e-18
   1.1173687e+02   4.4866549e-18
   1.1252375e+02   4.4866549e-18
   1.1331063e+02   4.4866549e-18
   1.1409751e+02   4.4866549e-18
   1.1488438e+02   4.4866549e-18
   1.1567126e+02   4.4866549e-18
   1.1645814e+02   4.4866549e-18
   1.1724502e+02   4.4866549e-18
   1.1803190e+02   4.4866549e-18
   1.1881878e+02   4.4866549e-18
   1.1960566e+02   4.4866549e-18
   1.2039254e+02   4.4866549e-18
   1.2117942e+02   4.4866549e-18
   1.2196630e+02   4.4866549e-18
   1.2275318e+02   4.4866549e-18
   1.2354006e+02   4.4866549e-18
   1.2432694e+02   4.4866549e-18
   1.2511382e+02   4.4866549e-18
   1.2590070e+02   4.4866549e-18
   1.2668757e+02   4.4866549e-18
   1.2747445e+02   4.4866549e-18
   1.2826133e+02   4.4866549e-18
   1.2904821e+02   4.4866549e-18
   1.2983509e+02   4.4866549e-18
   1.3062197e+02   4.4866549e-18
   1.3140885e+02   4.4866549e-18
   1.3219573e+02   4.4866549e-18
   1.3298261e+02   4.4866549e-18
   1.3376949e+02   4.4866549e-18
   1.3455637e+02   4.4866549e-18
   1.3534325e+02   4.4866549e-18
   1.3613013e+02   4.4866549e-18
   1.3691701e+02   4.4866549e-18
   1.3770389e+02   4.4866549e-18
   1.3849077e+02   4.4866549e-18
   1.3927764e+02   4.4866549e-18
   1.4006452e+02   4.4866549e-18
   1.4085140e+02   4.4866549e-18
   1.4163828e+02   4.4866549e-18
   1.4242516e+02   4.4866549e-18
   1.4321204e+02   4.4866549e-18
   1.4399892e+02   4.4866549e-18
   1.4478580e+02   4.4866549e-18
   1.4557268e+02   4.4866549e-18
   1.4635956e+02   4.4866549e-18
   1.4714644e+02   4.4866549e-18
   1.4793332e+02   4.4866549e-18
   1.4872020e+02   4.4866549e-18
   1.4950708e+02   4.4866549e-18
   1.5029396e+02   4.4866549e-18
   1.5108083e+02   4.4866549e-18
   1.5186771e+02   4.4866549e-18
   1.5265459e+02   4.4866549e-18
   1.5344147e+02   4.4866549e-18
   1.5422835e+02   4.4866549e-18
   1.5501523e+02   4.4866549e-18
   1.5580211e+02   4.4866549e-18
   1.5658899e+02   4.4866549e-18


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_4d/Miele_Cantrell_CR.txt <==
   0.0000000e+00   5.2509941e-04
   5.2298158e-01   8.1601218e-05
   1.0459632e+00   2.7673851e-05
   1.5689447e+00   8.4612376e-06
   2.0919263e+00   3.2917455e-06
   2.6149079e+00   8.0135354e-07
   3.1378895e+00   2.7997356e-07
   3.6608711e+00   8.1939932e-08
   4.1838527e+00   3.2964152e-08
   4.7068342e+00   7.5202963e-09
   5.2298158e+00   3.8428485e-09
   5.7527974e+00   1.3148546e-09
   6.2757790e+00   2.7698426e-10
   6.7987606e+00   1.1361179e-10
   7.3217422e+00   3.9803213e-11
   7.8447237e+00   1.3558542e-11
   8.3677053e+00   3.4226558e-12
   8.8906869e+00   1.4203452e-12
   9.4136685e+00   5.6979981e-13
   9.9366501e+00   2.3062266e-13
   1.0459632e+01   8.0752293e-14
   1.0982613e+01   3.1442961e-14
   1.1505595e+01   8.2789900e-15
   1.2028576e+01   3.9462444e-15
   1.2551558e+01   1.8930033e-15
   1.3074540e+01   8.6839974e-16
   1.3597521e+01   4.1635884e-16
   1.4120503e+01   2.1234995e-16
   1.4643484e+01   1.4092130e-16
   1.5166466e+01   7.6413020e-17
   1.5689447e+01   5.3352485e-17
   1.6212429e+01   3.3608212e-17
   1.6735411e+01   2.2438327e-17
   1.7258392e+01   1.4790507e-17
   1.7781374e+01   1.0474221e-17
   1.8304355e+01   8.5282197e-18
   1.8827337e+01   6.4398491e-18
   1.9350319e+01   5.2597922e-18
   1.9873300e+01   4.3299382e-18
   2.0396282e+01   3.7163692e-18
   2.0919263e+01   3.3188808e-18
   2.1442245e+01   3.0342839e-18
   2.1965226e+01   2.8160163e-18
   2.2488208e+01   2.6213167e-18
   2.3011190e+01   2.4765003e-18
   2.3534171e+01   2.3672886e-18
   2.4057153e+01   2.2877121e-18
   2.4580134e+01   2.2341192e-18
   2.5103116e+01   2.1799846e-18
   2.5626098e+01   2.1347996e-18
   2.6149079e+01   2.1020545e-18
   2.6672061e+01   2.0789862e-18
   2.7195042e+01   2.0579394e-18
   2.7718024e+01   2.0420697e-18
   2.8241005e+01   2.0292430e-18
   2.8763987e+01   2.0189002e-18
   2.9286969e+01   2.0107400e-18
   2.9809950e+01   2.0043454e-18
   3.0332932e+01   1.9994817e-18
   3.0855913e+01   1.9952555e-18
   3.1378895e+01   1.9917336e-18
   3.1901877e+01   1.9891105e-18
   3.2424858e+01   1.9870821e-18
   3.2947840e+01   1.9854502e-18
   3.3470821e+01   1.9841386e-18
   3.3993803e+01   1.9830465e-18
   3.4516784e+01   1.9821474e-18
   3.5039766e+01   1.9814377e-18
   3.5562748e+01   1.9808667e-18
   3.6085729e+01   1.9804215e-18
   3.6608711e+01   1.9800638e-18
   3.7131692e+01   1.9797870e-18
   3.7654674e+01   1.9795530e-18
   3.8177656e+01   1.9793695e-18
   3.8700637e+01   1.9792287e-18
   3.9223619e+01   1.9791071e-18
   3.9746600e+01   1.9790113e-18
   4.0269582e+01   1.9789379e-18
   4.0792563e+01   1.9788816e-18
   4.1315545e+01   1.9788338e-18
   4.1838527e+01   1.9787960e-18
   4.2361508e+01   1.9787671e-18
   4.2884490e+01   1.9787430e-18
   4.3407471e+01   1.9787235e-18
   4.3930453e+01   1.9787079e-18
   4.4453435e+01   1.9786954e-18
   4.4976416e+01   1.9786852e-18
   4.5499398e+01   1.9786773e-18
   4.6022379e+01   1.9786709e-18
   4.6545361e+01   1.9786659e-18
   4.7068342e+01   1.9786620e-18
   4.7591324e+01   1.9786589e-18
   4.8114306e+01   1.9786563e-18
   4.8637287e+01   1.9786542e-18
   4.9160269e+01   1.9786525e-18
   4.9683250e+01   1.9786512e-18
   5.0206232e+01   1.9786502e-18
   5.0729214e+01   1.9786493e-18
   5.1252195e+01   1.9786486e-18
   5.1775177e+01   1.9786481e-18
   5.2298158e+01   1.9786476e-18
   5.2821140e+01   1.9786473e-18
   5.3344121e+01   1.9786470e-18
   5.3867103e+01   1.9786468e-18
   5.4390085e+01   1.9786466e-18
   5.4913066e+01   1.9786465e-18
   5.5436048e+01   1.9786464e-18
   5.5959029e+01   1.9786463e-18
   5.6482011e+01   1.9786462e-18
   5.7004993e+01   1.9786461e-18
   5.7527974e+01   1.9786461e-18
   5.8050956e+01   1.9786460e-18
   5.8573937e+01   1.9786460e-18
   5.9096919e+01   1.9786460e-18
   5.9619900e+01   1.9786460e-18
   6.0142882e+01   1.9786460e-18
   6.0665864e+01   1.9786459e-18
   6.1188845e+01   1.9786459e-18
   6.1711827e+01   1.9786459e-18
   6.2234808e+01   1.9786459e-18
   6.2757790e+01   1.9786459e-18
   6.3280772e+01   1.9786459e-18
   6.3803753e+01   1.9786459e-18
   6.4326735e+01   1.9786459e-18
   6.4849716e+01   1.9786459e-18
   6.5372698e+01   1.9786459e-18
   6.5895679e+01   1.9786459e-18
   6.6418661e+01   1.9786459e-18
   6.6941643e+01   1.9786459e-18
   6.7464624e+01   1.9786459e-18
   6.7987606e+01   1.9786459e-18
   6.8510587e+01   1.9786459e-18
   6.9033569e+01   1.9786459e-18
   6.9556551e+01   1.9786459e-18
   7.0079532e+01   1.9786459e-18
   7.0602514e+01   1.9786459e-18
   7.1125495e+01   1.9786459e-18
   7.1648477e+01   1.9786459e-18
   7.2171458e+01   1.9786459e-18
   7.2694440e+01   1.9786459e-18
   7.3217422e+01   1.9786459e-18
   7.3740403e+01   1.9786459e-18
   7.4263385e+01   1.9786459e-18
   7.4786366e+01   1.9786459e-18
   7.5309348e+01   1.9786459e-18
   7.5832330e+01   1.9786459e-18
   7.6355311e+01   1.9786459e-18
   7.6878293e+01   1.9786459e-18
   7.7401274e+01   1.9786459e-18
   7.7924256e+01   1.9786459e-18
   7.8447237e+01   1.9786459e-18
   7.8970219e+01   1.9786459e-18
   7.9493201e+01   1.9786459e-18
   8.0016182e+01   1.9786459e-18
   8.0539164e+01   1.9786459e-18
   8.1062145e+01   1.9786459e-18
   8.1585127e+01   1.9786459e-18
   8.2108109e+01   1.9786459e-18
   8.2631090e+01   1.9786459e-18
   8.3154072e+01   1.9786459e-18
   8.3677053e+01   1.9786459e-18
   8.4200035e+01   1.9786459e-18
   8.4723016e+01   1.9786459e-18
   8.5245998e+01   1.9786459e-18
   8.5768980e+01   1.9786459e-18
   8.6291961e+01   1.9786459e-18
   8.6814943e+01   1.9786459e-18
   8.7337924e+01   1.9786459e-18
   8.7860906e+01   1.9786459e-18
   8.8383888e+01   1.9786459e-18
   8.8906869e+01   1.9786459e-18
   8.9429851e+01   1.9786459e-18
   8.9952832e+01   1.9786459e-18
   9.0475814e+01   1.9786459e-18
   9.0998795e+01   1.9786459e-18
   9.1521777e+01   1.9786459e-18
   9.2044759e+01   1.9786459e-18
   9.2567740e+01   1.9786459e-18
   9.3090722e+01   1.9786459e-18
   9.3613703e+01   1.9786459e-18
   9.4136685e+01   1.9786459e-18
   9.4659667e+01   1.9786459e-18
   9.5182648e+01   1.9786459e-18
   9.5705630e+01   1.9786459e-18
   9.6228611e+01   1.9786459e-18
   9.6751593e+01   1.9786459e-18
   9.7274574e+01   1.9786459e-18
   9.7797556e+01   1.9786459e-18
   9.8320538e+01   1.9786459e-18
   9.8843519e+01   1.9786459e-18
   9.9366501e+01   1.9786459e-18
   9.9889482e+01   1.9786459e-18
   1.0041246e+02   1.9786459e-18
   1.0093545e+02   1.9786459e-18
   1.0145843e+02   1.9786459e-18
   1.0198141e+02   1.9786459e-18
   1.0250439e+02   1.9786459e-18
   1.0302737e+02   1.9786459e-18
   1.0355035e+02   1.9786459e-18
   1.0407334e+02   1.9786459e-18


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_4d/Miele_Cantrell_PSO.txt <==
   0.0000000e+00   1.3932476e-03
   6.2188675e-01   1.3870098e-04
   1.2437735e+00   2.6198617e-05
   1.8656602e+00   6.4674468e-06
   2.4875470e+00   1.8728317e-06
   3.1094337e+00   7.1733206e-07
   3.7313205e+00   1.7574856e-07
   4.3532072e+00   1.0290239e-07
   4.9750940e+00   4.5017718e-08
   5.5969807e+00   1.3297839e-08
   6.2188675e+00   6.8459666e-09
   6.8407542e+00   2.9269777e-09
   7.4626410e+00   1.4517954e-09
   8.0845277e+00   8.0580139e-10
   8.7064145e+00   3.8466289e-10
   9.3283012e+00   1.8410327e-10
   9.9501880e+00   9.0011795e-11
   1.0572075e+01   5.8291081e-11
   1.1193961e+01   2.8674994e-11
   1.1815848e+01   1.8956472e-11
   1.2437735e+01   1.1908943e-11
   1.3059622e+01   7.0114088e-12
   1.3681508e+01   5.4754152e-12
   1.4303395e+01   3.5601277e-12
   1.4925282e+01   2.5498309e-12
   1.5547169e+01   1.7674187e-12
   1.6169055e+01   1.4024508e-12
   1.6790942e+01   1.0583531e-12
   1.7412829e+01   7.1221613e-13
   1.8034716e+01   4.6770396e-13
   1.8656602e+01   3.1539036e-13
   1.9278489e+01   2.2350086e-13
   1.9900376e+01   1.8921647e-13
   2.0522263e+01   1.6001819e-13
   2.1144149e+01   1.3155478e-13
   2.1766036e+01   9.7332339e-14
   2.2387923e+01   8.0533461e-14
   2.3009810e+01   6.8717704e-14
   2.3631696e+01   5.6412176e-14
   2.4253583e+01   4.4201857e-14
   2.4875470e+01   3.8697207e-14
   2.5497357e+01   3.6873558e-14
   2.6119243e+01   3.0081430e-14
   2.6741130e+01   2.8547683e-14
   2.7363017e+01   2.5069860e-14
   2.7984904e+01   2.0713350e-14
   2.8606790e+01   1.8127250e-14
   2.9228677e+01   1.6063668e-14
   2.9850564e+01   1.4903119e-14
   3.0472451e+01   1.2486545e-14
   3.1094337e+01   1.0673517e-14
   3.1716224e+01   9.2852067e-15
   3.2338111e+01   9.0650302e-15
   3.2959998e+01   8.2353699e-15
   3.3581884e+01   7.1083025e-15
   3.4203771e+01   6.0957370e-15
   3.4825658e+01   5.4884506e-15
   3.5447545e+01   5.1070746e-15
   3.6069431e+01   4.6647972e-15
   3.6691318e+01   4.4558801e-15
   3.7313205e+01   4.0481099e-15
   3.7935092e+01   3.7774591e-15
   3.8556978e+01   3.6226105e-15
   3.9178865e+01   3.3420688e-15
   3.9800752e+01   3.0164604e-15
   4.0422639e+01   2.8933721e-15
   4.1044525e+01   2.6426137e-15
   4.1666412e+01   2.4887613e-15
   4.2288299e+01   2.3034438e-15
   4.2910186e+01   2.1450134e-15
   4.3532072e+01   2.0602487e-15
   4.4153959e+01   1.8640453e-15
   4.4775846e+01   1.7707234e-15
   4.5397733e+01   1.6866736e-15
   4.6019619e+01   1.5654824e-15
   4.6641506e+01   1.4679100e-15
   4.7263393e+01   1.3871183e-15
   4.7885280e+01   1.3235273e-15
   4.8507166e+01   1.2350923e-15
   4.9129053e+01   1.1553309e-15
   4.9750940e+01   1.0398464e-15
   5.0372827e+01   9.7832216e-16
   5.0994713e+01   9.6010713e-16
   5.1616600e+01   9.2537056e-16
   5.2238487e+01   9.1297549e-16
   5.2860374e+01   9.0253162e-16
   5.3482260e+01   8.5063351e-16
   5.4104147e+01   8.2829155e-16
   5.4726034e+01   7.9337814e-16
   5.5347921e+01   7.7958417e-16
   5.5969807e+01   7.3750930e-16
   5.6591694e+01   7.1289207e-16
   5.7213581e+01   6.7383505e-16
   5.7835468e+01   6.4048852e-16
   5.8457354e+01   6.4048852e-16
   5.9079241e+01   6.1799982e-16
   5.9701128e+01   6.1449785e-16
   6.0323015e+01   5.9898030e-16
   6.0944901e+01   5.6351490e-16
   6.1566788e+01   5.5488678e-16
   6.2188675e+01   5.4598030e-16
   6.2810562e+01   5.2511704e-16
   6.3432448e+01   5.1693516e-16
   6.4054335e+01   4.9667444e-16
   6.4676222e+01   4.7876969e-16
   6.5298109e+01   4.5444978e-16
   6.5919995e+01   4.5444978e-16
   6.6541882e+01   4.2381193e-16
   6.7163769e+01   4.1166357e-16
   6.7785656e+01   3.9585187e-16
   6.8407542e+01   3.8627027e-16
   6.9029429e+01   3.7682153e-16
   6.9651316e+01   3.7195219e-16
   7.0273203e+01   3.6685543e-16
   7.0895089e+01   3.4864506e-16
   7.1516976e+01   3.4446418e-16
   7.2138863e+01   3.3869036e-16
   7.2760750e+01   3.2458225e-16
   7.3382636e+01   3.1874500e-16
   7.4004523e+01   3.1352959e-16
   7.4626410e+01   3.1023044e-16
   7.5248297e+01   3.0548873e-16
   7.5870183e+01   2.9874669e-16
   7.6492070e+01   2.9185045e-16
   7.7113957e+01   2.7957816e-16
   7.7735844e+01   2.7180066e-16
   7.8357730e+01   2.6167329e-16
   7.8979617e+01   2.5902672e-16
   7.9601504e+01   2.5451711e-16
   8.0223391e+01   2.4389989e-16
   8.0845277e+01   2.3779044e-16
   8.1467164e+01   2.2984854e-16
   8.2089051e+01   2.2836624e-16
   8.2710938e+01   2.2021948e-16
   8.3332824e+01   2.1744423e-16
   8.3954711e+01   2.1231733e-16
   8.4576598e+01   2.0741747e-16
   8.5198485e+01   1.9419136e-16
   8.5820371e+01   1.8746436e-16
   8.6442258e+01   1.8659788e-16
   8.7064145e+01   1.8659788e-16
   8.7686032e+01   1.8445847e-16
   8.8307918e+01   1.7897858e-16
   8.8929805e+01   1.7776587e-16
   8.9551692e+01   1.7419995e-16
   9.0173579e+01   1.7179284e-16
   9.0795465e+01   1.6968624e-16
   9.1417352e+01   1.6267497e-16
   9.2039239e+01   1.6142434e-16
   9.2661126e+01   1.6045993e-16
   9.3283012e+01   1.5794886e-16
   9.3904899e+01   1.5644657e-16
   9.4526786e+01   1.5644657e-16
   9.5148673e+01   1.5506969e-16
   9.5770559e+01   1.5216391e-16
   9.6392446e+01   1.5025034e-16
   9.7014333e+01   1.4664835e-16
   9.7636220e+01   1.4229760e-16
   9.8258106e+01   1.4087858e-16
   9.8879993e+01   1.3991265e-16
   9.9501880e+01   1.3665243e-16
   1.0012377e+02   1.3385058e-16
   1.0074565e+02   1.3336574e-16
   1.0136754e+02   1.2924543e-16
   1.0198943e+02   1.2775327e-16
   1.0261131e+02   1.2764478e-16
   1.0323320e+02   1.2731329e-16
   1.0385509e+02   1.2628987e-16
   1.0447697e+02   1.2321183e-16
   1.0509886e+02   1.2140740e-16
   1.0572075e+02   1.1999580e-16
   1.0634263e+02   1.1791568e-16
   1.0696452e+02   1.1379744e-16
   1.0758641e+02   1.1051853e-16
   1.0820829e+02   1.0634279e-16
   1.0883018e+02   1.0427164e-16
   1.0945207e+02   1.0178208e-16
   1.1007395e+02   9.9625065e-17
   1.1069584e+02   9.7957287e-17
   1.1131773e+02   9.6097034e-17
   1.1193961e+02   9.4175741e-17
   1.1256150e+02   9.3162587e-17
   1.1318339e+02   9.2786073e-17
   1.1380528e+02   9.2139823e-17
   1.1442716e+02   9.1108414e-17
   1.1504905e+02   8.9416311e-17
   1.1567094e+02   8.7896414e-17
   1.1629282e+02   8.5359013e-17
   1.1691471e+02   8.3425847e-17
   1.1753660e+02   8.1562609e-17
   1.1815848e+02   8.1438408e-17
   1.1878037e+02   7.8578221e-17
   1.1940226e+02   7.8159196e-17
   1.2002414e+02   7.7304734e-17
   1.2064603e+02   7.6798164e-17
   1.2126792e+02   7.5056293e-17
   1.2188980e+02   7.1825595e-17
   1.2251169e+02   6.9316825e-17
   1.2313358e+02   6.8171139e-17
   1.2375546e+02   6.7831110e-17


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_4d/Powell_Singular_CG.txt <==
   0.0000000e+00   2.4693878e+00
   4.3524499e-01   2.4693878e+00
   8.7048999e-01   2.4693878e+00
   1.3057350e+00   2.1222672e+00
   1.7409800e+00   2.2895082e-01
   2.1762250e+00   2.2895082e-01
   2.6114700e+00   2.2895082e-01
   3.0467150e+00   7.8526130e-02
   3.4819600e+00   3.4974041e-02
   3.9172050e+00   2.7621147e-02
   4.3524499e+00   7.8602923e-03
   4.7876949e+00   7.8602923e-03
   5.2229399e+00   6.8113074e-03
   5.6581849e+00   2.1658605e-03
   6.0934299e+00   2.1658605e-03
   6.5286749e+00   1.9801632e-03
   6.9639199e+00   6.5459429e-04
   7.3991649e+00   6.5459429e-04
   7.8344099e+00   6.5459429e-04
   8.2696549e+00   4.1871453e-04
   8.7048999e+00   4.1871453e-04
   9.1401449e+00   3.2171132e-04
   9.5753899e+00   3.2171132e-04
   1.0010635e+01   2.7894225e-04
   1.0445880e+01   2.5116144e-04
   1.0881125e+01   1.5624974e-04
   1.1316370e+01   1.5624974e-04
   1.1751615e+01   1.5624974e-04
   1.2186860e+01   1.5624974e-04
   1.2622105e+01   1.5624974e-04
   1.3057350e+01   1.5510381e-04
   1.3492595e+01   1.2133775e-04
   1.3927840e+01   1.0688613e-04
   1.4363085e+01   9.9543577e-05
   1.4798330e+01   9.6314146e-05
   1.5233575e+01   8.8099607e-05
   1.5668820e+01   8.2305031e-05
   1.6104065e+01   7.8504081e-05
   1.6539310e+01   7.5891452e-05
   1.6974555e+01   7.4048541e-05
   1.7409800e+01   7.2788462e-05
   1.7845045e+01   7.1243859e-05
   1.8280290e+01   7.0142236e-05
   1.8715535e+01   6.9314328e-05
   1.9150780e+01   6.8677469e-05
   1.9586025e+01   6.8190056e-05
   2.0021270e+01   6.7811698e-05
   2.0456515e+01   6.7516945e-05
   2.0891760e+01   6.7251574e-05
   2.1327005e+01   6.7050140e-05
   2.1762250e+01   6.6891516e-05
   2.2197495e+01   6.6765895e-05
   2.2632740e+01   6.6666121e-05
   2.3067985e+01   6.6586954e-05
   2.3503230e+01   6.6522721e-05
   2.3938475e+01   6.6471155e-05
   2.4373720e+01   6.6430064e-05
   2.4808965e+01   6.6397270e-05
   2.5244210e+01   6.6371099e-05
   2.5679455e+01   6.6350199e-05
   2.6114700e+01   6.6333501e-05
   2.6549945e+01   6.6320161e-05
   2.6985190e+01   6.6309446e-05
   2.7420435e+01   6.6300883e-05
   2.7855680e+01   6.6294037e-05
   2.8290925e+01   6.6288562e-05
   2.8726170e+01   6.6284184e-05
   2.9161415e+01   6.6280683e-05
   2.9596660e+01   6.6277882e-05
   3.0031905e+01   6.6275640e-05
   3.0467150e+01   6.6273847e-05
   3.0902395e+01   6.6272413e-05
   3.1337640e+01   6.6271265e-05
   3.1772885e+01   6.6270347e-05
   3.2208130e+01   6.6269613e-05
   3.2643375e+01   6.6269026e-05
   3.3078620e+01   6.6268556e-05
   3.3513865e+01   6.6268180e-05
   3.3949110e+01   6.6267879e-05
   3.4384355e+01   6.6267638e-05
   3.4819600e+01   6.6267446e-05
   3.5254845e+01   6.6267292e-05
   3.5690090e+01   6.6267169e-05
   3.6125335e+01   6.6267070e-05
   3.6560580e+01   6.6266991e-05
   3.6995825e+01   6.6266928e-05
   3.7431070e+01   6.6266878e-05
   3.7866315e+01   6.6266837e-05
   3.8301560e+01   6.6266805e-05
   3.8736805e+01   6.6266779e-05
   3.9172050e+01   6.6266759e-05
   3.9607295e+01   6.6266742e-05
   4.0042540e+01   6.6266729e-05
   4.0477785e+01   6.6266718e-05
   4.0913030e+01   6.6266710e-05
   4.1348275e+01   6.6266703e-05
   4.1783520e+01   6.6266698e-05
   4.2218765e+01   6.6266693e-05
   4.2654010e+01   6.6266690e-05
   4.3089255e+01   6.6266687e-05
   4.3524499e+01   6.6266685e-05
   4.3959744e+01   6.6266683e-05
   4.4394989e+01   6.6266682e-05
   4.4830234e+01   6.6266680e-05
   4.5265479e+01   6.6266679e-05
   4.5700724e+01   6.6266679e-05
   4.6135969e+01   6.6266678e-05
   4.6571214e+01   6.6266678e-05
   4.7006459e+01   6.6266677e-05
   4.7441704e+01   6.6266677e-05
   4.7876949e+01   6.6266677e-05
   4.8312194e+01   6.6266677e-05
   4.8747439e+01   6.6266676e-05
   4.9182684e+01   6.6266676e-05
   4.9617929e+01   6.6266676e-05
   5.0053174e+01   6.6266676e-05
   5.0488419e+01   6.6266676e-05
   5.0923664e+01   6.6266676e-05
   5.1358909e+01   6.6266676e-05
   5.1794154e+01   6.6266676e-05
   5.2229399e+01   6.6266676e-05
   5.2664644e+01   6.6266676e-05
   5.3099889e+01   6.6266676e-05
   5.3535134e+01   6.6266676e-05
   5.3970379e+01   6.6266676e-05
   5.4405624e+01   6.6266676e-05
   5.4840869e+01   6.6266676e-05
   5.5276114e+01   6.6266676e-05
   5.5711359e+01   6.6266676e-05
   5.6146604e+01   6.6266676e-05
   5.6581849e+01   6.6266676e-05
   5.7017094e+01   6.6266676e-05
   5.7452339e+01   6.6266676e-05
   5.7887584e+01   6.6266676e-05
   5.8322829e+01   6.6266676e-05
   5.8758074e+01   6.6266676e-05
   5.9193319e+01   6.6266676e-05
   5.9628564e+01   6.6266676e-05
   6.0063809e+01   6.6266676e-05
   6.0499054e+01   6.6266676e-05
   6.0934299e+01   6.6266676e-05
   6.1369544e+01   6.6266676e-05
   6.1804789e+01   6.6266676e-05
   6.2240034e+01   6.6266676e-05
   6.2675279e+01   6.6266676e-05
   6.3110524e+01   6.6266676e-05
   6.3545769e+01   6.6266676e-05
   6.3981014e+01   6.6266676e-05
   6.4416259e+01   6.6266676e-05
   6.4851504e+01   6.6266676e-05
   6.5286749e+01   6.6266676e-05
   6.5721994e+01   6.6266676e-05
   6.6157239e+01   6.6266676e-05
   6.6592484e+01   6.6266676e-05
   6.7027729e+01   6.6266676e-05
   6.7462974e+01   6.6266676e-05
   6.7898219e+01   6.6266676e-05
   6.8333464e+01   6.6266676e-05
   6.8768709e+01   6.6266676e-05
   6.9203954e+01   6.6266676e-05
   6.9639199e+01   6.6266676e-05
   7.0074444e+01   6.6266676e-05
   7.0509689e+01   6.6266676e-05
   7.0944934e+01   6.6266676e-05
   7.1380179e+01   6.6266676e-05
   7.1815424e+01   6.6266676e-05
   7.2250669e+01   6.6266676e-05
   7.2685914e+01   6.6266676e-05
   7.3121159e+01   6.6266676e-05
   7.3556404e+01   6.6266676e-05
   7.3991649e+01   6.6266676e-05
   7.4426894e+01   6.6266676e-05
   7.4862139e+01   6.6266676e-05
   7.5297384e+01   6.6266676e-05
   7.5732629e+01   6.6266676e-05
   7.6167874e+01   6.6266676e-05
   7.6603119e+01   6.6266676e-05
   7.7038364e+01   6.6266676e-05
   7.7473609e+01   6.6266676e-05
   7.7908854e+01   6.6266676e-05
   7.8344099e+01   6.6266676e-05
   7.8779344e+01   6.6266676e-05
   7.9214589e+01   6.6266676e-05
   7.9649834e+01   6.6266676e-05
   8.0085079e+01   6.6266676e-05
   8.0520324e+01   6.6266676e-05
   8.0955569e+01   6.6266676e-05
   8.1390814e+01   6.6266676e-05
   8.1826059e+01   6.6266676e-05
   8.2261304e+01   6.6266676e-05
   8.2696549e+01   6.6266676e-05
   8.3131794e+01   6.6266676e-05
   8.3567039e+01   6.6266676e-05
   8.4002284e+01   6.6266676e-05
   8.4437529e+01   6.6266676e-05
   8.4872774e+01   6.6266676e-05
   8.5308019e+01   6.6266676e-05
   8.5743264e+01   6.6266676e-05
   8.6178509e+01   6.6266676e-05
   8.6613754e+01   6.6266676e-05


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_4d/Powell_Singular_CR.txt <==
   0.0000000e+00   5.1696719e+00
   3.3473036e-01   2.3319791e+00
   6.6946072e-01   1.1016123e+00
   1.0041911e+00   6.5027669e-01
   1.3389214e+00   3.5701048e-01
   1.6736518e+00   1.7042184e-01
   2.0083822e+00   1.0859049e-01
   2.3431125e+00   6.6743102e-02
   2.6778429e+00   3.7805104e-02
   3.0125733e+00   2.1743707e-02
   3.3473036e+00   1.0870931e-02
   3.6820340e+00   6.2839964e-03
   4.0167643e+00   3.2366843e-03
   4.3514947e+00   2.1532857e-03
   4.6862251e+00   1.1644112e-03
   5.0209554e+00   7.8235724e-04
   5.3556858e+00   4.3270264e-04
   5.6904162e+00   2.6157738e-04
   6.0251465e+00   1.6599508e-04
   6.3598769e+00   9.9212097e-05
   6.6946072e+00   5.2786396e-05
   7.0293376e+00   2.9435970e-05
   7.3640680e+00   1.8050815e-05
   7.6987983e+00   1.1945085e-05
   8.0335287e+00   9.0314912e-06
   8.3682590e+00   7.1168869e-06
   8.7029894e+00   5.3141713e-06
   9.0377198e+00   3.5944150e-06
   9.3724501e+00   2.5600555e-06
   9.7071805e+00   2.0860502e-06
   1.0041911e+01   1.7803390e-06
   1.0376641e+01   1.3934593e-06
   1.0711372e+01   1.1187706e-06
   1.1046102e+01   9.8590882e-07
   1.1380832e+01   8.5325982e-07
   1.1715563e+01   7.8168432e-07
   1.2050293e+01   7.2841395e-07
   1.2385023e+01   6.6097190e-07
   1.2719754e+01   5.9992044e-07
   1.3054484e+01   5.7294492e-07
   1.3389214e+01   5.4860831e-07
   1.3723945e+01   5.3313428e-07
   1.4058675e+01   5.1552805e-07
   1.4393406e+01   5.0271690e-07
   1.4728136e+01   4.9288851e-07
   1.5062866e+01   4.7718247e-07
   1.5397597e+01   4.6951985e-07
   1.5732327e+01   4.6035816e-07
   1.6067057e+01   4.5602888e-07
   1.6401788e+01   4.5189255e-07
   1.6736518e+01   4.4881055e-07
   1.7071248e+01   4.4686041e-07
   1.7405979e+01   4.4513049e-07
   1.7740709e+01   4.4330118e-07
   1.8075440e+01   4.4185965e-07
   1.8410170e+01   4.4091735e-07
   1.8744900e+01   4.3999286e-07
   1.9079631e+01   4.3914931e-07
   1.9414361e+01   4.3852027e-07
   1.9749091e+01   4.3804383e-07
   2.0083822e+01   4.3768284e-07
   2.0418552e+01   4.3735410e-07
   2.0753282e+01   4.3704160e-07
   2.1088013e+01   4.3686130e-07
   2.1422743e+01   4.3668762e-07
   2.1757474e+01   4.3655001e-07
   2.2092204e+01   4.3644525e-07
   2.2426934e+01   4.3636306e-07
   2.2761665e+01   4.3629652e-07
   2.3096395e+01   4.3624563e-07
   2.3431125e+01   4.3620059e-07
   2.3765856e+01   4.3616425e-07
   2.4100586e+01   4.3613721e-07
   2.4435316e+01   4.3611476e-07
   2.4770047e+01   4.3609494e-07
   2.5104777e+01   4.3607970e-07
   2.5439507e+01   4.3606722e-07
   2.5774238e+01   4.3605836e-07
   2.6108968e+01   4.3605044e-07
   2.6443699e+01   4.3604422e-07
   2.6778429e+01   4.3603942e-07
   2.7113159e+01   4.3603552e-07
   2.7447890e+01   4.3603222e-07
   2.7782620e+01   4.3602971e-07
   2.8117350e+01   4.3602766e-07
   2.8452081e+01   4.3602604e-07
   2.8786811e+01   4.3602480e-07
   2.9121541e+01   4.3602374e-07
   2.9456272e+01   4.3602291e-07
   2.9791002e+01   4.3602225e-07
   3.0125733e+01   4.3602174e-07
   3.0460463e+01   4.3602130e-07
   3.0795193e+01   4.3602094e-07
   3.1129924e+01   4.3602067e-07
   3.1464654e+01   4.3602046e-07
   3.1799384e+01   4.3602029e-07
   3.2134115e+01   4.3602015e-07
   3.2468845e+01   4.3602003e-07
   3.2803575e+01   4.3601994e-07
   3.3138306e+01   4.3601987e-07
   3.3473036e+01   4.3601981e-07
   3.3807767e+01   4.3601977e-07
   3.4142497e+01   4.3601973e-07
   3.4477227e+01   4.3601970e-07
   3.4811958e+01   4.3601968e-07
   3.5146688e+01   4.3601966e-07
   3.5481418e+01   4.3601964e-07
   3.5816149e+01   4.3601963e-07
   3.6150879e+01   4.3601962e-07
   3.6485609e+01   4.3601961e-07
   3.6820340e+01   4.3601961e-07
   3.7155070e+01   4.3601960e-07
   3.7489801e+01   4.3601960e-07
   3.7824531e+01   4.3601959e-07
   3.8159261e+01   4.3601959e-07
   3.8493992e+01   4.3601959e-07
   3.8828722e+01   4.3601959e-07
   3.9163452e+01   4.3601959e-07
   3.9498183e+01   4.3601959e-07
   3.9832913e+01   4.3601959e-07
   4.0167643e+01   4.3601958e-07
   4.0502374e+01   4.3601958e-07
   4.0837104e+01   4.3601958e-07
   4.1171835e+01   4.3601958e-07
   4.1506565e+01   4.3601958e-07
   4.1841295e+01   4.3601958e-07
   4.2176026e+01   4.3601958e-07
   4.2510756e+01   4.3601958e-07
   4.2845486e+01   4.3601958e-07
   4.3180217e+01   4.3601958e-07
   4.3514947e+01   4.3601958e-07
   4.3849677e+01   4.3601958e-07
   4.4184408e+01   4.3601958e-07
   4.4519138e+01   4.3601958e-07
   4.4853868e+01   4.3601958e-07
   4.5188599e+01   4.3601958e-07
   4.5523329e+01   4.3601958e-07
   4.5858060e+01   4.3601958e-07
   4.6192790e+01   4.3601958e-07
   4.6527520e+01   4.3601958e-07
   4.6862251e+01   4.3601958e-07
   4.7196981e+01   4.3601958e-07
   4.7531711e+01   4.3601958e-07
   4.7866442e+01   4.3601958e-07
   4.8201172e+01   4.3601958e-07
   4.8535902e+01   4.3601958e-07
   4.8870633e+01   4.3601958e-07
   4.9205363e+01   4.3601958e-07
   4.9540094e+01   4.3601958e-07
   4.9874824e+01   4.3601958e-07
   5.0209554e+01   4.3601958e-07
   5.0544285e+01   4.3601958e-07
   5.0879015e+01   4.3601958e-07
   5.1213745e+01   4.3601958e-07
   5.1548476e+01   4.3601958e-07
   5.1883206e+01   4.3601958e-07
   5.2217936e+01   4.3601958e-07
   5.2552667e+01   4.3601958e-07
   5.2887397e+01   4.3601958e-07
   5.3222128e+01   4.3601958e-07
   5.3556858e+01   4.3601958e-07
   5.3891588e+01   4.3601958e-07
   5.4226319e+01   4.3601958e-07
   5.4561049e+01   4.3601958e-07
   5.4895779e+01   4.3601958e-07
   5.5230510e+01   4.3601958e-07
   5.5565240e+01   4.3601958e-07
   5.5899970e+01   4.3601958e-07
   5.6234701e+01   4.3601958e-07
   5.6569431e+01   4.3601958e-07
   5.6904162e+01   4.3601958e-07
   5.7238892e+01   4.3601958e-07
   5.7573622e+01   4.3601958e-07
   5.7908353e+01   4.3601958e-07
   5.8243083e+01   4.3601958e-07
   5.8577813e+01   4.3601958e-07
   5.8912544e+01   4.3601958e-07
   5.9247274e+01   4.3601958e-07
   5.9582004e+01   4.3601958e-07
   5.9916735e+01   4.3601958e-07
   6.0251465e+01   4.3601958e-07
   6.0586195e+01   4.3601958e-07
   6.0920926e+01   4.3601958e-07
   6.1255656e+01   4.3601958e-07
   6.1590387e+01   4.3601958e-07
   6.1925117e+01   4.3601958e-07
   6.2259847e+01   4.3601958e-07
   6.2594578e+01   4.3601958e-07
   6.2929308e+01   4.3601958e-07
   6.3264038e+01   4.3601958e-07
   6.3598769e+01   4.3601958e-07
   6.3933499e+01   4.3601958e-07
   6.4268229e+01   4.3601958e-07
   6.4602960e+01   4.3601958e-07
   6.4937690e+01   4.3601958e-07
   6.5272421e+01   4.3601958e-07
   6.5607151e+01   4.3601958e-07
   6.5941881e+01   4.3601958e-07
   6.6276612e+01   4.3601958e-07
   6.6611342e+01   4.3601958e-07


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_4d/Powell_Singular_PSO.txt <==
   0.0000000e+00   7.8556864e+00
   5.2842484e-01   2.0130523e+00
   1.0568497e+00   9.4001029e-01
   1.5852745e+00   4.1916631e-01
   2.1136994e+00   1.7773720e-01
   2.6421242e+00   8.6379254e-02
   3.1705491e+00   4.0485070e-02
   3.6989739e+00   2.4047131e-02
   4.2273988e+00   1.3710015e-02
   4.7558236e+00   8.6748117e-03
   5.2842484e+00   4.5972727e-03
   5.8126733e+00   2.9386214e-03
   6.3410981e+00   1.5567397e-03
   6.8695230e+00   8.9764539e-04
   7.3979478e+00   5.7626566e-04
   7.9263727e+00   3.5647968e-04
   8.4547975e+00   2.6062198e-04
   8.9832224e+00   1.6261612e-04
   9.5116472e+00   1.0921800e-04
   1.0040072e+01   7.9720266e-05
   1.0568497e+01   5.0659558e-05
   1.1096922e+01   3.4045720e-05
   1.1625347e+01   2.7811175e-05
   1.2153771e+01   1.9148609e-05
   1.2682196e+01   1.4564514e-05
   1.3210621e+01   1.3048912e-05
   1.3739046e+01   9.4494975e-06
   1.4267471e+01   6.9579643e-06
   1.4795896e+01   5.8086029e-06
   1.5324320e+01   5.1535510e-06
   1.5852745e+01   4.4864264e-06
   1.6381170e+01   3.6082023e-06
   1.6909595e+01   3.1904296e-06
   1.7438020e+01   2.3527644e-06
   1.7966445e+01   2.2782936e-06
   1.8494870e+01   2.0836254e-06
   1.9023294e+01   1.7566170e-06
   1.9551719e+01   1.4443628e-06
   2.0080144e+01   1.4104208e-06
   2.0608569e+01   1.2439869e-06
   2.1136994e+01   1.0171273e-06
   2.1665419e+01   8.9955867e-07
   2.2193843e+01   8.8452272e-07
   2.2722268e+01   8.3592052e-07
   2.3250693e+01   7.8689691e-07
   2.3779118e+01   7.6115847e-07
   2.4307543e+01   6.4495121e-07
   2.4835968e+01   6.3225730e-07
   2.5364393e+01   5.6040142e-07
   2.5892817e+01   5.2629579e-07
   2.6421242e+01   4.8654920e-07
   2.6949667e+01   4.6957821e-07
   2.7478092e+01   4.5271554e-07
   2.8006517e+01   4.3736617e-07
   2.8534942e+01   4.1946837e-07
   2.9063366e+01   3.7308294e-07
   2.9591791e+01   3.6960798e-07
   3.0120216e+01   3.4180113e-07
   3.0648641e+01   3.3222971e-07
   3.1177066e+01   3.2258345e-07
   3.1705491e+01   3.0000295e-07
   3.2233915e+01   2.8105921e-07
   3.2762340e+01   2.7993314e-07
   3.3290765e+01   2.7536416e-07
   3.3819190e+01   2.7302533e-07
   3.4347615e+01   2.5966837e-07
   3.4876040e+01   2.4618610e-07
   3.5404465e+01   2.4618610e-07
   3.5932889e+01   2.4357595e-07
   3.6461314e+01   2.3919629e-07
   3.6989739e+01   2.3337941e-07
   3.7518164e+01   2.3239860e-07
   3.8046589e+01   2.2264716e-07
   3.8575014e+01   2.1559546e-07
   3.9103438e+01   2.1559546e-07
   3.9631863e+01   2.1345980e-07
   4.0160288e+01   2.1345980e-07
   4.0688713e+01   2.0894334e-07
   4.1217138e+01   2.0032571e-07
   4.1745563e+01   1.9942799e-07
   4.2273988e+01   1.9621026e-07
   4.2802412e+01   1.9461904e-07
   4.3330837e+01   1.9461904e-07
   4.3859262e+01   1.9082244e-07
   4.4387687e+01   1.8400756e-07
   4.4916112e+01   1.7486446e-07
   4.5444537e+01   1.7261174e-07
   4.5972961e+01   1.6904667e-07
   4.6501386e+01   1.6894147e-07
   4.7029811e+01   1.6827331e-07
   4.7558236e+01   1.6751857e-07
   4.8086661e+01   1.6424029e-07
   4.8615086e+01   1.6288112e-07
   4.9143511e+01   1.6288112e-07
   4.9671935e+01   1.6171513e-07
   5.0200360e+01   1.5328376e-07
   5.0728785e+01   1.5192858e-07
   5.1257210e+01   1.4363705e-07
   5.1785635e+01   1.3172274e-07
   5.2314060e+01   1.3144415e-07
   5.2842484e+01   1.2222792e-07
   5.3370909e+01   1.2222792e-07
   5.3899334e+01   1.1872262e-07
   5.4427759e+01   1.1634071e-07
   5.4956184e+01   1.1476118e-07
   5.5484609e+01   1.0972302e-07
   5.6013033e+01   1.0905007e-07
   5.6541458e+01   1.0672094e-07
   5.7069883e+01   1.0672094e-07
   5.7598308e+01   1.0447330e-07
   5.8126733e+01   1.0391862e-07
   5.8655158e+01   1.0390903e-07
   5.9183583e+01   1.0378237e-07
   5.9712007e+01   1.0289780e-07
   6.0240432e+01   1.0169215e-07
   6.0768857e+01   9.7684562e-08
   6.1297282e+01   9.7173532e-08
   6.1825707e+01   9.7173532e-08
   6.2354132e+01   9.7039769e-08
   6.2882556e+01   9.4977664e-08
   6.3410981e+01   9.4912074e-08
   6.3939406e+01   9.4885565e-08
   6.4467831e+01   9.3254179e-08
   6.4996256e+01   9.2246507e-08
   6.5524681e+01   8.9998606e-08
   6.6053106e+01   8.9776558e-08
   6.6581530e+01   8.9266675e-08
   6.7109955e+01   8.5421081e-08
   6.7638380e+01   8.2202775e-08
   6.8166805e+01   8.1402969e-08
   6.8695230e+01   7.8061557e-08
   6.9223655e+01   7.8061557e-08
   6.9752079e+01   7.7822459e-08
   7.0280504e+01   7.5527110e-08
   7.0808929e+01   7.5527110e-08
   7.1337354e+01   7.5527110e-08
   7.1865779e+01   7.2973964e-08
   7.2394204e+01   7.2973964e-08
   7.2922629e+01   6.9220310e-08
   7.3451053e+01   6.8971622e-08
   7.3979478e+01   6.8798901e-08
   7.4507903e+01   6.8113145e-08
   7.5036328e+01   6.5199068e-08
   7.5564753e+01   6.5199068e-08
   7.6093178e+01   6.4053171e-08
   7.6621602e+01   6.4053171e-08
   7.7150027e+01   6.3778319e-08
   7.7678452e+01   6.3671058e-08
   7.8206877e+01   6.3632641e-08
   7.8735302e+01   6.3296895e-08
   7.9263727e+01   6.2493982e-08
   7.9792151e+01   6.2493982e-08
   8.0320576e+01   6.1264666e-08
   8.0849001e+01   6.0814050e-08
   8.1377426e+01   6.0390910e-08
   8.1905851e+01   5.9983040e-08
   8.2434276e+01   5.9624800e-08
   8.2962701e+01   5.9422639e-08
   8.3491125e+01   5.9152116e-08
   8.4019550e+01   5.9126907e-08
   8.4547975e+01   5.8886975e-08
   8.5076400e+01   5.8707246e-08
   8.5604825e+01   5.8525136e-08
   8.6133250e+01   5.8179567e-08
   8.6661674e+01   5.7952273e-08
   8.7190099e+01   5.7858118e-08
   8.7718524e+01   5.7516567e-08
   8.8246949e+01   5.7456001e-08
   8.8775374e+01   5.6540173e-08
   8.9303799e+01   5.6483547e-08
   8.9832224e+01   5.6344882e-08
   9.0360648e+01   5.6302073e-08
   9.0889073e+01   5.4902994e-08
   9.1417498e+01   5.4902635e-08
   9.1945923e+01   5.4299215e-08
   9.2474348e+01   5.4299215e-08
   9.3002773e+01   5.4299215e-08
   9.3531197e+01   5.4174920e-08
   9.4059622e+01   5.3624278e-08
   9.4588047e+01   5.3071881e-08
   9.5116472e+01   5.0512411e-08
   9.5644897e+01   5.0423818e-08
   9.6173322e+01   5.0416279e-08
   9.6701746e+01   4.8433007e-08
   9.7230171e+01   4.8327982e-08
   9.7758596e+01   4.8327982e-08
   9.8287021e+01   4.7333089e-08
   9.8815446e+01   4.6566345e-08
   9.9343871e+01   4.6566345e-08
   9.9872296e+01   4.4981299e-08
   1.0040072e+02   4.4977576e-08
   1.0092915e+02   4.4859459e-08
   1.0145757e+02   4.4750519e-08
   1.0198599e+02   4.4652785e-08
   1.0251442e+02   4.4652785e-08
   1.0304284e+02   4.4652785e-08
   1.0357127e+02   4.4520969e-08
   1.0409969e+02   4.4451635e-08
   1.0462812e+02   4.4451635e-08
   1.0515654e+02   4.4451635e-08


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_4d/Shekel10_CG.txt <==
   0.0000000e+00   7.6388786e+00
   2.6433725e-01   7.6388786e+00
   5.2867450e-01   5.4261573e+00
   7.9301175e-01   5.4261573e+00
   1.0573490e+00   3.6891217e+00
   1.3216863e+00   3.3913788e+00
   1.5860235e+00   1.8035231e+00
   1.8503608e+00   1.8035231e+00
   2.1146980e+00   7.7014029e-01
   2.3790353e+00   7.7014029e-01
   2.6433725e+00   3.7168159e-01
   2.9077098e+00   3.5463910e-01
   3.1720470e+00   1.3942717e-01
   3.4363843e+00   1.3942717e-01
   3.7007215e+00   6.3540207e-02
   3.9650588e+00   6.2350868e-02
   4.2293960e+00   2.3203642e-02
   4.4937333e+00   2.3203642e-02
   4.7580705e+00   1.1251898e-02
   5.0224078e+00   1.0245420e-02
   5.2867450e+00   4.2765661e-03
   5.5510823e+00   4.2765661e-03
   5.8154195e+00   1.8501864e-03
   6.0797568e+00   1.8501864e-03
   6.3440940e+00   8.4319918e-04
   6.6084313e+00   8.4319918e-04
   6.8727685e+00   4.3878545e-04
   7.1371058e+00   4.3878545e-04
   7.4014430e+00   2.6796258e-04
   7.6657803e+00   2.0963128e-04
   7.9301175e+00   1.4298603e-04
   8.1944548e+00   6.7903894e-05
   8.4587920e+00   3.8482124e-05
   8.7231293e+00   3.8482124e-05
   8.9874665e+00   2.6998720e-05
   9.2518038e+00   1.0044254e-05
   9.5161410e+00   5.3233186e-06
   9.7804783e+00   5.3233186e-06
   1.0044816e+01   3.4015455e-06
   1.0309153e+01   2.2221993e-06
   1.0573490e+01   1.4275969e-06
   1.0837827e+01   8.8361369e-07
   1.1102165e+01   5.6292641e-07
   1.1366502e+01   3.7910156e-07
   1.1630839e+01   2.4468291e-07
   1.1895176e+01   1.4443416e-07
   1.2159514e+01   9.1339201e-08
   1.2423851e+01   6.6247930e-08
   1.2688188e+01   4.3243642e-08
   1.2952525e+01   2.2745061e-08
   1.3216863e+01   1.4126813e-08
   1.3481200e+01   1.2272157e-08
   1.3745537e+01   8.2273424e-09
   1.4009874e+01   3.2810732e-09
   1.4274212e+01   1.9537847e-09
   1.4538549e+01   1.9016095e-09
   1.4802886e+01   1.2303847e-09
   1.5067223e+01   6.1974248e-10
   1.5331561e+01   3.9233505e-10
   1.5595898e+01   3.6167158e-10
   1.5860235e+01   2.3810820e-10
   1.6124572e+01   8.5098151e-11
   1.6388910e+01   5.3953286e-11
   1.6653247e+01   4.7512216e-11
   1.6917584e+01   3.2596148e-11
   1.7181921e+01   2.1055158e-11
   1.7446259e+01   1.2111201e-11
   1.7710596e+01   7.6330053e-12
   1.7974933e+01   5.7855942e-12
   1.8239270e+01   3.7907455e-12
   1.8503608e+01   1.8705038e-12
   1.8767945e+01   1.1564083e-12
   1.9032282e+01   1.1119994e-12
   1.9296619e+01   7.5317530e-13
   1.9560957e+01   2.6290081e-13
   1.9825294e+01   1.5987212e-13
   2.0089631e+01   1.4743762e-13
   2.0353968e+01   9.5923269e-14
   2.0618306e+01   7.1054274e-14
   2.0882643e+01   4.7961635e-14
   2.1146980e+01   2.8421709e-14
   2.1411317e+01   1.9539925e-14
   2.1675655e+01   1.7763568e-14
   2.1939992e+01   1.2434498e-14
   2.2204329e+01   7.1054274e-15
   2.2468666e+01   7.1054274e-15
   2.2733004e+01   5.3290705e-15
   2.2997341e+01   5.3290705e-15
   2.3261678e+01   5.3290705e-15
   2.3526015e+01   5.3290705e-15
   2.3790353e+01   3.5527137e-15
   2.4054690e+01   3.5527137e-15
   2.4319027e+01   3.5527137e-15
   2.4583364e+01   3.5527137e-15
   2.4847702e+01   1.7763568e-15
   2.5112039e+01   1.7763568e-15
   2.5376376e+01   1.7763568e-15
   2.5640713e+01   1.7763568e-15
   2.5905051e+01   1.7763568e-15
   2.6169388e+01   1.7763568e-15
   2.6433725e+01   1.7763568e-15
   2.6698062e+01   1.7763568e-15
   2.6962400e+01   1.7763568e-15
   2.7226737e+01   1.7763568e-15
   2.7491074e+01   1.7763568e-15
   2.7755411e+01   1.7763568e-15
   2.8019749e+01   1.7763568e-15
   2.8284086e+01   1.7763568e-15
   2.8548423e+01   1.7763568e-15
   2.8812760e+01   1.7763568e-15
   2.9077098e+01   1.7763568e-15
   2.9341435e+01   1.7763568e-15
   2.9605772e+01   1.7763568e-15
   2.9870109e+01   1.7763568e-15
   3.0134447e+01   1.7763568e-15
   3.0398784e+01   1.7763568e-15
   3.0663121e+01   1.7763568e-15
   3.0927458e+01   1.7763568e-15
   3.1191796e+01   1.7763568e-15
   3.1456133e+01   1.7763568e-15
   3.1720470e+01   1.7763568e-15
   3.1984807e+01   1.7763568e-15
   3.2249145e+01   1.7763568e-15
   3.2513482e+01   1.7763568e-15
   3.2777819e+01   1.7763568e-15
   3.3042156e+01   1.7763568e-15
   3.3306494e+01   1.7763568e-15
   3.3570831e+01   1.7763568e-15
   3.3835168e+01   1.7763568e-15
   3.4099505e+01   1.7763568e-15
   3.4363843e+01   1.7763568e-15
   3.4628180e+01   1.7763568e-15
   3.4892517e+01   1.7763568e-15
   3.5156854e+01   1.7763568e-15
   3.5421192e+01   1.7763568e-15
   3.5685529e+01   1.7763568e-15
   3.5949866e+01   1.7763568e-15
   3.6214203e+01   1.7763568e-15
   3.6478541e+01   1.7763568e-15
   3.6742878e+01   1.7763568e-15
   3.7007215e+01   1.7763568e-15
   3.7271552e+01   1.7763568e-15
   3.7535890e+01   1.7763568e-15
   3.7800227e+01   1.7763568e-15
   3.8064564e+01   1.7763568e-15
   3.8328901e+01   1.7763568e-15
   3.8593239e+01   1.7763568e-15
   3.8857576e+01   1.7763568e-15
   3.9121913e+01   1.7763568e-15
   3.9386250e+01   1.7763568e-15
   3.9650588e+01   1.7763568e-15
   3.9914925e+01   1.7763568e-15
   4.0179262e+01   1.7763568e-15
   4.0443599e+01   1.7763568e-15
   4.0707937e+01   1.7763568e-15
   4.0972274e+01   1.7763568e-15
   4.1236611e+01   1.7763568e-15
   4.1500948e+01   1.7763568e-15
   4.1765286e+01   1.7763568e-15
   4.2029623e+01   1.7763568e-15
   4.2293960e+01   1.7763568e-15
   4.2558297e+01   1.7763568e-15
   4.2822635e+01   1.7763568e-15
   4.3086972e+01   1.7763568e-15
   4.3351309e+01   1.7763568e-15
   4.3615646e+01   1.7763568e-15
   4.3879984e+01   1.7763568e-15
   4.4144321e+01   1.7763568e-15
   4.4408658e+01   1.7763568e-15
   4.4672995e+01   1.7763568e-15
   4.4937333e+01   1.7763568e-15
   4.5201670e+01   1.7763568e-15
   4.5466007e+01   1.7763568e-15
   4.5730344e+01   1.7763568e-15
   4.5994682e+01   1.7763568e-15
   4.6259019e+01   1.7763568e-15
   4.6523356e+01   1.7763568e-15
   4.6787693e+01   1.7763568e-15
   4.7052031e+01   1.7763568e-15
   4.7316368e+01   1.7763568e-15
   4.7580705e+01   1.7763568e-15
   4.7845042e+01   1.7763568e-15
   4.8109380e+01   1.7763568e-15
   4.8373717e+01   1.7763568e-15
   4.8638054e+01   1.7763568e-15
   4.8902391e+01   1.7763568e-15
   4.9166729e+01   1.7763568e-15
   4.9431066e+01   1.7763568e-15
   4.9695403e+01   1.7763568e-15
   4.9959740e+01   1.7763568e-15
   5.0224078e+01   1.7763568e-15
   5.0488415e+01   1.7763568e-15
   5.0752752e+01   1.7763568e-15
   5.1017089e+01   1.7763568e-15
   5.1281427e+01   1.7763568e-15
   5.1545764e+01   1.7763568e-15
   5.1810101e+01   1.7763568e-15
   5.2074438e+01   1.7763568e-15
   5.2338776e+01   1.7763568e-15
   5.2603113e+01   1.7763568e-15


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_4d/Shekel10_CR.txt <==
   0.0000000e+00   8.4149460e+00
   2.2148526e-01   7.7420425e+00
   4.4297052e-01   7.2389511e+00
   6.6445578e-01   6.0382586e+00
   8.8594105e-01   5.0258293e+00
   1.1074263e+00   4.1639137e+00
   1.3289116e+00   3.1955278e+00
   1.5503968e+00   2.3432926e+00
   1.7718821e+00   1.6901587e+00
   1.9933674e+00   1.1142303e+00
   2.2148526e+00   7.2161890e-01
   2.4363379e+00   4.7946286e-01
   2.6578231e+00   3.1868676e-01
   2.8793084e+00   2.1784056e-01
   3.1007937e+00   1.2315838e-01
   3.3222789e+00   8.2485516e-02
   3.5437642e+00   5.2476880e-02
   3.7652494e+00   3.3744251e-02
   3.9867347e+00   2.2817541e-02
   4.2082200e+00   1.4810003e-02
   4.4297052e+00   8.7711511e-03
   4.6511905e+00   5.3834013e-03
   4.8726757e+00   3.9957437e-03
   5.0941610e+00   2.7157396e-03
   5.3156463e+00   1.5308382e-03
   5.5371315e+00   9.9066295e-04
   5.7586168e+00   6.3427215e-04
   5.9801021e+00   4.1433861e-04
   6.2015873e+00   2.6590032e-04
   6.4230726e+00   1.7277581e-04
   6.6445578e+00   1.1294076e-04
   6.8660431e+00   6.9885070e-05
   7.0875284e+00   4.4001655e-05
   7.3090136e+00   2.7323201e-05
   7.5304989e+00   1.7320346e-05
   7.7519841e+00   1.0316619e-05
   7.9734694e+00   7.2924460e-06
   8.1949547e+00   4.6271480e-06
   8.4164399e+00   2.4075320e-06
   8.6379252e+00   1.7648542e-06
   8.8594105e+00   1.1844186e-06
   9.0808957e+00   7.3822501e-07
   9.3023810e+00   5.0618355e-07
   9.5238662e+00   2.9429714e-07
   9.7453515e+00   1.9125508e-07
   9.9668368e+00   1.2671143e-07
   1.0188322e+01   8.1603977e-08
   1.0409807e+01   4.8007109e-08
   1.0631293e+01   2.7904465e-08
   1.0852778e+01   2.0436650e-08
   1.1074263e+01   1.3280312e-08
   1.1295748e+01   9.2233865e-09
   1.1517234e+01   6.2416685e-09
   1.1738719e+01   4.0185650e-09
   1.1960204e+01   2.3068711e-09
   1.2181689e+01   1.3352111e-09
   1.2403175e+01   9.5441166e-10
   1.2624660e+01   5.7439919e-10
   1.2846145e+01   4.0001780e-10
   1.3067630e+01   2.4225066e-10
   1.3289116e+01   1.5716317e-10
   1.3510601e+01   1.1869261e-10
   1.3732086e+01   6.1749716e-11
   1.3953571e+01   3.9426240e-11
   1.4175057e+01   2.7503333e-11
   1.4396542e+01   1.6280310e-11
   1.4618027e+01   1.1347367e-11
   1.4839513e+01   7.1267436e-12
   1.5060998e+01   4.1229242e-12
   1.5282483e+01   2.4797941e-12
   1.5503968e+01   1.6822099e-12
   1.5725454e+01   1.1812773e-12
   1.5946939e+01   8.1890050e-13
   1.6168424e+01   4.8672177e-13
   1.6389909e+01   3.1086245e-13
   1.6611395e+01   2.1138646e-13
   1.6832880e+01   1.3677948e-13
   1.7054365e+01   7.9936058e-14
   1.7275850e+01   4.9737992e-14
   1.7497336e+01   3.5527137e-14
   1.7718821e+01   2.6645353e-14
   1.7940306e+01   1.7763568e-14
   1.8161791e+01   1.4210855e-14
   1.8383277e+01   1.0658141e-14
   1.8604762e+01   8.8817842e-15
   1.8826247e+01   7.1054274e-15
   1.9047732e+01   7.1054274e-15
   1.9269218e+01   5.3290705e-15
   1.9490703e+01   5.3290705e-15
   1.9712188e+01   5.3290705e-15
   1.9933674e+01   3.5527137e-15
   2.0155159e+01   3.5527137e-15
   2.0376644e+01   1.7763568e-15
   2.0598129e+01   1.7763568e-15
   2.0819615e+01   1.7763568e-15
   2.1041100e+01   1.7763568e-15
   2.1262585e+01   1.7763568e-15
   2.1484070e+01   1.7763568e-15
   2.1705556e+01   1.7763568e-15
   2.1927041e+01   1.7763568e-15
   2.2148526e+01   1.7763568e-15
   2.2370011e+01   1.7763568e-15
   2.2591497e+01   0.0000000e+00
   2.2812982e+01   0.0000000e+00
   2.3034467e+01   0.0000000e+00
   2.3255952e+01   0.0000000e+00
   2.3477438e+01   0.0000000e+00
   2.3698923e+01   0.0000000e+00
   2.3920408e+01   0.0000000e+00
   2.4141893e+01   0.0000000e+00
   2.4363379e+01   0.0000000e+00
   2.4584864e+01   0.0000000e+00
   2.4806349e+01   0.0000000e+00
   2.5027835e+01   0.0000000e+00
   2.5249320e+01   0.0000000e+00
   2.5470805e+01   0.0000000e+00
   2.5692290e+01   0.0000000e+00
   2.5913776e+01   0.0000000e+00
   2.6135261e+01   0.0000000e+00
   2.6356746e+01   0.0000000e+00
   2.6578231e+01   0.0000000e+00
   2.6799717e+01   0.0000000e+00
   2.7021202e+01   0.0000000e+00
   2.7242687e+01   0.0000000e+00
   2.7464172e+01   0.0000000e+00
   2.7685658e+01   0.0000000e+00
   2.7907143e+01   0.0000000e+00
   2.8128628e+01   0.0000000e+00
   2.8350113e+01   0.0000000e+00
   2.8571599e+01   0.0000000e+00
   2.8793084e+01   0.0000000e+00
   2.9014569e+01   0.0000000e+00
   2.9236054e+01   0.0000000e+00
   2.9457540e+01   0.0000000e+00
   2.9679025e+01   0.0000000e+00
   2.9900510e+01   0.0000000e+00
   3.0121996e+01   0.0000000e+00
   3.0343481e+01   0.0000000e+00
   3.0564966e+01   0.0000000e+00
   3.0786451e+01   0.0000000e+00
   3.1007937e+01   0.0000000e+00
   3.1229422e+01   0.0000000e+00
   3.1450907e+01   0.0000000e+00
   3.1672392e+01   0.0000000e+00
   3.1893878e+01   0.0000000e+00
   3.2115363e+01   0.0000000e+00
   3.2336848e+01   0.0000000e+00
   3.2558333e+01   0.0000000e+00
   3.2779819e+01   0.0000000e+00
   3.3001304e+01   0.0000000e+00
   3.3222789e+01   0.0000000e+00
   3.3444274e+01   0.0000000e+00
   3.3665760e+01   0.0000000e+00
   3.3887245e+01   0.0000000e+00
   3.4108730e+01   0.0000000e+00
   3.4330216e+01   0.0000000e+00
   3.4551701e+01   0.0000000e+00
   3.4773186e+01   0.0000000e+00
   3.4994671e+01   0.0000000e+00
   3.5216157e+01   0.0000000e+00
   3.5437642e+01   0.0000000e+00
   3.5659127e+01   0.0000000e+00
   3.5880612e+01   0.0000000e+00
   3.6102098e+01   0.0000000e+00
   3.6323583e+01   0.0000000e+00
   3.6545068e+01   0.0000000e+00
   3.6766553e+01   0.0000000e+00
   3.6988039e+01   0.0000000e+00
   3.7209524e+01   0.0000000e+00
   3.7431009e+01   0.0000000e+00
   3.7652494e+01   0.0000000e+00
   3.7873980e+01   0.0000000e+00
   3.8095465e+01   0.0000000e+00
   3.8316950e+01   0.0000000e+00
   3.8538435e+01   0.0000000e+00
   3.8759921e+01   0.0000000e+00
   3.8981406e+01   0.0000000e+00
   3.9202891e+01   0.0000000e+00
   3.9424377e+01   0.0000000e+00
   3.9645862e+01   0.0000000e+00
   3.9867347e+01   0.0000000e+00
   4.0088832e+01   0.0000000e+00
   4.0310318e+01   0.0000000e+00
   4.0531803e+01   0.0000000e+00
   4.0753288e+01   0.0000000e+00
   4.0974773e+01   0.0000000e+00
   4.1196259e+01   0.0000000e+00
   4.1417744e+01   0.0000000e+00
   4.1639229e+01   0.0000000e+00
   4.1860714e+01   0.0000000e+00
   4.2082200e+01   0.0000000e+00
   4.2303685e+01   0.0000000e+00
   4.2525170e+01   0.0000000e+00
   4.2746655e+01   0.0000000e+00
   4.2968141e+01   0.0000000e+00
   4.3189626e+01   0.0000000e+00
   4.3411111e+01   0.0000000e+00
   4.3632596e+01   0.0000000e+00
   4.3854082e+01   0.0000000e+00
   4.4075567e+01   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_4d/Shekel10_PSO.txt <==
   0.0000000e+00   8.6140296e+00
   4.9879571e-01   8.2784868e+00
   9.9759142e-01   7.8666341e+00
   1.4963871e+00   7.2567023e+00
   1.9951828e+00   6.3958778e+00
   2.4939785e+00   5.7255581e+00
   2.9927743e+00   3.9438770e+00
   3.4915700e+00   2.7367113e+00
   3.9903657e+00   2.1509140e+00
   4.4891614e+00   1.1841584e+00
   4.9879571e+00   6.2394014e-01
   5.4867528e+00   4.2530873e-01
   5.9855485e+00   2.6444884e-01
   6.4843442e+00   1.4494993e-01
   6.9831399e+00   8.5695023e-02
   7.4819356e+00   4.4655428e-02
   7.9807313e+00   3.0254592e-02
   8.4795270e+00   1.7371545e-02
   8.9783228e+00   1.0580270e-02
   9.4771185e+00   5.2708670e-03
   9.9759142e+00   2.9544243e-03
   1.0474710e+01   1.7906849e-03
   1.0973506e+01   1.1995049e-03
   1.1472301e+01   6.2185587e-04
   1.1971097e+01   4.1796739e-04
   1.2469893e+01   1.9910108e-04
   1.2968688e+01   1.4073423e-04
   1.3467484e+01   7.4845055e-05
   1.3966280e+01   4.5596493e-05
   1.4465076e+01   2.6163838e-05
   1.4963871e+01   1.3659730e-05
   1.5462667e+01   8.6803812e-06
   1.5961463e+01   4.7587106e-06
   1.6460258e+01   3.2917999e-06
   1.6959054e+01   1.7225138e-06
   1.7457850e+01   1.1311237e-06
   1.7956646e+01   7.4015958e-07
   1.8455441e+01   3.8607559e-07
   1.8954237e+01   3.1386214e-07
   1.9453033e+01   1.7833433e-07
   1.9951828e+01   9.4151723e-08
   2.0450624e+01   5.0134746e-08
   2.0949420e+01   3.4781044e-08
   2.1448215e+01   2.2238511e-08
   2.1947011e+01   9.9097672e-09
   2.2445807e+01   5.3142362e-09
   2.2944603e+01   3.7410093e-09
   2.3443398e+01   2.3757885e-09
   2.3942194e+01   1.2032935e-09
   2.4440990e+01   7.0656192e-10
   2.4939785e+01   3.2700065e-10
   2.5438581e+01   2.2748381e-10
   2.5937377e+01   1.5399060e-10
   2.6436173e+01   7.9550588e-11
   2.6934968e+01   5.5271343e-11
   2.7433764e+01   3.4253489e-11
   2.7932560e+01   2.1097790e-11
   2.8431355e+01   1.1681323e-11
   2.8930151e+01   8.0540019e-12
   2.9428947e+01   5.9632299e-12
   2.9927743e+01   3.2667202e-12
   3.0426538e+01   2.0055069e-12
   3.0925334e+01   1.0071943e-12
   3.1424130e+01   6.3060668e-13
   3.1922925e+01   3.6770587e-13
   3.2421721e+01   2.8599345e-13
   3.2920517e+01   1.5454305e-13
   3.3419312e+01   8.8817842e-14
   3.3918108e+01   5.8619776e-14
   3.4416904e+01   3.7303494e-14
   3.4915700e+01   3.3750780e-14
   3.5414495e+01   1.9539925e-14
   3.5913291e+01   1.4210855e-14
   3.6412087e+01   1.0658141e-14
   3.6910882e+01   8.8817842e-15
   3.7409678e+01   7.1054274e-15
   3.7908474e+01   7.1054274e-15
   3.8407270e+01   5.3290705e-15
   3.8906065e+01   5.3290705e-15
   3.9404861e+01   5.3290705e-15
   3.9903657e+01   3.5527137e-15
   4.0402452e+01   3.5527137e-15
   4.0901248e+01   3.5527137e-15
   4.1400044e+01   3.5527137e-15
   4.1898840e+01   3.5527137e-15
   4.2397635e+01   1.7763568e-15
   4.2896431e+01   1.7763568e-15
   4.3395227e+01   1.7763568e-15
   4.3894022e+01   1.7763568e-15
   4.4392818e+01   1.7763568e-15
   4.4891614e+01   1.7763568e-15
   4.5390409e+01   1.7763568e-15
   4.5889205e+01   1.7763568e-15
   4.6388001e+01   1.7763568e-15
   4.6886797e+01   1.7763568e-15
   4.7385592e+01   1.7763568e-15
   4.7884388e+01   1.7763568e-15
   4.8383184e+01   1.7763568e-15
   4.8881979e+01   1.7763568e-15
   4.9380775e+01   1.7763568e-15
   4.9879571e+01   1.7763568e-15
   5.0378367e+01   1.7763568e-15
   5.0877162e+01   1.7763568e-15
   5.1375958e+01   1.7763568e-15
   5.1874754e+01   1.7763568e-15
   5.2373549e+01   1.7763568e-15
   5.2872345e+01   1.7763568e-15
   5.3371141e+01   1.7763568e-15
   5.3869937e+01   1.7763568e-15
   5.4368732e+01   1.7763568e-15
   5.4867528e+01   0.0000000e+00
   5.5366324e+01   0.0000000e+00
   5.5865119e+01   0.0000000e+00
   5.6363915e+01   0.0000000e+00
   5.6862711e+01   0.0000000e+00
   5.7361506e+01   0.0000000e+00
   5.7860302e+01   0.0000000e+00
   5.8359098e+01   0.0000000e+00
   5.8857894e+01   0.0000000e+00
   5.9356689e+01   0.0000000e+00
   5.9855485e+01   0.0000000e+00
   6.0354281e+01   0.0000000e+00
   6.0853076e+01   0.0000000e+00
   6.1351872e+01   0.0000000e+00
   6.1850668e+01   0.0000000e+00
   6.2349464e+01   0.0000000e+00
   6.2848259e+01   0.0000000e+00
   6.3347055e+01   0.0000000e+00
   6.3845851e+01   0.0000000e+00
   6.4344646e+01   0.0000000e+00
   6.4843442e+01   0.0000000e+00
   6.5342238e+01   0.0000000e+00
   6.5841034e+01   0.0000000e+00
   6.6339829e+01   0.0000000e+00
   6.6838625e+01   0.0000000e+00
   6.7337421e+01   0.0000000e+00
   6.7836216e+01   0.0000000e+00
   6.8335012e+01   0.0000000e+00
   6.8833808e+01   0.0000000e+00
   6.9332603e+01   0.0000000e+00
   6.9831399e+01   0.0000000e+00
   7.0330195e+01   0.0000000e+00
   7.0828991e+01   0.0000000e+00
   7.1327786e+01   0.0000000e+00
   7.1826582e+01   0.0000000e+00
   7.2325378e+01   0.0000000e+00
   7.2824173e+01   0.0000000e+00
   7.3322969e+01   0.0000000e+00
   7.3821765e+01   0.0000000e+00
   7.4320561e+01   0.0000000e+00
   7.4819356e+01   0.0000000e+00
   7.5318152e+01   0.0000000e+00
   7.5816948e+01   0.0000000e+00
   7.6315743e+01   0.0000000e+00
   7.6814539e+01   0.0000000e+00
   7.7313335e+01   0.0000000e+00
   7.7812131e+01   0.0000000e+00
   7.8310926e+01   0.0000000e+00
   7.8809722e+01   0.0000000e+00
   7.9308518e+01   0.0000000e+00
   7.9807313e+01   0.0000000e+00
   8.0306109e+01   0.0000000e+00
   8.0804905e+01   0.0000000e+00
   8.1303700e+01   0.0000000e+00
   8.1802496e+01   0.0000000e+00
   8.2301292e+01   0.0000000e+00
   8.2800088e+01   0.0000000e+00
   8.3298883e+01   0.0000000e+00
   8.3797679e+01   0.0000000e+00
   8.4296475e+01   0.0000000e+00
   8.4795270e+01   0.0000000e+00
   8.5294066e+01   0.0000000e+00
   8.5792862e+01   0.0000000e+00
   8.6291658e+01   0.0000000e+00
   8.6790453e+01   0.0000000e+00
   8.7289249e+01   0.0000000e+00
   8.7788045e+01   0.0000000e+00
   8.8286840e+01   0.0000000e+00
   8.8785636e+01   0.0000000e+00
   8.9284432e+01   0.0000000e+00
   8.9783228e+01   0.0000000e+00
   9.0282023e+01   0.0000000e+00
   9.0780819e+01   0.0000000e+00
   9.1279615e+01   0.0000000e+00
   9.1778410e+01   0.0000000e+00
   9.2277206e+01   0.0000000e+00
   9.2776002e+01   0.0000000e+00
   9.3274797e+01   0.0000000e+00
   9.3773593e+01   0.0000000e+00
   9.4272389e+01   0.0000000e+00
   9.4771185e+01   0.0000000e+00
   9.5269980e+01   0.0000000e+00
   9.5768776e+01   0.0000000e+00
   9.6267572e+01   0.0000000e+00
   9.6766367e+01   0.0000000e+00
   9.7265163e+01   0.0000000e+00
   9.7763959e+01   0.0000000e+00
   9.8262755e+01   0.0000000e+00
   9.8761550e+01   0.0000000e+00
   9.9260346e+01   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_4d/Shekel5_CG.txt <==
   0.0000000e+00   7.6310985e+00
   1.3617663e-01   7.4703598e+00
   2.7235326e-01   7.4703598e+00
   4.0852988e-01   5.3900194e+00
   5.4470651e-01   3.7064109e+00
   6.8088314e-01   3.3690186e+00
   8.1705977e-01   1.8148199e+00
   9.5323640e-01   1.8148199e+00
   1.0894130e+00   7.6174062e-01
   1.2255897e+00   7.6174062e-01
   1.3617663e+00   3.7663074e-01
   1.4979429e+00   3.4912470e-01
   1.6341195e+00   1.4242034e-01
   1.7702962e+00   1.4242034e-01
   1.9064728e+00   6.1215443e-02
   2.0426494e+00   6.1215443e-02
   2.1788261e+00   2.3627209e-02
   2.3150027e+00   2.3627209e-02
   2.4511793e+00   1.0690413e-02
   2.5873559e+00   1.0479708e-02
   2.7235326e+00   3.8775512e-03
   2.8597092e+00   3.8775512e-03
   2.9958858e+00   1.8605633e-03
   3.1320624e+00   1.6976485e-03
   3.2682391e+00   6.9060504e-04
   3.4044157e+00   6.9060504e-04
   3.5405923e+00   2.8687986e-04
   3.6767690e+00   2.8687986e-04
   3.8129456e+00   1.1584538e-04
   3.9491222e+00   1.1584538e-04
   4.0852988e+00   4.9413926e-05
   4.2214755e+00   4.9413926e-05
   4.3576521e+00   1.9881673e-05
   4.4938287e+00   1.9881673e-05
   4.6300054e+00   9.2713628e-06
   4.7661820e+00   9.2713628e-06
   4.9023586e+00   3.9741639e-06
   5.0385352e+00   3.9741639e-06
   5.1747119e+00   2.4132226e-06
   5.3108885e+00   2.2536443e-06
   5.4470651e+00   1.4799763e-06
   5.5832418e+00   8.6714447e-07
   5.7194184e+00   5.3176590e-07
   5.8555950e+00   3.9219202e-07
   5.9917716e+00   2.6665144e-07
   6.1279483e+00   1.3815917e-07
   6.2641249e+00   7.9166050e-08
   6.4003015e+00   7.2182180e-08
   6.5364782e+00   5.2395773e-08
   6.6726548e+00   2.0698492e-08
   6.8088314e+00   9.9815569e-09
   6.9450080e+00   9.9815569e-09
   7.0811847e+00   7.2622228e-09
   7.2173613e+00   4.5386610e-09
   7.3535379e+00   2.3551454e-09
   7.4897145e+00   1.5881163e-09
   7.6258912e+00   1.3783428e-09
   7.7620678e+00   8.4110141e-10
   7.8982444e+00   3.1703706e-10
   8.0344211e+00   2.3974600e-10
   8.1705977e+00   1.8176927e-10
   8.3067743e+00   1.5147528e-10
   8.4429509e+00   8.3131724e-11
   8.5791276e+00   3.1866065e-11
   8.7153042e+00   3.0366820e-11
   8.8514808e+00   1.8703261e-11
   8.9876575e+00   1.3560708e-11
   9.1238341e+00   9.1695540e-12
   9.2600107e+00   4.8743232e-12
   9.3961873e+00   2.8244074e-12
   9.5323640e+00   2.4691360e-12
   9.6685406e+00   1.7905677e-12
   9.8047172e+00   7.4429352e-13
   9.9408939e+00   3.6415315e-13
   1.0077070e+01   3.6415315e-13
   1.0213247e+01   2.7533531e-13
   1.0349424e+01   1.5454305e-13
   1.0485600e+01   7.6383344e-14
   1.0621777e+01   6.5725203e-14
   1.0757954e+01   4.9737992e-14
   1.0894130e+01   2.8421709e-14
   1.1030307e+01   1.4210855e-14
   1.1166484e+01   1.4210855e-14
   1.1302660e+01   1.2434498e-14
   1.1438837e+01   7.1054274e-15
   1.1575013e+01   5.3290705e-15
   1.1711190e+01   5.3290705e-15
   1.1847367e+01   5.3290705e-15
   1.1983543e+01   3.5527137e-15
   1.2119720e+01   3.5527137e-15
   1.2255897e+01   3.5527137e-15
   1.2392073e+01   1.7763568e-15
   1.2528250e+01   1.7763568e-15
   1.2664426e+01   1.7763568e-15
   1.2800603e+01   1.7763568e-15
   1.2936780e+01   1.7763568e-15
   1.3072956e+01   1.7763568e-15
   1.3209133e+01   0.0000000e+00
   1.3345310e+01   0.0000000e+00
   1.3481486e+01   0.0000000e+00
   1.3617663e+01   0.0000000e+00
   1.3753839e+01   0.0000000e+00
   1.3890016e+01   0.0000000e+00
   1.4026193e+01   0.0000000e+00
   1.4162369e+01   0.0000000e+00
   1.4298546e+01   0.0000000e+00
   1.4434723e+01   0.0000000e+00
   1.4570899e+01   0.0000000e+00
   1.4707076e+01   0.0000000e+00
   1.4843252e+01   0.0000000e+00
   1.4979429e+01   0.0000000e+00
   1.5115606e+01   0.0000000e+00
   1.5251782e+01   0.0000000e+00
   1.5387959e+01   0.0000000e+00
   1.5524136e+01   0.0000000e+00
   1.5660312e+01   0.0000000e+00
   1.5796489e+01   0.0000000e+00
   1.5932665e+01   0.0000000e+00
   1.6068842e+01   0.0000000e+00
   1.6205019e+01   0.0000000e+00
   1.6341195e+01   0.0000000e+00
   1.6477372e+01   0.0000000e+00
   1.6613549e+01   0.0000000e+00
   1.6749725e+01   0.0000000e+00
   1.6885902e+01   0.0000000e+00
   1.7022079e+01   0.0000000e+00
   1.7158255e+01   0.0000000e+00
   1.7294432e+01   0.0000000e+00
   1.7430608e+01   0.0000000e+00
   1.7566785e+01   0.0000000e+00
   1.7702962e+01   0.0000000e+00
   1.7839138e+01   0.0000000e+00
   1.7975315e+01   0.0000000e+00
   1.8111492e+01   0.0000000e+00
   1.8247668e+01   0.0000000e+00
   1.8383845e+01   0.0000000e+00
   1.8520021e+01   0.0000000e+00
   1.8656198e+01   0.0000000e+00
   1.8792375e+01   0.0000000e+00
   1.8928551e+01   0.0000000e+00
   1.9064728e+01   0.0000000e+00
   1.9200905e+01   0.0000000e+00
   1.9337081e+01   0.0000000e+00
   1.9473258e+01   0.0000000e+00
   1.9609434e+01   0.0000000e+00
   1.9745611e+01   0.0000000e+00
   1.9881788e+01   0.0000000e+00
   2.0017964e+01   0.0000000e+00
   2.0154141e+01   0.0000000e+00
   2.0290318e+01   0.0000000e+00
   2.0426494e+01   0.0000000e+00
   2.0562671e+01   0.0000000e+00
   2.0698847e+01   0.0000000e+00
   2.0835024e+01   0.0000000e+00
   2.0971201e+01   0.0000000e+00
   2.1107377e+01   0.0000000e+00
   2.1243554e+01   0.0000000e+00
   2.1379731e+01   0.0000000e+00
   2.1515907e+01   0.0000000e+00
   2.1652084e+01   0.0000000e+00
   2.1788261e+01   0.0000000e+00
   2.1924437e+01   0.0000000e+00
   2.2060614e+01   0.0000000e+00
   2.2196790e+01   0.0000000e+00
   2.2332967e+01   0.0000000e+00
   2.2469144e+01   0.0000000e+00
   2.2605320e+01   0.0000000e+00
   2.2741497e+01   0.0000000e+00
   2.2877674e+01   0.0000000e+00
   2.3013850e+01   0.0000000e+00
   2.3150027e+01   0.0000000e+00
   2.3286203e+01   0.0000000e+00
   2.3422380e+01   0.0000000e+00
   2.3558557e+01   0.0000000e+00
   2.3694733e+01   0.0000000e+00
   2.3830910e+01   0.0000000e+00
   2.3967087e+01   0.0000000e+00
   2.4103263e+01   0.0000000e+00
   2.4239440e+01   0.0000000e+00
   2.4375616e+01   0.0000000e+00
   2.4511793e+01   0.0000000e+00
   2.4647970e+01   0.0000000e+00
   2.4784146e+01   0.0000000e+00
   2.4920323e+01   0.0000000e+00
   2.5056500e+01   0.0000000e+00
   2.5192676e+01   0.0000000e+00
   2.5328853e+01   0.0000000e+00
   2.5465029e+01   0.0000000e+00
   2.5601206e+01   0.0000000e+00
   2.5737383e+01   0.0000000e+00
   2.5873559e+01   0.0000000e+00
   2.6009736e+01   0.0000000e+00
   2.6145913e+01   0.0000000e+00
   2.6282089e+01   0.0000000e+00
   2.6418266e+01   0.0000000e+00
   2.6554442e+01   0.0000000e+00
   2.6690619e+01   0.0000000e+00
   2.6826796e+01   0.0000000e+00
   2.6962972e+01   0.0000000e+00
   2.7099149e+01   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_4d/Shekel5_CR.txt <==
   0.0000000e+00   8.4205640e+00
   1.7091312e-01   7.8935636e+00
   3.4182624e-01   7.0385148e+00
   5.1273936e-01   6.3027719e+00
   6.8365248e-01   5.2276321e+00
   8.5456560e-01   4.5428499e+00
   1.0254787e+00   3.2201895e+00
   1.1963918e+00   2.5549363e+00
   1.3673050e+00   1.6748205e+00
   1.5382181e+00   1.2703332e+00
   1.7091312e+00   7.4257715e-01
   1.8800443e+00   5.2113220e-01
   2.0509574e+00   3.1936734e-01
   2.2218706e+00   1.9993196e-01
   2.3927837e+00   1.3282951e-01
   2.5636968e+00   9.3223233e-02
   2.7346099e+00   5.5734714e-02
   2.9055231e+00   3.9909166e-02
   3.0764362e+00   2.3709199e-02
   3.2473493e+00   1.4371946e-02
   3.4182624e+00   9.0148139e-03
   3.5891755e+00   5.9035890e-03
   3.7600887e+00   3.6280274e-03
   3.9310018e+00   2.5694304e-03
   4.1019149e+00   1.4599745e-03
   4.2728280e+00   1.1339768e-03
   4.4437411e+00   5.6614658e-04
   4.6146543e+00   4.3170595e-04
   4.7855674e+00   2.4412169e-04
   4.9564805e+00   1.6504202e-04
   5.1273936e+00   1.0657239e-04
   5.2983067e+00   6.4443879e-05
   5.4692199e+00   4.4902749e-05
   5.6401330e+00   3.1498049e-05
   5.8110461e+00   2.0016340e-05
   5.9819592e+00   1.2091658e-05
   6.1528723e+00   8.1721147e-06
   6.3237855e+00   4.9779935e-06
   6.4946986e+00   3.3642407e-06
   6.6656117e+00   2.0609772e-06
   6.8365248e+00   1.2854828e-06
   7.0074379e+00   8.7289788e-07
   7.1783511e+00   4.9314481e-07
   7.3492642e+00   3.4750952e-07
   7.5201773e+00   1.9096573e-07
   7.6910904e+00   1.4712890e-07
   7.8620035e+00   8.7363256e-08
   8.0329167e+00   5.4206486e-08
   8.2038298e+00   3.4163550e-08
   8.3747429e+00   2.2163155e-08
   8.5456560e+00   1.5734381e-08
   8.7165692e+00   8.8694065e-09
   8.8874823e+00   6.9353003e-09
   9.0583954e+00   4.1223753e-09
   9.2293085e+00   2.6517259e-09
   9.4002216e+00   1.5903101e-09
   9.5711348e+00   8.6671470e-10
   9.7420479e+00   6.0667560e-10
   9.9129610e+00   3.9608317e-10
   1.0083874e+01   2.5520741e-10
   1.0254787e+01   1.6928858e-10
   1.0425700e+01   1.0910561e-10
   1.0596613e+01   7.4100726e-11
   1.0767527e+01   4.0980552e-11
   1.0938440e+01   2.8046898e-11
   1.1109353e+01   1.6218138e-11
   1.1280266e+01   9.9866782e-12
   1.1451179e+01   7.7466922e-12
   1.1622092e+01   4.8228088e-12
   1.1793005e+01   3.2844838e-12
   1.1963918e+01   2.0410340e-12
   1.2134832e+01   1.1439738e-12
   1.2305745e+01   8.1712415e-13
   1.2476658e+01   5.1691984e-13
   1.2647571e+01   3.2507330e-13
   1.2818484e+01   2.2382096e-13
   1.2989397e+01   1.4388490e-13
   1.3160310e+01   8.3488771e-14
   1.3331223e+01   6.2172489e-14
   1.3502137e+01   3.9079850e-14
   1.3673050e+01   2.6645353e-14
   1.3843963e+01   1.7763568e-14
   1.4014876e+01   1.2434498e-14
   1.4185789e+01   8.8817842e-15
   1.4356702e+01   7.1054274e-15
   1.4527615e+01   5.3290705e-15
   1.4698528e+01   5.3290705e-15
   1.4869441e+01   3.5527137e-15
   1.5040355e+01   3.5527137e-15
   1.5211268e+01   3.5527137e-15
   1.5382181e+01   1.7763568e-15
   1.5553094e+01   1.7763568e-15
   1.5724007e+01   1.7763568e-15
   1.5894920e+01   1.7763568e-15
   1.6065833e+01   1.7763568e-15
   1.6236746e+01   0.0000000e+00
   1.6407660e+01   0.0000000e+00
   1.6578573e+01   0.0000000e+00
   1.6749486e+01   0.0000000e+00
   1.6920399e+01   0.0000000e+00
   1.7091312e+01   0.0000000e+00
   1.7262225e+01   0.0000000e+00
   1.7433138e+01   0.0000000e+00
   1.7604051e+01   0.0000000e+00
   1.7774965e+01   0.0000000e+00
   1.7945878e+01   0.0000000e+00
   1.8116791e+01   0.0000000e+00
   1.8287704e+01   0.0000000e+00
   1.8458617e+01   0.0000000e+00
   1.8629530e+01   0.0000000e+00
   1.8800443e+01   0.0000000e+00
   1.8971356e+01   0.0000000e+00
   1.9142270e+01   0.0000000e+00
   1.9313183e+01   0.0000000e+00
   1.9484096e+01   0.0000000e+00
   1.9655009e+01   0.0000000e+00
   1.9825922e+01   0.0000000e+00
   1.9996835e+01   0.0000000e+00
   2.0167748e+01   0.0000000e+00
   2.0338661e+01   0.0000000e+00
   2.0509574e+01   0.0000000e+00
   2.0680488e+01   0.0000000e+00
   2.0851401e+01   0.0000000e+00
   2.1022314e+01   0.0000000e+00
   2.1193227e+01   0.0000000e+00
   2.1364140e+01   0.0000000e+00
   2.1535053e+01   0.0000000e+00
   2.1705966e+01   0.0000000e+00
   2.1876879e+01   0.0000000e+00
   2.2047793e+01   0.0000000e+00
   2.2218706e+01   0.0000000e+00
   2.2389619e+01   0.0000000e+00
   2.2560532e+01   0.0000000e+00
   2.2731445e+01   0.0000000e+00
   2.2902358e+01   0.0000000e+00
   2.3073271e+01   0.0000000e+00
   2.3244184e+01   0.0000000e+00
   2.3415098e+01   0.0000000e+00
   2.3586011e+01   0.0000000e+00
   2.3756924e+01   0.0000000e+00
   2.3927837e+01   0.0000000e+00
   2.4098750e+01   0.0000000e+00
   2.4269663e+01   0.0000000e+00
   2.4440576e+01   0.0000000e+00
   2.4611489e+01   0.0000000e+00
   2.4782402e+01   0.0000000e+00
   2.4953316e+01   0.0000000e+00
   2.5124229e+01   0.0000000e+00
   2.5295142e+01   0.0000000e+00
   2.5466055e+01   0.0000000e+00
   2.5636968e+01   0.0000000e+00
   2.5807881e+01   0.0000000e+00
   2.5978794e+01   0.0000000e+00
   2.6149707e+01   0.0000000e+00
   2.6320621e+01   0.0000000e+00
   2.6491534e+01   0.0000000e+00
   2.6662447e+01   0.0000000e+00
   2.6833360e+01   0.0000000e+00
   2.7004273e+01   0.0000000e+00
   2.7175186e+01   0.0000000e+00
   2.7346099e+01   0.0000000e+00
   2.7517012e+01   0.0000000e+00
   2.7687926e+01   0.0000000e+00
   2.7858839e+01   0.0000000e+00
   2.8029752e+01   0.0000000e+00
   2.8200665e+01   0.0000000e+00
   2.8371578e+01   0.0000000e+00
   2.8542491e+01   0.0000000e+00
   2.8713404e+01   0.0000000e+00
   2.8884317e+01   0.0000000e+00
   2.9055231e+01   0.0000000e+00
   2.9226144e+01   0.0000000e+00
   2.9397057e+01   0.0000000e+00
   2.9567970e+01   0.0000000e+00
   2.9738883e+01   0.0000000e+00
   2.9909796e+01   0.0000000e+00
   3.0080709e+01   0.0000000e+00
   3.0251622e+01   0.0000000e+00
   3.0422535e+01   0.0000000e+00
   3.0593449e+01   0.0000000e+00
   3.0764362e+01   0.0000000e+00
   3.0935275e+01   0.0000000e+00
   3.1106188e+01   0.0000000e+00
   3.1277101e+01   0.0000000e+00
   3.1448014e+01   0.0000000e+00
   3.1618927e+01   0.0000000e+00
   3.1789840e+01   0.0000000e+00
   3.1960754e+01   0.0000000e+00
   3.2131667e+01   0.0000000e+00
   3.2302580e+01   0.0000000e+00
   3.2473493e+01   0.0000000e+00
   3.2644406e+01   0.0000000e+00
   3.2815319e+01   0.0000000e+00
   3.2986232e+01   0.0000000e+00
   3.3157145e+01   0.0000000e+00
   3.3328059e+01   0.0000000e+00
   3.3498972e+01   0.0000000e+00
   3.3669885e+01   0.0000000e+00
   3.3840798e+01   0.0000000e+00
   3.4011711e+01   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_4d/Shekel5_PSO.txt <==
   0.0000000e+00   8.7210312e+00
   4.0197229e-01   8.2276513e+00
   8.0394457e-01   7.6411348e+00
   1.2059169e+00   7.1428777e+00
   1.6078891e+00   6.3438320e+00
   2.0098614e+00   5.9784094e+00
   2.4118337e+00   5.5865006e+00
   2.8138060e+00   5.2656104e+00
   3.2157783e+00   5.1740553e+00
   3.6177506e+00   5.1185728e+00
   4.0197229e+00   5.0988069e+00
   4.4216952e+00   5.0818871e+00
   4.8236674e+00   5.0703395e+00
   5.2256397e+00   5.0611961e+00
   5.6276120e+00   5.0568562e+00
   6.0295843e+00   5.0554274e+00
   6.4315566e+00   5.0538816e+00
   6.8335289e+00   5.0532784e+00
   7.2355012e+00   5.0529079e+00
   7.6374734e+00   5.0527007e+00
   8.0394457e+00   5.0525932e+00
   8.4414180e+00   5.0525172e+00
   8.8433903e+00   5.0524735e+00
   9.2453626e+00   5.0524633e+00
   9.6473349e+00   5.0524483e+00
   1.0049307e+01   5.0524404e+00
   1.0451279e+01   5.0524350e+00
   1.0853252e+01   5.0524320e+00
   1.1255224e+01   5.0524307e+00
   1.1657196e+01   5.0524294e+00
   1.2059169e+01   5.0524286e+00
   1.2461141e+01   5.0524280e+00
   1.2863113e+01   5.0524279e+00
   1.3265085e+01   5.0524277e+00
   1.3667058e+01   5.0524277e+00
   1.4069030e+01   5.0524276e+00
   1.4471002e+01   5.0524276e+00
   1.4872975e+01   5.0524276e+00
   1.5274947e+01   5.0524276e+00
   1.5676919e+01   5.0524275e+00
   1.6078891e+01   5.0524275e+00
   1.6480864e+01   5.0524275e+00
   1.6882836e+01   5.0524275e+00
   1.7284808e+01   5.0524275e+00
   1.7686781e+01   5.0524275e+00
   1.8088753e+01   5.0524275e+00
   1.8490725e+01   5.0524275e+00
   1.8892697e+01   5.0524275e+00
   1.9294670e+01   5.0524275e+00
   1.9696642e+01   5.0524275e+00
   2.0098614e+01   5.0524275e+00
   2.0500587e+01   5.0524275e+00
   2.0902559e+01   5.0524275e+00
   2.1304531e+01   5.0524275e+00
   2.1706503e+01   5.0524275e+00
   2.2108476e+01   5.0524275e+00
   2.2510448e+01   5.0524275e+00
   2.2912420e+01   5.0524275e+00
   2.3314393e+01   5.0524275e+00
   2.3716365e+01   5.0524275e+00
   2.4118337e+01   5.0524275e+00
   2.4520309e+01   5.0524275e+00
   2.4922282e+01   5.0524275e+00
   2.5324254e+01   5.0524275e+00
   2.5726226e+01   5.0524275e+00
   2.6128199e+01   5.0524275e+00
   2.6530171e+01   5.0524275e+00
   2.6932143e+01   5.0524275e+00
   2.7334115e+01   5.0524275e+00
   2.7736088e+01   5.0524275e+00
   2.8138060e+01   5.0524275e+00
   2.8540032e+01   5.0524275e+00
   2.8942005e+01   5.0524275e+00
   2.9343977e+01   5.0524275e+00
   2.9745949e+01   5.0524275e+00
   3.0147921e+01   5.0524275e+00
   3.0549894e+01   5.0524275e+00
   3.0951866e+01   5.0524275e+00
   3.1353838e+01   5.0524275e+00
   3.1755811e+01   5.0524275e+00
   3.2157783e+01   5.0524275e+00
   3.2559755e+01   5.0524275e+00
   3.2961727e+01   5.0524275e+00
   3.3363700e+01   5.0524275e+00
   3.3765672e+01   5.0524275e+00
   3.4167644e+01   5.0524275e+00
   3.4569617e+01   5.0524275e+00
   3.4971589e+01   5.0524275e+00
   3.5373561e+01   5.0524275e+00
   3.5775533e+01   5.0524275e+00
   3.6177506e+01   5.0524275e+00
   3.6579478e+01   5.0524275e+00
   3.6981450e+01   5.0524275e+00
   3.7383423e+01   5.0524275e+00
   3.7785395e+01   5.0524275e+00
   3.8187367e+01   5.0524275e+00
   3.8589339e+01   5.0524275e+00
   3.8991312e+01   5.0524275e+00
   3.9393284e+01   5.0524275e+00
   3.9795256e+01   5.0524275e+00
   4.0197229e+01   5.0524275e+00
   4.0599201e+01   5.0524275e+00
   4.1001173e+01   5.0524275e+00
   4.1403146e+01   5.0524275e+00
   4.1805118e+01   5.0524275e+00
   4.2207090e+01   5.0524275e+00
   4.2609062e+01   5.0524275e+00
   4.3011035e+01   5.0524275e+00
   4.3413007e+01   5.0524275e+00
   4.3814979e+01   5.0524275e+00
   4.4216952e+01   5.0524275e+00
   4.4618924e+01   5.0524275e+00
   4.5020896e+01   5.0524275e+00
   4.5422868e+01   5.0524275e+00
   4.5824841e+01   5.0524275e+00
   4.6226813e+01   5.0524275e+00
   4.6628785e+01   5.0524275e+00
   4.7030758e+01   5.0524275e+00
   4.7432730e+01   5.0524275e+00
   4.7834702e+01   5.0524275e+00
   4.8236674e+01   5.0524275e+00
   4.8638647e+01   5.0524275e+00
   4.9040619e+01   5.0524275e+00
   4.9442591e+01   5.0524275e+00
   4.9844564e+01   5.0524275e+00
   5.0246536e+01   5.0524275e+00
   5.0648508e+01   5.0524275e+00
   5.1050480e+01   5.0524275e+00
   5.1452453e+01   5.0524275e+00
   5.1854425e+01   5.0524275e+00
   5.2256397e+01   5.0524275e+00
   5.2658370e+01   5.0524275e+00
   5.3060342e+01   5.0524275e+00
   5.3462314e+01   5.0524275e+00
   5.3864286e+01   5.0524275e+00
   5.4266259e+01   5.0524275e+00
   5.4668231e+01   5.0524275e+00
   5.5070203e+01   5.0524275e+00
   5.5472176e+01   5.0524275e+00
   5.5874148e+01   5.0524275e+00
   5.6276120e+01   5.0524275e+00
   5.6678092e+01   5.0524275e+00
   5.7080065e+01   5.0524275e+00
   5.7482037e+01   5.0524275e+00
   5.7884009e+01   5.0524275e+00
   5.8285982e+01   5.0524275e+00
   5.8687954e+01   5.0524275e+00
   5.9089926e+01   5.0524275e+00
   5.9491898e+01   5.0524275e+00
   5.9893871e+01   5.0524275e+00
   6.0295843e+01   5.0524275e+00
   6.0697815e+01   5.0524275e+00
   6.1099788e+01   5.0524275e+00
   6.1501760e+01   5.0524275e+00
   6.1903732e+01   5.0524275e+00
   6.2305704e+01   5.0524275e+00
   6.2707677e+01   5.0524275e+00
   6.3109649e+01   5.0524275e+00
   6.3511621e+01   5.0524275e+00
   6.3913594e+01   5.0524275e+00
   6.4315566e+01   5.0524275e+00
   6.4717538e+01   5.0524275e+00
   6.5119510e+01   5.0524275e+00
   6.5521483e+01   5.0524275e+00
   6.5923455e+01   5.0524275e+00
   6.6325427e+01   5.0524275e+00
   6.6727400e+01   5.0524275e+00
   6.7129372e+01   5.0524275e+00
   6.7531344e+01   5.0524275e+00
   6.7933316e+01   5.0524275e+00
   6.8335289e+01   5.0524275e+00
   6.8737261e+01   5.0524275e+00
   6.9139233e+01   5.0524275e+00
   6.9541206e+01   5.0524275e+00
   6.9943178e+01   5.0524275e+00
   7.0345150e+01   5.0524275e+00
   7.0747122e+01   5.0524275e+00
   7.1149095e+01   5.0524275e+00
   7.1551067e+01   5.0524275e+00
   7.1953039e+01   5.0524275e+00
   7.2355012e+01   5.0524275e+00
   7.2756984e+01   5.0524275e+00
   7.3158956e+01   5.0524275e+00
   7.3560928e+01   5.0524275e+00
   7.3962901e+01   5.0524275e+00
   7.4364873e+01   5.0524275e+00
   7.4766845e+01   5.0524275e+00
   7.5168818e+01   5.0524275e+00
   7.5570790e+01   5.0524275e+00
   7.5972762e+01   5.0524275e+00
   7.6374734e+01   5.0524275e+00
   7.6776707e+01   5.0524275e+00
   7.7178679e+01   5.0524275e+00
   7.7580651e+01   5.0524275e+00
   7.7982624e+01   5.0524275e+00
   7.8384596e+01   5.0524275e+00
   7.8786568e+01   5.0524275e+00
   7.9188540e+01   5.0524275e+00
   7.9590513e+01   5.0524275e+00
   7.9992485e+01   5.0524275e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_4d/Shekel7_CG.txt <==
   0.0000000e+00   7.6466508e+00
   1.8213038e-01   7.6466508e+00
   3.6426075e-01   5.4204847e+00
   5.4639113e-01   5.4204847e+00
   7.2852151e-01   3.6926335e+00
   9.1065188e-01   3.3876875e+00
   1.0927823e+00   1.8056951e+00
   1.2749126e+00   1.8056951e+00
   1.4570430e+00   7.6864756e-01
   1.6391734e+00   7.6864756e-01
   1.8213038e+00   3.7257202e-01
   2.0034341e+00   3.5363338e-01
   2.1855645e+00   1.3994516e-01
   2.3676949e+00   1.3994516e-01
   2.5498253e+00   6.3089181e-02
   2.7319557e+00   6.2676827e-02
   2.9140860e+00   2.2909141e-02
   3.0962164e+00   2.2909141e-02
   3.2783468e+00   1.1355538e-02
   3.4604772e+00   1.0030843e-02
   3.6426075e+00   4.3167525e-03
   3.8247379e+00   4.3167525e-03
   4.0068683e+00   1.7274991e-03
   4.1889987e+00   1.7274991e-03
   4.3711290e+00   8.2482279e-04
   4.5532594e+00   8.1863017e-04
   4.7353898e+00   3.5740618e-04
   4.9175202e+00   3.5740618e-04
   5.0996506e+00   2.2293973e-04
   5.2817809e+00   2.0829948e-04
   5.4639113e+00   1.4179223e-04
   5.6460417e+00   6.8546082e-05
   5.8281721e+00   3.9037101e-05
   6.0103024e+00   3.9037101e-05
   6.1924328e+00   2.6596976e-05
   6.3745632e+00   9.6886277e-06
   6.5566936e+00   5.5781840e-06
   6.7388239e+00   5.4330364e-06
   6.9209543e+00   3.3517454e-06
   7.1030847e+00   2.1538860e-06
   7.2852151e+00   1.4604345e-06
   7.4673455e+00   9.2867018e-07
   7.6494758e+00   5.4285703e-07
   7.8316062e+00   3.5136363e-07
   8.0137366e+00   2.5846712e-07
   8.1958670e+00   1.6318838e-07
   8.3779973e+00   8.3454086e-08
   8.5601277e+00   5.5207451e-08
   8.7422581e+00   4.9225724e-08
   8.9243885e+00   3.0756997e-08
   9.1065188e+00   1.1233384e-08
   9.2886492e+00   8.0838944e-09
   9.4707796e+00   6.3448375e-09
   9.6529100e+00   5.0105484e-09
   9.8350404e+00   2.9688021e-09
   1.0017171e+01   1.3112835e-09
   1.0199301e+01   1.0132695e-09
   1.0381431e+01   7.9529805e-10
   1.0563562e+01   5.2823523e-10
   1.0745692e+01   2.4719959e-10
   1.0927823e+01   1.4836843e-10
   1.1109953e+01   1.4836843e-10
   1.1292083e+01   1.0114931e-10
   1.1474214e+01   3.5440095e-11
   1.1656344e+01   2.0419222e-11
   1.1838474e+01   1.9564794e-11
   1.2020605e+01   1.2013501e-11
   1.2202735e+01   8.5833562e-12
   1.2384866e+01   5.8317795e-12
   1.2566996e+01   3.1725733e-12
   1.2749126e+01   1.8260948e-12
   1.2931257e+01   1.5383250e-12
   1.3113387e+01   1.1297629e-12
   1.3295518e+01   4.9737992e-13
   1.3477648e+01   2.3803182e-13
   1.3659778e+01   2.3803182e-13
   1.3841909e+01   1.9007018e-13
   1.4024039e+01   9.7699626e-14
   1.4206169e+01   4.2632564e-14
   1.4388300e+01   4.2632564e-14
   1.4570430e+01   3.1974423e-14
   1.4752561e+01   2.1316282e-14
   1.4934691e+01   1.2434498e-14
   1.5116821e+01   1.0658141e-14
   1.5298952e+01   1.0658141e-14
   1.5481082e+01   5.3290705e-15
   1.5663212e+01   5.3290705e-15
   1.5845343e+01   5.3290705e-15
   1.6027473e+01   5.3290705e-15
   1.6209604e+01   3.5527137e-15
   1.6391734e+01   1.7763568e-15
   1.6573864e+01   1.7763568e-15
   1.6755995e+01   1.7763568e-15
   1.6938125e+01   1.7763568e-15
   1.7120255e+01   1.7763568e-15
   1.7302386e+01   0.0000000e+00
   1.7484516e+01   0.0000000e+00
   1.7666647e+01   0.0000000e+00
   1.7848777e+01   0.0000000e+00
   1.8030907e+01   0.0000000e+00
   1.8213038e+01   0.0000000e+00
   1.8395168e+01   0.0000000e+00
   1.8577298e+01   0.0000000e+00
   1.8759429e+01   0.0000000e+00
   1.8941559e+01   0.0000000e+00
   1.9123690e+01   0.0000000e+00
   1.9305820e+01   0.0000000e+00
   1.9487950e+01   0.0000000e+00
   1.9670081e+01   0.0000000e+00
   1.9852211e+01   0.0000000e+00
   2.0034341e+01   0.0000000e+00
   2.0216472e+01   0.0000000e+00
   2.0398602e+01   0.0000000e+00
   2.0580733e+01   0.0000000e+00
   2.0762863e+01   0.0000000e+00
   2.0944993e+01   0.0000000e+00
   2.1127124e+01   0.0000000e+00
   2.1309254e+01   0.0000000e+00
   2.1491384e+01   0.0000000e+00
   2.1673515e+01   0.0000000e+00
   2.1855645e+01   0.0000000e+00
   2.2037776e+01   0.0000000e+00
   2.2219906e+01   0.0000000e+00
   2.2402036e+01   0.0000000e+00
   2.2584167e+01   0.0000000e+00
   2.2766297e+01   0.0000000e+00
   2.2948427e+01   0.0000000e+00
   2.3130558e+01   0.0000000e+00
   2.3312688e+01   0.0000000e+00
   2.3494819e+01   0.0000000e+00
   2.3676949e+01   0.0000000e+00
   2.3859079e+01   0.0000000e+00
   2.4041210e+01   0.0000000e+00
   2.4223340e+01   0.0000000e+00
   2.4405471e+01   0.0000000e+00
   2.4587601e+01   0.0000000e+00
   2.4769731e+01   0.0000000e+00
   2.4951862e+01   0.0000000e+00
   2.5133992e+01   0.0000000e+00
   2.5316122e+01   0.0000000e+00
   2.5498253e+01   0.0000000e+00
   2.5680383e+01   0.0000000e+00
   2.5862514e+01   0.0000000e+00
   2.6044644e+01   0.0000000e+00
   2.6226774e+01   0.0000000e+00
   2.6408905e+01   0.0000000e+00
   2.6591035e+01   0.0000000e+00
   2.6773165e+01   0.0000000e+00
   2.6955296e+01   0.0000000e+00
   2.7137426e+01   0.0000000e+00
   2.7319557e+01   0.0000000e+00
   2.7501687e+01   0.0000000e+00
   2.7683817e+01   0.0000000e+00
   2.7865948e+01   0.0000000e+00
   2.8048078e+01   0.0000000e+00
   2.8230208e+01   0.0000000e+00
   2.8412339e+01   0.0000000e+00
   2.8594469e+01   0.0000000e+00
   2.8776600e+01   0.0000000e+00
   2.8958730e+01   0.0000000e+00
   2.9140860e+01   0.0000000e+00
   2.9322991e+01   0.0000000e+00
   2.9505121e+01   0.0000000e+00
   2.9687251e+01   0.0000000e+00
   2.9869382e+01   0.0000000e+00
   3.0051512e+01   0.0000000e+00
   3.0233643e+01   0.0000000e+00
   3.0415773e+01   0.0000000e+00
   3.0597903e+01   0.0000000e+00
   3.0780034e+01   0.0000000e+00
   3.0962164e+01   0.0000000e+00
   3.1144294e+01   0.0000000e+00
   3.1326425e+01   0.0000000e+00
   3.1508555e+01   0.0000000e+00
   3.1690686e+01   0.0000000e+00
   3.1872816e+01   0.0000000e+00
   3.2054946e+01   0.0000000e+00
   3.2237077e+01   0.0000000e+00
   3.2419207e+01   0.0000000e+00
   3.2601337e+01   0.0000000e+00
   3.2783468e+01   0.0000000e+00
   3.2965598e+01   0.0000000e+00
   3.3147729e+01   0.0000000e+00
   3.3329859e+01   0.0000000e+00
   3.3511989e+01   0.0000000e+00
   3.3694120e+01   0.0000000e+00
   3.3876250e+01   0.0000000e+00
   3.4058380e+01   0.0000000e+00
   3.4240511e+01   0.0000000e+00
   3.4422641e+01   0.0000000e+00
   3.4604772e+01   0.0000000e+00
   3.4786902e+01   0.0000000e+00
   3.4969032e+01   0.0000000e+00
   3.5151163e+01   0.0000000e+00
   3.5333293e+01   0.0000000e+00
   3.5515423e+01   0.0000000e+00
   3.5697554e+01   0.0000000e+00
   3.5879684e+01   0.0000000e+00
   3.6061815e+01   0.0000000e+00
   3.6243945e+01   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_4d/Shekel7_CR.txt <==
   0.0000000e+00   8.4906075e+00
   2.2200318e-01   7.8069934e+00
   4.4400636e-01   7.2768842e+00
   6.6600954e-01   6.1523910e+00
   8.8801272e-01   5.6339768e+00
   1.1100159e+00   4.3553906e+00
   1.3320191e+00   3.4145532e+00
   1.5540223e+00   2.2449216e+00
   1.7760254e+00   1.6154646e+00
   1.9980286e+00   1.0232672e+00
   2.2200318e+00   7.4088991e-01
   2.4420350e+00   4.8500219e-01
   2.6640382e+00   3.2299767e-01
   2.8860414e+00   2.1624478e-01
   3.1080445e+00   1.2742317e-01
   3.3300477e+00   7.6430659e-02
   3.5520509e+00   4.7715723e-02
   3.7740541e+00   3.7821302e-02
   3.9960573e+00   2.2847638e-02
   4.2180604e+00   1.4295598e-02
   4.4400636e+00   9.1924537e-03
   4.6620668e+00   6.2133367e-03
   4.8840700e+00   4.0921117e-03
   5.1060732e+00   2.4930406e-03
   5.3280763e+00   1.5542083e-03
   5.5500795e+00   9.6778138e-04
   5.7720827e+00   6.2386631e-04
   5.9940859e+00   3.7709998e-04
   6.2160891e+00   2.3819022e-04
   6.4380922e+00   1.4877892e-04
   6.6600954e+00   1.0220512e-04
   6.8820986e+00   7.2379104e-05
   7.1041018e+00   3.6911934e-05
   7.3261050e+00   2.7596865e-05
   7.5481082e+00   1.8725944e-05
   7.7701113e+00   1.1974212e-05
   7.9921145e+00   7.6186802e-06
   8.2141177e+00   4.8543519e-06
   8.4361209e+00   2.9531188e-06
   8.6581241e+00   1.9005098e-06
   8.8801272e+00   1.2712030e-06
   9.1021304e+00   8.6978304e-07
   9.3241336e+00   5.4843405e-07
   9.5461368e+00   3.4100297e-07
   9.7681400e+00   2.0866886e-07
   9.9901431e+00   1.1507936e-07
   1.0212146e+01   7.6615493e-08
   1.0434150e+01   5.1998899e-08
   1.0656153e+01   3.5056143e-08
   1.0878156e+01   2.0965265e-08
   1.1100159e+01   1.3530348e-08
   1.1322162e+01   8.1386577e-09
   1.1544165e+01   5.8586220e-09
   1.1766169e+01   4.1017785e-09
   1.1988172e+01   2.4098856e-09
   1.2210175e+01   1.4771491e-09
   1.2432178e+01   9.2687635e-10
   1.2654181e+01   5.7413985e-10
   1.2876184e+01   3.7030823e-10
   1.3098188e+01   2.5023716e-10
   1.3320191e+01   1.7396395e-10
   1.3542194e+01   1.1017498e-10
   1.3764197e+01   6.5050187e-11
   1.3986200e+01   4.6918913e-11
   1.4208204e+01   2.6432190e-11
   1.4430207e+01   1.7202240e-11
   1.4652210e+01   1.1198154e-11
   1.4874213e+01   7.2173378e-12
   1.5096216e+01   5.1390003e-12
   1.5318219e+01   2.8776981e-12
   1.5540223e+01   1.8491875e-12
   1.5762226e+01   1.1635137e-12
   1.5984229e+01   7.8159701e-13
   1.6206232e+01   4.7073456e-13
   1.6428235e+01   3.1441516e-13
   1.6650239e+01   1.8651747e-13
   1.6872242e+01   1.2789769e-13
   1.7094245e+01   9.0594199e-14
   1.7316248e+01   6.2172489e-14
   1.7538251e+01   3.9079850e-14
   1.7760254e+01   2.3092639e-14
   1.7982258e+01   1.5987212e-14
   1.8204261e+01   1.2434498e-14
   1.8426264e+01   8.8817842e-15
   1.8648267e+01   7.1054274e-15
   1.8870270e+01   5.3290705e-15
   1.9092274e+01   5.3290705e-15
   1.9314277e+01   3.5527137e-15
   1.9536280e+01   3.5527137e-15
   1.9758283e+01   1.7763568e-15
   1.9980286e+01   1.7763568e-15
   2.0202289e+01   1.7763568e-15
   2.0424293e+01   1.7763568e-15
   2.0646296e+01   1.7763568e-15
   2.0868299e+01   0.0000000e+00
   2.1090302e+01   0.0000000e+00
   2.1312305e+01   0.0000000e+00
   2.1534309e+01   0.0000000e+00
   2.1756312e+01   0.0000000e+00
   2.1978315e+01   0.0000000e+00
   2.2200318e+01   0.0000000e+00
   2.2422321e+01   0.0000000e+00
   2.2644324e+01   0.0000000e+00
   2.2866328e+01   0.0000000e+00
   2.3088331e+01   0.0000000e+00
   2.3310334e+01   0.0000000e+00
   2.3532337e+01   0.0000000e+00
   2.3754340e+01   0.0000000e+00
   2.3976344e+01   0.0000000e+00
   2.4198347e+01   0.0000000e+00
   2.4420350e+01   0.0000000e+00
   2.4642353e+01   0.0000000e+00
   2.4864356e+01   0.0000000e+00
   2.5086359e+01   0.0000000e+00
   2.5308363e+01   0.0000000e+00
   2.5530366e+01   0.0000000e+00
   2.5752369e+01   0.0000000e+00
   2.5974372e+01  -1.7763568e-15
   2.6196375e+01  -1.7763568e-15
   2.6418379e+01  -1.7763568e-15
   2.6640382e+01  -1.7763568e-15
   2.6862385e+01  -1.7763568e-15
   2.7084388e+01  -1.7763568e-15
   2.7306391e+01  -1.7763568e-15
   2.7528394e+01  -1.7763568e-15
   2.7750398e+01  -1.7763568e-15
   2.7972401e+01  -1.7763568e-15
   2.8194404e+01  -1.7763568e-15
   2.8416407e+01  -1.7763568e-15
   2.8638410e+01  -1.7763568e-15
   2.8860414e+01  -1.7763568e-15
   2.9082417e+01  -1.7763568e-15
   2.9304420e+01  -1.7763568e-15
   2.9526423e+01  -1.7763568e-15
   2.9748426e+01  -1.7763568e-15
   2.9970429e+01  -1.7763568e-15
   3.0192433e+01  -1.7763568e-15
   3.0414436e+01  -1.7763568e-15
   3.0636439e+01  -1.7763568e-15
   3.0858442e+01  -1.7763568e-15
   3.1080445e+01  -1.7763568e-15
   3.1302449e+01  -1.7763568e-15
   3.1524452e+01  -1.7763568e-15
   3.1746455e+01  -1.7763568e-15
   3.1968458e+01  -1.7763568e-15
   3.2190461e+01  -1.7763568e-15
   3.2412464e+01  -1.7763568e-15
   3.2634468e+01  -1.7763568e-15
   3.2856471e+01  -1.7763568e-15
   3.3078474e+01  -1.7763568e-15
   3.3300477e+01  -1.7763568e-15
   3.3522480e+01  -1.7763568e-15
   3.3744483e+01  -1.7763568e-15
   3.3966487e+01  -1.7763568e-15
   3.4188490e+01  -1.7763568e-15
   3.4410493e+01  -1.7763568e-15
   3.4632496e+01  -1.7763568e-15
   3.4854499e+01  -1.7763568e-15
   3.5076503e+01  -1.7763568e-15
   3.5298506e+01  -1.7763568e-15
   3.5520509e+01  -1.7763568e-15
   3.5742512e+01  -1.7763568e-15
   3.5964515e+01  -1.7763568e-15
   3.6186518e+01  -1.7763568e-15
   3.6408522e+01  -1.7763568e-15
   3.6630525e+01  -1.7763568e-15
   3.6852528e+01  -1.7763568e-15
   3.7074531e+01  -1.7763568e-15
   3.7296534e+01  -1.7763568e-15
   3.7518538e+01  -1.7763568e-15
   3.7740541e+01  -1.7763568e-15
   3.7962544e+01  -1.7763568e-15
   3.8184547e+01  -1.7763568e-15
   3.8406550e+01  -1.7763568e-15
   3.8628553e+01  -1.7763568e-15
   3.8850557e+01  -1.7763568e-15
   3.9072560e+01  -1.7763568e-15
   3.9294563e+01  -1.7763568e-15
   3.9516566e+01  -1.7763568e-15
   3.9738569e+01  -1.7763568e-15
   3.9960573e+01  -1.7763568e-15
   4.0182576e+01  -1.7763568e-15
   4.0404579e+01  -1.7763568e-15
   4.0626582e+01  -1.7763568e-15
   4.0848585e+01  -1.7763568e-15
   4.1070588e+01  -1.7763568e-15
   4.1292592e+01  -1.7763568e-15
   4.1514595e+01  -1.7763568e-15
   4.1736598e+01  -1.7763568e-15
   4.1958601e+01  -1.7763568e-15
   4.2180604e+01  -1.7763568e-15
   4.2402608e+01  -1.7763568e-15
   4.2624611e+01  -1.7763568e-15
   4.2846614e+01  -1.7763568e-15
   4.3068617e+01  -1.7763568e-15
   4.3290620e+01  -1.7763568e-15
   4.3512623e+01  -1.7763568e-15
   4.3734627e+01  -1.7763568e-15
   4.3956630e+01  -1.7763568e-15
   4.4178633e+01  -1.7763568e-15


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_4d/Shekel7_PSO.txt <==
   0.0000000e+00   8.6655063e+00
   4.4927283e-01   8.3116868e+00
   8.9854566e-01   7.6617632e+00
   1.3478185e+00   6.9290350e+00
   1.7970913e+00   6.2337818e+00
   2.2463641e+00   5.7744892e+00
   2.6956370e+00   5.4351618e+00
   3.1449098e+00   3.9867211e+00
   3.5941826e+00   3.1997991e+00
   4.0434555e+00   2.1586745e+00
   4.4927283e+00   1.6172098e+00
   4.9420011e+00   9.5793094e-01
   5.3912739e+00   3.8747601e-01
   5.8405468e+00   2.3904534e-01
   6.2898196e+00   1.3658304e-01
   6.7390924e+00   1.0809000e-01
   7.1883653e+00   3.7901737e-02
   7.6376381e+00   2.9946746e-02
   8.0869109e+00   1.8415793e-02
   8.5361838e+00   8.3656691e-03
   8.9854566e+00   6.1122270e-03
   9.4347294e+00   3.1264072e-03
   9.8840022e+00   1.9715096e-03
   1.0333275e+01   1.1800741e-03
   1.0782548e+01   6.9713876e-04
   1.1231821e+01   4.0393774e-04
   1.1681094e+01   1.8643901e-04
   1.2130366e+01   1.4976188e-04
   1.2579639e+01   7.0727402e-05
   1.3028912e+01   4.5203465e-05
   1.3478185e+01   2.7352494e-05
   1.3927458e+01   1.5940964e-05
   1.4376731e+01   1.0405359e-05
   1.4826003e+01   5.3810201e-06
   1.5275276e+01   3.1714380e-06
   1.5724549e+01   1.9504001e-06
   1.6173822e+01   1.3918749e-06
   1.6623095e+01   4.6493521e-07
   1.7072368e+01   3.0602399e-07
   1.7521640e+01   2.1784055e-07
   1.7970913e+01   1.1207649e-07
   1.8420186e+01   1.0635188e-07
   1.8869459e+01   4.2976174e-08
   1.9318732e+01   2.9867202e-08
   1.9768004e+01   2.0624341e-08
   2.0217277e+01   9.7580966e-09
   2.0666550e+01   5.7823435e-09
   2.1115823e+01   4.3896673e-09
   2.1565096e+01   3.2829046e-09
   2.2014369e+01   1.2276669e-09
   2.2463641e+01   9.4958530e-10
   2.2912914e+01   5.5344884e-10
   2.3362187e+01   3.0231639e-10
   2.3811460e+01   1.7197088e-10
   2.4260733e+01   8.1163520e-11
   2.4710006e+01   5.7839955e-11
   2.5159278e+01   4.5597304e-11
   2.5608551e+01   3.2251535e-11
   2.6057824e+01   2.4025226e-11
   2.6507097e+01   7.4020789e-12
   2.6956370e+01   5.1301186e-12
   2.7405643e+01   2.6911806e-12
   2.7854915e+01   1.8598456e-12
   2.8304188e+01   1.0604850e-12
   2.8753461e+01   5.8086869e-13
   2.9202734e+01   4.0145665e-13
   2.9652007e+01   2.8244074e-13
   3.0101280e+01   1.5454305e-13
   3.0550552e+01   9.4146912e-14
   3.0999825e+01   5.3290705e-14
   3.1449098e+01   4.7961635e-14
   3.1898371e+01   2.6645353e-14
   3.2347644e+01   1.5987212e-14
   3.2796917e+01   1.2434498e-14
   3.3246189e+01   8.8817842e-15
   3.3695462e+01   5.3290705e-15
   3.4144735e+01   5.3290705e-15
   3.4594008e+01   5.3290705e-15
   3.5043281e+01   3.5527137e-15
   3.5492554e+01   3.5527137e-15
   3.5941826e+01   1.7763568e-15
   3.6391099e+01   1.7763568e-15
   3.6840372e+01   1.7763568e-15
   3.7289645e+01   1.7763568e-15
   3.7738918e+01   1.7763568e-15
   3.8188190e+01   1.7763568e-15
   3.8637463e+01   1.7763568e-15
   3.9086736e+01   1.7763568e-15
   3.9536009e+01   1.7763568e-15
   3.9985282e+01   1.7763568e-15
   4.0434555e+01   0.0000000e+00
   4.0883827e+01   0.0000000e+00
   4.1333100e+01   0.0000000e+00
   4.1782373e+01   0.0000000e+00
   4.2231646e+01   0.0000000e+00
   4.2680919e+01   0.0000000e+00
   4.3130192e+01   0.0000000e+00
   4.3579464e+01   0.0000000e+00
   4.4028737e+01   0.0000000e+00
   4.4478010e+01   0.0000000e+00
   4.4927283e+01   0.0000000e+00
   4.5376556e+01   0.0000000e+00
   4.5825829e+01   0.0000000e+00
   4.6275101e+01   0.0000000e+00
   4.6724374e+01   0.0000000e+00
   4.7173647e+01   0.0000000e+00
   4.7622920e+01   0.0000000e+00
   4.8072193e+01   0.0000000e+00
   4.8521466e+01   0.0000000e+00
   4.8970738e+01   0.0000000e+00
   4.9420011e+01   0.0000000e+00
   4.9869284e+01   0.0000000e+00
   5.0318557e+01   0.0000000e+00
   5.0767830e+01   0.0000000e+00
   5.1217103e+01   0.0000000e+00
   5.1666375e+01   0.0000000e+00
   5.2115648e+01   0.0000000e+00
   5.2564921e+01   0.0000000e+00
   5.3014194e+01   0.0000000e+00
   5.3463467e+01   0.0000000e+00
   5.3912739e+01   0.0000000e+00
   5.4362012e+01   0.0000000e+00
   5.4811285e+01   0.0000000e+00
   5.5260558e+01   0.0000000e+00
   5.5709831e+01   0.0000000e+00
   5.6159104e+01   0.0000000e+00
   5.6608376e+01   0.0000000e+00
   5.7057649e+01   0.0000000e+00
   5.7506922e+01   0.0000000e+00
   5.7956195e+01   0.0000000e+00
   5.8405468e+01   0.0000000e+00
   5.8854741e+01   0.0000000e+00
   5.9304013e+01   0.0000000e+00
   5.9753286e+01   0.0000000e+00
   6.0202559e+01   0.0000000e+00
   6.0651832e+01   0.0000000e+00
   6.1101105e+01   0.0000000e+00
   6.1550378e+01   0.0000000e+00
   6.1999650e+01   0.0000000e+00
   6.2448923e+01   0.0000000e+00
   6.2898196e+01   0.0000000e+00
   6.3347469e+01   0.0000000e+00
   6.3796742e+01   0.0000000e+00
   6.4246015e+01   0.0000000e+00
   6.4695287e+01   0.0000000e+00
   6.5144560e+01   0.0000000e+00
   6.5593833e+01   0.0000000e+00
   6.6043106e+01   0.0000000e+00
   6.6492379e+01   0.0000000e+00
   6.6941652e+01   0.0000000e+00
   6.7390924e+01   0.0000000e+00
   6.7840197e+01   0.0000000e+00
   6.8289470e+01   0.0000000e+00
   6.8738743e+01   0.0000000e+00
   6.9188016e+01   0.0000000e+00
   6.9637289e+01   0.0000000e+00
   7.0086561e+01   0.0000000e+00
   7.0535834e+01   0.0000000e+00
   7.0985107e+01   0.0000000e+00
   7.1434380e+01   0.0000000e+00
   7.1883653e+01   0.0000000e+00
   7.2332925e+01   0.0000000e+00
   7.2782198e+01   0.0000000e+00
   7.3231471e+01   0.0000000e+00
   7.3680744e+01   0.0000000e+00
   7.4130017e+01   0.0000000e+00
   7.4579290e+01   0.0000000e+00
   7.5028562e+01   0.0000000e+00
   7.5477835e+01   0.0000000e+00
   7.5927108e+01   0.0000000e+00
   7.6376381e+01   0.0000000e+00
   7.6825654e+01   0.0000000e+00
   7.7274927e+01   0.0000000e+00
   7.7724199e+01  -1.7763568e-15
   7.8173472e+01  -1.7763568e-15
   7.8622745e+01  -1.7763568e-15
   7.9072018e+01  -1.7763568e-15
   7.9521291e+01  -1.7763568e-15
   7.9970564e+01  -1.7763568e-15
   8.0419836e+01  -1.7763568e-15
   8.0869109e+01  -1.7763568e-15
   8.1318382e+01  -1.7763568e-15
   8.1767655e+01  -1.7763568e-15
   8.2216928e+01  -1.7763568e-15
   8.2666201e+01  -1.7763568e-15
   8.3115473e+01  -1.7763568e-15
   8.3564746e+01  -1.7763568e-15
   8.4014019e+01  -1.7763568e-15
   8.4463292e+01  -1.7763568e-15
   8.4912565e+01  -1.7763568e-15
   8.5361838e+01  -1.7763568e-15
   8.5811110e+01  -1.7763568e-15
   8.6260383e+01  -1.7763568e-15
   8.6709656e+01  -1.7763568e-15
   8.7158929e+01  -1.7763568e-15
   8.7608202e+01  -1.7763568e-15
   8.8057475e+01  -1.7763568e-15
   8.8506747e+01  -1.7763568e-15
   8.8956020e+01  -1.7763568e-15
   8.9405293e+01  -1.7763568e-15


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_4d/deVilliers_Glasser1_CG.txt <==
   0.0000000e+00   9.1791962e+04
   4.8782391e+00   8.4924493e+04
   9.7564782e+00   7.5571050e+04
   1.4634717e+01   4.3037904e+04
   1.9512956e+01   4.3037904e+04
   2.4391196e+01   4.3037904e+04
   2.9269435e+01   1.3541187e+04
   3.4147674e+01   1.3541187e+04
   3.9025913e+01   1.3541187e+04
   4.3904152e+01   6.5074595e+03
   4.8782391e+01   6.5074595e+03
   5.3660630e+01   6.5074595e+03
   5.8538869e+01   6.5074595e+03
   6.3417109e+01   6.5074595e+03
   6.8295348e+01   6.5074595e+03
   7.3173587e+01   6.4024920e+03
   7.8051826e+01   6.0903489e+03
   8.2930065e+01   6.0903489e+03
   8.7808304e+01   5.4838023e+03
   9.2686543e+01   5.1564022e+03
   9.7564782e+01   4.6270847e+03
   1.0244302e+02   3.5007327e+03
   1.0732126e+02   2.9683328e+03
   1.1219950e+02   2.8330206e+03
   1.1707774e+02   2.7831927e+03
   1.2195598e+02   2.6441230e+03
   1.2683422e+02   2.5984049e+03
   1.3171246e+02   2.5311778e+03
   1.3659070e+02   2.5311778e+03
   1.4146893e+02   2.5143058e+03
   1.4634717e+02   2.4948145e+03
   1.5122541e+02   2.4884166e+03
   1.5610365e+02   2.4738454e+03
   1.6098189e+02   2.4707128e+03
   1.6586013e+02   2.4622626e+03
   1.7073837e+02   2.4603823e+03
   1.7561661e+02   2.4557568e+03
   1.8049485e+02   2.4540300e+03
   1.8537309e+02   2.4515388e+03
   1.9025133e+02   2.4501738e+03
   1.9512956e+02   2.4488534e+03
   2.0000780e+02   2.4479601e+03
   2.0488604e+02   2.4471881e+03
   2.0976428e+02   2.4465994e+03
   2.1464252e+02   2.4461157e+03
   2.1952076e+02   2.4457357e+03
   2.2439900e+02   2.4454355e+03
   2.2927724e+02   2.4451894e+03
   2.3415548e+02   2.4450007e+03
   2.3903372e+02   2.4448449e+03
   2.4391196e+02   2.4447237e+03
   2.4879019e+02   2.4446233e+03
   2.5366843e+02   2.4445456e+03
   2.5854667e+02   2.4444824e+03
   2.6342491e+02   2.4444324e+03
   2.6830315e+02   2.4443921e+03
   2.7318139e+02   2.4443601e+03
   2.7805963e+02   2.4443344e+03
   2.8293787e+02   2.4443139e+03
   2.8781611e+02   2.4442975e+03
   2.9269435e+02   2.4442843e+03
   2.9757259e+02   2.4442738e+03
   3.0245083e+02   2.4442654e+03
   3.0732906e+02   2.4442587e+03
   3.1220730e+02   2.4442533e+03
   3.1708554e+02   2.4442490e+03
   3.2196378e+02   2.4442456e+03
   3.2684202e+02   2.4442428e+03
   3.3172026e+02   2.4442406e+03
   3.3659850e+02   2.4442389e+03
   3.4147674e+02   2.4442374e+03
   3.4635498e+02   2.4442363e+03
   3.5123322e+02   2.4442354e+03
   3.5611146e+02   2.4442347e+03
   3.6098969e+02   2.4442341e+03
   3.6586793e+02   2.4442337e+03
   3.7074617e+02   2.4442333e+03
   3.7562441e+02   2.4442330e+03
   3.8050265e+02   2.4442327e+03
   3.8538089e+02   2.4442326e+03
   3.9025913e+02   2.4442324e+03
   3.9513737e+02   2.4442323e+03
   4.0001561e+02   2.4442322e+03
   4.0489385e+02   2.4442321e+03
   4.0977209e+02   2.4442321e+03
   4.1465032e+02   2.4442320e+03
   4.1952856e+02   2.4442320e+03
   4.2440680e+02   2.4442319e+03
   4.2928504e+02   2.4442319e+03
   4.3416328e+02   2.4442319e+03
   4.3904152e+02   2.4442319e+03
   4.4391976e+02   2.4442319e+03
   4.4879800e+02   2.4442318e+03
   4.5367624e+02   2.4442318e+03
   4.5855448e+02   2.4442318e+03
   4.6343272e+02   2.4442318e+03
   4.6831096e+02   2.4442318e+03
   4.7318919e+02   2.4442318e+03
   4.7806743e+02   2.4442318e+03
   4.8294567e+02   2.4442318e+03
   4.8782391e+02   2.4442318e+03
   4.9270215e+02   2.4442318e+03
   4.9758039e+02   2.4442318e+03
   5.0245863e+02   2.4442318e+03
   5.0733687e+02   2.4442318e+03
   5.1221511e+02   2.4442318e+03
   5.1709335e+02   2.4442318e+03
   5.2197159e+02   2.4442318e+03
   5.2684982e+02   2.4442318e+03
   5.3172806e+02   2.4442318e+03
   5.3660630e+02   2.4442318e+03
   5.4148454e+02   2.4442318e+03
   5.4636278e+02   2.4442318e+03
   5.5124102e+02   2.4442318e+03
   5.5611926e+02   2.4442318e+03
   5.6099750e+02   2.4442318e+03
   5.6587574e+02   2.4442318e+03
   5.7075398e+02   2.4442318e+03
   5.7563222e+02   2.4442318e+03
   5.8051045e+02   2.4442318e+03
   5.8538869e+02   2.4442318e+03
   5.9026693e+02   2.4442318e+03
   5.9514517e+02   2.4442318e+03
   6.0002341e+02   2.4442318e+03
   6.0490165e+02   2.4442318e+03
   6.0977989e+02   2.4442318e+03
   6.1465813e+02   2.4442318e+03
   6.1953637e+02   2.4442318e+03
   6.2441461e+02   2.4442318e+03
   6.2929285e+02   2.4442318e+03
   6.3417109e+02   2.4442318e+03
   6.3904932e+02   2.4442318e+03
   6.4392756e+02   2.4442318e+03
   6.4880580e+02   2.4442318e+03
   6.5368404e+02   2.4442318e+03
   6.5856228e+02   2.4442318e+03
   6.6344052e+02   2.4442318e+03
   6.6831876e+02   2.4442318e+03
   6.7319700e+02   2.4442318e+03
   6.7807524e+02   2.4442318e+03
   6.8295348e+02   2.4442318e+03
   6.8783172e+02   2.4442318e+03
   6.9270995e+02   2.4442318e+03
   6.9758819e+02   2.4442318e+03
   7.0246643e+02   2.4442318e+03
   7.0734467e+02   2.4442318e+03
   7.1222291e+02   2.4442318e+03
   7.1710115e+02   2.4442318e+03
   7.2197939e+02   2.4442318e+03
   7.2685763e+02   2.4442318e+03
   7.3173587e+02   2.4442318e+03
   7.3661411e+02   2.4442318e+03
   7.4149235e+02   2.4442318e+03
   7.4637058e+02   2.4442318e+03
   7.5124882e+02   2.4442318e+03
   7.5612706e+02   2.4442318e+03
   7.6100530e+02   2.4442318e+03
   7.6588354e+02   2.4442318e+03
   7.7076178e+02   2.4442318e+03
   7.7564002e+02   2.4442318e+03
   7.8051826e+02   2.4442318e+03
   7.8539650e+02   2.4442318e+03
   7.9027474e+02   2.4442318e+03
   7.9515298e+02   2.4442318e+03
   8.0003121e+02   2.4442318e+03
   8.0490945e+02   2.4442318e+03
   8.0978769e+02   2.4442318e+03
   8.1466593e+02   2.4442318e+03
   8.1954417e+02   2.4442318e+03
   8.2442241e+02   2.4442318e+03
   8.2930065e+02   2.4442318e+03
   8.3417889e+02   2.4442318e+03
   8.3905713e+02   2.4442318e+03
   8.4393537e+02   2.4442318e+03
   8.4881361e+02   2.4442318e+03
   8.5369185e+02   2.4442318e+03
   8.5857008e+02   2.4442318e+03
   8.6344832e+02   2.4442318e+03
   8.6832656e+02   2.4442318e+03
   8.7320480e+02   2.4442318e+03
   8.7808304e+02   2.4442318e+03
   8.8296128e+02   2.4442318e+03
   8.8783952e+02   2.4442318e+03
   8.9271776e+02   2.4442318e+03
   8.9759600e+02   2.4442318e+03
   9.0247424e+02   2.4442318e+03
   9.0735248e+02   2.4442318e+03
   9.1223071e+02   2.4442318e+03
   9.1710895e+02   2.4442318e+03
   9.2198719e+02   2.4442318e+03
   9.2686543e+02   2.4442318e+03
   9.3174367e+02   2.4442318e+03
   9.3662191e+02   2.4442318e+03
   9.4150015e+02   2.4442318e+03
   9.4637839e+02   2.4442318e+03
   9.5125663e+02   2.4442318e+03
   9.5613487e+02   2.4442318e+03
   9.6101311e+02   2.4442318e+03
   9.6589134e+02   2.4442318e+03
   9.7076958e+02   2.4442318e+03


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_4d/deVilliers_Glasser1_CR.txt <==
   0.0000000e+00   6.8640287e+04
   3.1348707e+00   4.8229501e+04
   6.2697414e+00   3.7202493e+04
   9.4046121e+00   2.9687706e+04
   1.2539483e+01   2.5281340e+04
   1.5674353e+01   2.0776476e+04
   1.8809224e+01   1.5834360e+04
   2.1944095e+01   1.2125705e+04
   2.5078966e+01   9.7023808e+03
   2.8213836e+01   8.2443019e+03
   3.1348707e+01   8.0830033e+03
   3.4483578e+01   7.7149253e+03
   3.7618448e+01   5.8573062e+03
   4.0753319e+01   4.8877616e+03
   4.3888190e+01   4.4393385e+03
   4.7023060e+01   3.9459532e+03
   5.0157931e+01   3.9022906e+03
   5.3292802e+01   3.6618534e+03
   5.6427672e+01   3.3781372e+03
   5.9562543e+01   3.1620755e+03
   6.2697414e+01   2.9751297e+03
   6.5832284e+01   2.8958493e+03
   6.8967155e+01   2.8077186e+03
   7.2102026e+01   2.7745132e+03
   7.5236897e+01   2.7311954e+03
   7.8371767e+01   2.7204130e+03
   8.1506638e+01   2.6558662e+03
   8.4641509e+01   2.6393434e+03
   8.7776379e+01   2.6203244e+03
   9.0911250e+01   2.5964816e+03
   9.4046121e+01   2.5875882e+03
   9.7180991e+01   2.5698359e+03
   1.0031586e+02   2.5608663e+03
   1.0345073e+02   2.5538444e+03
   1.0658560e+02   2.5479045e+03
   1.0972047e+02   2.5414430e+03
   1.1285534e+02   2.5374415e+03
   1.1599022e+02   2.5345815e+03
   1.1912509e+02   2.5320864e+03
   1.2225996e+02   2.5300645e+03
   1.2539483e+02   2.5285035e+03
   1.2852970e+02   2.5271140e+03
   1.3166457e+02   2.5261050e+03
   1.3479944e+02   2.5252159e+03
   1.3793431e+02   2.5245836e+03
   1.4106918e+02   2.5240528e+03
   1.4420405e+02   2.5236330e+03
   1.4733892e+02   2.5232876e+03
   1.5047379e+02   2.5230260e+03
   1.5360866e+02   2.5228061e+03
   1.5674353e+02   2.5226325e+03
   1.5987841e+02   2.5224962e+03
   1.6301328e+02   2.5223862e+03
   1.6614815e+02   2.5222979e+03
   1.6928302e+02   2.5222276e+03
   1.7241789e+02   2.5221705e+03
   1.7555276e+02   2.5221248e+03
   1.7868763e+02   2.5220887e+03
   1.8182250e+02   2.5220597e+03
   1.8495737e+02   2.5220363e+03
   1.8809224e+02   2.5220178e+03
   1.9122711e+02   2.5220030e+03
   1.9436198e+02   2.5219911e+03
   1.9749685e+02   2.5219816e+03
   2.0063172e+02   2.5219740e+03
   2.0376659e+02   2.5219679e+03
   2.0690147e+02   2.5219630e+03
   2.1003634e+02   2.5219591e+03
   2.1317121e+02   2.5219559e+03
   2.1630608e+02   2.5219534e+03
   2.1944095e+02   2.5219514e+03
   2.2257582e+02   2.5219498e+03
   2.2571069e+02   2.5219485e+03
   2.2884556e+02   2.5219475e+03
   2.3198043e+02   2.5219467e+03
   2.3511530e+02   2.5219460e+03
   2.3825017e+02   2.5219455e+03
   2.4138504e+02   2.5219451e+03
   2.4451991e+02   2.5219448e+03
   2.4765478e+02   2.5219445e+03
   2.5078966e+02   2.5219443e+03
   2.5392453e+02   2.5219441e+03
   2.5705940e+02   2.5219440e+03
   2.6019427e+02   2.5219439e+03
   2.6332914e+02   2.5219438e+03
   2.6646401e+02   2.5219437e+03
   2.6959888e+02   2.5219436e+03
   2.7273375e+02   2.5219436e+03
   2.7586862e+02   2.5219436e+03
   2.7900349e+02   2.5219435e+03
   2.8213836e+02   2.5219435e+03
   2.8527323e+02   2.5219435e+03
   2.8840810e+02   2.5219435e+03
   2.9154297e+02   2.5219435e+03
   2.9467784e+02   2.5219435e+03
   2.9781272e+02   2.5219434e+03
   3.0094759e+02   2.5219434e+03
   3.0408246e+02   2.5219434e+03
   3.0721733e+02   2.5219434e+03
   3.1035220e+02   2.5219434e+03
   3.1348707e+02   2.5219434e+03
   3.1662194e+02   2.5219434e+03
   3.1975681e+02   2.5219434e+03
   3.2289168e+02   2.5219434e+03
   3.2602655e+02   2.5219434e+03
   3.2916142e+02   2.5219434e+03
   3.3229629e+02   2.5219434e+03
   3.3543116e+02   2.5219434e+03
   3.3856603e+02   2.5219434e+03
   3.4170091e+02   2.5219434e+03
   3.4483578e+02   2.5219434e+03
   3.4797065e+02   2.5219434e+03
   3.5110552e+02   2.5219434e+03
   3.5424039e+02   2.5219434e+03
   3.5737526e+02   2.5219434e+03
   3.6051013e+02   2.5219434e+03
   3.6364500e+02   2.5219434e+03
   3.6677987e+02   2.5219434e+03
   3.6991474e+02   2.5219434e+03
   3.7304961e+02   2.5219434e+03
   3.7618448e+02   2.5219434e+03
   3.7931935e+02   2.5219434e+03
   3.8245422e+02   2.5219434e+03
   3.8558909e+02   2.5219434e+03
   3.8872397e+02   2.5219434e+03
   3.9185884e+02   2.5219434e+03
   3.9499371e+02   2.5219434e+03
   3.9812858e+02   2.5219434e+03
   4.0126345e+02   2.5219434e+03
   4.0439832e+02   2.5219434e+03
   4.0753319e+02   2.5219434e+03
   4.1066806e+02   2.5219434e+03
   4.1380293e+02   2.5219434e+03
   4.1693780e+02   2.5219434e+03
   4.2007267e+02   2.5219434e+03
   4.2320754e+02   2.5219434e+03
   4.2634241e+02   2.5219434e+03
   4.2947728e+02   2.5219434e+03
   4.3261216e+02   2.5219434e+03
   4.3574703e+02   2.5219434e+03
   4.3888190e+02   2.5219434e+03
   4.4201677e+02   2.5219434e+03
   4.4515164e+02   2.5219434e+03
   4.4828651e+02   2.5219434e+03
   4.5142138e+02   2.5219434e+03
   4.5455625e+02   2.5219434e+03
   4.5769112e+02   2.5219434e+03
   4.6082599e+02   2.5219434e+03
   4.6396086e+02   2.5219434e+03
   4.6709573e+02   2.5219434e+03
   4.7023060e+02   2.5219434e+03
   4.7336547e+02   2.5219434e+03
   4.7650034e+02   2.5219434e+03
   4.7963522e+02   2.5219434e+03
   4.8277009e+02   2.5219434e+03
   4.8590496e+02   2.5219434e+03
   4.8903983e+02   2.5219434e+03
   4.9217470e+02   2.5219434e+03
   4.9530957e+02   2.5219434e+03
   4.9844444e+02   2.5219434e+03
   5.0157931e+02   2.5219434e+03
   5.0471418e+02   2.5219434e+03
   5.0784905e+02   2.5219434e+03
   5.1098392e+02   2.5219434e+03
   5.1411879e+02   2.5219434e+03
   5.1725366e+02   2.5219434e+03
   5.2038853e+02   2.5219434e+03
   5.2352340e+02   2.5219434e+03
   5.2665828e+02   2.5219434e+03
   5.2979315e+02   2.5219434e+03
   5.3292802e+02   2.5219434e+03
   5.3606289e+02   2.5219434e+03
   5.3919776e+02   2.5219434e+03
   5.4233263e+02   2.5219434e+03
   5.4546750e+02   2.5219434e+03
   5.4860237e+02   2.5219434e+03
   5.5173724e+02   2.5219434e+03
   5.5487211e+02   2.5219434e+03
   5.5800698e+02   2.5219434e+03
   5.6114185e+02   2.5219434e+03
   5.6427672e+02   2.5219434e+03
   5.6741159e+02   2.5219434e+03
   5.7054647e+02   2.5219434e+03
   5.7368134e+02   2.5219434e+03
   5.7681621e+02   2.5219434e+03
   5.7995108e+02   2.5219434e+03
   5.8308595e+02   2.5219434e+03
   5.8622082e+02   2.5219434e+03
   5.8935569e+02   2.5219434e+03
   5.9249056e+02   2.5219434e+03
   5.9562543e+02   2.5219434e+03
   5.9876030e+02   2.5219434e+03
   6.0189517e+02   2.5219434e+03
   6.0503004e+02   2.5219434e+03
   6.0816491e+02   2.5219434e+03
   6.1129978e+02   2.5219434e+03
   6.1443465e+02   2.5219434e+03
   6.1756953e+02   2.5219434e+03
   6.2070440e+02   2.5219434e+03
   6.2383927e+02   2.5219434e+03


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_4d/deVilliers_Glasser1_PSO.txt <==
   0.0000000e+00   8.2968345e+04
   2.7666884e+00   7.6863628e+04
   5.5333768e+00   5.7037456e+04
   8.3000651e+00   4.6690205e+04
   1.1066754e+01   3.9414674e+04
   1.3833442e+01   3.3806600e+04
   1.6600130e+01   2.5264069e+04
   1.9366819e+01   1.8593996e+04
   2.2133507e+01   1.7818743e+04
   2.4900195e+01   1.4694434e+04
   2.7666884e+01   1.2402185e+04
   3.0433572e+01   9.2234983e+03
   3.3200261e+01   8.0565220e+03
   3.5966949e+01   6.6802253e+03
   3.8733637e+01   5.6460557e+03
   4.1500326e+01   4.6975184e+03
   4.4267014e+01   3.4934186e+03
   4.7033702e+01   3.2247318e+03
   4.9800391e+01   2.9563346e+03
   5.2567079e+01   2.3545071e+03
   5.5333768e+01   1.6574440e+03
   5.8100456e+01   1.5110913e+03
   6.0867144e+01   1.0839780e+03
   6.3633833e+01   7.8255143e+02
   6.6400521e+01   6.0613458e+02
   6.9167209e+01   5.0430325e+02
   7.1933898e+01   3.0778293e+02
   7.4700586e+01   2.0362502e+02
   7.7467275e+01   1.4005047e+02
   8.0233963e+01   8.1841870e+01
   8.3000651e+01   7.3316728e+01
   8.5767340e+01   5.8364740e+01
   8.8534028e+01   3.8913550e+01
   9.1300716e+01   3.1545763e+01
   9.4067405e+01   1.5389369e+01
   9.6834093e+01   8.6625412e+00
   9.9600782e+01   6.3085826e+00
   1.0236747e+02   4.5599999e+00
   1.0513416e+02   2.8134395e+00
   1.0790085e+02   1.8014839e+00
   1.1066754e+02   1.0958969e+00
   1.1343422e+02   1.0056079e+00
   1.1620091e+02   4.8437006e-01
   1.1896760e+02   2.9177229e-01
   1.2173429e+02   1.4050664e-01
   1.2450098e+02   1.0796055e-01
   1.2726767e+02   7.7741264e-02
   1.3003435e+02   6.5773022e-02
   1.3280104e+02   3.6623185e-02
   1.3556773e+02   2.1842365e-02
   1.3833442e+02   1.6335822e-02
   1.4110111e+02   8.3521164e-03
   1.4386780e+02   6.0920212e-03
   1.4663448e+02   3.9173004e-03
   1.4940117e+02   2.9445247e-03
   1.5216786e+02   1.5349045e-03
   1.5493455e+02   9.4250267e-04
   1.5770124e+02   7.8202232e-04
   1.6046793e+02   4.7469016e-04
   1.6323461e+02   4.2886825e-04
   1.6600130e+02   2.1544808e-04
   1.6876799e+02   1.1914728e-04
   1.7153468e+02   7.2558805e-05
   1.7430137e+02   4.7221018e-05
   1.7706806e+02   3.3413984e-05
   1.7983474e+02   1.5136331e-05
   1.8260143e+02   1.0258327e-05
   1.8536812e+02   8.3992533e-06
   1.8813481e+02   6.2924747e-06
   1.9090150e+02   3.9794363e-06
   1.9366819e+02   2.2421228e-06
   1.9643487e+02   1.3757348e-06
   1.9920156e+02   1.2782754e-06
   2.0196825e+02   7.7631500e-07
   2.0473494e+02   4.8470795e-07
   2.0750163e+02   3.8929128e-07
   2.1026832e+02   2.6617057e-07
   2.1303501e+02   1.8368287e-07
   2.1580169e+02   1.0043152e-07
   2.1856838e+02   5.5695069e-08
   2.2133507e+02   3.8474634e-08
   2.2410176e+02   2.7444330e-08
   2.2686845e+02   1.1869068e-08
   2.2963514e+02   5.9672406e-09
   2.3240182e+02   4.4617873e-09
   2.3516851e+02   4.1233504e-09
   2.3793520e+02   2.9033382e-09
   2.4070189e+02   1.4578675e-09
   2.4346858e+02   1.4578675e-09
   2.4623527e+02   6.4595095e-10
   2.4900195e+02   4.8403262e-10
   2.5176864e+02   3.5944619e-10
   2.5453533e+02   1.4417453e-10
   2.5730202e+02   7.0873609e-11
   2.6006871e+02   5.3710127e-11
   2.6283540e+02   3.5629452e-11
   2.6560208e+02   2.9736410e-11
   2.6836877e+02   2.1762544e-11
   2.7113546e+02   1.1457748e-11
   2.7390215e+02   6.9822016e-12
   2.7666884e+02   5.8869866e-12
   2.7943553e+02   3.5080237e-12
   2.8220221e+02   2.6387438e-12
   2.8496890e+02   2.0386733e-12
   2.8773559e+02   1.0604249e-12
   2.9050228e+02   7.8143657e-13
   2.9326897e+02   5.6570591e-13
   2.9603566e+02   2.6340195e-13
   2.9880234e+02   1.9849872e-13
   3.0156903e+02   1.7555645e-13
   3.0433572e+02   7.7291106e-14
   3.0710241e+02   4.1607615e-14
   3.0986910e+02   3.8659645e-14
   3.1263579e+02   2.7048510e-14
   3.1540247e+02   2.0034583e-14
   3.1816916e+02   1.4875342e-14
   3.2093585e+02   7.0073141e-15
   3.2370254e+02   4.1111287e-15
   3.2646923e+02   2.7860821e-15
   3.2923592e+02   1.9025794e-15
   3.3200261e+02   1.5259133e-15
   3.3476929e+02   1.1025077e-15
   3.3753598e+02   8.2346580e-16
   3.4030267e+02   4.1544538e-16
   3.4306936e+02   3.7827738e-16
   3.4583605e+02   1.8349664e-16
   3.4860274e+02   1.1112642e-16
   3.5136942e+02   7.8523270e-17
   3.5413611e+02   3.4620171e-17
   3.5690280e+02   2.6157970e-17
   3.5966949e+02   1.8065547e-17
   3.6243618e+02   9.8947110e-18
   3.6520287e+02   5.1470019e-18
   3.6796955e+02   4.5976732e-18
   3.7073624e+02   3.1369309e-18
   3.7350293e+02   2.6164890e-18
   3.7626962e+02   1.0355727e-18
   3.7903631e+02   7.6382683e-19
   3.8180300e+02   5.3678487e-19
   3.8456968e+02   3.0786854e-19
   3.8733637e+02   1.7104533e-19
   3.9010306e+02   1.4721383e-19
   3.9286975e+02   1.1862926e-19
   3.9563644e+02   8.4290098e-20
   3.9840313e+02   4.1998569e-20
   4.0116981e+02   2.3013958e-20
   4.0393650e+02   1.5832746e-20
   4.0670319e+02   1.2845764e-20
   4.0946988e+02   6.1417138e-21
   4.1223657e+02   4.0830625e-21
   4.1500326e+02   3.7006566e-21
   4.1776994e+02   2.4276688e-21
   4.2053663e+02   1.8054201e-21
   4.2330332e+02   9.4168385e-22
   4.2607001e+02   5.2405096e-22
   4.2883670e+02   4.7383224e-22
   4.3160339e+02   3.0024777e-22
   4.3437008e+02   1.9860530e-22
   4.3713676e+02   1.6023701e-22
   4.3990345e+02   7.8780505e-23
   4.4267014e+02   5.1963214e-23
   4.4543683e+02   4.1642643e-23
   4.4820352e+02   2.7591147e-23
   4.5097021e+02   2.3472133e-23
   4.5373689e+02   1.7260423e-23
   4.5650358e+02   1.5282142e-23
   4.5927027e+02   1.2214157e-23
   4.6203696e+02   1.1180502e-23
   4.6480365e+02   1.0016621e-23
   4.6757034e+02   9.6688725e-24
   4.7033702e+02   9.6271906e-24
   4.7310371e+02   9.5284836e-24
   4.7587040e+02   9.0442713e-24
   4.7863709e+02   8.6929095e-24
   4.8140378e+02   8.0520484e-24
   4.8417047e+02   6.8165802e-24
   4.8693715e+02   6.8153417e-24
   4.8970384e+02   6.7958095e-24
   4.9247053e+02   6.7958095e-24
   4.9523722e+02   6.7851820e-24
   4.9800391e+02   6.7530233e-24
   5.0077060e+02   6.7507119e-24
   5.0353728e+02   6.7507119e-24
   5.0630397e+02   6.7507119e-24
   5.0907066e+02   6.7507119e-24
   5.1183735e+02   6.7507119e-24
   5.1460404e+02   6.6177541e-24
   5.1737073e+02   6.5019557e-24
   5.2013741e+02   6.4433102e-24
   5.2290410e+02   6.4428621e-24
   5.2567079e+02   6.4307846e-24
   5.2843748e+02   6.4307846e-24
   5.3120417e+02   6.4307846e-24
   5.3397086e+02   6.4307846e-24
   5.3673755e+02   6.4307846e-24
   5.3950423e+02   6.4307846e-24
   5.4227092e+02   6.4307846e-24
   5.4503761e+02   6.4307846e-24
   5.4780430e+02   6.4307846e-24
   5.5057099e+02   6.4307846e-24


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Ackley1_CR.txt <==
   0.0000000e+00   6.3311417e+00
   1.0630325e-03   6.2167746e+00
   2.1260651e-03   6.0774267e+00
   3.1890976e-03   6.0077963e+00
   4.2521302e-03   5.8920718e+00
   5.3151627e-03   5.8260193e+00
   6.3781953e-03   5.7630822e+00
   7.4412278e-03   5.6997472e+00
   8.5042604e-03   5.6255677e+00
   9.5672929e-03   5.5496084e+00
   1.0630325e-02   5.4839184e+00
   1.1693358e-02   5.4081045e+00
   1.2756391e-02   5.3556837e+00
   1.3819423e-02   5.3250384e+00
   1.4882456e-02   5.2566896e+00
   1.5945488e-02   5.1864421e+00
   1.7008521e-02   5.1483234e+00
   1.8071553e-02   5.0778662e+00
   1.9134586e-02   5.0220243e+00
   2.0197618e-02   4.9885564e+00
   2.1260651e-02   4.9313950e+00
   2.2323684e-02   4.8931097e+00
   2.3386716e-02   4.8603750e+00
   2.4449749e-02   4.8298179e+00
   2.5512781e-02   4.8074966e+00
   2.6575814e-02   4.7522298e+00
   2.7638846e-02   4.7146941e+00
   2.8701879e-02   4.6459574e+00
   2.9764911e-02   4.6027153e+00
   3.0827944e-02   4.5817675e+00
   3.1890976e-02   4.5440531e+00
   3.2954009e-02   4.5027660e+00
   3.4017042e-02   4.4696990e+00
   3.5080074e-02   4.4420283e+00
   3.6143107e-02   4.4084119e+00
   3.7206139e-02   4.3641358e+00
   3.8269172e-02   4.3399362e+00
   3.9332204e-02   4.2898303e+00
   4.0395237e-02   4.2695575e+00
   4.1458269e-02   4.2557306e+00
   4.2521302e-02   4.1823769e+00
   4.3584334e-02   4.1402621e+00
   4.4647367e-02   4.0778308e+00
   4.5710400e-02   4.0461734e+00
   4.6773432e-02   3.9856759e+00
   4.7836465e-02   3.9747233e+00
   4.8899497e-02   3.9598151e+00
   4.9962530e-02   3.9135531e+00
   5.1025562e-02   3.8733268e+00
   5.2088595e-02   3.8429734e+00
   5.3151627e-02   3.8139914e+00
   5.4214660e-02   3.7652238e+00
   5.5277692e-02   3.7218344e+00
   5.6340725e-02   3.6664238e+00
   5.7403758e-02   3.6471047e+00
   5.8466790e-02   3.5996039e+00
   5.9529823e-02   3.5620223e+00
   6.0592855e-02   3.5385842e+00
   6.1655888e-02   3.4652004e+00
   6.2718920e-02   3.4422447e+00
   6.3781953e-02   3.4237519e+00
   6.4844985e-02   3.3932808e+00
   6.5908018e-02   3.3676055e+00
   6.6971051e-02   3.3378172e+00
   6.8034083e-02   3.2992272e+00
   6.9097116e-02   3.2433468e+00
   7.0160148e-02   3.2257482e+00
   7.1223181e-02   3.1950107e+00
   7.2286213e-02   3.1872876e+00
   7.3349246e-02   3.1472857e+00
   7.4412278e-02   3.1254211e+00
   7.5475311e-02   3.1172641e+00
   7.6538343e-02   3.0991808e+00
   7.7601376e-02   3.0587736e+00
   7.8664409e-02   3.0368043e+00
   7.9727441e-02   2.9897599e+00
   8.0790474e-02   2.9878543e+00
   8.1853506e-02   2.9732621e+00
   8.2916539e-02   2.9413131e+00
   8.3979571e-02   2.9171699e+00
   8.5042604e-02   2.8994936e+00
   8.6105636e-02   2.8943140e+00
   8.7168669e-02   2.8600229e+00
   8.8231701e-02   2.8377398e+00
   8.9294734e-02   2.8263663e+00
   9.0357767e-02   2.8027479e+00
   9.1420799e-02   2.7910280e+00
   9.2483832e-02   2.7767093e+00
   9.3546864e-02   2.7541505e+00
   9.4609897e-02   2.7395403e+00
   9.5672929e-02   2.7328436e+00
   9.6735962e-02   2.7168450e+00
   9.7798994e-02   2.7093795e+00
   9.8862027e-02   2.6829059e+00
   9.9925059e-02   2.6522704e+00
   1.0098809e-01   2.6418374e+00
   1.0205112e-01   2.6149577e+00
   1.0311416e-01   2.6124492e+00
   1.0417719e-01   2.6085600e+00
   1.0524022e-01   2.5954931e+00
   1.0630325e-01   2.5717246e+00
   1.0736629e-01   2.5552204e+00
   1.0842932e-01   2.5419467e+00
   1.0949235e-01   2.5407833e+00
   1.1055538e-01   2.5266038e+00
   1.1161842e-01   2.5167646e+00
   1.1268145e-01   2.4897026e+00
   1.1374448e-01   2.4859720e+00
   1.1480752e-01   2.4788568e+00
   1.1587055e-01   2.4641239e+00
   1.1693358e-01   2.4581353e+00
   1.1799661e-01   2.4169801e+00
   1.1905965e-01   2.4124182e+00
   1.2012268e-01   2.4052531e+00
   1.2118571e-01   2.4049543e+00
   1.2224874e-01   2.3956660e+00
   1.2331178e-01   2.3893525e+00
   1.2437481e-01   2.3893525e+00
   1.2543784e-01   2.3760133e+00
   1.2650087e-01   2.3662619e+00
   1.2756391e-01   2.3604105e+00
   1.2862694e-01   2.3564262e+00
   1.2968997e-01   2.3510030e+00
   1.3075300e-01   2.3487067e+00
   1.3181604e-01   2.3487067e+00
   1.3287907e-01   2.3446603e+00
   1.3394210e-01   2.3398459e+00
   1.3500513e-01   2.3269409e+00
   1.3606817e-01   2.3269409e+00
   1.3713120e-01   2.3175064e+00
   1.3819423e-01   2.3108490e+00
   1.3925726e-01   2.3094729e+00
   1.4032030e-01   2.3094729e+00
   1.4138333e-01   2.2998068e+00
   1.4244636e-01   2.2819769e+00
   1.4350939e-01   2.2677749e+00
   1.4457243e-01   2.2677749e+00
   1.4563546e-01   2.2536625e+00
   1.4669849e-01   2.2536625e+00
   1.4776152e-01   2.2536625e+00
   1.4882456e-01   2.2536625e+00
   1.4988759e-01   2.2536625e+00
   1.5095062e-01   2.2536625e+00
   1.5201365e-01   2.2481620e+00
   1.5307669e-01   2.2481620e+00
   1.5413972e-01   2.2481620e+00
   1.5520275e-01   2.2481620e+00
   1.5626578e-01   2.2481620e+00
   1.5732882e-01   2.2481620e+00
   1.5839185e-01   2.2419937e+00
   1.5945488e-01   2.2419937e+00
   1.6051791e-01   2.2419937e+00
   1.6158095e-01   2.2419937e+00
   1.6264398e-01   2.2419937e+00
   1.6370701e-01   2.2346460e+00
   1.6477004e-01   2.2315470e+00
   1.6583308e-01   2.2299579e+00
   1.6689611e-01   2.2239787e+00
   1.6795914e-01   2.2091323e+00
   1.6902218e-01   2.1981336e+00
   1.7008521e-01   2.1976376e+00
   1.7114824e-01   2.1939513e+00
   1.7221127e-01   2.1920587e+00
   1.7327431e-01   2.1850252e+00
   1.7433734e-01   2.1763276e+00
   1.7540037e-01   2.1763276e+00
   1.7646340e-01   2.1683173e+00
   1.7752644e-01   2.1608926e+00
   1.7858947e-01   2.1608926e+00
   1.7965250e-01   2.1608926e+00
   1.8071553e-01   2.1608926e+00
   1.8177857e-01   2.1608926e+00
   1.8284160e-01   2.1608926e+00
   1.8390463e-01   2.1608926e+00
   1.8496766e-01   2.1608926e+00
   1.8603070e-01   2.1608926e+00
   1.8709373e-01   2.1608926e+00
   1.8815676e-01   2.1608926e+00
   1.8921979e-01   2.1608926e+00
   1.9028283e-01   2.1608926e+00
   1.9134586e-01   2.1608926e+00
   1.9240889e-01   2.1608926e+00
   1.9347192e-01   2.1608926e+00
   1.9453496e-01   2.1608926e+00
   1.9559799e-01   2.1608926e+00
   1.9666102e-01   2.1608926e+00
   1.9772405e-01   2.1608926e+00
   1.9878709e-01   2.1608926e+00
   1.9985012e-01   2.1608926e+00
   2.0091315e-01   2.1608926e+00
   2.0197618e-01   2.1608926e+00
   2.0303922e-01   2.1608926e+00
   2.0410225e-01   2.1608926e+00
   2.0516528e-01   2.1608926e+00
   2.0622831e-01   2.1608926e+00
   2.0729135e-01   2.1608926e+00
   2.0835438e-01   2.1608926e+00
   2.0941741e-01   2.1608926e+00
   2.1048044e-01   2.1608926e+00
   2.1154348e-01   2.1608926e+00
   2.1260651e-01   2.1608926e+00
   2.1366954e-01   2.1608926e+00
   2.1473257e-01   2.1608926e+00
   2.1579561e-01   2.1608926e+00
   2.1685864e-01   2.1578036e+00
   2.1792167e-01   2.1578036e+00
   2.1898470e-01   2.1578036e+00
   2.2004774e-01   2.1578036e+00
   2.2111077e-01   2.1578036e+00
   2.2217380e-01   2.1422251e+00
   2.2323684e-01   2.1422251e+00
   2.2429987e-01   2.1422251e+00
   2.2536290e-01   2.1411781e+00
   2.2642593e-01   2.1411781e+00
   2.2748897e-01   2.1308516e+00
   2.2855200e-01   2.1199910e+00
   2.2961503e-01   2.1199910e+00
   2.3067806e-01   2.1176801e+00
   2.3174110e-01   2.1141686e+00
   2.3280413e-01   2.0935047e+00
   2.3386716e-01   2.0895128e+00
   2.3493019e-01   2.0624861e+00
   2.3599323e-01   2.0554367e+00
   2.3705626e-01   2.0376334e+00
   2.3811929e-01   2.0297006e+00
   2.3918232e-01   2.0140870e+00
   2.4024536e-01   1.9950853e+00
   2.4130839e-01   1.9761909e+00
   2.4237142e-01   1.9628060e+00
   2.4343445e-01   1.9026897e+00
   2.4449749e-01   1.8949027e+00
   2.4556052e-01   1.8949027e+00
   2.4662355e-01   1.8896802e+00
   2.4768658e-01   1.8519121e+00
   2.4874962e-01   1.8463648e+00
   2.4981265e-01   1.8366728e+00
   2.5087568e-01   1.8070942e+00
   2.5193871e-01   1.7983479e+00
   2.5300175e-01   1.7848588e+00
   2.5406478e-01   1.7776575e+00
   2.5512781e-01   1.7679523e+00
   2.5619084e-01   1.7486612e+00
   2.5725388e-01   1.7465937e+00
   2.5831691e-01   1.7200282e+00
   2.5937994e-01   1.6992372e+00
   2.6044297e-01   1.6815998e+00
   2.6150601e-01   1.6661129e+00
   2.6256904e-01   1.6581123e+00
   2.6363207e-01   1.6303972e+00
   2.6469510e-01   1.6048800e+00
   2.6575814e-01   1.5953428e+00
   2.6682117e-01   1.5747621e+00
   2.6788420e-01   1.5564749e+00
   2.6894723e-01   1.5515453e+00
   2.7001027e-01   1.5390819e+00
   2.7107330e-01   1.5381148e+00
   2.7213633e-01   1.5191722e+00
   2.7319936e-01   1.5132158e+00
   2.7426240e-01   1.4921368e+00
   2.7532543e-01   1.4766848e+00
   2.7638846e-01   1.4639300e+00
   2.7745149e-01   1.4620931e+00
   2.7851453e-01   1.4424692e+00
   2.7957756e-01   1.4314801e+00
   2.8064059e-01   1.4182421e+00
   2.8170363e-01   1.4058317e+00
   2.8276666e-01   1.4032745e+00
   2.8382969e-01   1.4006589e+00
   2.8489272e-01   1.3997886e+00
   2.8595576e-01   1.3876487e+00
   2.8701879e-01   1.3762031e+00
   2.8808182e-01   1.3676132e+00
   2.8914485e-01   1.3602715e+00
   2.9020789e-01   1.3444043e+00
   2.9127092e-01   1.3424665e+00
   2.9233395e-01   1.3282371e+00
   2.9339698e-01   1.3278332e+00
   2.9446002e-01   1.3239717e+00
   2.9552305e-01   1.3214093e+00
   2.9658608e-01   1.3098872e+00
   2.9764911e-01   1.3098872e+00
   2.9871215e-01   1.3030683e+00
   2.9977518e-01   1.3011238e+00
   3.0083821e-01   1.2861972e+00
   3.0190124e-01   1.2854935e+00
   3.0296428e-01   1.2816163e+00
   3.0402731e-01   1.2787523e+00
   3.0509034e-01   1.2767362e+00
   3.0615337e-01   1.2692798e+00
   3.0721641e-01   1.2647729e+00
   3.0827944e-01   1.2586860e+00
   3.0934247e-01   1.2586860e+00
   3.1040550e-01   1.2586860e+00
   3.1146854e-01   1.2522693e+00
   3.1253157e-01   1.2499066e+00
   3.1359460e-01   1.2485110e+00
   3.1465763e-01   1.2393231e+00
   3.1572067e-01   1.2357296e+00
   3.1678370e-01   1.2306595e+00
   3.1784673e-01   1.2306595e+00
   3.1890976e-01   1.2304579e+00
   3.1997280e-01   1.2280092e+00
   3.2103583e-01   1.2279912e+00
   3.2209886e-01   1.2251508e+00
   3.2316189e-01   1.2189217e+00
   3.2422493e-01   1.2183155e+00
   3.2528796e-01   1.2139818e+00
   3.2635099e-01   1.2107644e+00
   3.2741402e-01   1.2107644e+00
   3.2847706e-01   1.2099444e+00
   3.2954009e-01   1.2099444e+00
   3.3060312e-01   1.2090401e+00
   3.3166615e-01   1.2081467e+00
   3.3272919e-01   1.2066256e+00
   3.3379222e-01   1.1984293e+00
   3.3485525e-01   1.1973756e+00
   3.3591829e-01   1.1973756e+00
   3.3698132e-01   1.1939235e+00
   3.3804435e-01   1.1939235e+00
   3.3910738e-01   1.1939235e+00
   3.4017042e-01   1.1939235e+00
   3.4123345e-01   1.1939235e+00
   3.4229648e-01   1.1928828e+00
   3.4335951e-01   1.1904037e+00
   3.4442255e-01   1.1904037e+00
   3.4548558e-01   1.1904037e+00
   3.4654861e-01   1.1894332e+00
   3.4761164e-01   1.1894332e+00
   3.4867468e-01   1.1890725e+00
   3.4973771e-01   1.1883811e+00
   3.5080074e-01   1.1879689e+00
   3.5186377e-01   1.1877406e+00
   3.5292681e-01   1.1877406e+00
   3.5398984e-01   1.1870392e+00
   3.5505287e-01   1.1862852e+00
   3.5611590e-01   1.1837711e+00
   3.5717894e-01   1.1827877e+00
   3.5824197e-01   1.1827877e+00
   3.5930500e-01   1.1820859e+00
   3.6036803e-01   1.1811591e+00
   3.6143107e-01   1.1807178e+00
   3.6249410e-01   1.1807178e+00
   3.6355713e-01   1.1799981e+00
   3.6462016e-01   1.1796932e+00
   3.6568320e-01   1.1796932e+00
   3.6674623e-01   1.1787614e+00
   3.6780926e-01   1.1772474e+00
   3.6887229e-01   1.1766986e+00
   3.6993533e-01   1.1766986e+00
   3.7099836e-01   1.1766986e+00
   3.7206139e-01   1.1763881e+00
   3.7312442e-01   1.1762990e+00
   3.7418746e-01   1.1762990e+00
   3.7525049e-01   1.1759344e+00
   3.7631352e-01   1.1756635e+00
   3.7737655e-01   1.1736815e+00
   3.7843959e-01   1.1734602e+00
   3.7950262e-01   1.1732674e+00
   3.8056565e-01   1.1732181e+00
   3.8162868e-01   1.1718749e+00
   3.8269172e-01   1.1718749e+00
   3.8375475e-01   1.1718749e+00
   3.8481778e-01   1.1718749e+00
   3.8588081e-01   1.1717267e+00
   3.8694385e-01   1.1717267e+00
   3.8800688e-01   1.1716235e+00
   3.8906991e-01   1.1714897e+00
   3.9013295e-01   1.1714897e+00
   3.9119598e-01   1.1707626e+00
   3.9225901e-01   1.1707626e+00
   3.9332204e-01   1.1707103e+00
   3.9438508e-01   1.1706002e+00
   3.9544811e-01   1.1705586e+00
   3.9651114e-01   1.1700968e+00
   3.9757417e-01   1.1700968e+00
   3.9863721e-01   1.1700968e+00
   3.9970024e-01   1.1700929e+00
   4.0076327e-01   1.1700761e+00
   4.0182630e-01   1.1700761e+00
   4.0288934e-01   1.1700761e+00
   4.0395237e-01   1.1698726e+00
   4.0501540e-01   1.1697376e+00
   4.0607843e-01   1.1695102e+00
   4.0714147e-01   1.1693843e+00
   4.0820450e-01   1.1692874e+00
   4.0926753e-01   1.1692561e+00
   4.1033056e-01   1.1692381e+00
   4.1139360e-01   1.1692381e+00
   4.1245663e-01   1.1692381e+00
   4.1351966e-01   1.1689583e+00
   4.1458269e-01   1.1689583e+00
   4.1564573e-01   1.1687250e+00
   4.1670876e-01   1.1687250e+00
   4.1777179e-01   1.1686316e+00
   4.1883482e-01   1.1686316e+00
   4.1989786e-01   1.1684781e+00
   4.2096089e-01   1.1684503e+00
   4.2202392e-01   1.1683134e+00
   4.2308695e-01   1.1683134e+00
   4.2414999e-01   1.1683134e+00
   4.2521302e-01   1.1682921e+00
   4.2627605e-01   1.1682921e+00
   4.2733908e-01   1.1682921e+00
   4.2840212e-01   1.1682921e+00
   4.2946515e-01   1.1682583e+00
   4.3052818e-01   1.1681844e+00
   4.3159121e-01   1.1681289e+00
   4.3265425e-01   1.1681258e+00
   4.3371728e-01   1.1680606e+00
   4.3478031e-01   1.1679864e+00
   4.3584334e-01   1.1679501e+00
   4.3690638e-01   1.1679501e+00
   4.3796941e-01   1.1679083e+00
   4.3903244e-01   1.1678157e+00
   4.4009547e-01   1.1677737e+00
   4.4115851e-01   1.1677737e+00
   4.4222154e-01   1.1677737e+00
   4.4328457e-01   1.1677335e+00
   4.4434760e-01   1.1677335e+00
   4.4541064e-01   1.1677335e+00
   4.4647367e-01   1.1676210e+00
   4.4753670e-01   1.1675919e+00
   4.4859974e-01   1.1675919e+00
   4.4966277e-01   1.1675919e+00
   4.5072580e-01   1.1675376e+00
   4.5178883e-01   1.1675376e+00
   4.5285187e-01   1.1675376e+00
   4.5391490e-01   1.1675359e+00
   4.5497793e-01   1.1675201e+00
   4.5604096e-01   1.1675201e+00
   4.5710400e-01   1.1674890e+00
   4.5816703e-01   1.1674799e+00
   4.5923006e-01   1.1674799e+00
   4.6029309e-01   1.1674799e+00
   4.6135613e-01   1.1674720e+00
   4.6241916e-01   1.1674720e+00
   4.6348219e-01   1.1674720e+00
   4.6454522e-01   1.1674720e+00
   4.6560826e-01   1.1674720e+00
   4.6667129e-01   1.1674665e+00
   4.6773432e-01   1.1674218e+00
   4.6879735e-01   1.1674088e+00
   4.6986039e-01   1.1673964e+00
   4.7092342e-01   1.1673902e+00
   4.7198645e-01   1.1673682e+00
   4.7304948e-01   1.1673682e+00
   4.7411252e-01   1.1673622e+00
   4.7517555e-01   1.1673587e+00
   4.7623858e-01   1.1673523e+00
   4.7730161e-01   1.1673523e+00
   4.7836465e-01   1.1673523e+00
   4.7942768e-01   1.1673511e+00
   4.8049071e-01   1.1673196e+00
   4.8155374e-01   1.1673130e+00
   4.8261678e-01   1.1673112e+00
   4.8367981e-01   1.1672995e+00
   4.8474284e-01   1.1672995e+00
   4.8580587e-01   1.1672995e+00
   4.8686891e-01   1.1672968e+00
   4.8793194e-01   1.1672878e+00
   4.8899497e-01   1.1672861e+00
   4.9005800e-01   1.1672861e+00
   4.9112104e-01   1.1672839e+00
   4.9218407e-01   1.1672725e+00
   4.9324710e-01   1.1672632e+00
   4.9431013e-01   1.1672632e+00
   4.9537317e-01   1.1672561e+00
   4.9643620e-01   1.1672540e+00
   4.9749923e-01   1.1672540e+00
   4.9856226e-01   1.1672540e+00
   4.9962530e-01   1.1672498e+00
   5.0068833e-01   1.1672492e+00
   5.0175136e-01   1.1672386e+00
   5.0281440e-01   1.1672386e+00
   5.0387743e-01   1.1672386e+00
   5.0494046e-01   1.1672385e+00
   5.0600349e-01   1.1672293e+00
   5.0706653e-01   1.1672293e+00
   5.0812956e-01   1.1672293e+00
   5.0919259e-01   1.1672292e+00
   5.1025562e-01   1.1672270e+00
   5.1131866e-01   1.1672266e+00
   5.1238169e-01   1.1672261e+00
   5.1344472e-01   1.1672261e+00
   5.1450775e-01   1.1672182e+00
   5.1557079e-01   1.1672174e+00
   5.1663382e-01   1.1672156e+00
   5.1769685e-01   1.1672156e+00
   5.1875988e-01   1.1672156e+00
   5.1982292e-01   1.1672146e+00
   5.2088595e-01   1.1672146e+00
   5.2194898e-01   1.1672141e+00
   5.2301201e-01   1.1672139e+00
   5.2407505e-01   1.1672134e+00
   5.2513808e-01   1.1672114e+00
   5.2620111e-01   1.1672094e+00
   5.2726414e-01   1.1672094e+00
   5.2832718e-01   1.1672081e+00
   5.2939021e-01   1.1672080e+00
   5.3045324e-01   1.1672050e+00
   5.3151627e-01   1.1672050e+00
   5.3257931e-01   1.1672047e+00
   5.3364234e-01   1.1672046e+00
   5.3470537e-01   1.1672025e+00
   5.3576840e-01   1.1672018e+00
   5.3683144e-01   1.1671993e+00
   5.3789447e-01   1.1671978e+00
   5.3895750e-01   1.1671975e+00
   5.4002053e-01   1.1671967e+00
   5.4108357e-01   1.1671959e+00
   5.4214660e-01   1.1671934e+00
   5.4320963e-01   1.1671934e+00
   5.4427266e-01   1.1671934e+00
   5.4533570e-01   1.1671928e+00
   5.4639873e-01   1.1671928e+00
   5.4746176e-01   1.1671926e+00
   5.4852479e-01   1.1671926e+00
   5.4958783e-01   1.1671922e+00
   5.5065086e-01   1.1671922e+00
   5.5171389e-01   1.1671918e+00
   5.5277692e-01   1.1671917e+00
   5.5383996e-01   1.1671916e+00
   5.5490299e-01   1.1671894e+00
   5.5596602e-01   1.1671894e+00
   5.5702906e-01   1.1671894e+00
   5.5809209e-01   1.1671890e+00
   5.5915512e-01   1.1671885e+00
   5.6021815e-01   1.1671883e+00
   5.6128119e-01   1.1671883e+00
   5.6234422e-01   1.1671883e+00
   5.6340725e-01   1.1671879e+00
   5.6447028e-01   1.1671879e+00
   5.6553332e-01   1.1671878e+00
   5.6659635e-01   1.1671874e+00
   5.6765938e-01   1.1671874e+00
   5.6872241e-01   1.1671871e+00
   5.6978545e-01   1.1671871e+00
   5.7084848e-01   1.1671871e+00
   5.7191151e-01   1.1671871e+00
   5.7297454e-01   1.1671870e+00
   5.7403758e-01   1.1671867e+00
   5.7510061e-01   1.1671856e+00
   5.7616364e-01   1.1671855e+00
   5.7722667e-01   1.1671855e+00
   5.7828971e-01   1.1671855e+00
   5.7935274e-01   1.1671855e+00
   5.8041577e-01   1.1671855e+00
   5.8147880e-01   1.1671853e+00
   5.8254184e-01   1.1671853e+00
   5.8360487e-01   1.1671853e+00
   5.8466790e-01   1.1671853e+00
   5.8573093e-01   1.1671852e+00
   5.8679397e-01   1.1671851e+00
   5.8785700e-01   1.1671850e+00
   5.8892003e-01   1.1671847e+00
   5.8998306e-01   1.1671844e+00
   5.9104610e-01   1.1671842e+00
   5.9210913e-01   1.1671842e+00
   5.9317216e-01   1.1671842e+00
   5.9423519e-01   1.1671842e+00
   5.9529823e-01   1.1671842e+00
   5.9636126e-01   1.1671840e+00
   5.9742429e-01   1.1671840e+00
   5.9848732e-01   1.1671840e+00
   5.9955036e-01   1.1671839e+00
   6.0061339e-01   1.1671839e+00
   6.0167642e-01   1.1671839e+00
   6.0273945e-01   1.1671838e+00
   6.0380249e-01   1.1671837e+00
   6.0486552e-01   1.1671836e+00
   6.0592855e-01   1.1671836e+00
   6.0699158e-01   1.1671834e+00
   6.0805462e-01   1.1671834e+00
   6.0911765e-01   1.1671833e+00
   6.1018068e-01   1.1671833e+00
   6.1124371e-01   1.1671833e+00
   6.1230675e-01   1.1671832e+00
   6.1336978e-01   1.1671831e+00
   6.1443281e-01   1.1671831e+00
   6.1549585e-01   1.1671831e+00
   6.1655888e-01   1.1671831e+00
   6.1762191e-01   1.1671831e+00
   6.1868494e-01   1.1671831e+00
   6.1974798e-01   1.1671830e+00
   6.2081101e-01   1.1671830e+00
   6.2187404e-01   1.1671830e+00
   6.2293707e-01   1.1671829e+00
   6.2400011e-01   1.1671829e+00
   6.2506314e-01   1.1671829e+00
   6.2612617e-01   1.1671829e+00
   6.2718920e-01   1.1671829e+00
   6.2825224e-01   1.1671828e+00
   6.2931527e-01   1.1671827e+00
   6.3037830e-01   1.1671827e+00
   6.3144133e-01   1.1671827e+00
   6.3250437e-01   1.1671827e+00
   6.3356740e-01   1.1671827e+00
   6.3463043e-01   1.1671827e+00
   6.3569346e-01   1.1671827e+00
   6.3675650e-01   1.1671827e+00
   6.3781953e-01   1.1671826e+00
   6.3888256e-01   1.1671826e+00
   6.3994559e-01   1.1671826e+00
   6.4100863e-01   1.1671826e+00
   6.4207166e-01   1.1671826e+00
   6.4313469e-01   1.1671826e+00
   6.4419772e-01   1.1671825e+00
   6.4526076e-01   1.1671825e+00
   6.4632379e-01   1.1671825e+00
   6.4738682e-01   1.1671825e+00
   6.4844985e-01   1.1671825e+00
   6.4951289e-01   1.1671825e+00
   6.5057592e-01   1.1671825e+00
   6.5163895e-01   1.1671825e+00
   6.5270198e-01   1.1671824e+00
   6.5376502e-01   1.1671824e+00
   6.5482805e-01   1.1671824e+00
   6.5589108e-01   1.1671824e+00
   6.5695411e-01   1.1671824e+00
   6.5801715e-01   1.1671824e+00
   6.5908018e-01   1.1671824e+00
   6.6014321e-01   1.1671824e+00
   6.6120624e-01   1.1671824e+00
   6.6226928e-01   1.1671824e+00
   6.6333231e-01   1.1671824e+00
   6.6439534e-01   1.1671824e+00
   6.6545837e-01   1.1671824e+00
   6.6652141e-01   1.1671824e+00
   6.6758444e-01   1.1671824e+00
   6.6864747e-01   1.1671824e+00
   6.6971051e-01   1.1671824e+00
   6.7077354e-01   1.1671824e+00
   6.7183657e-01   1.1671824e+00
   6.7289960e-01   1.1671823e+00
   6.7396264e-01   1.1671823e+00
   6.7502567e-01   1.1671823e+00
   6.7608870e-01   1.1671823e+00
   6.7715173e-01   1.1671823e+00
   6.7821477e-01   1.1671823e+00
   6.7927780e-01   1.1671823e+00
   6.8034083e-01   1.1671823e+00
   6.8140386e-01   1.1671823e+00
   6.8246690e-01   1.1671823e+00
   6.8352993e-01   1.1671823e+00
   6.8459296e-01   1.1671823e+00
   6.8565599e-01   1.1671823e+00
   6.8671903e-01   1.1671823e+00
   6.8778206e-01   1.1671823e+00
   6.8884509e-01   1.1671823e+00
   6.8990812e-01   1.1671823e+00
   6.9097116e-01   1.1671823e+00
   6.9203419e-01   1.1671823e+00
   6.9309722e-01   1.1671823e+00
   6.9416025e-01   1.1671823e+00
   6.9522329e-01   1.1671823e+00
   6.9628632e-01   1.1671823e+00
   6.9734935e-01   1.1671823e+00
   6.9841238e-01   1.1671823e+00
   6.9947542e-01   1.1671823e+00
   7.0053845e-01   1.1671823e+00
   7.0160148e-01   1.1671823e+00
   7.0266451e-01   1.1671823e+00
   7.0372755e-01   1.1671823e+00
   7.0479058e-01   1.1671823e+00
   7.0585361e-01   1.1671823e+00
   7.0691664e-01   1.1671823e+00
   7.0797968e-01   1.1671823e+00
   7.0904271e-01   1.1671823e+00
   7.1010574e-01   1.1671823e+00
   7.1116877e-01   1.1671823e+00
   7.1223181e-01   1.1671823e+00
   7.1329484e-01   1.1671823e+00
   7.1435787e-01   1.1671823e+00
   7.1542090e-01   1.1671823e+00
   7.1648394e-01   1.1671823e+00
   7.1754697e-01   1.1671823e+00
   7.1861000e-01   1.1671823e+00
   7.1967303e-01   1.1671823e+00
   7.2073607e-01   1.1671823e+00
   7.2179910e-01   1.1671823e+00
   7.2286213e-01   1.1671823e+00
   7.2392517e-01   1.1671823e+00
   7.2498820e-01   1.1671823e+00
   7.2605123e-01   1.1671823e+00
   7.2711426e-01   1.1671823e+00
   7.2817730e-01   1.1671823e+00
   7.2924033e-01   1.1671823e+00
   7.3030336e-01   1.1671823e+00
   7.3136639e-01   1.1671823e+00
   7.3242943e-01   1.1671823e+00
   7.3349246e-01   1.1671823e+00
   7.3455549e-01   1.1671823e+00
   7.3561852e-01   1.1671823e+00
   7.3668156e-01   1.1671823e+00
   7.3774459e-01   1.1671823e+00
   7.3880762e-01   1.1671823e+00
   7.3987065e-01   1.1671823e+00
   7.4093369e-01   1.1671823e+00
   7.4199672e-01   1.1671823e+00
   7.4305975e-01   1.1671823e+00
   7.4412278e-01   1.1671823e+00
   7.4518582e-01   1.1671823e+00
   7.4624885e-01   1.1671823e+00
   7.4731188e-01   1.1671823e+00
   7.4837491e-01   1.1671823e+00
   7.4943795e-01   1.1671823e+00
   7.5050098e-01   1.1671823e+00
   7.5156401e-01   1.1671823e+00
   7.5262704e-01   1.1671823e+00
   7.5369008e-01   1.1671823e+00
   7.5475311e-01   1.1671823e+00
   7.5581614e-01   1.1671823e+00
   7.5687917e-01   1.1671823e+00
   7.5794221e-01   1.1671823e+00
   7.5900524e-01   1.1671823e+00
   7.6006827e-01   1.1671823e+00
   7.6113130e-01   1.1671823e+00
   7.6219434e-01   1.1671823e+00
   7.6325737e-01   1.1671823e+00
   7.6432040e-01   1.1671823e+00
   7.6538343e-01   1.1671823e+00
   7.6644647e-01   1.1671823e+00
   7.6750950e-01   1.1671823e+00
   7.6857253e-01   1.1671823e+00
   7.6963556e-01   1.1671823e+00
   7.7069860e-01   1.1671823e+00
   7.7176163e-01   1.1671823e+00
   7.7282466e-01   1.1671823e+00
   7.7388769e-01   1.1671823e+00
   7.7495073e-01   1.1671823e+00
   7.7601376e-01   1.1671823e+00
   7.7707679e-01   1.1671823e+00
   7.7813982e-01   1.1671823e+00
   7.7920286e-01   1.1671823e+00
   7.8026589e-01   1.1671823e+00
   7.8132892e-01   1.1671823e+00
   7.8239196e-01   1.1671823e+00
   7.8345499e-01   1.1671823e+00
   7.8451802e-01   1.1671823e+00
   7.8558105e-01   1.1671823e+00
   7.8664409e-01   1.1671823e+00
   7.8770712e-01   1.1671823e+00
   7.8877015e-01   1.1671823e+00
   7.8983318e-01   1.1671823e+00
   7.9089622e-01   1.1671823e+00
   7.9195925e-01   1.1671823e+00
   7.9302228e-01   1.1671823e+00
   7.9408531e-01   1.1671823e+00
   7.9514835e-01   1.1671823e+00
   7.9621138e-01   1.1671823e+00
   7.9727441e-01   1.1671822e+00
   7.9833744e-01   1.1671822e+00
   7.9940048e-01   1.1671822e+00
   8.0046351e-01   1.1671822e+00
   8.0152654e-01   1.1671822e+00
   8.0258957e-01   1.1671822e+00
   8.0365261e-01   1.1671822e+00
   8.0471564e-01   1.1671822e+00
   8.0577867e-01   1.1671822e+00
   8.0684170e-01   1.1671822e+00
   8.0790474e-01   1.1671822e+00
   8.0896777e-01   1.1671822e+00
   8.1003080e-01   1.1671822e+00
   8.1109383e-01   1.1671822e+00
   8.1215687e-01   1.1671822e+00
   8.1321990e-01   1.1671822e+00
   8.1428293e-01   1.1671822e+00
   8.1534596e-01   1.1671822e+00
   8.1640900e-01   1.1671822e+00
   8.1747203e-01   1.1671822e+00
   8.1853506e-01   1.1671822e+00
   8.1959809e-01   1.1671822e+00
   8.2066113e-01   1.1671822e+00
   8.2172416e-01   1.1671822e+00
   8.2278719e-01   1.1671822e+00
   8.2385022e-01   1.1671822e+00
   8.2491326e-01   1.1671822e+00
   8.2597629e-01   1.1671822e+00
   8.2703932e-01   1.1671822e+00
   8.2810235e-01   1.1671822e+00
   8.2916539e-01   1.1671822e+00
   8.3022842e-01   1.1671822e+00
   8.3129145e-01   1.1671822e+00
   8.3235448e-01   1.1671822e+00
   8.3341752e-01   1.1671822e+00
   8.3448055e-01   1.1671822e+00
   8.3554358e-01   1.1671822e+00
   8.3660662e-01   1.1671822e+00
   8.3766965e-01   1.1671822e+00
   8.3873268e-01   1.1671822e+00
   8.3979571e-01   1.1671822e+00
   8.4085875e-01   1.1671822e+00
   8.4192178e-01   1.1671822e+00
   8.4298481e-01   1.1671822e+00
   8.4404784e-01   1.1671822e+00
   8.4511088e-01   1.1671822e+00
   8.4617391e-01   1.1671822e+00
   8.4723694e-01   1.1671822e+00
   8.4829997e-01   1.1671822e+00
   8.4936301e-01   1.1671822e+00
   8.5042604e-01   1.1671822e+00
   8.5148907e-01   1.1671822e+00
   8.5255210e-01   1.1671822e+00
   8.5361514e-01   1.1671822e+00
   8.5467817e-01   1.1671822e+00
   8.5574120e-01   1.1671822e+00
   8.5680423e-01   1.1671822e+00
   8.5786727e-01   1.1671822e+00
   8.5893030e-01   1.1671822e+00
   8.5999333e-01   1.1671822e+00
   8.6105636e-01   1.1671822e+00
   8.6211940e-01   1.1671822e+00
   8.6318243e-01   1.1671822e+00
   8.6424546e-01   1.1671822e+00
   8.6530849e-01   1.1671822e+00
   8.6637153e-01   1.1671822e+00
   8.6743456e-01   1.1671822e+00
   8.6849759e-01   1.1671822e+00
   8.6956062e-01   1.1671822e+00
   8.7062366e-01   1.1671822e+00
   8.7168669e-01   1.1671822e+00
   8.7274972e-01   1.1671822e+00
   8.7381275e-01   1.1671822e+00
   8.7487579e-01   1.1671822e+00
   8.7593882e-01   1.1671822e+00
   8.7700185e-01   1.1671822e+00
   8.7806488e-01   1.1671822e+00
   8.7912792e-01   1.1671822e+00
   8.8019095e-01   1.1671822e+00
   8.8125398e-01   1.1671822e+00
   8.8231701e-01   1.1671822e+00
   8.8338005e-01   1.1671822e+00
   8.8444308e-01   1.1671822e+00
   8.8550611e-01   1.1671822e+00
   8.8656914e-01   1.1671822e+00
   8.8763218e-01   1.1671822e+00
   8.8869521e-01   1.1671822e+00
   8.8975824e-01   1.1671822e+00
   8.9082128e-01   1.1671822e+00
   8.9188431e-01   1.1671822e+00
   8.9294734e-01   1.1671822e+00
   8.9401037e-01   1.1671822e+00
   8.9507341e-01   1.1671822e+00
   8.9613644e-01   1.1671822e+00
   8.9719947e-01   1.1671822e+00
   8.9826250e-01   1.1671822e+00
   8.9932554e-01   1.1671822e+00
   9.0038857e-01   1.1671822e+00
   9.0145160e-01   1.1671822e+00
   9.0251463e-01   1.1671822e+00
   9.0357767e-01   1.1671822e+00
   9.0464070e-01   1.1671822e+00
   9.0570373e-01   1.1671822e+00
   9.0676676e-01   1.1671822e+00
   9.0782980e-01   1.1671822e+00
   9.0889283e-01   1.1671822e+00
   9.0995586e-01   1.1671822e+00
   9.1101889e-01   1.1671822e+00
   9.1208193e-01   1.1671822e+00
   9.1314496e-01   1.1671822e+00
   9.1420799e-01   1.1671822e+00
   9.1527102e-01   1.1671822e+00
   9.1633406e-01   1.1671822e+00
   9.1739709e-01   1.1671822e+00
   9.1846012e-01   1.1671822e+00
   9.1952315e-01   1.1671822e+00
   9.2058619e-01   1.1671822e+00
   9.2164922e-01   1.1671822e+00
   9.2271225e-01   1.1671822e+00
   9.2377528e-01   1.1671822e+00
   9.2483832e-01   1.1671822e+00
   9.2590135e-01   1.1671822e+00
   9.2696438e-01   1.1671822e+00
   9.2802741e-01   1.1671822e+00
   9.2909045e-01   1.1671822e+00
   9.3015348e-01   1.1671822e+00
   9.3121651e-01   1.1671822e+00
   9.3227954e-01   1.1671822e+00
   9.3334258e-01   1.1671822e+00
   9.3440561e-01   1.1671822e+00
   9.3546864e-01   1.1671822e+00
   9.3653167e-01   1.1671822e+00
   9.3759471e-01   1.1671822e+00
   9.3865774e-01   1.1671822e+00
   9.3972077e-01   1.1671822e+00
   9.4078380e-01   1.1671822e+00
   9.4184684e-01   1.1671822e+00
   9.4290987e-01   1.1671822e+00
   9.4397290e-01   1.1671822e+00
   9.4503593e-01   1.1671822e+00
   9.4609897e-01   1.1671822e+00
   9.4716200e-01   1.1671822e+00
   9.4822503e-01   1.1671822e+00
   9.4928807e-01   1.1671822e+00
   9.5035110e-01   1.1671822e+00
   9.5141413e-01   1.1671822e+00
   9.5247716e-01   1.1671822e+00
   9.5354020e-01   1.1671822e+00
   9.5460323e-01   1.1671822e+00
   9.5566626e-01   1.1671822e+00
   9.5672929e-01   1.1671822e+00
   9.5779233e-01   1.1671822e+00
   9.5885536e-01   1.1671822e+00
   9.5991839e-01   1.1671822e+00
   9.6098142e-01   1.1671822e+00
   9.6204446e-01   1.1671822e+00
   9.6310749e-01   1.1671822e+00
   9.6417052e-01   1.1671822e+00
   9.6523355e-01   1.1671822e+00
   9.6629659e-01   1.1671822e+00
   9.6735962e-01   1.1671822e+00
   9.6842265e-01   1.1671822e+00
   9.6948568e-01   1.1671822e+00
   9.7054872e-01   1.1671822e+00
   9.7161175e-01   1.1671822e+00
   9.7267478e-01   1.1671822e+00
   9.7373781e-01   1.1671822e+00
   9.7480085e-01   1.1671822e+00
   9.7586388e-01   1.1671822e+00
   9.7692691e-01   1.1671822e+00
   9.7798994e-01   1.1671822e+00
   9.7905298e-01   1.1671822e+00
   9.8011601e-01   1.1671822e+00
   9.8117904e-01   1.1671822e+00
   9.8224207e-01   1.1671822e+00
   9.8330511e-01   1.1671822e+00
   9.8436814e-01   1.1671822e+00
   9.8543117e-01   1.1671822e+00
   9.8649420e-01   1.1671822e+00
   9.8755724e-01   1.1671822e+00
   9.8862027e-01   1.1671822e+00
   9.8968330e-01   1.1671822e+00
   9.9074633e-01   1.1671822e+00
   9.9180937e-01   1.1671822e+00
   9.9287240e-01   1.1671822e+00
   9.9393543e-01   1.1671822e+00
   9.9499846e-01   1.1671822e+00
   9.9606150e-01   1.1671822e+00
   9.9712453e-01   1.1671822e+00
   9.9818756e-01   1.1671822e+00
   9.9925059e-01   1.1671822e+00
   1.0003136e+00   1.1671822e+00
   1.0013767e+00   1.1671822e+00
   1.0024397e+00   1.1671822e+00
   1.0035027e+00   1.1671822e+00
   1.0045658e+00   1.1671822e+00
   1.0056288e+00   1.1671822e+00
   1.0066918e+00   1.1671822e+00
   1.0077549e+00   1.1671822e+00
   1.0088179e+00   1.1671822e+00
   1.0098809e+00   1.1671822e+00
   1.0109440e+00   1.1671822e+00
   1.0120070e+00   1.1671822e+00
   1.0130700e+00   1.1671822e+00
   1.0141331e+00   1.1671822e+00
   1.0151961e+00   1.1671822e+00
   1.0162591e+00   1.1671822e+00
   1.0173221e+00   1.1671822e+00
   1.0183852e+00   1.1671822e+00
   1.0194482e+00   1.1671822e+00
   1.0205112e+00   1.1671822e+00
   1.0215743e+00   1.1671822e+00
   1.0226373e+00   1.1671822e+00
   1.0237003e+00   1.1671822e+00
   1.0247634e+00   1.1671822e+00
   1.0258264e+00   1.1671822e+00
   1.0268894e+00   1.1671822e+00
   1.0279525e+00   1.1671822e+00
   1.0290155e+00   1.1671822e+00
   1.0300785e+00   1.1671822e+00
   1.0311416e+00   1.1671822e+00
   1.0322046e+00   1.1671822e+00
   1.0332676e+00   1.1671822e+00
   1.0343307e+00   1.1671822e+00
   1.0353937e+00   1.1671822e+00
   1.0364567e+00   1.1671822e+00
   1.0375198e+00   1.1671822e+00
   1.0385828e+00   1.1671822e+00
   1.0396458e+00   1.1671822e+00
   1.0407089e+00   1.1671822e+00
   1.0417719e+00   1.1671822e+00
   1.0428349e+00   1.1671822e+00
   1.0438980e+00   1.1671822e+00
   1.0449610e+00   1.1671822e+00
   1.0460240e+00   1.1671822e+00
   1.0470871e+00   1.1671822e+00
   1.0481501e+00   1.1671822e+00
   1.0492131e+00   1.1671822e+00
   1.0502762e+00   1.1671822e+00
   1.0513392e+00   1.1671822e+00
   1.0524022e+00   1.1671822e+00
   1.0534653e+00   1.1671822e+00
   1.0545283e+00   1.1671822e+00
   1.0555913e+00   1.1671822e+00
   1.0566544e+00   1.1671822e+00
   1.0577174e+00   1.1671822e+00
   1.0587804e+00   1.1671822e+00
   1.0598435e+00   1.1671822e+00
   1.0609065e+00   1.1671822e+00
   1.0619695e+00   1.1671822e+00
   1.0630325e+00   1.1671822e+00
   1.0640956e+00   1.1671822e+00
   1.0651586e+00   1.1671822e+00
   1.0662216e+00   1.1671822e+00
   1.0672847e+00   1.1671822e+00
   1.0683477e+00   1.1671822e+00
   1.0694107e+00   1.1671822e+00
   1.0704738e+00   1.1671822e+00
   1.0715368e+00   1.1671822e+00
   1.0725998e+00   1.1671822e+00
   1.0736629e+00   1.1671822e+00
   1.0747259e+00   1.1671822e+00
   1.0757889e+00   1.1671822e+00
   1.0768520e+00   1.1671822e+00
   1.0779150e+00   1.1671822e+00
   1.0789780e+00   1.1671822e+00
   1.0800411e+00   1.1671822e+00
   1.0811041e+00   1.1671822e+00
   1.0821671e+00   1.1671822e+00
   1.0832302e+00   1.1671822e+00
   1.0842932e+00   1.1671822e+00
   1.0853562e+00   1.1671822e+00
   1.0864193e+00   1.1671822e+00
   1.0874823e+00   1.1671822e+00
   1.0885453e+00   1.1671822e+00
   1.0896084e+00   1.1671822e+00
   1.0906714e+00   1.1671822e+00
   1.0917344e+00   1.1671822e+00
   1.0927975e+00   1.1671822e+00
   1.0938605e+00   1.1671822e+00
   1.0949235e+00   1.1671822e+00
   1.0959866e+00   1.1671822e+00
   1.0970496e+00   1.1671822e+00
   1.0981126e+00   1.1671822e+00
   1.0991757e+00   1.1671822e+00
   1.1002387e+00   1.1671822e+00
   1.1013017e+00   1.1671822e+00
   1.1023648e+00   1.1671822e+00
   1.1034278e+00   1.1671822e+00
   1.1044908e+00   1.1671822e+00
   1.1055538e+00   1.1671822e+00
   1.1066169e+00   1.1671822e+00
   1.1076799e+00   1.1671822e+00
   1.1087429e+00   1.1671822e+00
   1.1098060e+00   1.1671822e+00
   1.1108690e+00   1.1671822e+00
   1.1119320e+00   1.1671822e+00
   1.1129951e+00   1.1671822e+00
   1.1140581e+00   1.1671822e+00
   1.1151211e+00   1.1671822e+00
   1.1161842e+00   1.1671822e+00
   1.1172472e+00   1.1671822e+00
   1.1183102e+00   1.1671822e+00
   1.1193733e+00   1.1671822e+00
   1.1204363e+00   1.1671822e+00
   1.1214993e+00   1.1671822e+00
   1.1225624e+00   1.1671822e+00
   1.1236254e+00   1.1671822e+00
   1.1246884e+00   1.1671822e+00
   1.1257515e+00   1.1671822e+00
   1.1268145e+00   1.1671822e+00
   1.1278775e+00   1.1671822e+00
   1.1289406e+00   1.1671822e+00
   1.1300036e+00   1.1671822e+00
   1.1310666e+00   1.1671822e+00
   1.1321297e+00   1.1671822e+00
   1.1331927e+00   1.1671822e+00
   1.1342557e+00   1.1671822e+00
   1.1353188e+00   1.1671822e+00
   1.1363818e+00   1.1671822e+00
   1.1374448e+00   1.1671822e+00
   1.1385079e+00   1.1671822e+00
   1.1395709e+00   1.1671822e+00
   1.1406339e+00   1.1671822e+00
   1.1416970e+00   1.1671822e+00
   1.1427600e+00   1.1671822e+00
   1.1438230e+00   1.1671822e+00
   1.1448861e+00   1.1671822e+00
   1.1459491e+00   1.1671822e+00
   1.1470121e+00   1.1671822e+00
   1.1480752e+00   1.1671822e+00
   1.1491382e+00   1.1671822e+00
   1.1502012e+00   1.1671822e+00
   1.1512642e+00   1.1671822e+00
   1.1523273e+00   1.1671822e+00
   1.1533903e+00   1.1671822e+00
   1.1544533e+00   1.1671822e+00
   1.1555164e+00   1.1671822e+00
   1.1565794e+00   1.1671822e+00
   1.1576424e+00   1.1671822e+00
   1.1587055e+00   1.1671822e+00
   1.1597685e+00   1.1671822e+00
   1.1608315e+00   1.1671822e+00
   1.1618946e+00   1.1671822e+00
   1.1629576e+00   1.1671822e+00
   1.1640206e+00   1.1671822e+00
   1.1650837e+00   1.1671822e+00
   1.1661467e+00   1.1671822e+00
   1.1672097e+00   1.1671822e+00
   1.1682728e+00   1.1671822e+00
   1.1693358e+00   1.1671822e+00
   1.1703988e+00   1.1671822e+00
   1.1714619e+00   1.1671822e+00
   1.1725249e+00   1.1671822e+00
   1.1735879e+00   1.1671822e+00
   1.1746510e+00   1.1671822e+00
   1.1757140e+00   1.1671822e+00
   1.1767770e+00   1.1671822e+00
   1.1778401e+00   1.1671822e+00
   1.1789031e+00   1.1671822e+00
   1.1799661e+00   1.1671822e+00
   1.1810292e+00   1.1671822e+00
   1.1820922e+00   1.1671822e+00
   1.1831552e+00   1.1671822e+00
   1.1842183e+00   1.1671822e+00
   1.1852813e+00   1.1671822e+00
   1.1863443e+00   1.1671822e+00
   1.1874074e+00   1.1671822e+00
   1.1884704e+00   1.1671822e+00
   1.1895334e+00   1.1671822e+00
   1.1905965e+00   1.1671822e+00
   1.1916595e+00   1.1671822e+00
   1.1927225e+00   1.1671822e+00
   1.1937856e+00   1.1671822e+00
   1.1948486e+00   1.1671822e+00
   1.1959116e+00   1.1671822e+00
   1.1969746e+00   1.1671822e+00
   1.1980377e+00   1.1671822e+00
   1.1991007e+00   1.1671822e+00
   1.2001637e+00   1.1671822e+00
   1.2012268e+00   1.1671822e+00
   1.2022898e+00   1.1671822e+00
   1.2033528e+00   1.1671822e+00
   1.2044159e+00   1.1671822e+00
   1.2054789e+00   1.1671822e+00
   1.2065419e+00   1.1671822e+00
   1.2076050e+00   1.1671822e+00
   1.2086680e+00   1.1671822e+00
   1.2097310e+00   1.1671822e+00
   1.2107941e+00   1.1671822e+00
   1.2118571e+00   1.1671822e+00
   1.2129201e+00   1.1671822e+00
   1.2139832e+00   1.1671822e+00
   1.2150462e+00   1.1671822e+00
   1.2161092e+00   1.1671822e+00
   1.2171723e+00   1.1671822e+00
   1.2182353e+00   1.1671822e+00
   1.2192983e+00   1.1671822e+00
   1.2203614e+00   1.1671822e+00
   1.2214244e+00   1.1671822e+00
   1.2224874e+00   1.1671822e+00
   1.2235505e+00   1.1671822e+00
   1.2246135e+00   1.1671822e+00
   1.2256765e+00   1.1671822e+00
   1.2267396e+00   1.1671822e+00
   1.2278026e+00   1.1671822e+00
   1.2288656e+00   1.1671822e+00
   1.2299287e+00   1.1671822e+00
   1.2309917e+00   1.1671822e+00
   1.2320547e+00   1.1671822e+00
   1.2331178e+00   1.1671822e+00
   1.2341808e+00   1.1671822e+00
   1.2352438e+00   1.1671822e+00
   1.2363069e+00   1.1671822e+00
   1.2373699e+00   1.1671822e+00
   1.2384329e+00   1.1671822e+00
   1.2394960e+00   1.1671822e+00
   1.2405590e+00   1.1671822e+00
   1.2416220e+00   1.1671822e+00
   1.2426850e+00   1.1671822e+00
   1.2437481e+00   1.1671822e+00
   1.2448111e+00   1.1671822e+00
   1.2458741e+00   1.1671822e+00
   1.2469372e+00   1.1671822e+00
   1.2480002e+00   1.1671822e+00
   1.2490632e+00   1.1671822e+00
   1.2501263e+00   1.1671822e+00
   1.2511893e+00   1.1671822e+00
   1.2522523e+00   1.1671822e+00
   1.2533154e+00   1.1671822e+00
   1.2543784e+00   1.1671822e+00
   1.2554414e+00   1.1671822e+00
   1.2565045e+00   1.1671822e+00
   1.2575675e+00   1.1671822e+00
   1.2586305e+00   1.1671822e+00
   1.2596936e+00   1.1671822e+00
   1.2607566e+00   1.1671822e+00
   1.2618196e+00   1.1671822e+00
   1.2628827e+00   1.1671822e+00
   1.2639457e+00   1.1671822e+00
   1.2650087e+00   1.1671822e+00
   1.2660718e+00   1.1671822e+00
   1.2671348e+00   1.1671822e+00
   1.2681978e+00   1.1671822e+00
   1.2692609e+00   1.1671822e+00
   1.2703239e+00   1.1671822e+00
   1.2713869e+00   1.1671822e+00
   1.2724500e+00   1.1671822e+00
   1.2735130e+00   1.1671822e+00
   1.2745760e+00   1.1671822e+00
   1.2756391e+00   1.1671822e+00
   1.2767021e+00   1.1671822e+00
   1.2777651e+00   1.1671822e+00
   1.2788282e+00   1.1671822e+00
   1.2798912e+00   1.1671822e+00
   1.2809542e+00   1.1671822e+00
   1.2820173e+00   1.1671822e+00
   1.2830803e+00   1.1671822e+00
   1.2841433e+00   1.1671822e+00
   1.2852064e+00   1.1671822e+00
   1.2862694e+00   1.1671822e+00
   1.2873324e+00   1.1671822e+00
   1.2883954e+00   1.1671822e+00
   1.2894585e+00   1.1671822e+00
   1.2905215e+00   1.1671822e+00
   1.2915845e+00   1.1671822e+00
   1.2926476e+00   1.1671822e+00
   1.2937106e+00   1.1671822e+00
   1.2947736e+00   1.1671822e+00
   1.2958367e+00   1.1671822e+00
   1.2968997e+00   1.1671822e+00
   1.2979627e+00   1.1671822e+00
   1.2990258e+00   1.1671822e+00
   1.3000888e+00   1.1671822e+00
   1.3011518e+00   1.1671822e+00
   1.3022149e+00   1.1671822e+00
   1.3032779e+00   1.1671822e+00
   1.3043409e+00   1.1671822e+00
   1.3054040e+00   1.1671822e+00
   1.3064670e+00   1.1671822e+00
   1.3075300e+00   1.1671822e+00
   1.3085931e+00   1.1671822e+00
   1.3096561e+00   1.1671822e+00
   1.3107191e+00   1.1671822e+00
   1.3117822e+00   1.1671822e+00
   1.3128452e+00   1.1671822e+00
   1.3139082e+00   1.1671822e+00
   1.3149713e+00   1.1671822e+00
   1.3160343e+00   1.1671822e+00
   1.3170973e+00   1.1671822e+00
   1.3181604e+00   1.1671822e+00
   1.3192234e+00   1.1671822e+00
   1.3202864e+00   1.1671822e+00
   1.3213495e+00   1.1671822e+00
   1.3224125e+00   1.1671822e+00
   1.3234755e+00   1.1671822e+00
   1.3245386e+00   1.1671822e+00
   1.3256016e+00   1.1671822e+00
   1.3266646e+00   1.1671822e+00
   1.3277277e+00   1.1671822e+00
   1.3287907e+00   1.1671822e+00
   1.3298537e+00   1.1671822e+00
   1.3309167e+00   1.1671822e+00
   1.3319798e+00   1.1671822e+00
   1.3330428e+00   1.1671822e+00
   1.3341058e+00   1.1671822e+00
   1.3351689e+00   1.1671822e+00
   1.3362319e+00   1.1671822e+00
   1.3372949e+00   1.1671822e+00
   1.3383580e+00   1.1671822e+00
   1.3394210e+00   1.1671822e+00
   1.3404840e+00   1.1671822e+00
   1.3415471e+00   1.1671822e+00
   1.3426101e+00   1.1671822e+00
   1.3436731e+00   1.1671822e+00
   1.3447362e+00   1.1671822e+00
   1.3457992e+00   1.1671822e+00
   1.3468622e+00   1.1671822e+00
   1.3479253e+00   1.1671822e+00
   1.3489883e+00   1.1671822e+00
   1.3500513e+00   1.1671822e+00
   1.3511144e+00   1.1671822e+00
   1.3521774e+00   1.1671822e+00
   1.3532404e+00   1.1671822e+00
   1.3543035e+00   1.1671822e+00
   1.3553665e+00   1.1671822e+00
   1.3564295e+00   1.1671822e+00
   1.3574926e+00   1.1671822e+00
   1.3585556e+00   1.1671822e+00
   1.3596186e+00   1.1671822e+00
   1.3606817e+00   1.1671822e+00
   1.3617447e+00   1.1671822e+00
   1.3628077e+00   1.1671822e+00
   1.3638708e+00   1.1671822e+00
   1.3649338e+00   1.1671822e+00
   1.3659968e+00   1.1671822e+00
   1.3670599e+00   1.1671822e+00
   1.3681229e+00   1.1671822e+00
   1.3691859e+00   1.1671822e+00
   1.3702490e+00   1.1671822e+00
   1.3713120e+00   1.1671822e+00
   1.3723750e+00   1.1671822e+00
   1.3734381e+00   1.1671822e+00
   1.3745011e+00   1.1671822e+00
   1.3755641e+00   1.1671822e+00
   1.3766271e+00   1.1671822e+00
   1.3776902e+00   1.1671822e+00
   1.3787532e+00   1.1671822e+00
   1.3798162e+00   1.1671822e+00
   1.3808793e+00   1.1671822e+00
   1.3819423e+00   1.1671822e+00
   1.3830053e+00   1.1671822e+00
   1.3840684e+00   1.1671822e+00
   1.3851314e+00   1.1671822e+00
   1.3861944e+00   1.1671822e+00
   1.3872575e+00   1.1671822e+00
   1.3883205e+00   1.1671822e+00
   1.3893835e+00   1.1671822e+00
   1.3904466e+00   1.1671822e+00
   1.3915096e+00   1.1671822e+00
   1.3925726e+00   1.1671822e+00
   1.3936357e+00   1.1671822e+00
   1.3946987e+00   1.1671822e+00
   1.3957617e+00   1.1671822e+00
   1.3968248e+00   1.1671822e+00
   1.3978878e+00   1.1671822e+00
   1.3989508e+00   1.1671822e+00
   1.4000139e+00   1.1671822e+00
   1.4010769e+00   1.1671822e+00
   1.4021399e+00   1.1671822e+00
   1.4032030e+00   1.1671822e+00
   1.4042660e+00   1.1671822e+00
   1.4053290e+00   1.1671822e+00
   1.4063921e+00   1.1671822e+00
   1.4074551e+00   1.1671822e+00
   1.4085181e+00   1.1671822e+00
   1.4095812e+00   1.1671822e+00
   1.4106442e+00   1.1671822e+00
   1.4117072e+00   1.1671822e+00
   1.4127703e+00   1.1671822e+00
   1.4138333e+00   1.1671822e+00
   1.4148963e+00   1.1671822e+00
   1.4159594e+00   1.1671822e+00
   1.4170224e+00   1.1671822e+00
   1.4180854e+00   1.1671822e+00
   1.4191485e+00   1.1671822e+00
   1.4202115e+00   1.1671822e+00
   1.4212745e+00   1.1671822e+00
   1.4223375e+00   1.1671822e+00
   1.4234006e+00   1.1671822e+00
   1.4244636e+00   1.1671822e+00
   1.4255266e+00   1.1671822e+00
   1.4265897e+00   1.1671822e+00
   1.4276527e+00   1.1671822e+00
   1.4287157e+00   1.1671822e+00
   1.4297788e+00   1.1671822e+00
   1.4308418e+00   1.1671822e+00
   1.4319048e+00   1.1671822e+00
   1.4329679e+00   1.1671822e+00
   1.4340309e+00   1.1671822e+00
   1.4350939e+00   1.1671822e+00
   1.4361570e+00   1.1671822e+00
   1.4372200e+00   1.1671822e+00
   1.4382830e+00   1.1671822e+00
   1.4393461e+00   1.1671822e+00
   1.4404091e+00   1.1671822e+00
   1.4414721e+00   1.1671822e+00
   1.4425352e+00   1.1671822e+00
   1.4435982e+00   1.1671822e+00
   1.4446612e+00   1.1671822e+00
   1.4457243e+00   1.1671822e+00
   1.4467873e+00   1.1671822e+00
   1.4478503e+00   1.1671822e+00
   1.4489134e+00   1.1671822e+00
   1.4499764e+00   1.1671822e+00
   1.4510394e+00   1.1671822e+00
   1.4521025e+00   1.1671822e+00
   1.4531655e+00   1.1671822e+00
   1.4542285e+00   1.1671822e+00
   1.4552916e+00   1.1671822e+00
   1.4563546e+00   1.1671822e+00
   1.4574176e+00   1.1671822e+00
   1.4584807e+00   1.1671822e+00
   1.4595437e+00   1.1671822e+00
   1.4606067e+00   1.1671822e+00
   1.4616698e+00   1.1671822e+00
   1.4627328e+00   1.1671822e+00
   1.4637958e+00   1.1671822e+00
   1.4648589e+00   1.1671822e+00
   1.4659219e+00   1.1671822e+00
   1.4669849e+00   1.1671822e+00
   1.4680479e+00   1.1671822e+00
   1.4691110e+00   1.1671822e+00
   1.4701740e+00   1.1671822e+00
   1.4712370e+00   1.1671822e+00
   1.4723001e+00   1.1671822e+00
   1.4733631e+00   1.1671822e+00
   1.4744261e+00   1.1671822e+00
   1.4754892e+00   1.1671822e+00
   1.4765522e+00   1.1671822e+00
   1.4776152e+00   1.1671822e+00
   1.4786783e+00   1.1671822e+00
   1.4797413e+00   1.1671822e+00
   1.4808043e+00   1.1671822e+00
   1.4818674e+00   1.1671822e+00
   1.4829304e+00   1.1671822e+00
   1.4839934e+00   1.1671822e+00
   1.4850565e+00   1.1671822e+00
   1.4861195e+00   1.1671822e+00
   1.4871825e+00   1.1671822e+00
   1.4882456e+00   1.1671822e+00
   1.4893086e+00   1.1671822e+00
   1.4903716e+00   1.1671822e+00
   1.4914347e+00   1.1671822e+00
   1.4924977e+00   1.1671822e+00
   1.4935607e+00   1.1671822e+00
   1.4946238e+00   1.1671822e+00
   1.4956868e+00   1.1671822e+00
   1.4967498e+00   1.1671822e+00
   1.4978129e+00   1.1671822e+00
   1.4988759e+00   1.1671822e+00
   1.4999389e+00   1.1671822e+00
   1.5010020e+00   1.1671822e+00
   1.5020650e+00   1.1671822e+00
   1.5031280e+00   1.1671822e+00
   1.5041911e+00   1.1671822e+00
   1.5052541e+00   1.1671822e+00
   1.5063171e+00   1.1671822e+00
   1.5073802e+00   1.1671822e+00
   1.5084432e+00   1.1671822e+00
   1.5095062e+00   1.1671822e+00
   1.5105693e+00   1.1671822e+00
   1.5116323e+00   1.1671822e+00
   1.5126953e+00   1.1671822e+00
   1.5137583e+00   1.1671822e+00
   1.5148214e+00   1.1671822e+00
   1.5158844e+00   1.1671822e+00
   1.5169474e+00   1.1671822e+00
   1.5180105e+00   1.1671822e+00
   1.5190735e+00   1.1671822e+00
   1.5201365e+00   1.1671822e+00
   1.5211996e+00   1.1671822e+00
   1.5222626e+00   1.1671822e+00
   1.5233256e+00   1.1671822e+00
   1.5243887e+00   1.1671822e+00
   1.5254517e+00   1.1671822e+00
   1.5265147e+00   1.1671822e+00
   1.5275778e+00   1.1671822e+00
   1.5286408e+00   1.1671822e+00
   1.5297038e+00   1.1671822e+00
   1.5307669e+00   1.1671822e+00
   1.5318299e+00   1.1671822e+00
   1.5328929e+00   1.1671822e+00
   1.5339560e+00   1.1671822e+00
   1.5350190e+00   1.1671822e+00
   1.5360820e+00   1.1671822e+00
   1.5371451e+00   1.1671822e+00
   1.5382081e+00   1.1671822e+00
   1.5392711e+00   1.1671822e+00
   1.5403342e+00   1.1671822e+00
   1.5413972e+00   1.1671822e+00
   1.5424602e+00   1.1671822e+00
   1.5435233e+00   1.1671822e+00
   1.5445863e+00   1.1671822e+00
   1.5456493e+00   1.1671822e+00
   1.5467124e+00   1.1671822e+00
   1.5477754e+00   1.1671822e+00
   1.5488384e+00   1.1671822e+00
   1.5499015e+00   1.1671822e+00
   1.5509645e+00   1.1671822e+00
   1.5520275e+00   1.1671822e+00
   1.5530906e+00   1.1671822e+00
   1.5541536e+00   1.1671822e+00
   1.5552166e+00   1.1671822e+00
   1.5562796e+00   1.1671822e+00
   1.5573427e+00   1.1671822e+00
   1.5584057e+00   1.1671822e+00
   1.5594687e+00   1.1671822e+00
   1.5605318e+00   1.1671822e+00
   1.5615948e+00   1.1671822e+00
   1.5626578e+00   1.1671822e+00
   1.5637209e+00   1.1671822e+00
   1.5647839e+00   1.1671822e+00
   1.5658469e+00   1.1671822e+00
   1.5669100e+00   1.1671822e+00
   1.5679730e+00   1.1671822e+00
   1.5690360e+00   1.1671822e+00
   1.5700991e+00   1.1671822e+00
   1.5711621e+00   1.1671822e+00
   1.5722251e+00   1.1671822e+00
   1.5732882e+00   1.1671822e+00
   1.5743512e+00   1.1671822e+00
   1.5754142e+00   1.1671822e+00
   1.5764773e+00   1.1671822e+00
   1.5775403e+00   1.1671822e+00
   1.5786033e+00   1.1671822e+00
   1.5796664e+00   1.1671822e+00
   1.5807294e+00   1.1671822e+00
   1.5817924e+00   1.1671822e+00
   1.5828555e+00   1.1671822e+00
   1.5839185e+00   1.1671822e+00
   1.5849815e+00   1.1671822e+00
   1.5860446e+00   1.1671822e+00
   1.5871076e+00   1.1671822e+00
   1.5881706e+00   1.1671822e+00
   1.5892337e+00   1.1671822e+00
   1.5902967e+00   1.1671822e+00
   1.5913597e+00   1.1671822e+00
   1.5924228e+00   1.1671822e+00
   1.5934858e+00   1.1671822e+00
   1.5945488e+00   1.1671822e+00
   1.5956119e+00   1.1671822e+00
   1.5966749e+00   1.1671822e+00
   1.5977379e+00   1.1671822e+00
   1.5988010e+00   1.1671822e+00
   1.5998640e+00   1.1671822e+00
   1.6009270e+00   1.1671822e+00
   1.6019900e+00   1.1671822e+00
   1.6030531e+00   1.1671822e+00
   1.6041161e+00   1.1671822e+00
   1.6051791e+00   1.1671822e+00
   1.6062422e+00   1.1671822e+00
   1.6073052e+00   1.1671822e+00
   1.6083682e+00   1.1671822e+00
   1.6094313e+00   1.1671822e+00
   1.6104943e+00   1.1671822e+00
   1.6115573e+00   1.1671822e+00
   1.6126204e+00   1.1671822e+00
   1.6136834e+00   1.1671822e+00
   1.6147464e+00   1.1671822e+00
   1.6158095e+00   1.1671822e+00
   1.6168725e+00   1.1671822e+00
   1.6179355e+00   1.1671822e+00
   1.6189986e+00   1.1671822e+00
   1.6200616e+00   1.1671822e+00
   1.6211246e+00   1.1671822e+00
   1.6221877e+00   1.1671822e+00
   1.6232507e+00   1.1671822e+00
   1.6243137e+00   1.1671822e+00
   1.6253768e+00   1.1671822e+00
   1.6264398e+00   1.1671822e+00
   1.6275028e+00   1.1671822e+00
   1.6285659e+00   1.1671822e+00
   1.6296289e+00   1.1671822e+00
   1.6306919e+00   1.1671822e+00
   1.6317550e+00   1.1671822e+00
   1.6328180e+00   1.1671822e+00
   1.6338810e+00   1.1671822e+00
   1.6349441e+00   1.1671822e+00
   1.6360071e+00   1.1671822e+00
   1.6370701e+00   1.1671822e+00
   1.6381332e+00   1.1671822e+00
   1.6391962e+00   1.1671822e+00
   1.6402592e+00   1.1671822e+00
   1.6413223e+00   1.1671822e+00
   1.6423853e+00   1.1671822e+00
   1.6434483e+00   1.1671822e+00
   1.6445114e+00   1.1671822e+00
   1.6455744e+00   1.1671822e+00
   1.6466374e+00   1.1671822e+00
   1.6477004e+00   1.1671822e+00
   1.6487635e+00   1.1671822e+00
   1.6498265e+00   1.1671822e+00
   1.6508895e+00   1.1671822e+00
   1.6519526e+00   1.1671822e+00
   1.6530156e+00   1.1671822e+00
   1.6540786e+00   1.1671822e+00
   1.6551417e+00   1.1671822e+00
   1.6562047e+00   1.1671822e+00
   1.6572677e+00   1.1671822e+00
   1.6583308e+00   1.1671822e+00
   1.6593938e+00   1.1671822e+00
   1.6604568e+00   1.1671822e+00
   1.6615199e+00   1.1671822e+00
   1.6625829e+00   1.1671822e+00
   1.6636459e+00   1.1671822e+00
   1.6647090e+00   1.1671822e+00
   1.6657720e+00   1.1671822e+00
   1.6668350e+00   1.1671822e+00
   1.6678981e+00   1.1671822e+00
   1.6689611e+00   1.1671822e+00
   1.6700241e+00   1.1671822e+00
   1.6710872e+00   1.1671822e+00
   1.6721502e+00   1.1671822e+00
   1.6732132e+00   1.1671822e+00
   1.6742763e+00   1.1671822e+00
   1.6753393e+00   1.1671822e+00
   1.6764023e+00   1.1671822e+00
   1.6774654e+00   1.1671822e+00
   1.6785284e+00   1.1671822e+00
   1.6795914e+00   1.1671822e+00
   1.6806545e+00   1.1671822e+00
   1.6817175e+00   1.1671822e+00
   1.6827805e+00   1.1671822e+00
   1.6838436e+00   1.1671822e+00
   1.6849066e+00   1.1671822e+00
   1.6859696e+00   1.1671822e+00
   1.6870327e+00   1.1671822e+00
   1.6880957e+00   1.1671822e+00
   1.6891587e+00   1.1671822e+00
   1.6902218e+00   1.1671822e+00
   1.6912848e+00   1.1671822e+00
   1.6923478e+00   1.1671822e+00
   1.6934108e+00   1.1671822e+00
   1.6944739e+00   1.1671822e+00
   1.6955369e+00   1.1671822e+00
   1.6965999e+00   1.1671822e+00
   1.6976630e+00   1.1671822e+00
   1.6987260e+00   1.1671822e+00
   1.6997890e+00   1.1671822e+00
   1.7008521e+00   1.1671822e+00
   1.7019151e+00   1.1671822e+00
   1.7029781e+00   1.1671822e+00
   1.7040412e+00   1.1671822e+00
   1.7051042e+00   1.1671822e+00
   1.7061672e+00   1.1671822e+00
   1.7072303e+00   1.1671822e+00
   1.7082933e+00   1.1671822e+00
   1.7093563e+00   1.1671822e+00
   1.7104194e+00   1.1671822e+00
   1.7114824e+00   1.1671822e+00
   1.7125454e+00   1.1671822e+00
   1.7136085e+00   1.1671822e+00
   1.7146715e+00   1.1671822e+00
   1.7157345e+00   1.1671822e+00
   1.7167976e+00   1.1671822e+00
   1.7178606e+00   1.1671822e+00
   1.7189236e+00   1.1671822e+00
   1.7199867e+00   1.1671822e+00
   1.7210497e+00   1.1671822e+00
   1.7221127e+00   1.1671822e+00
   1.7231758e+00   1.1671822e+00
   1.7242388e+00   1.1671822e+00
   1.7253018e+00   1.1671822e+00
   1.7263649e+00   1.1671822e+00
   1.7274279e+00   1.1671822e+00
   1.7284909e+00   1.1671822e+00
   1.7295540e+00   1.1671822e+00
   1.7306170e+00   1.1671822e+00
   1.7316800e+00   1.1671822e+00
   1.7327431e+00   1.1671822e+00
   1.7338061e+00   1.1671822e+00
   1.7348691e+00   1.1671822e+00
   1.7359322e+00   1.1671822e+00
   1.7369952e+00   1.1671822e+00
   1.7380582e+00   1.1671822e+00
   1.7391212e+00   1.1671822e+00
   1.7401843e+00   1.1671822e+00
   1.7412473e+00   1.1671822e+00
   1.7423103e+00   1.1671822e+00
   1.7433734e+00   1.1671822e+00
   1.7444364e+00   1.1671822e+00
   1.7454994e+00   1.1671822e+00
   1.7465625e+00   1.1671822e+00
   1.7476255e+00   1.1671822e+00
   1.7486885e+00   1.1671822e+00
   1.7497516e+00   1.1671822e+00
   1.7508146e+00   1.1671822e+00
   1.7518776e+00   1.1671822e+00
   1.7529407e+00   1.1671822e+00
   1.7540037e+00   1.1671822e+00
   1.7550667e+00   1.1671822e+00
   1.7561298e+00   1.1671822e+00
   1.7571928e+00   1.1671822e+00
   1.7582558e+00   1.1671822e+00
   1.7593189e+00   1.1671822e+00
   1.7603819e+00   1.1671822e+00
   1.7614449e+00   1.1671822e+00
   1.7625080e+00   1.1671822e+00
   1.7635710e+00   1.1671822e+00
   1.7646340e+00   1.1671822e+00
   1.7656971e+00   1.1671822e+00
   1.7667601e+00   1.1671822e+00
   1.7678231e+00   1.1671822e+00
   1.7688862e+00   1.1671822e+00
   1.7699492e+00   1.1671822e+00
   1.7710122e+00   1.1671822e+00
   1.7720753e+00   1.1671822e+00
   1.7731383e+00   1.1671822e+00
   1.7742013e+00   1.1671822e+00
   1.7752644e+00   1.1671822e+00
   1.7763274e+00   1.1671822e+00
   1.7773904e+00   1.1671822e+00
   1.7784535e+00   1.1671822e+00
   1.7795165e+00   1.1671822e+00
   1.7805795e+00   1.1671822e+00
   1.7816426e+00   1.1671822e+00
   1.7827056e+00   1.1671822e+00
   1.7837686e+00   1.1671822e+00
   1.7848316e+00   1.1671822e+00
   1.7858947e+00   1.1671822e+00
   1.7869577e+00   1.1671822e+00
   1.7880207e+00   1.1671822e+00
   1.7890838e+00   1.1671822e+00
   1.7901468e+00   1.1671822e+00
   1.7912098e+00   1.1671822e+00
   1.7922729e+00   1.1671822e+00
   1.7933359e+00   1.1671822e+00
   1.7943989e+00   1.1671822e+00
   1.7954620e+00   1.1671822e+00
   1.7965250e+00   1.1671822e+00
   1.7975880e+00   1.1671822e+00
   1.7986511e+00   1.1671822e+00
   1.7997141e+00   1.1671822e+00
   1.8007771e+00   1.1671822e+00
   1.8018402e+00   1.1671822e+00
   1.8029032e+00   1.1671822e+00
   1.8039662e+00   1.1671822e+00
   1.8050293e+00   1.1671822e+00
   1.8060923e+00   1.1671822e+00
   1.8071553e+00   1.1671822e+00
   1.8082184e+00   1.1671822e+00
   1.8092814e+00   1.1671822e+00
   1.8103444e+00   1.1671822e+00
   1.8114075e+00   1.1671822e+00
   1.8124705e+00   1.1671822e+00
   1.8135335e+00   1.1671822e+00
   1.8145966e+00   1.1671822e+00
   1.8156596e+00   1.1671822e+00
   1.8167226e+00   1.1671822e+00
   1.8177857e+00   1.1671822e+00
   1.8188487e+00   1.1671822e+00
   1.8199117e+00   1.1671822e+00
   1.8209748e+00   1.1671822e+00
   1.8220378e+00   1.1671822e+00
   1.8231008e+00   1.1671822e+00
   1.8241639e+00   1.1671822e+00
   1.8252269e+00   1.1671822e+00
   1.8262899e+00   1.1671822e+00
   1.8273529e+00   1.1671822e+00
   1.8284160e+00   1.1671822e+00
   1.8294790e+00   1.1671822e+00
   1.8305420e+00   1.1671822e+00
   1.8316051e+00   1.1671822e+00
   1.8326681e+00   1.1671822e+00
   1.8337311e+00   1.1671822e+00
   1.8347942e+00   1.1671822e+00
   1.8358572e+00   1.1671822e+00
   1.8369202e+00   1.1671822e+00
   1.8379833e+00   1.1671822e+00
   1.8390463e+00   1.1671822e+00
   1.8401093e+00   1.1671822e+00
   1.8411724e+00   1.1671822e+00
   1.8422354e+00   1.1671822e+00
   1.8432984e+00   1.1671822e+00
   1.8443615e+00   1.1671822e+00
   1.8454245e+00   1.1671822e+00
   1.8464875e+00   1.1671822e+00
   1.8475506e+00   1.1671822e+00
   1.8486136e+00   1.1671822e+00
   1.8496766e+00   1.1671822e+00
   1.8507397e+00   1.1671822e+00
   1.8518027e+00   1.1671822e+00
   1.8528657e+00   1.1671822e+00
   1.8539288e+00   1.1671822e+00
   1.8549918e+00   1.1671822e+00
   1.8560548e+00   1.1671822e+00
   1.8571179e+00   1.1671822e+00
   1.8581809e+00   1.1671822e+00
   1.8592439e+00   1.1671822e+00
   1.8603070e+00   1.1671822e+00
   1.8613700e+00   1.1671822e+00
   1.8624330e+00   1.1671822e+00
   1.8634961e+00   1.1671822e+00
   1.8645591e+00   1.1671822e+00
   1.8656221e+00   1.1671822e+00
   1.8666852e+00   1.1671822e+00
   1.8677482e+00   1.1671822e+00
   1.8688112e+00   1.1671822e+00
   1.8698743e+00   1.1671822e+00
   1.8709373e+00   1.1671822e+00
   1.8720003e+00   1.1671822e+00
   1.8730633e+00   1.1671822e+00
   1.8741264e+00   1.1671822e+00
   1.8751894e+00   1.1671822e+00
   1.8762524e+00   1.1671822e+00
   1.8773155e+00   1.1671822e+00
   1.8783785e+00   1.1671822e+00
   1.8794415e+00   1.1671822e+00
   1.8805046e+00   1.1671822e+00
   1.8815676e+00   1.1671822e+00
   1.8826306e+00   1.1671822e+00
   1.8836937e+00   1.1671822e+00
   1.8847567e+00   1.1671822e+00
   1.8858197e+00   1.1671822e+00
   1.8868828e+00   1.1671822e+00
   1.8879458e+00   1.1671822e+00
   1.8890088e+00   1.1671822e+00
   1.8900719e+00   1.1671822e+00
   1.8911349e+00   1.1671822e+00
   1.8921979e+00   1.1671822e+00
   1.8932610e+00   1.1671822e+00
   1.8943240e+00   1.1671822e+00
   1.8953870e+00   1.1671822e+00
   1.8964501e+00   1.1671822e+00
   1.8975131e+00   1.1671822e+00
   1.8985761e+00   1.1671822e+00
   1.8996392e+00   1.1671822e+00
   1.9007022e+00   1.1671822e+00
   1.9017652e+00   1.1671822e+00
   1.9028283e+00   1.1671822e+00
   1.9038913e+00   1.1671822e+00
   1.9049543e+00   1.1671822e+00
   1.9060174e+00   1.1671822e+00
   1.9070804e+00   1.1671822e+00
   1.9081434e+00   1.1671822e+00
   1.9092065e+00   1.1671822e+00
   1.9102695e+00   1.1671822e+00
   1.9113325e+00   1.1671822e+00
   1.9123956e+00   1.1671822e+00
   1.9134586e+00   1.1671822e+00
   1.9145216e+00   1.1671822e+00
   1.9155847e+00   1.1671822e+00
   1.9166477e+00   1.1671822e+00
   1.9177107e+00   1.1671822e+00
   1.9187737e+00   1.1671822e+00
   1.9198368e+00   1.1671822e+00
   1.9208998e+00   1.1671822e+00
   1.9219628e+00   1.1671822e+00
   1.9230259e+00   1.1671822e+00
   1.9240889e+00   1.1671822e+00
   1.9251519e+00   1.1671822e+00
   1.9262150e+00   1.1671822e+00
   1.9272780e+00   1.1671822e+00
   1.9283410e+00   1.1671822e+00
   1.9294041e+00   1.1671822e+00
   1.9304671e+00   1.1671822e+00
   1.9315301e+00   1.1671822e+00
   1.9325932e+00   1.1671822e+00
   1.9336562e+00   1.1671822e+00
   1.9347192e+00   1.1671822e+00
   1.9357823e+00   1.1671822e+00
   1.9368453e+00   1.1671822e+00
   1.9379083e+00   1.1671822e+00
   1.9389714e+00   1.1671822e+00
   1.9400344e+00   1.1671822e+00
   1.9410974e+00   1.1671822e+00
   1.9421605e+00   1.1671822e+00
   1.9432235e+00   1.1671822e+00
   1.9442865e+00   1.1671822e+00
   1.9453496e+00   1.1671822e+00
   1.9464126e+00   1.1671822e+00
   1.9474756e+00   1.1671822e+00
   1.9485387e+00   1.1671822e+00
   1.9496017e+00   1.1671822e+00
   1.9506647e+00   1.1671822e+00
   1.9517278e+00   1.1671822e+00
   1.9527908e+00   1.1671822e+00
   1.9538538e+00   1.1671822e+00
   1.9549169e+00   1.1671822e+00
   1.9559799e+00   1.1671822e+00
   1.9570429e+00   1.1671822e+00
   1.9581060e+00   1.1671822e+00
   1.9591690e+00   1.1671822e+00
   1.9602320e+00   1.1671822e+00
   1.9612951e+00   1.1671822e+00
   1.9623581e+00   1.1671822e+00
   1.9634211e+00   1.1671822e+00
   1.9644841e+00   1.1671822e+00
   1.9655472e+00   1.1671822e+00
   1.9666102e+00   1.1671822e+00
   1.9676732e+00   1.1671822e+00
   1.9687363e+00   1.1671822e+00
   1.9697993e+00   1.1671822e+00
   1.9708623e+00   1.1671822e+00
   1.9719254e+00   1.1671822e+00
   1.9729884e+00   1.1671822e+00
   1.9740514e+00   1.1671822e+00
   1.9751145e+00   1.1671822e+00
   1.9761775e+00   1.1671822e+00
   1.9772405e+00   1.1671822e+00
   1.9783036e+00   1.1671822e+00
   1.9793666e+00   1.1671822e+00
   1.9804296e+00   1.1671822e+00
   1.9814927e+00   1.1671822e+00
   1.9825557e+00   1.1671822e+00
   1.9836187e+00   1.1671822e+00
   1.9846818e+00   1.1671822e+00
   1.9857448e+00   1.1671822e+00
   1.9868078e+00   1.1671822e+00
   1.9878709e+00   1.1671822e+00
   1.9889339e+00   1.1671822e+00
   1.9899969e+00   1.1671822e+00
   1.9910600e+00   1.1671822e+00
   1.9921230e+00   1.1671822e+00
   1.9931860e+00   1.1671822e+00
   1.9942491e+00   1.1671822e+00
   1.9953121e+00   1.1671822e+00
   1.9963751e+00   1.1671822e+00
   1.9974382e+00   1.1671822e+00
   1.9985012e+00   1.1671822e+00
   1.9995642e+00   1.1671822e+00
   2.0006273e+00   1.1671822e+00
   2.0016903e+00   1.1671822e+00
   2.0027533e+00   1.1671822e+00
   2.0038164e+00   1.1671822e+00
   2.0048794e+00   1.1671822e+00
   2.0059424e+00   1.1671822e+00
   2.0070055e+00   1.1671822e+00
   2.0080685e+00   1.1671822e+00
   2.0091315e+00   1.1671822e+00
   2.0101945e+00   1.1671822e+00
   2.0112576e+00   1.1671822e+00
   2.0123206e+00   1.1671822e+00
   2.0133836e+00   1.1671822e+00
   2.0144467e+00   1.1671822e+00
   2.0155097e+00   1.1671822e+00
   2.0165727e+00   1.1671822e+00
   2.0176358e+00   1.1671822e+00
   2.0186988e+00   1.1671822e+00
   2.0197618e+00   1.1671822e+00
   2.0208249e+00   1.1671822e+00
   2.0218879e+00   1.1671822e+00
   2.0229509e+00   1.1671822e+00
   2.0240140e+00   1.1671822e+00
   2.0250770e+00   1.1671822e+00
   2.0261400e+00   1.1671822e+00
   2.0272031e+00   1.1671822e+00
   2.0282661e+00   1.1671822e+00
   2.0293291e+00   1.1671822e+00
   2.0303922e+00   1.1671822e+00
   2.0314552e+00   1.1671822e+00
   2.0325182e+00   1.1671822e+00
   2.0335813e+00   1.1671822e+00
   2.0346443e+00   1.1671822e+00
   2.0357073e+00   1.1671822e+00
   2.0367704e+00   1.1671822e+00
   2.0378334e+00   1.1671822e+00
   2.0388964e+00   1.1671822e+00
   2.0399595e+00   1.1671822e+00
   2.0410225e+00   1.1671822e+00
   2.0420855e+00   1.1671822e+00
   2.0431486e+00   1.1671822e+00
   2.0442116e+00   1.1671822e+00
   2.0452746e+00   1.1671822e+00
   2.0463377e+00   1.1671822e+00
   2.0474007e+00   1.1671822e+00
   2.0484637e+00   1.1671822e+00
   2.0495268e+00   1.1671822e+00
   2.0505898e+00   1.1671822e+00
   2.0516528e+00   1.1671822e+00
   2.0527158e+00   1.1671822e+00
   2.0537789e+00   1.1671822e+00
   2.0548419e+00   1.1671822e+00
   2.0559049e+00   1.1671822e+00
   2.0569680e+00   1.1671822e+00
   2.0580310e+00   1.1671822e+00
   2.0590940e+00   1.1671822e+00
   2.0601571e+00   1.1671822e+00
   2.0612201e+00   1.1671822e+00
   2.0622831e+00   1.1671822e+00
   2.0633462e+00   1.1671822e+00
   2.0644092e+00   1.1671822e+00
   2.0654722e+00   1.1671822e+00
   2.0665353e+00   1.1671822e+00
   2.0675983e+00   1.1671822e+00
   2.0686613e+00   1.1671822e+00
   2.0697244e+00   1.1671822e+00
   2.0707874e+00   1.1671822e+00
   2.0718504e+00   1.1671822e+00
   2.0729135e+00   1.1671822e+00
   2.0739765e+00   1.1671822e+00
   2.0750395e+00   1.1671822e+00
   2.0761026e+00   1.1671822e+00
   2.0771656e+00   1.1671822e+00
   2.0782286e+00   1.1671822e+00
   2.0792917e+00   1.1671822e+00
   2.0803547e+00   1.1671822e+00
   2.0814177e+00   1.1671822e+00
   2.0824808e+00   1.1671822e+00
   2.0835438e+00   1.1671822e+00
   2.0846068e+00   1.1671822e+00
   2.0856699e+00   1.1671822e+00
   2.0867329e+00   1.1671822e+00
   2.0877959e+00   1.1671822e+00
   2.0888590e+00   1.1671822e+00
   2.0899220e+00   1.1671822e+00
   2.0909850e+00   1.1671822e+00
   2.0920481e+00   1.1671822e+00
   2.0931111e+00   1.1671822e+00
   2.0941741e+00   1.1671822e+00
   2.0952372e+00   1.1671822e+00
   2.0963002e+00   1.1671822e+00
   2.0973632e+00   1.1671822e+00
   2.0984262e+00   1.1671822e+00
   2.0994893e+00   1.1671822e+00
   2.1005523e+00   1.1671822e+00
   2.1016153e+00   1.1671822e+00
   2.1026784e+00   1.1671822e+00
   2.1037414e+00   1.1671822e+00
   2.1048044e+00   1.1671822e+00
   2.1058675e+00   1.1671822e+00
   2.1069305e+00   1.1671822e+00
   2.1079935e+00   1.1671822e+00
   2.1090566e+00   1.1671822e+00
   2.1101196e+00   1.1671822e+00
   2.1111826e+00   1.1671822e+00
   2.1122457e+00   1.1671822e+00
   2.1133087e+00   1.1671822e+00
   2.1143717e+00   1.1671822e+00
   2.1154348e+00   1.1671822e+00
   2.1164978e+00   1.1671822e+00
   2.1175608e+00   1.1671822e+00
   2.1186239e+00   1.1671822e+00
   2.1196869e+00   1.1671822e+00
   2.1207499e+00   1.1671822e+00
   2.1218130e+00   1.1671822e+00
   2.1228760e+00   1.1671822e+00
   2.1239390e+00   1.1671822e+00
   2.1250021e+00   1.1671822e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Ackley1_PSO.txt <==
   0.0000000e+00   6.1977659e+00
   6.1417509e-03   5.5307856e+00
   1.2283502e-02   5.0346456e+00
   1.8425253e-02   4.7688787e+00
   2.4567003e-02   4.4141002e+00
   3.0708754e-02   4.1940528e+00
   3.6850505e-02   3.9986706e+00
   4.2992256e-02   3.7871850e+00
   4.9134007e-02   3.6103373e+00
   5.5275758e-02   3.4368043e+00
   6.1417509e-02   3.2869623e+00
   6.7559259e-02   3.1595023e+00
   7.3701010e-02   2.9980686e+00
   7.9842761e-02   2.8565813e+00
   8.5984512e-02   2.7911076e+00
   9.2126263e-02   2.6904201e+00
   9.8268014e-02   2.6251807e+00
   1.0440976e-01   2.5519765e+00
   1.1055152e-01   2.4761826e+00
   1.1669327e-01   2.4469051e+00
   1.2283502e-01   2.3859428e+00
   1.2897677e-01   2.3297836e+00
   1.3511852e-01   2.2873360e+00
   1.4126027e-01   2.2391180e+00
   1.4740202e-01   2.1682899e+00
   1.5354377e-01   2.1198930e+00
   1.5968552e-01   2.0697633e+00
   1.6582727e-01   2.0392442e+00
   1.7196902e-01   2.0100336e+00
   1.7811077e-01   1.9895055e+00
   1.8425253e-01   1.9202957e+00
   1.9039428e-01   1.8762461e+00
   1.9653603e-01   1.8385972e+00
   2.0267778e-01   1.7867565e+00
   2.0881953e-01   1.7565956e+00
   2.1496128e-01   1.7216102e+00
   2.2110303e-01   1.6565449e+00
   2.2724478e-01   1.6048181e+00
   2.3338653e-01   1.5439321e+00
   2.3952828e-01   1.5087140e+00
   2.4567003e-01   1.4713648e+00
   2.5181178e-01   1.4244984e+00
   2.5795354e-01   1.3902516e+00
   2.6409529e-01   1.3394160e+00
   2.7023704e-01   1.3017421e+00
   2.7637879e-01   1.2523886e+00
   2.8252054e-01   1.2362239e+00
   2.8866229e-01   1.2056894e+00
   2.9480404e-01   1.1712684e+00
   3.0094579e-01   1.1479344e+00
   3.0708754e-01   1.1226429e+00
   3.1322929e-01   1.0961856e+00
   3.1937104e-01   1.0731223e+00
   3.2551280e-01   1.0586062e+00
   3.3165455e-01   1.0445757e+00
   3.3779630e-01   1.0370919e+00
   3.4393805e-01   1.0201308e+00
   3.5007980e-01   1.0137601e+00
   3.5622155e-01   9.9774682e-01
   3.6236330e-01   9.9325242e-01
   3.6850505e-01   9.8898326e-01
   3.7464680e-01   9.8507187e-01
   3.8078855e-01   9.8367475e-01
   3.8693030e-01   9.7067524e-01
   3.9307205e-01   9.6406571e-01
   3.9921381e-01   9.6006044e-01
   4.0535556e-01   9.4995263e-01
   4.1149731e-01   9.4701274e-01
   4.1763906e-01   9.4288634e-01
   4.2378081e-01   9.4121118e-01
   4.2992256e-01   9.3857646e-01
   4.3606431e-01   9.3494231e-01
   4.4220606e-01   9.3363055e-01
   4.4834781e-01   9.3206044e-01
   4.5448956e-01   9.3079502e-01
   4.6063131e-01   9.2577872e-01
   4.6677306e-01   9.2109059e-01
   4.7291482e-01   9.2090045e-01
   4.7905657e-01   9.2008021e-01
   4.8519832e-01   9.1863911e-01
   4.9134007e-01   9.1700945e-01
   4.9748182e-01   9.1679373e-01
   5.0362357e-01   9.0747073e-01
   5.0976532e-01   9.0710320e-01
   5.1590707e-01   9.0555633e-01
   5.2204882e-01   8.9951538e-01
   5.2819057e-01   8.9850121e-01
   5.3433232e-01   8.9751948e-01
   5.4047407e-01   8.9688547e-01
   5.4661583e-01   8.9651225e-01
   5.5275758e-01   8.8700262e-01
   5.5889933e-01   8.8685398e-01
   5.6504108e-01   8.8654186e-01
   5.7118283e-01   8.8239856e-01
   5.7732458e-01   8.8086452e-01
   5.8346633e-01   8.8079067e-01
   5.8960808e-01   8.7772764e-01
   5.9574983e-01   8.7660270e-01
   6.0189158e-01   8.7450914e-01
   6.0803333e-01   8.7430926e-01
   6.1417509e-01   8.7325677e-01
   6.2031684e-01   8.7266292e-01
   6.2645859e-01   8.7262926e-01
   6.3260034e-01   8.7189188e-01
   6.3874209e-01   8.7173660e-01
   6.4488384e-01   8.7165359e-01
   6.5102559e-01   8.7136328e-01
   6.5716734e-01   8.7102577e-01
   6.6330909e-01   8.7019876e-01
   6.6945084e-01   8.6566434e-01
   6.7559259e-01   8.6549748e-01
   6.8173434e-01   8.6520669e-01
   6.8787610e-01   8.6516942e-01
   6.9401785e-01   8.6507432e-01
   7.0015960e-01   8.6501424e-01
   7.0630135e-01   8.6493346e-01
   7.1244310e-01   8.6486553e-01
   7.1858485e-01   8.6481578e-01
   7.2472660e-01   8.6472359e-01
   7.3086835e-01   8.6463746e-01
   7.3701010e-01   8.6456877e-01
   7.4315185e-01   8.6449856e-01
   7.4929360e-01   8.6442826e-01
   7.5543535e-01   8.6438556e-01
   7.6157711e-01   8.6433714e-01
   7.6771886e-01   8.6430268e-01
   7.7386061e-01   8.6425308e-01
   7.8000236e-01   8.6422191e-01
   7.8614411e-01   8.6419569e-01
   7.9228586e-01   8.6417310e-01
   7.9842761e-01   8.6414819e-01
   8.0456936e-01   8.6413104e-01
   8.1071111e-01   8.6412095e-01
   8.1685286e-01   8.6410852e-01
   8.2299461e-01   8.6406106e-01
   8.2913636e-01   8.6124039e-01
   8.3527812e-01   8.6114045e-01
   8.4141987e-01   8.6112822e-01
   8.4756162e-01   8.6112405e-01
   8.5370337e-01   8.6112344e-01
   8.5984512e-01   8.6112061e-01
   8.6598687e-01   8.6111048e-01
   8.7212862e-01   8.6110653e-01
   8.7827037e-01   8.6110629e-01
   8.8441212e-01   8.6110543e-01
   8.9055387e-01   8.5531291e-01
   8.9669562e-01   8.5531030e-01
   9.0283738e-01   8.5530914e-01
   9.0897913e-01   8.5530605e-01
   9.1512088e-01   8.5530384e-01
   9.2126263e-01   8.5530070e-01
   9.2740438e-01   8.5529877e-01
   9.3354613e-01   8.5529716e-01
   9.3968788e-01   8.5529601e-01
   9.4582963e-01   8.5529503e-01
   9.5197138e-01   8.5529467e-01
   9.5811313e-01   8.5239312e-01
   9.6425488e-01   8.5238972e-01
   9.7039663e-01   8.5238693e-01
   9.7653839e-01   8.5238264e-01
   9.8268014e-01   8.5238082e-01
   9.8882189e-01   8.5237852e-01
   9.9496364e-01   8.5237750e-01
   1.0011054e+00   8.5237684e-01
   1.0072471e+00   8.5237554e-01
   1.0133889e+00   8.5237462e-01
   1.0195306e+00   8.5237339e-01
   1.0256724e+00   8.5237248e-01
   1.0318141e+00   8.5237174e-01
   1.0379559e+00   8.5237116e-01
   1.0440976e+00   8.5237054e-01
   1.0502394e+00   8.5237048e-01
   1.0563811e+00   8.5237000e-01
   1.0625229e+00   8.5236986e-01
   1.0686646e+00   8.5236960e-01
   1.0748064e+00   8.5236932e-01
   1.0809481e+00   8.5236919e-01
   1.0870899e+00   8.5236906e-01
   1.0932317e+00   8.5236899e-01
   1.0993734e+00   8.5236894e-01
   1.1055152e+00   8.5236883e-01
   1.1116569e+00   8.5236876e-01
   1.1177987e+00   8.5236872e-01
   1.1239404e+00   8.5236868e-01
   1.1300822e+00   8.5236865e-01
   1.1362239e+00   8.5236858e-01
   1.1423657e+00   8.5236847e-01
   1.1485074e+00   8.5236840e-01
   1.1546492e+00   8.5236831e-01
   1.1607909e+00   8.5236825e-01
   1.1669327e+00   8.5236821e-01
   1.1730744e+00   8.5236818e-01
   1.1792162e+00   8.5236817e-01
   1.1853579e+00   8.5236815e-01
   1.1914997e+00   8.5236813e-01
   1.1976414e+00   8.5236813e-01
   1.2037832e+00   8.5236811e-01
   1.2099249e+00   8.5236811e-01
   1.2160667e+00   8.5236810e-01
   1.2222084e+00   8.5236810e-01
   1.2283502e+00   8.5236810e-01
   1.2344919e+00   8.5236810e-01
   1.2406337e+00   8.5236809e-01
   1.2467754e+00   8.5236809e-01
   1.2529172e+00   8.5236809e-01
   1.2590589e+00   8.5236809e-01
   1.2652007e+00   8.5236809e-01
   1.2713424e+00   8.5236809e-01
   1.2774842e+00   8.5236809e-01
   1.2836259e+00   8.5236809e-01
   1.2897677e+00   8.5112571e-01
   1.2959094e+00   8.5094313e-01
   1.3020512e+00   8.5091434e-01
   1.3081929e+00   8.5091200e-01
   1.3143347e+00   8.5091200e-01
   1.3204764e+00   8.5090951e-01
   1.3266182e+00   8.5090951e-01
   1.3327599e+00   8.5090726e-01
   1.3389017e+00   8.5090671e-01
   1.3450434e+00   8.5090671e-01
   1.3511852e+00   8.5090533e-01
   1.3573269e+00   8.5090533e-01
   1.3634687e+00   8.5090533e-01
   1.3696104e+00   8.5090533e-01
   1.3757522e+00   8.5090521e-01
   1.3818939e+00   8.5090438e-01
   1.3880357e+00   8.5090438e-01
   1.3941774e+00   8.5090433e-01
   1.4003192e+00   8.5090430e-01
   1.4064609e+00   8.5090417e-01
   1.4126027e+00   8.5090404e-01
   1.4187444e+00   8.5090403e-01
   1.4248862e+00   8.5090390e-01
   1.4310279e+00   8.5090390e-01
   1.4371697e+00   8.5090389e-01
   1.4433115e+00   8.5090386e-01
   1.4494532e+00   8.5090385e-01
   1.4555950e+00   8.5090384e-01
   1.4617367e+00   8.5090382e-01
   1.4678785e+00   8.5090380e-01
   1.4740202e+00   8.5090380e-01
   1.4801620e+00   8.5090380e-01
   1.4863037e+00   8.5090380e-01
   1.4924455e+00   8.5090379e-01
   1.4985872e+00   8.5090379e-01
   1.5047290e+00   8.5090379e-01
   1.5108707e+00   8.5090379e-01
   1.5170125e+00   8.5090379e-01
   1.5231542e+00   8.5090378e-01
   1.5292960e+00   8.5090378e-01
   1.5354377e+00   8.5090378e-01
   1.5415795e+00   8.5090378e-01
   1.5477212e+00   8.5090378e-01
   1.5538630e+00   8.5090378e-01
   1.5600047e+00   8.5090378e-01
   1.5661465e+00   8.5090378e-01
   1.5722882e+00   8.5090378e-01
   1.5784300e+00   8.5090378e-01
   1.5845717e+00   8.5090378e-01
   1.5907135e+00   8.5090378e-01
   1.5968552e+00   8.5090378e-01
   1.6029970e+00   8.5090378e-01
   1.6091387e+00   8.5090378e-01
   1.6152805e+00   8.5090378e-01
   1.6214222e+00   8.5090378e-01
   1.6275640e+00   8.5090378e-01
   1.6337057e+00   8.5090378e-01
   1.6398475e+00   8.5090378e-01
   1.6459892e+00   8.5090378e-01
   1.6521310e+00   8.5090378e-01
   1.6582727e+00   8.5090378e-01
   1.6644145e+00   8.5090378e-01
   1.6705562e+00   8.5090378e-01
   1.6766980e+00   8.5090378e-01
   1.6828397e+00   8.5090378e-01
   1.6889815e+00   8.5090378e-01
   1.6951232e+00   8.5090378e-01
   1.7012650e+00   8.5090378e-01
   1.7074067e+00   8.5090378e-01
   1.7135485e+00   8.5090378e-01
   1.7196902e+00   8.5090378e-01
   1.7258320e+00   8.5090378e-01
   1.7319737e+00   8.5090378e-01
   1.7381155e+00   8.5090378e-01
   1.7442572e+00   8.5090378e-01
   1.7503990e+00   8.5090378e-01
   1.7565407e+00   8.5090378e-01
   1.7626825e+00   8.5090378e-01
   1.7688242e+00   8.5090378e-01
   1.7749660e+00   8.5090378e-01
   1.7811077e+00   8.5090378e-01
   1.7872495e+00   8.5090378e-01
   1.7933912e+00   8.5090378e-01
   1.7995330e+00   8.5090378e-01
   1.8056748e+00   8.5090378e-01
   1.8118165e+00   8.5090378e-01
   1.8179583e+00   8.5090378e-01
   1.8241000e+00   8.5090378e-01
   1.8302418e+00   8.5090378e-01
   1.8363835e+00   8.5090378e-01
   1.8425253e+00   8.5090378e-01
   1.8486670e+00   8.5090378e-01
   1.8548088e+00   8.5090378e-01
   1.8609505e+00   8.5090378e-01
   1.8670923e+00   8.5090378e-01
   1.8732340e+00   8.5090378e-01
   1.8793758e+00   8.5090378e-01
   1.8855175e+00   8.5090378e-01
   1.8916593e+00   8.5090378e-01
   1.8978010e+00   8.5090378e-01
   1.9039428e+00   8.5090378e-01
   1.9100845e+00   8.5090378e-01
   1.9162263e+00   8.5090378e-01
   1.9223680e+00   8.5090378e-01
   1.9285098e+00   8.5090378e-01
   1.9346515e+00   8.5090378e-01
   1.9407933e+00   8.5090378e-01
   1.9469350e+00   8.5090378e-01
   1.9530768e+00   8.5090378e-01
   1.9592185e+00   8.5090378e-01
   1.9653603e+00   8.5090378e-01
   1.9715020e+00   8.5090378e-01
   1.9776438e+00   8.5090378e-01
   1.9837855e+00   8.5090378e-01
   1.9899273e+00   8.5090378e-01
   1.9960690e+00   8.5090378e-01
   2.0022108e+00   8.5090378e-01
   2.0083525e+00   8.5090378e-01
   2.0144943e+00   8.5090378e-01
   2.0206360e+00   8.5090378e-01
   2.0267778e+00   8.5090378e-01
   2.0329195e+00   8.5090378e-01
   2.0390613e+00   8.5090378e-01
   2.0452030e+00   8.5090378e-01
   2.0513448e+00   8.5090378e-01
   2.0574865e+00   8.5090378e-01
   2.0636283e+00   8.5090378e-01
   2.0697700e+00   8.5090378e-01
   2.0759118e+00   8.5090378e-01
   2.0820535e+00   8.5090378e-01
   2.0881953e+00   8.5090378e-01
   2.0943370e+00   8.5090378e-01
   2.1004788e+00   8.5090378e-01
   2.1066205e+00   8.5090378e-01
   2.1127623e+00   8.5090378e-01
   2.1189040e+00   8.5090378e-01
   2.1250458e+00   8.5090378e-01
   2.1311875e+00   8.5090378e-01
   2.1373293e+00   8.5090378e-01
   2.1434710e+00   8.5090378e-01
   2.1496128e+00   8.5090378e-01
   2.1557545e+00   8.5090378e-01
   2.1618963e+00   8.5090378e-01
   2.1680381e+00   8.5090378e-01
   2.1741798e+00   8.5090378e-01
   2.1803216e+00   8.5090378e-01
   2.1864633e+00   8.5090378e-01
   2.1926051e+00   8.5090378e-01
   2.1987468e+00   8.5090378e-01
   2.2048886e+00   8.5090378e-01
   2.2110303e+00   8.5090378e-01
   2.2171721e+00   8.5090378e-01
   2.2233138e+00   8.5090378e-01
   2.2294556e+00   8.5090378e-01
   2.2355973e+00   8.5090378e-01
   2.2417391e+00   8.5090378e-01
   2.2478808e+00   8.5090378e-01
   2.2540226e+00   8.5090378e-01
   2.2601643e+00   8.5090378e-01
   2.2663061e+00   8.5090378e-01
   2.2724478e+00   8.5090378e-01
   2.2785896e+00   8.5090378e-01
   2.2847313e+00   8.5090378e-01
   2.2908731e+00   8.5090378e-01
   2.2970148e+00   8.5090378e-01
   2.3031566e+00   8.5090378e-01
   2.3092983e+00   8.5090378e-01
   2.3154401e+00   8.5090378e-01
   2.3215818e+00   8.5090378e-01
   2.3277236e+00   8.5090378e-01
   2.3338653e+00   8.5090378e-01
   2.3400071e+00   8.5090378e-01
   2.3461488e+00   8.5090378e-01
   2.3522906e+00   8.5090378e-01
   2.3584323e+00   8.5090378e-01
   2.3645741e+00   8.5090378e-01
   2.3707158e+00   8.5090378e-01
   2.3768576e+00   8.5090378e-01
   2.3829993e+00   8.5090378e-01
   2.3891411e+00   8.5090378e-01
   2.3952828e+00   8.5090378e-01
   2.4014246e+00   8.5090378e-01
   2.4075663e+00   8.5090378e-01
   2.4137081e+00   8.5090378e-01
   2.4198498e+00   8.5090378e-01
   2.4259916e+00   8.5090378e-01
   2.4321333e+00   8.5090378e-01
   2.4382751e+00   8.5090378e-01
   2.4444168e+00   8.5090378e-01
   2.4505586e+00   8.5090378e-01
   2.4567003e+00   8.5090378e-01
   2.4628421e+00   8.5090378e-01
   2.4689838e+00   8.5090378e-01
   2.4751256e+00   8.5090378e-01
   2.4812673e+00   8.5090378e-01
   2.4874091e+00   8.5090378e-01
   2.4935508e+00   8.5090378e-01
   2.4996926e+00   8.5090378e-01
   2.5058343e+00   8.5090378e-01
   2.5119761e+00   8.5090378e-01
   2.5181178e+00   8.5090378e-01
   2.5242596e+00   8.5090378e-01
   2.5304014e+00   8.5090378e-01
   2.5365431e+00   8.5090378e-01
   2.5426849e+00   8.5090378e-01
   2.5488266e+00   8.5090378e-01
   2.5549684e+00   8.5090378e-01
   2.5611101e+00   8.5090378e-01
   2.5672519e+00   8.5090378e-01
   2.5733936e+00   8.5090378e-01
   2.5795354e+00   8.5090378e-01
   2.5856771e+00   8.5090378e-01
   2.5918189e+00   8.5090378e-01
   2.5979606e+00   8.5090378e-01
   2.6041024e+00   8.5090378e-01
   2.6102441e+00   8.5090378e-01
   2.6163859e+00   8.5090378e-01
   2.6225276e+00   8.5090378e-01
   2.6286694e+00   8.5090378e-01
   2.6348111e+00   8.5090378e-01
   2.6409529e+00   8.5090378e-01
   2.6470946e+00   8.5090378e-01
   2.6532364e+00   8.5090378e-01
   2.6593781e+00   8.5090378e-01
   2.6655199e+00   8.5090378e-01
   2.6716616e+00   8.5090378e-01
   2.6778034e+00   8.5090378e-01
   2.6839451e+00   8.5090378e-01
   2.6900869e+00   8.5090378e-01
   2.6962286e+00   8.5090378e-01
   2.7023704e+00   8.5090378e-01
   2.7085121e+00   8.5090378e-01
   2.7146539e+00   8.5090378e-01
   2.7207956e+00   8.5090378e-01
   2.7269374e+00   8.5090378e-01
   2.7330791e+00   8.5090378e-01
   2.7392209e+00   8.5090378e-01
   2.7453626e+00   8.5090378e-01
   2.7515044e+00   8.5090378e-01
   2.7576461e+00   8.5090378e-01
   2.7637879e+00   8.5090378e-01
   2.7699296e+00   8.5090378e-01
   2.7760714e+00   8.5090378e-01
   2.7822131e+00   8.5090378e-01
   2.7883549e+00   8.5090378e-01
   2.7944966e+00   8.5090378e-01
   2.8006384e+00   8.5090378e-01
   2.8067801e+00   8.5090378e-01
   2.8129219e+00   8.5090378e-01
   2.8190636e+00   8.5090378e-01
   2.8252054e+00   8.5090378e-01
   2.8313471e+00   8.5090378e-01
   2.8374889e+00   8.5090378e-01
   2.8436306e+00   8.5090378e-01
   2.8497724e+00   8.5090378e-01
   2.8559141e+00   8.5090378e-01
   2.8620559e+00   8.5090378e-01
   2.8681976e+00   8.5090378e-01
   2.8743394e+00   8.5090378e-01
   2.8804811e+00   8.5090378e-01
   2.8866229e+00   8.5090378e-01
   2.8927647e+00   8.5090378e-01
   2.8989064e+00   8.5090378e-01
   2.9050482e+00   8.5090378e-01
   2.9111899e+00   8.5090378e-01
   2.9173317e+00   8.5090378e-01
   2.9234734e+00   8.5090378e-01
   2.9296152e+00   8.5090378e-01
   2.9357569e+00   8.5090378e-01
   2.9418987e+00   8.5090378e-01
   2.9480404e+00   8.5090378e-01
   2.9541822e+00   8.5090378e-01
   2.9603239e+00   8.5090378e-01
   2.9664657e+00   8.5090378e-01
   2.9726074e+00   8.5090378e-01
   2.9787492e+00   8.5090378e-01
   2.9848909e+00   8.5090378e-01
   2.9910327e+00   8.5090378e-01
   2.9971744e+00   8.5090378e-01
   3.0033162e+00   8.5090378e-01
   3.0094579e+00   8.5090378e-01
   3.0155997e+00   8.5090378e-01
   3.0217414e+00   8.5090378e-01
   3.0278832e+00   8.5090378e-01
   3.0340249e+00   8.5090378e-01
   3.0401667e+00   8.5090378e-01
   3.0463084e+00   8.5090378e-01
   3.0524502e+00   8.5090378e-01
   3.0585919e+00   8.5090378e-01
   3.0647337e+00   8.5090378e-01


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Cosine_Mixture_CR.txt <==
   0.0000000e+00   7.8002974e+00
   9.3417147e-04   7.5686598e+00
   1.8683429e-03   7.3093084e+00
   2.8025144e-03   7.1883993e+00
   3.7366859e-03   6.9408697e+00
   4.6708574e-03   6.7687272e+00
   5.6050288e-03   6.6663787e+00
   6.5392003e-03   6.4081891e+00
   7.4733718e-03   6.2991024e+00
   8.4075433e-03   6.2391581e+00
   9.3417147e-03   6.0558241e+00
   1.0275886e-02   5.9277404e+00
   1.1210058e-02   5.8060582e+00
   1.2144229e-02   5.6951835e+00
   1.3078401e-02   5.4941748e+00
   1.4012572e-02   5.4235187e+00
   1.4946744e-02   5.3511213e+00
   1.5880915e-02   5.2994077e+00
   1.6815087e-02   5.2479528e+00
   1.7749258e-02   5.1614197e+00
   1.8683429e-02   5.1512603e+00
   1.9617601e-02   5.0462851e+00
   2.0551772e-02   4.9840477e+00
   2.1485944e-02   4.9328130e+00
   2.2420115e-02   4.8443604e+00
   2.3354287e-02   4.8129905e+00
   2.4288458e-02   4.6863816e+00
   2.5222630e-02   4.6506080e+00
   2.6156801e-02   4.6209836e+00
   2.7090973e-02   4.5358345e+00
   2.8025144e-02   4.4916883e+00
   2.8959316e-02   4.4315377e+00
   2.9893487e-02   4.3552654e+00
   3.0827659e-02   4.3157472e+00
   3.1761830e-02   4.2683193e+00
   3.2696002e-02   4.2128130e+00
   3.3630173e-02   4.1752756e+00
   3.4564345e-02   4.1435405e+00
   3.5498516e-02   4.0859072e+00
   3.6432687e-02   4.0029904e+00
   3.7366859e-02   3.9806980e+00
   3.8301030e-02   3.9397722e+00
   3.9235202e-02   3.9185557e+00
   4.0169373e-02   3.8352037e+00
   4.1103545e-02   3.8180066e+00
   4.2037716e-02   3.7483081e+00
   4.2971888e-02   3.7331665e+00
   4.3906059e-02   3.6978972e+00
   4.4840231e-02   3.6861336e+00
   4.5774402e-02   3.6466494e+00
   4.6708574e-02   3.6073331e+00
   4.7642745e-02   3.5689792e+00
   4.8576917e-02   3.5467778e+00
   4.9511088e-02   3.5110195e+00
   5.0445260e-02   3.5051057e+00
   5.1379431e-02   3.5026285e+00
   5.2313603e-02   3.4744789e+00
   5.3247774e-02   3.4586146e+00
   5.4181946e-02   3.4420940e+00
   5.5116117e-02   3.4266712e+00
   5.6050288e-02   3.4222399e+00
   5.6984460e-02   3.4162595e+00
   5.7918631e-02   3.4157709e+00
   5.8852803e-02   3.3772709e+00
   5.9786974e-02   3.3772709e+00
   6.0721146e-02   3.3647962e+00
   6.1655317e-02   3.3244714e+00
   6.2589489e-02   3.3049395e+00
   6.3523660e-02   3.2752202e+00
   6.4457832e-02   3.2653896e+00
   6.5392003e-02   3.2358675e+00
   6.6326175e-02   3.1976337e+00
   6.7260346e-02   3.1870830e+00
   6.8194518e-02   3.1739884e+00
   6.9128689e-02   3.1195951e+00
   7.0062861e-02   3.0839584e+00
   7.0997032e-02   3.0790081e+00
   7.1931204e-02   3.0323251e+00
   7.2865375e-02   3.0038965e+00
   7.3799546e-02   2.9845342e+00
   7.4733718e-02   2.9380656e+00
   7.5667889e-02   2.9045524e+00
   7.6602061e-02   2.8536495e+00
   7.7536232e-02   2.8100921e+00
   7.8470404e-02   2.7721764e+00
   7.9404575e-02   2.7488414e+00
   8.0338747e-02   2.7366751e+00
   8.1272918e-02   2.6967427e+00
   8.2207090e-02   2.6780877e+00
   8.3141261e-02   2.6241680e+00
   8.4075433e-02   2.5961368e+00
   8.5009604e-02   2.5895034e+00
   8.5943776e-02   2.5472753e+00
   8.6877947e-02   2.4814457e+00
   8.7812119e-02   2.3718773e+00
   8.8746290e-02   2.3529986e+00
   8.9680462e-02   2.2930273e+00
   9.0614633e-02   2.2609518e+00
   9.1548804e-02   2.2167936e+00
   9.2482976e-02   2.1957927e+00
   9.3417147e-02   2.1638969e+00
   9.4351319e-02   2.1284577e+00
   9.5285490e-02   2.0975072e+00
   9.6219662e-02   2.0734616e+00
   9.7153833e-02   2.0284694e+00
   9.8088005e-02   1.9808630e+00
   9.9022176e-02   1.9401125e+00
   9.9956348e-02   1.8966546e+00
   1.0089052e-01   1.8671391e+00
   1.0182469e-01   1.8423108e+00
   1.0275886e-01   1.7968396e+00
   1.0369303e-01   1.7735172e+00
   1.0462721e-01   1.7419764e+00
   1.0556138e-01   1.7219275e+00
   1.0649555e-01   1.6974743e+00
   1.0742972e-01   1.6634011e+00
   1.0836389e-01   1.6052217e+00
   1.0929806e-01   1.5771962e+00
   1.1023223e-01   1.5404553e+00
   1.1116641e-01   1.5028333e+00
   1.1210058e-01   1.4915232e+00
   1.1303475e-01   1.4564318e+00
   1.1396892e-01   1.4245344e+00
   1.1490309e-01   1.4158486e+00
   1.1583726e-01   1.4065970e+00
   1.1677143e-01   1.3757273e+00
   1.1770561e-01   1.3285760e+00
   1.1863978e-01   1.3120849e+00
   1.1957395e-01   1.3081734e+00
   1.2050812e-01   1.2773339e+00
   1.2144229e-01   1.2641368e+00
   1.2237646e-01   1.2614329e+00
   1.2331063e-01   1.2557326e+00
   1.2424481e-01   1.2203998e+00
   1.2517898e-01   1.1836073e+00
   1.2611315e-01   1.1704479e+00
   1.2704732e-01   1.1704479e+00
   1.2798149e-01   1.1697588e+00
   1.2891566e-01   1.1640393e+00
   1.2984983e-01   1.1039651e+00
   1.3078401e-01   1.1029679e+00
   1.3171818e-01   1.0874241e+00
   1.3265235e-01   1.0557132e+00
   1.3358652e-01   1.0468459e+00
   1.3452069e-01   1.0385805e+00
   1.3545486e-01   1.0385805e+00
   1.3638904e-01   1.0292276e+00
   1.3732321e-01   1.0171718e+00
   1.3825738e-01   1.0078381e+00
   1.3919155e-01   9.8118019e-01
   1.4012572e-01   9.7917357e-01
   1.4105989e-01   9.7192876e-01
   1.4199406e-01   9.6826499e-01
   1.4292824e-01   9.5030122e-01
   1.4386241e-01   9.4504000e-01
   1.4479658e-01   9.3844541e-01
   1.4573075e-01   9.2301172e-01
   1.4666492e-01   9.1795059e-01
   1.4759909e-01   9.1471641e-01
   1.4853326e-01   9.1330930e-01
   1.4946744e-01   9.0542737e-01
   1.5040161e-01   8.9836975e-01
   1.5133578e-01   8.8214909e-01
   1.5226995e-01   8.7787918e-01
   1.5320412e-01   8.7787918e-01
   1.5413829e-01   8.7579121e-01
   1.5507246e-01   8.7274055e-01
   1.5600664e-01   8.5899744e-01
   1.5694081e-01   8.5579658e-01
   1.5787498e-01   8.5309348e-01
   1.5880915e-01   8.4816412e-01
   1.5974332e-01   8.4101007e-01
   1.6067749e-01   8.3432002e-01
   1.6161167e-01   8.3045274e-01
   1.6254584e-01   8.2446738e-01
   1.6348001e-01   8.2384454e-01
   1.6441418e-01   8.2384454e-01
   1.6534835e-01   8.1635115e-01
   1.6628252e-01   8.1635115e-01
   1.6721669e-01   8.1374280e-01
   1.6815087e-01   8.1107015e-01
   1.6908504e-01   8.0800715e-01
   1.7001921e-01   8.0775738e-01
   1.7095338e-01   8.0037576e-01
   1.7188755e-01   7.9963421e-01
   1.7282172e-01   7.9652561e-01
   1.7375589e-01   7.9515860e-01
   1.7469007e-01   7.9206127e-01
   1.7562424e-01   7.9206127e-01
   1.7655841e-01   7.9042677e-01
   1.7749258e-01   7.8964546e-01
   1.7842675e-01   7.8547854e-01
   1.7936092e-01   7.8125425e-01
   1.8029509e-01   7.8081696e-01
   1.8122927e-01   7.7946996e-01
   1.8216344e-01   7.7815547e-01
   1.8309761e-01   7.7516126e-01
   1.8403178e-01   7.7378898e-01
   1.8496595e-01   7.7378898e-01
   1.8590012e-01   7.7195730e-01
   1.8683429e-01   7.6989324e-01
   1.8776847e-01   7.6937561e-01
   1.8870264e-01   7.6710940e-01
   1.8963681e-01   7.6693497e-01
   1.9057098e-01   7.6649345e-01
   1.9150515e-01   7.6547054e-01
   1.9243932e-01   7.6282840e-01
   1.9337350e-01   7.6231678e-01
   1.9430767e-01   7.6109864e-01
   1.9524184e-01   7.6087400e-01
   1.9617601e-01   7.6078359e-01
   1.9711018e-01   7.5861338e-01
   1.9804435e-01   7.5861338e-01
   1.9897852e-01   7.5782942e-01
   1.9991270e-01   7.5727925e-01
   2.0084687e-01   7.5641185e-01
   2.0178104e-01   7.5590677e-01
   2.0271521e-01   7.5544574e-01
   2.0364938e-01   7.5447297e-01
   2.0458355e-01   7.5356713e-01
   2.0551772e-01   7.5277274e-01
   2.0645190e-01   7.5277274e-01
   2.0738607e-01   7.5220495e-01
   2.0832024e-01   7.5144843e-01
   2.0925441e-01   7.5114467e-01
   2.1018858e-01   7.5063157e-01
   2.1112275e-01   7.5017727e-01
   2.1205692e-01   7.4976628e-01
   2.1299110e-01   7.4919693e-01
   2.1392527e-01   7.4906923e-01
   2.1485944e-01   7.4837657e-01
   2.1579361e-01   7.4789090e-01
   2.1672778e-01   7.4787399e-01
   2.1766195e-01   7.4764624e-01
   2.1859612e-01   7.4686219e-01
   2.1953030e-01   7.4679115e-01
   2.2046447e-01   7.4633782e-01
   2.2139864e-01   7.4586174e-01
   2.2233281e-01   7.4562713e-01
   2.2326698e-01   7.4516624e-01
   2.2420115e-01   7.4509909e-01
   2.2513533e-01   7.4481196e-01
   2.2606950e-01   7.4474143e-01
   2.2700367e-01   7.4424674e-01
   2.2793784e-01   7.4419680e-01
   2.2887201e-01   7.4419680e-01
   2.2980618e-01   7.4377845e-01
   2.3074035e-01   7.4352635e-01
   2.3167453e-01   7.4336790e-01
   2.3260870e-01   7.4320878e-01
   2.3354287e-01   7.4301272e-01
   2.3447704e-01   7.4279919e-01
   2.3541121e-01   7.4264567e-01
   2.3634538e-01   7.4257791e-01
   2.3727955e-01   7.4257791e-01
   2.3821373e-01   7.4245007e-01
   2.3914790e-01   7.4234439e-01
   2.4008207e-01   7.4222772e-01
   2.4101624e-01   7.4212033e-01
   2.4195041e-01   7.4206094e-01
   2.4288458e-01   7.4167492e-01
   2.4381875e-01   7.4152880e-01
   2.4475293e-01   7.4150330e-01
   2.4568710e-01   7.4150330e-01
   2.4662127e-01   7.4139051e-01
   2.4755544e-01   7.4116807e-01
   2.4848961e-01   7.4115083e-01
   2.4942378e-01   7.4097849e-01
   2.5035796e-01   7.4091318e-01
   2.5129213e-01   7.4080074e-01
   2.5222630e-01   7.4062958e-01
   2.5316047e-01   7.4062406e-01
   2.5409464e-01   7.4057749e-01
   2.5502881e-01   7.4057749e-01
   2.5596298e-01   7.4045769e-01
   2.5689716e-01   7.4038401e-01
   2.5783133e-01   7.4038401e-01
   2.5876550e-01   7.4030895e-01
   2.5969967e-01   7.4027685e-01
   2.6063384e-01   7.4027418e-01
   2.6156801e-01   7.4018219e-01
   2.6250218e-01   7.4011911e-01
   2.6343636e-01   7.4008169e-01
   2.6437053e-01   7.3999192e-01
   2.6530470e-01   7.3999192e-01
   2.6623887e-01   7.3996524e-01
   2.6717304e-01   7.3990322e-01
   2.6810721e-01   7.3988832e-01
   2.6904138e-01   7.3982935e-01
   2.6997556e-01   7.3981282e-01
   2.7090973e-01   7.3979749e-01
   2.7184390e-01   7.3977385e-01
   2.7277807e-01   7.3972463e-01
   2.7371224e-01   7.3968775e-01
   2.7464641e-01   7.3965738e-01
   2.7558058e-01   7.3964500e-01
   2.7651476e-01   7.3957169e-01
   2.7744893e-01   7.3955229e-01
   2.7838310e-01   7.3950411e-01
   2.7931727e-01   7.3948888e-01
   2.8025144e-01   7.3948888e-01
   2.8118561e-01   7.3948638e-01
   2.8211979e-01   7.3946239e-01
   2.8305396e-01   7.3945066e-01
   2.8398813e-01   7.3942106e-01
   2.8492230e-01   7.3938322e-01
   2.8585647e-01   7.3937205e-01
   2.8679064e-01   7.3934148e-01
   2.8772481e-01   7.3931565e-01
   2.8865899e-01   7.3930663e-01
   2.8959316e-01   7.3927812e-01
   2.9052733e-01   7.3926792e-01
   2.9146150e-01   7.3925394e-01
   2.9239567e-01   7.3925290e-01
   2.9332984e-01   7.3923517e-01
   2.9426401e-01   7.3923104e-01
   2.9519819e-01   7.3921921e-01
   2.9613236e-01   7.3920473e-01
   2.9706653e-01   7.3919075e-01
   2.9800070e-01   7.3917928e-01
   2.9893487e-01   7.3917314e-01
   2.9986904e-01   7.3916793e-01
   3.0080321e-01   7.3915571e-01
   3.0173739e-01   7.3915571e-01
   3.0267156e-01   7.3913330e-01
   3.0360573e-01   7.3912617e-01
   3.0453990e-01   7.3912382e-01
   3.0547407e-01   7.3910899e-01
   3.0640824e-01   7.3909863e-01
   3.0734242e-01   7.3909443e-01
   3.0827659e-01   7.3908568e-01
   3.0921076e-01   7.3908568e-01
   3.1014493e-01   7.3907783e-01
   3.1107910e-01   7.3906698e-01
   3.1201327e-01   7.3905991e-01
   3.1294744e-01   7.3905991e-01
   3.1388162e-01   7.3904398e-01
   3.1481579e-01   7.3904398e-01
   3.1574996e-01   7.3903784e-01
   3.1668413e-01   7.3903612e-01
   3.1761830e-01   7.3902873e-01
   3.1855247e-01   7.3902829e-01
   3.1948664e-01   7.3901485e-01
   3.2042082e-01   7.3901485e-01
   3.2135499e-01   7.3900698e-01
   3.2228916e-01   7.3900646e-01
   3.2322333e-01   7.3900347e-01
   3.2415750e-01   7.3900121e-01
   3.2509167e-01   7.3899884e-01
   3.2602584e-01   7.3899667e-01
   3.2696002e-01   7.3899157e-01
   3.2789419e-01   7.3899050e-01
   3.2882836e-01   7.3898612e-01
   3.2976253e-01   7.3898387e-01
   3.3069670e-01   7.3898153e-01
   3.3163087e-01   7.3897962e-01
   3.3256504e-01   7.3897928e-01
   3.3349922e-01   7.3897928e-01
   3.3443339e-01   7.3897587e-01
   3.3536756e-01   7.3897274e-01
   3.3630173e-01   7.3897047e-01
   3.3723590e-01   7.3896759e-01
   3.3817007e-01   7.3896636e-01
   3.3910425e-01   7.3896490e-01
   3.4003842e-01   7.3896350e-01
   3.4097259e-01   7.3896277e-01
   3.4190676e-01   7.3896094e-01
   3.4284093e-01   7.3895976e-01
   3.4377510e-01   7.3895888e-01
   3.4470927e-01   7.3895685e-01
   3.4564345e-01   7.3895333e-01
   3.4657762e-01   7.3895298e-01
   3.4751179e-01   7.3895262e-01
   3.4844596e-01   7.3895144e-01
   3.4938013e-01   7.3894847e-01
   3.5031430e-01   7.3894814e-01
   3.5124847e-01   7.3894700e-01
   3.5218265e-01   7.3894601e-01
   3.5311682e-01   7.3894541e-01
   3.5405099e-01   7.3894382e-01
   3.5498516e-01   7.3894355e-01
   3.5591933e-01   7.3894332e-01
   3.5685350e-01   7.3894183e-01
   3.5778767e-01   7.3894159e-01
   3.5872185e-01   7.3894073e-01
   3.5965602e-01   7.3894001e-01
   3.6059019e-01   7.3893930e-01
   3.6152436e-01   7.3893819e-01
   3.6245853e-01   7.3893736e-01
   3.6339270e-01   7.3893653e-01
   3.6432687e-01   7.3893608e-01
   3.6526105e-01   7.3893590e-01
   3.6619522e-01   7.3893507e-01
   3.6712939e-01   7.3893412e-01
   3.6806356e-01   7.3893335e-01
   3.6899773e-01   7.3893310e-01
   3.6993190e-01   7.3893249e-01
   3.7086608e-01   7.3893219e-01
   3.7180025e-01   7.3893148e-01
   3.7273442e-01   7.3893124e-01
   3.7366859e-01   7.3893124e-01
   3.7460276e-01   7.3893097e-01
   3.7553693e-01   7.3893050e-01
   3.7647110e-01   7.3893033e-01
   3.7740528e-01   7.3892990e-01
   3.7833945e-01   7.3892959e-01
   3.7927362e-01   7.3892912e-01
   3.8020779e-01   7.3892852e-01
   3.8114196e-01   7.3892844e-01
   3.8207613e-01   7.3892821e-01
   3.8301030e-01   7.3892821e-01
   3.8394448e-01   7.3892808e-01
   3.8487865e-01   7.3892748e-01
   3.8581282e-01   7.3892712e-01
   3.8674699e-01   7.3892686e-01
   3.8768116e-01   7.3892628e-01
   3.8861533e-01   7.3892628e-01
   3.8954950e-01   7.3892624e-01
   3.9048368e-01   7.3892618e-01
   3.9141785e-01   7.3892595e-01
   3.9235202e-01   7.3892564e-01
   3.9328619e-01   7.3892536e-01
   3.9422036e-01   7.3892523e-01
   3.9515453e-01   7.3892491e-01
   3.9608871e-01   7.3892470e-01
   3.9702288e-01   7.3892444e-01
   3.9795705e-01   7.3892444e-01
   3.9889122e-01   7.3892434e-01
   3.9982539e-01   7.3892418e-01
   4.0075956e-01   7.3892418e-01
   4.0169373e-01   7.3892409e-01
   4.0262791e-01   7.3892409e-01
   4.0356208e-01   7.3892380e-01
   4.0449625e-01   7.3892372e-01
   4.0543042e-01   7.3892360e-01
   4.0636459e-01   7.3892355e-01
   4.0729876e-01   7.3892333e-01
   4.0823293e-01   7.3892330e-01
   4.0916711e-01   7.3892326e-01
   4.1010128e-01   7.3892322e-01
   4.1103545e-01   7.3892321e-01
   4.1196962e-01   7.3892317e-01
   4.1290379e-01   7.3892311e-01
   4.1383796e-01   7.3892301e-01
   4.1477213e-01   7.3892293e-01
   4.1570631e-01   7.3892292e-01
   4.1664048e-01   7.3892279e-01
   4.1757465e-01   7.3892273e-01
   4.1850882e-01   7.3892272e-01
   4.1944299e-01   7.3892266e-01
   4.2037716e-01   7.3892259e-01
   4.2131133e-01   7.3892258e-01
   4.2224551e-01   7.3892245e-01
   4.2317968e-01   7.3892244e-01
   4.2411385e-01   7.3892237e-01
   4.2504802e-01   7.3892229e-01
   4.2598219e-01   7.3892225e-01
   4.2691636e-01   7.3892222e-01
   4.2785054e-01   7.3892221e-01
   4.2878471e-01   7.3892215e-01
   4.2971888e-01   7.3892206e-01
   4.3065305e-01   7.3892204e-01
   4.3158722e-01   7.3892201e-01
   4.3252139e-01   7.3892200e-01
   4.3345556e-01   7.3892198e-01
   4.3438974e-01   7.3892195e-01
   4.3532391e-01   7.3892193e-01
   4.3625808e-01   7.3892188e-01
   4.3719225e-01   7.3892186e-01
   4.3812642e-01   7.3892184e-01
   4.3906059e-01   7.3892184e-01
   4.3999476e-01   7.3892181e-01
   4.4092894e-01   7.3892179e-01
   4.4186311e-01   7.3892179e-01
   4.4279728e-01   7.3892175e-01
   4.4373145e-01   7.3892174e-01
   4.4466562e-01   7.3892173e-01
   4.4559979e-01   7.3892172e-01
   4.4653396e-01   7.3892166e-01
   4.4746814e-01   7.3892166e-01
   4.4840231e-01   7.3892165e-01
   4.4933648e-01   7.3892164e-01
   4.5027065e-01   7.3892162e-01
   4.5120482e-01   7.3892158e-01
   4.5213899e-01   7.3892157e-01
   4.5307317e-01   7.3892157e-01
   4.5400734e-01   7.3892157e-01
   4.5494151e-01   7.3892156e-01
   4.5587568e-01   7.3892155e-01
   4.5680985e-01   7.3892155e-01
   4.5774402e-01   7.3892152e-01
   4.5867819e-01   7.3892150e-01
   4.5961237e-01   7.3892150e-01
   4.6054654e-01   7.3892148e-01
   4.6148071e-01   7.3892148e-01
   4.6241488e-01   7.3892146e-01
   4.6334905e-01   7.3892146e-01
   4.6428322e-01   7.3892146e-01
   4.6521739e-01   7.3892143e-01
   4.6615157e-01   7.3892143e-01
   4.6708574e-01   7.3892142e-01
   4.6801991e-01   7.3892142e-01
   4.6895408e-01   7.3892141e-01
   4.6988825e-01   7.3892140e-01
   4.7082242e-01   7.3892139e-01
   4.7175659e-01   7.3892139e-01
   4.7269077e-01   7.3892138e-01
   4.7362494e-01   7.3892137e-01
   4.7455911e-01   7.3892137e-01
   4.7549328e-01   7.3892137e-01
   4.7642745e-01   7.3892137e-01
   4.7736162e-01   7.3892136e-01
   4.7829579e-01   7.3892136e-01
   4.7922997e-01   7.3892135e-01
   4.8016414e-01   7.3892135e-01
   4.8109831e-01   7.3892134e-01
   4.8203248e-01   7.3892134e-01
   4.8296665e-01   7.3892134e-01
   4.8390082e-01   7.3892134e-01
   4.8483500e-01   7.3892133e-01
   4.8576917e-01   7.3892133e-01
   4.8670334e-01   7.3892133e-01
   4.8763751e-01   7.3892133e-01
   4.8857168e-01   7.3892132e-01
   4.8950585e-01   7.3892132e-01
   4.9044002e-01   7.3892131e-01
   4.9137420e-01   7.3892131e-01
   4.9230837e-01   7.3892131e-01
   4.9324254e-01   7.3892131e-01
   4.9417671e-01   7.3892130e-01
   4.9511088e-01   7.3892130e-01
   4.9604505e-01   7.3892130e-01
   4.9697922e-01   7.3892130e-01
   4.9791340e-01   7.3892130e-01
   4.9884757e-01   7.3892130e-01
   4.9978174e-01   7.3892130e-01
   5.0071591e-01   7.3892130e-01
   5.0165008e-01   7.3892129e-01
   5.0258425e-01   7.3892129e-01
   5.0351842e-01   7.3892129e-01
   5.0445260e-01   7.3892129e-01
   5.0538677e-01   7.3892129e-01
   5.0632094e-01   7.3892129e-01
   5.0725511e-01   7.3892128e-01
   5.0818928e-01   7.3892128e-01
   5.0912345e-01   7.3892128e-01
   5.1005762e-01   7.3892128e-01
   5.1099180e-01   7.3892128e-01
   5.1192597e-01   7.3892128e-01
   5.1286014e-01   7.3892128e-01
   5.1379431e-01   7.3892128e-01
   5.1472848e-01   7.3892128e-01
   5.1566265e-01   7.3892127e-01
   5.1659683e-01   7.3892127e-01
   5.1753100e-01   7.3892127e-01
   5.1846517e-01   7.3892127e-01
   5.1939934e-01   7.3892127e-01
   5.2033351e-01   7.3892127e-01
   5.2126768e-01   7.3892127e-01
   5.2220185e-01   7.3892127e-01
   5.2313603e-01   7.3892127e-01
   5.2407020e-01   7.3892127e-01
   5.2500437e-01   7.3892127e-01
   5.2593854e-01   7.3892127e-01
   5.2687271e-01   7.3892127e-01
   5.2780688e-01   7.3892127e-01
   5.2874105e-01   7.3892126e-01
   5.2967523e-01   7.3892126e-01
   5.3060940e-01   7.3892126e-01
   5.3154357e-01   7.3892126e-01
   5.3247774e-01   7.3892126e-01
   5.3341191e-01   7.3892126e-01
   5.3434608e-01   7.3892126e-01
   5.3528025e-01   7.3892126e-01
   5.3621443e-01   7.3892126e-01
   5.3714860e-01   7.3892126e-01
   5.3808277e-01   7.3892126e-01
   5.3901694e-01   7.3892126e-01
   5.3995111e-01   7.3892126e-01
   5.4088528e-01   7.3892126e-01
   5.4181946e-01   7.3892126e-01
   5.4275363e-01   7.3892126e-01
   5.4368780e-01   7.3892126e-01
   5.4462197e-01   7.3892126e-01
   5.4555614e-01   7.3892126e-01
   5.4649031e-01   7.3892126e-01
   5.4742448e-01   7.3892126e-01
   5.4835866e-01   7.3892126e-01
   5.4929283e-01   7.3892126e-01
   5.5022700e-01   7.3892126e-01
   5.5116117e-01   7.3892126e-01
   5.5209534e-01   7.3892126e-01
   5.5302951e-01   7.3892126e-01
   5.5396368e-01   7.3892126e-01
   5.5489786e-01   7.3892126e-01
   5.5583203e-01   7.3892126e-01
   5.5676620e-01   7.3892126e-01
   5.5770037e-01   7.3892126e-01
   5.5863454e-01   7.3892126e-01
   5.5956871e-01   7.3892126e-01
   5.6050288e-01   7.3892126e-01
   5.6143706e-01   7.3892126e-01
   5.6237123e-01   7.3892126e-01
   5.6330540e-01   7.3892126e-01
   5.6423957e-01   7.3892126e-01
   5.6517374e-01   7.3892126e-01
   5.6610791e-01   7.3892126e-01
   5.6704208e-01   7.3892126e-01
   5.6797626e-01   7.3892126e-01
   5.6891043e-01   7.3892126e-01
   5.6984460e-01   7.3892126e-01
   5.7077877e-01   7.3892126e-01
   5.7171294e-01   7.3892126e-01
   5.7264711e-01   7.3892126e-01
   5.7358129e-01   7.3892126e-01
   5.7451546e-01   7.3892126e-01
   5.7544963e-01   7.3892126e-01
   5.7638380e-01   7.3892126e-01
   5.7731797e-01   7.3892126e-01
   5.7825214e-01   7.3892125e-01
   5.7918631e-01   7.3892125e-01
   5.8012049e-01   7.3892125e-01
   5.8105466e-01   7.3892125e-01
   5.8198883e-01   7.3892125e-01
   5.8292300e-01   7.3892125e-01
   5.8385717e-01   7.3892125e-01
   5.8479134e-01   7.3892125e-01
   5.8572551e-01   7.3892125e-01
   5.8665969e-01   7.3892125e-01
   5.8759386e-01   7.3892125e-01
   5.8852803e-01   7.3892125e-01
   5.8946220e-01   7.3892125e-01
   5.9039637e-01   7.3892125e-01
   5.9133054e-01   7.3892125e-01
   5.9226471e-01   7.3892125e-01
   5.9319889e-01   7.3892125e-01
   5.9413306e-01   7.3892125e-01
   5.9506723e-01   7.3892125e-01
   5.9600140e-01   7.3892125e-01
   5.9693557e-01   7.3892125e-01
   5.9786974e-01   7.3892125e-01
   5.9880391e-01   7.3892125e-01
   5.9973809e-01   7.3892125e-01
   6.0067226e-01   7.3892125e-01
   6.0160643e-01   7.3892125e-01
   6.0254060e-01   7.3892125e-01
   6.0347477e-01   7.3892125e-01
   6.0440894e-01   7.3892125e-01
   6.0534312e-01   7.3892125e-01
   6.0627729e-01   7.3892125e-01
   6.0721146e-01   7.3892125e-01
   6.0814563e-01   7.3892125e-01
   6.0907980e-01   7.3892125e-01
   6.1001397e-01   7.3892125e-01
   6.1094814e-01   7.3892125e-01
   6.1188232e-01   7.3892125e-01
   6.1281649e-01   7.3892125e-01
   6.1375066e-01   7.3892125e-01
   6.1468483e-01   7.3892125e-01
   6.1561900e-01   7.3892125e-01
   6.1655317e-01   7.3892125e-01
   6.1748734e-01   7.3892125e-01
   6.1842152e-01   7.3892125e-01
   6.1935569e-01   7.3892125e-01
   6.2028986e-01   7.3892125e-01
   6.2122403e-01   7.3892125e-01
   6.2215820e-01   7.3892125e-01
   6.2309237e-01   7.3892125e-01
   6.2402654e-01   7.3892125e-01
   6.2496072e-01   7.3892125e-01
   6.2589489e-01   7.3892125e-01
   6.2682906e-01   7.3892125e-01
   6.2776323e-01   7.3892125e-01
   6.2869740e-01   7.3892125e-01
   6.2963157e-01   7.3892125e-01
   6.3056575e-01   7.3892125e-01
   6.3149992e-01   7.3892125e-01
   6.3243409e-01   7.3892125e-01
   6.3336826e-01   7.3892125e-01
   6.3430243e-01   7.3892125e-01
   6.3523660e-01   7.3892125e-01
   6.3617077e-01   7.3892125e-01
   6.3710495e-01   7.3892125e-01
   6.3803912e-01   7.3892125e-01
   6.3897329e-01   7.3892125e-01
   6.3990746e-01   7.3892125e-01
   6.4084163e-01   7.3892125e-01
   6.4177580e-01   7.3892125e-01
   6.4270997e-01   7.3892125e-01
   6.4364415e-01   7.3892125e-01
   6.4457832e-01   7.3892125e-01
   6.4551249e-01   7.3892125e-01
   6.4644666e-01   7.3892125e-01
   6.4738083e-01   7.3892125e-01
   6.4831500e-01   7.3892125e-01
   6.4924917e-01   7.3892125e-01
   6.5018335e-01   7.3892125e-01
   6.5111752e-01   7.3892125e-01
   6.5205169e-01   7.3892125e-01
   6.5298586e-01   7.3892125e-01
   6.5392003e-01   7.3892125e-01
   6.5485420e-01   7.3892125e-01
   6.5578837e-01   7.3892125e-01
   6.5672255e-01   7.3892125e-01
   6.5765672e-01   7.3892125e-01
   6.5859089e-01   7.3892125e-01
   6.5952506e-01   7.3892125e-01
   6.6045923e-01   7.3892125e-01
   6.6139340e-01   7.3892125e-01
   6.6232758e-01   7.3892125e-01
   6.6326175e-01   7.3892125e-01
   6.6419592e-01   7.3892125e-01
   6.6513009e-01   7.3892125e-01
   6.6606426e-01   7.3892125e-01
   6.6699843e-01   7.3892125e-01
   6.6793260e-01   7.3892125e-01
   6.6886678e-01   7.3892125e-01
   6.6980095e-01   7.3892125e-01
   6.7073512e-01   7.3892125e-01
   6.7166929e-01   7.3892125e-01
   6.7260346e-01   7.3892125e-01
   6.7353763e-01   7.3892125e-01
   6.7447180e-01   7.3892125e-01
   6.7540598e-01   7.3892125e-01
   6.7634015e-01   7.3892125e-01
   6.7727432e-01   7.3892125e-01
   6.7820849e-01   7.3892125e-01
   6.7914266e-01   7.3892125e-01
   6.8007683e-01   7.3892125e-01
   6.8101100e-01   7.3892125e-01
   6.8194518e-01   7.3892125e-01
   6.8287935e-01   7.3892125e-01
   6.8381352e-01   7.3892125e-01
   6.8474769e-01   7.3892125e-01
   6.8568186e-01   7.3892125e-01
   6.8661603e-01   7.3892125e-01
   6.8755021e-01   7.3892125e-01
   6.8848438e-01   7.3892125e-01
   6.8941855e-01   7.3892125e-01
   6.9035272e-01   7.3892125e-01
   6.9128689e-01   7.3892125e-01
   6.9222106e-01   7.3892125e-01
   6.9315523e-01   7.3892125e-01
   6.9408941e-01   7.3892125e-01
   6.9502358e-01   7.3892125e-01
   6.9595775e-01   7.3892125e-01
   6.9689192e-01   7.3892125e-01
   6.9782609e-01   7.3892125e-01
   6.9876026e-01   7.3892125e-01
   6.9969443e-01   7.3892125e-01
   7.0062861e-01   7.3892125e-01
   7.0156278e-01   7.3892125e-01
   7.0249695e-01   7.3892125e-01
   7.0343112e-01   7.3892125e-01
   7.0436529e-01   7.3892125e-01
   7.0529946e-01   7.3892125e-01
   7.0623363e-01   7.3892125e-01
   7.0716781e-01   7.3892125e-01
   7.0810198e-01   7.3892125e-01
   7.0903615e-01   7.3892125e-01
   7.0997032e-01   7.3892125e-01
   7.1090449e-01   7.3892125e-01
   7.1183866e-01   7.3892125e-01
   7.1277283e-01   7.3892125e-01
   7.1370701e-01   7.3892125e-01
   7.1464118e-01   7.3892125e-01
   7.1557535e-01   7.3892125e-01
   7.1650952e-01   7.3892125e-01
   7.1744369e-01   7.3892125e-01
   7.1837786e-01   7.3892125e-01
   7.1931204e-01   7.3892125e-01
   7.2024621e-01   7.3892125e-01
   7.2118038e-01   7.3892125e-01
   7.2211455e-01   7.3892125e-01
   7.2304872e-01   7.3892125e-01
   7.2398289e-01   7.3892125e-01
   7.2491706e-01   7.3892125e-01
   7.2585124e-01   7.3892125e-01
   7.2678541e-01   7.3892125e-01
   7.2771958e-01   7.3892125e-01
   7.2865375e-01   7.3892125e-01
   7.2958792e-01   7.3892125e-01
   7.3052209e-01   7.3892125e-01
   7.3145626e-01   7.3892125e-01
   7.3239044e-01   7.3892125e-01
   7.3332461e-01   7.3892125e-01
   7.3425878e-01   7.3892125e-01
   7.3519295e-01   7.3892125e-01
   7.3612712e-01   7.3892125e-01
   7.3706129e-01   7.3892125e-01
   7.3799546e-01   7.3892125e-01
   7.3892964e-01   7.3892125e-01
   7.3986381e-01   7.3892125e-01
   7.4079798e-01   7.3892125e-01
   7.4173215e-01   7.3892125e-01
   7.4266632e-01   7.3892125e-01
   7.4360049e-01   7.3892125e-01
   7.4453466e-01   7.3892125e-01
   7.4546884e-01   7.3892125e-01
   7.4640301e-01   7.3892125e-01
   7.4733718e-01   7.3892125e-01
   7.4827135e-01   7.3892125e-01
   7.4920552e-01   7.3892125e-01
   7.5013969e-01   7.3892125e-01
   7.5107387e-01   7.3892125e-01
   7.5200804e-01   7.3892125e-01
   7.5294221e-01   7.3892125e-01
   7.5387638e-01   7.3892125e-01
   7.5481055e-01   7.3892125e-01
   7.5574472e-01   7.3892125e-01
   7.5667889e-01   7.3892125e-01
   7.5761307e-01   7.3892125e-01
   7.5854724e-01   7.3892125e-01
   7.5948141e-01   7.3892125e-01
   7.6041558e-01   7.3892125e-01
   7.6134975e-01   7.3892125e-01
   7.6228392e-01   7.3892125e-01
   7.6321809e-01   7.3892125e-01
   7.6415227e-01   7.3892125e-01
   7.6508644e-01   7.3892125e-01
   7.6602061e-01   7.3892125e-01
   7.6695478e-01   7.3892125e-01
   7.6788895e-01   7.3892125e-01
   7.6882312e-01   7.3892125e-01
   7.6975729e-01   7.3892125e-01
   7.7069147e-01   7.3892125e-01
   7.7162564e-01   7.3892125e-01
   7.7255981e-01   7.3892125e-01
   7.7349398e-01   7.3892125e-01
   7.7442815e-01   7.3892125e-01
   7.7536232e-01   7.3892125e-01
   7.7629650e-01   7.3892125e-01
   7.7723067e-01   7.3892125e-01
   7.7816484e-01   7.3892125e-01
   7.7909901e-01   7.3892125e-01
   7.8003318e-01   7.3892125e-01
   7.8096735e-01   7.3892125e-01
   7.8190152e-01   7.3892125e-01
   7.8283570e-01   7.3892125e-01
   7.8376987e-01   7.3892125e-01
   7.8470404e-01   7.3892125e-01
   7.8563821e-01   7.3892125e-01
   7.8657238e-01   7.3892125e-01
   7.8750655e-01   7.3892125e-01
   7.8844072e-01   7.3892125e-01
   7.8937490e-01   7.3892125e-01
   7.9030907e-01   7.3892125e-01
   7.9124324e-01   7.3892125e-01
   7.9217741e-01   7.3892125e-01
   7.9311158e-01   7.3892125e-01
   7.9404575e-01   7.3892125e-01
   7.9497992e-01   7.3892125e-01
   7.9591410e-01   7.3892125e-01
   7.9684827e-01   7.3892125e-01
   7.9778244e-01   7.3892125e-01
   7.9871661e-01   7.3892125e-01
   7.9965078e-01   7.3892125e-01
   8.0058495e-01   7.3892125e-01
   8.0151912e-01   7.3892125e-01
   8.0245330e-01   7.3892125e-01
   8.0338747e-01   7.3892125e-01
   8.0432164e-01   7.3892125e-01
   8.0525581e-01   7.3892125e-01
   8.0618998e-01   7.3892125e-01
   8.0712415e-01   7.3892125e-01
   8.0805833e-01   7.3892125e-01
   8.0899250e-01   7.3892125e-01
   8.0992667e-01   7.3892125e-01
   8.1086084e-01   7.3892125e-01
   8.1179501e-01   7.3892125e-01
   8.1272918e-01   7.3892125e-01
   8.1366335e-01   7.3892125e-01
   8.1459753e-01   7.3892125e-01
   8.1553170e-01   7.3892125e-01
   8.1646587e-01   7.3892125e-01
   8.1740004e-01   7.3892125e-01
   8.1833421e-01   7.3892125e-01
   8.1926838e-01   7.3892125e-01
   8.2020255e-01   7.3892125e-01
   8.2113673e-01   7.3892125e-01
   8.2207090e-01   7.3892125e-01
   8.2300507e-01   7.3892125e-01
   8.2393924e-01   7.3892125e-01
   8.2487341e-01   7.3892125e-01
   8.2580758e-01   7.3892125e-01
   8.2674175e-01   7.3892125e-01
   8.2767593e-01   7.3892125e-01
   8.2861010e-01   7.3892125e-01
   8.2954427e-01   7.3892125e-01
   8.3047844e-01   7.3892125e-01
   8.3141261e-01   7.3892125e-01
   8.3234678e-01   7.3892125e-01
   8.3328096e-01   7.3892125e-01
   8.3421513e-01   7.3892125e-01
   8.3514930e-01   7.3892125e-01
   8.3608347e-01   7.3892125e-01
   8.3701764e-01   7.3892125e-01
   8.3795181e-01   7.3892125e-01
   8.3888598e-01   7.3892125e-01
   8.3982016e-01   7.3892125e-01
   8.4075433e-01   7.3892125e-01
   8.4168850e-01   7.3892125e-01
   8.4262267e-01   7.3892125e-01
   8.4355684e-01   7.3892125e-01
   8.4449101e-01   7.3892125e-01
   8.4542518e-01   7.3892125e-01
   8.4635936e-01   7.3892125e-01
   8.4729353e-01   7.3892125e-01
   8.4822770e-01   7.3892125e-01
   8.4916187e-01   7.3892125e-01
   8.5009604e-01   7.3892125e-01
   8.5103021e-01   7.3892125e-01
   8.5196438e-01   7.3892125e-01
   8.5289856e-01   7.3892125e-01
   8.5383273e-01   7.3892125e-01
   8.5476690e-01   7.3892125e-01
   8.5570107e-01   7.3892125e-01
   8.5663524e-01   7.3892125e-01
   8.5756941e-01   7.3892125e-01
   8.5850358e-01   7.3892125e-01
   8.5943776e-01   7.3892125e-01
   8.6037193e-01   7.3892125e-01
   8.6130610e-01   7.3892125e-01
   8.6224027e-01   7.3892125e-01
   8.6317444e-01   7.3892125e-01
   8.6410861e-01   7.3892125e-01
   8.6504279e-01   7.3892125e-01
   8.6597696e-01   7.3892125e-01
   8.6691113e-01   7.3892125e-01
   8.6784530e-01   7.3892125e-01
   8.6877947e-01   7.3892125e-01
   8.6971364e-01   7.3892125e-01
   8.7064781e-01   7.3892125e-01
   8.7158199e-01   7.3892125e-01
   8.7251616e-01   7.3892125e-01
   8.7345033e-01   7.3892125e-01
   8.7438450e-01   7.3892125e-01
   8.7531867e-01   7.3892125e-01
   8.7625284e-01   7.3892125e-01
   8.7718701e-01   7.3892125e-01
   8.7812119e-01   7.3892125e-01
   8.7905536e-01   7.3892125e-01
   8.7998953e-01   7.3892125e-01
   8.8092370e-01   7.3892125e-01
   8.8185787e-01   7.3892125e-01
   8.8279204e-01   7.3892125e-01
   8.8372621e-01   7.3892125e-01
   8.8466039e-01   7.3892125e-01
   8.8559456e-01   7.3892125e-01
   8.8652873e-01   7.3892125e-01
   8.8746290e-01   7.3892125e-01
   8.8839707e-01   7.3892125e-01
   8.8933124e-01   7.3892125e-01
   8.9026541e-01   7.3892125e-01
   8.9119959e-01   7.3892125e-01
   8.9213376e-01   7.3892125e-01
   8.9306793e-01   7.3892125e-01
   8.9400210e-01   7.3892125e-01
   8.9493627e-01   7.3892125e-01
   8.9587044e-01   7.3892125e-01
   8.9680462e-01   7.3892125e-01
   8.9773879e-01   7.3892125e-01
   8.9867296e-01   7.3892125e-01
   8.9960713e-01   7.3892125e-01
   9.0054130e-01   7.3892125e-01
   9.0147547e-01   7.3892125e-01
   9.0240964e-01   7.3892125e-01
   9.0334382e-01   7.3892125e-01
   9.0427799e-01   7.3892125e-01
   9.0521216e-01   7.3892125e-01
   9.0614633e-01   7.3892125e-01
   9.0708050e-01   7.3892125e-01
   9.0801467e-01   7.3892125e-01
   9.0894884e-01   7.3892125e-01
   9.0988302e-01   7.3892125e-01
   9.1081719e-01   7.3892125e-01
   9.1175136e-01   7.3892125e-01
   9.1268553e-01   7.3892125e-01
   9.1361970e-01   7.3892125e-01
   9.1455387e-01   7.3892125e-01
   9.1548804e-01   7.3892125e-01
   9.1642222e-01   7.3892125e-01
   9.1735639e-01   7.3892125e-01
   9.1829056e-01   7.3892125e-01
   9.1922473e-01   7.3892125e-01
   9.2015890e-01   7.3892125e-01
   9.2109307e-01   7.3892125e-01
   9.2202725e-01   7.3892125e-01
   9.2296142e-01   7.3892125e-01
   9.2389559e-01   7.3892125e-01
   9.2482976e-01   7.3892125e-01
   9.2576393e-01   7.3892125e-01
   9.2669810e-01   7.3892125e-01
   9.2763227e-01   7.3892125e-01
   9.2856645e-01   7.3892125e-01
   9.2950062e-01   7.3892125e-01
   9.3043479e-01   7.3892125e-01
   9.3136896e-01   7.3892125e-01
   9.3230313e-01   7.3892125e-01
   9.3323730e-01   7.3892125e-01
   9.3417147e-01   7.3892125e-01
   9.3510565e-01   7.3892125e-01
   9.3603982e-01   7.3892125e-01
   9.3697399e-01   7.3892125e-01
   9.3790816e-01   7.3892125e-01
   9.3884233e-01   7.3892125e-01
   9.3977650e-01   7.3892125e-01
   9.4071067e-01   7.3892125e-01
   9.4164485e-01   7.3892125e-01
   9.4257902e-01   7.3892125e-01
   9.4351319e-01   7.3892125e-01
   9.4444736e-01   7.3892125e-01
   9.4538153e-01   7.3892125e-01
   9.4631570e-01   7.3892125e-01
   9.4724987e-01   7.3892125e-01
   9.4818405e-01   7.3892125e-01
   9.4911822e-01   7.3892125e-01
   9.5005239e-01   7.3892125e-01
   9.5098656e-01   7.3892125e-01
   9.5192073e-01   7.3892125e-01
   9.5285490e-01   7.3892125e-01
   9.5378908e-01   7.3892125e-01
   9.5472325e-01   7.3892125e-01
   9.5565742e-01   7.3892125e-01
   9.5659159e-01   7.3892125e-01
   9.5752576e-01   7.3892125e-01
   9.5845993e-01   7.3892125e-01
   9.5939410e-01   7.3892125e-01
   9.6032828e-01   7.3892125e-01
   9.6126245e-01   7.3892125e-01
   9.6219662e-01   7.3892125e-01
   9.6313079e-01   7.3892125e-01
   9.6406496e-01   7.3892125e-01
   9.6499913e-01   7.3892125e-01
   9.6593330e-01   7.3892125e-01
   9.6686748e-01   7.3892125e-01
   9.6780165e-01   7.3892125e-01
   9.6873582e-01   7.3892125e-01
   9.6966999e-01   7.3892125e-01
   9.7060416e-01   7.3892125e-01
   9.7153833e-01   7.3892125e-01
   9.7247250e-01   7.3892125e-01
   9.7340668e-01   7.3892125e-01
   9.7434085e-01   7.3892125e-01
   9.7527502e-01   7.3892125e-01
   9.7620919e-01   7.3892125e-01
   9.7714336e-01   7.3892125e-01
   9.7807753e-01   7.3892125e-01
   9.7901171e-01   7.3892125e-01
   9.7994588e-01   7.3892125e-01
   9.8088005e-01   7.3892125e-01
   9.8181422e-01   7.3892125e-01
   9.8274839e-01   7.3892125e-01
   9.8368256e-01   7.3892125e-01
   9.8461673e-01   7.3892125e-01
   9.8555091e-01   7.3892125e-01
   9.8648508e-01   7.3892125e-01
   9.8741925e-01   7.3892125e-01
   9.8835342e-01   7.3892125e-01
   9.8928759e-01   7.3892125e-01
   9.9022176e-01   7.3892125e-01
   9.9115593e-01   7.3892125e-01
   9.9209011e-01   7.3892125e-01
   9.9302428e-01   7.3892125e-01
   9.9395845e-01   7.3892125e-01
   9.9489262e-01   7.3892125e-01
   9.9582679e-01   7.3892125e-01
   9.9676096e-01   7.3892125e-01
   9.9769513e-01   7.3892125e-01
   9.9862931e-01   7.3892125e-01
   9.9956348e-01   7.3892125e-01
   1.0004976e+00   7.3892125e-01
   1.0014318e+00   7.3892125e-01
   1.0023660e+00   7.3892125e-01
   1.0033002e+00   7.3892125e-01
   1.0042343e+00   7.3892125e-01
   1.0051685e+00   7.3892125e-01
   1.0061027e+00   7.3892125e-01
   1.0070368e+00   7.3892125e-01
   1.0079710e+00   7.3892125e-01
   1.0089052e+00   7.3892125e-01
   1.0098394e+00   7.3892125e-01
   1.0107735e+00   7.3892125e-01
   1.0117077e+00   7.3892125e-01
   1.0126419e+00   7.3892125e-01
   1.0135760e+00   7.3892125e-01
   1.0145102e+00   7.3892125e-01
   1.0154444e+00   7.3892125e-01
   1.0163786e+00   7.3892125e-01
   1.0173127e+00   7.3892125e-01
   1.0182469e+00   7.3892125e-01
   1.0191811e+00   7.3892125e-01
   1.0201152e+00   7.3892125e-01
   1.0210494e+00   7.3892125e-01
   1.0219836e+00   7.3892125e-01
   1.0229178e+00   7.3892125e-01
   1.0238519e+00   7.3892125e-01
   1.0247861e+00   7.3892125e-01
   1.0257203e+00   7.3892125e-01
   1.0266545e+00   7.3892125e-01
   1.0275886e+00   7.3892125e-01
   1.0285228e+00   7.3892125e-01
   1.0294570e+00   7.3892125e-01
   1.0303911e+00   7.3892125e-01
   1.0313253e+00   7.3892125e-01
   1.0322595e+00   7.3892125e-01
   1.0331937e+00   7.3892125e-01
   1.0341278e+00   7.3892125e-01
   1.0350620e+00   7.3892125e-01
   1.0359962e+00   7.3892125e-01
   1.0369303e+00   7.3892125e-01
   1.0378645e+00   7.3892125e-01
   1.0387987e+00   7.3892125e-01
   1.0397329e+00   7.3892125e-01
   1.0406670e+00   7.3892125e-01
   1.0416012e+00   7.3892125e-01
   1.0425354e+00   7.3892125e-01
   1.0434695e+00   7.3892125e-01
   1.0444037e+00   7.3892125e-01
   1.0453379e+00   7.3892125e-01
   1.0462721e+00   7.3892125e-01
   1.0472062e+00   7.3892125e-01
   1.0481404e+00   7.3892125e-01
   1.0490746e+00   7.3892125e-01
   1.0500087e+00   7.3892125e-01
   1.0509429e+00   7.3892125e-01
   1.0518771e+00   7.3892125e-01
   1.0528113e+00   7.3892125e-01
   1.0537454e+00   7.3892125e-01
   1.0546796e+00   7.3892125e-01
   1.0556138e+00   7.3892125e-01
   1.0565479e+00   7.3892125e-01
   1.0574821e+00   7.3892125e-01
   1.0584163e+00   7.3892125e-01
   1.0593505e+00   7.3892125e-01
   1.0602846e+00   7.3892125e-01
   1.0612188e+00   7.3892125e-01
   1.0621530e+00   7.3892125e-01
   1.0630871e+00   7.3892125e-01
   1.0640213e+00   7.3892125e-01
   1.0649555e+00   7.3892125e-01
   1.0658897e+00   7.3892125e-01
   1.0668238e+00   7.3892125e-01
   1.0677580e+00   7.3892125e-01
   1.0686922e+00   7.3892125e-01
   1.0696263e+00   7.3892125e-01
   1.0705605e+00   7.3892125e-01
   1.0714947e+00   7.3892125e-01
   1.0724289e+00   7.3892125e-01
   1.0733630e+00   7.3892125e-01
   1.0742972e+00   7.3892125e-01
   1.0752314e+00   7.3892125e-01
   1.0761655e+00   7.3892125e-01
   1.0770997e+00   7.3892125e-01
   1.0780339e+00   7.3892125e-01
   1.0789681e+00   7.3892125e-01
   1.0799022e+00   7.3892125e-01
   1.0808364e+00   7.3892125e-01
   1.0817706e+00   7.3892125e-01
   1.0827047e+00   7.3892125e-01
   1.0836389e+00   7.3892125e-01
   1.0845731e+00   7.3892125e-01
   1.0855073e+00   7.3892125e-01
   1.0864414e+00   7.3892125e-01
   1.0873756e+00   7.3892125e-01
   1.0883098e+00   7.3892125e-01
   1.0892439e+00   7.3892125e-01
   1.0901781e+00   7.3892125e-01
   1.0911123e+00   7.3892125e-01
   1.0920465e+00   7.3892125e-01
   1.0929806e+00   7.3892125e-01
   1.0939148e+00   7.3892125e-01
   1.0948490e+00   7.3892125e-01
   1.0957831e+00   7.3892125e-01
   1.0967173e+00   7.3892125e-01
   1.0976515e+00   7.3892125e-01
   1.0985857e+00   7.3892125e-01
   1.0995198e+00   7.3892125e-01
   1.1004540e+00   7.3892125e-01
   1.1013882e+00   7.3892125e-01
   1.1023223e+00   7.3892125e-01
   1.1032565e+00   7.3892125e-01
   1.1041907e+00   7.3892125e-01
   1.1051249e+00   7.3892125e-01
   1.1060590e+00   7.3892125e-01
   1.1069932e+00   7.3892125e-01
   1.1079274e+00   7.3892125e-01
   1.1088615e+00   7.3892125e-01
   1.1097957e+00   7.3892125e-01
   1.1107299e+00   7.3892125e-01
   1.1116641e+00   7.3892125e-01
   1.1125982e+00   7.3892125e-01
   1.1135324e+00   7.3892125e-01
   1.1144666e+00   7.3892125e-01
   1.1154007e+00   7.3892125e-01
   1.1163349e+00   7.3892125e-01
   1.1172691e+00   7.3892125e-01
   1.1182033e+00   7.3892125e-01
   1.1191374e+00   7.3892125e-01
   1.1200716e+00   7.3892125e-01
   1.1210058e+00   7.3892125e-01
   1.1219399e+00   7.3892125e-01
   1.1228741e+00   7.3892125e-01
   1.1238083e+00   7.3892125e-01
   1.1247425e+00   7.3892125e-01
   1.1256766e+00   7.3892125e-01
   1.1266108e+00   7.3892125e-01
   1.1275450e+00   7.3892125e-01
   1.1284791e+00   7.3892125e-01
   1.1294133e+00   7.3892125e-01
   1.1303475e+00   7.3892125e-01
   1.1312817e+00   7.3892125e-01
   1.1322158e+00   7.3892125e-01
   1.1331500e+00   7.3892125e-01
   1.1340842e+00   7.3892125e-01
   1.1350183e+00   7.3892125e-01
   1.1359525e+00   7.3892125e-01
   1.1368867e+00   7.3892125e-01
   1.1378209e+00   7.3892125e-01
   1.1387550e+00   7.3892125e-01
   1.1396892e+00   7.3892125e-01
   1.1406234e+00   7.3892125e-01
   1.1415575e+00   7.3892125e-01
   1.1424917e+00   7.3892125e-01
   1.1434259e+00   7.3892125e-01
   1.1443601e+00   7.3892125e-01
   1.1452942e+00   7.3892125e-01
   1.1462284e+00   7.3892125e-01
   1.1471626e+00   7.3892125e-01
   1.1480967e+00   7.3892125e-01
   1.1490309e+00   7.3892125e-01
   1.1499651e+00   7.3892125e-01
   1.1508993e+00   7.3892125e-01
   1.1518334e+00   7.3892125e-01
   1.1527676e+00   7.3892125e-01
   1.1537018e+00   7.3892125e-01
   1.1546359e+00   7.3892125e-01
   1.1555701e+00   7.3892125e-01
   1.1565043e+00   7.3892125e-01
   1.1574385e+00   7.3892125e-01
   1.1583726e+00   7.3892125e-01
   1.1593068e+00   7.3892125e-01
   1.1602410e+00   7.3892125e-01
   1.1611751e+00   7.3892125e-01
   1.1621093e+00   7.3892125e-01
   1.1630435e+00   7.3892125e-01
   1.1639777e+00   7.3892125e-01
   1.1649118e+00   7.3892125e-01
   1.1658460e+00   7.3892125e-01
   1.1667802e+00   7.3892125e-01
   1.1677143e+00   7.3892125e-01
   1.1686485e+00   7.3892125e-01
   1.1695827e+00   7.3892125e-01
   1.1705169e+00   7.3892125e-01
   1.1714510e+00   7.3892125e-01
   1.1723852e+00   7.3892125e-01
   1.1733194e+00   7.3892125e-01
   1.1742535e+00   7.3892125e-01
   1.1751877e+00   7.3892125e-01
   1.1761219e+00   7.3892125e-01
   1.1770561e+00   7.3892125e-01
   1.1779902e+00   7.3892125e-01
   1.1789244e+00   7.3892125e-01
   1.1798586e+00   7.3892125e-01
   1.1807927e+00   7.3892125e-01
   1.1817269e+00   7.3892125e-01
   1.1826611e+00   7.3892125e-01
   1.1835953e+00   7.3892125e-01
   1.1845294e+00   7.3892125e-01
   1.1854636e+00   7.3892125e-01
   1.1863978e+00   7.3892125e-01
   1.1873319e+00   7.3892125e-01
   1.1882661e+00   7.3892125e-01
   1.1892003e+00   7.3892125e-01
   1.1901345e+00   7.3892125e-01
   1.1910686e+00   7.3892125e-01
   1.1920028e+00   7.3892125e-01
   1.1929370e+00   7.3892125e-01
   1.1938711e+00   7.3892125e-01
   1.1948053e+00   7.3892125e-01
   1.1957395e+00   7.3892125e-01
   1.1966737e+00   7.3892125e-01
   1.1976078e+00   7.3892125e-01
   1.1985420e+00   7.3892125e-01
   1.1994762e+00   7.3892125e-01
   1.2004103e+00   7.3892125e-01
   1.2013445e+00   7.3892125e-01
   1.2022787e+00   7.3892125e-01
   1.2032129e+00   7.3892125e-01
   1.2041470e+00   7.3892125e-01
   1.2050812e+00   7.3892125e-01
   1.2060154e+00   7.3892125e-01
   1.2069495e+00   7.3892125e-01
   1.2078837e+00   7.3892125e-01
   1.2088179e+00   7.3892125e-01
   1.2097521e+00   7.3892125e-01
   1.2106862e+00   7.3892125e-01
   1.2116204e+00   7.3892125e-01
   1.2125546e+00   7.3892125e-01
   1.2134887e+00   7.3892125e-01
   1.2144229e+00   7.3892125e-01
   1.2153571e+00   7.3892125e-01
   1.2162913e+00   7.3892125e-01
   1.2172254e+00   7.3892125e-01
   1.2181596e+00   7.3892125e-01
   1.2190938e+00   7.3892125e-01
   1.2200279e+00   7.3892125e-01
   1.2209621e+00   7.3892125e-01
   1.2218963e+00   7.3892125e-01
   1.2228305e+00   7.3892125e-01
   1.2237646e+00   7.3892125e-01
   1.2246988e+00   7.3892125e-01
   1.2256330e+00   7.3892125e-01
   1.2265671e+00   7.3892125e-01
   1.2275013e+00   7.3892125e-01
   1.2284355e+00   7.3892125e-01
   1.2293697e+00   7.3892125e-01
   1.2303038e+00   7.3892125e-01
   1.2312380e+00   7.3892125e-01
   1.2321722e+00   7.3892125e-01
   1.2331063e+00   7.3892125e-01
   1.2340405e+00   7.3892125e-01
   1.2349747e+00   7.3892125e-01
   1.2359089e+00   7.3892125e-01
   1.2368430e+00   7.3892125e-01
   1.2377772e+00   7.3892125e-01
   1.2387114e+00   7.3892125e-01
   1.2396455e+00   7.3892125e-01
   1.2405797e+00   7.3892125e-01
   1.2415139e+00   7.3892125e-01
   1.2424481e+00   7.3892125e-01
   1.2433822e+00   7.3892125e-01
   1.2443164e+00   7.3892125e-01
   1.2452506e+00   7.3892125e-01
   1.2461847e+00   7.3892125e-01
   1.2471189e+00   7.3892125e-01
   1.2480531e+00   7.3892125e-01
   1.2489873e+00   7.3892125e-01
   1.2499214e+00   7.3892125e-01
   1.2508556e+00   7.3892125e-01
   1.2517898e+00   7.3892125e-01
   1.2527239e+00   7.3892125e-01
   1.2536581e+00   7.3892125e-01
   1.2545923e+00   7.3892125e-01
   1.2555265e+00   7.3892125e-01
   1.2564606e+00   7.3892125e-01
   1.2573948e+00   7.3892125e-01
   1.2583290e+00   7.3892125e-01
   1.2592631e+00   7.3892125e-01
   1.2601973e+00   7.3892125e-01
   1.2611315e+00   7.3892125e-01
   1.2620657e+00   7.3892125e-01
   1.2629998e+00   7.3892125e-01
   1.2639340e+00   7.3892125e-01
   1.2648682e+00   7.3892125e-01
   1.2658023e+00   7.3892125e-01
   1.2667365e+00   7.3892125e-01
   1.2676707e+00   7.3892125e-01
   1.2686049e+00   7.3892125e-01
   1.2695390e+00   7.3892125e-01
   1.2704732e+00   7.3892125e-01
   1.2714074e+00   7.3892125e-01
   1.2723415e+00   7.3892125e-01
   1.2732757e+00   7.3892125e-01
   1.2742099e+00   7.3892125e-01
   1.2751441e+00   7.3892125e-01
   1.2760782e+00   7.3892125e-01
   1.2770124e+00   7.3892125e-01
   1.2779466e+00   7.3892125e-01
   1.2788807e+00   7.3892125e-01
   1.2798149e+00   7.3892125e-01
   1.2807491e+00   7.3892125e-01
   1.2816833e+00   7.3892125e-01
   1.2826174e+00   7.3892125e-01
   1.2835516e+00   7.3892125e-01
   1.2844858e+00   7.3892125e-01
   1.2854199e+00   7.3892125e-01
   1.2863541e+00   7.3892125e-01
   1.2872883e+00   7.3892125e-01
   1.2882225e+00   7.3892125e-01
   1.2891566e+00   7.3892125e-01
   1.2900908e+00   7.3892125e-01
   1.2910250e+00   7.3892125e-01
   1.2919591e+00   7.3892125e-01
   1.2928933e+00   7.3892125e-01
   1.2938275e+00   7.3892125e-01
   1.2947617e+00   7.3892125e-01
   1.2956958e+00   7.3892125e-01
   1.2966300e+00   7.3892125e-01
   1.2975642e+00   7.3892125e-01
   1.2984983e+00   7.3892125e-01
   1.2994325e+00   7.3892125e-01
   1.3003667e+00   7.3892125e-01
   1.3013009e+00   7.3892125e-01
   1.3022350e+00   7.3892125e-01
   1.3031692e+00   7.3892125e-01
   1.3041034e+00   7.3892125e-01
   1.3050375e+00   7.3892125e-01
   1.3059717e+00   7.3892125e-01
   1.3069059e+00   7.3892125e-01
   1.3078401e+00   7.3892125e-01
   1.3087742e+00   7.3892125e-01
   1.3097084e+00   7.3892125e-01
   1.3106426e+00   7.3892125e-01
   1.3115767e+00   7.3892125e-01
   1.3125109e+00   7.3892125e-01
   1.3134451e+00   7.3892125e-01
   1.3143793e+00   7.3892125e-01
   1.3153134e+00   7.3892125e-01
   1.3162476e+00   7.3892125e-01
   1.3171818e+00   7.3892125e-01
   1.3181160e+00   7.3892125e-01
   1.3190501e+00   7.3892125e-01
   1.3199843e+00   7.3892125e-01
   1.3209185e+00   7.3892125e-01
   1.3218526e+00   7.3892125e-01
   1.3227868e+00   7.3892125e-01
   1.3237210e+00   7.3892125e-01
   1.3246552e+00   7.3892125e-01
   1.3255893e+00   7.3892125e-01
   1.3265235e+00   7.3892125e-01
   1.3274577e+00   7.3892125e-01
   1.3283918e+00   7.3892125e-01
   1.3293260e+00   7.3892125e-01
   1.3302602e+00   7.3892125e-01
   1.3311944e+00   7.3892125e-01
   1.3321285e+00   7.3892125e-01
   1.3330627e+00   7.3892125e-01
   1.3339969e+00   7.3892125e-01
   1.3349310e+00   7.3892125e-01
   1.3358652e+00   7.3892125e-01
   1.3367994e+00   7.3892125e-01
   1.3377336e+00   7.3892125e-01
   1.3386677e+00   7.3892125e-01
   1.3396019e+00   7.3892125e-01
   1.3405361e+00   7.3892125e-01
   1.3414702e+00   7.3892125e-01
   1.3424044e+00   7.3892125e-01
   1.3433386e+00   7.3892125e-01
   1.3442728e+00   7.3892125e-01
   1.3452069e+00   7.3892125e-01
   1.3461411e+00   7.3892125e-01
   1.3470753e+00   7.3892125e-01
   1.3480094e+00   7.3892125e-01
   1.3489436e+00   7.3892125e-01
   1.3498778e+00   7.3892125e-01
   1.3508120e+00   7.3892125e-01
   1.3517461e+00   7.3892125e-01
   1.3526803e+00   7.3892125e-01
   1.3536145e+00   7.3892125e-01
   1.3545486e+00   7.3892125e-01
   1.3554828e+00   7.3892125e-01
   1.3564170e+00   7.3892125e-01
   1.3573512e+00   7.3892125e-01
   1.3582853e+00   7.3892125e-01
   1.3592195e+00   7.3892125e-01
   1.3601537e+00   7.3892125e-01
   1.3610878e+00   7.3892125e-01
   1.3620220e+00   7.3892125e-01
   1.3629562e+00   7.3892125e-01
   1.3638904e+00   7.3892125e-01
   1.3648245e+00   7.3892125e-01
   1.3657587e+00   7.3892125e-01
   1.3666929e+00   7.3892125e-01
   1.3676270e+00   7.3892125e-01
   1.3685612e+00   7.3892125e-01
   1.3694954e+00   7.3892125e-01
   1.3704296e+00   7.3892125e-01
   1.3713637e+00   7.3892125e-01
   1.3722979e+00   7.3892125e-01
   1.3732321e+00   7.3892125e-01
   1.3741662e+00   7.3892125e-01
   1.3751004e+00   7.3892125e-01
   1.3760346e+00   7.3892125e-01
   1.3769688e+00   7.3892125e-01
   1.3779029e+00   7.3892125e-01
   1.3788371e+00   7.3892125e-01
   1.3797713e+00   7.3892125e-01
   1.3807054e+00   7.3892125e-01
   1.3816396e+00   7.3892125e-01
   1.3825738e+00   7.3892125e-01
   1.3835080e+00   7.3892125e-01
   1.3844421e+00   7.3892125e-01
   1.3853763e+00   7.3892125e-01
   1.3863105e+00   7.3892125e-01
   1.3872446e+00   7.3892125e-01
   1.3881788e+00   7.3892125e-01
   1.3891130e+00   7.3892125e-01
   1.3900472e+00   7.3892125e-01
   1.3909813e+00   7.3892125e-01
   1.3919155e+00   7.3892125e-01
   1.3928497e+00   7.3892125e-01
   1.3937838e+00   7.3892125e-01
   1.3947180e+00   7.3892125e-01
   1.3956522e+00   7.3892125e-01
   1.3965864e+00   7.3892125e-01
   1.3975205e+00   7.3892125e-01
   1.3984547e+00   7.3892125e-01
   1.3993889e+00   7.3892125e-01
   1.4003230e+00   7.3892125e-01
   1.4012572e+00   7.3892125e-01
   1.4021914e+00   7.3892125e-01
   1.4031256e+00   7.3892125e-01
   1.4040597e+00   7.3892125e-01
   1.4049939e+00   7.3892125e-01
   1.4059281e+00   7.3892125e-01
   1.4068622e+00   7.3892125e-01
   1.4077964e+00   7.3892125e-01
   1.4087306e+00   7.3892125e-01
   1.4096648e+00   7.3892125e-01
   1.4105989e+00   7.3892125e-01
   1.4115331e+00   7.3892125e-01
   1.4124673e+00   7.3892125e-01
   1.4134014e+00   7.3892125e-01
   1.4143356e+00   7.3892125e-01
   1.4152698e+00   7.3892125e-01
   1.4162040e+00   7.3892125e-01
   1.4171381e+00   7.3892125e-01
   1.4180723e+00   7.3892125e-01
   1.4190065e+00   7.3892125e-01
   1.4199406e+00   7.3892125e-01
   1.4208748e+00   7.3892125e-01
   1.4218090e+00   7.3892125e-01
   1.4227432e+00   7.3892125e-01
   1.4236773e+00   7.3892125e-01
   1.4246115e+00   7.3892125e-01
   1.4255457e+00   7.3892125e-01
   1.4264798e+00   7.3892125e-01
   1.4274140e+00   7.3892125e-01
   1.4283482e+00   7.3892125e-01
   1.4292824e+00   7.3892125e-01
   1.4302165e+00   7.3892125e-01
   1.4311507e+00   7.3892125e-01
   1.4320849e+00   7.3892125e-01
   1.4330190e+00   7.3892125e-01
   1.4339532e+00   7.3892125e-01
   1.4348874e+00   7.3892125e-01
   1.4358216e+00   7.3892125e-01
   1.4367557e+00   7.3892125e-01
   1.4376899e+00   7.3892125e-01
   1.4386241e+00   7.3892125e-01
   1.4395582e+00   7.3892125e-01
   1.4404924e+00   7.3892125e-01
   1.4414266e+00   7.3892125e-01
   1.4423608e+00   7.3892125e-01
   1.4432949e+00   7.3892125e-01
   1.4442291e+00   7.3892125e-01
   1.4451633e+00   7.3892125e-01
   1.4460974e+00   7.3892125e-01
   1.4470316e+00   7.3892125e-01
   1.4479658e+00   7.3892125e-01
   1.4489000e+00   7.3892125e-01
   1.4498341e+00   7.3892125e-01
   1.4507683e+00   7.3892125e-01
   1.4517025e+00   7.3892125e-01
   1.4526366e+00   7.3892125e-01
   1.4535708e+00   7.3892125e-01
   1.4545050e+00   7.3892125e-01
   1.4554392e+00   7.3892125e-01
   1.4563733e+00   7.3892125e-01
   1.4573075e+00   7.3892125e-01
   1.4582417e+00   7.3892125e-01
   1.4591758e+00   7.3892125e-01
   1.4601100e+00   7.3892125e-01
   1.4610442e+00   7.3892125e-01
   1.4619784e+00   7.3892125e-01
   1.4629125e+00   7.3892125e-01
   1.4638467e+00   7.3892125e-01
   1.4647809e+00   7.3892125e-01
   1.4657150e+00   7.3892125e-01
   1.4666492e+00   7.3892125e-01
   1.4675834e+00   7.3892125e-01
   1.4685176e+00   7.3892125e-01
   1.4694517e+00   7.3892125e-01
   1.4703859e+00   7.3892125e-01
   1.4713201e+00   7.3892125e-01
   1.4722542e+00   7.3892125e-01
   1.4731884e+00   7.3892125e-01
   1.4741226e+00   7.3892125e-01
   1.4750568e+00   7.3892125e-01
   1.4759909e+00   7.3892125e-01
   1.4769251e+00   7.3892125e-01
   1.4778593e+00   7.3892125e-01
   1.4787934e+00   7.3892125e-01
   1.4797276e+00   7.3892125e-01
   1.4806618e+00   7.3892125e-01
   1.4815960e+00   7.3892125e-01
   1.4825301e+00   7.3892125e-01
   1.4834643e+00   7.3892125e-01
   1.4843985e+00   7.3892125e-01
   1.4853326e+00   7.3892125e-01
   1.4862668e+00   7.3892125e-01
   1.4872010e+00   7.3892125e-01
   1.4881352e+00   7.3892125e-01
   1.4890693e+00   7.3892125e-01
   1.4900035e+00   7.3892125e-01
   1.4909377e+00   7.3892125e-01
   1.4918718e+00   7.3892125e-01
   1.4928060e+00   7.3892125e-01
   1.4937402e+00   7.3892125e-01
   1.4946744e+00   7.3892125e-01
   1.4956085e+00   7.3892125e-01
   1.4965427e+00   7.3892125e-01
   1.4974769e+00   7.3892125e-01
   1.4984110e+00   7.3892125e-01
   1.4993452e+00   7.3892125e-01
   1.5002794e+00   7.3892125e-01
   1.5012136e+00   7.3892125e-01
   1.5021477e+00   7.3892125e-01
   1.5030819e+00   7.3892125e-01
   1.5040161e+00   7.3892125e-01
   1.5049502e+00   7.3892125e-01
   1.5058844e+00   7.3892125e-01
   1.5068186e+00   7.3892125e-01
   1.5077528e+00   7.3892125e-01
   1.5086869e+00   7.3892125e-01
   1.5096211e+00   7.3892125e-01
   1.5105553e+00   7.3892125e-01
   1.5114894e+00   7.3892125e-01
   1.5124236e+00   7.3892125e-01
   1.5133578e+00   7.3892125e-01
   1.5142920e+00   7.3892125e-01
   1.5152261e+00   7.3892125e-01
   1.5161603e+00   7.3892125e-01
   1.5170945e+00   7.3892125e-01
   1.5180286e+00   7.3892125e-01
   1.5189628e+00   7.3892125e-01
   1.5198970e+00   7.3892125e-01
   1.5208312e+00   7.3892125e-01
   1.5217653e+00   7.3892125e-01
   1.5226995e+00   7.3892125e-01
   1.5236337e+00   7.3892125e-01
   1.5245678e+00   7.3892125e-01
   1.5255020e+00   7.3892125e-01
   1.5264362e+00   7.3892125e-01
   1.5273704e+00   7.3892125e-01
   1.5283045e+00   7.3892125e-01
   1.5292387e+00   7.3892125e-01
   1.5301729e+00   7.3892125e-01
   1.5311070e+00   7.3892125e-01
   1.5320412e+00   7.3892125e-01
   1.5329754e+00   7.3892125e-01
   1.5339096e+00   7.3892125e-01
   1.5348437e+00   7.3892125e-01
   1.5357779e+00   7.3892125e-01
   1.5367121e+00   7.3892125e-01
   1.5376462e+00   7.3892125e-01
   1.5385804e+00   7.3892125e-01
   1.5395146e+00   7.3892125e-01
   1.5404488e+00   7.3892125e-01
   1.5413829e+00   7.3892125e-01
   1.5423171e+00   7.3892125e-01
   1.5432513e+00   7.3892125e-01
   1.5441854e+00   7.3892125e-01
   1.5451196e+00   7.3892125e-01
   1.5460538e+00   7.3892125e-01
   1.5469880e+00   7.3892125e-01
   1.5479221e+00   7.3892125e-01
   1.5488563e+00   7.3892125e-01
   1.5497905e+00   7.3892125e-01
   1.5507246e+00   7.3892125e-01
   1.5516588e+00   7.3892125e-01
   1.5525930e+00   7.3892125e-01
   1.5535272e+00   7.3892125e-01
   1.5544613e+00   7.3892125e-01
   1.5553955e+00   7.3892125e-01
   1.5563297e+00   7.3892125e-01
   1.5572638e+00   7.3892125e-01
   1.5581980e+00   7.3892125e-01
   1.5591322e+00   7.3892125e-01
   1.5600664e+00   7.3892125e-01
   1.5610005e+00   7.3892125e-01
   1.5619347e+00   7.3892125e-01
   1.5628689e+00   7.3892125e-01
   1.5638030e+00   7.3892125e-01
   1.5647372e+00   7.3892125e-01
   1.5656714e+00   7.3892125e-01
   1.5666056e+00   7.3892125e-01
   1.5675397e+00   7.3892125e-01
   1.5684739e+00   7.3892125e-01
   1.5694081e+00   7.3892125e-01
   1.5703422e+00   7.3892125e-01
   1.5712764e+00   7.3892125e-01
   1.5722106e+00   7.3892125e-01
   1.5731448e+00   7.3892125e-01
   1.5740789e+00   7.3892125e-01
   1.5750131e+00   7.3892125e-01
   1.5759473e+00   7.3892125e-01
   1.5768814e+00   7.3892125e-01
   1.5778156e+00   7.3892125e-01
   1.5787498e+00   7.3892125e-01
   1.5796840e+00   7.3892125e-01
   1.5806181e+00   7.3892125e-01
   1.5815523e+00   7.3892125e-01
   1.5824865e+00   7.3892125e-01
   1.5834206e+00   7.3892125e-01
   1.5843548e+00   7.3892125e-01
   1.5852890e+00   7.3892125e-01
   1.5862232e+00   7.3892125e-01
   1.5871573e+00   7.3892125e-01
   1.5880915e+00   7.3892125e-01
   1.5890257e+00   7.3892125e-01
   1.5899598e+00   7.3892125e-01
   1.5908940e+00   7.3892125e-01
   1.5918282e+00   7.3892125e-01
   1.5927624e+00   7.3892125e-01
   1.5936965e+00   7.3892125e-01
   1.5946307e+00   7.3892125e-01
   1.5955649e+00   7.3892125e-01
   1.5964990e+00   7.3892125e-01
   1.5974332e+00   7.3892125e-01
   1.5983674e+00   7.3892125e-01
   1.5993016e+00   7.3892125e-01
   1.6002357e+00   7.3892125e-01
   1.6011699e+00   7.3892125e-01
   1.6021041e+00   7.3892125e-01
   1.6030382e+00   7.3892125e-01
   1.6039724e+00   7.3892125e-01
   1.6049066e+00   7.3892125e-01
   1.6058408e+00   7.3892125e-01
   1.6067749e+00   7.3892125e-01
   1.6077091e+00   7.3892125e-01
   1.6086433e+00   7.3892125e-01
   1.6095775e+00   7.3892125e-01
   1.6105116e+00   7.3892125e-01
   1.6114458e+00   7.3892125e-01
   1.6123800e+00   7.3892125e-01
   1.6133141e+00   7.3892125e-01
   1.6142483e+00   7.3892125e-01
   1.6151825e+00   7.3892125e-01
   1.6161167e+00   7.3892125e-01
   1.6170508e+00   7.3892125e-01
   1.6179850e+00   7.3892125e-01
   1.6189192e+00   7.3892125e-01
   1.6198533e+00   7.3892125e-01
   1.6207875e+00   7.3892125e-01
   1.6217217e+00   7.3892125e-01
   1.6226559e+00   7.3892125e-01
   1.6235900e+00   7.3892125e-01
   1.6245242e+00   7.3892125e-01
   1.6254584e+00   7.3892125e-01
   1.6263925e+00   7.3892125e-01
   1.6273267e+00   7.3892125e-01
   1.6282609e+00   7.3892125e-01
   1.6291951e+00   7.3892125e-01
   1.6301292e+00   7.3892125e-01
   1.6310634e+00   7.3892125e-01
   1.6319976e+00   7.3892125e-01
   1.6329317e+00   7.3892125e-01
   1.6338659e+00   7.3892125e-01
   1.6348001e+00   7.3892125e-01
   1.6357343e+00   7.3892125e-01
   1.6366684e+00   7.3892125e-01
   1.6376026e+00   7.3892125e-01
   1.6385368e+00   7.3892125e-01
   1.6394709e+00   7.3892125e-01
   1.6404051e+00   7.3892125e-01
   1.6413393e+00   7.3892125e-01
   1.6422735e+00   7.3892125e-01
   1.6432076e+00   7.3892125e-01
   1.6441418e+00   7.3892125e-01
   1.6450760e+00   7.3892125e-01
   1.6460101e+00   7.3892125e-01
   1.6469443e+00   7.3892125e-01
   1.6478785e+00   7.3892125e-01
   1.6488127e+00   7.3892125e-01
   1.6497468e+00   7.3892125e-01
   1.6506810e+00   7.3892125e-01
   1.6516152e+00   7.3892125e-01
   1.6525493e+00   7.3892125e-01
   1.6534835e+00   7.3892125e-01
   1.6544177e+00   7.3892125e-01
   1.6553519e+00   7.3892125e-01
   1.6562860e+00   7.3892125e-01
   1.6572202e+00   7.3892125e-01
   1.6581544e+00   7.3892125e-01
   1.6590885e+00   7.3892125e-01
   1.6600227e+00   7.3892125e-01
   1.6609569e+00   7.3892125e-01
   1.6618911e+00   7.3892125e-01
   1.6628252e+00   7.3892125e-01
   1.6637594e+00   7.3892125e-01
   1.6646936e+00   7.3892125e-01
   1.6656277e+00   7.3892125e-01
   1.6665619e+00   7.3892125e-01
   1.6674961e+00   7.3892125e-01
   1.6684303e+00   7.3892125e-01
   1.6693644e+00   7.3892125e-01
   1.6702986e+00   7.3892125e-01
   1.6712328e+00   7.3892125e-01
   1.6721669e+00   7.3892125e-01
   1.6731011e+00   7.3892125e-01
   1.6740353e+00   7.3892125e-01
   1.6749695e+00   7.3892125e-01
   1.6759036e+00   7.3892125e-01
   1.6768378e+00   7.3892125e-01
   1.6777720e+00   7.3892125e-01
   1.6787061e+00   7.3892125e-01
   1.6796403e+00   7.3892125e-01
   1.6805745e+00   7.3892125e-01
   1.6815087e+00   7.3892125e-01
   1.6824428e+00   7.3892125e-01
   1.6833770e+00   7.3892125e-01
   1.6843112e+00   7.3892125e-01
   1.6852453e+00   7.3892125e-01
   1.6861795e+00   7.3892125e-01
   1.6871137e+00   7.3892125e-01
   1.6880479e+00   7.3892125e-01
   1.6889820e+00   7.3892125e-01
   1.6899162e+00   7.3892125e-01
   1.6908504e+00   7.3892125e-01
   1.6917845e+00   7.3892125e-01
   1.6927187e+00   7.3892125e-01
   1.6936529e+00   7.3892125e-01
   1.6945871e+00   7.3892125e-01
   1.6955212e+00   7.3892125e-01
   1.6964554e+00   7.3892125e-01
   1.6973896e+00   7.3892125e-01
   1.6983237e+00   7.3892125e-01
   1.6992579e+00   7.3892125e-01
   1.7001921e+00   7.3892125e-01
   1.7011263e+00   7.3892125e-01
   1.7020604e+00   7.3892125e-01
   1.7029946e+00   7.3892125e-01
   1.7039288e+00   7.3892125e-01
   1.7048629e+00   7.3892125e-01
   1.7057971e+00   7.3892125e-01
   1.7067313e+00   7.3892125e-01
   1.7076655e+00   7.3892125e-01
   1.7085996e+00   7.3892125e-01
   1.7095338e+00   7.3892125e-01
   1.7104680e+00   7.3892125e-01
   1.7114021e+00   7.3892125e-01
   1.7123363e+00   7.3892125e-01
   1.7132705e+00   7.3892125e-01
   1.7142047e+00   7.3892125e-01
   1.7151388e+00   7.3892125e-01
   1.7160730e+00   7.3892125e-01
   1.7170072e+00   7.3892125e-01
   1.7179413e+00   7.3892125e-01
   1.7188755e+00   7.3892125e-01
   1.7198097e+00   7.3892125e-01
   1.7207439e+00   7.3892125e-01
   1.7216780e+00   7.3892125e-01
   1.7226122e+00   7.3892125e-01
   1.7235464e+00   7.3892125e-01
   1.7244805e+00   7.3892125e-01
   1.7254147e+00   7.3892125e-01
   1.7263489e+00   7.3892125e-01
   1.7272831e+00   7.3892125e-01
   1.7282172e+00   7.3892125e-01
   1.7291514e+00   7.3892125e-01
   1.7300856e+00   7.3892125e-01
   1.7310197e+00   7.3892125e-01
   1.7319539e+00   7.3892125e-01
   1.7328881e+00   7.3892125e-01
   1.7338223e+00   7.3892125e-01
   1.7347564e+00   7.3892125e-01
   1.7356906e+00   7.3892125e-01
   1.7366248e+00   7.3892125e-01
   1.7375589e+00   7.3892125e-01
   1.7384931e+00   7.3892125e-01
   1.7394273e+00   7.3892125e-01
   1.7403615e+00   7.3892125e-01
   1.7412956e+00   7.3892125e-01
   1.7422298e+00   7.3892125e-01
   1.7431640e+00   7.3892125e-01
   1.7440981e+00   7.3892125e-01
   1.7450323e+00   7.3892125e-01
   1.7459665e+00   7.3892125e-01
   1.7469007e+00   7.3892125e-01
   1.7478348e+00   7.3892125e-01
   1.7487690e+00   7.3892125e-01
   1.7497032e+00   7.3892125e-01
   1.7506373e+00   7.3892125e-01
   1.7515715e+00   7.3892125e-01
   1.7525057e+00   7.3892125e-01
   1.7534399e+00   7.3892125e-01
   1.7543740e+00   7.3892125e-01
   1.7553082e+00   7.3892125e-01
   1.7562424e+00   7.3892125e-01
   1.7571765e+00   7.3892125e-01
   1.7581107e+00   7.3892125e-01
   1.7590449e+00   7.3892125e-01
   1.7599791e+00   7.3892125e-01
   1.7609132e+00   7.3892125e-01
   1.7618474e+00   7.3892125e-01
   1.7627816e+00   7.3892125e-01
   1.7637157e+00   7.3892125e-01
   1.7646499e+00   7.3892125e-01
   1.7655841e+00   7.3892125e-01
   1.7665183e+00   7.3892125e-01
   1.7674524e+00   7.3892125e-01
   1.7683866e+00   7.3892125e-01
   1.7693208e+00   7.3892125e-01
   1.7702549e+00   7.3892125e-01
   1.7711891e+00   7.3892125e-01
   1.7721233e+00   7.3892125e-01
   1.7730575e+00   7.3892125e-01
   1.7739916e+00   7.3892125e-01
   1.7749258e+00   7.3892125e-01
   1.7758600e+00   7.3892125e-01
   1.7767941e+00   7.3892125e-01
   1.7777283e+00   7.3892125e-01
   1.7786625e+00   7.3892125e-01
   1.7795967e+00   7.3892125e-01
   1.7805308e+00   7.3892125e-01
   1.7814650e+00   7.3892125e-01
   1.7823992e+00   7.3892125e-01
   1.7833333e+00   7.3892125e-01
   1.7842675e+00   7.3892125e-01
   1.7852017e+00   7.3892125e-01
   1.7861359e+00   7.3892125e-01
   1.7870700e+00   7.3892125e-01
   1.7880042e+00   7.3892125e-01
   1.7889384e+00   7.3892125e-01
   1.7898725e+00   7.3892125e-01
   1.7908067e+00   7.3892125e-01
   1.7917409e+00   7.3892125e-01
   1.7926751e+00   7.3892125e-01
   1.7936092e+00   7.3892125e-01
   1.7945434e+00   7.3892125e-01
   1.7954776e+00   7.3892125e-01
   1.7964117e+00   7.3892125e-01
   1.7973459e+00   7.3892125e-01
   1.7982801e+00   7.3892125e-01
   1.7992143e+00   7.3892125e-01
   1.8001484e+00   7.3892125e-01
   1.8010826e+00   7.3892125e-01
   1.8020168e+00   7.3892125e-01
   1.8029509e+00   7.3892125e-01
   1.8038851e+00   7.3892125e-01
   1.8048193e+00   7.3892125e-01
   1.8057535e+00   7.3892125e-01
   1.8066876e+00   7.3892125e-01
   1.8076218e+00   7.3892125e-01
   1.8085560e+00   7.3892125e-01
   1.8094901e+00   7.3892125e-01
   1.8104243e+00   7.3892125e-01
   1.8113585e+00   7.3892125e-01
   1.8122927e+00   7.3892125e-01
   1.8132268e+00   7.3892125e-01
   1.8141610e+00   7.3892125e-01
   1.8150952e+00   7.3892125e-01
   1.8160293e+00   7.3892125e-01
   1.8169635e+00   7.3892125e-01
   1.8178977e+00   7.3892125e-01
   1.8188319e+00   7.3892125e-01
   1.8197660e+00   7.3892125e-01
   1.8207002e+00   7.3892125e-01
   1.8216344e+00   7.3892125e-01
   1.8225685e+00   7.3892125e-01
   1.8235027e+00   7.3892125e-01
   1.8244369e+00   7.3892125e-01
   1.8253711e+00   7.3892125e-01
   1.8263052e+00   7.3892125e-01
   1.8272394e+00   7.3892125e-01
   1.8281736e+00   7.3892125e-01
   1.8291077e+00   7.3892125e-01
   1.8300419e+00   7.3892125e-01
   1.8309761e+00   7.3892125e-01
   1.8319103e+00   7.3892125e-01
   1.8328444e+00   7.3892125e-01
   1.8337786e+00   7.3892125e-01
   1.8347128e+00   7.3892125e-01
   1.8356469e+00   7.3892125e-01
   1.8365811e+00   7.3892125e-01
   1.8375153e+00   7.3892125e-01
   1.8384495e+00   7.3892125e-01
   1.8393836e+00   7.3892125e-01
   1.8403178e+00   7.3892125e-01
   1.8412520e+00   7.3892125e-01
   1.8421861e+00   7.3892125e-01
   1.8431203e+00   7.3892125e-01
   1.8440545e+00   7.3892125e-01
   1.8449887e+00   7.3892125e-01
   1.8459228e+00   7.3892125e-01
   1.8468570e+00   7.3892125e-01
   1.8477912e+00   7.3892125e-01
   1.8487253e+00   7.3892125e-01
   1.8496595e+00   7.3892125e-01
   1.8505937e+00   7.3892125e-01
   1.8515279e+00   7.3892125e-01
   1.8524620e+00   7.3892125e-01
   1.8533962e+00   7.3892125e-01
   1.8543304e+00   7.3892125e-01
   1.8552645e+00   7.3892125e-01
   1.8561987e+00   7.3892125e-01
   1.8571329e+00   7.3892125e-01
   1.8580671e+00   7.3892125e-01
   1.8590012e+00   7.3892125e-01
   1.8599354e+00   7.3892125e-01
   1.8608696e+00   7.3892125e-01
   1.8618037e+00   7.3892125e-01
   1.8627379e+00   7.3892125e-01
   1.8636721e+00   7.3892125e-01
   1.8646063e+00   7.3892125e-01
   1.8655404e+00   7.3892125e-01
   1.8664746e+00   7.3892125e-01
   1.8674088e+00   7.3892125e-01


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Cosine_Mixture_PSO.txt <==
   0.0000000e+00   7.5800819e+00
   5.7766366e-03   6.3447435e+00
   1.1553273e-02   5.2427597e+00
   1.7329910e-02   4.7741409e+00
   2.3106546e-02   4.2929624e+00
   2.8883183e-02   4.0414247e+00
   3.4659819e-02   3.7088331e+00
   4.0436456e-02   3.4705441e+00
   4.6213093e-02   3.2134940e+00
   5.1989729e-02   2.9439870e+00
   5.7766366e-02   2.7574977e+00
   6.3543002e-02   2.5847905e+00
   6.9319639e-02   2.3685052e+00
   7.5096276e-02   2.1382635e+00
   8.0872912e-02   1.9274273e+00
   8.6649549e-02   1.7800534e+00
   9.2426185e-02   1.5985826e+00
   9.8202822e-02   1.4398279e+00
   1.0397946e-01   1.3144261e+00
   1.0975610e-01   1.1785110e+00
   1.1553273e-01   1.0794825e+00
   1.2130937e-01   9.8275402e-01
   1.2708600e-01   8.8862121e-01
   1.3286264e-01   8.1323640e-01
   1.3863928e-01   7.5629941e-01
   1.4441591e-01   7.2127789e-01
   1.5019255e-01   6.3460574e-01
   1.5596919e-01   5.9499884e-01
   1.6174582e-01   5.5627183e-01
   1.6752246e-01   5.3655380e-01
   1.7329910e-01   5.1544560e-01
   1.7907573e-01   4.9558802e-01
   1.8485237e-01   4.8146453e-01
   1.9062901e-01   4.1757322e-01
   1.9640564e-01   3.6961653e-01
   2.0218228e-01   3.5659436e-01
   2.0795892e-01   3.3926315e-01
   2.1373555e-01   3.3126221e-01
   2.1951219e-01   3.2540064e-01
   2.2528883e-01   3.2104574e-01
   2.3106546e-01   3.1587864e-01
   2.3684210e-01   3.0881896e-01
   2.4261874e-01   3.0414988e-01
   2.4839537e-01   3.0271117e-01
   2.5417201e-01   3.0147395e-01
   2.5994865e-01   2.9991725e-01
   2.6572528e-01   2.9927576e-01
   2.7150192e-01   2.9849374e-01
   2.7727856e-01   2.9783917e-01
   2.8305519e-01   2.9729871e-01
   2.8883183e-01   2.9687088e-01
   2.9460847e-01   2.9650835e-01
   3.0038510e-01   2.9627638e-01
   3.0616174e-01   2.9599390e-01
   3.1193838e-01   2.9594280e-01
   3.1771501e-01   2.9587573e-01
   3.2349165e-01   2.9579709e-01
   3.2926829e-01   2.9573324e-01
   3.3504492e-01   2.9569405e-01
   3.4082156e-01   2.9567001e-01
   3.4659819e-01   2.9565364e-01
   3.5237483e-01   2.9563954e-01
   3.5815147e-01   2.9562380e-01
   3.6392810e-01   2.9560820e-01
   3.6970474e-01   2.9560358e-01
   3.7548138e-01   2.9559708e-01
   3.8125801e-01   2.9558944e-01
   3.8703465e-01   2.9558637e-01
   3.9281129e-01   2.9558316e-01
   3.9858792e-01   2.9557974e-01
   4.0436456e-01   2.9557832e-01
   4.1014120e-01   2.9557594e-01
   4.1591783e-01   2.9557395e-01
   4.2169447e-01   2.9557306e-01
   4.2747111e-01   2.9557186e-01
   4.3324774e-01   2.9557126e-01
   4.3902438e-01   2.9557067e-01
   4.4480102e-01   2.9557012e-01
   4.5057765e-01   2.9556972e-01
   4.5635429e-01   2.9556949e-01
   4.6213093e-01   2.9556930e-01
   4.6790756e-01   2.9556916e-01
   4.7368420e-01   2.9556903e-01
   4.7946084e-01   2.9556895e-01
   4.8523747e-01   2.9556885e-01
   4.9101411e-01   2.9556882e-01
   4.9679075e-01   2.9556876e-01
   5.0256738e-01   2.9556872e-01
   5.0834402e-01   2.9556867e-01
   5.1412066e-01   2.9556864e-01
   5.1989729e-01   2.9556861e-01
   5.2567393e-01   2.9556858e-01
   5.3145057e-01   2.9556857e-01
   5.3722720e-01   2.9556856e-01
   5.4300384e-01   2.9556855e-01
   5.4878048e-01   2.9556854e-01
   5.5455711e-01   2.9556853e-01
   5.6033375e-01   2.9556853e-01
   5.6611039e-01   2.9556852e-01
   5.7188702e-01   2.9556852e-01
   5.7766366e-01   2.9556851e-01
   5.8344029e-01   2.9556851e-01
   5.8921693e-01   2.9556851e-01
   5.9499357e-01   2.9556851e-01
   6.0077020e-01   2.9556851e-01
   6.0654684e-01   2.9556850e-01
   6.1232348e-01   2.9556850e-01
   6.1810011e-01   2.9556850e-01
   6.2387675e-01   2.9556850e-01
   6.2965339e-01   2.9556850e-01
   6.3543002e-01   2.9556850e-01
   6.4120666e-01   2.9556850e-01
   6.4698330e-01   2.9556850e-01
   6.5275993e-01   2.9556850e-01
   6.5853657e-01   2.9556850e-01
   6.6431321e-01   2.9556850e-01
   6.7008984e-01   2.9556850e-01
   6.7586648e-01   2.9556850e-01
   6.8164312e-01   2.9556850e-01
   6.8741975e-01   2.9556850e-01
   6.9319639e-01   2.9556850e-01
   6.9897303e-01   2.9556850e-01
   7.0474966e-01   2.9556850e-01
   7.1052630e-01   2.9556850e-01
   7.1630294e-01   2.9556850e-01
   7.2207957e-01   2.9556850e-01
   7.2785621e-01   2.9556850e-01
   7.3363285e-01   2.9556850e-01
   7.3940948e-01   2.9556850e-01
   7.4518612e-01   2.9556850e-01
   7.5096276e-01   2.9556850e-01
   7.5673939e-01   2.9556850e-01
   7.6251603e-01   2.9556850e-01
   7.6829267e-01   2.9556850e-01
   7.7406930e-01   2.9556850e-01
   7.7984594e-01   2.9556850e-01
   7.8562258e-01   2.9556850e-01
   7.9139921e-01   2.9556850e-01
   7.9717585e-01   2.9556850e-01
   8.0295249e-01   2.9556850e-01
   8.0872912e-01   2.9556850e-01
   8.1450576e-01   2.9556850e-01
   8.2028239e-01   2.9556850e-01
   8.2605903e-01   2.9556850e-01
   8.3183567e-01   2.9556850e-01
   8.3761230e-01   2.9556850e-01
   8.4338894e-01   2.9556850e-01
   8.4916558e-01   2.9556850e-01
   8.5494221e-01   2.9556850e-01
   8.6071885e-01   2.9556850e-01
   8.6649549e-01   2.9556850e-01
   8.7227212e-01   2.9556850e-01
   8.7804876e-01   2.9556850e-01
   8.8382540e-01   2.9556850e-01
   8.8960203e-01   2.9556850e-01
   8.9537867e-01   2.9556850e-01
   9.0115531e-01   2.9556850e-01
   9.0693194e-01   2.9556850e-01
   9.1270858e-01   2.9556850e-01
   9.1848522e-01   2.9556850e-01
   9.2426185e-01   2.9556850e-01
   9.3003849e-01   2.9556850e-01
   9.3581513e-01   2.9556850e-01
   9.4159176e-01   2.9556850e-01
   9.4736840e-01   2.9556850e-01
   9.5314504e-01   2.9556850e-01
   9.5892167e-01   2.9556850e-01
   9.6469831e-01   2.9556850e-01
   9.7047495e-01   2.9556850e-01
   9.7625158e-01   2.9556850e-01
   9.8202822e-01   2.9556850e-01
   9.8780486e-01   2.9556850e-01
   9.9358149e-01   2.9556850e-01
   9.9935813e-01   2.9556850e-01
   1.0051348e+00   2.9556850e-01
   1.0109114e+00   2.9556850e-01
   1.0166880e+00   2.9556850e-01
   1.0224647e+00   2.9556850e-01
   1.0282413e+00   2.9556850e-01
   1.0340179e+00   2.9556850e-01
   1.0397946e+00   2.9556850e-01
   1.0455712e+00   2.9556850e-01
   1.0513479e+00   2.9556850e-01
   1.0571245e+00   2.9556850e-01
   1.0629011e+00   2.9556850e-01
   1.0686778e+00   2.9556850e-01
   1.0744544e+00   2.9556850e-01
   1.0802310e+00   2.9556850e-01
   1.0860077e+00   2.9556850e-01
   1.0917843e+00   2.9556850e-01
   1.0975610e+00   2.9556850e-01
   1.1033376e+00   2.9556850e-01
   1.1091142e+00   2.9556850e-01
   1.1148909e+00   2.9556850e-01
   1.1206675e+00   2.9556850e-01
   1.1264441e+00   2.9556850e-01
   1.1322208e+00   2.9556850e-01
   1.1379974e+00   2.9556850e-01
   1.1437740e+00   2.9556850e-01
   1.1495507e+00   2.9556850e-01
   1.1553273e+00   2.9556850e-01
   1.1611040e+00   2.9556850e-01
   1.1668806e+00   2.9556850e-01
   1.1726572e+00   2.9556850e-01
   1.1784339e+00   2.9556850e-01
   1.1842105e+00   2.9556850e-01
   1.1899871e+00   2.9556850e-01
   1.1957638e+00   2.9556850e-01
   1.2015404e+00   2.9556850e-01
   1.2073170e+00   2.9556850e-01
   1.2130937e+00   2.9556850e-01
   1.2188703e+00   2.9556850e-01
   1.2246470e+00   2.9556850e-01
   1.2304236e+00   2.9556850e-01
   1.2362002e+00   2.9556850e-01
   1.2419769e+00   2.9556850e-01
   1.2477535e+00   2.9556850e-01
   1.2535301e+00   2.9556850e-01
   1.2593068e+00   2.9556850e-01
   1.2650834e+00   2.9556850e-01
   1.2708600e+00   2.9556850e-01
   1.2766367e+00   2.9556850e-01
   1.2824133e+00   2.9556850e-01
   1.2881900e+00   2.9556850e-01
   1.2939666e+00   2.9556850e-01
   1.2997432e+00   2.9556850e-01
   1.3055199e+00   2.9556850e-01
   1.3112965e+00   2.9556850e-01
   1.3170731e+00   2.9556850e-01
   1.3228498e+00   2.9556850e-01
   1.3286264e+00   2.9556850e-01
   1.3344031e+00   2.9556850e-01
   1.3401797e+00   2.9556850e-01
   1.3459563e+00   2.9556850e-01
   1.3517330e+00   2.9556850e-01
   1.3575096e+00   2.9556850e-01
   1.3632862e+00   2.9556850e-01
   1.3690629e+00   2.9556850e-01
   1.3748395e+00   2.9556850e-01
   1.3806161e+00   2.9556850e-01
   1.3863928e+00   2.9556850e-01
   1.3921694e+00   2.9556850e-01
   1.3979461e+00   2.9556850e-01
   1.4037227e+00   2.9556850e-01
   1.4094993e+00   2.9556850e-01
   1.4152760e+00   2.9556850e-01
   1.4210526e+00   2.9556850e-01
   1.4268292e+00   2.9556850e-01
   1.4326059e+00   2.9556850e-01
   1.4383825e+00   2.9556850e-01
   1.4441591e+00   2.9556850e-01
   1.4499358e+00   2.9556850e-01
   1.4557124e+00   2.9556850e-01
   1.4614891e+00   2.9556850e-01
   1.4672657e+00   2.9556850e-01
   1.4730423e+00   2.9556850e-01
   1.4788190e+00   2.9556850e-01
   1.4845956e+00   2.9556850e-01
   1.4903722e+00   2.9556850e-01
   1.4961489e+00   2.9556850e-01
   1.5019255e+00   2.9556850e-01
   1.5077021e+00   2.9556850e-01
   1.5134788e+00   2.9556850e-01
   1.5192554e+00   2.9556850e-01
   1.5250321e+00   2.9556850e-01
   1.5308087e+00   2.9556850e-01
   1.5365853e+00   2.9556850e-01
   1.5423620e+00   2.9556850e-01
   1.5481386e+00   2.9556850e-01
   1.5539152e+00   2.9556850e-01
   1.5596919e+00   2.9556850e-01
   1.5654685e+00   2.9556850e-01
   1.5712452e+00   2.9556850e-01
   1.5770218e+00   2.9556850e-01
   1.5827984e+00   2.9556850e-01
   1.5885751e+00   2.9556850e-01
   1.5943517e+00   2.9556850e-01
   1.6001283e+00   2.9556850e-01
   1.6059050e+00   2.9556850e-01
   1.6116816e+00   2.9556850e-01
   1.6174582e+00   2.9556850e-01
   1.6232349e+00   2.9556850e-01
   1.6290115e+00   2.9556850e-01
   1.6347882e+00   2.9556850e-01
   1.6405648e+00   2.9556850e-01
   1.6463414e+00   2.9556850e-01
   1.6521181e+00   2.9556850e-01
   1.6578947e+00   2.9556850e-01
   1.6636713e+00   2.9556850e-01
   1.6694480e+00   2.9556850e-01
   1.6752246e+00   2.9556850e-01
   1.6810012e+00   2.9556850e-01
   1.6867779e+00   2.9556850e-01
   1.6925545e+00   2.9556850e-01
   1.6983312e+00   2.9556850e-01
   1.7041078e+00   2.9556850e-01
   1.7098844e+00   2.9556850e-01
   1.7156611e+00   2.9556850e-01
   1.7214377e+00   2.9556850e-01
   1.7272143e+00   2.9556850e-01
   1.7329910e+00   2.9556850e-01
   1.7387676e+00   2.9556850e-01
   1.7445442e+00   2.9556850e-01
   1.7503209e+00   2.9556850e-01
   1.7560975e+00   2.9556850e-01
   1.7618742e+00   2.9556850e-01
   1.7676508e+00   2.9556850e-01
   1.7734274e+00   2.9556850e-01
   1.7792041e+00   2.9556850e-01
   1.7849807e+00   2.9556850e-01
   1.7907573e+00   2.9556850e-01
   1.7965340e+00   2.9556850e-01
   1.8023106e+00   2.9556850e-01
   1.8080873e+00   2.9556850e-01
   1.8138639e+00   2.9556850e-01
   1.8196405e+00   2.9556850e-01
   1.8254172e+00   2.9556850e-01
   1.8311938e+00   2.9556850e-01
   1.8369704e+00   2.9556850e-01
   1.8427471e+00   2.9556850e-01
   1.8485237e+00   2.9556850e-01
   1.8543003e+00   2.9556850e-01
   1.8600770e+00   2.9556850e-01
   1.8658536e+00   2.9556850e-01
   1.8716303e+00   2.9556850e-01
   1.8774069e+00   2.9556850e-01
   1.8831835e+00   2.9556850e-01
   1.8889602e+00   2.9556850e-01
   1.8947368e+00   2.9556850e-01
   1.9005134e+00   2.9556850e-01
   1.9062901e+00   2.9556850e-01
   1.9120667e+00   2.9556850e-01
   1.9178433e+00   2.9556850e-01
   1.9236200e+00   2.9556850e-01
   1.9293966e+00   2.9556850e-01
   1.9351733e+00   2.9556850e-01
   1.9409499e+00   2.9556850e-01
   1.9467265e+00   2.9556850e-01
   1.9525032e+00   2.9556850e-01
   1.9582798e+00   2.9556850e-01
   1.9640564e+00   2.9556850e-01
   1.9698331e+00   2.9556850e-01
   1.9756097e+00   2.9556850e-01
   1.9813863e+00   2.9556850e-01
   1.9871630e+00   2.9556850e-01
   1.9929396e+00   2.9556850e-01
   1.9987163e+00   2.9556850e-01
   2.0044929e+00   2.9556850e-01
   2.0102695e+00   2.9556850e-01
   2.0160462e+00   2.9556850e-01
   2.0218228e+00   2.9556850e-01
   2.0275994e+00   2.9556850e-01
   2.0333761e+00   2.9556850e-01
   2.0391527e+00   2.9556850e-01
   2.0449294e+00   2.9556850e-01
   2.0507060e+00   2.9556850e-01
   2.0564826e+00   2.9556850e-01
   2.0622593e+00   2.9556850e-01
   2.0680359e+00   2.9556850e-01
   2.0738125e+00   2.9556850e-01
   2.0795892e+00   2.9556850e-01
   2.0853658e+00   2.9556850e-01
   2.0911424e+00   2.9556850e-01
   2.0969191e+00   2.9556850e-01
   2.1026957e+00   2.9556850e-01
   2.1084724e+00   2.9556850e-01
   2.1142490e+00   2.9556850e-01
   2.1200256e+00   2.9556850e-01
   2.1258023e+00   2.9556850e-01
   2.1315789e+00   2.9556850e-01
   2.1373555e+00   2.9556850e-01
   2.1431322e+00   2.9556850e-01
   2.1489088e+00   2.9556850e-01
   2.1546854e+00   2.9556850e-01
   2.1604621e+00   2.9556850e-01
   2.1662387e+00   2.9556850e-01
   2.1720154e+00   2.9556850e-01
   2.1777920e+00   2.9556850e-01
   2.1835686e+00   2.9556850e-01
   2.1893453e+00   2.9556850e-01
   2.1951219e+00   2.9556850e-01
   2.2008985e+00   2.9556850e-01
   2.2066752e+00   2.9556850e-01
   2.2124518e+00   2.9556850e-01
   2.2182284e+00   2.9556850e-01
   2.2240051e+00   2.9556850e-01
   2.2297817e+00   2.9556850e-01
   2.2355584e+00   2.9556850e-01
   2.2413350e+00   2.9556850e-01
   2.2471116e+00   2.9556850e-01
   2.2528883e+00   2.9556850e-01
   2.2586649e+00   2.9556850e-01
   2.2644415e+00   2.9556850e-01
   2.2702182e+00   2.9556850e-01
   2.2759948e+00   2.9556850e-01
   2.2817715e+00   2.9556850e-01
   2.2875481e+00   2.9556850e-01
   2.2933247e+00   2.9556850e-01
   2.2991014e+00   2.9556850e-01
   2.3048780e+00   2.9556850e-01
   2.3106546e+00   2.9556850e-01
   2.3164313e+00   2.9556850e-01
   2.3222079e+00   2.9556850e-01
   2.3279845e+00   2.9556850e-01
   2.3337612e+00   2.9556850e-01
   2.3395378e+00   2.9556850e-01
   2.3453145e+00   2.9556850e-01
   2.3510911e+00   2.9556850e-01
   2.3568677e+00   2.9556850e-01
   2.3626444e+00   2.9556850e-01
   2.3684210e+00   2.9556850e-01
   2.3741976e+00   2.9556850e-01
   2.3799743e+00   2.9556850e-01
   2.3857509e+00   2.9556850e-01
   2.3915275e+00   2.9556850e-01
   2.3973042e+00   2.9556850e-01
   2.4030808e+00   2.9556850e-01
   2.4088575e+00   2.9556850e-01
   2.4146341e+00   2.9556850e-01
   2.4204107e+00   2.9556850e-01
   2.4261874e+00   2.9556850e-01
   2.4319640e+00   2.9556850e-01
   2.4377406e+00   2.9556850e-01
   2.4435173e+00   2.9556850e-01
   2.4492939e+00   2.9556850e-01
   2.4550705e+00   2.9556850e-01
   2.4608472e+00   2.9556850e-01
   2.4666238e+00   2.9556850e-01
   2.4724005e+00   2.9556850e-01
   2.4781771e+00   2.9556850e-01
   2.4839537e+00   2.9556850e-01
   2.4897304e+00   2.9556850e-01
   2.4955070e+00   2.9556850e-01
   2.5012836e+00   2.9556850e-01
   2.5070603e+00   2.9556850e-01
   2.5128369e+00   2.9556850e-01
   2.5186136e+00   2.9556850e-01
   2.5243902e+00   2.9556850e-01
   2.5301668e+00   2.9556850e-01
   2.5359435e+00   2.9556850e-01
   2.5417201e+00   2.9556850e-01
   2.5474967e+00   2.9556850e-01
   2.5532734e+00   2.9556850e-01
   2.5590500e+00   2.9556850e-01
   2.5648266e+00   2.9556850e-01
   2.5706033e+00   2.9556850e-01
   2.5763799e+00   2.9556850e-01
   2.5821566e+00   2.9556850e-01
   2.5879332e+00   2.9556850e-01
   2.5937098e+00   2.9556850e-01
   2.5994865e+00   2.9556850e-01
   2.6052631e+00   2.9556850e-01
   2.6110397e+00   2.9556850e-01
   2.6168164e+00   2.9556850e-01
   2.6225930e+00   2.9556850e-01
   2.6283696e+00   2.9556850e-01
   2.6341463e+00   2.9556850e-01
   2.6399229e+00   2.9556850e-01
   2.6456996e+00   2.9556850e-01
   2.6514762e+00   2.9556850e-01
   2.6572528e+00   2.9556850e-01
   2.6630295e+00   2.9556850e-01
   2.6688061e+00   2.9556850e-01
   2.6745827e+00   2.9556850e-01
   2.6803594e+00   2.9556850e-01
   2.6861360e+00   2.9556850e-01
   2.6919126e+00   2.9556850e-01
   2.6976893e+00   2.9556850e-01
   2.7034659e+00   2.9556850e-01
   2.7092426e+00   2.9556850e-01
   2.7150192e+00   2.9556850e-01
   2.7207958e+00   2.9556850e-01
   2.7265725e+00   2.9556850e-01
   2.7323491e+00   2.9556850e-01
   2.7381257e+00   2.9556850e-01
   2.7439024e+00   2.9556850e-01
   2.7496790e+00   2.9556850e-01
   2.7554557e+00   2.9556850e-01
   2.7612323e+00   2.9556850e-01
   2.7670089e+00   2.9556850e-01
   2.7727856e+00   2.9556850e-01
   2.7785622e+00   2.9556850e-01
   2.7843388e+00   2.9556850e-01
   2.7901155e+00   2.9556850e-01
   2.7958921e+00   2.9556850e-01
   2.8016687e+00   2.9556850e-01
   2.8074454e+00   2.9556850e-01
   2.8132220e+00   2.9556850e-01
   2.8189987e+00   2.9556850e-01
   2.8247753e+00   2.9556850e-01
   2.8305519e+00   2.9556850e-01
   2.8363286e+00   2.9556850e-01
   2.8421052e+00   2.9556850e-01
   2.8478818e+00   2.9556850e-01
   2.8536585e+00   2.9556850e-01
   2.8594351e+00   2.9556850e-01
   2.8652117e+00   2.9556850e-01
   2.8709884e+00   2.9556850e-01
   2.8767650e+00   2.9556850e-01
   2.8825417e+00   2.9556850e-01


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Csendes_CR.txt <==
   0.0000000e+00   1.5871797e+00
   3.7158740e-03   1.3125747e+00
   7.4317479e-03   1.0973942e+00
   1.1147622e-02   9.6601079e-01
   1.4863496e-02   8.8093704e-01
   1.8579370e-02   7.5703693e-01
   2.2295244e-02   7.0065999e-01
   2.6011118e-02   6.0027402e-01
   2.9726992e-02   5.3910850e-01
   3.3442866e-02   4.8581384e-01
   3.7158740e-02   4.2795113e-01
   4.0874613e-02   3.9611530e-01
   4.4590487e-02   3.5120637e-01
   4.8306361e-02   3.2587127e-01
   5.2022235e-02   2.9766189e-01
   5.5738109e-02   2.7327211e-01
   5.9453983e-02   2.4979517e-01
   6.3169857e-02   2.2735467e-01
   6.6885731e-02   2.1964788e-01
   7.0601605e-02   2.1814605e-01
   7.4317479e-02   2.0636617e-01
   7.8033353e-02   1.9277931e-01
   8.1749227e-02   1.7388175e-01
   8.5465101e-02   1.5622066e-01
   8.9180975e-02   1.5078944e-01
   9.2896849e-02   1.4181478e-01
   9.6612723e-02   1.3751465e-01
   1.0032860e-01   1.2465197e-01
   1.0404447e-01   1.2214167e-01
   1.0776034e-01   1.0954251e-01
   1.1147622e-01   1.0455732e-01
   1.1519209e-01   9.6270994e-02
   1.1890797e-01   8.9182572e-02
   1.2262384e-01   8.1492074e-02
   1.2633971e-01   7.5822962e-02
   1.3005559e-01   7.1619916e-02
   1.3377146e-01   6.5367142e-02
   1.3748734e-01   5.9741481e-02
   1.4120321e-01   5.0880357e-02
   1.4491908e-01   4.6958664e-02
   1.4863496e-01   4.2056118e-02
   1.5235083e-01   3.8928124e-02
   1.5606671e-01   3.6133513e-02
   1.5978258e-01   3.2866665e-02
   1.6349845e-01   3.0109448e-02
   1.6721433e-01   2.7903219e-02
   1.7093020e-01   2.6305768e-02
   1.7464608e-01   2.4206969e-02
   1.7836195e-01   2.0416920e-02
   1.8207782e-01   1.7998385e-02
   1.8579370e-01   1.6354993e-02
   1.8950957e-01   1.3646461e-02
   1.9322545e-01   1.1806911e-02
   1.9694132e-01   1.1493826e-02
   2.0065719e-01   1.0232254e-02
   2.0437307e-01   9.5343426e-03
   2.0808894e-01   8.7476260e-03
   2.1180482e-01   7.5081823e-03
   2.1552069e-01   5.8662700e-03
   2.1923656e-01   5.0698535e-03
   2.2295244e-01   4.7061233e-03
   2.2666831e-01   4.2087726e-03
   2.3038418e-01   3.7969832e-03
   2.3410006e-01   3.4910778e-03
   2.3781593e-01   3.0172092e-03
   2.4153181e-01   2.6473826e-03
   2.4524768e-01   2.4196208e-03
   2.4896355e-01   2.1349139e-03
   2.5267943e-01   1.8290766e-03
   2.5639530e-01   1.5441894e-03
   2.6011118e-01   1.3611792e-03
   2.6382705e-01   1.2389288e-03
   2.6754292e-01   1.0094617e-03
   2.7125880e-01   8.9595025e-04
   2.7497467e-01   8.6005671e-04
   2.7869055e-01   7.3941726e-04
   2.8240642e-01   6.3950344e-04
   2.8612229e-01   5.6844720e-04
   2.8983817e-01   5.2980909e-04
   2.9355404e-01   4.7610963e-04
   2.9726992e-01   4.1858433e-04
   3.0098579e-01   3.6569589e-04
   3.0470166e-01   3.3278077e-04
   3.0841754e-01   2.9280679e-04
   3.1213341e-01   2.7712313e-04
   3.1584929e-01   2.5118506e-04
   3.1956516e-01   2.2432457e-04
   3.2328103e-01   2.0293962e-04
   3.2699691e-01   1.8062153e-04
   3.3071278e-01   1.5658358e-04
   3.3442866e-01   1.3852744e-04
   3.3814453e-01   1.1760595e-04
   3.4186040e-01   1.0875920e-04
   3.4557628e-01   8.9981790e-05
   3.4929215e-01   8.5246881e-05
   3.5300803e-01   6.8045747e-05
   3.5672390e-01   5.4150898e-05
   3.6043977e-01   4.9893719e-05
   3.6415565e-01   4.1476691e-05
   3.6787152e-01   3.8555345e-05
   3.7158740e-01   3.2516135e-05
   3.7530327e-01   2.8697578e-05
   3.7901914e-01   2.6426978e-05
   3.8273502e-01   2.4848020e-05
   3.8645089e-01   2.1996582e-05
   3.9016676e-01   1.9727292e-05
   3.9388264e-01   1.6528310e-05
   3.9759851e-01   1.4785113e-05
   4.0131439e-01   1.3325384e-05
   4.0503026e-01   1.2712935e-05
   4.0874613e-01   1.1432170e-05
   4.1246201e-01   9.9203151e-06
   4.1617788e-01   8.2079901e-06
   4.1989376e-01   7.6799438e-06
   4.2360963e-01   6.6692915e-06
   4.2732550e-01   5.9467698e-06
   4.3104138e-01   5.4184407e-06
   4.3475725e-01   4.5085672e-06
   4.3847313e-01   3.8766421e-06
   4.4218900e-01   3.5939144e-06
   4.4590487e-01   3.3509446e-06
   4.4962075e-01   2.7611460e-06
   4.5333662e-01   2.4253258e-06
   4.5705250e-01   2.2811477e-06
   4.6076837e-01   2.0505049e-06
   4.6448424e-01   1.8271522e-06
   4.6820012e-01   1.6883370e-06
   4.7191599e-01   1.4199185e-06
   4.7563187e-01   1.3009322e-06
   4.7934774e-01   1.1311600e-06
   4.8306361e-01   1.0046913e-06
   4.8677949e-01   8.6129998e-07
   4.9049536e-01   7.5332061e-07
   4.9421124e-01   6.3254694e-07
   4.9792711e-01   5.7347380e-07
   5.0164298e-01   4.8081161e-07
   5.0535886e-01   4.1487112e-07
   5.0907473e-01   3.7691541e-07
   5.1279061e-01   3.4703021e-07
   5.1650648e-01   2.8153171e-07
   5.2022235e-01   2.6403001e-07
   5.2393823e-01   2.3383821e-07
   5.2765410e-01   2.0063109e-07
   5.3136998e-01   1.7444082e-07
   5.3508585e-01   1.6338042e-07
   5.3880172e-01   1.3292934e-07
   5.4251760e-01   1.1659220e-07
   5.4623347e-01   1.1193956e-07
   5.4994934e-01   1.0150544e-07
   5.5366522e-01   9.2292211e-08
   5.5738109e-01   7.9893232e-08
   5.6109697e-01   7.1172930e-08
   5.6481284e-01   6.5251029e-08
   5.6852871e-01   5.7740025e-08
   5.7224459e-01   5.3514595e-08
   5.7596046e-01   4.6346930e-08
   5.7967634e-01   4.0867736e-08
   5.8339221e-01   3.7337695e-08
   5.8710808e-01   3.0624979e-08
   5.9082396e-01   2.8678515e-08
   5.9453983e-01   2.3379925e-08
   5.9825571e-01   2.1390120e-08
   6.0197158e-01   2.0288328e-08
   6.0568745e-01   1.6472464e-08
   6.0940333e-01   1.5383427e-08
   6.1311920e-01   1.3450857e-08
   6.1683508e-01   1.2020585e-08
   6.2055095e-01   1.0322707e-08
   6.2426682e-01   9.6595819e-09
   6.2798270e-01   7.9303588e-09
   6.3169857e-01   7.3360592e-09
   6.3541445e-01   6.5298562e-09
   6.3913032e-01   5.6710807e-09
   6.4284619e-01   5.3647538e-09
   6.4656207e-01   4.8114439e-09
   6.5027794e-01   4.3694461e-09
   6.5399382e-01   3.5008017e-09
   6.5770969e-01   3.2150019e-09
   6.6142556e-01   3.0522950e-09
   6.6514144e-01   2.5942570e-09
   6.6885731e-01   2.3257453e-09
   6.7257319e-01   1.9585122e-09
   6.7628906e-01   1.7603800e-09
   6.8000493e-01   1.6734246e-09
   6.8372081e-01   1.5098233e-09
   6.8743668e-01   1.3571722e-09
   6.9115255e-01   1.1802272e-09
   6.9486843e-01   1.0891029e-09
   6.9858430e-01   9.6350284e-10
   7.0230018e-01   8.6479160e-10
   7.0601605e-01   7.2666359e-10
   7.0973192e-01   6.7805677e-10
   7.1344780e-01   5.3489840e-10
   7.1716367e-01   4.7972969e-10
   7.2087955e-01   4.2676248e-10
   7.2459542e-01   3.5938875e-10
   7.2831129e-01   3.1570005e-10
   7.3202717e-01   2.8315395e-10
   7.3574304e-01   2.6664910e-10
   7.3945892e-01   2.3363633e-10
   7.4317479e-01   2.1676147e-10
   7.4689066e-01   1.7363554e-10
   7.5060654e-01   1.5769340e-10
   7.5432241e-01   1.2926883e-10
   7.5803829e-01   1.1653433e-10
   7.6175416e-01   1.0537736e-10
   7.6547003e-01   9.5210452e-11
   7.6918591e-01   8.0867182e-11
   7.7290178e-01   7.0227957e-11
   7.7661766e-01   6.7092117e-11
   7.8033353e-01   5.8310531e-11
   7.8404940e-01   4.9728925e-11
   7.8776528e-01   4.5652317e-11
   7.9148115e-01   4.4419810e-11
   7.9519703e-01   3.7943180e-11
   7.9891290e-01   3.4896483e-11
   8.0262877e-01   2.9338525e-11
   8.0634465e-01   2.4711984e-11
   8.1006052e-01   2.1621851e-11
   8.1377640e-01   1.8793929e-11
   8.1749227e-01   1.6600908e-11
   8.2120814e-01   1.4760658e-11
   8.2492402e-01   1.2609949e-11
   8.2863989e-01   1.1199644e-11
   8.3235577e-01   9.7818552e-12
   8.3607164e-01   8.5617340e-12
   8.3978751e-01   7.6796004e-12
   8.4350339e-01   6.7978815e-12
   8.4721926e-01   6.1631542e-12
   8.5093513e-01   5.5805858e-12
   8.5465101e-01   4.8666555e-12
   8.5836688e-01   4.5184339e-12
   8.6208276e-01   4.0757739e-12
   8.6579863e-01   3.7841362e-12
   8.6951450e-01   3.2528008e-12
   8.7323038e-01   2.8767352e-12
   8.7694625e-01   2.5395161e-12
   8.8066213e-01   2.2502875e-12
   8.8437800e-01   2.0999355e-12
   8.8809387e-01   1.7843446e-12
   8.9180975e-01   1.6423850e-12
   8.9552562e-01   1.3653132e-12
   8.9924150e-01   1.1952992e-12
   9.0295737e-01   1.1119647e-12
   9.0667324e-01   9.2170837e-13
   9.1038912e-01   8.4322104e-13
   9.1410499e-01   7.5330893e-13
   9.1782087e-01   6.8218962e-13
   9.2153674e-01   5.9391448e-13
   9.2525261e-01   5.2261660e-13
   9.2896849e-01   4.5976698e-13
   9.3268436e-01   3.9841746e-13
   9.3640024e-01   3.3573444e-13
   9.4011611e-01   2.9371177e-13
   9.4383198e-01   2.6795792e-13
   9.4754786e-01   2.2925727e-13
   9.5126373e-01   2.1473097e-13
   9.5497961e-01   2.0120975e-13
   9.5869548e-01   1.8596313e-13
   9.6241135e-01   1.6177521e-13
   9.6612723e-01   1.3643476e-13
   9.6984310e-01   1.1915308e-13
   9.7355898e-01   9.9220737e-14
   9.7727485e-01   9.5358457e-14
   9.8099072e-01   8.5052187e-14
   9.8470660e-01   7.2199068e-14
   9.8842247e-01   6.5309436e-14
   9.9213835e-01   6.3274248e-14
   9.9585422e-01   5.4990239e-14
   9.9957009e-01   4.7434418e-14
   1.0032860e+00   4.3268555e-14
   1.0070018e+00   3.8640727e-14
   1.0107177e+00   3.6614724e-14
   1.0144336e+00   3.2300717e-14
   1.0181495e+00   2.8734234e-14
   1.0218653e+00   2.6372273e-14
   1.0255812e+00   2.2108827e-14
   1.0292971e+00   1.8577201e-14
   1.0330130e+00   1.6559359e-14
   1.0367288e+00   1.4863805e-14
   1.0404447e+00   1.1863329e-14
   1.0441606e+00   1.0485268e-14
   1.0478765e+00   9.1153029e-15
   1.0515923e+00   8.1841221e-15
   1.0553082e+00   7.1375377e-15
   1.0590241e+00   6.5697853e-15
   1.0627400e+00   5.9577967e-15
   1.0664558e+00   5.4359306e-15
   1.0701717e+00   4.7834310e-15
   1.0738876e+00   4.2449482e-15
   1.0776034e+00   3.7848468e-15
   1.0813193e+00   3.2659090e-15
   1.0850352e+00   2.8311723e-15
   1.0887511e+00   2.5468247e-15
   1.0924669e+00   2.2657935e-15
   1.0961828e+00   1.7662774e-15
   1.0998987e+00   1.6993660e-15
   1.1036146e+00   1.5147713e-15
   1.1073304e+00   1.2945250e-15
   1.1110463e+00   1.1256778e-15
   1.1147622e+00   1.0494261e-15
   1.1184781e+00   9.6519649e-16
   1.1221939e+00   8.4709136e-16
   1.1259098e+00   7.9987925e-16
   1.1296257e+00   6.6431349e-16
   1.1333416e+00   5.9657480e-16
   1.1370574e+00   5.1671936e-16
   1.1407733e+00   4.5790817e-16
   1.1444892e+00   4.1312233e-16
   1.1482051e+00   3.5067196e-16
   1.1519209e+00   3.1479299e-16
   1.1556368e+00   2.7209069e-16
   1.1593527e+00   2.4901055e-16
   1.1630685e+00   2.1148580e-16
   1.1667844e+00   1.9022101e-16
   1.1705003e+00   1.7153408e-16
   1.1742162e+00   1.5439010e-16
   1.1779320e+00   1.4357193e-16
   1.1816479e+00   1.2831977e-16
   1.1853638e+00   1.0911670e-16
   1.1890797e+00   9.6486864e-17
   1.1927955e+00   8.3950783e-17
   1.1965114e+00   7.6346049e-17
   1.2002273e+00   6.8375017e-17
   1.2039432e+00   6.0892271e-17
   1.2076590e+00   5.1226673e-17
   1.2113749e+00   4.6943552e-17
   1.2150908e+00   4.1357336e-17
   1.2188067e+00   3.7009507e-17
   1.2225225e+00   3.2015086e-17
   1.2262384e+00   2.8787023e-17
   1.2299543e+00   2.2724591e-17
   1.2336702e+00   2.0622912e-17
   1.2373860e+00   1.8703788e-17
   1.2411019e+00   1.7677705e-17
   1.2448178e+00   1.5939803e-17
   1.2485336e+00   1.3015554e-17
   1.2522495e+00   1.1624563e-17
   1.2559654e+00   1.0620707e-17
   1.2596813e+00   9.4847598e-18
   1.2633971e+00   8.4426168e-18
   1.2671130e+00   7.9597547e-18
   1.2708289e+00   6.3961087e-18
   1.2745448e+00   5.9053877e-18
   1.2782606e+00   4.9908475e-18
   1.2819765e+00   4.4820647e-18
   1.2856924e+00   3.9835882e-18
   1.2894083e+00   3.4998931e-18
   1.2931241e+00   3.2509794e-18
   1.2968400e+00   2.9078486e-18
   1.3005559e+00   2.4505592e-18
   1.3042718e+00   2.2752479e-18
   1.3079876e+00   2.0616387e-18
   1.3117035e+00   1.8916797e-18
   1.3154194e+00   1.6326835e-18
   1.3191353e+00   1.4640455e-18
   1.3228511e+00   1.3258459e-18
   1.3265670e+00   1.1427550e-18
   1.3302829e+00   9.5658182e-19
   1.3339987e+00   8.7957882e-19
   1.3377146e+00   7.1649575e-19
   1.3414305e+00   6.2926645e-19
   1.3451464e+00   5.7813090e-19
   1.3488622e+00   5.4317685e-19
   1.3525781e+00   4.7448624e-19
   1.3562940e+00   3.7669822e-19
   1.3600099e+00   3.4258618e-19
   1.3637257e+00   2.8976416e-19
   1.3674416e+00   2.5662977e-19
   1.3711575e+00   2.2610447e-19
   1.3748734e+00   2.0674773e-19
   1.3785892e+00   1.8376782e-19
   1.3823051e+00   1.6549186e-19
   1.3860210e+00   1.4724122e-19
   1.3897369e+00   1.3519844e-19
   1.3934527e+00   1.2224242e-19
   1.3971686e+00   1.0747188e-19
   1.4008845e+00   1.0108352e-19
   1.4046004e+00   8.4392981e-20
   1.4083162e+00   7.1042692e-20
   1.4120321e+00   6.5826408e-20
   1.4157480e+00   6.3073900e-20
   1.4194638e+00   4.9098719e-20
   1.4231797e+00   4.5952160e-20
   1.4268956e+00   4.3806501e-20
   1.4306115e+00   3.7306650e-20
   1.4343273e+00   3.4337706e-20
   1.4380432e+00   2.9129720e-20
   1.4417591e+00   2.4948063e-20
   1.4454750e+00   2.2955484e-20
   1.4491908e+00   2.0076027e-20
   1.4529067e+00   1.6897300e-20
   1.4566226e+00   1.5637355e-20
   1.4603385e+00   1.3225511e-20
   1.4640543e+00   1.1238014e-20
   1.4677702e+00   9.5171037e-21
   1.4714861e+00   9.0438594e-21
   1.4752020e+00   8.2146548e-21
   1.4789178e+00   6.9162879e-21
   1.4826337e+00   5.8400623e-21
   1.4863496e+00   5.3805271e-21
   1.4900655e+00   4.9636454e-21
   1.4937813e+00   4.6330668e-21
   1.4974972e+00   4.0243217e-21
   1.5012131e+00   3.7665437e-21
   1.5049290e+00   3.1959719e-21
   1.5086448e+00   2.8063038e-21
   1.5123607e+00   2.5363618e-21
   1.5160766e+00   2.1936660e-21
   1.5197924e+00   1.9635231e-21
   1.5235083e+00   1.7604319e-21
   1.5272242e+00   1.5727795e-21
   1.5309401e+00   1.4000624e-21
   1.5346559e+00   1.3118573e-21
   1.5383718e+00   1.1800336e-21
   1.5420877e+00   9.4533075e-22
   1.5458036e+00   8.5584213e-22
   1.5495194e+00   7.3395580e-22
   1.5532353e+00   6.5017955e-22
   1.5569512e+00   6.1340045e-22
   1.5606671e+00   5.3759861e-22
   1.5643829e+00   4.7755819e-22
   1.5680988e+00   4.4652395e-22
   1.5718147e+00   3.8868606e-22
   1.5755306e+00   3.4030855e-22
   1.5792464e+00   2.8245811e-22
   1.5829623e+00   2.4697305e-22
   1.5866782e+00   2.2045414e-22
   1.5903941e+00   2.0143289e-22
   1.5941099e+00   1.8178006e-22
   1.5978258e+00   1.5062203e-22
   1.6015417e+00   1.3244136e-22
   1.6052575e+00   1.2034539e-22
   1.6089734e+00   1.1066971e-22
   1.6126893e+00   9.3339746e-23
   1.6164052e+00   8.5225839e-23
   1.6201210e+00   6.9638346e-23
   1.6238369e+00   6.1191152e-23
   1.6275528e+00   5.6459908e-23
   1.6312687e+00   5.1594392e-23
   1.6349845e+00   4.7224235e-23
   1.6387004e+00   4.0906758e-23
   1.6424163e+00   3.4549045e-23
   1.6461322e+00   2.9292351e-23
   1.6498480e+00   2.5874595e-23
   1.6535639e+00   2.2972321e-23
   1.6572798e+00   2.0205402e-23
   1.6609957e+00   1.9343421e-23
   1.6647115e+00   1.6614412e-23
   1.6684274e+00   1.4941707e-23
   1.6721433e+00   1.3148759e-23
   1.6758592e+00   1.1164713e-23
   1.6795750e+00   1.0311597e-23
   1.6832909e+00   8.6889667e-24
   1.6870068e+00   7.7968630e-24
   1.6907226e+00   7.0416556e-24
   1.6944385e+00   5.7675706e-24
   1.6981544e+00   5.2612759e-24
   1.7018703e+00   4.8835527e-24
   1.7055861e+00   4.3052411e-24
   1.7093020e+00   3.7897899e-24
   1.7130179e+00   3.4433222e-24
   1.7167338e+00   3.2109400e-24
   1.7204496e+00   2.5983818e-24
   1.7241655e+00   2.3949932e-24
   1.7278814e+00   2.2518868e-24
   1.7315973e+00   2.0721130e-24
   1.7353131e+00   1.7656860e-24
   1.7390290e+00   1.5184908e-24
   1.7427449e+00   1.4461970e-24
   1.7464608e+00   1.3285180e-24
   1.7501766e+00   1.1712366e-24
   1.7538925e+00   9.5697230e-25
   1.7576084e+00   8.6005230e-25
   1.7613243e+00   7.4371993e-25
   1.7650401e+00   6.7513123e-25
   1.7687560e+00   6.1551330e-25
   1.7724719e+00   5.2746520e-25
   1.7761877e+00   4.3581481e-25
   1.7799036e+00   3.8352524e-25
   1.7836195e+00   3.6874372e-25
   1.7873354e+00   3.1691659e-25
   1.7910512e+00   2.9629081e-25
   1.7947671e+00   2.5014214e-25
   1.7984830e+00   2.2020633e-25
   1.8021989e+00   1.9966690e-25
   1.8059147e+00   1.7407255e-25
   1.8096306e+00   1.4754461e-25
   1.8133465e+00   1.2701966e-25
   1.8170624e+00   1.2007436e-25
   1.8207782e+00   1.0708861e-25
   1.8244941e+00   9.5888807e-26
   1.8282100e+00   7.5553694e-26
   1.8319259e+00   6.6176852e-26
   1.8356417e+00   6.1496146e-26
   1.8393576e+00   5.3033097e-26
   1.8430735e+00   4.9180441e-26
   1.8467894e+00   4.0098131e-26
   1.8505052e+00   3.5780770e-26
   1.8542211e+00   3.4306911e-26
   1.8579370e+00   2.9300598e-26
   1.8616528e+00   2.5915746e-26
   1.8653687e+00   2.3486094e-26
   1.8690846e+00   2.1149295e-26
   1.8728005e+00   1.7117395e-26
   1.8765163e+00   1.5840934e-26
   1.8802322e+00   1.4175591e-26
   1.8839481e+00   1.1970089e-26
   1.8876640e+00   1.0231159e-26
   1.8913798e+00   9.6620437e-27
   1.8950957e+00   8.0835119e-27
   1.8988116e+00   6.9498049e-27
   1.9025275e+00   6.1163807e-27
   1.9062433e+00   5.9264193e-27
   1.9099592e+00   5.4237722e-27
   1.9136751e+00   5.0534445e-27
   1.9173910e+00   4.7668932e-27
   1.9211068e+00   4.1920032e-27
   1.9248227e+00   3.5547593e-27
   1.9285386e+00   3.2368091e-27
   1.9322545e+00   2.9073972e-27
   1.9359703e+00   2.6983941e-27
   1.9396862e+00   2.4245477e-27
   1.9434021e+00   2.1142665e-27
   1.9471180e+00   1.7061959e-27
   1.9508338e+00   1.5598085e-27
   1.9545497e+00   1.4768429e-27
   1.9582656e+00   1.3330206e-27
   1.9619814e+00   1.0763990e-27
   1.9656973e+00   1.0466501e-27
   1.9694132e+00   8.7411580e-28
   1.9731291e+00   7.8455002e-28
   1.9768449e+00   6.5407762e-28
   1.9805608e+00   5.4348085e-28
   1.9842767e+00   5.0285895e-28
   1.9879926e+00   4.3689157e-28
   1.9917084e+00   3.8872503e-28
   1.9954243e+00   3.6863936e-28
   1.9991402e+00   3.2130116e-28
   2.0028561e+00   2.7480319e-28
   2.0065719e+00   2.5585092e-28
   2.0102878e+00   2.2968359e-28
   2.0140037e+00   1.8914079e-28
   2.0177196e+00   1.7289448e-28
   2.0214354e+00   1.4856627e-28
   2.0251513e+00   1.3391087e-28
   2.0288672e+00   1.1543556e-28
   2.0325831e+00   1.0699025e-28
   2.0362989e+00   1.0068075e-28
   2.0400148e+00   9.1002759e-29
   2.0437307e+00   7.8239990e-29
   2.0474465e+00   7.1828554e-29
   2.0511624e+00   6.0515690e-29
   2.0548783e+00   5.4449809e-29
   2.0585942e+00   4.4991008e-29
   2.0623100e+00   3.9055408e-29
   2.0660259e+00   3.5924646e-29
   2.0697418e+00   3.1557444e-29
   2.0734577e+00   2.8533892e-29
   2.0771735e+00   2.6253595e-29
   2.0808894e+00   2.2891088e-29
   2.0846053e+00   1.9878684e-29
   2.0883212e+00   1.7453089e-29
   2.0920370e+00   1.5793499e-29
   2.0957529e+00   1.3664589e-29
   2.0994688e+00   1.1089154e-29
   2.1031847e+00   9.8698434e-30
   2.1069005e+00   8.7899038e-30
   2.1106164e+00   8.2482713e-30
   2.1143323e+00   7.3063075e-30
   2.1180482e+00   6.3602645e-30
   2.1217640e+00   5.4502965e-30
   2.1254799e+00   5.0278101e-30
   2.1291958e+00   4.6290040e-30
   2.1329116e+00   3.8718092e-30
   2.1366275e+00   3.3623875e-30
   2.1403434e+00   3.0931226e-30
   2.1440593e+00   2.6874828e-30
   2.1477751e+00   2.2108875e-30
   2.1514910e+00   2.0204297e-30
   2.1552069e+00   1.8622402e-30
   2.1589228e+00   1.6350747e-30
   2.1626386e+00   1.4885195e-30
   2.1663545e+00   1.3602202e-30
   2.1700704e+00   1.3220258e-30
   2.1737863e+00   1.1884322e-30
   2.1775021e+00   1.0808804e-30
   2.1812180e+00   8.6714096e-31
   2.1849339e+00   7.4894012e-31
   2.1886498e+00   6.7125874e-31
   2.1923656e+00   6.0969544e-31
   2.1960815e+00   5.3529313e-31
   2.1997974e+00   4.7118597e-31
   2.2035133e+00   4.2300392e-31
   2.2072291e+00   4.0030748e-31
   2.2109450e+00   3.7476191e-31
   2.2146609e+00   2.8404559e-31
   2.2183767e+00   2.7264554e-31
   2.2220926e+00   2.4123442e-31
   2.2258085e+00   2.0346983e-31
   2.2295244e+00   1.9159657e-31
   2.2332402e+00   1.6339748e-31
   2.2369561e+00   1.3661015e-31
   2.2406720e+00   1.2387543e-31
   2.2443879e+00   1.0943452e-31
   2.2481037e+00   9.6135801e-32
   2.2518196e+00   8.4799205e-32
   2.2555355e+00   7.3740649e-32
   2.2592514e+00   6.4590672e-32
   2.2629672e+00   5.3552568e-32
   2.2666831e+00   4.6467123e-32
   2.2703990e+00   4.4242080e-32
   2.2741149e+00   3.9847426e-32
   2.2778307e+00   3.1878315e-32
   2.2815466e+00   2.8122762e-32
   2.2852625e+00   2.3928916e-32
   2.2889784e+00   2.1368355e-32
   2.2926942e+00   2.0006105e-32
   2.2964101e+00   1.8386311e-32
   2.3001260e+00   1.7607927e-32
   2.3038418e+00   1.5188134e-32
   2.3075577e+00   1.3751611e-32
   2.3112736e+00   1.1473104e-32
   2.3149895e+00   9.8185439e-33
   2.3187053e+00   8.8294819e-33
   2.3224212e+00   8.0913847e-33
   2.3261371e+00   7.2654737e-33
   2.3298530e+00   6.8962341e-33
   2.3335688e+00   5.8683589e-33
   2.3372847e+00   5.3336248e-33
   2.3410006e+00   4.9066445e-33
   2.3447165e+00   4.5754837e-33
   2.3484323e+00   3.9808649e-33
   2.3521482e+00   3.2525162e-33
   2.3558641e+00   2.8275606e-33
   2.3595800e+00   2.5666396e-33
   2.3632958e+00   2.1884457e-33
   2.3670117e+00   1.9185986e-33
   2.3707276e+00   1.7586345e-33
   2.3744435e+00   1.3768497e-33
   2.3781593e+00   1.3047535e-33
   2.3818752e+00   1.1534639e-33
   2.3855911e+00   9.6446607e-34
   2.3893070e+00   8.9213574e-34
   2.3930228e+00   7.5817181e-34
   2.3967387e+00   7.4057510e-34
   2.4004546e+00   7.0042135e-34
   2.4041704e+00   5.5944622e-34
   2.4078863e+00   5.2176211e-34
   2.4116022e+00   4.5623657e-34
   2.4153181e+00   4.1968010e-34
   2.4190339e+00   3.8519463e-34
   2.4227498e+00   3.1991904e-34
   2.4264657e+00   2.9430617e-34
   2.4301816e+00   2.6359734e-34
   2.4338974e+00   2.4512375e-34
   2.4376133e+00   2.0874164e-34
   2.4413292e+00   1.8322026e-34
   2.4450451e+00   1.6405539e-34
   2.4487609e+00   1.4441367e-34
   2.4524768e+00   1.3783547e-34
   2.4561927e+00   1.0963418e-34
   2.4599086e+00   9.6362904e-35
   2.4636244e+00   8.4611323e-35
   2.4673403e+00   7.4967443e-35
   2.4710562e+00   6.6515386e-35
   2.4747721e+00   5.7522778e-35
   2.4784879e+00   4.9724145e-35
   2.4822038e+00   4.6053707e-35
   2.4859197e+00   4.3273638e-35
   2.4896355e+00   3.4805620e-35
   2.4933514e+00   2.8369406e-35
   2.4970673e+00   2.4935920e-35
   2.5007832e+00   2.3752556e-35
   2.5044990e+00   2.0102610e-35
   2.5082149e+00   1.8891534e-35
   2.5119308e+00   1.6797393e-35
   2.5156467e+00   1.5231834e-35
   2.5193625e+00   1.3620838e-35
   2.5230784e+00   1.2792417e-35
   2.5267943e+00   1.1005878e-35
   2.5305102e+00   9.6634246e-36
   2.5342260e+00   8.9610237e-36
   2.5379419e+00   7.3416604e-36
   2.5416578e+00   6.6384400e-36
   2.5453737e+00   5.8871727e-36
   2.5490895e+00   5.1529893e-36
   2.5528054e+00   4.5857375e-36
   2.5565213e+00   4.1696071e-36
   2.5602372e+00   3.5250072e-36
   2.5639530e+00   3.0485223e-36
   2.5676689e+00   2.6799974e-36
   2.5713848e+00   2.3495846e-36
   2.5751006e+00   2.2323384e-36
   2.5788165e+00   2.1132238e-36
   2.5825324e+00   1.8743881e-36
   2.5862483e+00   1.6303685e-36
   2.5899641e+00   1.4596047e-36
   2.5936800e+00   1.2263201e-36
   2.5973959e+00   1.0500974e-36
   2.6011118e+00   1.0181532e-36
   2.6048276e+00   9.2816699e-37
   2.6085435e+00   8.1406797e-37
   2.6122594e+00   6.6944960e-37
   2.6159753e+00   5.8041113e-37
   2.6196911e+00   4.6200253e-37
   2.6234070e+00   4.2835625e-37
   2.6271229e+00   3.9766854e-37
   2.6308388e+00   3.5566373e-37
   2.6345546e+00   3.2274123e-37
   2.6382705e+00   2.7375466e-37
   2.6419864e+00   2.4769246e-37
   2.6457023e+00   2.2513343e-37
   2.6494181e+00   2.0517643e-37
   2.6531340e+00   1.8565708e-37
   2.6568499e+00   1.5817938e-37
   2.6605657e+00   1.2510892e-37
   2.6642816e+00   1.1225504e-37
   2.6679975e+00   9.7163655e-38
   2.6717134e+00   9.4632314e-38
   2.6754292e+00   8.7135897e-38
   2.6791451e+00   7.2732966e-38
   2.6828610e+00   6.5057229e-38
   2.6865769e+00   6.0404966e-38
   2.6902927e+00   4.9936955e-38
   2.6940086e+00   4.5677775e-38
   2.6977245e+00   4.1600729e-38
   2.7014404e+00   3.4507125e-38
   2.7051562e+00   2.9810137e-38
   2.7088721e+00   2.7765892e-38
   2.7125880e+00   2.6110450e-38
   2.7163039e+00   2.1844264e-38
   2.7200197e+00   1.9556322e-38
   2.7237356e+00   1.7933369e-38
   2.7274515e+00   1.6164522e-38
   2.7311674e+00   1.4019428e-38
   2.7348832e+00   1.1991085e-38
   2.7385991e+00   1.0638650e-38
   2.7423150e+00   1.0177452e-38
   2.7460309e+00   8.4801463e-39
   2.7497467e+00   7.8051035e-39
   2.7534626e+00   6.5880156e-39
   2.7571785e+00   5.9923012e-39
   2.7608943e+00   5.0166711e-39
   2.7646102e+00   3.9863788e-39
   2.7683261e+00   3.7669947e-39
   2.7720420e+00   3.6155711e-39
   2.7757578e+00   3.0548441e-39
   2.7794737e+00   2.6987353e-39
   2.7831896e+00   2.5186212e-39
   2.7869055e+00   2.1482378e-39
   2.7906213e+00   1.8091089e-39
   2.7943372e+00   1.6631088e-39
   2.7980531e+00   1.5667240e-39
   2.8017690e+00   1.3976874e-39
   2.8054848e+00   1.1843669e-39
   2.8092007e+00   1.0403835e-39
   2.8129166e+00   9.6524581e-40
   2.8166325e+00   8.7617706e-40
   2.8203483e+00   7.6952231e-40
   2.8240642e+00   6.3572189e-40
   2.8277801e+00   5.6331858e-40
   2.8314960e+00   4.8469058e-40
   2.8352118e+00   4.0911421e-40
   2.8389277e+00   3.2916504e-40
   2.8426436e+00   3.1335673e-40
   2.8463594e+00   2.9752489e-40
   2.8500753e+00   2.6052370e-40
   2.8537912e+00   2.4294167e-40
   2.8575071e+00   2.0070551e-40
   2.8612229e+00   1.8442954e-40
   2.8649388e+00   1.6489054e-40
   2.8686547e+00   1.5645679e-40
   2.8723706e+00   1.4500327e-40
   2.8760864e+00   1.3055400e-40
   2.8798023e+00   1.1348312e-40
   2.8835182e+00   9.5605923e-41
   2.8872341e+00   9.0480335e-41
   2.8909499e+00   8.0858011e-41
   2.8946658e+00   7.0523859e-41
   2.8983817e+00   5.9596344e-41
   2.9020976e+00   4.9166573e-41
   2.9058134e+00   4.6646576e-41
   2.9095293e+00   4.2980610e-41
   2.9132452e+00   3.5610204e-41
   2.9169611e+00   3.1019819e-41
   2.9206769e+00   2.8041982e-41
   2.9243928e+00   2.6046391e-41
   2.9281087e+00   2.2490499e-41
   2.9318245e+00   1.9868111e-41
   2.9355404e+00   1.8053604e-41
   2.9392563e+00   1.5147781e-41
   2.9429722e+00   1.3886102e-41
   2.9466880e+00   1.1479982e-41
   2.9504039e+00   9.7808026e-42
   2.9541198e+00   8.8190468e-42
   2.9578357e+00   7.5991361e-42
   2.9615515e+00   6.7546040e-42
   2.9652674e+00   5.8793770e-42
   2.9689833e+00   5.2817677e-42
   2.9726992e+00   5.0073831e-42
   2.9764150e+00   4.4642813e-42
   2.9801309e+00   4.1301216e-42
   2.9838468e+00   3.6967019e-42
   2.9875627e+00   3.4972594e-42
   2.9912785e+00   3.0215630e-42
   2.9949944e+00   2.7242312e-42
   2.9987103e+00   2.3387103e-42
   3.0024262e+00   2.0292773e-42
   3.0061420e+00   1.7775653e-42
   3.0098579e+00   1.6222337e-42
   3.0135738e+00   1.3793354e-42
   3.0172896e+00   1.2645976e-42
   3.0210055e+00   1.0699184e-42
   3.0247214e+00   8.6913750e-43
   3.0284373e+00   7.7930430e-43
   3.0321531e+00   7.1102865e-43
   3.0358690e+00   6.3323017e-43
   3.0395849e+00   5.6593411e-43
   3.0433008e+00   4.9160786e-43
   3.0470166e+00   4.4102279e-43
   3.0507325e+00   3.9853708e-43
   3.0544484e+00   3.3835095e-43
   3.0581643e+00   3.0300556e-43
   3.0618801e+00   2.7457852e-43
   3.0655960e+00   2.4424039e-43
   3.0693119e+00   2.2551340e-43
   3.0730278e+00   1.9542918e-43
   3.0767436e+00   1.7140223e-43
   3.0804595e+00   1.4146227e-43
   3.0841754e+00   1.3826082e-43
   3.0878913e+00   1.2481514e-43
   3.0916071e+00   9.7035634e-44
   3.0953230e+00   9.1184142e-44
   3.0990389e+00   7.8270039e-44
   3.1027547e+00   7.3025163e-44
   3.1064706e+00   6.5429293e-44
   3.1101865e+00   5.9598536e-44
   3.1139024e+00   5.6561064e-44
   3.1176182e+00   4.7281742e-44
   3.1213341e+00   4.3236794e-44
   3.1250500e+00   3.6329354e-44
   3.1287659e+00   3.4511691e-44
   3.1324817e+00   2.9279557e-44
   3.1361976e+00   2.6703064e-44
   3.1399135e+00   2.1836202e-44
   3.1436294e+00   1.9238849e-44
   3.1473452e+00   1.8067269e-44
   3.1510611e+00   1.5358941e-44
   3.1547770e+00   1.3602668e-44
   3.1584929e+00   1.1919482e-44
   3.1622087e+00   1.0865259e-44
   3.1659246e+00   9.7206955e-45
   3.1696405e+00   8.4021063e-45
   3.1733564e+00   7.6310014e-45
   3.1770722e+00   7.0263972e-45
   3.1807881e+00   5.8926953e-45
   3.1845040e+00   5.2796238e-45
   3.1882199e+00   4.9921882e-45
   3.1919357e+00   4.4793301e-45
   3.1956516e+00   3.7201972e-45
   3.1993675e+00   3.2555190e-45
   3.2030833e+00   3.0060934e-45
   3.2067992e+00   2.7488760e-45
   3.2105151e+00   2.5787766e-45
   3.2142310e+00   2.1205937e-45
   3.2179468e+00   1.8843639e-45
   3.2216627e+00   1.6389712e-45
   3.2253786e+00   1.3270992e-45
   3.2290945e+00   1.1875307e-45
   3.2328103e+00   1.0770354e-45
   3.2365262e+00   9.3095964e-46
   3.2402421e+00   8.6752025e-46
   3.2439580e+00   6.7463644e-46
   3.2476738e+00   6.1691411e-46
   3.2513897e+00   5.2511085e-46
   3.2551056e+00   5.1004435e-46
   3.2588215e+00   4.7394574e-46
   3.2625373e+00   4.3211836e-46
   3.2662532e+00   3.9816097e-46
   3.2699691e+00   3.3702962e-46
   3.2736850e+00   2.9534906e-46
   3.2774008e+00   2.5960634e-46
   3.2811167e+00   2.1125139e-46
   3.2848326e+00   1.8274265e-46
   3.2885484e+00   1.7255052e-46
   3.2922643e+00   1.4332554e-46
   3.2959802e+00   1.2675502e-46
   3.2996961e+00   1.1669136e-46
   3.3034119e+00   1.0982484e-46
   3.3071278e+00   9.3836898e-47
   3.3108437e+00   7.7654606e-47
   3.3145596e+00   6.8160187e-47
   3.3182754e+00   5.4448932e-47
   3.3219913e+00   4.8455222e-47
   3.3257072e+00   4.5866931e-47
   3.3294231e+00   4.3421285e-47
   3.3331389e+00   3.8723048e-47
   3.3368548e+00   3.4050571e-47
   3.3405707e+00   3.1376997e-47
   3.3442866e+00   2.6860173e-47
   3.3480024e+00   2.4032481e-47
   3.3517183e+00   2.2503544e-47
   3.3554342e+00   2.0809877e-47
   3.3591501e+00   1.7812510e-47
   3.3628659e+00   1.6563733e-47
   3.3665818e+00   1.4804592e-47
   3.3702977e+00   1.3384602e-47
   3.3740135e+00   1.1110382e-47
   3.3777294e+00   1.0471526e-47
   3.3814453e+00   8.5472685e-48
   3.3851612e+00   7.6797122e-48
   3.3888770e+00   6.9268191e-48
   3.3925929e+00   6.3317865e-48
   3.3963088e+00   5.7935905e-48
   3.4000247e+00   4.8153475e-48
   3.4037405e+00   4.1045817e-48
   3.4074564e+00   3.4994767e-48
   3.4111723e+00   3.0797541e-48
   3.4148882e+00   2.7247216e-48
   3.4186040e+00   2.4465338e-48
   3.4223199e+00   2.1990290e-48
   3.4260358e+00   1.9763581e-48
   3.4297517e+00   1.7503953e-48
   3.4334675e+00   1.6133393e-48
   3.4371834e+00   1.4416664e-48
   3.4408993e+00   1.3528884e-48
   3.4446152e+00   1.2088778e-48
   3.4483310e+00   9.9795885e-49
   3.4520469e+00   8.6585135e-49
   3.4557628e+00   7.6464898e-49
   3.4594786e+00   6.5449433e-49
   3.4631945e+00   6.1100375e-49
   3.4669104e+00   5.2581759e-49
   3.4706263e+00   5.0036981e-49
   3.4743421e+00   4.5532921e-49
   3.4780580e+00   3.8591519e-49
   3.4817739e+00   3.2927499e-49
   3.4854898e+00   3.1764271e-49
   3.4892056e+00   2.8736800e-49
   3.4929215e+00   2.4830602e-49
   3.4966374e+00   2.0939447e-49
   3.5003533e+00   1.7270392e-49
   3.5040691e+00   1.6501222e-49
   3.5077850e+00   1.3621689e-49
   3.5115009e+00   1.2143053e-49
   3.5152168e+00   1.0706269e-49
   3.5189326e+00   9.7326271e-50
   3.5226485e+00   8.1626491e-50
   3.5263644e+00   7.0960976e-50
   3.5300803e+00   6.6211185e-50
   3.5337961e+00   5.5554699e-50
   3.5375120e+00   5.0216740e-50
   3.5412279e+00   4.5172096e-50
   3.5449437e+00   3.9665350e-50
   3.5486596e+00   3.4493633e-50
   3.5523755e+00   3.1204886e-50
   3.5560914e+00   2.8836578e-50
   3.5598072e+00   2.5754741e-50
   3.5635231e+00   2.2515633e-50
   3.5672390e+00   2.0956870e-50
   3.5709549e+00   1.8714563e-50
   3.5746707e+00   1.5705964e-50
   3.5783866e+00   1.4719260e-50
   3.5821025e+00   1.2956526e-50
   3.5858184e+00   1.0593519e-50
   3.5895342e+00   9.8866603e-51
   3.5932501e+00   8.9953558e-51
   3.5969660e+00   7.3969461e-51
   3.6006819e+00   6.8055832e-51
   3.6043977e+00   6.0061014e-51
   3.6081136e+00   5.6392354e-51
   3.6118295e+00   5.1353737e-51
   3.6155454e+00   4.5926061e-51
   3.6192612e+00   3.8710395e-51
   3.6229771e+00   3.3613623e-51
   3.6266930e+00   2.9082906e-51
   3.6304089e+00   2.4389217e-51
   3.6341247e+00   2.1752432e-51
   3.6378406e+00   1.8602296e-51
   3.6415565e+00   1.7265010e-51
   3.6452723e+00   1.4774057e-51
   3.6489882e+00   1.3582678e-51
   3.6527041e+00   1.2332576e-51
   3.6564200e+00   1.0194926e-51
   3.6601358e+00   9.1500591e-52
   3.6638517e+00   8.1547015e-52
   3.6675676e+00   7.1257446e-52
   3.6712835e+00   6.7989991e-52
   3.6749993e+00   5.9848714e-52
   3.6787152e+00   5.1691957e-52
   3.6824311e+00   4.5928194e-52
   3.6861470e+00   4.0146367e-52
   3.6898628e+00   3.6117390e-52
   3.6935787e+00   3.1248414e-52
   3.6972946e+00   2.6689223e-52
   3.7010105e+00   2.2177623e-52
   3.7047263e+00   1.9349238e-52
   3.7084422e+00   1.7393522e-52
   3.7121581e+00   1.6008405e-52
   3.7158740e+00   1.5313238e-52
   3.7195898e+00   1.4088036e-52
   3.7233057e+00   1.2187341e-52
   3.7270216e+00   1.0950564e-52
   3.7307374e+00   9.1151985e-53
   3.7344533e+00   7.9054690e-53
   3.7381692e+00   7.4117895e-53
   3.7418851e+00   6.2154182e-53
   3.7456009e+00   5.7534286e-53
   3.7493168e+00   4.8593912e-53
   3.7530327e+00   4.3405373e-53
   3.7567486e+00   3.9149259e-53
   3.7604644e+00   3.6592479e-53
   3.7641803e+00   3.3914023e-53
   3.7678962e+00   2.8667911e-53
   3.7716121e+00   2.5219324e-53
   3.7753279e+00   2.1805787e-53
   3.7790438e+00   2.0374540e-53
   3.7827597e+00   1.8070827e-53
   3.7864756e+00   1.6947226e-53
   3.7901914e+00   1.4075674e-53
   3.7939073e+00   1.2781636e-53
   3.7976232e+00   1.1007655e-53
   3.8013391e+00   9.5269395e-54
   3.8050549e+00   8.8175010e-54
   3.8087708e+00   7.8357323e-54
   3.8124867e+00   6.1221794e-54
   3.8162025e+00   5.4893123e-54
   3.8199184e+00   5.0823227e-54
   3.8236343e+00   4.4079347e-54
   3.8273502e+00   3.9351382e-54
   3.8310660e+00   3.6583895e-54
   3.8347819e+00   2.8879549e-54
   3.8384978e+00   2.7240897e-54
   3.8422137e+00   2.3469381e-54
   3.8459295e+00   2.0114328e-54
   3.8496454e+00   1.7465827e-54
   3.8533613e+00   1.6321380e-54
   3.8570772e+00   1.4579522e-54
   3.8607930e+00   1.2712248e-54
   3.8645089e+00   1.2285297e-54
   3.8682248e+00   1.0612249e-54
   3.8719407e+00   9.2519210e-55
   3.8756565e+00   8.5101315e-55
   3.8793724e+00   7.3519912e-55
   3.8830883e+00   6.2933051e-55
   3.8868042e+00   5.5862482e-55
   3.8905200e+00   5.2578788e-55
   3.8942359e+00   4.6604642e-55
   3.8979518e+00   4.1713559e-55
   3.9016676e+00   3.6091086e-55
   3.9053835e+00   3.0938032e-55
   3.9090994e+00   2.7360857e-55
   3.9128153e+00   2.4259333e-55
   3.9165311e+00   2.1557792e-55
   3.9202470e+00   2.0877546e-55
   3.9239629e+00   1.7524134e-55
   3.9276788e+00   1.6003219e-55
   3.9313946e+00   1.3732050e-55
   3.9351105e+00   1.1661097e-55
   3.9388264e+00   1.0802929e-55
   3.9425423e+00   9.7274109e-56
   3.9462581e+00   8.9536855e-56
   3.9499740e+00   7.7055593e-56
   3.9536899e+00   6.6830895e-56
   3.9574058e+00   5.9525303e-56
   3.9611216e+00   5.2636171e-56
   3.9648375e+00   4.3901497e-56
   3.9685534e+00   3.9899900e-56
   3.9722693e+00   3.4479351e-56
   3.9759851e+00   2.8921227e-56
   3.9797010e+00   2.5178759e-56
   3.9834169e+00   2.2789946e-56
   3.9871327e+00   1.9929877e-56
   3.9908486e+00   1.7785959e-56
   3.9945645e+00   1.6652715e-56
   3.9982804e+00   1.4589111e-56
   4.0019962e+00   1.3348310e-56
   4.0057121e+00   1.1873788e-56
   4.0094280e+00   1.0658054e-56
   4.0131439e+00   9.4631259e-57
   4.0168597e+00   8.7097809e-57
   4.0205756e+00   7.9291775e-57
   4.0242915e+00   7.3946898e-57
   4.0280074e+00   6.4167831e-57
   4.0317232e+00   5.2666201e-57
   4.0354391e+00   4.8193529e-57
   4.0391550e+00   4.3476158e-57
   4.0428709e+00   3.7950893e-57
   4.0465867e+00   3.4259251e-57
   4.0503026e+00   2.8965584e-57
   4.0540185e+00   2.5832768e-57
   4.0577344e+00   2.3549852e-57
   4.0614502e+00   1.9234578e-57
   4.0651661e+00   1.6221920e-57
   4.0688820e+00   1.4679319e-57
   4.0725979e+00   1.2925048e-57
   4.0763137e+00   1.0825459e-57
   4.0800296e+00   9.0751391e-58
   4.0837455e+00   8.5339742e-58
   4.0874613e+00   7.8233269e-58
   4.0911772e+00   6.2007959e-58
   4.0948931e+00   5.5718718e-58
   4.0986090e+00   5.0020056e-58
   4.1023248e+00   4.7376261e-58
   4.1060407e+00   4.0952445e-58
   4.1097566e+00   3.8681217e-58
   4.1134725e+00   3.4853852e-58
   4.1171883e+00   3.1650540e-58
   4.1209042e+00   2.9003329e-58
   4.1246201e+00   2.4344382e-58
   4.1283360e+00   2.1631854e-58
   4.1320518e+00   1.9237249e-58
   4.1357677e+00   1.6487299e-58
   4.1394836e+00   1.4718547e-58
   4.1431995e+00   1.2898605e-58
   4.1469153e+00   1.1447463e-58
   4.1506312e+00   1.0039045e-58
   4.1543471e+00   9.8677659e-59
   4.1580630e+00   8.9440548e-59
   4.1617788e+00   7.8191733e-59
   4.1654947e+00   6.4389731e-59
   4.1692106e+00   5.6481591e-59
   4.1729264e+00   4.9146140e-59
   4.1766423e+00   4.3812058e-59
   4.1803582e+00   3.8966680e-59
   4.1840741e+00   3.3640378e-59
   4.1877899e+00   3.1147779e-59
   4.1915058e+00   2.6890453e-59
   4.1952217e+00   2.2478116e-59
   4.1989376e+00   2.0337238e-59
   4.2026534e+00   1.7884073e-59
   4.2063693e+00   1.5996881e-59
   4.2100852e+00   1.4390879e-59
   4.2138011e+00   1.2624719e-59
   4.2175169e+00   1.1680657e-59
   4.2212328e+00   1.1207840e-59
   4.2249487e+00   1.0157567e-59
   4.2286646e+00   8.8806551e-60
   4.2323804e+00   7.5584721e-60
   4.2360963e+00   6.8680339e-60
   4.2398122e+00   5.8445888e-60
   4.2435281e+00   5.4341283e-60
   4.2472439e+00   4.8781886e-60
   4.2509598e+00   4.1196195e-60
   4.2546757e+00   3.7328020e-60
   4.2583915e+00   3.0633870e-60
   4.2621074e+00   2.7532463e-60
   4.2658233e+00   2.5605753e-60
   4.2695392e+00   2.2778859e-60
   4.2732550e+00   1.9082085e-60
   4.2769709e+00   1.6029619e-60
   4.2806868e+00   1.5004626e-60
   4.2844027e+00   1.2975660e-60
   4.2881185e+00   1.1635729e-60
   4.2918344e+00   1.0847436e-60
   4.2955503e+00   8.8344466e-61
   4.2992662e+00   7.6286310e-61
   4.3029820e+00   6.9977423e-61
   4.3066979e+00   6.4255473e-61
   4.3104138e+00   5.7035504e-61
   4.3141297e+00   5.2024905e-61
   4.3178455e+00   4.4188113e-61
   4.3215614e+00   3.8445459e-61
   4.3252773e+00   3.3642495e-61
   4.3289932e+00   3.1314121e-61
   4.3327090e+00   2.9717370e-61
   4.3364249e+00   2.6095153e-61
   4.3401408e+00   2.4831770e-61
   4.3438566e+00   2.2336575e-61
   4.3475725e+00   1.9264279e-61
   4.3512884e+00   1.7164797e-61
   4.3550043e+00   1.5020609e-61
   4.3587201e+00   1.3273511e-61
   4.3624360e+00   1.1999170e-61
   4.3661519e+00   1.0633544e-61
   4.3698678e+00   8.8697843e-62
   4.3735836e+00   7.8685066e-62
   4.3772995e+00   6.6867099e-62
   4.3810154e+00   6.4132103e-62
   4.3847313e+00   5.4703674e-62
   4.3884471e+00   4.8849988e-62
   4.3921630e+00   4.4799175e-62
   4.3958789e+00   3.7889429e-62
   4.3995948e+00   3.3527271e-62
   4.4033106e+00   2.9567589e-62
   4.4070265e+00   2.3627320e-62
   4.4107424e+00   2.1092386e-62
   4.4144583e+00   1.8626344e-62
   4.4181741e+00   1.6891398e-62
   4.4218900e+00   1.4870101e-62
   4.4256059e+00   1.3636543e-62
   4.4293218e+00   1.1798640e-62
   4.4330376e+00   1.0167414e-62
   4.4367535e+00   8.3748369e-63
   4.4404694e+00   7.7157318e-63
   4.4441852e+00   6.9679925e-63
   4.4479011e+00   6.1277000e-63
   4.4516170e+00   5.7426822e-63
   4.4553329e+00   5.2394690e-63
   4.4590487e+00   4.5234961e-63
   4.4627646e+00   4.1610844e-63
   4.4664805e+00   3.6873873e-63
   4.4701964e+00   3.2544746e-63
   4.4739122e+00   2.9586580e-63
   4.4776281e+00   2.7066033e-63
   4.4813440e+00   2.3250048e-63
   4.4850599e+00   2.0625478e-63
   4.4887757e+00   1.7016234e-63
   4.4924916e+00   1.5105482e-63
   4.4962075e+00   1.3232002e-63
   4.4999234e+00   1.2292296e-63
   4.5036392e+00   1.1134285e-63
   4.5073551e+00   8.8132999e-64
   4.5110710e+00   8.4096361e-64
   4.5147869e+00   7.2945764e-64
   4.5185027e+00   6.4666135e-64
   4.5222186e+00   5.6344976e-64
   4.5259345e+00   4.9161594e-64
   4.5296503e+00   4.0619855e-64
   4.5333662e+00   3.6061813e-64
   4.5370821e+00   2.9932968e-64
   4.5407980e+00   2.8995143e-64
   4.5445138e+00   2.6104425e-64
   4.5482297e+00   2.2373586e-64
   4.5519456e+00   2.1001050e-64
   4.5556615e+00   1.8880710e-64
   4.5593773e+00   1.6931047e-64
   4.5630932e+00   1.5628025e-64
   4.5668091e+00   1.4201683e-64
   4.5705250e+00   1.2255685e-64
   4.5742408e+00   1.0512853e-64
   4.5779567e+00   9.4884529e-65
   4.5816726e+00   9.0119965e-65
   4.5853885e+00   7.9966465e-65
   4.5891043e+00   6.6767449e-65
   4.5928202e+00   5.9375723e-65
   4.5965361e+00   5.0714341e-65
   4.6002520e+00   4.5257990e-65
   4.6039678e+00   4.0301515e-65
   4.6076837e+00   3.5306635e-65
   4.6113996e+00   3.2625100e-65
   4.6151154e+00   2.8384552e-65
   4.6188313e+00   2.5549112e-65
   4.6225472e+00   2.3335474e-65
   4.6262631e+00   1.9566836e-65
   4.6299789e+00   1.7628566e-65
   4.6336948e+00   1.5022159e-65
   4.6374107e+00   1.2613663e-65
   4.6411266e+00   1.1068922e-65
   4.6448424e+00   9.8488234e-66
   4.6485583e+00   9.1765487e-66
   4.6522742e+00   8.2886706e-66
   4.6559901e+00   6.6444406e-66
   4.6597059e+00   5.9175432e-66
   4.6634218e+00   5.4766584e-66
   4.6671377e+00   4.8361216e-66
   4.6708536e+00   4.4147924e-66
   4.6745694e+00   4.0868762e-66
   4.6782853e+00   3.7346069e-66
   4.6820012e+00   3.3612072e-66
   4.6857171e+00   2.7133127e-66
   4.6894329e+00   2.4286184e-66
   4.6931488e+00   2.2614959e-66
   4.6968647e+00   2.0809796e-66
   4.7005805e+00   1.8327453e-66
   4.7042964e+00   1.7291611e-66
   4.7080123e+00   1.4289317e-66
   4.7117282e+00   1.3204229e-66
   4.7154440e+00   1.1368234e-66
   4.7191599e+00   9.2952585e-67
   4.7228758e+00   8.0196145e-67
   4.7265917e+00   7.0638587e-67
   4.7303075e+00   6.1436953e-67
   4.7340234e+00   5.4906232e-67
   4.7377393e+00   4.9864677e-67
   4.7414552e+00   4.3505901e-67
   4.7451710e+00   3.7169494e-67
   4.7488869e+00   3.1690260e-67
   4.7526028e+00   3.0807950e-67
   4.7563187e+00   2.7382289e-67
   4.7600345e+00   2.4657048e-67
   4.7637504e+00   2.0405736e-67
   4.7674663e+00   1.8226276e-67
   4.7711822e+00   1.6024590e-67
   4.7748980e+00   1.4749085e-67
   4.7786139e+00   1.2481738e-67
   4.7823298e+00   1.1879296e-67
   4.7860456e+00   9.6703292e-68
   4.7897615e+00   8.8741819e-68
   4.7934774e+00   8.4038406e-68
   4.7971933e+00   7.1656853e-68
   4.8009091e+00   6.2259872e-68
   4.8046250e+00   5.1795456e-68
   4.8083409e+00   4.8063748e-68
   4.8120568e+00   4.5746367e-68
   4.8157726e+00   4.3370471e-68
   4.8194885e+00   3.5401497e-68
   4.8232044e+00   3.1230663e-68
   4.8269203e+00   2.9029971e-68
   4.8306361e+00   2.6852430e-68
   4.8343520e+00   2.0877711e-68
   4.8380679e+00   1.8218841e-68
   4.8417838e+00   1.5298690e-68
   4.8454996e+00   1.4423741e-68
   4.8492155e+00   1.3487504e-68
   4.8529314e+00   1.1536524e-68
   4.8566473e+00   1.0465604e-68
   4.8603631e+00   8.8430721e-69
   4.8640790e+00   7.7321170e-69
   4.8677949e+00   7.1144595e-69
   4.8715108e+00   5.9756986e-69
   4.8752266e+00   5.8488224e-69
   4.8789425e+00   4.9588569e-69
   4.8826584e+00   4.4320798e-69
   4.8863742e+00   3.8614223e-69
   4.8900901e+00   3.4316128e-69
   4.8938060e+00   3.0939110e-69
   4.8975219e+00   2.7408968e-69
   4.9012377e+00   2.4332588e-69
   4.9049536e+00   2.1064214e-69
   4.9086695e+00   1.8064521e-69
   4.9123854e+00   1.5535727e-69
   4.9161012e+00   1.4508489e-69
   4.9198171e+00   1.2417721e-69
   4.9235330e+00   1.1666423e-69
   4.9272489e+00   1.0530083e-69
   4.9309647e+00   9.5115250e-70
   4.9346806e+00   8.5077808e-70
   4.9383965e+00   7.8025440e-70
   4.9421124e+00   6.4354860e-70
   4.9458282e+00   5.6065081e-70
   4.9495441e+00   4.4436324e-70
   4.9532600e+00   4.2471924e-70
   4.9569759e+00   4.1184011e-70
   4.9606917e+00   3.6628133e-70
   4.9644076e+00   3.2550084e-70
   4.9681235e+00   2.7662600e-70
   4.9718393e+00   2.5087824e-70
   4.9755552e+00   2.3868717e-70
   4.9792711e+00   1.9571174e-70
   4.9829870e+00   1.7447960e-70
   4.9867028e+00   1.5851650e-70
   4.9904187e+00   1.3607506e-70
   4.9941346e+00   1.2642718e-70
   4.9978505e+00   1.1740581e-70
   5.0015663e+00   9.6569705e-71
   5.0052822e+00   8.8303941e-71
   5.0089981e+00   7.2763044e-71
   5.0127140e+00   6.8852567e-71
   5.0164298e+00   6.0067628e-71
   5.0201457e+00   4.9719627e-71
   5.0238616e+00   4.4267068e-71
   5.0275775e+00   3.8142851e-71
   5.0312933e+00   3.3907336e-71
   5.0350092e+00   3.0003419e-71
   5.0387251e+00   2.7287509e-71
   5.0424410e+00   2.4974147e-71
   5.0461568e+00   2.1618717e-71
   5.0498727e+00   1.8788041e-71
   5.0535886e+00   1.6897222e-71
   5.0573044e+00   1.4636647e-71
   5.0610203e+00   1.3657449e-71
   5.0647362e+00   1.3071895e-71
   5.0684521e+00   1.0597589e-71
   5.0721679e+00   1.0229306e-71
   5.0758838e+00   9.1475496e-72
   5.0795997e+00   8.2086816e-72
   5.0833156e+00   7.4407358e-72
   5.0870314e+00   6.4491491e-72
   5.0907473e+00   5.9279132e-72
   5.0944632e+00   5.1184392e-72
   5.0981791e+00   4.3965654e-72
   5.1018949e+00   3.6599234e-72
   5.1056108e+00   3.2640545e-72
   5.1093267e+00   2.9342578e-72
   5.1130426e+00   2.4944948e-72
   5.1167584e+00   2.1703685e-72
   5.1204743e+00   1.8341614e-72
   5.1241902e+00   1.6941106e-72
   5.1279061e+00   1.4727933e-72
   5.1316219e+00   1.2953713e-72
   5.1353378e+00   1.0910107e-72
   5.1390537e+00   9.8744997e-73
   5.1427695e+00   9.3296667e-73
   5.1464854e+00   7.8073376e-73
   5.1502013e+00   7.1417491e-73
   5.1539172e+00   6.2311244e-73
   5.1576330e+00   5.6734270e-73
   5.1613489e+00   5.2240591e-73
   5.1650648e+00   4.7018630e-73
   5.1687807e+00   3.9032564e-73
   5.1724965e+00   3.4956559e-73
   5.1762124e+00   2.9727639e-73
   5.1799283e+00   2.6062460e-73
   5.1836442e+00   2.3321490e-73
   5.1873600e+00   2.0448745e-73
   5.1910759e+00   1.8391681e-73
   5.1947918e+00   1.5695810e-73
   5.1985077e+00   1.4436217e-73
   5.2022235e+00   1.3133183e-73
   5.2059394e+00   1.1156874e-73
   5.2096553e+00   1.0582771e-73
   5.2133712e+00   8.6591244e-74
   5.2170870e+00   7.8121988e-74
   5.2208029e+00   6.8139478e-74
   5.2245188e+00   6.0601737e-74
   5.2282346e+00   5.3950670e-74
   5.2319505e+00   4.8744846e-74
   5.2356664e+00   4.3451439e-74
   5.2393823e+00   3.8507421e-74
   5.2430981e+00   3.4022901e-74
   5.2468140e+00   2.8209562e-74
   5.2505299e+00   2.6340997e-74
   5.2542458e+00   2.3179365e-74
   5.2579616e+00   2.0069587e-74
   5.2616775e+00   1.8277751e-74
   5.2653934e+00   1.6608767e-74
   5.2691093e+00   1.4521113e-74
   5.2728251e+00   1.3669319e-74
   5.2765410e+00   1.2757481e-74
   5.2802569e+00   1.0555236e-74
   5.2839728e+00   1.0087191e-74
   5.2876886e+00   9.2462078e-75
   5.2914045e+00   7.2760524e-75
   5.2951204e+00   6.5477753e-75
   5.2988363e+00   5.3459404e-75
   5.3025521e+00   4.8203806e-75
   5.3062680e+00   4.5064420e-75
   5.3099839e+00   3.8055905e-75
   5.3136998e+00   3.3351696e-75
   5.3174156e+00   2.9831215e-75
   5.3211315e+00   2.5294205e-75
   5.3248474e+00   2.2582611e-75
   5.3285632e+00   2.0151075e-75
   5.3322791e+00   1.8258128e-75
   5.3359950e+00   1.6414199e-75
   5.3397109e+00   1.4471722e-75
   5.3434267e+00   1.2987341e-75
   5.3471426e+00   1.1570941e-75
   5.3508585e+00   1.0064611e-75
   5.3545744e+00   8.8747537e-76
   5.3582902e+00   8.1110272e-76
   5.3620061e+00   7.4854164e-76
   5.3657220e+00   7.0704390e-76
   5.3694379e+00   5.6904843e-76
   5.3731537e+00   5.2984565e-76
   5.3768696e+00   4.8143319e-76
   5.3805855e+00   4.3320548e-76
   5.3843014e+00   3.7858830e-76
   5.3880172e+00   3.3340374e-76
   5.3917331e+00   3.0830012e-76
   5.3954490e+00   2.6413895e-76
   5.3991649e+00   2.4068249e-76
   5.4028807e+00   2.0141247e-76
   5.4065966e+00   1.6042026e-76
   5.4103125e+00   1.4275771e-76
   5.4140283e+00   1.2033449e-76
   5.4177442e+00   1.1225503e-76
   5.4214601e+00   1.0736779e-76
   5.4251760e+00   9.2906448e-77
   5.4288918e+00   8.5759591e-77
   5.4326077e+00   7.1675678e-77
   5.4363236e+00   6.5794689e-77
   5.4400395e+00   5.3741383e-77
   5.4437553e+00   4.8261259e-77
   5.4474712e+00   4.5881719e-77
   5.4511871e+00   4.0132862e-77
   5.4549030e+00   3.7979739e-77
   5.4586188e+00   3.0985480e-77
   5.4623347e+00   2.9059301e-77
   5.4660506e+00   2.3103621e-77
   5.4697665e+00   2.1959960e-77
   5.4734823e+00   2.0505760e-77
   5.4771982e+00   1.6806962e-77
   5.4809141e+00   1.4351265e-77
   5.4846300e+00   1.2534908e-77
   5.4883458e+00   1.1987402e-77
   5.4920617e+00   1.0316849e-77
   5.4957776e+00   9.3801941e-78
   5.4994934e+00   8.2216090e-78
   5.5032093e+00   7.1056512e-78
   5.5069252e+00   6.6089784e-78
   5.5106411e+00   6.0544011e-78
   5.5143569e+00   5.0731412e-78
   5.5180728e+00   4.7034813e-78
   5.5217887e+00   3.8106365e-78
   5.5255046e+00   3.4707965e-78
   5.5292204e+00   3.0832206e-78
   5.5329363e+00   2.7708635e-78
   5.5366522e+00   2.5086427e-78
   5.5403681e+00   2.4144018e-78
   5.5440839e+00   2.3084414e-78
   5.5477998e+00   1.9049716e-78
   5.5515157e+00   1.4310411e-78
   5.5552316e+00   1.3229811e-78
   5.5589474e+00   1.2310768e-78
   5.5626633e+00   1.1441847e-78
   5.5663792e+00   1.0147003e-78
   5.5700951e+00   8.5328557e-79
   5.5738109e+00   7.3900937e-79
   5.5775268e+00   6.5902452e-79
   5.5812427e+00   5.9456873e-79
   5.5849585e+00   5.1108171e-79
   5.5886744e+00   4.5731697e-79
   5.5923903e+00   4.3113273e-79
   5.5961062e+00   3.5983705e-79
   5.5998220e+00   3.1218372e-79
   5.6035379e+00   2.7249238e-79
   5.6072538e+00   2.4584335e-79
   5.6109697e+00   2.2403219e-79
   5.6146855e+00   1.8763302e-79
   5.6184014e+00   1.7146767e-79
   5.6221173e+00   1.5618111e-79
   5.6258332e+00   1.3510430e-79
   5.6295490e+00   1.2523855e-79
   5.6332649e+00   1.1292773e-79
   5.6369808e+00   1.0155702e-79
   5.6406967e+00   8.4393440e-80
   5.6444125e+00   7.6352431e-80
   5.6481284e+00   6.9136754e-80
   5.6518443e+00   6.2404985e-80
   5.6555602e+00   5.6523809e-80
   5.6592760e+00   5.1970710e-80
   5.6629919e+00   4.3542401e-80
   5.6667078e+00   3.9256132e-80
   5.6704236e+00   3.4250422e-80
   5.6741395e+00   2.8614736e-80
   5.6778554e+00   2.4915996e-80
   5.6815713e+00   2.2188486e-80
   5.6852871e+00   2.0617280e-80
   5.6890030e+00   1.9165977e-80
   5.6927189e+00   1.6230978e-80
   5.6964348e+00   1.3876888e-80
   5.7001506e+00   1.2554254e-80
   5.7038665e+00   1.0473066e-80
   5.7075824e+00   9.5309783e-81
   5.7112983e+00   8.2573394e-81
   5.7150141e+00   7.8671245e-81
   5.7187300e+00   6.8422849e-81
   5.7224459e+00   6.1042487e-81
   5.7261618e+00   5.2218101e-81
   5.7298776e+00   4.3863538e-81
   5.7335935e+00   3.9242337e-81
   5.7373094e+00   3.3819393e-81
   5.7410253e+00   2.9871069e-81
   5.7447411e+00   2.7273505e-81
   5.7484570e+00   2.3728096e-81
   5.7521729e+00   2.2295980e-81
   5.7558888e+00   2.0093405e-81
   5.7596046e+00   1.7328167e-81
   5.7633205e+00   1.5355573e-81
   5.7670364e+00   1.4076688e-81
   5.7707522e+00   1.2049397e-81
   5.7744681e+00   1.0079654e-81
   5.7781840e+00   8.6025354e-82
   5.7818999e+00   7.7725079e-82
   5.7856157e+00   7.1891519e-82
   5.7893316e+00   6.2678550e-82
   5.7930475e+00   5.9614336e-82
   5.7967634e+00   5.0147371e-82
   5.8004792e+00   4.6274670e-82
   5.8041951e+00   3.8805489e-82
   5.8079110e+00   3.7326039e-82
   5.8116269e+00   3.3213545e-82
   5.8153427e+00   2.9232849e-82
   5.8190586e+00   2.5725332e-82
   5.8227745e+00   2.1566322e-82
   5.8264904e+00   2.0254703e-82
   5.8302062e+00   1.7304404e-82
   5.8339221e+00   1.4881684e-82
   5.8376380e+00   1.3627255e-82
   5.8413539e+00   1.1662306e-82
   5.8450697e+00   1.0652037e-82
   5.8487856e+00   9.3342980e-83
   5.8525015e+00   8.2641699e-83
   5.8562173e+00   7.0671215e-83
   5.8599332e+00   5.7757818e-83
   5.8636491e+00   5.4436533e-83
   5.8673650e+00   4.8681027e-83
   5.8710808e+00   4.1719212e-83
   5.8747967e+00   3.7516905e-83
   5.8785126e+00   3.0527502e-83
   5.8822285e+00   2.7571359e-83
   5.8859443e+00   2.6201558e-83
   5.8896602e+00   2.4428372e-83
   5.8933761e+00   2.2453385e-83
   5.8970920e+00   1.8815290e-83
   5.9008078e+00   1.6950597e-83
   5.9045237e+00   1.5890844e-83
   5.9082396e+00   1.3190766e-83
   5.9119555e+00   1.0885046e-83
   5.9156713e+00   9.8657740e-84
   5.9193872e+00   9.4430911e-84
   5.9231031e+00   8.1835925e-84
   5.9268190e+00   7.4820596e-84
   5.9305348e+00   7.0259405e-84
   5.9342507e+00   6.3202079e-84
   5.9379666e+00   5.3092235e-84
   5.9416824e+00   4.7910502e-84
   5.9453983e+00   4.3578380e-84
   5.9491142e+00   3.8115890e-84
   5.9528301e+00   3.2915889e-84
   5.9565459e+00   2.9393702e-84
   5.9602618e+00   2.4592916e-84
   5.9639777e+00   2.3456128e-84
   5.9676936e+00   2.0298674e-84
   5.9714094e+00   1.7536207e-84
   5.9751253e+00   1.4344332e-84
   5.9788412e+00   1.2316389e-84
   5.9825571e+00   1.0613816e-84
   5.9862729e+00   9.8944774e-85
   5.9899888e+00   8.4912517e-85
   5.9937047e+00   7.1749015e-85
   5.9974206e+00   6.6638370e-85
   6.0011364e+00   5.8414654e-85
   6.0048523e+00   5.4542054e-85
   6.0085682e+00   5.0723641e-85
   6.0122841e+00   4.5588750e-85
   6.0159999e+00   4.0049902e-85
   6.0197158e+00   3.6119731e-85
   6.0234317e+00   3.2565008e-85
   6.0271475e+00   2.8162571e-85
   6.0308634e+00   2.4800324e-85
   6.0345793e+00   2.2958064e-85
   6.0382952e+00   1.8971114e-85
   6.0420110e+00   1.7564433e-85
   6.0457269e+00   1.4397224e-85
   6.0494428e+00   1.3173527e-85
   6.0531587e+00   1.1891353e-85
   6.0568745e+00   9.7303712e-86
   6.0605904e+00   9.1358968e-86
   6.0643063e+00   7.4985646e-86
   6.0680222e+00   6.6179169e-86
   6.0717380e+00   6.1549784e-86
   6.0754539e+00   5.6068410e-86
   6.0791698e+00   4.7834279e-86
   6.0828857e+00   4.4630772e-86
   6.0866015e+00   4.0579548e-86
   6.0903174e+00   3.4476763e-86
   6.0940333e+00   3.1484698e-86
   6.0977492e+00   2.8108945e-86
   6.1014650e+00   2.3731344e-86
   6.1051809e+00   2.1674067e-86
   6.1088968e+00   1.8939081e-86
   6.1126127e+00   1.6096886e-86
   6.1163285e+00   1.3770944e-86
   6.1200444e+00   1.2677935e-86
   6.1237603e+00   1.1654445e-86
   6.1274761e+00   1.0745160e-86
   6.1311920e+00   9.0798362e-87
   6.1349079e+00   8.0838838e-87
   6.1386238e+00   7.0344216e-87
   6.1423396e+00   5.9100618e-87
   6.1460555e+00   5.5025995e-87
   6.1497714e+00   5.0555371e-87
   6.1534873e+00   4.0555122e-87
   6.1572031e+00   3.7534571e-87
   6.1609190e+00   3.5387920e-87
   6.1646349e+00   3.2951401e-87
   6.1683508e+00   2.9262357e-87
   6.1720666e+00   2.2344195e-87
   6.1757825e+00   1.9895173e-87
   6.1794984e+00   1.8361819e-87
   6.1832143e+00   1.6904156e-87
   6.1869301e+00   1.5020266e-87
   6.1906460e+00   1.3677923e-87
   6.1943619e+00   1.1828733e-87
   6.1980778e+00   1.0116757e-87
   6.2017936e+00   9.0456881e-88
   6.2055095e+00   8.4743578e-88
   6.2092254e+00   7.2709607e-88
   6.2129412e+00   6.4674291e-88
   6.2166571e+00   5.7302524e-88
   6.2203730e+00   5.2962599e-88
   6.2240889e+00   4.7054018e-88
   6.2278047e+00   3.7507120e-88
   6.2315206e+00   3.5387746e-88
   6.2352365e+00   3.1391844e-88
   6.2389524e+00   2.6693152e-88
   6.2426682e+00   2.3263472e-88
   6.2463841e+00   2.1342764e-88
   6.2501000e+00   2.0073494e-88
   6.2538159e+00   1.7610886e-88
   6.2575317e+00   1.5797241e-88
   6.2612476e+00   1.3032668e-88
   6.2649635e+00   1.1917235e-88
   6.2686794e+00   1.0898661e-88
   6.2723952e+00   9.1841686e-89
   6.2761111e+00   7.3878460e-89
   6.2798270e+00   6.9601014e-89
   6.2835429e+00   6.4480206e-89
   6.2872587e+00   5.7237535e-89
   6.2909746e+00   5.4009810e-89
   6.2946905e+00   4.9620606e-89
   6.2984063e+00   4.1974055e-89
   6.3021222e+00   3.7994281e-89
   6.3058381e+00   3.4512860e-89
   6.3095540e+00   2.9970153e-89
   6.3132698e+00   2.5780753e-89
   6.3169857e+00   2.3214057e-89
   6.3207016e+00   1.9376947e-89
   6.3244175e+00   1.7595202e-89
   6.3281333e+00   1.6100661e-89
   6.3318492e+00   1.4073661e-89
   6.3355651e+00   1.3155577e-89
   6.3392810e+00   1.1184178e-89
   6.3429968e+00   9.6774708e-90
   6.3467127e+00   8.4395263e-90
   6.3504286e+00   7.6290970e-90
   6.3541445e+00   7.0162886e-90
   6.3578603e+00   6.4768062e-90
   6.3615762e+00   5.7530297e-90
   6.3652921e+00   5.0006482e-90
   6.3690080e+00   4.4028774e-90
   6.3727238e+00   4.0087966e-90
   6.3764397e+00   3.3237783e-90
   6.3801556e+00   2.9474359e-90
   6.3838714e+00   2.5796440e-90
   6.3875873e+00   2.4056200e-90
   6.3913032e+00   2.1238620e-90
   6.3950191e+00   1.7658470e-90
   6.3987349e+00   1.5456665e-90
   6.4024508e+00   1.2815626e-90
   6.4061667e+00   1.2009522e-90
   6.4098826e+00   9.7560062e-91
   6.4135984e+00   8.7590062e-91
   6.4173143e+00   8.0306823e-91
   6.4210302e+00   7.3531431e-91
   6.4247461e+00   6.4520123e-91
   6.4284619e+00   5.5406739e-91
   6.4321778e+00   5.1484382e-91
   6.4358937e+00   4.3551859e-91
   6.4396096e+00   3.8073049e-91
   6.4433254e+00   3.2880563e-91
   6.4470413e+00   2.8504750e-91
   6.4507572e+00   2.6671932e-91
   6.4544731e+00   2.3483266e-91
   6.4581889e+00   2.0251730e-91
   6.4619048e+00   1.8623753e-91
   6.4656207e+00   1.6032243e-91
   6.4693365e+00   1.4152571e-91
   6.4730524e+00   1.2581898e-91
   6.4767683e+00   1.1791176e-91
   6.4804842e+00   1.0428243e-91
   6.4842000e+00   9.2727599e-92
   6.4879159e+00   8.2878844e-92
   6.4916318e+00   6.7562575e-92
   6.4953477e+00   6.1224824e-92
   6.4990635e+00   5.6608481e-92
   6.5027794e+00   5.0660210e-92
   6.5064953e+00   4.4821438e-92
   6.5102112e+00   4.0740125e-92
   6.5139270e+00   3.5071192e-92
   6.5176429e+00   3.0568030e-92
   6.5213588e+00   2.7804843e-92
   6.5250747e+00   2.4539862e-92
   6.5287905e+00   2.2967256e-92
   6.5325064e+00   2.0651618e-92
   6.5362223e+00   1.6322831e-92
   6.5399382e+00   1.5038217e-92
   6.5436540e+00   1.3059546e-92
   6.5473699e+00   1.1496867e-92
   6.5510858e+00   1.0816255e-92
   6.5548017e+00   9.3525145e-93
   6.5585175e+00   7.8782787e-93
   6.5622334e+00   7.4418126e-93
   6.5659493e+00   6.0122466e-93
   6.5696651e+00   5.1290531e-93
   6.5733810e+00   4.3139643e-93
   6.5770969e+00   4.1060144e-93
   6.5808128e+00   3.8703621e-93
   6.5845286e+00   3.4627653e-93
   6.5882445e+00   3.0772448e-93
   6.5919604e+00   2.6616272e-93
   6.5956763e+00   2.1982010e-93
   6.5993921e+00   2.0527037e-93
   6.6031080e+00   1.8882673e-93
   6.6068239e+00   1.6665040e-93
   6.6105398e+00   1.4508704e-93
   6.6142556e+00   1.2762191e-93
   6.6179715e+00   1.2105325e-93
   6.6216874e+00   1.1291953e-93
   6.6254033e+00   9.5374124e-94
   6.6291191e+00   8.2938933e-94
   6.6328350e+00   7.2150984e-94
   6.6365509e+00   6.0932090e-94
   6.6402668e+00   5.6311384e-94
   6.6439826e+00   5.1224975e-94
   6.6476985e+00   4.1977491e-94
   6.6514144e+00   3.7190658e-94
   6.6551302e+00   3.3090426e-94
   6.6588461e+00   3.0402207e-94
   6.6625620e+00   2.8176004e-94
   6.6662779e+00   2.6288220e-94
   6.6699937e+00   2.3099626e-94
   6.6737096e+00   2.0854117e-94
   6.6774255e+00   1.7802801e-94
   6.6811414e+00   1.4419772e-94
   6.6848572e+00   1.2643083e-94
   6.6885731e+00   1.1940968e-94
   6.6922890e+00   9.7684655e-95
   6.6960049e+00   8.3535116e-95
   6.6997207e+00   7.4997643e-95
   6.7034366e+00   7.1331917e-95
   6.7071525e+00   6.1443326e-95
   6.7108684e+00   5.2242431e-95
   6.7145842e+00   4.9961333e-95
   6.7183001e+00   4.2399610e-95
   6.7220160e+00   4.0146736e-95
   6.7257319e+00   3.8910711e-95
   6.7294477e+00   3.3484413e-95
   6.7331636e+00   2.7655042e-95
   6.7368795e+00   2.5780686e-95
   6.7405953e+00   2.2973344e-95
   6.7443112e+00   1.9402240e-95
   6.7480271e+00   1.6281729e-95
   6.7517430e+00   1.4019854e-95
   6.7554588e+00   1.2682369e-95
   6.7591747e+00   1.0713992e-95
   6.7628906e+00   1.0305205e-95
   6.7666065e+00   9.0397338e-96
   6.7703223e+00   8.3180461e-96
   6.7740382e+00   7.1183824e-96
   6.7777541e+00   6.5368421e-96
   6.7814700e+00   6.3835080e-96
   6.7851858e+00   5.5202426e-96
   6.7889017e+00   4.9958485e-96
   6.7926176e+00   4.2232378e-96
   6.7963335e+00   3.6073386e-96
   6.8000493e+00   2.8673857e-96
   6.8037652e+00   2.6986254e-96
   6.8074811e+00   2.3690397e-96
   6.8111970e+00   2.0324531e-96
   6.8149128e+00   1.8248618e-96
   6.8186287e+00   1.7064529e-96
   6.8223446e+00   1.5217987e-96
   6.8260604e+00   1.2676032e-96
   6.8297763e+00   1.1048372e-96
   6.8334922e+00   1.0314873e-96
   6.8372081e+00   9.2903867e-97
   6.8409239e+00   8.3758279e-97
   6.8446398e+00   7.4111990e-97
   6.8483557e+00   6.8743905e-97
   6.8520716e+00   6.3024253e-97
   6.8557874e+00   5.2020991e-97
   6.8595033e+00   4.6233303e-97
   6.8632192e+00   3.7624370e-97
   6.8669351e+00   3.3832263e-97
   6.8706509e+00   3.1524302e-97
   6.8743668e+00   2.7309557e-97
   6.8780827e+00   2.4154176e-97
   6.8817986e+00   2.1341961e-97
   6.8855144e+00   1.7681531e-97
   6.8892303e+00   1.6342858e-97
   6.8929462e+00   1.3450400e-97
   6.8966621e+00   1.2709135e-97
   6.9003779e+00   1.1894171e-97
   6.9040938e+00   1.0210003e-97
   6.9078097e+00   9.1898882e-98
   6.9115255e+00   8.0107763e-98
   6.9152414e+00   7.0972912e-98
   6.9189573e+00   6.4433858e-98
   6.9226732e+00   5.3025466e-98
   6.9263890e+00   4.8904313e-98
   6.9301049e+00   4.7362811e-98
   6.9338208e+00   3.9274942e-98
   6.9375367e+00   3.6808580e-98
   6.9412525e+00   3.1763917e-98
   6.9449684e+00   3.0921156e-98
   6.9486843e+00   2.6304481e-98
   6.9524002e+00   2.3510342e-98
   6.9561160e+00   2.0917688e-98
   6.9598319e+00   1.8732118e-98
   6.9635478e+00   1.6337874e-98
   6.9672637e+00   1.3485009e-98
   6.9709795e+00   1.2128125e-98
   6.9746954e+00   1.0823145e-98
   6.9784113e+00   1.0268869e-98
   6.9821272e+00   8.5183673e-99
   6.9858430e+00   7.1471106e-99
   6.9895589e+00   6.1997525e-99
   6.9932748e+00   5.5668911e-99
   6.9969907e+00   4.9625381e-99
   7.0007065e+00   4.4966962e-99
   7.0044224e+00   3.6979254e-99
   7.0081383e+00   3.1951663e-99
   7.0118541e+00   2.8338233e-99
   7.0155700e+00   2.6603835e-99
   7.0192859e+00   2.4997915e-99
   7.0230018e+00   2.2197125e-99
   7.0267176e+00   2.0305678e-99
   7.0304335e+00   1.8340765e-99
   7.0341494e+00   1.5206287e-99
   7.0378653e+00   1.3930191e-99
   7.0415811e+00   1.2243689e-99
   7.0452970e+00   1.1005008e-99
   7.0490129e+00  9.8594788e-100
   7.0527288e+00  8.5961539e-100
   7.0564446e+00  7.8020620e-100
   7.0601605e+00  7.2540090e-100
   7.0638764e+00  5.6451294e-100
   7.0675923e+00  4.8565137e-100
   7.0713081e+00  4.3761544e-100
   7.0750240e+00  3.6426866e-100
   7.0787399e+00  3.2149159e-100
   7.0824558e+00  2.9276844e-100
   7.0861716e+00  2.6614076e-100
   7.0898875e+00  2.3099700e-100
   7.0936034e+00  2.1321517e-100
   7.0973192e+00  1.8319390e-100
   7.1010351e+00  1.7335026e-100
   7.1047510e+00  1.4829014e-100
   7.1084669e+00  1.3879139e-100
   7.1121827e+00  1.1510758e-100
   7.1158986e+00  1.0062274e-100
   7.1196145e+00  8.7027158e-101
   7.1233304e+00  7.9492198e-101
   7.1270462e+00  7.0886996e-101
   7.1307621e+00  6.2380734e-101
   7.1344780e+00  5.6121990e-101
   7.1381939e+00  4.6045363e-101
   7.1419097e+00  4.2501233e-101
   7.1456256e+00  4.1160481e-101
   7.1493415e+00  3.3017800e-101
   7.1530574e+00  2.7497223e-101
   7.1567732e+00  2.4287264e-101
   7.1604891e+00  2.2251973e-101
   7.1642050e+00  1.9632845e-101
   7.1679209e+00  1.6945025e-101
   7.1716367e+00  1.4859688e-101
   7.1753526e+00  1.2605546e-101
   7.1790685e+00  1.2289362e-101
   7.1827843e+00  1.1137320e-101
   7.1865002e+00  1.0087562e-101
   7.1902161e+00  8.7386329e-102
   7.1939320e+00  7.6375603e-102
   7.1976478e+00  6.8067886e-102
   7.2013637e+00  5.8237426e-102
   7.2050796e+00  5.5447689e-102
   7.2087955e+00  4.4937276e-102
   7.2125113e+00  4.2326193e-102
   7.2162272e+00  3.6804943e-102
   7.2199431e+00  3.1899250e-102
   7.2236590e+00  3.0739213e-102
   7.2273748e+00  2.5587135e-102
   7.2310907e+00  2.3973353e-102
   7.2348066e+00  2.1420276e-102
   7.2385225e+00  1.9841461e-102
   7.2422383e+00  1.8046848e-102
   7.2459542e+00  1.5919460e-102
   7.2496701e+00  1.4278633e-102
   7.2533860e+00  1.3152752e-102
   7.2571018e+00  1.1944925e-102
   7.2608177e+00  1.0103469e-102
   7.2645336e+00  8.4225646e-103
   7.2682494e+00  7.4506470e-103
   7.2719653e+00  6.8406461e-103
   7.2756812e+00  5.8299155e-103
   7.2793971e+00  5.1309000e-103
   7.2831129e+00  4.4835426e-103
   7.2868288e+00  3.9258565e-103
   7.2905447e+00  3.5751892e-103
   7.2942606e+00  2.8682969e-103
   7.2979764e+00  2.7082777e-103
   7.3016923e+00  2.3869200e-103
   7.3054082e+00  2.1061853e-103
   7.3091241e+00  1.9050478e-103
   7.3128399e+00  1.6144879e-103
   7.3165558e+00  1.4030093e-103
   7.3202717e+00  1.2787228e-103
   7.3239876e+00  1.1759449e-103
   7.3277034e+00  1.0850975e-103
   7.3314193e+00  1.0287455e-103
   7.3351352e+00  8.6681708e-104
   7.3388511e+00  7.5692167e-104
   7.3425669e+00  6.7778865e-104
   7.3462828e+00  6.1838742e-104
   7.3499987e+00  5.4412374e-104
   7.3537145e+00  5.0027067e-104
   7.3574304e+00  4.3138403e-104
   7.3611463e+00  3.6012506e-104
   7.3648622e+00  2.9645358e-104
   7.3685780e+00  2.6748381e-104
   7.3722939e+00  2.3645634e-104
   7.3760098e+00  2.1725205e-104
   7.3797257e+00  1.8719615e-104
   7.3834415e+00  1.6697364e-104
   7.3871574e+00  1.3727991e-104
   7.3908733e+00  1.2978693e-104
   7.3945892e+00  1.1615673e-104
   7.3983050e+00  1.0760871e-104
   7.4020209e+00  9.6247450e-105
   7.4057368e+00  8.5637834e-105
   7.4094527e+00  7.8657804e-105
   7.4131685e+00  6.6923598e-105
   7.4168844e+00  5.7773708e-105
   7.4206003e+00  4.8480851e-105
   7.4243162e+00  4.3582928e-105
   7.4280320e+00  4.0251542e-105


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Csendes_PSO.txt <==
   0.0000000e+00   1.4304069e+00
   1.1690697e-02   5.9043797e-01
   2.3381395e-02   2.4300768e-01
   3.5072092e-02   1.6270552e-01
   4.6762790e-02   7.8684964e-02
   5.8453487e-02   5.7031751e-02
   7.0144185e-02   2.9652610e-02
   8.1834882e-02   2.0468010e-02
   9.3525579e-02   1.2148895e-02
   1.0521628e-01   6.6675955e-03
   1.1690697e-01   4.4022749e-03
   1.2859767e-01   2.1971585e-03
   1.4028837e-01   1.2879766e-03
   1.5197907e-01   7.8408816e-04
   1.6366976e-01   4.3516021e-04
   1.7536046e-01   2.7129412e-04
   1.8705116e-01   1.6318554e-04
   1.9874186e-01   9.4644007e-05
   2.1043255e-01   5.5070394e-05
   2.2212325e-01   2.9660093e-05
   2.3381395e-01   1.7424642e-05
   2.4550465e-01   1.0537340e-05
   2.5719534e-01   6.1975625e-06
   2.6888604e-01   3.8449987e-06
   2.8057674e-01   2.1374812e-06
   2.9226744e-01   1.1685573e-06
   3.0395813e-01   6.0898880e-07
   3.1564883e-01   4.4222623e-07
   3.2733953e-01   2.4668243e-07
   3.3903023e-01   1.2739477e-07
   3.5072092e-01   7.8085575e-08
   3.6241162e-01   4.0480728e-08
   3.7410232e-01   2.4745956e-08
   3.8579302e-01   1.4860592e-08
   3.9748371e-01   8.1770195e-09
   4.0917441e-01   5.1772917e-09
   4.2086511e-01   2.6892926e-09
   4.3255580e-01   1.7193746e-09
   4.4424650e-01   9.4000756e-10
   4.5593720e-01   6.0957822e-10
   4.6762790e-01   3.7410655e-10
   4.7931859e-01   2.0084230e-10
   4.9100929e-01   1.1561862e-10
   5.0269999e-01   6.9765273e-11
   5.1439069e-01   3.7133925e-11
   5.2608138e-01   2.1428111e-11
   5.3777208e-01   1.4819646e-11
   5.4946278e-01   7.1007988e-12
   5.6115348e-01   4.5385403e-12
   5.7284417e-01   2.2100317e-12
   5.8453487e-01   1.4436559e-12
   5.9622557e-01   8.9513846e-13
   6.0791627e-01   4.8268456e-13
   6.1960696e-01   3.0427488e-13
   6.3129766e-01   1.8500503e-13
   6.4298836e-01   1.0662917e-13
   6.5467906e-01   5.0035863e-14
   6.6636975e-01   2.7217409e-14
   6.7806045e-01   1.7742321e-14
   6.8975115e-01   1.0712948e-14
   7.0144185e-01   6.2353743e-15
   7.1313254e-01   3.4305184e-15
   7.2482324e-01   2.1506813e-15
   7.3651394e-01   1.5197557e-15
   7.4820464e-01   8.6766430e-16
   7.5989533e-01   5.3580314e-16
   7.7158603e-01   2.8829437e-16
   7.8327673e-01   1.9387725e-16
   7.9496742e-01   1.1348432e-16
   8.0665812e-01   6.3973333e-17
   8.1834882e-01   3.6231104e-17
   8.3003952e-01   2.1454730e-17
   8.4173021e-01   1.3518675e-17
   8.5342091e-01   7.9200643e-18
   8.6511161e-01   5.6387788e-18
   8.7680231e-01   3.0548143e-18
   8.8849300e-01   1.9667951e-18
   9.0018370e-01   1.0801582e-18
   9.1187440e-01   7.2051046e-19
   9.2356510e-01   4.0182665e-19
   9.3525579e-01   2.6058536e-19
   9.4694649e-01   1.8066667e-19
   9.5863719e-01   8.8522675e-20
   9.7032789e-01   5.9769534e-20
   9.8201858e-01   3.6733111e-20
   9.9370928e-01   1.9735037e-20
   1.0054000e+00   1.1012509e-20
   1.0170907e+00   6.5591042e-21
   1.0287814e+00   3.7163512e-21
   1.0404721e+00   2.2957146e-21
   1.0521628e+00   1.3580608e-21
   1.0638535e+00   1.0352591e-21
   1.0755442e+00   6.2719964e-22
   1.0872349e+00   3.2934104e-22
   1.0989256e+00   1.5422532e-22
   1.1106163e+00   1.0403607e-22
   1.1223070e+00   6.0120936e-23
   1.1339977e+00   3.8903975e-23
   1.1456883e+00   2.4723564e-23
   1.1573790e+00   1.3441722e-23
   1.1690697e+00   8.2701326e-24
   1.1807604e+00   4.3488829e-24
   1.1924511e+00   2.7761331e-24
   1.2041418e+00   1.4906391e-24
   1.2158325e+00   6.8462001e-25
   1.2275232e+00   3.6314087e-25
   1.2392139e+00   1.8740181e-25
   1.2509046e+00   1.1609978e-25
   1.2625953e+00   6.0389060e-26
   1.2742860e+00   4.2667509e-26
   1.2859767e+00   2.9450506e-26
   1.2976674e+00   1.4317397e-26
   1.3093581e+00   8.2692675e-27
   1.3210488e+00   5.1575062e-27
   1.3327395e+00   3.4057326e-27
   1.3444302e+00   1.9374040e-27
   1.3561209e+00   1.0222146e-27
   1.3678116e+00   6.9792922e-28
   1.3795023e+00   4.8885631e-28
   1.3911930e+00   3.1068011e-28
   1.4028837e+00   1.6668336e-28
   1.4145744e+00   9.8635410e-29
   1.4262651e+00   5.9402519e-29
   1.4379558e+00   3.6524318e-29
   1.4496465e+00   2.0586310e-29
   1.4613372e+00   1.5277534e-29
   1.4730279e+00   9.4214222e-30
   1.4847186e+00   5.9166334e-30
   1.4964093e+00   4.3356545e-30
   1.5081000e+00   2.5750827e-30
   1.5197907e+00   1.8820786e-30
   1.5314814e+00   1.3524833e-30
   1.5431721e+00   7.9044366e-31
   1.5548628e+00   5.2188045e-31
   1.5665535e+00   3.0743834e-31
   1.5782442e+00   2.1073730e-31
   1.5899348e+00   1.1175830e-31
   1.6016255e+00   7.7391194e-32
   1.6133162e+00   4.9901256e-32
   1.6250069e+00   2.7223681e-32
   1.6366976e+00   1.3823936e-32
   1.6483883e+00   6.9526721e-33
   1.6600790e+00   3.9654621e-33
   1.6717697e+00   2.1687878e-33
   1.6834604e+00   1.3121221e-33
   1.6951511e+00   9.0260913e-34
   1.7068418e+00   4.7180363e-34
   1.7185325e+00   2.8855889e-34
   1.7302232e+00   1.8419814e-34
   1.7419139e+00   1.2106338e-34
   1.7536046e+00   8.0958502e-35
   1.7652953e+00   4.9968743e-35
   1.7769860e+00   3.7254238e-35
   1.7886767e+00   2.3232994e-35
   1.8003674e+00   1.3027156e-35
   1.8120581e+00   1.0614657e-35
   1.8237488e+00   6.7114441e-36
   1.8354395e+00   4.6078136e-36
   1.8471302e+00   2.8966835e-36
   1.8588209e+00   2.0885350e-36
   1.8705116e+00   1.2361806e-36
   1.8822023e+00   7.1031878e-37
   1.8938930e+00   5.6781699e-37
   1.9055837e+00   4.1364789e-37
   1.9172744e+00   2.9287183e-37
   1.9289651e+00   1.8691135e-37
   1.9406558e+00   1.1526160e-37
   1.9523465e+00   6.9696636e-38
   1.9640372e+00   4.8542584e-38
   1.9757279e+00   3.2852024e-38
   1.9874186e+00   1.9669871e-38
   1.9991093e+00   1.3297195e-38
   2.0108000e+00   1.0767733e-38
   2.0224907e+00   7.7727537e-39
   2.0341814e+00   5.7560657e-39
   2.0458720e+00   4.2149256e-39
   2.0575627e+00   3.2631842e-39
   2.0692534e+00   2.4075704e-39
   2.0809441e+00   1.7823221e-39
   2.0926348e+00   1.1667580e-39
   2.1043255e+00   6.9153848e-40
   2.1160162e+00   4.2710760e-40
   2.1277069e+00   3.1875611e-40
   2.1393976e+00   2.1840372e-40
   2.1510883e+00   1.1268498e-40
   2.1627790e+00   9.0165077e-41
   2.1744697e+00   6.3371328e-41
   2.1861604e+00   4.8254440e-41
   2.1978511e+00   3.1779770e-41
   2.2095418e+00   2.3536997e-41
   2.2212325e+00   1.8463029e-41
   2.2329232e+00   1.6251989e-41
   2.2446139e+00   1.1566040e-41
   2.2563046e+00   8.6702250e-42
   2.2679953e+00   4.4255749e-42
   2.2796860e+00   2.6855902e-42
   2.2913767e+00   1.7033671e-42
   2.3030674e+00   1.2348861e-42
   2.3147581e+00   7.5927983e-43
   2.3264488e+00   4.4898880e-43
   2.3381395e+00   3.1450801e-43
   2.3498302e+00   2.0309825e-43
   2.3615209e+00   1.3130647e-43
   2.3732116e+00   8.0948858e-44
   2.3849023e+00   5.9749882e-44
   2.3965930e+00   4.4072543e-44
   2.4082837e+00   3.3010603e-44
   2.4199744e+00   2.4421725e-44
   2.4316651e+00   1.8163347e-44
   2.4433558e+00   1.2884057e-44
   2.4550465e+00   8.4886211e-45
   2.4667372e+00   6.7960336e-45
   2.4784279e+00   6.0323756e-45
   2.4901186e+00   5.2335547e-45
   2.5018092e+00   4.7745376e-45
   2.5134999e+00   4.2327320e-45
   2.5251906e+00   2.9707177e-45
   2.5368813e+00   2.2717616e-45
   2.5485720e+00   1.7961532e-45
   2.5602627e+00   1.3754805e-45
   2.5719534e+00   1.1396282e-45
   2.5836441e+00   9.1943183e-46
   2.5953348e+00   6.9775446e-46
   2.6070255e+00   6.3187438e-46
   2.6187162e+00   5.5180910e-46
   2.6304069e+00   4.4751517e-46
   2.6420976e+00   4.0485959e-46
   2.6537883e+00   2.6633258e-46
   2.6654790e+00   2.1571321e-46
   2.6771697e+00   1.4817021e-46
   2.6888604e+00   9.8366462e-47
   2.7005511e+00   6.9304766e-47
   2.7122418e+00   4.8047045e-47
   2.7239325e+00   3.5963846e-47
   2.7356232e+00   2.8801294e-47
   2.7473139e+00   2.4695204e-47
   2.7590046e+00   2.0317969e-47
   2.7706953e+00   1.8609418e-47
   2.7823860e+00   1.7598261e-47
   2.7940767e+00   1.6030545e-47
   2.8057674e+00   1.4825035e-47
   2.8174581e+00   1.2695809e-47
   2.8291488e+00   9.7046388e-48
   2.8408395e+00   6.0172873e-48
   2.8525302e+00   3.8352781e-48
   2.8642209e+00   2.9121110e-48
   2.8759116e+00   2.6848302e-48
   2.8876023e+00   2.3312258e-48
   2.8992930e+00   2.2169289e-48
   2.9109837e+00   2.2051296e-48
   2.9226744e+00   1.8709994e-48
   2.9343651e+00   1.4597275e-48
   2.9460558e+00   1.1770860e-48
   2.9577464e+00   1.0578644e-48
   2.9694371e+00   8.3425273e-49
   2.9811278e+00   6.9228233e-49
   2.9928185e+00   5.6513739e-49
   3.0045092e+00   4.0792402e-49
   3.0161999e+00   2.8860817e-49
   3.0278906e+00   2.0970382e-49
   3.0395813e+00   1.8799566e-49
   3.0512720e+00   1.7121042e-49
   3.0629627e+00   1.5227188e-49
   3.0746534e+00   1.4207000e-49
   3.0863441e+00   1.3527043e-49
   3.0980348e+00   1.2493479e-49
   3.1097255e+00   1.1963613e-49
   3.1214162e+00   1.0971589e-49
   3.1331069e+00   1.0560511e-49
   3.1447976e+00   1.0173542e-49
   3.1564883e+00   9.7262986e-50
   3.1681790e+00   9.4683186e-50
   3.1798697e+00   9.3302596e-50
   3.1915604e+00   9.2221397e-50
   3.2032511e+00   9.1887060e-50
   3.2149418e+00   9.1887060e-50
   3.2266325e+00   9.1859679e-50
   3.2383232e+00   9.1798777e-50
   3.2500139e+00   9.1362337e-50
   3.2617046e+00   9.0758845e-50
   3.2733953e+00   9.0299282e-50
   3.2850860e+00   8.9949101e-50
   3.2967767e+00   8.9490375e-50
   3.3084674e+00   8.9268562e-50
   3.3201581e+00   8.7944151e-50
   3.3318488e+00   8.5881456e-50
   3.3435395e+00   8.5374607e-50
   3.3552302e+00   8.3770156e-50
   3.3669209e+00   8.1953750e-50
   3.3786116e+00   7.9447290e-50
   3.3903023e+00   7.1559664e-50
   3.4019930e+00   6.4990478e-50
   3.4136836e+00   5.7663443e-50
   3.4253743e+00   4.7651796e-50
   3.4370650e+00   3.8314532e-50
   3.4487557e+00   2.7651310e-50
   3.4604464e+00   2.4940518e-50
   3.4721371e+00   2.4940518e-50
   3.4838278e+00   2.4940518e-50
   3.4955185e+00   2.4940518e-50
   3.5072092e+00   2.4940518e-50
   3.5188999e+00   2.4940518e-50
   3.5305906e+00   2.4940518e-50
   3.5422813e+00   2.4940518e-50
   3.5539720e+00   2.4940518e-50
   3.5656627e+00   2.4940518e-50
   3.5773534e+00   2.4940518e-50
   3.5890441e+00   2.4832688e-50
   3.6007348e+00   2.4507171e-50
   3.6124255e+00   2.4387757e-50
   3.6241162e+00   2.0998461e-50
   3.6358069e+00   1.9467029e-50
   3.6474976e+00   1.8490289e-50
   3.6591883e+00   1.7934019e-50
   3.6708790e+00   1.7934019e-50
   3.6825697e+00   1.7934019e-50
   3.6942604e+00   1.7373133e-50
   3.7059511e+00   1.6433907e-50
   3.7176418e+00   1.6433907e-50
   3.7293325e+00   1.5587747e-50
   3.7410232e+00   1.5587747e-50
   3.7527139e+00   1.5587747e-50
   3.7644046e+00   1.5587747e-50
   3.7760953e+00   1.5587747e-50
   3.7877860e+00   1.5587747e-50
   3.7994767e+00   1.5264737e-50
   3.8111674e+00   1.5264737e-50
   3.8228581e+00   1.5264737e-50
   3.8345488e+00   1.5264737e-50
   3.8462395e+00   1.5264737e-50
   3.8579302e+00   1.5264737e-50
   3.8696208e+00   1.4698108e-50
   3.8813115e+00   1.4698108e-50
   3.8930022e+00   1.4698108e-50
   3.9046929e+00   1.4698108e-50
   3.9163836e+00   1.4698108e-50
   3.9280743e+00   1.4698108e-50
   3.9397650e+00   1.4698108e-50
   3.9514557e+00   1.4698108e-50
   3.9631464e+00   1.4698108e-50
   3.9748371e+00   1.4698108e-50
   3.9865278e+00   1.4698108e-50
   3.9982185e+00   1.4698108e-50
   4.0099092e+00   1.4698108e-50
   4.0215999e+00   1.4698108e-50
   4.0332906e+00   1.4698108e-50
   4.0449813e+00   1.4698108e-50
   4.0566720e+00   1.4698108e-50
   4.0683627e+00   1.4652675e-50
   4.0800534e+00   1.4563169e-50
   4.0917441e+00   1.4394629e-50
   4.1034348e+00   1.3819766e-50
   4.1151255e+00   1.3819766e-50
   4.1268162e+00   1.3819766e-50
   4.1385069e+00   1.3819766e-50
   4.1501976e+00   1.3641576e-50
   4.1618883e+00   1.3584987e-50
   4.1735790e+00   1.3486053e-50
   4.1852697e+00   1.3326489e-50
   4.1969604e+00   1.3326489e-50
   4.2086511e+00   1.3326489e-50
   4.2203418e+00   1.3326489e-50
   4.2320325e+00   1.3326489e-50
   4.2437232e+00   1.3161816e-50
   4.2554139e+00   1.2999136e-50
   4.2671046e+00   1.2980325e-50
   4.2787953e+00   1.2980325e-50
   4.2904860e+00   1.2980325e-50
   4.3021767e+00   1.2980325e-50
   4.3138673e+00   1.2980325e-50
   4.3255580e+00   1.2913159e-50
   4.3372487e+00   1.2808413e-50
   4.3489394e+00   1.2808413e-50
   4.3606301e+00   1.2808413e-50
   4.3723208e+00   1.2767115e-50
   4.3840115e+00   1.2673508e-50
   4.3957022e+00   1.2348468e-50
   4.4073929e+00   1.2310824e-50
   4.4190836e+00   1.1973175e-50
   4.4307743e+00   1.1973175e-50
   4.4424650e+00   1.1890927e-50
   4.4541557e+00   1.1767455e-50
   4.4658464e+00   1.1697121e-50
   4.4775371e+00   1.1697121e-50
   4.4892278e+00   1.1639020e-50
   4.5009185e+00   1.1430282e-50
   4.5126092e+00   1.1380907e-50
   4.5242999e+00   1.1380907e-50
   4.5359906e+00   1.1362046e-50
   4.5476813e+00   1.1330696e-50
   4.5593720e+00   1.1191404e-50
   4.5710627e+00   1.1076588e-50
   4.5827534e+00   1.0709897e-50
   4.5944441e+00   8.7239558e-51
   4.6061348e+00   7.6576831e-51
   4.6178255e+00   7.0908142e-51
   4.6295162e+00   6.5695809e-51
   4.6412069e+00   6.5695809e-51
   4.6528976e+00   6.5695809e-51
   4.6645883e+00   6.5695809e-51
   4.6762790e+00   6.5695809e-51
   4.6879697e+00   6.5695809e-51
   4.6996604e+00   6.5695809e-51
   4.7113511e+00   6.5695809e-51
   4.7230418e+00   6.5695809e-51
   4.7347325e+00   6.5695809e-51
   4.7464232e+00   6.5695809e-51
   4.7581139e+00   6.5695809e-51
   4.7698045e+00   6.5695809e-51
   4.7814952e+00   6.5411427e-51
   4.7931859e+00   6.5411427e-51
   4.8048766e+00   6.5095329e-51
   4.8165673e+00   6.5095329e-51
   4.8282580e+00   6.5095329e-51
   4.8399487e+00   6.5095329e-51
   4.8516394e+00   6.5095329e-51
   4.8633301e+00   6.5095329e-51
   4.8750208e+00   6.5095329e-51
   4.8867115e+00   6.5095329e-51
   4.8984022e+00   6.5095329e-51
   4.9100929e+00   6.5095329e-51
   4.9217836e+00   6.5095329e-51
   4.9334743e+00   6.5095329e-51
   4.9451650e+00   6.5095329e-51
   4.9568557e+00   6.5095329e-51
   4.9685464e+00   6.5095329e-51
   4.9802371e+00   6.5095329e-51
   4.9919278e+00   6.5095329e-51
   5.0036185e+00   6.5095329e-51
   5.0153092e+00   6.5095329e-51
   5.0269999e+00   6.5095329e-51
   5.0386906e+00   6.5073042e-51
   5.0503813e+00   6.5073042e-51
   5.0620720e+00   6.5073042e-51
   5.0737627e+00   6.5073042e-51
   5.0854534e+00   6.5073042e-51
   5.0971441e+00   6.5073042e-51
   5.1088348e+00   6.5073042e-51
   5.1205255e+00   6.5073042e-51
   5.1322162e+00   6.5073042e-51
   5.1439069e+00   6.5073042e-51
   5.1555976e+00   6.5073042e-51
   5.1672883e+00   6.5073042e-51
   5.1789790e+00   6.5073042e-51
   5.1906697e+00   6.5073042e-51
   5.2023604e+00   6.5073042e-51
   5.2140511e+00   6.5073042e-51
   5.2257417e+00   6.5073042e-51
   5.2374324e+00   6.5073042e-51
   5.2491231e+00   6.5073042e-51
   5.2608138e+00   6.5073042e-51
   5.2725045e+00   6.5019704e-51
   5.2841952e+00   6.5019704e-51
   5.2958859e+00   6.5019704e-51
   5.3075766e+00   6.5019704e-51
   5.3192673e+00   6.5019704e-51
   5.3309580e+00   6.5019704e-51
   5.3426487e+00   6.5019704e-51
   5.3543394e+00   6.5019704e-51
   5.3660301e+00   6.4724717e-51
   5.3777208e+00   6.4724717e-51
   5.3894115e+00   6.4724717e-51
   5.4011022e+00   6.4724717e-51
   5.4127929e+00   6.4724717e-51
   5.4244836e+00   6.4724717e-51
   5.4361743e+00   6.4724717e-51
   5.4478650e+00   6.4724717e-51
   5.4595557e+00   6.4724717e-51
   5.4712464e+00   6.4724717e-51
   5.4829371e+00   6.4724717e-51
   5.4946278e+00   6.4724717e-51
   5.5063185e+00   6.4724717e-51
   5.5180092e+00   6.4724717e-51
   5.5296999e+00   6.4724717e-51
   5.5413906e+00   6.4724717e-51
   5.5530813e+00   6.4724717e-51
   5.5647720e+00   6.4724717e-51
   5.5764627e+00   6.4724717e-51
   5.5881534e+00   6.4724717e-51
   5.5998441e+00   6.4724717e-51
   5.6115348e+00   6.4724717e-51
   5.6232255e+00   6.4724717e-51
   5.6349162e+00   6.4724717e-51
   5.6466069e+00   6.4724717e-51
   5.6582976e+00   6.4724717e-51
   5.6699883e+00   6.4724717e-51
   5.6816789e+00   6.4724717e-51
   5.6933696e+00   6.4724717e-51
   5.7050603e+00   6.4724717e-51
   5.7167510e+00   6.4724717e-51
   5.7284417e+00   6.4724717e-51
   5.7401324e+00   6.4724717e-51
   5.7518231e+00   6.4724717e-51
   5.7635138e+00   6.4724717e-51
   5.7752045e+00   6.4724717e-51
   5.7868952e+00   6.4724717e-51
   5.7985859e+00   6.4724717e-51
   5.8102766e+00   6.4724717e-51
   5.8219673e+00   6.4724717e-51
   5.8336580e+00   6.4724717e-51


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Deb1_CR.txt <==
   0.0000000e+00   4.7174481e-01
   1.8943259e-03   4.5450915e-01
   3.7886519e-03   4.4812041e-01
   5.6829778e-03   4.4404114e-01
   7.5773038e-03   4.4267222e-01
   9.4716297e-03   4.3636652e-01
   1.1365956e-02   4.3236739e-01
   1.3260282e-02   4.3023125e-01
   1.5154608e-02   4.2767218e-01
   1.7048934e-02   4.2716668e-01
   1.8943259e-02   4.2579677e-01
   2.0837585e-02   4.2465810e-01
   2.2731911e-02   4.2396586e-01
   2.4626237e-02   4.2256381e-01
   2.6520563e-02   4.2213241e-01
   2.8414889e-02   4.2100987e-01
   3.0309215e-02   4.1927705e-01
   3.2203541e-02   4.1927705e-01
   3.4097867e-02   4.1735176e-01
   3.5992193e-02   4.1583117e-01
   3.7886519e-02   4.1429693e-01
   3.9780845e-02   4.1219432e-01
   4.1675171e-02   4.0969661e-01
   4.3569497e-02   4.0953819e-01
   4.5463823e-02   4.0850740e-01
   4.7358149e-02   4.0646352e-01
   4.9252475e-02   4.0601889e-01
   5.1146801e-02   4.0448234e-01
   5.3041127e-02   4.0448234e-01
   5.4935453e-02   4.0448234e-01
   5.6829778e-02   4.0448234e-01
   5.8724104e-02   4.0448234e-01
   6.0618430e-02   4.0448234e-01
   6.2512756e-02   4.0379070e-01
   6.4407082e-02   4.0329974e-01
   6.6301408e-02   4.0241486e-01
   6.8195734e-02   4.0213028e-01
   7.0090060e-02   4.0117698e-01
   7.1984386e-02   4.0016904e-01
   7.3878712e-02   4.0016784e-01
   7.5773038e-02   3.9977326e-01
   7.7667364e-02   3.9942615e-01
   7.9561690e-02   3.9788054e-01
   8.1456016e-02   3.9716051e-01
   8.3350342e-02   3.9690591e-01
   8.5244668e-02   3.9619374e-01
   8.7138994e-02   3.9619374e-01
   8.9033320e-02   3.9610460e-01
   9.0927646e-02   3.9610460e-01
   9.2821971e-02   3.9610460e-01
   9.4716297e-02   3.9610460e-01
   9.6610623e-02   3.9594606e-01
   9.8504949e-02   3.9575271e-01
   1.0039928e-01   3.9575271e-01
   1.0229360e-01   3.9575271e-01
   1.0418793e-01   3.9557080e-01
   1.0608225e-01   3.9557080e-01
   1.0797658e-01   3.9537356e-01
   1.0987091e-01   3.9537356e-01
   1.1176523e-01   3.9537356e-01
   1.1365956e-01   3.9537356e-01
   1.1555388e-01   3.9537356e-01
   1.1744821e-01   3.9492061e-01
   1.1934253e-01   3.9479065e-01
   1.2123686e-01   3.9465184e-01
   1.2313119e-01   3.9421480e-01
   1.2502551e-01   3.9334645e-01
   1.2691984e-01   3.9040079e-01
   1.2881416e-01   3.9040079e-01
   1.3070849e-01   3.9040079e-01
   1.3260282e-01   3.8939811e-01
   1.3449714e-01   3.8850030e-01
   1.3639147e-01   3.8673340e-01
   1.3828579e-01   3.8588304e-01
   1.4018012e-01   3.8532900e-01
   1.4207445e-01   3.8524641e-01
   1.4396877e-01   3.8491430e-01
   1.4586310e-01   3.8465435e-01
   1.4775742e-01   3.8465435e-01
   1.4965175e-01   3.8465435e-01
   1.5154608e-01   3.8465435e-01
   1.5344040e-01   3.8465435e-01
   1.5533473e-01   3.8465435e-01
   1.5722905e-01   3.8465435e-01
   1.5912338e-01   3.8465435e-01
   1.6101771e-01   3.8439857e-01
   1.6291203e-01   3.8439857e-01
   1.6480636e-01   3.8439857e-01
   1.6670068e-01   3.8439857e-01
   1.6859501e-01   3.8439857e-01
   1.7048934e-01   3.8411253e-01
   1.7238366e-01   3.8411253e-01
   1.7427799e-01   3.8411253e-01
   1.7617231e-01   3.8411253e-01
   1.7806664e-01   3.8411253e-01
   1.7996097e-01   3.8411253e-01
   1.8185529e-01   3.8411253e-01
   1.8374962e-01   3.8411253e-01
   1.8564394e-01   3.8411253e-01
   1.8753827e-01   3.8411253e-01
   1.8943259e-01   3.8411253e-01
   1.9132692e-01   3.8411253e-01
   1.9322125e-01   3.8411253e-01
   1.9511557e-01   3.8411253e-01
   1.9700990e-01   3.8411253e-01
   1.9890422e-01   3.8411253e-01
   2.0079855e-01   3.8411253e-01
   2.0269288e-01   3.8411253e-01
   2.0458720e-01   3.8411253e-01
   2.0648153e-01   3.8411253e-01
   2.0837585e-01   3.8411253e-01
   2.1027018e-01   3.8411253e-01
   2.1216451e-01   3.8385325e-01
   2.1405883e-01   3.8335867e-01
   2.1595316e-01   3.8302305e-01
   2.1784748e-01   3.8302305e-01
   2.1974181e-01   3.8287681e-01
   2.2163614e-01   3.8287681e-01
   2.2353046e-01   3.8287681e-01
   2.2542479e-01   3.8142637e-01
   2.2731911e-01   3.8108923e-01
   2.2921344e-01   3.8077279e-01
   2.3110777e-01   3.8030225e-01
   2.3300209e-01   3.7893961e-01
   2.3489642e-01   3.7893961e-01
   2.3679074e-01   3.7720870e-01
   2.3868507e-01   3.7556509e-01
   2.4057940e-01   3.7413705e-01
   2.4247372e-01   3.7226421e-01
   2.4436805e-01   3.6879969e-01
   2.4626237e-01   3.6659960e-01
   2.4815670e-01   3.6482767e-01
   2.5005103e-01   3.6405376e-01
   2.5194535e-01   3.6009037e-01
   2.5383968e-01   3.5372005e-01
   2.5573400e-01   3.5181091e-01
   2.5762833e-01   3.4778728e-01
   2.5952266e-01   3.4141343e-01
   2.6141698e-01   3.3603420e-01
   2.6331131e-01   3.3356855e-01
   2.6520563e-01   3.2823985e-01
   2.6709996e-01   3.2150809e-01
   2.6899428e-01   3.1766484e-01
   2.7088861e-01   3.1038634e-01
   2.7278294e-01   3.0354717e-01
   2.7467726e-01   2.9845262e-01
   2.7657159e-01   2.9566101e-01
   2.7846591e-01   2.9042264e-01
   2.8036024e-01   2.8683481e-01
   2.8225457e-01   2.8189030e-01
   2.8414889e-01   2.7983156e-01
   2.8604322e-01   2.7535273e-01
   2.8793754e-01   2.6897939e-01
   2.8983187e-01   2.6234756e-01
   2.9172620e-01   2.5681487e-01
   2.9362052e-01   2.5093997e-01
   2.9551485e-01   2.4560728e-01
   2.9740917e-01   2.4010302e-01
   2.9930350e-01   2.3734254e-01
   3.0119783e-01   2.3295774e-01
   3.0309215e-01   2.2188467e-01
   3.0498648e-01   2.1772825e-01
   3.0688080e-01   2.1666009e-01
   3.0877513e-01   2.0854617e-01
   3.1066946e-01   2.0429611e-01
   3.1256378e-01   1.9452759e-01
   3.1445811e-01   1.8879795e-01
   3.1635243e-01   1.8486813e-01
   3.1824676e-01   1.7915090e-01
   3.2014109e-01   1.7158618e-01
   3.2203541e-01   1.6820594e-01
   3.2392974e-01   1.6224438e-01
   3.2582406e-01   1.5523164e-01
   3.2771839e-01   1.5088459e-01
   3.2961272e-01   1.4798364e-01
   3.3150704e-01   1.4191849e-01
   3.3340137e-01   1.3691527e-01
   3.3529569e-01   1.3188170e-01
   3.3719002e-01   1.2853589e-01
   3.3908434e-01   1.2304506e-01
   3.4097867e-01   1.1913002e-01
   3.4287300e-01   1.1581703e-01
   3.4476732e-01   1.1050831e-01
   3.4666165e-01   1.0579943e-01
   3.4855597e-01   9.9820437e-02
   3.5045030e-01   9.4811285e-02
   3.5234463e-01   9.1875908e-02
   3.5423895e-01   8.7746996e-02
   3.5613328e-01   8.6485789e-02
   3.5802760e-01   8.4424822e-02
   3.5992193e-01   8.1516385e-02
   3.6181626e-01   7.9587434e-02
   3.6371058e-01   7.6421095e-02
   3.6560491e-01   7.0596952e-02
   3.6749923e-01   6.9096285e-02
   3.6939356e-01   6.6637467e-02
   3.7128789e-01   6.2416768e-02
   3.7318221e-01   5.9679952e-02
   3.7507654e-01   5.6795063e-02
   3.7697086e-01   5.5073159e-02
   3.7886519e-01   5.3516395e-02
   3.8075952e-01   5.1293997e-02
   3.8265384e-01   4.9330595e-02
   3.8454817e-01   4.7994294e-02
   3.8644249e-01   4.4509850e-02
   3.8833682e-01   4.2769961e-02
   3.9023115e-01   4.1610826e-02
   3.9212547e-01   4.0342118e-02
   3.9401980e-01   3.8774604e-02
   3.9591412e-01   3.6668028e-02
   3.9780845e-01   3.5780049e-02
   3.9970278e-01   3.4196427e-02
   4.0159710e-01   3.2440495e-02
   4.0349143e-01   3.1214818e-02
   4.0538575e-01   3.0482565e-02
   4.0728008e-01   2.9471134e-02
   4.0917440e-01   2.8339708e-02
   4.1106873e-01   2.6902279e-02
   4.1296306e-01   2.5380123e-02
   4.1485738e-01   2.4627124e-02
   4.1675171e-01   2.3633718e-02
   4.1864603e-01   2.2327466e-02
   4.2054036e-01   2.1332280e-02
   4.2243469e-01   2.0453700e-02
   4.2432901e-01   1.9926366e-02
   4.2622334e-01   1.9310982e-02
   4.2811766e-01   1.8387045e-02
   4.3001199e-01   1.7777482e-02
   4.3190632e-01   1.7101855e-02
   4.3380064e-01   1.6432183e-02
   4.3569497e-01   1.5689617e-02
   4.3758929e-01   1.5198677e-02
   4.3948362e-01   1.4639462e-02
   4.4137795e-01   1.3644748e-02
   4.4327227e-01   1.3114033e-02
   4.4516660e-01   1.2495448e-02
   4.4706092e-01   1.2053358e-02
   4.4895525e-01   1.1654348e-02
   4.5084958e-01   1.1335632e-02
   4.5274390e-01   1.0824153e-02
   4.5463823e-01   1.0451230e-02
   4.5653255e-01   1.0039162e-02
   4.5842688e-01   9.6369621e-03
   4.6032121e-01   9.4536931e-03
   4.6221553e-01   8.9025229e-03
   4.6410986e-01   8.4880168e-03
   4.6600418e-01   8.1364160e-03
   4.6789851e-01   7.8274662e-03
   4.6979284e-01   7.4574779e-03
   4.7168716e-01   7.1309310e-03
   4.7358149e-01   6.6269816e-03
   4.7547581e-01   6.5029935e-03
   4.7737014e-01   6.3047633e-03
   4.7926447e-01   6.1073116e-03
   4.8115879e-01   5.9637884e-03
   4.8305312e-01   5.6164629e-03
   4.8494744e-01   5.4592578e-03
   4.8684177e-01   5.2941659e-03
   4.8873609e-01   5.1069317e-03
   4.9063042e-01   4.8669765e-03
   4.9252475e-01   4.6256748e-03
   4.9441907e-01   4.4287462e-03
   4.9631340e-01   4.2906100e-03
   4.9820772e-01   4.1112346e-03
   5.0010205e-01   3.9839689e-03
   5.0199638e-01   3.7846987e-03
   5.0389070e-01   3.6582354e-03
   5.0578503e-01   3.4762060e-03
   5.0767935e-01   3.3924548e-03
   5.0957368e-01   3.2387387e-03
   5.1146801e-01   3.1267145e-03
   5.1336233e-01   2.9954503e-03
   5.1525666e-01   2.9183591e-03
   5.1715098e-01   2.8193730e-03
   5.1904531e-01   2.6922210e-03
   5.2093964e-01   2.5145646e-03
   5.2283396e-01   2.4452983e-03
   5.2472829e-01   2.3417014e-03
   5.2662261e-01   2.2381462e-03
   5.2851694e-01   2.1387860e-03
   5.3041127e-01   2.1331515e-03
   5.3230559e-01   2.0091974e-03
   5.3419992e-01   1.8959121e-03
   5.3609424e-01   1.8741508e-03
   5.3798857e-01   1.8504826e-03
   5.3988290e-01   1.7485428e-03
   5.4177722e-01   1.6403571e-03
   5.4367155e-01   1.5792032e-03
   5.4556587e-01   1.5417647e-03
   5.4746020e-01   1.4796041e-03
   5.4935453e-01   1.4079461e-03
   5.5124885e-01   1.3259689e-03
   5.5314318e-01   1.2786901e-03
   5.5503750e-01   1.2511309e-03
   5.5693183e-01   1.1774146e-03
   5.5882615e-01   1.1423901e-03
   5.6072048e-01   1.0896948e-03
   5.6261481e-01   1.0467293e-03
   5.6450913e-01   9.9527859e-04
   5.6640346e-01   9.7653869e-04
   5.6829778e-01   9.2764661e-04
   5.7019211e-01   9.0747310e-04
   5.7208644e-01   8.8119957e-04
   5.7398076e-01   8.4583968e-04
   5.7587509e-01   8.0791594e-04
   5.7776941e-01   7.5916416e-04
   5.7966374e-01   7.3667699e-04
   5.8155807e-01   6.9972036e-04
   5.8345239e-01   6.8078815e-04
   5.8534672e-01   6.5159530e-04
   5.8724104e-01   6.1871685e-04
   5.8913537e-01   6.0502827e-04
   5.9102970e-01   5.7865266e-04
   5.9292402e-01   5.5674893e-04
   5.9481835e-01   5.3925178e-04
   5.9671267e-01   5.2087988e-04
   5.9860700e-01   4.9131415e-04
   6.0050133e-01   4.7211373e-04
   6.0239565e-01   4.4863411e-04
   6.0428998e-01   4.3011422e-04
   6.0618430e-01   4.1193352e-04
   6.0807863e-01   3.9038153e-04
   6.0997296e-01   3.8089642e-04
   6.1186728e-01   3.6715377e-04
   6.1376161e-01   3.4603729e-04
   6.1565593e-01   3.3165198e-04
   6.1755026e-01   3.1746661e-04
   6.1944459e-01   3.0788214e-04
   6.2133891e-01   2.9347144e-04
   6.2323324e-01   2.8732371e-04
   6.2512756e-01   2.7602209e-04
   6.2702189e-01   2.6436922e-04
   6.2891622e-01   2.5022847e-04
   6.3081054e-01   2.4645748e-04
   6.3270487e-01   2.3814663e-04
   6.3459919e-01   2.2930541e-04
   6.3649352e-01   2.1878778e-04
   6.3838784e-01   2.1222642e-04
   6.4028217e-01   2.0385919e-04
   6.4217650e-01   1.9897951e-04
   6.4407082e-01   1.8889314e-04
   6.4596515e-01   1.8189457e-04
   6.4785947e-01   1.7105628e-04
   6.4975380e-01   1.6740496e-04
   6.5164813e-01   1.5646318e-04
   6.5354245e-01   1.4942062e-04
   6.5543678e-01   1.4450271e-04
   6.5733110e-01   1.3762591e-04
   6.5922543e-01   1.3161431e-04
   6.6111976e-01   1.2635060e-04
   6.6301408e-01   1.2332925e-04
   6.6490841e-01   1.1869533e-04
   6.6680273e-01   1.1297031e-04
   6.6869706e-01   1.1166976e-04
   6.7059139e-01   1.0832432e-04
   6.7248571e-01   1.0215957e-04
   6.7438004e-01   9.6520079e-05
   6.7627436e-01   9.2888979e-05
   6.7816869e-01   9.0498562e-05
   6.8006302e-01   8.6593506e-05
   6.8195734e-01   8.2474594e-05
   6.8385167e-01   7.8918723e-05
   6.8574599e-01   7.5925125e-05
   6.8764032e-01   7.3063021e-05
   6.8953465e-01   6.9894084e-05
   6.9142897e-01   6.5702376e-05
   6.9332330e-01   6.2909520e-05
   6.9521762e-01   6.0451472e-05
   6.9711195e-01   5.7806145e-05
   6.9900628e-01   5.5570709e-05
   7.0090060e-01   5.3842123e-05
   7.0279493e-01   5.2140104e-05
   7.0468925e-01   4.9919388e-05
   7.0658358e-01   4.7958999e-05
   7.0847790e-01   4.6122271e-05
   7.1037223e-01   4.4727148e-05
   7.1226656e-01   4.2933573e-05
   7.1416088e-01   4.1807873e-05
   7.1605521e-01   3.9304648e-05
   7.1794953e-01   3.7209826e-05
   7.1984386e-01   3.6732999e-05
   7.2173819e-01   3.4517061e-05
   7.2363251e-01   3.3364546e-05
   7.2552684e-01   3.2597194e-05
   7.2742116e-01   3.1367175e-05
   7.2931549e-01   3.0433119e-05
   7.3120982e-01   2.9414473e-05
   7.3310414e-01   2.7569948e-05
   7.3499847e-01   2.6321478e-05
   7.3689279e-01   2.5260881e-05
   7.3878712e-01   2.4396238e-05
   7.4068145e-01   2.3118324e-05
   7.4257577e-01   2.2040263e-05
   7.4447010e-01   2.1676737e-05
   7.4636442e-01   2.0685423e-05
   7.4825875e-01   2.0031451e-05
   7.5015308e-01   1.8915610e-05
   7.5204740e-01   1.8071975e-05
   7.5394173e-01   1.7664338e-05
   7.5583605e-01   1.7355026e-05
   7.5773038e-01   1.6726993e-05
   7.5962471e-01   1.6075112e-05
   7.6151903e-01   1.5006635e-05
   7.6341336e-01   1.4763571e-05
   7.6530768e-01   1.4020411e-05
   7.6720201e-01   1.3317727e-05
   7.6909634e-01   1.2738876e-05
   7.7099066e-01   1.2199252e-05
   7.7288499e-01   1.1636853e-05
   7.7477931e-01   1.1225942e-05
   7.7667364e-01   1.0704136e-05
   7.7856797e-01   1.0178394e-05
   7.8046229e-01   9.8688584e-06
   7.8235662e-01   9.6219041e-06
   7.8425094e-01   9.3873706e-06
   7.8614527e-01   8.8944081e-06
   7.8803959e-01   8.4404130e-06
   7.8993392e-01   8.1157891e-06
   7.9182825e-01   7.8436455e-06
   7.9372257e-01   7.5726249e-06
   7.9561690e-01   7.3765198e-06
   7.9751122e-01   6.9853762e-06
   7.9940555e-01   6.6444212e-06
   8.0129988e-01   6.4031310e-06
   8.0319420e-01   6.1338626e-06
   8.0508853e-01   5.9932842e-06
   8.0698285e-01   5.7031649e-06
   8.0887718e-01   5.4976025e-06
   8.1077151e-01   5.3084768e-06
   8.1266583e-01   5.0154569e-06
   8.1456016e-01   4.9187560e-06
   8.1645448e-01   4.7628573e-06
   8.1834881e-01   4.5773406e-06
   8.2024314e-01   4.4105992e-06
   8.2213746e-01   4.1350880e-06
   8.2403179e-01   4.0335609e-06
   8.2592611e-01   3.8934801e-06
   8.2782044e-01   3.7416256e-06
   8.2971477e-01   3.5489643e-06
   8.3160909e-01   3.3970082e-06
   8.3350342e-01   3.2509906e-06
   8.3539774e-01   3.1712637e-06
   8.3729207e-01   3.0659668e-06
   8.3918640e-01   2.9259361e-06
   8.4108072e-01   2.7502108e-06
   8.4297505e-01   2.6654628e-06
   8.4486937e-01   2.5425645e-06
   8.4676370e-01   2.4807055e-06
   8.4865803e-01   2.3752377e-06
   8.5055235e-01   2.2549535e-06
   8.5244668e-01   2.1815755e-06
   8.5434100e-01   2.1582957e-06
   8.5623533e-01   2.0101501e-06
   8.5812965e-01   1.9060193e-06
   8.6002398e-01   1.8353922e-06
   8.6191831e-01   1.7745225e-06
   8.6381263e-01   1.7234718e-06
   8.6570696e-01   1.6476168e-06
   8.6760128e-01   1.5742017e-06
   8.6949561e-01   1.4910032e-06
   8.7138994e-01   1.4093691e-06
   8.7328426e-01   1.3652342e-06
   8.7517859e-01   1.3372136e-06
   8.7707291e-01   1.2655919e-06
   8.7896724e-01   1.2162710e-06
   8.8086157e-01   1.1965078e-06
   8.8275589e-01   1.1498387e-06
   8.8465022e-01   1.0811115e-06
   8.8654454e-01   1.0218082e-06
   8.8843887e-01   9.7139794e-07
   8.9033320e-01   9.1629535e-07
   8.9222752e-01   8.9061196e-07
   8.9412185e-01   8.5086352e-07
   8.9601617e-01   8.2732743e-07
   8.9791050e-01   7.9104230e-07
   8.9980483e-01   7.7452960e-07
   9.0169915e-01   7.4246730e-07
   9.0359348e-01   7.2265286e-07
   9.0548780e-01   6.8003678e-07
   9.0738213e-01   6.5530172e-07
   9.0927646e-01   6.3967373e-07
   9.1117078e-01   6.1705390e-07
   9.1306511e-01   5.9898609e-07
   9.1495943e-01   5.7632252e-07
   9.1685376e-01   5.4301398e-07
   9.1874809e-01   5.2378583e-07
   9.2064241e-01   5.0416375e-07
   9.2253674e-01   4.9223378e-07
   9.2443106e-01   4.7610398e-07
   9.2632539e-01   4.5604340e-07
   9.2821971e-01   4.3977220e-07
   9.3011404e-01   4.1823862e-07
   9.3200837e-01   4.0756289e-07
   9.3390269e-01   3.8140722e-07
   9.3579702e-01   3.6851564e-07
   9.3769134e-01   3.5448916e-07
   9.3958567e-01   3.4156694e-07
   9.4148000e-01   3.3277417e-07
   9.4337432e-01   3.1507958e-07
   9.4526865e-01   3.0214173e-07
   9.4716297e-01   2.7753331e-07
   9.4905730e-01   2.7171086e-07
   9.5095163e-01   2.6667294e-07
   9.5284595e-01   2.5938201e-07
   9.5474028e-01   2.4549128e-07
   9.5663460e-01   2.3564072e-07
   9.5852893e-01   2.2678507e-07
   9.6042326e-01   2.1497233e-07
   9.6231758e-01   2.0860219e-07
   9.6421191e-01   2.0293497e-07
   9.6610623e-01   1.9402459e-07
   9.6800056e-01   1.8907044e-07
   9.6989489e-01   1.7788301e-07
   9.7178921e-01   1.6945130e-07
   9.7368354e-01   1.6356310e-07
   9.7557786e-01   1.5747748e-07
   9.7747219e-01   1.5337587e-07
   9.7936652e-01   1.4485459e-07
   9.8126084e-01   1.4212635e-07
   9.8315517e-01   1.3612589e-07
   9.8504949e-01   1.2632412e-07
   9.8694382e-01   1.2117278e-07
   9.8883815e-01   1.1758579e-07
   9.9073247e-01   1.1273727e-07
   9.9262680e-01   1.0790134e-07
   9.9452112e-01   1.0283469e-07
   9.9641545e-01   9.9893060e-08
   9.9830978e-01   9.6106041e-08
   1.0002041e+00   9.0157361e-08
   1.0020984e+00   8.7196366e-08
   1.0039928e+00   8.3924903e-08
   1.0058871e+00   8.0785500e-08
   1.0077814e+00   7.7651297e-08
   1.0096757e+00   7.4988403e-08
   1.0115701e+00   7.1962907e-08
   1.0134644e+00   6.9175993e-08
   1.0153587e+00   6.6329342e-08
   1.0172530e+00   6.3999028e-08
   1.0191474e+00   6.1552492e-08
   1.0210417e+00   6.0541124e-08
   1.0229360e+00   5.8099656e-08
   1.0248303e+00   5.5424574e-08
   1.0267247e+00   5.2043292e-08
   1.0286190e+00   4.9477076e-08
   1.0305133e+00   4.8065805e-08
   1.0324076e+00   4.7078923e-08
   1.0343020e+00   4.4786311e-08
   1.0361963e+00   4.3175317e-08
   1.0380906e+00   3.9983269e-08
   1.0399849e+00   3.9086309e-08
   1.0418793e+00   3.7204601e-08
   1.0437736e+00   3.5757700e-08
   1.0456679e+00   3.4681693e-08
   1.0475622e+00   3.2827948e-08
   1.0494566e+00   3.1592756e-08
   1.0513509e+00   3.0109506e-08
   1.0532452e+00   2.9254214e-08
   1.0551396e+00   2.8851762e-08
   1.0570339e+00   2.7592565e-08
   1.0589282e+00   2.5921654e-08
   1.0608225e+00   2.5420481e-08
   1.0627169e+00   2.4344084e-08
   1.0646112e+00   2.3543450e-08
   1.0665055e+00   2.2878246e-08
   1.0683998e+00   2.1616496e-08
   1.0702942e+00   2.0787561e-08
   1.0721885e+00   1.9897561e-08
   1.0740828e+00   1.9503223e-08
   1.0759771e+00   1.8752826e-08
   1.0778715e+00   1.7963325e-08
   1.0797658e+00   1.7333209e-08
   1.0816601e+00   1.6735949e-08
   1.0835544e+00   1.5775083e-08
   1.0854488e+00   1.4744088e-08
   1.0873431e+00   1.4425680e-08
   1.0892374e+00   1.3624957e-08
   1.0911317e+00   1.3013184e-08
   1.0930261e+00   1.2455109e-08
   1.0949204e+00   1.2039877e-08
   1.0968147e+00   1.1482086e-08
   1.0987091e+00   1.1192668e-08
   1.1006034e+00   1.0756280e-08
   1.1024977e+00   1.0181195e-08
   1.1043920e+00   9.7361451e-09
   1.1062864e+00   9.4808743e-09
   1.1081807e+00   8.8698411e-09
   1.1100750e+00   8.5116105e-09
   1.1119693e+00   8.3565748e-09
   1.1138637e+00   8.1026372e-09
   1.1157580e+00   7.6821225e-09
   1.1176523e+00   7.4179992e-09
   1.1195466e+00   7.1767169e-09
   1.1214410e+00   6.7903817e-09
   1.1233353e+00   6.6745744e-09
   1.1252296e+00   6.4744947e-09
   1.1271239e+00   6.2520564e-09
   1.1290183e+00   6.0235199e-09
   1.1309126e+00   5.7530485e-09
   1.1328069e+00   5.3483553e-09
   1.1347012e+00   5.1468309e-09
   1.1365956e+00   5.0737079e-09
   1.1384899e+00   4.7973965e-09
   1.1403842e+00   4.6757378e-09
   1.1422785e+00   4.4240391e-09
   1.1441729e+00   4.1776310e-09
   1.1460672e+00   4.0921435e-09
   1.1479615e+00   3.9305870e-09
   1.1498559e+00   3.8202796e-09
   1.1517502e+00   3.6894162e-09
   1.1536445e+00   3.4759589e-09
   1.1555388e+00   3.3676251e-09
   1.1574332e+00   3.1588553e-09
   1.1593275e+00   3.0247977e-09
   1.1612218e+00   2.9240491e-09
   1.1631161e+00   2.8093652e-09
   1.1650105e+00   2.7326787e-09
   1.1669048e+00   2.6584495e-09
   1.1687991e+00   2.5576339e-09
   1.1706934e+00   2.5089306e-09
   1.1725878e+00   2.3450245e-09
   1.1744821e+00   2.2903606e-09
   1.1763764e+00   2.2229956e-09
   1.1782707e+00   2.1081301e-09
   1.1801651e+00   2.0295516e-09
   1.1820594e+00   1.9522430e-09
   1.1839537e+00   1.8759512e-09
   1.1858480e+00   1.8057126e-09
   1.1877424e+00   1.7197006e-09
   1.1896367e+00   1.6543857e-09
   1.1915310e+00   1.5588764e-09
   1.1934253e+00   1.4935282e-09
   1.1953197e+00   1.4741885e-09
   1.1972140e+00   1.4080046e-09
   1.1991083e+00   1.3338771e-09
   1.2010027e+00   1.2689914e-09
   1.2028970e+00   1.2293218e-09
   1.2047913e+00   1.1895520e-09
   1.2066856e+00   1.1357754e-09
   1.2085800e+00   1.0585793e-09
   1.2104743e+00   1.0402810e-09
   1.2123686e+00   9.9916231e-10
   1.2142629e+00   9.6298070e-10
   1.2161573e+00   9.1122643e-10
   1.2180516e+00   8.7845042e-10
   1.2199459e+00   8.5182883e-10
   1.2218402e+00   8.3430507e-10
   1.2237346e+00   7.8972118e-10
   1.2256289e+00   7.5748674e-10
   1.2275232e+00   7.3673712e-10
   1.2294175e+00   7.0550477e-10
   1.2313119e+00   6.7634209e-10
   1.2332062e+00   6.4598149e-10
   1.2351005e+00   6.1613059e-10
   1.2369948e+00   6.0637917e-10
   1.2388892e+00   5.6584604e-10
   1.2407835e+00   5.4952243e-10
   1.2426778e+00   5.2216143e-10
   1.2445721e+00   5.0477689e-10
   1.2464665e+00   4.8124515e-10
   1.2483608e+00   4.6612270e-10
   1.2502551e+00   4.4610848e-10
   1.2521495e+00   4.3004822e-10
   1.2540438e+00   4.1517456e-10
   1.2559381e+00   3.9748083e-10
   1.2578324e+00   3.8500347e-10
   1.2597268e+00   3.6189818e-10
   1.2616211e+00   3.5189784e-10
   1.2635154e+00   3.4103920e-10
   1.2654097e+00   3.2409386e-10
   1.2673041e+00   3.1751957e-10
   1.2691984e+00   3.0515368e-10
   1.2710927e+00   2.8931491e-10
   1.2729870e+00   2.7072466e-10
   1.2748814e+00   2.6161484e-10
   1.2767757e+00   2.5115621e-10
   1.2786700e+00   2.4189206e-10
   1.2805643e+00   2.3260371e-10
   1.2824587e+00   2.2398350e-10
   1.2843530e+00   2.1353252e-10
   1.2862473e+00   2.0905122e-10
   1.2881416e+00   1.9857183e-10
   1.2900360e+00   1.8793123e-10
   1.2919303e+00   1.8256130e-10
   1.2938246e+00   1.7519475e-10
   1.2957189e+00   1.6879764e-10
   1.2976133e+00   1.6465251e-10
   1.2995076e+00   1.5591606e-10
   1.3014019e+00   1.5233281e-10
   1.3032963e+00   1.4687829e-10
   1.3051906e+00   1.3911050e-10
   1.3070849e+00   1.3289658e-10
   1.3089792e+00   1.2780910e-10
   1.3108736e+00   1.2218315e-10
   1.3127679e+00   1.1729306e-10
   1.3146622e+00   1.1144685e-10
   1.3165565e+00   1.0840417e-10
   1.3184509e+00   1.0329249e-10
   1.3203452e+00   9.9851460e-11
   1.3222395e+00   9.6971542e-11
   1.3241338e+00   9.3676400e-11
   1.3260282e+00   9.0395025e-11
   1.3279225e+00   8.4534935e-11
   1.3298168e+00   8.1011198e-11
   1.3317111e+00   7.9305673e-11
   1.3336055e+00   7.7565732e-11
   1.3354998e+00   7.3352324e-11
   1.3373941e+00   7.2109430e-11
   1.3392884e+00   6.8744566e-11
   1.3411828e+00   6.4949379e-11
   1.3430771e+00   6.3030248e-11
   1.3449714e+00   6.1004091e-11
   1.3468657e+00   5.8288263e-11
   1.3487601e+00   5.5014215e-11
   1.3506544e+00   5.3367755e-11
   1.3525487e+00   5.1077143e-11
   1.3544431e+00   4.9291571e-11
   1.3563374e+00   4.7180704e-11
   1.3582317e+00   4.4822590e-11
   1.3601260e+00   4.2931880e-11
   1.3620204e+00   4.1003645e-11
   1.3639147e+00   3.9575676e-11
   1.3658090e+00   3.7721826e-11
   1.3677033e+00   3.5617287e-11
   1.3695977e+00   3.4896863e-11
   1.3714920e+00   3.3277381e-11
   1.3733863e+00   3.2663428e-11
   1.3752806e+00   3.1334713e-11
   1.3771750e+00   2.9740432e-11
   1.3790693e+00   2.8315572e-11
   1.3809636e+00   2.7114311e-11
   1.3828579e+00   2.6109559e-11
   1.3847523e+00   2.5291103e-11
   1.3866466e+00   2.4060864e-11
   1.3885409e+00   2.3395175e-11
   1.3904352e+00   2.2029933e-11
   1.3923296e+00   2.1414648e-11
   1.3942239e+00   2.0708657e-11
   1.3961182e+00   2.0307978e-11
   1.3980126e+00   1.9460211e-11
   1.3999069e+00   1.8385959e-11
   1.4018012e+00   1.8008040e-11
   1.4036955e+00   1.7258861e-11
   1.4055899e+00   1.6592061e-11
   1.4074842e+00   1.5731416e-11
   1.4093785e+00   1.4845347e-11
   1.4112728e+00   1.4474644e-11
   1.4131672e+00   1.3795187e-11
   1.4150615e+00   1.3364865e-11
   1.4169558e+00   1.2915669e-11
   1.4188501e+00   1.2319923e-11
   1.4207445e+00   1.1953327e-11
   1.4226388e+00   1.1222689e-11
   1.4245331e+00   1.0881962e-11
   1.4264274e+00   1.0516810e-11
   1.4283218e+00   1.0071499e-11
   1.4302161e+00   9.7279962e-12
   1.4321104e+00   9.3516306e-12
   1.4340047e+00   9.1271435e-12
   1.4358991e+00   8.7032603e-12
   1.4377934e+00   8.4379170e-12
   1.4396877e+00   7.7611251e-12
   1.4415820e+00   7.4156237e-12
   1.4434764e+00   7.1541661e-12
   1.4453707e+00   6.9244610e-12
   1.4472650e+00   6.7379435e-12
   1.4491594e+00   6.5176753e-12
   1.4510537e+00   6.2306826e-12
   1.4529480e+00   6.0014216e-12
   1.4548423e+00   5.6173954e-12
   1.4567367e+00   5.4134475e-12
   1.4586310e+00   5.1649796e-12
   1.4605253e+00   5.0097704e-12
   1.4624196e+00   4.8021587e-12
   1.4643140e+00   4.6195270e-12
   1.4662083e+00   4.3974824e-12
   1.4681026e+00   4.1857628e-12
   1.4699969e+00   3.9894754e-12
   1.4718913e+00   3.8323789e-12
   1.4737856e+00   3.7221337e-12
   1.4756799e+00   3.6324277e-12
   1.4775742e+00   3.5389469e-12
   1.4794686e+00   3.4883207e-12
   1.4813629e+00   3.2092107e-12
   1.4832572e+00   3.0446756e-12
   1.4851515e+00   2.9432012e-12
   1.4870459e+00   2.8628211e-12
   1.4889402e+00   2.7658986e-12
   1.4908345e+00   2.6538771e-12
   1.4927288e+00   2.6000313e-12
   1.4946232e+00   2.4785729e-12
   1.4965175e+00   2.3001601e-12
   1.4984118e+00   2.1991298e-12
   1.5003062e+00   2.1267432e-12
   1.5022005e+00   2.0805579e-12
   1.5040948e+00   1.9100277e-12
   1.5059891e+00   1.8544055e-12
   1.5078835e+00   1.7843504e-12
   1.5097778e+00   1.7060797e-12
   1.5116721e+00   1.6722179e-12
   1.5135664e+00   1.5840662e-12
   1.5154608e+00   1.5316637e-12
   1.5173551e+00   1.5026869e-12
   1.5192494e+00   1.4269697e-12
   1.5211437e+00   1.3653523e-12
   1.5230381e+00   1.3173906e-12
   1.5249324e+00   1.2621015e-12
   1.5268267e+00   1.2274626e-12
   1.5287210e+00   1.1699530e-12
   1.5306154e+00   1.1104451e-12
   1.5325097e+00   1.0743628e-12
   1.5344040e+00   1.0056400e-12
   1.5362983e+00   9.7899466e-13
   1.5381927e+00   9.5612407e-13
   1.5400870e+00   9.2093000e-13
   1.5419813e+00   8.7685414e-13
   1.5438756e+00   8.5620400e-13
   1.5457700e+00   8.2578389e-13
   1.5476643e+00   7.7227114e-13
   1.5495586e+00   7.4640294e-13
   1.5514530e+00   7.2741813e-13
   1.5533473e+00   7.1365136e-13
   1.5552416e+00   6.7701400e-13
   1.5571359e+00   6.4959149e-13
   1.5590303e+00   6.0040861e-13
   1.5609246e+00   5.7598371e-13
   1.5628189e+00   5.5899729e-13
   1.5647132e+00   5.4456439e-13
   1.5666076e+00   5.2979843e-13
   1.5685019e+00   5.0637272e-13
   1.5703962e+00   4.8117066e-13
   1.5722905e+00   4.5985438e-13
   1.5741849e+00   4.3853809e-13
   1.5760792e+00   4.2699178e-13
   1.5779735e+00   4.1522341e-13
   1.5798678e+00   3.9068748e-13
   1.5817622e+00   3.7447823e-13
   1.5836565e+00   3.6459724e-13
   1.5855508e+00   3.4450220e-13
   1.5874451e+00   3.2929215e-13
   1.5893395e+00   3.1707970e-13
   1.5912338e+00   3.0320191e-13
   1.5931281e+00   2.9065639e-13
   1.5950224e+00   2.8588243e-13
   1.5969168e+00   2.7022828e-13
   1.5988111e+00   2.6245672e-13
   1.6007054e+00   2.4991120e-13
   1.6025998e+00   2.4380498e-13
   1.6044941e+00   2.3403501e-13
   1.6063884e+00   2.2204460e-13
   1.6082827e+00   2.1138646e-13
   1.6101771e+00   2.0339286e-13
   1.6120714e+00   1.9784174e-13
   1.6139657e+00   1.8951507e-13
   1.6158600e+00   1.8207658e-13
   1.6177544e+00   1.7452706e-13
   1.6196487e+00   1.6642243e-13
   1.6215430e+00   1.6098234e-13
   1.6234373e+00   1.5232260e-13
   1.6253317e+00   1.4899193e-13
   1.6272260e+00   1.4510615e-13
   1.6291203e+00   1.3888890e-13
   1.6310146e+00   1.3233858e-13
   1.6329090e+00   1.2523316e-13
   1.6348033e+00   1.2012613e-13
   1.6366976e+00   1.1657342e-13
   1.6385919e+00   1.1379786e-13
   1.6404863e+00   1.0724754e-13
   1.6423806e+00   1.0236256e-13
   1.6442749e+00   1.0047518e-13
   1.6461692e+00   9.7477582e-14
   1.6480636e+00   9.2370556e-14
   1.6499579e+00   9.0816243e-14
   1.6518522e+00   8.6819441e-14
   1.6537466e+00   8.1268325e-14
   1.6556409e+00   7.8381746e-14
   1.6575352e+00   7.5162099e-14
   1.6594295e+00   7.1942452e-14
   1.6613239e+00   6.8167694e-14
   1.6632182e+00   6.7390538e-14
   1.6651125e+00   6.2394534e-14
   1.6670068e+00   6.0951244e-14
   1.6689012e+00   5.8841820e-14
   1.6707955e+00   5.4733995e-14
   1.6726898e+00   5.3290705e-14
   1.6745841e+00   5.1958438e-14
   1.6764785e+00   4.9404925e-14
   1.6783728e+00   4.8627768e-14
   1.6802671e+00   4.6185278e-14
   1.6821614e+00   4.4186876e-14
   1.6840558e+00   4.2632564e-14
   1.6859501e+00   4.1411319e-14
   1.6878444e+00   3.9857007e-14
   1.6897387e+00   3.8080650e-14
   1.6916331e+00   3.5971226e-14
   1.6935274e+00   3.5305092e-14
   1.6954217e+00   3.3972825e-14
   1.6973161e+00   3.2307490e-14
   1.6992104e+00   3.1308289e-14
   1.7011047e+00   2.9976022e-14
   1.7029990e+00   2.9087843e-14
   1.7048934e+00   2.7644553e-14
   1.7067877e+00   2.6423308e-14
   1.7086820e+00   2.5424107e-14
   1.7105763e+00   2.3980817e-14
   1.7124707e+00   2.2870594e-14
   1.7143650e+00   2.1982416e-14
   1.7162593e+00   2.1094237e-14
   1.7181536e+00   2.0095037e-14
   1.7200480e+00   1.9428903e-14
   1.7219423e+00   1.8873791e-14
   1.7238366e+00   1.8207658e-14
   1.7257309e+00   1.7430501e-14
   1.7276253e+00   1.7097435e-14
   1.7295196e+00   1.5987212e-14
   1.7314139e+00   1.5321078e-14
   1.7333082e+00   1.4765966e-14
   1.7352026e+00   1.3988810e-14
   1.7370969e+00   1.3544721e-14
   1.7389912e+00   1.2878587e-14
   1.7408855e+00   1.2323476e-14
   1.7427799e+00   1.1990409e-14
   1.7446742e+00   1.1657342e-14
   1.7465685e+00   1.1102230e-14
   1.7484629e+00   1.0658141e-14
   1.7503572e+00   1.0436096e-14
   1.7522515e+00   9.9920072e-15
   1.7541458e+00   9.5479180e-15
   1.7560402e+00   9.3258734e-15
   1.7579345e+00   8.7707619e-15
   1.7598288e+00   8.6597396e-15
   1.7617231e+00   8.2156504e-15
   1.7636175e+00   7.8825835e-15
   1.7655118e+00   7.4384943e-15
   1.7674061e+00   7.1054274e-15
   1.7693004e+00   6.8833828e-15
   1.7711948e+00   6.6613381e-15
   1.7730891e+00   6.4392935e-15
   1.7749834e+00   5.9952043e-15
   1.7768777e+00   5.8841820e-15
   1.7787721e+00   5.7731597e-15
   1.7806664e+00   5.4400928e-15
   1.7825607e+00   5.1070259e-15
   1.7844550e+00   4.8849813e-15
   1.7863494e+00   4.7739590e-15
   1.7882437e+00   4.6629367e-15
   1.7901380e+00   4.3298698e-15
   1.7920323e+00   4.2188475e-15
   1.7939267e+00   3.9968029e-15
   1.7958210e+00   3.7747583e-15
   1.7977153e+00   3.6637360e-15
   1.7996097e+00   3.5527137e-15
   1.8015040e+00   3.4416914e-15
   1.8033983e+00   3.3306691e-15
   1.8052926e+00   3.1086245e-15
   1.8071870e+00   2.9976022e-15
   1.8090813e+00   2.8865799e-15
   1.8109756e+00   2.5535130e-15
   1.8128699e+00   2.5535130e-15
   1.8147643e+00   2.4424907e-15
   1.8166586e+00   2.3314684e-15
   1.8185529e+00   2.2204460e-15
   1.8204472e+00   2.1094237e-15
   1.8223416e+00   2.1094237e-15
   1.8242359e+00   1.9984014e-15
   1.8261302e+00   1.8873791e-15
   1.8280245e+00   1.8873791e-15
   1.8299189e+00   1.8873791e-15
   1.8318132e+00   1.7763568e-15
   1.8337075e+00   1.6653345e-15
   1.8356018e+00   1.6653345e-15
   1.8374962e+00   1.5543122e-15
   1.8393905e+00   1.4432899e-15
   1.8412848e+00   1.4432899e-15
   1.8431791e+00   1.3322676e-15
   1.8450735e+00   1.3322676e-15
   1.8469678e+00   1.2212453e-15
   1.8488621e+00   1.2212453e-15
   1.8507565e+00   1.1102230e-15
   1.8526508e+00   1.1102230e-15
   1.8545451e+00   9.9920072e-16
   1.8564394e+00   9.9920072e-16
   1.8583338e+00   9.9920072e-16
   1.8602281e+00   7.7715612e-16
   1.8621224e+00   7.7715612e-16
   1.8640167e+00   7.7715612e-16
   1.8659111e+00   6.6613381e-16
   1.8678054e+00   6.6613381e-16
   1.8696997e+00   6.6613381e-16
   1.8715940e+00   6.6613381e-16
   1.8734884e+00   5.5511151e-16
   1.8753827e+00   5.5511151e-16
   1.8772770e+00   5.5511151e-16
   1.8791713e+00   4.4408921e-16
   1.8810657e+00   4.4408921e-16
   1.8829600e+00   4.4408921e-16
   1.8848543e+00   4.4408921e-16
   1.8867486e+00   3.3306691e-16
   1.8886430e+00   3.3306691e-16
   1.8905373e+00   3.3306691e-16
   1.8924316e+00   3.3306691e-16
   1.8943259e+00   3.3306691e-16
   1.8962203e+00   2.2204460e-16
   1.8981146e+00   2.2204460e-16
   1.9000089e+00   2.2204460e-16
   1.9019033e+00   2.2204460e-16
   1.9037976e+00   2.2204460e-16
   1.9056919e+00   2.2204460e-16
   1.9075862e+00   2.2204460e-16
   1.9094806e+00   2.2204460e-16
   1.9113749e+00   2.2204460e-16
   1.9132692e+00   2.2204460e-16
   1.9151635e+00   2.2204460e-16
   1.9170579e+00   2.2204460e-16
   1.9189522e+00   1.1102230e-16
   1.9208465e+00   1.1102230e-16
   1.9227408e+00   1.1102230e-16
   1.9246352e+00   1.1102230e-16
   1.9265295e+00   1.1102230e-16
   1.9284238e+00   1.1102230e-16
   1.9303181e+00   1.1102230e-16
   1.9322125e+00   1.1102230e-16
   1.9341068e+00   0.0000000e+00
   1.9360011e+00   0.0000000e+00
   1.9378954e+00   0.0000000e+00
   1.9397898e+00   0.0000000e+00
   1.9416841e+00   0.0000000e+00
   1.9435784e+00   0.0000000e+00
   1.9454727e+00   0.0000000e+00
   1.9473671e+00   0.0000000e+00
   1.9492614e+00   0.0000000e+00
   1.9511557e+00   0.0000000e+00
   1.9530501e+00   0.0000000e+00
   1.9549444e+00   0.0000000e+00
   1.9568387e+00   0.0000000e+00
   1.9587330e+00   0.0000000e+00
   1.9606274e+00   0.0000000e+00
   1.9625217e+00   0.0000000e+00
   1.9644160e+00   0.0000000e+00
   1.9663103e+00   0.0000000e+00
   1.9682047e+00   0.0000000e+00
   1.9700990e+00   0.0000000e+00
   1.9719933e+00   0.0000000e+00
   1.9738876e+00   0.0000000e+00
   1.9757820e+00   0.0000000e+00
   1.9776763e+00   0.0000000e+00
   1.9795706e+00   0.0000000e+00
   1.9814649e+00   0.0000000e+00
   1.9833593e+00   0.0000000e+00
   1.9852536e+00   0.0000000e+00
   1.9871479e+00   0.0000000e+00
   1.9890422e+00   0.0000000e+00
   1.9909366e+00   0.0000000e+00
   1.9928309e+00   0.0000000e+00
   1.9947252e+00   0.0000000e+00
   1.9966196e+00   0.0000000e+00
   1.9985139e+00   0.0000000e+00
   2.0004082e+00   0.0000000e+00
   2.0023025e+00   0.0000000e+00
   2.0041969e+00   0.0000000e+00
   2.0060912e+00   0.0000000e+00
   2.0079855e+00   0.0000000e+00
   2.0098798e+00   0.0000000e+00
   2.0117742e+00   0.0000000e+00
   2.0136685e+00   0.0000000e+00
   2.0155628e+00   0.0000000e+00
   2.0174571e+00   0.0000000e+00
   2.0193515e+00   0.0000000e+00
   2.0212458e+00   0.0000000e+00
   2.0231401e+00   0.0000000e+00
   2.0250344e+00   0.0000000e+00
   2.0269288e+00   0.0000000e+00
   2.0288231e+00   0.0000000e+00
   2.0307174e+00   0.0000000e+00
   2.0326117e+00   0.0000000e+00
   2.0345061e+00   0.0000000e+00
   2.0364004e+00   0.0000000e+00
   2.0382947e+00   0.0000000e+00
   2.0401890e+00   0.0000000e+00
   2.0420834e+00   0.0000000e+00
   2.0439777e+00   0.0000000e+00
   2.0458720e+00   0.0000000e+00
   2.0477664e+00   0.0000000e+00
   2.0496607e+00   0.0000000e+00
   2.0515550e+00   0.0000000e+00
   2.0534493e+00   0.0000000e+00
   2.0553437e+00   0.0000000e+00
   2.0572380e+00   0.0000000e+00
   2.0591323e+00   0.0000000e+00
   2.0610266e+00   0.0000000e+00
   2.0629210e+00   0.0000000e+00
   2.0648153e+00   0.0000000e+00
   2.0667096e+00   0.0000000e+00
   2.0686039e+00   0.0000000e+00
   2.0704983e+00   0.0000000e+00
   2.0723926e+00   0.0000000e+00
   2.0742869e+00   0.0000000e+00
   2.0761812e+00   0.0000000e+00
   2.0780756e+00   0.0000000e+00
   2.0799699e+00   0.0000000e+00
   2.0818642e+00   0.0000000e+00
   2.0837585e+00   0.0000000e+00
   2.0856529e+00   0.0000000e+00
   2.0875472e+00   0.0000000e+00
   2.0894415e+00   0.0000000e+00
   2.0913358e+00   0.0000000e+00
   2.0932302e+00   0.0000000e+00
   2.0951245e+00   0.0000000e+00
   2.0970188e+00   0.0000000e+00
   2.0989132e+00   0.0000000e+00
   2.1008075e+00   0.0000000e+00
   2.1027018e+00   0.0000000e+00
   2.1045961e+00   0.0000000e+00
   2.1064905e+00   0.0000000e+00
   2.1083848e+00   0.0000000e+00
   2.1102791e+00   0.0000000e+00
   2.1121734e+00   0.0000000e+00
   2.1140678e+00   0.0000000e+00
   2.1159621e+00   0.0000000e+00
   2.1178564e+00   0.0000000e+00
   2.1197507e+00   0.0000000e+00
   2.1216451e+00   0.0000000e+00
   2.1235394e+00   0.0000000e+00
   2.1254337e+00   0.0000000e+00
   2.1273280e+00   0.0000000e+00
   2.1292224e+00   0.0000000e+00
   2.1311167e+00   0.0000000e+00
   2.1330110e+00   0.0000000e+00
   2.1349053e+00   0.0000000e+00
   2.1367997e+00   0.0000000e+00
   2.1386940e+00   0.0000000e+00
   2.1405883e+00   0.0000000e+00
   2.1424826e+00   0.0000000e+00
   2.1443770e+00   0.0000000e+00
   2.1462713e+00   0.0000000e+00
   2.1481656e+00   0.0000000e+00
   2.1500600e+00   0.0000000e+00
   2.1519543e+00   0.0000000e+00
   2.1538486e+00   0.0000000e+00
   2.1557429e+00   0.0000000e+00
   2.1576373e+00   0.0000000e+00
   2.1595316e+00   0.0000000e+00
   2.1614259e+00   0.0000000e+00
   2.1633202e+00   0.0000000e+00
   2.1652146e+00   0.0000000e+00
   2.1671089e+00   0.0000000e+00
   2.1690032e+00   0.0000000e+00
   2.1708975e+00   0.0000000e+00
   2.1727919e+00   0.0000000e+00
   2.1746862e+00   0.0000000e+00
   2.1765805e+00   0.0000000e+00
   2.1784748e+00   0.0000000e+00
   2.1803692e+00   0.0000000e+00
   2.1822635e+00   0.0000000e+00
   2.1841578e+00   0.0000000e+00
   2.1860521e+00   0.0000000e+00
   2.1879465e+00   0.0000000e+00
   2.1898408e+00   0.0000000e+00
   2.1917351e+00   0.0000000e+00
   2.1936294e+00   0.0000000e+00
   2.1955238e+00   0.0000000e+00
   2.1974181e+00   0.0000000e+00
   2.1993124e+00   0.0000000e+00
   2.2012068e+00   0.0000000e+00
   2.2031011e+00   0.0000000e+00
   2.2049954e+00   0.0000000e+00
   2.2068897e+00   0.0000000e+00
   2.2087841e+00   0.0000000e+00
   2.2106784e+00   0.0000000e+00
   2.2125727e+00   0.0000000e+00
   2.2144670e+00   0.0000000e+00
   2.2163614e+00   0.0000000e+00
   2.2182557e+00   0.0000000e+00
   2.2201500e+00   0.0000000e+00
   2.2220443e+00   0.0000000e+00
   2.2239387e+00   0.0000000e+00
   2.2258330e+00   0.0000000e+00
   2.2277273e+00   0.0000000e+00
   2.2296216e+00   0.0000000e+00
   2.2315160e+00   0.0000000e+00
   2.2334103e+00   0.0000000e+00
   2.2353046e+00   0.0000000e+00
   2.2371989e+00   0.0000000e+00
   2.2390933e+00   0.0000000e+00
   2.2409876e+00   0.0000000e+00
   2.2428819e+00   0.0000000e+00
   2.2447762e+00   0.0000000e+00
   2.2466706e+00   0.0000000e+00
   2.2485649e+00   0.0000000e+00
   2.2504592e+00   0.0000000e+00
   2.2523536e+00   0.0000000e+00
   2.2542479e+00   0.0000000e+00
   2.2561422e+00   0.0000000e+00
   2.2580365e+00   0.0000000e+00
   2.2599309e+00   0.0000000e+00
   2.2618252e+00   0.0000000e+00
   2.2637195e+00   0.0000000e+00
   2.2656138e+00   0.0000000e+00
   2.2675082e+00   0.0000000e+00
   2.2694025e+00   0.0000000e+00
   2.2712968e+00   0.0000000e+00
   2.2731911e+00   0.0000000e+00
   2.2750855e+00   0.0000000e+00
   2.2769798e+00   0.0000000e+00
   2.2788741e+00   0.0000000e+00
   2.2807684e+00   0.0000000e+00
   2.2826628e+00   0.0000000e+00
   2.2845571e+00   0.0000000e+00
   2.2864514e+00   0.0000000e+00
   2.2883457e+00   0.0000000e+00
   2.2902401e+00   0.0000000e+00
   2.2921344e+00   0.0000000e+00
   2.2940287e+00   0.0000000e+00
   2.2959231e+00   0.0000000e+00
   2.2978174e+00   0.0000000e+00
   2.2997117e+00   0.0000000e+00
   2.3016060e+00   0.0000000e+00
   2.3035004e+00   0.0000000e+00
   2.3053947e+00   0.0000000e+00
   2.3072890e+00   0.0000000e+00
   2.3091833e+00   0.0000000e+00
   2.3110777e+00   0.0000000e+00
   2.3129720e+00   0.0000000e+00
   2.3148663e+00   0.0000000e+00
   2.3167606e+00   0.0000000e+00
   2.3186550e+00   0.0000000e+00
   2.3205493e+00   0.0000000e+00
   2.3224436e+00   0.0000000e+00
   2.3243379e+00   0.0000000e+00
   2.3262323e+00   0.0000000e+00
   2.3281266e+00   0.0000000e+00
   2.3300209e+00   0.0000000e+00
   2.3319152e+00   0.0000000e+00
   2.3338096e+00   0.0000000e+00
   2.3357039e+00   0.0000000e+00
   2.3375982e+00   0.0000000e+00
   2.3394925e+00   0.0000000e+00
   2.3413869e+00   0.0000000e+00
   2.3432812e+00   0.0000000e+00
   2.3451755e+00   0.0000000e+00
   2.3470699e+00   0.0000000e+00
   2.3489642e+00   0.0000000e+00
   2.3508585e+00   0.0000000e+00
   2.3527528e+00   0.0000000e+00
   2.3546472e+00   0.0000000e+00
   2.3565415e+00   0.0000000e+00
   2.3584358e+00   0.0000000e+00
   2.3603301e+00   0.0000000e+00
   2.3622245e+00   0.0000000e+00
   2.3641188e+00   0.0000000e+00
   2.3660131e+00   0.0000000e+00
   2.3679074e+00   0.0000000e+00
   2.3698018e+00   0.0000000e+00
   2.3716961e+00   0.0000000e+00
   2.3735904e+00   0.0000000e+00
   2.3754847e+00   0.0000000e+00
   2.3773791e+00   0.0000000e+00
   2.3792734e+00   0.0000000e+00
   2.3811677e+00   0.0000000e+00
   2.3830620e+00   0.0000000e+00
   2.3849564e+00   0.0000000e+00
   2.3868507e+00   0.0000000e+00
   2.3887450e+00   0.0000000e+00
   2.3906393e+00   0.0000000e+00
   2.3925337e+00   0.0000000e+00
   2.3944280e+00   0.0000000e+00
   2.3963223e+00   0.0000000e+00
   2.3982167e+00   0.0000000e+00
   2.4001110e+00   0.0000000e+00
   2.4020053e+00   0.0000000e+00
   2.4038996e+00   0.0000000e+00
   2.4057940e+00   0.0000000e+00
   2.4076883e+00   0.0000000e+00
   2.4095826e+00   0.0000000e+00
   2.4114769e+00   0.0000000e+00
   2.4133713e+00   0.0000000e+00
   2.4152656e+00   0.0000000e+00
   2.4171599e+00   0.0000000e+00
   2.4190542e+00   0.0000000e+00
   2.4209486e+00   0.0000000e+00
   2.4228429e+00   0.0000000e+00
   2.4247372e+00   0.0000000e+00
   2.4266315e+00   0.0000000e+00
   2.4285259e+00   0.0000000e+00
   2.4304202e+00   0.0000000e+00
   2.4323145e+00   0.0000000e+00
   2.4342088e+00   0.0000000e+00
   2.4361032e+00   0.0000000e+00
   2.4379975e+00   0.0000000e+00
   2.4398918e+00   0.0000000e+00
   2.4417861e+00   0.0000000e+00
   2.4436805e+00   0.0000000e+00
   2.4455748e+00   0.0000000e+00
   2.4474691e+00   0.0000000e+00
   2.4493635e+00   0.0000000e+00
   2.4512578e+00   0.0000000e+00
   2.4531521e+00   0.0000000e+00
   2.4550464e+00   0.0000000e+00
   2.4569408e+00   0.0000000e+00
   2.4588351e+00   0.0000000e+00
   2.4607294e+00   0.0000000e+00
   2.4626237e+00   0.0000000e+00
   2.4645181e+00   0.0000000e+00
   2.4664124e+00   0.0000000e+00
   2.4683067e+00   0.0000000e+00
   2.4702010e+00   0.0000000e+00
   2.4720954e+00   0.0000000e+00
   2.4739897e+00   0.0000000e+00
   2.4758840e+00   0.0000000e+00
   2.4777783e+00   0.0000000e+00
   2.4796727e+00   0.0000000e+00
   2.4815670e+00   0.0000000e+00
   2.4834613e+00   0.0000000e+00
   2.4853556e+00   0.0000000e+00
   2.4872500e+00   0.0000000e+00
   2.4891443e+00   0.0000000e+00
   2.4910386e+00   0.0000000e+00
   2.4929329e+00   0.0000000e+00
   2.4948273e+00   0.0000000e+00
   2.4967216e+00   0.0000000e+00
   2.4986159e+00   0.0000000e+00
   2.5005103e+00   0.0000000e+00
   2.5024046e+00   0.0000000e+00
   2.5042989e+00   0.0000000e+00
   2.5061932e+00   0.0000000e+00
   2.5080876e+00   0.0000000e+00
   2.5099819e+00   0.0000000e+00
   2.5118762e+00   0.0000000e+00
   2.5137705e+00   0.0000000e+00
   2.5156649e+00   0.0000000e+00
   2.5175592e+00   0.0000000e+00
   2.5194535e+00   0.0000000e+00
   2.5213478e+00   0.0000000e+00
   2.5232422e+00   0.0000000e+00
   2.5251365e+00   0.0000000e+00
   2.5270308e+00   0.0000000e+00
   2.5289251e+00   0.0000000e+00
   2.5308195e+00   0.0000000e+00
   2.5327138e+00   0.0000000e+00
   2.5346081e+00   0.0000000e+00
   2.5365024e+00   0.0000000e+00
   2.5383968e+00   0.0000000e+00
   2.5402911e+00   0.0000000e+00
   2.5421854e+00   0.0000000e+00
   2.5440797e+00   0.0000000e+00
   2.5459741e+00   0.0000000e+00
   2.5478684e+00   0.0000000e+00
   2.5497627e+00   0.0000000e+00
   2.5516571e+00   0.0000000e+00
   2.5535514e+00   0.0000000e+00
   2.5554457e+00   0.0000000e+00
   2.5573400e+00   0.0000000e+00
   2.5592344e+00   0.0000000e+00
   2.5611287e+00   0.0000000e+00
   2.5630230e+00   0.0000000e+00
   2.5649173e+00   0.0000000e+00
   2.5668117e+00   0.0000000e+00
   2.5687060e+00   0.0000000e+00
   2.5706003e+00   0.0000000e+00
   2.5724946e+00   0.0000000e+00
   2.5743890e+00   0.0000000e+00
   2.5762833e+00   0.0000000e+00
   2.5781776e+00   0.0000000e+00
   2.5800719e+00   0.0000000e+00
   2.5819663e+00   0.0000000e+00
   2.5838606e+00   0.0000000e+00
   2.5857549e+00   0.0000000e+00
   2.5876492e+00   0.0000000e+00
   2.5895436e+00   0.0000000e+00
   2.5914379e+00   0.0000000e+00
   2.5933322e+00   0.0000000e+00
   2.5952266e+00   0.0000000e+00
   2.5971209e+00   0.0000000e+00
   2.5990152e+00   0.0000000e+00
   2.6009095e+00   0.0000000e+00
   2.6028039e+00   0.0000000e+00
   2.6046982e+00   0.0000000e+00
   2.6065925e+00   0.0000000e+00
   2.6084868e+00   0.0000000e+00
   2.6103812e+00   0.0000000e+00
   2.6122755e+00   0.0000000e+00
   2.6141698e+00   0.0000000e+00
   2.6160641e+00   0.0000000e+00
   2.6179585e+00   0.0000000e+00
   2.6198528e+00   0.0000000e+00
   2.6217471e+00   0.0000000e+00
   2.6236414e+00   0.0000000e+00
   2.6255358e+00   0.0000000e+00
   2.6274301e+00   0.0000000e+00
   2.6293244e+00   0.0000000e+00
   2.6312187e+00   0.0000000e+00
   2.6331131e+00   0.0000000e+00
   2.6350074e+00   0.0000000e+00
   2.6369017e+00   0.0000000e+00
   2.6387960e+00   0.0000000e+00
   2.6406904e+00   0.0000000e+00
   2.6425847e+00   0.0000000e+00
   2.6444790e+00   0.0000000e+00
   2.6463734e+00   0.0000000e+00
   2.6482677e+00   0.0000000e+00
   2.6501620e+00   0.0000000e+00
   2.6520563e+00   0.0000000e+00
   2.6539507e+00   0.0000000e+00
   2.6558450e+00   0.0000000e+00
   2.6577393e+00   0.0000000e+00
   2.6596336e+00   0.0000000e+00
   2.6615280e+00   0.0000000e+00
   2.6634223e+00   0.0000000e+00
   2.6653166e+00   0.0000000e+00
   2.6672109e+00   0.0000000e+00
   2.6691053e+00   0.0000000e+00
   2.6709996e+00   0.0000000e+00
   2.6728939e+00   0.0000000e+00
   2.6747882e+00   0.0000000e+00
   2.6766826e+00   0.0000000e+00
   2.6785769e+00   0.0000000e+00
   2.6804712e+00   0.0000000e+00
   2.6823655e+00   0.0000000e+00
   2.6842599e+00   0.0000000e+00
   2.6861542e+00   0.0000000e+00
   2.6880485e+00   0.0000000e+00
   2.6899428e+00   0.0000000e+00
   2.6918372e+00   0.0000000e+00
   2.6937315e+00   0.0000000e+00
   2.6956258e+00   0.0000000e+00
   2.6975202e+00   0.0000000e+00
   2.6994145e+00   0.0000000e+00
   2.7013088e+00   0.0000000e+00
   2.7032031e+00   0.0000000e+00
   2.7050975e+00   0.0000000e+00
   2.7069918e+00   0.0000000e+00
   2.7088861e+00   0.0000000e+00
   2.7107804e+00   0.0000000e+00
   2.7126748e+00   0.0000000e+00
   2.7145691e+00   0.0000000e+00
   2.7164634e+00   0.0000000e+00
   2.7183577e+00   0.0000000e+00
   2.7202521e+00   0.0000000e+00
   2.7221464e+00   0.0000000e+00
   2.7240407e+00   0.0000000e+00
   2.7259350e+00   0.0000000e+00
   2.7278294e+00   0.0000000e+00
   2.7297237e+00   0.0000000e+00
   2.7316180e+00   0.0000000e+00
   2.7335123e+00   0.0000000e+00
   2.7354067e+00   0.0000000e+00
   2.7373010e+00   0.0000000e+00
   2.7391953e+00   0.0000000e+00
   2.7410896e+00   0.0000000e+00
   2.7429840e+00   0.0000000e+00
   2.7448783e+00   0.0000000e+00
   2.7467726e+00   0.0000000e+00
   2.7486670e+00   0.0000000e+00
   2.7505613e+00   0.0000000e+00
   2.7524556e+00   0.0000000e+00
   2.7543499e+00   0.0000000e+00
   2.7562443e+00   0.0000000e+00
   2.7581386e+00   0.0000000e+00
   2.7600329e+00   0.0000000e+00
   2.7619272e+00   0.0000000e+00
   2.7638216e+00   0.0000000e+00
   2.7657159e+00   0.0000000e+00
   2.7676102e+00   0.0000000e+00
   2.7695045e+00   0.0000000e+00
   2.7713989e+00   0.0000000e+00
   2.7732932e+00   0.0000000e+00
   2.7751875e+00   0.0000000e+00
   2.7770818e+00   0.0000000e+00
   2.7789762e+00   0.0000000e+00
   2.7808705e+00   0.0000000e+00
   2.7827648e+00   0.0000000e+00
   2.7846591e+00   0.0000000e+00
   2.7865535e+00   0.0000000e+00
   2.7884478e+00   0.0000000e+00
   2.7903421e+00   0.0000000e+00
   2.7922364e+00   0.0000000e+00
   2.7941308e+00   0.0000000e+00
   2.7960251e+00   0.0000000e+00
   2.7979194e+00   0.0000000e+00
   2.7998138e+00   0.0000000e+00
   2.8017081e+00   0.0000000e+00
   2.8036024e+00   0.0000000e+00
   2.8054967e+00   0.0000000e+00
   2.8073911e+00   0.0000000e+00
   2.8092854e+00   0.0000000e+00
   2.8111797e+00   0.0000000e+00
   2.8130740e+00   0.0000000e+00
   2.8149684e+00   0.0000000e+00
   2.8168627e+00   0.0000000e+00
   2.8187570e+00   0.0000000e+00
   2.8206513e+00   0.0000000e+00
   2.8225457e+00   0.0000000e+00
   2.8244400e+00   0.0000000e+00
   2.8263343e+00   0.0000000e+00
   2.8282286e+00   0.0000000e+00
   2.8301230e+00   0.0000000e+00
   2.8320173e+00   0.0000000e+00
   2.8339116e+00   0.0000000e+00
   2.8358059e+00   0.0000000e+00
   2.8377003e+00   0.0000000e+00
   2.8395946e+00   0.0000000e+00
   2.8414889e+00   0.0000000e+00
   2.8433832e+00   0.0000000e+00
   2.8452776e+00   0.0000000e+00
   2.8471719e+00   0.0000000e+00
   2.8490662e+00   0.0000000e+00
   2.8509606e+00   0.0000000e+00
   2.8528549e+00   0.0000000e+00
   2.8547492e+00   0.0000000e+00
   2.8566435e+00   0.0000000e+00
   2.8585379e+00   0.0000000e+00
   2.8604322e+00   0.0000000e+00
   2.8623265e+00   0.0000000e+00
   2.8642208e+00   0.0000000e+00
   2.8661152e+00   0.0000000e+00
   2.8680095e+00   0.0000000e+00
   2.8699038e+00   0.0000000e+00
   2.8717981e+00   0.0000000e+00
   2.8736925e+00   0.0000000e+00
   2.8755868e+00   0.0000000e+00
   2.8774811e+00   0.0000000e+00
   2.8793754e+00   0.0000000e+00
   2.8812698e+00   0.0000000e+00
   2.8831641e+00   0.0000000e+00
   2.8850584e+00   0.0000000e+00
   2.8869527e+00   0.0000000e+00
   2.8888471e+00   0.0000000e+00
   2.8907414e+00   0.0000000e+00
   2.8926357e+00   0.0000000e+00
   2.8945301e+00   0.0000000e+00
   2.8964244e+00   0.0000000e+00
   2.8983187e+00   0.0000000e+00
   2.9002130e+00   0.0000000e+00
   2.9021074e+00   0.0000000e+00
   2.9040017e+00   0.0000000e+00
   2.9058960e+00   0.0000000e+00
   2.9077903e+00   0.0000000e+00
   2.9096847e+00   0.0000000e+00
   2.9115790e+00   0.0000000e+00
   2.9134733e+00   0.0000000e+00
   2.9153676e+00   0.0000000e+00
   2.9172620e+00   0.0000000e+00
   2.9191563e+00   0.0000000e+00
   2.9210506e+00   0.0000000e+00
   2.9229449e+00   0.0000000e+00
   2.9248393e+00   0.0000000e+00
   2.9267336e+00   0.0000000e+00
   2.9286279e+00   0.0000000e+00
   2.9305222e+00   0.0000000e+00
   2.9324166e+00   0.0000000e+00
   2.9343109e+00   0.0000000e+00
   2.9362052e+00   0.0000000e+00
   2.9380995e+00   0.0000000e+00
   2.9399939e+00   0.0000000e+00
   2.9418882e+00   0.0000000e+00
   2.9437825e+00   0.0000000e+00
   2.9456769e+00   0.0000000e+00
   2.9475712e+00   0.0000000e+00
   2.9494655e+00   0.0000000e+00
   2.9513598e+00   0.0000000e+00
   2.9532542e+00   0.0000000e+00
   2.9551485e+00   0.0000000e+00
   2.9570428e+00   0.0000000e+00
   2.9589371e+00   0.0000000e+00
   2.9608315e+00   0.0000000e+00
   2.9627258e+00   0.0000000e+00
   2.9646201e+00   0.0000000e+00
   2.9665144e+00   0.0000000e+00
   2.9684088e+00   0.0000000e+00
   2.9703031e+00   0.0000000e+00
   2.9721974e+00   0.0000000e+00
   2.9740917e+00   0.0000000e+00
   2.9759861e+00   0.0000000e+00
   2.9778804e+00   0.0000000e+00
   2.9797747e+00   0.0000000e+00
   2.9816690e+00   0.0000000e+00
   2.9835634e+00   0.0000000e+00
   2.9854577e+00   0.0000000e+00
   2.9873520e+00   0.0000000e+00
   2.9892463e+00   0.0000000e+00
   2.9911407e+00   0.0000000e+00
   2.9930350e+00   0.0000000e+00
   2.9949293e+00   0.0000000e+00
   2.9968237e+00   0.0000000e+00
   2.9987180e+00   0.0000000e+00
   3.0006123e+00   0.0000000e+00
   3.0025066e+00   0.0000000e+00
   3.0044010e+00   0.0000000e+00
   3.0062953e+00   0.0000000e+00
   3.0081896e+00   0.0000000e+00
   3.0100839e+00   0.0000000e+00
   3.0119783e+00   0.0000000e+00
   3.0138726e+00   0.0000000e+00
   3.0157669e+00   0.0000000e+00
   3.0176612e+00   0.0000000e+00
   3.0195556e+00   0.0000000e+00
   3.0214499e+00   0.0000000e+00
   3.0233442e+00   0.0000000e+00
   3.0252385e+00   0.0000000e+00
   3.0271329e+00   0.0000000e+00
   3.0290272e+00   0.0000000e+00
   3.0309215e+00   0.0000000e+00
   3.0328158e+00   0.0000000e+00
   3.0347102e+00   0.0000000e+00
   3.0366045e+00   0.0000000e+00
   3.0384988e+00   0.0000000e+00
   3.0403931e+00   0.0000000e+00
   3.0422875e+00   0.0000000e+00
   3.0441818e+00   0.0000000e+00
   3.0460761e+00   0.0000000e+00
   3.0479705e+00   0.0000000e+00
   3.0498648e+00   0.0000000e+00
   3.0517591e+00   0.0000000e+00
   3.0536534e+00   0.0000000e+00
   3.0555478e+00   0.0000000e+00
   3.0574421e+00   0.0000000e+00
   3.0593364e+00   0.0000000e+00
   3.0612307e+00   0.0000000e+00
   3.0631251e+00   0.0000000e+00
   3.0650194e+00   0.0000000e+00
   3.0669137e+00   0.0000000e+00
   3.0688080e+00   0.0000000e+00
   3.0707024e+00   0.0000000e+00
   3.0725967e+00   0.0000000e+00
   3.0744910e+00   0.0000000e+00
   3.0763853e+00   0.0000000e+00
   3.0782797e+00   0.0000000e+00
   3.0801740e+00   0.0000000e+00
   3.0820683e+00   0.0000000e+00
   3.0839626e+00   0.0000000e+00
   3.0858570e+00   0.0000000e+00
   3.0877513e+00   0.0000000e+00
   3.0896456e+00   0.0000000e+00
   3.0915399e+00   0.0000000e+00
   3.0934343e+00   0.0000000e+00
   3.0953286e+00   0.0000000e+00
   3.0972229e+00   0.0000000e+00
   3.0991173e+00   0.0000000e+00
   3.1010116e+00   0.0000000e+00
   3.1029059e+00   0.0000000e+00
   3.1048002e+00   0.0000000e+00
   3.1066946e+00   0.0000000e+00
   3.1085889e+00   0.0000000e+00
   3.1104832e+00   0.0000000e+00
   3.1123775e+00   0.0000000e+00
   3.1142719e+00   0.0000000e+00
   3.1161662e+00   0.0000000e+00
   3.1180605e+00   0.0000000e+00
   3.1199548e+00   0.0000000e+00
   3.1218492e+00   0.0000000e+00
   3.1237435e+00   0.0000000e+00
   3.1256378e+00   0.0000000e+00
   3.1275321e+00   0.0000000e+00
   3.1294265e+00   0.0000000e+00
   3.1313208e+00   0.0000000e+00
   3.1332151e+00   0.0000000e+00
   3.1351094e+00   0.0000000e+00
   3.1370038e+00   0.0000000e+00
   3.1388981e+00   0.0000000e+00
   3.1407924e+00   0.0000000e+00
   3.1426867e+00   0.0000000e+00
   3.1445811e+00   0.0000000e+00
   3.1464754e+00   0.0000000e+00
   3.1483697e+00   0.0000000e+00
   3.1502641e+00   0.0000000e+00
   3.1521584e+00   0.0000000e+00
   3.1540527e+00   0.0000000e+00
   3.1559470e+00   0.0000000e+00
   3.1578414e+00   0.0000000e+00
   3.1597357e+00   0.0000000e+00
   3.1616300e+00   0.0000000e+00
   3.1635243e+00   0.0000000e+00
   3.1654187e+00   0.0000000e+00
   3.1673130e+00   0.0000000e+00
   3.1692073e+00   0.0000000e+00
   3.1711016e+00   0.0000000e+00
   3.1729960e+00   0.0000000e+00
   3.1748903e+00   0.0000000e+00
   3.1767846e+00   0.0000000e+00
   3.1786789e+00   0.0000000e+00
   3.1805733e+00   0.0000000e+00
   3.1824676e+00   0.0000000e+00
   3.1843619e+00   0.0000000e+00
   3.1862562e+00   0.0000000e+00
   3.1881506e+00   0.0000000e+00
   3.1900449e+00   0.0000000e+00
   3.1919392e+00   0.0000000e+00
   3.1938335e+00   0.0000000e+00
   3.1957279e+00   0.0000000e+00
   3.1976222e+00   0.0000000e+00
   3.1995165e+00   0.0000000e+00
   3.2014109e+00   0.0000000e+00
   3.2033052e+00   0.0000000e+00
   3.2051995e+00   0.0000000e+00
   3.2070938e+00   0.0000000e+00
   3.2089882e+00   0.0000000e+00
   3.2108825e+00   0.0000000e+00
   3.2127768e+00   0.0000000e+00
   3.2146711e+00   0.0000000e+00
   3.2165655e+00   0.0000000e+00
   3.2184598e+00   0.0000000e+00
   3.2203541e+00   0.0000000e+00
   3.2222484e+00   0.0000000e+00
   3.2241428e+00   0.0000000e+00
   3.2260371e+00   0.0000000e+00
   3.2279314e+00   0.0000000e+00
   3.2298257e+00   0.0000000e+00
   3.2317201e+00   0.0000000e+00
   3.2336144e+00   0.0000000e+00
   3.2355087e+00   0.0000000e+00
   3.2374030e+00   0.0000000e+00
   3.2392974e+00   0.0000000e+00
   3.2411917e+00   0.0000000e+00
   3.2430860e+00   0.0000000e+00
   3.2449804e+00   0.0000000e+00
   3.2468747e+00   0.0000000e+00
   3.2487690e+00   0.0000000e+00
   3.2506633e+00   0.0000000e+00
   3.2525577e+00   0.0000000e+00
   3.2544520e+00   0.0000000e+00
   3.2563463e+00   0.0000000e+00
   3.2582406e+00   0.0000000e+00
   3.2601350e+00   0.0000000e+00
   3.2620293e+00   0.0000000e+00
   3.2639236e+00   0.0000000e+00
   3.2658179e+00   0.0000000e+00
   3.2677123e+00   0.0000000e+00
   3.2696066e+00   0.0000000e+00
   3.2715009e+00   0.0000000e+00
   3.2733952e+00   0.0000000e+00
   3.2752896e+00   0.0000000e+00
   3.2771839e+00   0.0000000e+00
   3.2790782e+00   0.0000000e+00
   3.2809725e+00   0.0000000e+00
   3.2828669e+00   0.0000000e+00
   3.2847612e+00   0.0000000e+00
   3.2866555e+00   0.0000000e+00
   3.2885498e+00   0.0000000e+00
   3.2904442e+00   0.0000000e+00
   3.2923385e+00   0.0000000e+00
   3.2942328e+00   0.0000000e+00
   3.2961272e+00   0.0000000e+00
   3.2980215e+00   0.0000000e+00
   3.2999158e+00   0.0000000e+00
   3.3018101e+00   0.0000000e+00
   3.3037045e+00   0.0000000e+00
   3.3055988e+00   0.0000000e+00
   3.3074931e+00   0.0000000e+00
   3.3093874e+00   0.0000000e+00
   3.3112818e+00   0.0000000e+00
   3.3131761e+00   0.0000000e+00
   3.3150704e+00   0.0000000e+00
   3.3169647e+00   0.0000000e+00
   3.3188591e+00   0.0000000e+00
   3.3207534e+00   0.0000000e+00
   3.3226477e+00   0.0000000e+00
   3.3245420e+00   0.0000000e+00
   3.3264364e+00   0.0000000e+00
   3.3283307e+00   0.0000000e+00
   3.3302250e+00   0.0000000e+00
   3.3321193e+00   0.0000000e+00
   3.3340137e+00   0.0000000e+00
   3.3359080e+00   0.0000000e+00
   3.3378023e+00   0.0000000e+00
   3.3396966e+00   0.0000000e+00
   3.3415910e+00   0.0000000e+00
   3.3434853e+00   0.0000000e+00
   3.3453796e+00   0.0000000e+00
   3.3472740e+00   0.0000000e+00
   3.3491683e+00   0.0000000e+00
   3.3510626e+00   0.0000000e+00
   3.3529569e+00   0.0000000e+00
   3.3548513e+00   0.0000000e+00
   3.3567456e+00   0.0000000e+00
   3.3586399e+00   0.0000000e+00
   3.3605342e+00   0.0000000e+00
   3.3624286e+00   0.0000000e+00
   3.3643229e+00   0.0000000e+00
   3.3662172e+00   0.0000000e+00
   3.3681115e+00   0.0000000e+00
   3.3700059e+00   0.0000000e+00
   3.3719002e+00   0.0000000e+00
   3.3737945e+00   0.0000000e+00
   3.3756888e+00   0.0000000e+00
   3.3775832e+00   0.0000000e+00
   3.3794775e+00   0.0000000e+00
   3.3813718e+00   0.0000000e+00
   3.3832661e+00   0.0000000e+00
   3.3851605e+00   0.0000000e+00
   3.3870548e+00   0.0000000e+00
   3.3889491e+00   0.0000000e+00
   3.3908434e+00   0.0000000e+00
   3.3927378e+00   0.0000000e+00
   3.3946321e+00   0.0000000e+00
   3.3965264e+00   0.0000000e+00
   3.3984208e+00   0.0000000e+00
   3.4003151e+00   0.0000000e+00
   3.4022094e+00   0.0000000e+00
   3.4041037e+00   0.0000000e+00
   3.4059981e+00   0.0000000e+00
   3.4078924e+00   0.0000000e+00
   3.4097867e+00   0.0000000e+00
   3.4116810e+00   0.0000000e+00
   3.4135754e+00   0.0000000e+00
   3.4154697e+00   0.0000000e+00
   3.4173640e+00   0.0000000e+00
   3.4192583e+00   0.0000000e+00
   3.4211527e+00   0.0000000e+00
   3.4230470e+00   0.0000000e+00
   3.4249413e+00   0.0000000e+00
   3.4268356e+00   0.0000000e+00
   3.4287300e+00   0.0000000e+00
   3.4306243e+00   0.0000000e+00
   3.4325186e+00   0.0000000e+00
   3.4344129e+00   0.0000000e+00
   3.4363073e+00   0.0000000e+00
   3.4382016e+00   0.0000000e+00
   3.4400959e+00   0.0000000e+00
   3.4419902e+00   0.0000000e+00
   3.4438846e+00   0.0000000e+00
   3.4457789e+00   0.0000000e+00
   3.4476732e+00   0.0000000e+00
   3.4495676e+00   0.0000000e+00
   3.4514619e+00   0.0000000e+00
   3.4533562e+00   0.0000000e+00
   3.4552505e+00   0.0000000e+00
   3.4571449e+00   0.0000000e+00
   3.4590392e+00   0.0000000e+00
   3.4609335e+00   0.0000000e+00
   3.4628278e+00   0.0000000e+00
   3.4647222e+00   0.0000000e+00
   3.4666165e+00   0.0000000e+00
   3.4685108e+00   0.0000000e+00
   3.4704051e+00   0.0000000e+00
   3.4722995e+00   0.0000000e+00
   3.4741938e+00   0.0000000e+00
   3.4760881e+00   0.0000000e+00
   3.4779824e+00   0.0000000e+00
   3.4798768e+00   0.0000000e+00
   3.4817711e+00   0.0000000e+00
   3.4836654e+00   0.0000000e+00
   3.4855597e+00   0.0000000e+00
   3.4874541e+00   0.0000000e+00
   3.4893484e+00   0.0000000e+00
   3.4912427e+00   0.0000000e+00
   3.4931370e+00   0.0000000e+00
   3.4950314e+00   0.0000000e+00
   3.4969257e+00   0.0000000e+00
   3.4988200e+00   0.0000000e+00
   3.5007144e+00   0.0000000e+00
   3.5026087e+00   0.0000000e+00
   3.5045030e+00   0.0000000e+00
   3.5063973e+00   0.0000000e+00
   3.5082917e+00   0.0000000e+00
   3.5101860e+00   0.0000000e+00
   3.5120803e+00   0.0000000e+00
   3.5139746e+00   0.0000000e+00
   3.5158690e+00   0.0000000e+00
   3.5177633e+00   0.0000000e+00
   3.5196576e+00   0.0000000e+00
   3.5215519e+00   0.0000000e+00
   3.5234463e+00   0.0000000e+00
   3.5253406e+00   0.0000000e+00
   3.5272349e+00   0.0000000e+00
   3.5291292e+00   0.0000000e+00
   3.5310236e+00   0.0000000e+00
   3.5329179e+00   0.0000000e+00
   3.5348122e+00   0.0000000e+00
   3.5367065e+00   0.0000000e+00
   3.5386009e+00   0.0000000e+00
   3.5404952e+00   0.0000000e+00
   3.5423895e+00   0.0000000e+00
   3.5442839e+00   0.0000000e+00
   3.5461782e+00   0.0000000e+00
   3.5480725e+00   0.0000000e+00
   3.5499668e+00   0.0000000e+00
   3.5518612e+00   0.0000000e+00
   3.5537555e+00   0.0000000e+00
   3.5556498e+00   0.0000000e+00
   3.5575441e+00   0.0000000e+00
   3.5594385e+00   0.0000000e+00
   3.5613328e+00   0.0000000e+00
   3.5632271e+00   0.0000000e+00
   3.5651214e+00   0.0000000e+00
   3.5670158e+00   0.0000000e+00
   3.5689101e+00   0.0000000e+00
   3.5708044e+00   0.0000000e+00
   3.5726987e+00   0.0000000e+00
   3.5745931e+00   0.0000000e+00
   3.5764874e+00   0.0000000e+00
   3.5783817e+00   0.0000000e+00
   3.5802760e+00   0.0000000e+00
   3.5821704e+00   0.0000000e+00
   3.5840647e+00   0.0000000e+00
   3.5859590e+00   0.0000000e+00
   3.5878533e+00   0.0000000e+00
   3.5897477e+00   0.0000000e+00
   3.5916420e+00   0.0000000e+00
   3.5935363e+00   0.0000000e+00
   3.5954307e+00   0.0000000e+00
   3.5973250e+00   0.0000000e+00
   3.5992193e+00   0.0000000e+00
   3.6011136e+00   0.0000000e+00
   3.6030080e+00   0.0000000e+00
   3.6049023e+00   0.0000000e+00
   3.6067966e+00   0.0000000e+00
   3.6086909e+00   0.0000000e+00
   3.6105853e+00   0.0000000e+00
   3.6124796e+00   0.0000000e+00
   3.6143739e+00   0.0000000e+00
   3.6162682e+00   0.0000000e+00
   3.6181626e+00   0.0000000e+00
   3.6200569e+00   0.0000000e+00
   3.6219512e+00   0.0000000e+00
   3.6238455e+00   0.0000000e+00
   3.6257399e+00   0.0000000e+00
   3.6276342e+00   0.0000000e+00
   3.6295285e+00   0.0000000e+00
   3.6314228e+00   0.0000000e+00
   3.6333172e+00   0.0000000e+00
   3.6352115e+00   0.0000000e+00
   3.6371058e+00   0.0000000e+00
   3.6390001e+00   0.0000000e+00
   3.6408945e+00   0.0000000e+00
   3.6427888e+00   0.0000000e+00
   3.6446831e+00   0.0000000e+00
   3.6465775e+00   0.0000000e+00
   3.6484718e+00   0.0000000e+00
   3.6503661e+00   0.0000000e+00
   3.6522604e+00   0.0000000e+00
   3.6541548e+00   0.0000000e+00
   3.6560491e+00   0.0000000e+00
   3.6579434e+00   0.0000000e+00
   3.6598377e+00   0.0000000e+00
   3.6617321e+00   0.0000000e+00
   3.6636264e+00   0.0000000e+00
   3.6655207e+00   0.0000000e+00
   3.6674150e+00   0.0000000e+00
   3.6693094e+00   0.0000000e+00
   3.6712037e+00   0.0000000e+00
   3.6730980e+00   0.0000000e+00
   3.6749923e+00   0.0000000e+00
   3.6768867e+00   0.0000000e+00
   3.6787810e+00   0.0000000e+00
   3.6806753e+00   0.0000000e+00
   3.6825696e+00   0.0000000e+00
   3.6844640e+00   0.0000000e+00
   3.6863583e+00   0.0000000e+00
   3.6882526e+00   0.0000000e+00
   3.6901469e+00   0.0000000e+00
   3.6920413e+00   0.0000000e+00
   3.6939356e+00   0.0000000e+00
   3.6958299e+00   0.0000000e+00
   3.6977243e+00   0.0000000e+00
   3.6996186e+00   0.0000000e+00
   3.7015129e+00   0.0000000e+00
   3.7034072e+00   0.0000000e+00
   3.7053016e+00   0.0000000e+00
   3.7071959e+00   0.0000000e+00
   3.7090902e+00   0.0000000e+00
   3.7109845e+00   0.0000000e+00
   3.7128789e+00   0.0000000e+00
   3.7147732e+00   0.0000000e+00
   3.7166675e+00   0.0000000e+00
   3.7185618e+00   0.0000000e+00
   3.7204562e+00   0.0000000e+00
   3.7223505e+00   0.0000000e+00
   3.7242448e+00   0.0000000e+00
   3.7261391e+00   0.0000000e+00
   3.7280335e+00   0.0000000e+00
   3.7299278e+00   0.0000000e+00
   3.7318221e+00   0.0000000e+00
   3.7337164e+00   0.0000000e+00
   3.7356108e+00   0.0000000e+00
   3.7375051e+00   0.0000000e+00
   3.7393994e+00   0.0000000e+00
   3.7412937e+00   0.0000000e+00
   3.7431881e+00   0.0000000e+00
   3.7450824e+00   0.0000000e+00
   3.7469767e+00   0.0000000e+00
   3.7488711e+00   0.0000000e+00
   3.7507654e+00   0.0000000e+00
   3.7526597e+00   0.0000000e+00
   3.7545540e+00   0.0000000e+00
   3.7564484e+00   0.0000000e+00
   3.7583427e+00   0.0000000e+00
   3.7602370e+00   0.0000000e+00
   3.7621313e+00   0.0000000e+00
   3.7640257e+00   0.0000000e+00
   3.7659200e+00   0.0000000e+00
   3.7678143e+00   0.0000000e+00
   3.7697086e+00   0.0000000e+00
   3.7716030e+00   0.0000000e+00
   3.7734973e+00   0.0000000e+00
   3.7753916e+00   0.0000000e+00
   3.7772859e+00   0.0000000e+00
   3.7791803e+00   0.0000000e+00
   3.7810746e+00   0.0000000e+00
   3.7829689e+00   0.0000000e+00
   3.7848632e+00   0.0000000e+00
   3.7867576e+00   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Deb1_PSO.txt <==
   0.0000000e+00   4.5313786e-01
   7.8947647e-03   4.5313786e-01
   1.5789529e-02   4.5150990e-01
   2.3684294e-02   4.4904805e-01
   3.1579059e-02   4.4678771e-01
   3.9473823e-02   4.4192170e-01
   4.7368588e-02   4.4192170e-01
   5.5263353e-02   4.3963854e-01
   6.3158117e-02   4.3381551e-01
   7.1052882e-02   4.3067892e-01
   7.8947647e-02   4.2536941e-01
   8.6842411e-02   4.2039432e-01
   9.4737176e-02   4.1351044e-01
   1.0263194e-01   4.1083711e-01
   1.1052671e-01   4.0701952e-01
   1.1842147e-01   3.9512852e-01
   1.2631623e-01   3.8457549e-01
   1.3421100e-01   3.7610856e-01
   1.4210576e-01   3.6455031e-01
   1.5000053e-01   3.5973698e-01
   1.5789529e-01   3.4820579e-01
   1.6579006e-01   3.3803267e-01
   1.7368482e-01   3.2381504e-01
   1.8157959e-01   3.0990406e-01
   1.8947435e-01   3.0358759e-01
   1.9736912e-01   2.8099625e-01
   2.0526388e-01   2.6997575e-01
   2.1315865e-01   2.4538132e-01
   2.2105341e-01   2.3080304e-01
   2.2894818e-01   2.2434185e-01
   2.3684294e-01   2.0401503e-01
   2.4473770e-01   1.8784073e-01
   2.5263247e-01   1.6950390e-01
   2.6052723e-01   1.5473864e-01
   2.6842200e-01   1.4062508e-01
   2.7631676e-01   1.2230304e-01
   2.8421153e-01   1.1407337e-01
   2.9210629e-01   9.8702193e-02
   3.0000106e-01   8.2713536e-02
   3.0789582e-01   7.5178551e-02
   3.1579059e-01   6.4601649e-02
   3.2368535e-01   5.4971375e-02
   3.3158012e-01   4.9004630e-02
   3.3947488e-01   4.0763504e-02
   3.4736964e-01   3.3654379e-02
   3.5526441e-01   2.9835640e-02
   3.6315917e-01   2.4957999e-02
   3.7105394e-01   2.1352265e-02
   3.7894870e-01   1.7596644e-02
   3.8684347e-01   1.5231643e-02
   3.9473823e-01   1.2549974e-02
   4.0263300e-01   1.0568120e-02
   4.1052776e-01   9.0867030e-03
   4.1842253e-01   7.4308388e-03
   4.2631729e-01   5.8522529e-03
   4.3421206e-01   4.5144708e-03
   4.4210682e-01   3.8559538e-03
   4.5000159e-01   3.2148985e-03
   4.5789635e-01   2.5444029e-03
   4.6579111e-01   2.1709223e-03
   4.7368588e-01   1.7506926e-03
   4.8158064e-01   1.3819118e-03
   4.8947541e-01   1.0480507e-03
   4.9737017e-01   8.1860431e-04
   5.0526494e-01   6.5186791e-04
   5.1315970e-01   4.6530706e-04
   5.2105447e-01   3.6883534e-04
   5.2894923e-01   3.2738788e-04
   5.3684400e-01   2.5905480e-04
   5.4473876e-01   2.0140970e-04
   5.5263353e-01   1.6068442e-04
   5.6052829e-01   1.4597559e-04
   5.6842306e-01   1.1052639e-04
   5.7631782e-01   8.8426792e-05
   5.8421258e-01   7.7021512e-05
   5.9210735e-01   5.8713494e-05
   6.0000211e-01   4.7840778e-05
   6.0789688e-01   3.5565625e-05
   6.1579164e-01   2.9626999e-05
   6.2368641e-01   2.2042611e-05
   6.3158117e-01   1.8211648e-05
   6.3947594e-01   1.5233285e-05
   6.4737070e-01   1.2184354e-05
   6.5526547e-01   9.6847342e-06
   6.6316023e-01   7.6173077e-06
   6.7105500e-01   5.6053181e-06
   6.7894976e-01   4.4242656e-06
   6.8684453e-01   3.5512596e-06
   6.9473929e-01   2.9460884e-06
   7.0263405e-01   2.3324212e-06
   7.1052882e-01   1.8076032e-06
   7.1842358e-01   1.2938317e-06
   7.2631835e-01   1.0571299e-06
   7.3421311e-01   8.0897873e-07
   7.4210788e-01   6.2407546e-07
   7.5000264e-01   5.4207274e-07
   7.5789741e-01   3.9973326e-07
   7.6579217e-01   3.2152431e-07
   7.7368694e-01   2.6100585e-07
   7.8158170e-01   2.1231823e-07
   7.8947647e-01   1.5642831e-07
   7.9737123e-01   1.2272323e-07
   8.0526600e-01   1.0459262e-07
   8.1316076e-01   8.4966778e-08
   8.2105552e-01   6.2733845e-08
   8.2895029e-01   4.9423068e-08
   8.3684505e-01   3.6535478e-08
   8.4473982e-01   2.7627601e-08
   8.5263458e-01   2.2185355e-08
   8.6052935e-01   1.7778247e-08
   8.6842411e-01   1.3763932e-08
   8.7631888e-01   1.0264018e-08
   8.8421364e-01   8.3563521e-09
   8.9210841e-01   6.7621089e-09
   9.0000317e-01   5.2760083e-09
   9.0789794e-01   4.1417230e-09
   9.1579270e-01   3.0867968e-09
   9.2368746e-01   2.6311613e-09
   9.3158223e-01   1.9402056e-09
   9.3947699e-01   1.5634631e-09
   9.4737176e-01   1.2617976e-09
   9.5526652e-01   1.0949257e-09
   9.6316129e-01   7.9852747e-10
   9.7105605e-01   6.5081607e-10
   9.7895082e-01   5.1971905e-10
   9.8684558e-01   4.2974135e-10
   9.9474035e-01   3.4012815e-10
   1.0026351e+00   2.6413982e-10
   1.0105299e+00   2.2440383e-10
   1.0184246e+00   1.8573565e-10
   1.0263194e+00   1.4692925e-10
   1.0342142e+00   1.1080514e-10
   1.0421089e+00   8.5163876e-11
   1.0500037e+00   7.1395112e-11
   1.0578985e+00   5.6704863e-11
   1.0657932e+00   4.4154569e-11
   1.0736880e+00   3.5050851e-11
   1.0815828e+00   2.8901326e-11
   1.0894775e+00   2.4191982e-11
   1.0973723e+00   1.9139357e-11
   1.1052671e+00   1.5482504e-11
   1.1131618e+00   1.2698731e-11
   1.1210566e+00   1.0301759e-11
   1.1289513e+00   8.6655128e-12
   1.1368461e+00   6.2918559e-12
   1.1447409e+00   5.1922910e-12
   1.1526356e+00   4.3560711e-12
   1.1605304e+00   3.3921754e-12
   1.1684252e+00   2.5969227e-12
   1.1763199e+00   2.0985436e-12
   1.1842147e+00   1.5344392e-12
   1.1921095e+00   1.2445600e-12
   1.2000042e+00   9.6300745e-13
   1.2078990e+00   7.5384143e-13
   1.2157938e+00   6.0240701e-13
   1.2236885e+00   4.5607962e-13
   1.2315833e+00   3.7803094e-13
   1.2394781e+00   3.1985525e-13
   1.2473728e+00   2.6112446e-13
   1.2552676e+00   2.1593838e-13
   1.2631623e+00   1.7208457e-13
   1.2710571e+00   1.3833379e-13
   1.2789519e+00   1.0036416e-13
   1.2868466e+00   8.4154905e-14
   1.2947414e+00   6.6613381e-14
   1.3026362e+00   5.4178884e-14
   1.3105309e+00   4.1522341e-14
   1.3184257e+00   3.1086245e-14
   1.3263205e+00   2.5979219e-14
   1.3342152e+00   1.9761970e-14
   1.3421100e+00   1.5987212e-14
   1.3500048e+00   1.2878587e-14
   1.3578995e+00   8.9928065e-15
   1.3657943e+00   6.8833828e-15
   1.3736891e+00   5.1070259e-15
   1.3815838e+00   4.2188475e-15
   1.3894786e+00   3.3306691e-15
   1.3973733e+00   2.6645353e-15
   1.4052681e+00   1.9984014e-15
   1.4131629e+00   1.6653345e-15
   1.4210576e+00   1.3322676e-15
   1.4289524e+00   1.1102230e-15
   1.4368472e+00   7.7715612e-16
   1.4447419e+00   5.5511151e-16
   1.4526367e+00   4.4408921e-16
   1.4605315e+00   3.3306691e-16
   1.4684262e+00   2.2204460e-16
   1.4763210e+00   2.2204460e-16
   1.4842158e+00   1.1102230e-16
   1.4921105e+00   1.1102230e-16
   1.5000053e+00   1.1102230e-16
   1.5079000e+00   0.0000000e+00
   1.5157948e+00   0.0000000e+00
   1.5236896e+00   0.0000000e+00
   1.5315843e+00   0.0000000e+00
   1.5394791e+00   0.0000000e+00
   1.5473739e+00   0.0000000e+00
   1.5552686e+00   0.0000000e+00
   1.5631634e+00   0.0000000e+00
   1.5710582e+00   0.0000000e+00
   1.5789529e+00   0.0000000e+00
   1.5868477e+00   0.0000000e+00
   1.5947425e+00   0.0000000e+00
   1.6026372e+00   0.0000000e+00
   1.6105320e+00   0.0000000e+00
   1.6184268e+00   0.0000000e+00
   1.6263215e+00   0.0000000e+00
   1.6342163e+00   0.0000000e+00
   1.6421110e+00   0.0000000e+00
   1.6500058e+00   0.0000000e+00
   1.6579006e+00   0.0000000e+00
   1.6657953e+00   0.0000000e+00
   1.6736901e+00   0.0000000e+00
   1.6815849e+00   0.0000000e+00
   1.6894796e+00   0.0000000e+00
   1.6973744e+00   0.0000000e+00
   1.7052692e+00   0.0000000e+00
   1.7131639e+00   0.0000000e+00
   1.7210587e+00   0.0000000e+00
   1.7289535e+00   0.0000000e+00
   1.7368482e+00   0.0000000e+00
   1.7447430e+00   0.0000000e+00
   1.7526378e+00   0.0000000e+00
   1.7605325e+00   0.0000000e+00
   1.7684273e+00   0.0000000e+00
   1.7763220e+00   0.0000000e+00
   1.7842168e+00   0.0000000e+00
   1.7921116e+00   0.0000000e+00
   1.8000063e+00   0.0000000e+00
   1.8079011e+00   0.0000000e+00
   1.8157959e+00   0.0000000e+00
   1.8236906e+00   0.0000000e+00
   1.8315854e+00   0.0000000e+00
   1.8394802e+00   0.0000000e+00
   1.8473749e+00   0.0000000e+00
   1.8552697e+00   0.0000000e+00
   1.8631645e+00   0.0000000e+00
   1.8710592e+00   0.0000000e+00
   1.8789540e+00   0.0000000e+00
   1.8868488e+00   0.0000000e+00
   1.8947435e+00   0.0000000e+00
   1.9026383e+00   0.0000000e+00
   1.9105330e+00   0.0000000e+00
   1.9184278e+00   0.0000000e+00
   1.9263226e+00   0.0000000e+00
   1.9342173e+00   0.0000000e+00
   1.9421121e+00   0.0000000e+00
   1.9500069e+00   0.0000000e+00
   1.9579016e+00   0.0000000e+00
   1.9657964e+00   0.0000000e+00
   1.9736912e+00   0.0000000e+00
   1.9815859e+00   0.0000000e+00
   1.9894807e+00   0.0000000e+00
   1.9973755e+00   0.0000000e+00
   2.0052702e+00   0.0000000e+00
   2.0131650e+00   0.0000000e+00
   2.0210598e+00   0.0000000e+00
   2.0289545e+00   0.0000000e+00
   2.0368493e+00   0.0000000e+00
   2.0447440e+00   0.0000000e+00
   2.0526388e+00   0.0000000e+00
   2.0605336e+00   0.0000000e+00
   2.0684283e+00   0.0000000e+00
   2.0763231e+00   0.0000000e+00
   2.0842179e+00   0.0000000e+00
   2.0921126e+00   0.0000000e+00
   2.1000074e+00   0.0000000e+00
   2.1079022e+00   0.0000000e+00
   2.1157969e+00   0.0000000e+00
   2.1236917e+00   0.0000000e+00
   2.1315865e+00   0.0000000e+00
   2.1394812e+00   0.0000000e+00
   2.1473760e+00   0.0000000e+00
   2.1552708e+00   0.0000000e+00
   2.1631655e+00   0.0000000e+00
   2.1710603e+00   0.0000000e+00
   2.1789550e+00   0.0000000e+00
   2.1868498e+00   0.0000000e+00
   2.1947446e+00   0.0000000e+00
   2.2026393e+00   0.0000000e+00
   2.2105341e+00   0.0000000e+00
   2.2184289e+00   0.0000000e+00
   2.2263236e+00   0.0000000e+00
   2.2342184e+00   0.0000000e+00
   2.2421132e+00   0.0000000e+00
   2.2500079e+00   0.0000000e+00
   2.2579027e+00   0.0000000e+00
   2.2657975e+00   0.0000000e+00
   2.2736922e+00   0.0000000e+00
   2.2815870e+00   0.0000000e+00
   2.2894818e+00   0.0000000e+00
   2.2973765e+00   0.0000000e+00
   2.3052713e+00   0.0000000e+00
   2.3131660e+00   0.0000000e+00
   2.3210608e+00   0.0000000e+00
   2.3289556e+00   0.0000000e+00
   2.3368503e+00   0.0000000e+00
   2.3447451e+00   0.0000000e+00
   2.3526399e+00   0.0000000e+00
   2.3605346e+00   0.0000000e+00
   2.3684294e+00   0.0000000e+00
   2.3763242e+00   0.0000000e+00
   2.3842189e+00   0.0000000e+00
   2.3921137e+00   0.0000000e+00
   2.4000085e+00   0.0000000e+00
   2.4079032e+00   0.0000000e+00
   2.4157980e+00   0.0000000e+00
   2.4236927e+00   0.0000000e+00
   2.4315875e+00   0.0000000e+00
   2.4394823e+00   0.0000000e+00
   2.4473770e+00   0.0000000e+00
   2.4552718e+00   0.0000000e+00
   2.4631666e+00   0.0000000e+00
   2.4710613e+00   0.0000000e+00
   2.4789561e+00   0.0000000e+00
   2.4868509e+00   0.0000000e+00
   2.4947456e+00   0.0000000e+00
   2.5026404e+00   0.0000000e+00
   2.5105352e+00   0.0000000e+00
   2.5184299e+00   0.0000000e+00
   2.5263247e+00   0.0000000e+00
   2.5342195e+00   0.0000000e+00
   2.5421142e+00   0.0000000e+00
   2.5500090e+00   0.0000000e+00
   2.5579037e+00   0.0000000e+00
   2.5657985e+00   0.0000000e+00
   2.5736933e+00   0.0000000e+00
   2.5815880e+00   0.0000000e+00
   2.5894828e+00   0.0000000e+00
   2.5973776e+00   0.0000000e+00
   2.6052723e+00   0.0000000e+00
   2.6131671e+00   0.0000000e+00
   2.6210619e+00   0.0000000e+00
   2.6289566e+00   0.0000000e+00
   2.6368514e+00   0.0000000e+00
   2.6447462e+00   0.0000000e+00
   2.6526409e+00   0.0000000e+00
   2.6605357e+00   0.0000000e+00
   2.6684305e+00   0.0000000e+00
   2.6763252e+00   0.0000000e+00
   2.6842200e+00   0.0000000e+00
   2.6921147e+00   0.0000000e+00
   2.7000095e+00   0.0000000e+00
   2.7079043e+00   0.0000000e+00
   2.7157990e+00   0.0000000e+00
   2.7236938e+00   0.0000000e+00
   2.7315886e+00   0.0000000e+00
   2.7394833e+00   0.0000000e+00
   2.7473781e+00   0.0000000e+00
   2.7552729e+00   0.0000000e+00
   2.7631676e+00   0.0000000e+00
   2.7710624e+00   0.0000000e+00
   2.7789572e+00   0.0000000e+00
   2.7868519e+00   0.0000000e+00
   2.7947467e+00   0.0000000e+00
   2.8026415e+00   0.0000000e+00
   2.8105362e+00   0.0000000e+00
   2.8184310e+00   0.0000000e+00
   2.8263257e+00   0.0000000e+00
   2.8342205e+00   0.0000000e+00
   2.8421153e+00   0.0000000e+00
   2.8500100e+00   0.0000000e+00
   2.8579048e+00   0.0000000e+00
   2.8657996e+00   0.0000000e+00
   2.8736943e+00   0.0000000e+00
   2.8815891e+00   0.0000000e+00
   2.8894839e+00   0.0000000e+00
   2.8973786e+00   0.0000000e+00
   2.9052734e+00   0.0000000e+00
   2.9131682e+00   0.0000000e+00
   2.9210629e+00   0.0000000e+00
   2.9289577e+00   0.0000000e+00
   2.9368525e+00   0.0000000e+00
   2.9447472e+00   0.0000000e+00
   2.9526420e+00   0.0000000e+00
   2.9605367e+00   0.0000000e+00
   2.9684315e+00   0.0000000e+00
   2.9763263e+00   0.0000000e+00
   2.9842210e+00   0.0000000e+00
   2.9921158e+00   0.0000000e+00
   3.0000106e+00   0.0000000e+00
   3.0079053e+00   0.0000000e+00
   3.0158001e+00   0.0000000e+00
   3.0236949e+00   0.0000000e+00
   3.0315896e+00   0.0000000e+00
   3.0394844e+00   0.0000000e+00
   3.0473792e+00   0.0000000e+00
   3.0552739e+00   0.0000000e+00
   3.0631687e+00   0.0000000e+00
   3.0710635e+00   0.0000000e+00
   3.0789582e+00   0.0000000e+00
   3.0868530e+00   0.0000000e+00
   3.0947477e+00   0.0000000e+00
   3.1026425e+00   0.0000000e+00
   3.1105373e+00   0.0000000e+00
   3.1184320e+00   0.0000000e+00
   3.1263268e+00   0.0000000e+00
   3.1342216e+00   0.0000000e+00
   3.1421163e+00   0.0000000e+00
   3.1500111e+00   0.0000000e+00
   3.1579059e+00   0.0000000e+00
   3.1658006e+00   0.0000000e+00
   3.1736954e+00   0.0000000e+00
   3.1815902e+00   0.0000000e+00
   3.1894849e+00   0.0000000e+00
   3.1973797e+00   0.0000000e+00
   3.2052745e+00   0.0000000e+00
   3.2131692e+00   0.0000000e+00
   3.2210640e+00   0.0000000e+00
   3.2289587e+00   0.0000000e+00
   3.2368535e+00   0.0000000e+00
   3.2447483e+00   0.0000000e+00
   3.2526430e+00   0.0000000e+00
   3.2605378e+00   0.0000000e+00
   3.2684326e+00   0.0000000e+00
   3.2763273e+00   0.0000000e+00
   3.2842221e+00   0.0000000e+00
   3.2921169e+00   0.0000000e+00
   3.3000116e+00   0.0000000e+00
   3.3079064e+00   0.0000000e+00
   3.3158012e+00   0.0000000e+00
   3.3236959e+00   0.0000000e+00
   3.3315907e+00   0.0000000e+00
   3.3394855e+00   0.0000000e+00
   3.3473802e+00   0.0000000e+00
   3.3552750e+00   0.0000000e+00
   3.3631697e+00   0.0000000e+00
   3.3710645e+00   0.0000000e+00
   3.3789593e+00   0.0000000e+00
   3.3868540e+00   0.0000000e+00
   3.3947488e+00   0.0000000e+00
   3.4026436e+00   0.0000000e+00
   3.4105383e+00   0.0000000e+00
   3.4184331e+00   0.0000000e+00
   3.4263279e+00   0.0000000e+00
   3.4342226e+00   0.0000000e+00
   3.4421174e+00   0.0000000e+00
   3.4500122e+00   0.0000000e+00
   3.4579069e+00   0.0000000e+00
   3.4658017e+00   0.0000000e+00
   3.4736964e+00   0.0000000e+00
   3.4815912e+00   0.0000000e+00
   3.4894860e+00   0.0000000e+00
   3.4973807e+00   0.0000000e+00
   3.5052755e+00   0.0000000e+00
   3.5131703e+00   0.0000000e+00
   3.5210650e+00   0.0000000e+00
   3.5289598e+00   0.0000000e+00
   3.5368546e+00   0.0000000e+00
   3.5447493e+00   0.0000000e+00
   3.5526441e+00   0.0000000e+00
   3.5605389e+00   0.0000000e+00
   3.5684336e+00   0.0000000e+00
   3.5763284e+00   0.0000000e+00
   3.5842232e+00   0.0000000e+00
   3.5921179e+00   0.0000000e+00
   3.6000127e+00   0.0000000e+00
   3.6079074e+00   0.0000000e+00
   3.6158022e+00   0.0000000e+00
   3.6236970e+00   0.0000000e+00
   3.6315917e+00   0.0000000e+00
   3.6394865e+00   0.0000000e+00
   3.6473813e+00   0.0000000e+00
   3.6552760e+00   0.0000000e+00
   3.6631708e+00   0.0000000e+00
   3.6710656e+00   0.0000000e+00
   3.6789603e+00   0.0000000e+00
   3.6868551e+00   0.0000000e+00
   3.6947499e+00   0.0000000e+00
   3.7026446e+00   0.0000000e+00
   3.7105394e+00   0.0000000e+00
   3.7184342e+00   0.0000000e+00
   3.7263289e+00   0.0000000e+00
   3.7342237e+00   0.0000000e+00
   3.7421184e+00   0.0000000e+00
   3.7500132e+00   0.0000000e+00
   3.7579080e+00   0.0000000e+00
   3.7658027e+00   0.0000000e+00
   3.7736975e+00   0.0000000e+00
   3.7815923e+00   0.0000000e+00
   3.7894870e+00   0.0000000e+00
   3.7973818e+00   0.0000000e+00
   3.8052766e+00   0.0000000e+00
   3.8131713e+00   0.0000000e+00
   3.8210661e+00   0.0000000e+00
   3.8289609e+00   0.0000000e+00
   3.8368556e+00   0.0000000e+00
   3.8447504e+00   0.0000000e+00
   3.8526452e+00   0.0000000e+00
   3.8605399e+00   0.0000000e+00
   3.8684347e+00   0.0000000e+00
   3.8763294e+00   0.0000000e+00
   3.8842242e+00   0.0000000e+00
   3.8921190e+00   0.0000000e+00
   3.9000137e+00   0.0000000e+00
   3.9079085e+00   0.0000000e+00
   3.9158033e+00   0.0000000e+00
   3.9236980e+00   0.0000000e+00
   3.9315928e+00   0.0000000e+00
   3.9394876e+00   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Dixon_Price_CR.txt <==
   0.0000000e+00   1.0582799e+06
   4.7825739e-04   9.1068149e+05
   9.5651477e-04   8.2675681e+05
   1.4347722e-03   7.3024716e+05
   1.9130295e-03   7.0317737e+05
   2.3912869e-03   6.3072364e+05
   2.8695443e-03   5.7813902e+05
   3.3478017e-03   5.2888974e+05
   3.8260591e-03   4.9806296e+05
   4.3043165e-03   4.5112772e+05
   4.7825739e-03   4.1181322e+05
   5.2608313e-03   3.8992673e+05
   5.7390886e-03   3.6705622e+05
   6.2173460e-03   3.4459481e+05
   6.6956034e-03   3.2893508e+05
   7.1738608e-03   3.1138361e+05
   7.6521182e-03   2.9724344e+05
   8.1303756e-03   2.7532143e+05
   8.6086330e-03   2.5643496e+05
   9.0868904e-03   2.3811376e+05
   9.5651477e-03   2.3381767e+05
   1.0043405e-02   2.2536143e+05
   1.0521663e-02   2.1421932e+05
   1.0999920e-02   2.0149830e+05
   1.1478177e-02   1.9225967e+05
   1.1956435e-02   1.7838127e+05
   1.2434692e-02   1.7445720e+05
   1.2912949e-02   1.6422029e+05
   1.3391207e-02   1.5545903e+05
   1.3869464e-02   1.4887682e+05
   1.4347722e-02   1.4158671e+05
   1.4825979e-02   1.3556832e+05
   1.5304236e-02   1.2471860e+05
   1.5782494e-02   1.1868558e+05
   1.6260751e-02   1.1709354e+05
   1.6739009e-02   1.1206623e+05
   1.7217266e-02   1.0549312e+05
   1.7695523e-02   1.0310751e+05
   1.8173781e-02   9.2155743e+04
   1.8652038e-02   8.9320236e+04
   1.9130295e-02   8.1613905e+04
   1.9608553e-02   7.4881056e+04
   2.0086810e-02   7.0918830e+04
   2.0565068e-02   6.2159208e+04
   2.1043325e-02   5.7664138e+04
   2.1521582e-02   5.2637077e+04
   2.1999840e-02   4.8188712e+04
   2.2478097e-02   4.6499399e+04
   2.2956355e-02   4.3590179e+04
   2.3434612e-02   3.7506194e+04
   2.3912869e-02   3.5290371e+04
   2.4391127e-02   3.2646109e+04
   2.4869384e-02   3.0683303e+04
   2.5347642e-02   2.9283318e+04
   2.5825899e-02   2.6694727e+04
   2.6304156e-02   2.5502917e+04
   2.6782414e-02   2.3680949e+04
   2.7260671e-02   2.2007811e+04
   2.7738928e-02   2.0560817e+04
   2.8217186e-02   1.8612540e+04
   2.8695443e-02   1.7587911e+04
   2.9173701e-02   1.6385315e+04
   2.9651958e-02   1.5392561e+04
   3.0130215e-02   1.4284938e+04
   3.0608473e-02   1.3347028e+04
   3.1086730e-02   1.1840932e+04
   3.1564988e-02   1.0808957e+04
   3.2043245e-02   1.0150078e+04
   3.2521502e-02   9.3288211e+03
   3.2999760e-02   8.5532608e+03
   3.3478017e-02   7.7778814e+03
   3.3956274e-02   6.9822699e+03
   3.4434532e-02   6.5727070e+03
   3.4912789e-02   5.9273058e+03
   3.5391047e-02   5.6314825e+03
   3.5869304e-02   5.2553253e+03
   3.6347561e-02   4.8348487e+03
   3.6825819e-02   4.5199524e+03
   3.7304076e-02   4.2593422e+03
   3.7782334e-02   3.7689023e+03
   3.8260591e-02   3.4648827e+03
   3.8738848e-02   3.2875627e+03
   3.9217106e-02   3.0343861e+03
   3.9695363e-02   2.8515536e+03
   4.0173621e-02   2.7142884e+03
   4.0651878e-02   2.4298281e+03
   4.1130135e-02   2.1868259e+03
   4.1608393e-02   2.1237735e+03
   4.2086650e-02   1.9073286e+03
   4.2564907e-02   1.8118138e+03
   4.3043165e-02   1.7610108e+03
   4.3521422e-02   1.5061150e+03
   4.3999680e-02   1.4141083e+03
   4.4477937e-02   1.2731797e+03
   4.4956194e-02   1.2094471e+03
   4.5434452e-02   1.1436629e+03
   4.5912709e-02   9.6599951e+02
   4.6390967e-02   9.1063698e+02
   4.6869224e-02   8.8307052e+02
   4.7347481e-02   8.5629632e+02
   4.7825739e-02   7.4328671e+02
   4.8303996e-02   7.1880498e+02
   4.8782253e-02   6.7865473e+02
   4.9260511e-02   6.4948117e+02
   4.9738768e-02   6.2744841e+02
   5.0217026e-02   5.8280211e+02
   5.0695283e-02   5.3378053e+02
   5.1173540e-02   5.1843539e+02
   5.1651798e-02   4.8171582e+02
   5.2130055e-02   4.3758178e+02
   5.2608313e-02   4.1772698e+02
   5.3086570e-02   4.0983780e+02
   5.3564827e-02   3.8179260e+02
   5.4043085e-02   3.5323733e+02
   5.4521342e-02   3.1634687e+02
   5.4999600e-02   2.9860675e+02
   5.5477857e-02   2.8282010e+02
   5.5956114e-02   2.7153378e+02
   5.6434372e-02   2.3834431e+02
   5.6912629e-02   2.2938520e+02
   5.7390886e-02   2.0785652e+02
   5.7869144e-02   1.9178348e+02
   5.8347401e-02   1.8329448e+02
   5.8825659e-02   1.7452133e+02
   5.9303916e-02   1.7174867e+02
   5.9782173e-02   1.6381934e+02
   6.0260431e-02   1.5014263e+02
   6.0738688e-02   1.3592448e+02
   6.1216946e-02   1.3215022e+02
   6.1695203e-02   1.2759573e+02
   6.2173460e-02   1.1620566e+02
   6.2651718e-02   1.1155941e+02
   6.3129975e-02   1.0938676e+02
   6.3608232e-02   1.0236910e+02
   6.4086490e-02   9.5642263e+01
   6.4564747e-02   9.1863261e+01
   6.5043005e-02   8.7652395e+01
   6.5521262e-02   8.6384954e+01
   6.5999519e-02   8.0123873e+01
   6.6477777e-02   7.4261761e+01
   6.6956034e-02   6.9617110e+01
   6.7434292e-02   6.7193539e+01
   6.7912549e-02   6.3276434e+01
   6.8390806e-02   5.8571501e+01
   6.8869064e-02   5.5731376e+01
   6.9347321e-02   5.0909262e+01
   6.9825579e-02   4.7506513e+01
   7.0303836e-02   4.6485597e+01
   7.0782093e-02   4.4580209e+01
   7.1260351e-02   4.3093077e+01
   7.1738608e-02   3.9225702e+01
   7.2216865e-02   3.7151829e+01
   7.2695123e-02   3.5125535e+01
   7.3173380e-02   3.3990269e+01
   7.3651638e-02   3.2004029e+01
   7.4129895e-02   3.0918762e+01
   7.4608152e-02   2.9987780e+01
   7.5086410e-02   2.9196919e+01
   7.5564667e-02   2.7283792e+01
   7.6042925e-02   2.5874628e+01
   7.6521182e-02   2.4878233e+01
   7.6999439e-02   2.3907311e+01
   7.7477697e-02   2.2806621e+01
   7.7955954e-02   2.1352252e+01
   7.8434211e-02   2.0202628e+01
   7.8912469e-02   1.9089733e+01
   7.9390726e-02   1.7662292e+01
   7.9868984e-02   1.7438609e+01
   8.0347241e-02   1.6708395e+01
   8.0825498e-02   1.6279058e+01
   8.1303756e-02   1.5322401e+01
   8.1782013e-02   1.4572902e+01
   8.2260271e-02   1.4186277e+01
   8.2738528e-02   1.3660169e+01
   8.3216785e-02   1.3181084e+01
   8.3695043e-02   1.2378713e+01
   8.4173300e-02   1.1722657e+01
   8.4651558e-02   1.1096279e+01
   8.5129815e-02   1.0684350e+01
   8.5608072e-02   1.0049201e+01
   8.6086330e-02   9.8998138e+00
   8.6564587e-02   9.4489472e+00
   8.7042844e-02   9.0869726e+00
   8.7521102e-02   8.7998254e+00
   8.7999359e-02   8.5091399e+00
   8.8477617e-02   8.1948588e+00
   8.8955874e-02   8.0010302e+00
   8.9434131e-02   7.6230580e+00
   8.9912389e-02   7.1483066e+00
   9.0390646e-02   6.9323393e+00
   9.0868904e-02   6.6127617e+00
   9.1347161e-02   6.4554994e+00
   9.1825418e-02   6.1076589e+00
   9.2303676e-02   5.9592564e+00
   9.2781933e-02   5.7948708e+00
   9.3260191e-02   5.6073871e+00
   9.3738448e-02   5.4344337e+00
   9.4216705e-02   5.0451426e+00
   9.4694963e-02   4.7600089e+00
   9.5173220e-02   4.6594954e+00
   9.5651477e-02   4.5129710e+00
   9.6129735e-02   4.3766777e+00
   9.6607992e-02   4.1419199e+00
   9.7086250e-02   4.0084013e+00
   9.7564507e-02   3.9051417e+00
   9.8042764e-02   3.8747884e+00
   9.8521022e-02   3.7915255e+00
   9.8999279e-02   3.6545805e+00
   9.9477537e-02   3.4585502e+00
   9.9955794e-02   3.3431292e+00
   1.0043405e-01   3.3094049e+00
   1.0091231e-01   3.1891654e+00
   1.0139057e-01   3.0247338e+00
   1.0186882e-01   2.9275376e+00
   1.0234708e-01   2.8827373e+00
   1.0282534e-01   2.8320861e+00
   1.0330360e-01   2.6941929e+00
   1.0378185e-01   2.6514745e+00
   1.0426011e-01   2.4988296e+00
   1.0473837e-01   2.4694564e+00
   1.0521663e-01   2.3931230e+00
   1.0569488e-01   2.2795677e+00
   1.0617314e-01   2.1514048e+00
   1.0665140e-01   2.1136963e+00
   1.0712965e-01   2.0945265e+00
   1.0760791e-01   2.0510018e+00
   1.0808617e-01   1.9002017e+00
   1.0856443e-01   1.8770668e+00
   1.0904268e-01   1.8254942e+00
   1.0952094e-01   1.7750218e+00
   1.0999920e-01   1.7452208e+00
   1.1047746e-01   1.7062386e+00
   1.1095571e-01   1.6699018e+00
   1.1143397e-01   1.6370856e+00
   1.1191223e-01   1.6191648e+00
   1.1239049e-01   1.5727870e+00
   1.1286874e-01   1.5375845e+00
   1.1334700e-01   1.5227955e+00
   1.1382526e-01   1.4771627e+00
   1.1430352e-01   1.4637583e+00
   1.1478177e-01   1.4388094e+00
   1.1526003e-01   1.4195350e+00
   1.1573829e-01   1.4026454e+00
   1.1621655e-01   1.3902594e+00
   1.1669480e-01   1.3713471e+00
   1.1717306e-01   1.3120319e+00
   1.1765132e-01   1.2689487e+00
   1.1812957e-01   1.2631094e+00
   1.1860783e-01   1.2624920e+00
   1.1908609e-01   1.2118707e+00
   1.1956435e-01   1.2035186e+00
   1.2004260e-01   1.1916484e+00
   1.2052086e-01   1.1657415e+00
   1.2099912e-01   1.1635015e+00
   1.2147738e-01   1.1453296e+00
   1.2195563e-01   1.1100518e+00
   1.2243389e-01   1.0706892e+00
   1.2291215e-01   1.0615869e+00
   1.2339041e-01   1.0548422e+00
   1.2386866e-01   1.0481389e+00
   1.2434692e-01   1.0444606e+00
   1.2482518e-01   1.0300652e+00
   1.2530344e-01   1.0215858e+00
   1.2578169e-01   1.0079356e+00
   1.2625995e-01   9.9376188e-01
   1.2673821e-01   9.7470126e-01
   1.2721646e-01   9.6564442e-01
   1.2769472e-01   9.6018221e-01
   1.2817298e-01   9.5220845e-01
   1.2865124e-01   9.4653577e-01
   1.2912949e-01   9.3406752e-01
   1.2960775e-01   9.1820961e-01
   1.3008601e-01   9.1389546e-01
   1.3056427e-01   9.0685527e-01
   1.3104252e-01   8.9751928e-01
   1.3152078e-01   8.9018430e-01
   1.3199904e-01   8.8039715e-01
   1.3247730e-01   8.6938169e-01
   1.3295555e-01   8.5986412e-01
   1.3343381e-01   8.5182189e-01
   1.3391207e-01   8.4654421e-01
   1.3439033e-01   8.4428177e-01
   1.3486858e-01   8.3182540e-01
   1.3534684e-01   8.2607861e-01
   1.3582510e-01   8.2337346e-01
   1.3630336e-01   8.1722337e-01
   1.3678161e-01   8.1516344e-01
   1.3725987e-01   8.0890639e-01
   1.3773813e-01   7.9949304e-01
   1.3821638e-01   7.8890487e-01
   1.3869464e-01   7.8870281e-01
   1.3917290e-01   7.8768975e-01
   1.3965116e-01   7.8768975e-01
   1.4012941e-01   7.8366035e-01
   1.4060767e-01   7.7363786e-01
   1.4108593e-01   7.7112434e-01
   1.4156419e-01   7.6480837e-01
   1.4204244e-01   7.6454468e-01
   1.4252070e-01   7.6183536e-01
   1.4299896e-01   7.5755720e-01
   1.4347722e-01   7.5695075e-01
   1.4395547e-01   7.5270138e-01
   1.4443373e-01   7.5128104e-01
   1.4491199e-01   7.4778319e-01
   1.4539025e-01   7.4536235e-01
   1.4586850e-01   7.4508826e-01
   1.4634676e-01   7.4098396e-01
   1.4682502e-01   7.3763752e-01
   1.4730328e-01   7.3481971e-01
   1.4778153e-01   7.2983335e-01
   1.4825979e-01   7.2776694e-01
   1.4873805e-01   7.2732518e-01
   1.4921630e-01   7.2527968e-01
   1.4969456e-01   7.2364686e-01
   1.5017282e-01   7.2045095e-01
   1.5065108e-01   7.1972621e-01
   1.5112933e-01   7.1930711e-01
   1.5160759e-01   7.1680925e-01
   1.5208585e-01   7.1623659e-01
   1.5256411e-01   7.1478386e-01
   1.5304236e-01   7.1240739e-01
   1.5352062e-01   7.1240739e-01
   1.5399888e-01   7.1120339e-01
   1.5447714e-01   7.1073648e-01
   1.5495539e-01   7.0936801e-01
   1.5543365e-01   7.0840451e-01
   1.5591191e-01   7.0729956e-01
   1.5639017e-01   7.0448224e-01
   1.5686842e-01   7.0322510e-01
   1.5734668e-01   7.0212554e-01
   1.5782494e-01   7.0117720e-01
   1.5830320e-01   7.0062727e-01
   1.5878145e-01   6.9923743e-01
   1.5925971e-01   6.9869760e-01
   1.5973797e-01   6.9673037e-01
   1.6021622e-01   6.9364055e-01
   1.6069448e-01   6.9289298e-01
   1.6117274e-01   6.9213229e-01
   1.6165100e-01   6.9023338e-01
   1.6212925e-01   6.8983271e-01
   1.6260751e-01   6.8901284e-01
   1.6308577e-01   6.8901284e-01
   1.6356403e-01   6.8784066e-01
   1.6404228e-01   6.8695132e-01
   1.6452054e-01   6.8662565e-01
   1.6499880e-01   6.8608363e-01
   1.6547706e-01   6.8593537e-01
   1.6595531e-01   6.8532741e-01
   1.6643357e-01   6.8512926e-01
   1.6691183e-01   6.8466862e-01
   1.6739009e-01   6.8396557e-01
   1.6786834e-01   6.8284591e-01
   1.6834660e-01   6.8219738e-01
   1.6882486e-01   6.8140251e-01
   1.6930312e-01   6.8072405e-01
   1.6978137e-01   6.8042709e-01
   1.7025963e-01   6.8025871e-01
   1.7073789e-01   6.7935529e-01
   1.7121614e-01   6.7898980e-01
   1.7169440e-01   6.7839110e-01
   1.7217266e-01   6.7801332e-01
   1.7265092e-01   6.7769096e-01
   1.7312917e-01   6.7769096e-01
   1.7360743e-01   6.7768846e-01
   1.7408569e-01   6.7730660e-01
   1.7456395e-01   6.7637410e-01
   1.7504220e-01   6.7609203e-01
   1.7552046e-01   6.7583955e-01
   1.7599872e-01   6.7568588e-01
   1.7647698e-01   6.7556073e-01
   1.7695523e-01   6.7530461e-01
   1.7743349e-01   6.7468809e-01
   1.7791175e-01   6.7447407e-01
   1.7839001e-01   6.7433737e-01
   1.7886826e-01   6.7422561e-01
   1.7934652e-01   6.7357206e-01
   1.7982478e-01   6.7351651e-01
   1.8030303e-01   6.7326156e-01
   1.8078129e-01   6.7306794e-01
   1.8125955e-01   6.7291081e-01
   1.8173781e-01   6.7274672e-01
   1.8221606e-01   6.7249236e-01
   1.8269432e-01   6.7240581e-01
   1.8317258e-01   6.7198807e-01
   1.8365084e-01   6.7187325e-01
   1.8412909e-01   6.7184943e-01
   1.8460735e-01   6.7170976e-01
   1.8508561e-01   6.7170501e-01
   1.8556387e-01   6.7162948e-01
   1.8604212e-01   6.7155348e-01
   1.8652038e-01   6.7151354e-01
   1.8699864e-01   6.7140802e-01
   1.8747690e-01   6.7112186e-01
   1.8795515e-01   6.7112186e-01
   1.8843341e-01   6.7076035e-01
   1.8891167e-01   6.7062309e-01
   1.8938993e-01   6.7052148e-01
   1.8986818e-01   6.7050177e-01
   1.9034644e-01   6.7043470e-01
   1.9082470e-01   6.7024861e-01
   1.9130295e-01   6.7008103e-01
   1.9178121e-01   6.7007237e-01
   1.9225947e-01   6.6982959e-01
   1.9273773e-01   6.6981257e-01
   1.9321598e-01   6.6967360e-01
   1.9369424e-01   6.6967360e-01
   1.9417250e-01   6.6967042e-01
   1.9465076e-01   6.6963496e-01
   1.9512901e-01   6.6956779e-01
   1.9560727e-01   6.6949437e-01
   1.9608553e-01   6.6937001e-01
   1.9656379e-01   6.6924556e-01
   1.9704204e-01   6.6915627e-01
   1.9752030e-01   6.6909835e-01
   1.9799856e-01   6.6901523e-01
   1.9847682e-01   6.6890147e-01
   1.9895507e-01   6.6885229e-01
   1.9943333e-01   6.6876888e-01
   1.9991159e-01   6.6870057e-01
   2.0038985e-01   6.6868325e-01
   2.0086810e-01   6.6863140e-01
   2.0134636e-01   6.6862517e-01
   2.0182462e-01   6.6856502e-01
   2.0230287e-01   6.6852688e-01
   2.0278113e-01   6.6849650e-01
   2.0325939e-01   6.6846482e-01
   2.0373765e-01   6.6836750e-01
   2.0421590e-01   6.6831204e-01
   2.0469416e-01   6.6826605e-01
   2.0517242e-01   6.6818192e-01
   2.0565068e-01   6.6816819e-01
   2.0612893e-01   6.6810459e-01
   2.0660719e-01   6.6809557e-01
   2.0708545e-01   6.6807658e-01
   2.0756371e-01   6.6807648e-01
   2.0804196e-01   6.6798181e-01
   2.0852022e-01   6.6797533e-01
   2.0899848e-01   6.6791928e-01
   2.0947674e-01   6.6791340e-01
   2.0995499e-01   6.6789134e-01
   2.1043325e-01   6.6788278e-01
   2.1091151e-01   6.6787016e-01
   2.1138977e-01   6.6784376e-01
   2.1186802e-01   6.6781365e-01
   2.1234628e-01   6.6780861e-01
   2.1282454e-01   6.6774849e-01
   2.1330279e-01   6.6768160e-01
   2.1378105e-01   6.6767796e-01
   2.1425931e-01   6.6764664e-01
   2.1473757e-01   6.6761640e-01
   2.1521582e-01   6.6761243e-01
   2.1569408e-01   6.6759584e-01
   2.1617234e-01   6.6755633e-01
   2.1665060e-01   6.6751470e-01
   2.1712885e-01   6.6749912e-01
   2.1760711e-01   6.6746364e-01
   2.1808537e-01   6.6743190e-01
   2.1856363e-01   6.6742625e-01
   2.1904188e-01   6.6740923e-01
   2.1952014e-01   6.6739217e-01
   2.1999840e-01   6.6737758e-01
   2.2047666e-01   6.6737550e-01
   2.2095491e-01   6.6734846e-01
   2.2143317e-01   6.6732340e-01
   2.2191143e-01   6.6731470e-01
   2.2238969e-01   6.6729684e-01
   2.2286794e-01   6.6727113e-01
   2.2334620e-01   6.6726664e-01
   2.2382446e-01   6.6726100e-01
   2.2430271e-01   6.6724243e-01
   2.2478097e-01   6.6722978e-01
   2.2525923e-01   6.6722336e-01
   2.2573749e-01   6.6721744e-01
   2.2621574e-01   6.6720533e-01
   2.2669400e-01   6.6719702e-01
   2.2717226e-01   6.6718742e-01
   2.2765052e-01   6.6717299e-01
   2.2812877e-01   6.6716167e-01
   2.2860703e-01   6.6716106e-01
   2.2908529e-01   6.6714935e-01
   2.2956355e-01   6.6714087e-01
   2.3004180e-01   6.6712978e-01
   2.3052006e-01   6.6711997e-01
   2.3099832e-01   6.6710883e-01
   2.3147658e-01   6.6710240e-01
   2.3195483e-01   6.6708249e-01
   2.3243309e-01   6.6707779e-01
   2.3291135e-01   6.6706523e-01
   2.3338960e-01   6.6705559e-01
   2.3386786e-01   6.6705189e-01
   2.3434612e-01   6.6704305e-01
   2.3482438e-01   6.6703974e-01
   2.3530263e-01   6.6702526e-01
   2.3578089e-01   6.6702002e-01
   2.3625915e-01   6.6701265e-01
   2.3673741e-01   6.6701083e-01
   2.3721566e-01   6.6700450e-01
   2.3769392e-01   6.6699868e-01
   2.3817218e-01   6.6699413e-01
   2.3865044e-01   6.6698610e-01
   2.3912869e-01   6.6698095e-01
   2.3960695e-01   6.6697358e-01
   2.4008521e-01   6.6696979e-01
   2.4056347e-01   6.6696461e-01
   2.4104172e-01   6.6696087e-01
   2.4151998e-01   6.6695348e-01
   2.4199824e-01   6.6694760e-01
   2.4247650e-01   6.6694350e-01
   2.4295475e-01   6.6693701e-01
   2.4343301e-01   6.6693210e-01
   2.4391127e-01   6.6692737e-01
   2.4438952e-01   6.6692223e-01
   2.4486778e-01   6.6691788e-01
   2.4534604e-01   6.6691289e-01
   2.4582430e-01   6.6690957e-01
   2.4630255e-01   6.6690342e-01
   2.4678081e-01   6.6689830e-01
   2.4725907e-01   6.6689372e-01
   2.4773733e-01   6.6688986e-01
   2.4821558e-01   6.6688742e-01
   2.4869384e-01   6.6688328e-01
   2.4917210e-01   6.6687926e-01
   2.4965036e-01   6.6687622e-01
   2.5012861e-01   6.6687337e-01
   2.5060687e-01   6.6686940e-01
   2.5108513e-01   6.6686499e-01
   2.5156339e-01   6.6686309e-01
   2.5204164e-01   6.6686056e-01
   2.5251990e-01   6.6685720e-01
   2.5299816e-01   6.6685352e-01
   2.5347642e-01   6.6685052e-01
   2.5395467e-01   6.6684654e-01
   2.5443293e-01   6.6684434e-01
   2.5491119e-01   6.6684143e-01
   2.5538944e-01   6.6683915e-01
   2.5586770e-01   6.6683548e-01
   2.5634596e-01   6.6683203e-01
   2.5682422e-01   6.6682982e-01
   2.5730247e-01   6.6682661e-01
   2.5778073e-01   6.6682471e-01
   2.5825899e-01   6.6682258e-01
   2.5873725e-01   6.6682076e-01
   2.5921550e-01   6.6681827e-01
   2.5969376e-01   6.6681626e-01
   2.6017202e-01   6.6681409e-01
   2.6065028e-01   6.6681157e-01
   2.6112853e-01   6.6680907e-01
   2.6160679e-01   6.6680689e-01
   2.6208505e-01   6.6680581e-01
   2.6256331e-01   6.6680376e-01
   2.6304156e-01   6.6680194e-01
   2.6351982e-01   6.6680047e-01
   2.6399808e-01   6.6679877e-01
   2.6447634e-01   6.6679733e-01
   2.6495459e-01   6.6679601e-01
   2.6543285e-01   6.6679399e-01
   2.6591111e-01   6.6679233e-01
   2.6638936e-01   6.6679102e-01
   2.6686762e-01   6.6678940e-01
   2.6734588e-01   6.6678772e-01
   2.6782414e-01   6.6678624e-01
   2.6830239e-01   6.6678494e-01
   2.6878065e-01   6.6678335e-01
   2.6925891e-01   6.6678215e-01
   2.6973717e-01   6.6678085e-01
   2.7021542e-01   6.6677973e-01
   2.7069368e-01   6.6677836e-01
   2.7117194e-01   6.6677672e-01
   2.7165020e-01   6.6677589e-01
   2.7212845e-01   6.6677487e-01
   2.7260671e-01   6.6677384e-01
   2.7308497e-01   6.6677289e-01
   2.7356323e-01   6.6677178e-01
   2.7404148e-01   6.6677098e-01
   2.7451974e-01   6.6676973e-01
   2.7499800e-01   6.6676861e-01
   2.7547626e-01   6.6676766e-01
   2.7595451e-01   6.6676668e-01
   2.7643277e-01   6.6676609e-01
   2.7691103e-01   6.6676501e-01
   2.7738928e-01   6.6676414e-01
   2.7786754e-01   6.6676350e-01
   2.7834580e-01   6.6676266e-01
   2.7882406e-01   6.6676161e-01
   2.7930231e-01   6.6676091e-01
   2.7978057e-01   6.6676012e-01
   2.8025883e-01   6.6675946e-01
   2.8073709e-01   6.6675873e-01
   2.8121534e-01   6.6675799e-01
   2.8169360e-01   6.6675745e-01
   2.8217186e-01   6.6675685e-01
   2.8265012e-01   6.6675608e-01
   2.8312837e-01   6.6675543e-01
   2.8360663e-01   6.6675477e-01
   2.8408489e-01   6.6675421e-01
   2.8456315e-01   6.6675364e-01
   2.8504140e-01   6.6675305e-01
   2.8551966e-01   6.6675241e-01
   2.8599792e-01   6.6675195e-01
   2.8647617e-01   6.6675136e-01
   2.8695443e-01   6.6675078e-01
   2.8743269e-01   6.6675024e-01
   2.8791095e-01   6.6674968e-01
   2.8838920e-01   6.6674912e-01
   2.8886746e-01   6.6674864e-01
   2.8934572e-01   6.6674810e-01
   2.8982398e-01   6.6674769e-01
   2.9030223e-01   6.6674707e-01
   2.9078049e-01   6.6674661e-01
   2.9125875e-01   6.6674622e-01
   2.9173701e-01   6.6674575e-01
   2.9221526e-01   6.6674538e-01
   2.9269352e-01   6.6674495e-01
   2.9317178e-01   6.6674454e-01
   2.9365004e-01   6.6674411e-01
   2.9412829e-01   6.6674374e-01
   2.9460655e-01   6.6674336e-01
   2.9508481e-01   6.6674294e-01
   2.9556307e-01   6.6674258e-01
   2.9604132e-01   6.6674223e-01
   2.9651958e-01   6.6674193e-01
   2.9699784e-01   6.6674156e-01
   2.9747609e-01   6.6674123e-01
   2.9795435e-01   6.6674088e-01
   2.9843261e-01   6.6674055e-01
   2.9891087e-01   6.6674024e-01
   2.9938912e-01   6.6673993e-01
   2.9986738e-01   6.6673966e-01
   3.0034564e-01   6.6673936e-01
   3.0082390e-01   6.6673911e-01
   3.0130215e-01   6.6673880e-01
   3.0178041e-01   6.6673853e-01
   3.0225867e-01   6.6673828e-01
   3.0273693e-01   6.6673801e-01
   3.0321518e-01   6.6673776e-01
   3.0369344e-01   6.6673749e-01
   3.0417170e-01   6.6673722e-01
   3.0464996e-01   6.6673699e-01
   3.0512821e-01   6.6673678e-01
   3.0560647e-01   6.6673655e-01
   3.0608473e-01   6.6673632e-01
   3.0656299e-01   6.6673610e-01
   3.0704124e-01   6.6673589e-01
   3.0751950e-01   6.6673567e-01
   3.0799776e-01   6.6673548e-01
   3.0847601e-01   6.6673528e-01
   3.0895427e-01   6.6673508e-01
   3.0943253e-01   6.6673490e-01
   3.0991079e-01   6.6673472e-01
   3.1038904e-01   6.6673452e-01
   3.1086730e-01   6.6673434e-01
   3.1134556e-01   6.6673416e-01
   3.1182382e-01   6.6673397e-01
   3.1230207e-01   6.6673379e-01
   3.1278033e-01   6.6673364e-01
   3.1325859e-01   6.6673348e-01
   3.1373685e-01   6.6673331e-01
   3.1421510e-01   6.6673315e-01
   3.1469336e-01   6.6673299e-01
   3.1517162e-01   6.6673284e-01
   3.1564988e-01   6.6673268e-01
   3.1612813e-01   6.6673254e-01
   3.1660639e-01   6.6673239e-01
   3.1708465e-01   6.6673226e-01
   3.1756291e-01   6.6673212e-01
   3.1804116e-01   6.6673199e-01
   3.1851942e-01   6.6673186e-01
   3.1899768e-01   6.6673173e-01
   3.1947593e-01   6.6673161e-01
   3.1995419e-01   6.6673148e-01
   3.2043245e-01   6.6673136e-01
   3.2091071e-01   6.6673124e-01
   3.2138896e-01   6.6673113e-01
   3.2186722e-01   6.6673101e-01
   3.2234548e-01   6.6673090e-01
   3.2282374e-01   6.6673080e-01
   3.2330199e-01   6.6673069e-01
   3.2378025e-01   6.6673059e-01
   3.2425851e-01   6.6673049e-01
   3.2473677e-01   6.6673039e-01
   3.2521502e-01   6.6673029e-01
   3.2569328e-01   6.6673019e-01
   3.2617154e-01   6.6673010e-01
   3.2664980e-01   6.6673001e-01
   3.2712805e-01   6.6672991e-01
   3.2760631e-01   6.6672983e-01
   3.2808457e-01   6.6672974e-01
   3.2856283e-01   6.6672965e-01
   3.2904108e-01   6.6672957e-01
   3.2951934e-01   6.6672949e-01
   3.2999760e-01   6.6672941e-01
   3.3047585e-01   6.6672933e-01
   3.3095411e-01   6.6672926e-01
   3.3143237e-01   6.6672918e-01
   3.3191063e-01   6.6672911e-01
   3.3238888e-01   6.6672904e-01
   3.3286714e-01   6.6672897e-01
   3.3334540e-01   6.6672890e-01
   3.3382366e-01   6.6672883e-01
   3.3430191e-01   6.6672877e-01
   3.3478017e-01   6.6672870e-01
   3.3525843e-01   6.6672864e-01
   3.3573669e-01   6.6672858e-01
   3.3621494e-01   6.6672852e-01
   3.3669320e-01   6.6672846e-01
   3.3717146e-01   6.6672840e-01
   3.3764972e-01   6.6672835e-01
   3.3812797e-01   6.6672829e-01
   3.3860623e-01   6.6672824e-01
   3.3908449e-01   6.6672819e-01
   3.3956274e-01   6.6672814e-01
   3.4004100e-01   6.6672808e-01
   3.4051926e-01   6.6672803e-01
   3.4099752e-01   6.6672798e-01
   3.4147577e-01   6.6672794e-01
   3.4195403e-01   6.6672789e-01
   3.4243229e-01   6.6672784e-01
   3.4291055e-01   6.6672780e-01
   3.4338880e-01   6.6672775e-01
   3.4386706e-01   6.6672771e-01
   3.4434532e-01   6.6672766e-01
   3.4482358e-01   6.6672762e-01
   3.4530183e-01   6.6672758e-01
   3.4578009e-01   6.6672754e-01
   3.4625835e-01   6.6672750e-01
   3.4673661e-01   6.6672746e-01
   3.4721486e-01   6.6672742e-01
   3.4769312e-01   6.6672739e-01
   3.4817138e-01   6.6672735e-01
   3.4864964e-01   6.6672731e-01
   3.4912789e-01   6.6672728e-01
   3.4960615e-01   6.6672724e-01
   3.5008441e-01   6.6672721e-01
   3.5056266e-01   6.6672718e-01
   3.5104092e-01   6.6672714e-01
   3.5151918e-01   6.6672711e-01
   3.5199744e-01   6.6672708e-01
   3.5247569e-01   6.6672705e-01
   3.5295395e-01   6.6672702e-01
   3.5343221e-01   6.6672699e-01
   3.5391047e-01   6.6672697e-01
   3.5438872e-01   6.6672694e-01
   3.5486698e-01   6.6672691e-01
   3.5534524e-01   6.6672688e-01
   3.5582350e-01   6.6672686e-01
   3.5630175e-01   6.6672683e-01
   3.5678001e-01   6.6672680e-01
   3.5725827e-01   6.6672678e-01
   3.5773653e-01   6.6672676e-01
   3.5821478e-01   6.6672673e-01
   3.5869304e-01   6.6672671e-01
   3.5917130e-01   6.6672668e-01
   3.5964956e-01   6.6672666e-01
   3.6012781e-01   6.6672664e-01
   3.6060607e-01   6.6672662e-01
   3.6108433e-01   6.6672660e-01
   3.6156258e-01   6.6672658e-01
   3.6204084e-01   6.6672656e-01
   3.6251910e-01   6.6672654e-01
   3.6299736e-01   6.6672652e-01
   3.6347561e-01   6.6672650e-01
   3.6395387e-01   6.6672648e-01
   3.6443213e-01   6.6672646e-01
   3.6491039e-01   6.6672644e-01
   3.6538864e-01   6.6672643e-01
   3.6586690e-01   6.6672641e-01
   3.6634516e-01   6.6672639e-01
   3.6682342e-01   6.6672638e-01
   3.6730167e-01   6.6672636e-01
   3.6777993e-01   6.6672634e-01
   3.6825819e-01   6.6672633e-01
   3.6873645e-01   6.6672631e-01
   3.6921470e-01   6.6672630e-01
   3.6969296e-01   6.6672628e-01
   3.7017122e-01   6.6672627e-01
   3.7064948e-01   6.6672625e-01
   3.7112773e-01   6.6672624e-01
   3.7160599e-01   6.6672623e-01
   3.7208425e-01   6.6672621e-01
   3.7256250e-01   6.6672620e-01
   3.7304076e-01   6.6672619e-01
   3.7351902e-01   6.6672618e-01
   3.7399728e-01   6.6672616e-01
   3.7447553e-01   6.6672615e-01
   3.7495379e-01   6.6672614e-01
   3.7543205e-01   6.6672613e-01
   3.7591031e-01   6.6672612e-01
   3.7638856e-01   6.6672611e-01
   3.7686682e-01   6.6672609e-01
   3.7734508e-01   6.6672608e-01
   3.7782334e-01   6.6672607e-01
   3.7830159e-01   6.6672606e-01
   3.7877985e-01   6.6672605e-01
   3.7925811e-01   6.6672604e-01
   3.7973637e-01   6.6672603e-01
   3.8021462e-01   6.6672603e-01
   3.8069288e-01   6.6672602e-01
   3.8117114e-01   6.6672601e-01
   3.8164939e-01   6.6672600e-01
   3.8212765e-01   6.6672599e-01
   3.8260591e-01   6.6672598e-01
   3.8308417e-01   6.6672597e-01
   3.8356242e-01   6.6672596e-01
   3.8404068e-01   6.6672596e-01
   3.8451894e-01   6.6672595e-01
   3.8499720e-01   6.6672594e-01
   3.8547545e-01   6.6672593e-01
   3.8595371e-01   6.6672593e-01
   3.8643197e-01   6.6672592e-01
   3.8691023e-01   6.6672591e-01
   3.8738848e-01   6.6672590e-01
   3.8786674e-01   6.6672590e-01
   3.8834500e-01   6.6672589e-01
   3.8882326e-01   6.6672588e-01
   3.8930151e-01   6.6672588e-01
   3.8977977e-01   6.6672587e-01
   3.9025803e-01   6.6672587e-01
   3.9073629e-01   6.6672586e-01
   3.9121454e-01   6.6672585e-01
   3.9169280e-01   6.6672585e-01
   3.9217106e-01   6.6672584e-01
   3.9264931e-01   6.6672584e-01
   3.9312757e-01   6.6672583e-01
   3.9360583e-01   6.6672583e-01
   3.9408409e-01   6.6672582e-01
   3.9456234e-01   6.6672582e-01
   3.9504060e-01   6.6672581e-01
   3.9551886e-01   6.6672581e-01
   3.9599712e-01   6.6672580e-01
   3.9647537e-01   6.6672580e-01
   3.9695363e-01   6.6672579e-01
   3.9743189e-01   6.6672579e-01
   3.9791015e-01   6.6672578e-01
   3.9838840e-01   6.6672578e-01
   3.9886666e-01   6.6672577e-01
   3.9934492e-01   6.6672577e-01
   3.9982318e-01   6.6672577e-01
   4.0030143e-01   6.6672576e-01
   4.0077969e-01   6.6672576e-01
   4.0125795e-01   6.6672575e-01
   4.0173621e-01   6.6672575e-01
   4.0221446e-01   6.6672575e-01
   4.0269272e-01   6.6672574e-01
   4.0317098e-01   6.6672574e-01
   4.0364923e-01   6.6672574e-01
   4.0412749e-01   6.6672573e-01
   4.0460575e-01   6.6672573e-01
   4.0508401e-01   6.6672573e-01
   4.0556226e-01   6.6672572e-01
   4.0604052e-01   6.6672572e-01
   4.0651878e-01   6.6672572e-01
   4.0699704e-01   6.6672571e-01
   4.0747529e-01   6.6672571e-01
   4.0795355e-01   6.6672571e-01
   4.0843181e-01   6.6672570e-01
   4.0891007e-01   6.6672570e-01
   4.0938832e-01   6.6672570e-01
   4.0986658e-01   6.6672570e-01
   4.1034484e-01   6.6672569e-01
   4.1082310e-01   6.6672569e-01
   4.1130135e-01   6.6672569e-01
   4.1177961e-01   6.6672569e-01
   4.1225787e-01   6.6672568e-01
   4.1273613e-01   6.6672568e-01
   4.1321438e-01   6.6672568e-01
   4.1369264e-01   6.6672568e-01
   4.1417090e-01   6.6672567e-01
   4.1464915e-01   6.6672567e-01
   4.1512741e-01   6.6672567e-01
   4.1560567e-01   6.6672567e-01
   4.1608393e-01   6.6672567e-01
   4.1656218e-01   6.6672566e-01
   4.1704044e-01   6.6672566e-01
   4.1751870e-01   6.6672566e-01
   4.1799696e-01   6.6672566e-01
   4.1847521e-01   6.6672566e-01
   4.1895347e-01   6.6672565e-01
   4.1943173e-01   6.6672565e-01
   4.1990999e-01   6.6672565e-01
   4.2038824e-01   6.6672565e-01
   4.2086650e-01   6.6672565e-01
   4.2134476e-01   6.6672565e-01
   4.2182302e-01   6.6672564e-01
   4.2230127e-01   6.6672564e-01
   4.2277953e-01   6.6672564e-01
   4.2325779e-01   6.6672564e-01
   4.2373605e-01   6.6672564e-01
   4.2421430e-01   6.6672564e-01
   4.2469256e-01   6.6672564e-01
   4.2517082e-01   6.6672563e-01
   4.2564907e-01   6.6672563e-01
   4.2612733e-01   6.6672563e-01
   4.2660559e-01   6.6672563e-01
   4.2708385e-01   6.6672563e-01
   4.2756210e-01   6.6672563e-01
   4.2804036e-01   6.6672563e-01
   4.2851862e-01   6.6672562e-01
   4.2899688e-01   6.6672562e-01
   4.2947513e-01   6.6672562e-01
   4.2995339e-01   6.6672562e-01
   4.3043165e-01   6.6672562e-01
   4.3090991e-01   6.6672562e-01
   4.3138816e-01   6.6672562e-01
   4.3186642e-01   6.6672562e-01
   4.3234468e-01   6.6672562e-01
   4.3282294e-01   6.6672561e-01
   4.3330119e-01   6.6672561e-01
   4.3377945e-01   6.6672561e-01
   4.3425771e-01   6.6672561e-01
   4.3473596e-01   6.6672561e-01
   4.3521422e-01   6.6672561e-01
   4.3569248e-01   6.6672561e-01
   4.3617074e-01   6.6672561e-01
   4.3664899e-01   6.6672561e-01
   4.3712725e-01   6.6672561e-01
   4.3760551e-01   6.6672561e-01
   4.3808377e-01   6.6672561e-01
   4.3856202e-01   6.6672560e-01
   4.3904028e-01   6.6672560e-01
   4.3951854e-01   6.6672560e-01
   4.3999680e-01   6.6672560e-01
   4.4047505e-01   6.6672560e-01
   4.4095331e-01   6.6672560e-01
   4.4143157e-01   6.6672560e-01
   4.4190983e-01   6.6672560e-01
   4.4238808e-01   6.6672560e-01
   4.4286634e-01   6.6672560e-01
   4.4334460e-01   6.6672560e-01
   4.4382286e-01   6.6672560e-01
   4.4430111e-01   6.6672560e-01
   4.4477937e-01   6.6672560e-01
   4.4525763e-01   6.6672559e-01
   4.4573588e-01   6.6672559e-01
   4.4621414e-01   6.6672559e-01
   4.4669240e-01   6.6672559e-01
   4.4717066e-01   6.6672559e-01
   4.4764891e-01   6.6672559e-01
   4.4812717e-01   6.6672559e-01
   4.4860543e-01   6.6672559e-01
   4.4908369e-01   6.6672559e-01
   4.4956194e-01   6.6672559e-01
   4.5004020e-01   6.6672559e-01
   4.5051846e-01   6.6672559e-01
   4.5099672e-01   6.6672559e-01
   4.5147497e-01   6.6672559e-01
   4.5195323e-01   6.6672559e-01
   4.5243149e-01   6.6672559e-01
   4.5290975e-01   6.6672559e-01
   4.5338800e-01   6.6672559e-01
   4.5386626e-01   6.6672559e-01
   4.5434452e-01   6.6672559e-01
   4.5482278e-01   6.6672558e-01
   4.5530103e-01   6.6672558e-01
   4.5577929e-01   6.6672558e-01
   4.5625755e-01   6.6672558e-01
   4.5673580e-01   6.6672558e-01
   4.5721406e-01   6.6672558e-01
   4.5769232e-01   6.6672558e-01
   4.5817058e-01   6.6672558e-01
   4.5864883e-01   6.6672558e-01
   4.5912709e-01   6.6672558e-01
   4.5960535e-01   6.6672558e-01
   4.6008361e-01   6.6672558e-01
   4.6056186e-01   6.6672558e-01
   4.6104012e-01   6.6672558e-01
   4.6151838e-01   6.6672558e-01
   4.6199664e-01   6.6672558e-01
   4.6247489e-01   6.6672558e-01
   4.6295315e-01   6.6672558e-01
   4.6343141e-01   6.6672558e-01
   4.6390967e-01   6.6672558e-01
   4.6438792e-01   6.6672558e-01
   4.6486618e-01   6.6672558e-01
   4.6534444e-01   6.6672558e-01
   4.6582270e-01   6.6672558e-01
   4.6630095e-01   6.6672558e-01
   4.6677921e-01   6.6672558e-01
   4.6725747e-01   6.6672558e-01
   4.6773572e-01   6.6672558e-01
   4.6821398e-01   6.6672558e-01
   4.6869224e-01   6.6672558e-01
   4.6917050e-01   6.6672558e-01
   4.6964875e-01   6.6672558e-01
   4.7012701e-01   6.6672558e-01
   4.7060527e-01   6.6672558e-01
   4.7108353e-01   6.6672558e-01
   4.7156178e-01   6.6672557e-01
   4.7204004e-01   6.6672557e-01
   4.7251830e-01   6.6672557e-01
   4.7299656e-01   6.6672557e-01
   4.7347481e-01   6.6672557e-01
   4.7395307e-01   6.6672557e-01
   4.7443133e-01   6.6672557e-01
   4.7490959e-01   6.6672557e-01
   4.7538784e-01   6.6672557e-01
   4.7586610e-01   6.6672557e-01
   4.7634436e-01   6.6672557e-01
   4.7682262e-01   6.6672557e-01
   4.7730087e-01   6.6672557e-01
   4.7777913e-01   6.6672557e-01
   4.7825739e-01   6.6672557e-01
   4.7873564e-01   6.6672557e-01
   4.7921390e-01   6.6672557e-01
   4.7969216e-01   6.6672557e-01
   4.8017042e-01   6.6672557e-01
   4.8064867e-01   6.6672557e-01
   4.8112693e-01   6.6672557e-01
   4.8160519e-01   6.6672557e-01
   4.8208345e-01   6.6672557e-01
   4.8256170e-01   6.6672557e-01
   4.8303996e-01   6.6672557e-01
   4.8351822e-01   6.6672557e-01
   4.8399648e-01   6.6672557e-01
   4.8447473e-01   6.6672557e-01
   4.8495299e-01   6.6672557e-01
   4.8543125e-01   6.6672557e-01
   4.8590951e-01   6.6672557e-01
   4.8638776e-01   6.6672557e-01
   4.8686602e-01   6.6672557e-01
   4.8734428e-01   6.6672557e-01
   4.8782253e-01   6.6672557e-01
   4.8830079e-01   6.6672557e-01
   4.8877905e-01   6.6672557e-01
   4.8925731e-01   6.6672557e-01
   4.8973556e-01   6.6672557e-01
   4.9021382e-01   6.6672557e-01
   4.9069208e-01   6.6672557e-01
   4.9117034e-01   6.6672557e-01
   4.9164859e-01   6.6672557e-01
   4.9212685e-01   6.6672557e-01
   4.9260511e-01   6.6672557e-01
   4.9308337e-01   6.6672557e-01
   4.9356162e-01   6.6672557e-01
   4.9403988e-01   6.6672557e-01
   4.9451814e-01   6.6672557e-01
   4.9499640e-01   6.6672557e-01
   4.9547465e-01   6.6672557e-01
   4.9595291e-01   6.6672557e-01
   4.9643117e-01   6.6672557e-01
   4.9690943e-01   6.6672557e-01
   4.9738768e-01   6.6672557e-01
   4.9786594e-01   6.6672557e-01
   4.9834420e-01   6.6672557e-01
   4.9882245e-01   6.6672557e-01
   4.9930071e-01   6.6672557e-01
   4.9977897e-01   6.6672557e-01
   5.0025723e-01   6.6672557e-01
   5.0073548e-01   6.6672557e-01
   5.0121374e-01   6.6672557e-01
   5.0169200e-01   6.6672557e-01
   5.0217026e-01   6.6672557e-01
   5.0264851e-01   6.6672557e-01
   5.0312677e-01   6.6672557e-01
   5.0360503e-01   6.6672557e-01
   5.0408329e-01   6.6672557e-01
   5.0456154e-01   6.6672557e-01
   5.0503980e-01   6.6672557e-01
   5.0551806e-01   6.6672557e-01
   5.0599632e-01   6.6672557e-01
   5.0647457e-01   6.6672557e-01
   5.0695283e-01   6.6672557e-01
   5.0743109e-01   6.6672557e-01
   5.0790935e-01   6.6672557e-01
   5.0838760e-01   6.6672557e-01
   5.0886586e-01   6.6672557e-01
   5.0934412e-01   6.6672557e-01
   5.0982237e-01   6.6672557e-01
   5.1030063e-01   6.6672557e-01
   5.1077889e-01   6.6672557e-01
   5.1125715e-01   6.6672557e-01
   5.1173540e-01   6.6672557e-01
   5.1221366e-01   6.6672557e-01
   5.1269192e-01   6.6672557e-01
   5.1317018e-01   6.6672557e-01
   5.1364843e-01   6.6672557e-01
   5.1412669e-01   6.6672557e-01
   5.1460495e-01   6.6672557e-01
   5.1508321e-01   6.6672557e-01
   5.1556146e-01   6.6672557e-01
   5.1603972e-01   6.6672557e-01
   5.1651798e-01   6.6672557e-01
   5.1699624e-01   6.6672557e-01
   5.1747449e-01   6.6672557e-01
   5.1795275e-01   6.6672557e-01
   5.1843101e-01   6.6672557e-01
   5.1890927e-01   6.6672557e-01
   5.1938752e-01   6.6672557e-01
   5.1986578e-01   6.6672557e-01
   5.2034404e-01   6.6672557e-01
   5.2082229e-01   6.6672557e-01
   5.2130055e-01   6.6672557e-01
   5.2177881e-01   6.6672557e-01
   5.2225707e-01   6.6672557e-01
   5.2273532e-01   6.6672557e-01
   5.2321358e-01   6.6672557e-01
   5.2369184e-01   6.6672557e-01
   5.2417010e-01   6.6672557e-01
   5.2464835e-01   6.6672557e-01
   5.2512661e-01   6.6672557e-01
   5.2560487e-01   6.6672557e-01
   5.2608313e-01   6.6672557e-01
   5.2656138e-01   6.6672557e-01
   5.2703964e-01   6.6672557e-01
   5.2751790e-01   6.6672557e-01
   5.2799616e-01   6.6672557e-01
   5.2847441e-01   6.6672557e-01
   5.2895267e-01   6.6672557e-01
   5.2943093e-01   6.6672557e-01
   5.2990919e-01   6.6672557e-01
   5.3038744e-01   6.6672557e-01
   5.3086570e-01   6.6672557e-01
   5.3134396e-01   6.6672557e-01
   5.3182221e-01   6.6672557e-01
   5.3230047e-01   6.6672557e-01
   5.3277873e-01   6.6672557e-01
   5.3325699e-01   6.6672557e-01
   5.3373524e-01   6.6672557e-01
   5.3421350e-01   6.6672557e-01
   5.3469176e-01   6.6672557e-01
   5.3517002e-01   6.6672557e-01
   5.3564827e-01   6.6672557e-01
   5.3612653e-01   6.6672557e-01
   5.3660479e-01   6.6672557e-01
   5.3708305e-01   6.6672557e-01
   5.3756130e-01   6.6672557e-01
   5.3803956e-01   6.6672557e-01
   5.3851782e-01   6.6672557e-01
   5.3899608e-01   6.6672557e-01
   5.3947433e-01   6.6672557e-01
   5.3995259e-01   6.6672557e-01
   5.4043085e-01   6.6672557e-01
   5.4090910e-01   6.6672557e-01
   5.4138736e-01   6.6672557e-01
   5.4186562e-01   6.6672557e-01
   5.4234388e-01   6.6672557e-01
   5.4282213e-01   6.6672557e-01
   5.4330039e-01   6.6672557e-01
   5.4377865e-01   6.6672557e-01
   5.4425691e-01   6.6672557e-01
   5.4473516e-01   6.6672557e-01
   5.4521342e-01   6.6672557e-01
   5.4569168e-01   6.6672557e-01
   5.4616994e-01   6.6672557e-01
   5.4664819e-01   6.6672557e-01
   5.4712645e-01   6.6672557e-01
   5.4760471e-01   6.6672557e-01
   5.4808297e-01   6.6672557e-01
   5.4856122e-01   6.6672557e-01
   5.4903948e-01   6.6672557e-01
   5.4951774e-01   6.6672557e-01
   5.4999600e-01   6.6672557e-01
   5.5047425e-01   6.6672557e-01
   5.5095251e-01   6.6672557e-01
   5.5143077e-01   6.6672557e-01
   5.5190902e-01   6.6672557e-01
   5.5238728e-01   6.6672557e-01
   5.5286554e-01   6.6672557e-01
   5.5334380e-01   6.6672557e-01
   5.5382205e-01   6.6672557e-01
   5.5430031e-01   6.6672557e-01
   5.5477857e-01   6.6672557e-01
   5.5525683e-01   6.6672557e-01
   5.5573508e-01   6.6672557e-01
   5.5621334e-01   6.6672557e-01
   5.5669160e-01   6.6672557e-01
   5.5716986e-01   6.6672557e-01
   5.5764811e-01   6.6672557e-01
   5.5812637e-01   6.6672557e-01
   5.5860463e-01   6.6672557e-01
   5.5908289e-01   6.6672557e-01
   5.5956114e-01   6.6672557e-01
   5.6003940e-01   6.6672557e-01
   5.6051766e-01   6.6672557e-01
   5.6099592e-01   6.6672557e-01
   5.6147417e-01   6.6672557e-01
   5.6195243e-01   6.6672557e-01
   5.6243069e-01   6.6672557e-01
   5.6290894e-01   6.6672557e-01
   5.6338720e-01   6.6672557e-01
   5.6386546e-01   6.6672557e-01
   5.6434372e-01   6.6672557e-01
   5.6482197e-01   6.6672557e-01
   5.6530023e-01   6.6672557e-01
   5.6577849e-01   6.6672557e-01
   5.6625675e-01   6.6672557e-01
   5.6673500e-01   6.6672557e-01
   5.6721326e-01   6.6672557e-01
   5.6769152e-01   6.6672557e-01
   5.6816978e-01   6.6672557e-01
   5.6864803e-01   6.6672557e-01
   5.6912629e-01   6.6672557e-01
   5.6960455e-01   6.6672557e-01
   5.7008281e-01   6.6672557e-01
   5.7056106e-01   6.6672557e-01
   5.7103932e-01   6.6672557e-01
   5.7151758e-01   6.6672557e-01
   5.7199584e-01   6.6672557e-01
   5.7247409e-01   6.6672557e-01
   5.7295235e-01   6.6672557e-01
   5.7343061e-01   6.6672557e-01
   5.7390886e-01   6.6672557e-01
   5.7438712e-01   6.6672557e-01
   5.7486538e-01   6.6672557e-01
   5.7534364e-01   6.6672557e-01
   5.7582189e-01   6.6672557e-01
   5.7630015e-01   6.6672557e-01
   5.7677841e-01   6.6672557e-01
   5.7725667e-01   6.6672557e-01
   5.7773492e-01   6.6672557e-01
   5.7821318e-01   6.6672557e-01
   5.7869144e-01   6.6672557e-01
   5.7916970e-01   6.6672557e-01
   5.7964795e-01   6.6672557e-01
   5.8012621e-01   6.6672557e-01
   5.8060447e-01   6.6672557e-01
   5.8108273e-01   6.6672557e-01
   5.8156098e-01   6.6672557e-01
   5.8203924e-01   6.6672557e-01
   5.8251750e-01   6.6672557e-01
   5.8299575e-01   6.6672557e-01
   5.8347401e-01   6.6672557e-01
   5.8395227e-01   6.6672557e-01
   5.8443053e-01   6.6672557e-01
   5.8490878e-01   6.6672557e-01
   5.8538704e-01   6.6672557e-01
   5.8586530e-01   6.6672557e-01
   5.8634356e-01   6.6672557e-01
   5.8682181e-01   6.6672557e-01
   5.8730007e-01   6.6672557e-01
   5.8777833e-01   6.6672557e-01
   5.8825659e-01   6.6672557e-01
   5.8873484e-01   6.6672557e-01
   5.8921310e-01   6.6672557e-01
   5.8969136e-01   6.6672557e-01
   5.9016962e-01   6.6672557e-01
   5.9064787e-01   6.6672557e-01
   5.9112613e-01   6.6672557e-01
   5.9160439e-01   6.6672557e-01
   5.9208265e-01   6.6672557e-01
   5.9256090e-01   6.6672557e-01
   5.9303916e-01   6.6672557e-01
   5.9351742e-01   6.6672557e-01
   5.9399567e-01   6.6672557e-01
   5.9447393e-01   6.6672557e-01
   5.9495219e-01   6.6672557e-01
   5.9543045e-01   6.6672557e-01
   5.9590870e-01   6.6672557e-01
   5.9638696e-01   6.6672557e-01
   5.9686522e-01   6.6672557e-01
   5.9734348e-01   6.6672557e-01
   5.9782173e-01   6.6672557e-01
   5.9829999e-01   6.6672557e-01
   5.9877825e-01   6.6672557e-01
   5.9925651e-01   6.6672557e-01
   5.9973476e-01   6.6672557e-01
   6.0021302e-01   6.6672557e-01
   6.0069128e-01   6.6672557e-01
   6.0116954e-01   6.6672557e-01
   6.0164779e-01   6.6672557e-01
   6.0212605e-01   6.6672557e-01
   6.0260431e-01   6.6672557e-01
   6.0308257e-01   6.6672557e-01
   6.0356082e-01   6.6672557e-01
   6.0403908e-01   6.6672557e-01
   6.0451734e-01   6.6672557e-01
   6.0499559e-01   6.6672557e-01
   6.0547385e-01   6.6672557e-01
   6.0595211e-01   6.6672557e-01
   6.0643037e-01   6.6672557e-01
   6.0690862e-01   6.6672557e-01
   6.0738688e-01   6.6672557e-01
   6.0786514e-01   6.6672557e-01
   6.0834340e-01   6.6672557e-01
   6.0882165e-01   6.6672557e-01
   6.0929991e-01   6.6672557e-01
   6.0977817e-01   6.6672557e-01
   6.1025643e-01   6.6672557e-01
   6.1073468e-01   6.6672557e-01
   6.1121294e-01   6.6672557e-01
   6.1169120e-01   6.6672557e-01
   6.1216946e-01   6.6672557e-01
   6.1264771e-01   6.6672557e-01
   6.1312597e-01   6.6672557e-01
   6.1360423e-01   6.6672557e-01
   6.1408249e-01   6.6672557e-01
   6.1456074e-01   6.6672557e-01
   6.1503900e-01   6.6672557e-01
   6.1551726e-01   6.6672557e-01
   6.1599551e-01   6.6672557e-01
   6.1647377e-01   6.6672557e-01
   6.1695203e-01   6.6672557e-01
   6.1743029e-01   6.6672557e-01
   6.1790854e-01   6.6672557e-01
   6.1838680e-01   6.6672557e-01
   6.1886506e-01   6.6672557e-01
   6.1934332e-01   6.6672557e-01
   6.1982157e-01   6.6672557e-01
   6.2029983e-01   6.6672557e-01
   6.2077809e-01   6.6672557e-01
   6.2125635e-01   6.6672557e-01
   6.2173460e-01   6.6672557e-01
   6.2221286e-01   6.6672557e-01
   6.2269112e-01   6.6672557e-01
   6.2316938e-01   6.6672557e-01
   6.2364763e-01   6.6672557e-01
   6.2412589e-01   6.6672557e-01
   6.2460415e-01   6.6672557e-01
   6.2508241e-01   6.6672557e-01
   6.2556066e-01   6.6672557e-01
   6.2603892e-01   6.6672557e-01
   6.2651718e-01   6.6672557e-01
   6.2699543e-01   6.6672557e-01
   6.2747369e-01   6.6672557e-01
   6.2795195e-01   6.6672557e-01
   6.2843021e-01   6.6672557e-01
   6.2890846e-01   6.6672557e-01
   6.2938672e-01   6.6672557e-01
   6.2986498e-01   6.6672557e-01
   6.3034324e-01   6.6672557e-01
   6.3082149e-01   6.6672557e-01
   6.3129975e-01   6.6672557e-01
   6.3177801e-01   6.6672557e-01
   6.3225627e-01   6.6672557e-01
   6.3273452e-01   6.6672557e-01
   6.3321278e-01   6.6672557e-01
   6.3369104e-01   6.6672557e-01
   6.3416930e-01   6.6672557e-01
   6.3464755e-01   6.6672557e-01
   6.3512581e-01   6.6672557e-01
   6.3560407e-01   6.6672557e-01
   6.3608232e-01   6.6672557e-01
   6.3656058e-01   6.6672557e-01
   6.3703884e-01   6.6672557e-01
   6.3751710e-01   6.6672557e-01
   6.3799535e-01   6.6672557e-01
   6.3847361e-01   6.6672557e-01
   6.3895187e-01   6.6672557e-01
   6.3943013e-01   6.6672557e-01
   6.3990838e-01   6.6672557e-01
   6.4038664e-01   6.6672557e-01
   6.4086490e-01   6.6672557e-01
   6.4134316e-01   6.6672557e-01
   6.4182141e-01   6.6672557e-01
   6.4229967e-01   6.6672557e-01
   6.4277793e-01   6.6672557e-01
   6.4325619e-01   6.6672557e-01
   6.4373444e-01   6.6672557e-01
   6.4421270e-01   6.6672557e-01
   6.4469096e-01   6.6672557e-01
   6.4516922e-01   6.6672557e-01
   6.4564747e-01   6.6672557e-01
   6.4612573e-01   6.6672557e-01
   6.4660399e-01   6.6672557e-01
   6.4708224e-01   6.6672557e-01
   6.4756050e-01   6.6672557e-01
   6.4803876e-01   6.6672557e-01
   6.4851702e-01   6.6672557e-01
   6.4899527e-01   6.6672557e-01
   6.4947353e-01   6.6672557e-01
   6.4995179e-01   6.6672557e-01
   6.5043005e-01   6.6672557e-01
   6.5090830e-01   6.6672557e-01
   6.5138656e-01   6.6672557e-01
   6.5186482e-01   6.6672557e-01
   6.5234308e-01   6.6672557e-01
   6.5282133e-01   6.6672557e-01
   6.5329959e-01   6.6672557e-01
   6.5377785e-01   6.6672557e-01
   6.5425611e-01   6.6672557e-01
   6.5473436e-01   6.6672557e-01
   6.5521262e-01   6.6672557e-01
   6.5569088e-01   6.6672557e-01
   6.5616914e-01   6.6672557e-01
   6.5664739e-01   6.6672557e-01
   6.5712565e-01   6.6672557e-01
   6.5760391e-01   6.6672557e-01
   6.5808216e-01   6.6672557e-01
   6.5856042e-01   6.6672557e-01
   6.5903868e-01   6.6672557e-01
   6.5951694e-01   6.6672557e-01
   6.5999519e-01   6.6672557e-01
   6.6047345e-01   6.6672557e-01
   6.6095171e-01   6.6672557e-01
   6.6142997e-01   6.6672557e-01
   6.6190822e-01   6.6672557e-01
   6.6238648e-01   6.6672557e-01
   6.6286474e-01   6.6672557e-01
   6.6334300e-01   6.6672557e-01
   6.6382125e-01   6.6672557e-01
   6.6429951e-01   6.6672557e-01
   6.6477777e-01   6.6672557e-01
   6.6525603e-01   6.6672557e-01
   6.6573428e-01   6.6672557e-01
   6.6621254e-01   6.6672557e-01
   6.6669080e-01   6.6672557e-01
   6.6716906e-01   6.6672557e-01
   6.6764731e-01   6.6672557e-01
   6.6812557e-01   6.6672557e-01
   6.6860383e-01   6.6672557e-01
   6.6908208e-01   6.6672557e-01
   6.6956034e-01   6.6672557e-01
   6.7003860e-01   6.6672557e-01
   6.7051686e-01   6.6672557e-01
   6.7099511e-01   6.6672557e-01
   6.7147337e-01   6.6672557e-01
   6.7195163e-01   6.6672557e-01
   6.7242989e-01   6.6672557e-01
   6.7290814e-01   6.6672557e-01
   6.7338640e-01   6.6672557e-01
   6.7386466e-01   6.6672557e-01
   6.7434292e-01   6.6672557e-01
   6.7482117e-01   6.6672557e-01
   6.7529943e-01   6.6672557e-01
   6.7577769e-01   6.6672557e-01
   6.7625595e-01   6.6672557e-01
   6.7673420e-01   6.6672557e-01
   6.7721246e-01   6.6672557e-01
   6.7769072e-01   6.6672557e-01
   6.7816898e-01   6.6672557e-01
   6.7864723e-01   6.6672557e-01
   6.7912549e-01   6.6672557e-01
   6.7960375e-01   6.6672557e-01
   6.8008200e-01   6.6672557e-01
   6.8056026e-01   6.6672557e-01
   6.8103852e-01   6.6672557e-01
   6.8151678e-01   6.6672557e-01
   6.8199503e-01   6.6672557e-01
   6.8247329e-01   6.6672557e-01
   6.8295155e-01   6.6672557e-01
   6.8342981e-01   6.6672557e-01
   6.8390806e-01   6.6672557e-01
   6.8438632e-01   6.6672557e-01
   6.8486458e-01   6.6672557e-01
   6.8534284e-01   6.6672557e-01
   6.8582109e-01   6.6672557e-01
   6.8629935e-01   6.6672557e-01
   6.8677761e-01   6.6672557e-01
   6.8725587e-01   6.6672557e-01
   6.8773412e-01   6.6672557e-01
   6.8821238e-01   6.6672557e-01
   6.8869064e-01   6.6672557e-01
   6.8916889e-01   6.6672557e-01
   6.8964715e-01   6.6672557e-01
   6.9012541e-01   6.6672557e-01
   6.9060367e-01   6.6672557e-01
   6.9108192e-01   6.6672557e-01
   6.9156018e-01   6.6672557e-01
   6.9203844e-01   6.6672557e-01
   6.9251670e-01   6.6672557e-01
   6.9299495e-01   6.6672557e-01
   6.9347321e-01   6.6672557e-01
   6.9395147e-01   6.6672557e-01
   6.9442973e-01   6.6672557e-01
   6.9490798e-01   6.6672557e-01
   6.9538624e-01   6.6672557e-01
   6.9586450e-01   6.6672557e-01
   6.9634276e-01   6.6672557e-01
   6.9682101e-01   6.6672557e-01
   6.9729927e-01   6.6672557e-01
   6.9777753e-01   6.6672557e-01
   6.9825579e-01   6.6672557e-01
   6.9873404e-01   6.6672557e-01
   6.9921230e-01   6.6672557e-01
   6.9969056e-01   6.6672557e-01
   7.0016881e-01   6.6672557e-01
   7.0064707e-01   6.6672557e-01
   7.0112533e-01   6.6672557e-01
   7.0160359e-01   6.6672557e-01
   7.0208184e-01   6.6672557e-01
   7.0256010e-01   6.6672557e-01
   7.0303836e-01   6.6672557e-01
   7.0351662e-01   6.6672557e-01
   7.0399487e-01   6.6672557e-01
   7.0447313e-01   6.6672557e-01
   7.0495139e-01   6.6672557e-01
   7.0542965e-01   6.6672557e-01
   7.0590790e-01   6.6672557e-01
   7.0638616e-01   6.6672557e-01
   7.0686442e-01   6.6672557e-01
   7.0734268e-01   6.6672557e-01
   7.0782093e-01   6.6672557e-01
   7.0829919e-01   6.6672557e-01
   7.0877745e-01   6.6672557e-01
   7.0925571e-01   6.6672557e-01
   7.0973396e-01   6.6672557e-01
   7.1021222e-01   6.6672557e-01
   7.1069048e-01   6.6672557e-01
   7.1116873e-01   6.6672557e-01
   7.1164699e-01   6.6672557e-01
   7.1212525e-01   6.6672557e-01
   7.1260351e-01   6.6672557e-01
   7.1308176e-01   6.6672557e-01
   7.1356002e-01   6.6672557e-01
   7.1403828e-01   6.6672557e-01
   7.1451654e-01   6.6672557e-01
   7.1499479e-01   6.6672557e-01
   7.1547305e-01   6.6672557e-01
   7.1595131e-01   6.6672557e-01
   7.1642957e-01   6.6672557e-01
   7.1690782e-01   6.6672557e-01
   7.1738608e-01   6.6672557e-01
   7.1786434e-01   6.6672557e-01
   7.1834260e-01   6.6672557e-01
   7.1882085e-01   6.6672557e-01
   7.1929911e-01   6.6672557e-01
   7.1977737e-01   6.6672557e-01
   7.2025563e-01   6.6672557e-01
   7.2073388e-01   6.6672557e-01
   7.2121214e-01   6.6672557e-01
   7.2169040e-01   6.6672557e-01
   7.2216865e-01   6.6672557e-01
   7.2264691e-01   6.6672557e-01
   7.2312517e-01   6.6672557e-01
   7.2360343e-01   6.6672557e-01
   7.2408168e-01   6.6672557e-01
   7.2455994e-01   6.6672557e-01
   7.2503820e-01   6.6672557e-01
   7.2551646e-01   6.6672557e-01
   7.2599471e-01   6.6672557e-01
   7.2647297e-01   6.6672557e-01
   7.2695123e-01   6.6672557e-01
   7.2742949e-01   6.6672557e-01
   7.2790774e-01   6.6672557e-01
   7.2838600e-01   6.6672557e-01
   7.2886426e-01   6.6672557e-01
   7.2934252e-01   6.6672557e-01
   7.2982077e-01   6.6672557e-01
   7.3029903e-01   6.6672557e-01
   7.3077729e-01   6.6672557e-01
   7.3125555e-01   6.6672557e-01
   7.3173380e-01   6.6672557e-01
   7.3221206e-01   6.6672557e-01
   7.3269032e-01   6.6672557e-01
   7.3316857e-01   6.6672557e-01
   7.3364683e-01   6.6672557e-01
   7.3412509e-01   6.6672557e-01
   7.3460335e-01   6.6672557e-01
   7.3508160e-01   6.6672557e-01
   7.3555986e-01   6.6672557e-01
   7.3603812e-01   6.6672557e-01
   7.3651638e-01   6.6672557e-01
   7.3699463e-01   6.6672557e-01
   7.3747289e-01   6.6672557e-01
   7.3795115e-01   6.6672557e-01
   7.3842941e-01   6.6672557e-01
   7.3890766e-01   6.6672557e-01
   7.3938592e-01   6.6672557e-01
   7.3986418e-01   6.6672557e-01
   7.4034244e-01   6.6672557e-01
   7.4082069e-01   6.6672557e-01
   7.4129895e-01   6.6672557e-01
   7.4177721e-01   6.6672557e-01
   7.4225546e-01   6.6672557e-01
   7.4273372e-01   6.6672557e-01
   7.4321198e-01   6.6672557e-01
   7.4369024e-01   6.6672557e-01
   7.4416849e-01   6.6672557e-01
   7.4464675e-01   6.6672557e-01
   7.4512501e-01   6.6672557e-01
   7.4560327e-01   6.6672557e-01
   7.4608152e-01   6.6672557e-01
   7.4655978e-01   6.6672557e-01
   7.4703804e-01   6.6672557e-01
   7.4751630e-01   6.6672557e-01
   7.4799455e-01   6.6672557e-01
   7.4847281e-01   6.6672557e-01
   7.4895107e-01   6.6672557e-01
   7.4942933e-01   6.6672557e-01
   7.4990758e-01   6.6672557e-01
   7.5038584e-01   6.6672557e-01
   7.5086410e-01   6.6672557e-01
   7.5134236e-01   6.6672557e-01
   7.5182061e-01   6.6672557e-01
   7.5229887e-01   6.6672557e-01
   7.5277713e-01   6.6672557e-01
   7.5325538e-01   6.6672557e-01
   7.5373364e-01   6.6672557e-01
   7.5421190e-01   6.6672557e-01
   7.5469016e-01   6.6672557e-01
   7.5516841e-01   6.6672557e-01
   7.5564667e-01   6.6672557e-01
   7.5612493e-01   6.6672557e-01
   7.5660319e-01   6.6672557e-01
   7.5708144e-01   6.6672557e-01
   7.5755970e-01   6.6672557e-01
   7.5803796e-01   6.6672557e-01
   7.5851622e-01   6.6672557e-01
   7.5899447e-01   6.6672557e-01
   7.5947273e-01   6.6672557e-01
   7.5995099e-01   6.6672557e-01
   7.6042925e-01   6.6672557e-01
   7.6090750e-01   6.6672557e-01
   7.6138576e-01   6.6672557e-01
   7.6186402e-01   6.6672557e-01
   7.6234228e-01   6.6672557e-01
   7.6282053e-01   6.6672557e-01
   7.6329879e-01   6.6672557e-01
   7.6377705e-01   6.6672557e-01
   7.6425530e-01   6.6672557e-01
   7.6473356e-01   6.6672557e-01
   7.6521182e-01   6.6672557e-01
   7.6569008e-01   6.6672557e-01
   7.6616833e-01   6.6672557e-01
   7.6664659e-01   6.6672557e-01
   7.6712485e-01   6.6672557e-01
   7.6760311e-01   6.6672557e-01
   7.6808136e-01   6.6672557e-01
   7.6855962e-01   6.6672557e-01
   7.6903788e-01   6.6672557e-01
   7.6951614e-01   6.6672557e-01
   7.6999439e-01   6.6672557e-01
   7.7047265e-01   6.6672557e-01
   7.7095091e-01   6.6672557e-01
   7.7142917e-01   6.6672557e-01
   7.7190742e-01   6.6672557e-01
   7.7238568e-01   6.6672557e-01
   7.7286394e-01   6.6672557e-01
   7.7334220e-01   6.6672557e-01
   7.7382045e-01   6.6672557e-01
   7.7429871e-01   6.6672557e-01
   7.7477697e-01   6.6672557e-01
   7.7525522e-01   6.6672557e-01
   7.7573348e-01   6.6672557e-01
   7.7621174e-01   6.6672557e-01
   7.7669000e-01   6.6672557e-01
   7.7716825e-01   6.6672557e-01
   7.7764651e-01   6.6672557e-01
   7.7812477e-01   6.6672557e-01
   7.7860303e-01   6.6672557e-01
   7.7908128e-01   6.6672557e-01
   7.7955954e-01   6.6672557e-01
   7.8003780e-01   6.6672557e-01
   7.8051606e-01   6.6672557e-01
   7.8099431e-01   6.6672557e-01
   7.8147257e-01   6.6672557e-01
   7.8195083e-01   6.6672557e-01
   7.8242909e-01   6.6672557e-01
   7.8290734e-01   6.6672557e-01
   7.8338560e-01   6.6672557e-01
   7.8386386e-01   6.6672557e-01
   7.8434211e-01   6.6672557e-01
   7.8482037e-01   6.6672557e-01
   7.8529863e-01   6.6672557e-01
   7.8577689e-01   6.6672557e-01
   7.8625514e-01   6.6672557e-01
   7.8673340e-01   6.6672557e-01
   7.8721166e-01   6.6672557e-01
   7.8768992e-01   6.6672557e-01
   7.8816817e-01   6.6672557e-01
   7.8864643e-01   6.6672557e-01
   7.8912469e-01   6.6672557e-01
   7.8960295e-01   6.6672557e-01
   7.9008120e-01   6.6672557e-01
   7.9055946e-01   6.6672557e-01
   7.9103772e-01   6.6672557e-01
   7.9151598e-01   6.6672557e-01
   7.9199423e-01   6.6672557e-01
   7.9247249e-01   6.6672557e-01
   7.9295075e-01   6.6672557e-01
   7.9342901e-01   6.6672557e-01
   7.9390726e-01   6.6672557e-01
   7.9438552e-01   6.6672557e-01
   7.9486378e-01   6.6672557e-01
   7.9534203e-01   6.6672557e-01
   7.9582029e-01   6.6672557e-01
   7.9629855e-01   6.6672557e-01
   7.9677681e-01   6.6672557e-01
   7.9725506e-01   6.6672557e-01
   7.9773332e-01   6.6672557e-01
   7.9821158e-01   6.6672557e-01
   7.9868984e-01   6.6672557e-01
   7.9916809e-01   6.6672557e-01
   7.9964635e-01   6.6672557e-01
   8.0012461e-01   6.6672557e-01
   8.0060287e-01   6.6672557e-01
   8.0108112e-01   6.6672557e-01
   8.0155938e-01   6.6672557e-01
   8.0203764e-01   6.6672557e-01
   8.0251590e-01   6.6672557e-01
   8.0299415e-01   6.6672557e-01
   8.0347241e-01   6.6672557e-01
   8.0395067e-01   6.6672557e-01
   8.0442893e-01   6.6672557e-01
   8.0490718e-01   6.6672557e-01
   8.0538544e-01   6.6672557e-01
   8.0586370e-01   6.6672557e-01
   8.0634195e-01   6.6672557e-01
   8.0682021e-01   6.6672557e-01
   8.0729847e-01   6.6672557e-01
   8.0777673e-01   6.6672557e-01
   8.0825498e-01   6.6672557e-01
   8.0873324e-01   6.6672557e-01
   8.0921150e-01   6.6672557e-01
   8.0968976e-01   6.6672557e-01
   8.1016801e-01   6.6672557e-01
   8.1064627e-01   6.6672557e-01
   8.1112453e-01   6.6672557e-01
   8.1160279e-01   6.6672557e-01
   8.1208104e-01   6.6672557e-01
   8.1255930e-01   6.6672557e-01
   8.1303756e-01   6.6672557e-01
   8.1351582e-01   6.6672557e-01
   8.1399407e-01   6.6672557e-01
   8.1447233e-01   6.6672557e-01
   8.1495059e-01   6.6672557e-01
   8.1542885e-01   6.6672557e-01
   8.1590710e-01   6.6672557e-01
   8.1638536e-01   6.6672557e-01
   8.1686362e-01   6.6672557e-01
   8.1734187e-01   6.6672557e-01
   8.1782013e-01   6.6672557e-01
   8.1829839e-01   6.6672557e-01
   8.1877665e-01   6.6672557e-01
   8.1925490e-01   6.6672557e-01
   8.1973316e-01   6.6672557e-01
   8.2021142e-01   6.6672557e-01
   8.2068968e-01   6.6672557e-01
   8.2116793e-01   6.6672557e-01
   8.2164619e-01   6.6672557e-01
   8.2212445e-01   6.6672557e-01
   8.2260271e-01   6.6672557e-01
   8.2308096e-01   6.6672557e-01
   8.2355922e-01   6.6672557e-01
   8.2403748e-01   6.6672557e-01
   8.2451574e-01   6.6672557e-01
   8.2499399e-01   6.6672557e-01
   8.2547225e-01   6.6672557e-01
   8.2595051e-01   6.6672557e-01
   8.2642877e-01   6.6672557e-01
   8.2690702e-01   6.6672557e-01
   8.2738528e-01   6.6672557e-01
   8.2786354e-01   6.6672557e-01
   8.2834179e-01   6.6672557e-01
   8.2882005e-01   6.6672557e-01
   8.2929831e-01   6.6672557e-01
   8.2977657e-01   6.6672557e-01
   8.3025482e-01   6.6672557e-01
   8.3073308e-01   6.6672557e-01
   8.3121134e-01   6.6672557e-01
   8.3168960e-01   6.6672557e-01
   8.3216785e-01   6.6672557e-01
   8.3264611e-01   6.6672557e-01
   8.3312437e-01   6.6672557e-01
   8.3360263e-01   6.6672557e-01
   8.3408088e-01   6.6672557e-01
   8.3455914e-01   6.6672557e-01
   8.3503740e-01   6.6672557e-01
   8.3551566e-01   6.6672557e-01
   8.3599391e-01   6.6672557e-01
   8.3647217e-01   6.6672557e-01
   8.3695043e-01   6.6672557e-01
   8.3742868e-01   6.6672557e-01
   8.3790694e-01   6.6672557e-01
   8.3838520e-01   6.6672557e-01
   8.3886346e-01   6.6672557e-01
   8.3934171e-01   6.6672557e-01
   8.3981997e-01   6.6672557e-01
   8.4029823e-01   6.6672557e-01
   8.4077649e-01   6.6672557e-01
   8.4125474e-01   6.6672557e-01
   8.4173300e-01   6.6672557e-01
   8.4221126e-01   6.6672557e-01
   8.4268952e-01   6.6672557e-01
   8.4316777e-01   6.6672557e-01
   8.4364603e-01   6.6672557e-01
   8.4412429e-01   6.6672557e-01
   8.4460255e-01   6.6672557e-01
   8.4508080e-01   6.6672557e-01
   8.4555906e-01   6.6672557e-01
   8.4603732e-01   6.6672557e-01
   8.4651558e-01   6.6672557e-01
   8.4699383e-01   6.6672557e-01
   8.4747209e-01   6.6672557e-01
   8.4795035e-01   6.6672557e-01
   8.4842860e-01   6.6672557e-01
   8.4890686e-01   6.6672557e-01
   8.4938512e-01   6.6672557e-01
   8.4986338e-01   6.6672557e-01
   8.5034163e-01   6.6672557e-01
   8.5081989e-01   6.6672557e-01
   8.5129815e-01   6.6672557e-01
   8.5177641e-01   6.6672557e-01
   8.5225466e-01   6.6672557e-01
   8.5273292e-01   6.6672557e-01
   8.5321118e-01   6.6672557e-01
   8.5368944e-01   6.6672557e-01
   8.5416769e-01   6.6672557e-01
   8.5464595e-01   6.6672557e-01
   8.5512421e-01   6.6672557e-01
   8.5560247e-01   6.6672557e-01
   8.5608072e-01   6.6672557e-01
   8.5655898e-01   6.6672557e-01
   8.5703724e-01   6.6672557e-01
   8.5751550e-01   6.6672557e-01
   8.5799375e-01   6.6672557e-01
   8.5847201e-01   6.6672557e-01
   8.5895027e-01   6.6672557e-01
   8.5942852e-01   6.6672557e-01
   8.5990678e-01   6.6672557e-01
   8.6038504e-01   6.6672557e-01
   8.6086330e-01   6.6672557e-01
   8.6134155e-01   6.6672557e-01
   8.6181981e-01   6.6672557e-01
   8.6229807e-01   6.6672557e-01
   8.6277633e-01   6.6672557e-01
   8.6325458e-01   6.6672557e-01
   8.6373284e-01   6.6672557e-01
   8.6421110e-01   6.6672557e-01
   8.6468936e-01   6.6672557e-01
   8.6516761e-01   6.6672557e-01
   8.6564587e-01   6.6672557e-01
   8.6612413e-01   6.6672557e-01
   8.6660239e-01   6.6672557e-01
   8.6708064e-01   6.6672557e-01
   8.6755890e-01   6.6672557e-01
   8.6803716e-01   6.6672557e-01
   8.6851542e-01   6.6672557e-01
   8.6899367e-01   6.6672557e-01
   8.6947193e-01   6.6672557e-01
   8.6995019e-01   6.6672557e-01
   8.7042844e-01   6.6672557e-01
   8.7090670e-01   6.6672557e-01
   8.7138496e-01   6.6672557e-01
   8.7186322e-01   6.6672557e-01
   8.7234147e-01   6.6672557e-01
   8.7281973e-01   6.6672557e-01
   8.7329799e-01   6.6672557e-01
   8.7377625e-01   6.6672557e-01
   8.7425450e-01   6.6672557e-01
   8.7473276e-01   6.6672557e-01
   8.7521102e-01   6.6672557e-01
   8.7568928e-01   6.6672557e-01
   8.7616753e-01   6.6672557e-01
   8.7664579e-01   6.6672557e-01
   8.7712405e-01   6.6672557e-01
   8.7760231e-01   6.6672557e-01
   8.7808056e-01   6.6672557e-01
   8.7855882e-01   6.6672557e-01
   8.7903708e-01   6.6672557e-01
   8.7951534e-01   6.6672557e-01
   8.7999359e-01   6.6672557e-01
   8.8047185e-01   6.6672557e-01
   8.8095011e-01   6.6672557e-01
   8.8142836e-01   6.6672557e-01
   8.8190662e-01   6.6672557e-01
   8.8238488e-01   6.6672557e-01
   8.8286314e-01   6.6672557e-01
   8.8334139e-01   6.6672557e-01
   8.8381965e-01   6.6672557e-01
   8.8429791e-01   6.6672557e-01
   8.8477617e-01   6.6672557e-01
   8.8525442e-01   6.6672557e-01
   8.8573268e-01   6.6672557e-01
   8.8621094e-01   6.6672557e-01
   8.8668920e-01   6.6672557e-01
   8.8716745e-01   6.6672557e-01
   8.8764571e-01   6.6672557e-01
   8.8812397e-01   6.6672557e-01
   8.8860223e-01   6.6672557e-01
   8.8908048e-01   6.6672557e-01
   8.8955874e-01   6.6672557e-01
   8.9003700e-01   6.6672557e-01
   8.9051525e-01   6.6672557e-01
   8.9099351e-01   6.6672557e-01
   8.9147177e-01   6.6672557e-01
   8.9195003e-01   6.6672557e-01
   8.9242828e-01   6.6672557e-01
   8.9290654e-01   6.6672557e-01
   8.9338480e-01   6.6672557e-01
   8.9386306e-01   6.6672557e-01
   8.9434131e-01   6.6672557e-01
   8.9481957e-01   6.6672557e-01
   8.9529783e-01   6.6672557e-01
   8.9577609e-01   6.6672557e-01
   8.9625434e-01   6.6672557e-01
   8.9673260e-01   6.6672557e-01
   8.9721086e-01   6.6672557e-01
   8.9768912e-01   6.6672557e-01
   8.9816737e-01   6.6672557e-01
   8.9864563e-01   6.6672557e-01
   8.9912389e-01   6.6672557e-01
   8.9960215e-01   6.6672557e-01
   9.0008040e-01   6.6672557e-01
   9.0055866e-01   6.6672557e-01
   9.0103692e-01   6.6672557e-01
   9.0151517e-01   6.6672557e-01
   9.0199343e-01   6.6672557e-01
   9.0247169e-01   6.6672557e-01
   9.0294995e-01   6.6672557e-01
   9.0342820e-01   6.6672557e-01
   9.0390646e-01   6.6672557e-01
   9.0438472e-01   6.6672557e-01
   9.0486298e-01   6.6672557e-01
   9.0534123e-01   6.6672557e-01
   9.0581949e-01   6.6672557e-01
   9.0629775e-01   6.6672557e-01
   9.0677601e-01   6.6672557e-01
   9.0725426e-01   6.6672557e-01
   9.0773252e-01   6.6672557e-01
   9.0821078e-01   6.6672557e-01
   9.0868904e-01   6.6672557e-01
   9.0916729e-01   6.6672557e-01
   9.0964555e-01   6.6672557e-01
   9.1012381e-01   6.6672557e-01
   9.1060207e-01   6.6672557e-01
   9.1108032e-01   6.6672557e-01
   9.1155858e-01   6.6672557e-01
   9.1203684e-01   6.6672557e-01
   9.1251509e-01   6.6672557e-01
   9.1299335e-01   6.6672557e-01
   9.1347161e-01   6.6672557e-01
   9.1394987e-01   6.6672557e-01
   9.1442812e-01   6.6672557e-01
   9.1490638e-01   6.6672557e-01
   9.1538464e-01   6.6672557e-01
   9.1586290e-01   6.6672557e-01
   9.1634115e-01   6.6672557e-01
   9.1681941e-01   6.6672557e-01
   9.1729767e-01   6.6672557e-01
   9.1777593e-01   6.6672557e-01
   9.1825418e-01   6.6672557e-01
   9.1873244e-01   6.6672557e-01
   9.1921070e-01   6.6672557e-01
   9.1968896e-01   6.6672557e-01
   9.2016721e-01   6.6672557e-01
   9.2064547e-01   6.6672557e-01
   9.2112373e-01   6.6672557e-01
   9.2160199e-01   6.6672557e-01
   9.2208024e-01   6.6672557e-01
   9.2255850e-01   6.6672557e-01
   9.2303676e-01   6.6672557e-01
   9.2351501e-01   6.6672557e-01
   9.2399327e-01   6.6672557e-01
   9.2447153e-01   6.6672557e-01
   9.2494979e-01   6.6672557e-01
   9.2542804e-01   6.6672557e-01
   9.2590630e-01   6.6672557e-01
   9.2638456e-01   6.6672557e-01
   9.2686282e-01   6.6672557e-01
   9.2734107e-01   6.6672557e-01
   9.2781933e-01   6.6672557e-01
   9.2829759e-01   6.6672557e-01
   9.2877585e-01   6.6672557e-01
   9.2925410e-01   6.6672557e-01
   9.2973236e-01   6.6672557e-01
   9.3021062e-01   6.6672557e-01
   9.3068888e-01   6.6672557e-01
   9.3116713e-01   6.6672557e-01
   9.3164539e-01   6.6672557e-01
   9.3212365e-01   6.6672557e-01
   9.3260191e-01   6.6672557e-01
   9.3308016e-01   6.6672557e-01
   9.3355842e-01   6.6672557e-01
   9.3403668e-01   6.6672557e-01
   9.3451493e-01   6.6672557e-01
   9.3499319e-01   6.6672557e-01
   9.3547145e-01   6.6672557e-01
   9.3594971e-01   6.6672557e-01
   9.3642796e-01   6.6672557e-01
   9.3690622e-01   6.6672557e-01
   9.3738448e-01   6.6672557e-01
   9.3786274e-01   6.6672557e-01
   9.3834099e-01   6.6672557e-01
   9.3881925e-01   6.6672557e-01
   9.3929751e-01   6.6672557e-01
   9.3977577e-01   6.6672557e-01
   9.4025402e-01   6.6672557e-01
   9.4073228e-01   6.6672557e-01
   9.4121054e-01   6.6672557e-01
   9.4168880e-01   6.6672557e-01
   9.4216705e-01   6.6672557e-01
   9.4264531e-01   6.6672557e-01
   9.4312357e-01   6.6672557e-01
   9.4360182e-01   6.6672557e-01
   9.4408008e-01   6.6672557e-01
   9.4455834e-01   6.6672557e-01
   9.4503660e-01   6.6672557e-01
   9.4551485e-01   6.6672557e-01
   9.4599311e-01   6.6672557e-01
   9.4647137e-01   6.6672557e-01
   9.4694963e-01   6.6672557e-01
   9.4742788e-01   6.6672557e-01
   9.4790614e-01   6.6672557e-01
   9.4838440e-01   6.6672557e-01
   9.4886266e-01   6.6672557e-01
   9.4934091e-01   6.6672557e-01
   9.4981917e-01   6.6672557e-01
   9.5029743e-01   6.6672557e-01
   9.5077569e-01   6.6672557e-01
   9.5125394e-01   6.6672557e-01
   9.5173220e-01   6.6672557e-01
   9.5221046e-01   6.6672557e-01
   9.5268872e-01   6.6672557e-01
   9.5316697e-01   6.6672557e-01
   9.5364523e-01   6.6672557e-01
   9.5412349e-01   6.6672557e-01
   9.5460174e-01   6.6672557e-01
   9.5508000e-01   6.6672557e-01
   9.5555826e-01   6.6672557e-01
   9.5603652e-01   6.6672557e-01


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Dixon_Price_PSO.txt <==
   0.0000000e+00   9.2907533e+05
   5.1013890e-03   5.0284850e+05
   1.0202778e-02   2.6160284e+05
   1.5304167e-02   1.9421366e+05
   2.0405556e-02   1.1982195e+05
   2.5506945e-02   8.9089993e+04
   3.0608334e-02   5.8737522e+04
   3.5709723e-02   4.1129022e+04
   4.0811112e-02   2.8127953e+04
   4.5912501e-02   1.9544511e+04
   5.1013890e-02   1.3101553e+04
   5.6115279e-02   8.5377746e+03
   6.1216668e-02   6.0584982e+03
   6.6318057e-02   4.0791851e+03
   7.1419446e-02   2.8083318e+03
   7.6520835e-02   1.8533166e+03
   8.1622224e-02   1.2731499e+03
   8.6723613e-02   8.9656332e+02
   9.1825002e-02   6.2800300e+02
   9.6926391e-02   4.3377425e+02
   1.0202778e-01   3.1395940e+02
   1.0712917e-01   2.3408707e+02
   1.1223056e-01   1.6529857e+02
   1.1733195e-01   1.2244898e+02
   1.2243334e-01   8.9528718e+01
   1.2753473e-01   6.8833122e+01
   1.3263611e-01   5.0344452e+01
   1.3773750e-01   3.8353395e+01
   1.4283889e-01   2.9682369e+01
   1.4794028e-01   2.3998916e+01
   1.5304167e-01   1.9738250e+01
   1.5814306e-01   1.6152703e+01
   1.6324445e-01   1.3042855e+01
   1.6834584e-01   1.1267465e+01
   1.7344723e-01   9.7755807e+00
   1.7854862e-01   8.4263929e+00
   1.8365000e-01   7.0984113e+00
   1.8875139e-01   6.3838853e+00
   1.9385278e-01   5.6277346e+00
   1.9895417e-01   5.1961585e+00
   2.0405556e-01   4.6283250e+00
   2.0915695e-01   4.1147562e+00
   2.1425834e-01   3.6102694e+00
   2.1935973e-01   3.2169646e+00
   2.2446112e-01   2.9686258e+00
   2.2956251e-01   2.7399335e+00
   2.3466389e-01   2.4780419e+00
   2.3976528e-01   2.2656385e+00
   2.4486667e-01   2.0297109e+00
   2.4996806e-01   1.7948156e+00
   2.5506945e-01   1.6842717e+00
   2.6017084e-01   1.5738651e+00
   2.6527223e-01   1.4463075e+00
   2.7037362e-01   1.3867089e+00
   2.7547501e-01   1.3054818e+00
   2.8057640e-01   1.1845153e+00
   2.8567779e-01   1.0895437e+00
   2.9077917e-01   1.0496457e+00
   2.9588056e-01   1.0002268e+00
   3.0098195e-01   9.8546548e-01
   3.0608334e-01   9.5829334e-01
   3.1118473e-01   9.3484856e-01
   3.1628612e-01   9.3158386e-01
   3.2138751e-01   9.1884914e-01
   3.2648890e-01   9.0594773e-01
   3.3159029e-01   8.9719167e-01
   3.3669168e-01   8.8963369e-01
   3.4179306e-01   8.7266651e-01
   3.4689445e-01   8.6554790e-01
   3.5199584e-01   8.6118406e-01
   3.5709723e-01   8.5513598e-01
   3.6219862e-01   8.2740889e-01
   3.6730001e-01   8.1171500e-01
   3.7240140e-01   7.9806325e-01
   3.7750279e-01   7.7655098e-01
   3.8260418e-01   7.5875166e-01
   3.8770557e-01   7.3686459e-01
   3.9280695e-01   7.2599307e-01
   3.9790834e-01   7.1779026e-01
   4.0300973e-01   7.1091918e-01
   4.0811112e-01   7.0372345e-01
   4.1321251e-01   6.9768938e-01
   4.1831390e-01   6.9065398e-01
   4.2341529e-01   6.8472540e-01
   4.2851668e-01   6.8259817e-01
   4.3361807e-01   6.8179879e-01
   4.3871946e-01   6.8087385e-01
   4.4382084e-01   6.7877839e-01
   4.4892223e-01   6.7712037e-01
   4.5402362e-01   6.7553081e-01
   4.5912501e-01   6.7488210e-01
   4.6422640e-01   6.7415546e-01
   4.6932779e-01   6.7386968e-01
   4.7442918e-01   6.7349422e-01
   4.7953057e-01   6.7289244e-01
   4.8463196e-01   6.7235577e-01
   4.8973335e-01   6.7192528e-01
   4.9483473e-01   6.7166050e-01
   4.9993612e-01   6.7093485e-01
   5.0503751e-01   6.7068026e-01
   5.1013890e-01   6.7056133e-01
   5.1524029e-01   6.7025836e-01
   5.2034168e-01   6.7007091e-01
   5.2544307e-01   6.6992705e-01
   5.3054446e-01   6.6978750e-01
   5.3564585e-01   6.6965777e-01
   5.4074724e-01   6.6952209e-01
   5.4584862e-01   6.6940881e-01
   5.5095001e-01   6.6931461e-01
   5.5605140e-01   6.6920755e-01
   5.6115279e-01   6.6911094e-01
   5.6625418e-01   6.6905523e-01
   5.7135557e-01   6.6899368e-01
   5.7645696e-01   6.6894300e-01
   5.8155835e-01   6.6890180e-01
   5.8665974e-01   6.6876243e-01
   5.9176113e-01   6.6859633e-01
   5.9686252e-01   6.6844797e-01
   6.0196390e-01   6.6840940e-01
   6.0706529e-01   6.6839317e-01
   6.1216668e-01   6.6834468e-01
   6.1726807e-01   6.6827579e-01
   6.2236946e-01   6.6820291e-01
   6.2747085e-01   6.6812265e-01
   6.3257224e-01   6.6805526e-01
   6.3767363e-01   6.6799153e-01
   6.4277502e-01   6.6795916e-01
   6.4787641e-01   6.6794566e-01
   6.5297779e-01   6.6789952e-01
   6.5807918e-01   6.6775611e-01
   6.6318057e-01   6.6761457e-01
   6.6828196e-01   6.6758499e-01
   6.7338335e-01   6.6756273e-01
   6.7848474e-01   6.6755452e-01
   6.8358613e-01   6.6754512e-01
   6.8868752e-01   6.6753366e-01
   6.9378891e-01   6.6751695e-01
   6.9889030e-01   6.6749866e-01
   7.0399168e-01   6.6747846e-01
   7.0909307e-01   6.6745402e-01
   7.1419446e-01   6.6742930e-01
   7.1929585e-01   6.6740755e-01
   7.2439724e-01   6.6739341e-01
   7.2949863e-01   6.6738402e-01
   7.3460002e-01   6.6737362e-01
   7.3970141e-01   6.6737140e-01
   7.4480280e-01   6.6736875e-01
   7.4990419e-01   6.6736584e-01
   7.5500557e-01   6.6736044e-01
   7.6010696e-01   6.6735608e-01
   7.6520835e-01   6.6735170e-01
   7.7030974e-01   6.6734895e-01
   7.7541113e-01   6.6734716e-01
   7.8051252e-01   6.6734621e-01
   7.8561391e-01   6.6734504e-01
   7.9071530e-01   6.6734193e-01
   7.9581669e-01   6.6733837e-01
   8.0091808e-01   6.6733518e-01
   8.0601946e-01   6.6733142e-01
   8.1112085e-01   6.6732803e-01
   8.1622224e-01   6.6732534e-01
   8.2132363e-01   6.6732430e-01
   8.2642502e-01   6.6732309e-01
   8.3152641e-01   6.6732178e-01
   8.3662780e-01   6.6732043e-01
   8.4172919e-01   6.6731920e-01
   8.4683058e-01   6.6731829e-01
   8.5193197e-01   6.6731806e-01
   8.5703336e-01   6.6731798e-01
   8.6213474e-01   6.6731791e-01
   8.6723613e-01   6.6731779e-01
   8.7233752e-01   6.6731770e-01
   8.7743891e-01   6.6731756e-01
   8.8254030e-01   6.6731740e-01
   8.8764169e-01   6.6731715e-01
   8.9274308e-01   6.6731687e-01
   8.9784447e-01   6.6731650e-01
   9.0294586e-01   6.6731608e-01
   9.0804725e-01   6.6731553e-01
   9.1314863e-01   6.6731477e-01
   9.1825002e-01   6.6731358e-01
   9.2335141e-01   6.6730914e-01
   9.2845280e-01   6.6730378e-01
   9.3355419e-01   6.6729762e-01
   9.3865558e-01   6.6729088e-01
   9.4375697e-01   6.6728292e-01
   9.4885836e-01   6.6727513e-01
   9.5395975e-01   6.6726837e-01
   9.5906114e-01   6.6726477e-01
   9.6416252e-01   6.6725942e-01
   9.6926391e-01   6.6725294e-01
   9.7436530e-01   6.6724656e-01
   9.7946669e-01   6.6724063e-01
   9.8456808e-01   6.6723836e-01
   9.8966947e-01   6.6723835e-01
   9.9477086e-01   6.6723834e-01
   9.9987225e-01   6.6723832e-01
   1.0049736e+00   6.6723829e-01
   1.0100750e+00   6.6723825e-01
   1.0151764e+00   6.6723819e-01
   1.0202778e+00   6.6723812e-01
   1.0253792e+00   6.6723801e-01
   1.0304806e+00   6.6723785e-01
   1.0355820e+00   6.6723766e-01
   1.0406834e+00   6.6723738e-01
   1.0457847e+00   6.6723706e-01
   1.0508861e+00   6.6723663e-01
   1.0559875e+00   6.6723618e-01
   1.0610889e+00   6.6723550e-01
   1.0661903e+00   6.6723483e-01
   1.0712917e+00   6.6723412e-01
   1.0763931e+00   6.6723344e-01
   1.0814945e+00   6.6723313e-01
   1.0865959e+00   6.6723288e-01
   1.0916972e+00   6.6723255e-01
   1.0967986e+00   6.6723219e-01
   1.1019000e+00   6.6723191e-01
   1.1070014e+00   6.6723171e-01
   1.1121028e+00   6.6723167e-01
   1.1172042e+00   6.6723167e-01
   1.1223056e+00   6.6723166e-01
   1.1274070e+00   6.6723166e-01
   1.1325084e+00   6.6723165e-01
   1.1376098e+00   6.6723165e-01
   1.1427111e+00   6.6723164e-01
   1.1478125e+00   6.6723163e-01
   1.1529139e+00   6.6723161e-01
   1.1580153e+00   6.6723159e-01
   1.1631167e+00   6.6723157e-01
   1.1682181e+00   6.6723153e-01
   1.1733195e+00   6.6723149e-01
   1.1784209e+00   6.6723143e-01
   1.1835223e+00   6.6723136e-01
   1.1886236e+00   6.6723126e-01
   1.1937250e+00   6.6723113e-01
   1.1988264e+00   6.6723098e-01
   1.2039278e+00   6.6723078e-01
   1.2090292e+00   6.6723052e-01
   1.2141306e+00   6.6723017e-01
   1.2192320e+00   6.6722976e-01
   1.2243334e+00   6.6722929e-01
   1.2294348e+00   6.6722873e-01
   1.2345361e+00   6.6722812e-01
   1.2396375e+00   6.6722750e-01
   1.2447389e+00   6.6722702e-01
   1.2498403e+00   6.6722668e-01
   1.2549417e+00   6.6722665e-01
   1.2600431e+00   6.6722663e-01
   1.2651445e+00   6.6722662e-01
   1.2702459e+00   6.6722660e-01
   1.2753473e+00   6.6722657e-01
   1.2804486e+00   6.6722654e-01
   1.2855500e+00   6.6722651e-01
   1.2906514e+00   6.6722645e-01
   1.2957528e+00   6.6722638e-01
   1.3008542e+00   6.6722630e-01
   1.3059556e+00   6.6722617e-01
   1.3110570e+00   6.6722600e-01
   1.3161584e+00   6.6722582e-01
   1.3212598e+00   6.6722558e-01
   1.3263611e+00   6.6722527e-01
   1.3314625e+00   6.6722482e-01
   1.3365639e+00   6.6722430e-01
   1.3416653e+00   6.6722359e-01
   1.3467667e+00   6.6722268e-01
   1.3518681e+00   6.6722149e-01
   1.3569695e+00   6.6721995e-01
   1.3620709e+00   6.6721787e-01
   1.3671723e+00   6.6721543e-01
   1.3722736e+00   6.6721230e-01
   1.3773750e+00   6.6720835e-01
   1.3824764e+00   6.6720359e-01
   1.3875778e+00   6.6719743e-01
   1.3926792e+00   6.6718944e-01
   1.3977806e+00   6.6718574e-01
   1.4028820e+00   6.6718571e-01
   1.4079834e+00   6.6718567e-01
   1.4130848e+00   6.6718562e-01
   1.4181861e+00   6.6718556e-01
   1.4232875e+00   6.6718548e-01
   1.4283889e+00   6.6718538e-01
   1.4334903e+00   6.6718526e-01
   1.4385917e+00   6.6718510e-01
   1.4436931e+00   6.6718491e-01
   1.4487945e+00   6.6718463e-01
   1.4538959e+00   6.6718434e-01
   1.4589973e+00   6.6718400e-01
   1.4640986e+00   6.6718361e-01
   1.4692000e+00   6.6718319e-01
   1.4743014e+00   6.6718277e-01
   1.4794028e+00   6.6718244e-01
   1.4845042e+00   6.6718225e-01
   1.4896056e+00   6.6718221e-01
   1.4947070e+00   6.6718221e-01
   1.4998084e+00   6.6718221e-01
   1.5049098e+00   6.6718221e-01
   1.5100111e+00   6.6718221e-01
   1.5151125e+00   6.6718221e-01
   1.5202139e+00   6.6718221e-01
   1.5253153e+00   6.6718221e-01
   1.5304167e+00   6.6718221e-01
   1.5355181e+00   6.6718221e-01
   1.5406195e+00   6.6718221e-01
   1.5457209e+00   6.6718221e-01
   1.5508223e+00   6.6718221e-01
   1.5559237e+00   6.6718221e-01
   1.5610250e+00   6.6718221e-01
   1.5661264e+00   6.6718221e-01
   1.5712278e+00   6.6718221e-01
   1.5763292e+00   6.6718221e-01
   1.5814306e+00   6.6718221e-01
   1.5865320e+00   6.6718221e-01
   1.5916334e+00   6.6718221e-01
   1.5967348e+00   6.6718221e-01
   1.6018362e+00   6.6718221e-01
   1.6069375e+00   6.6718221e-01
   1.6120389e+00   6.6718221e-01
   1.6171403e+00   6.6718221e-01
   1.6222417e+00   6.6718221e-01
   1.6273431e+00   6.6718221e-01
   1.6324445e+00   6.6718221e-01
   1.6375459e+00   6.6718221e-01
   1.6426473e+00   6.6718221e-01
   1.6477487e+00   6.6718221e-01
   1.6528500e+00   6.6718221e-01
   1.6579514e+00   6.6718221e-01
   1.6630528e+00   6.6718221e-01
   1.6681542e+00   6.6718221e-01
   1.6732556e+00   6.6718221e-01
   1.6783570e+00   6.6718221e-01
   1.6834584e+00   6.6718220e-01
   1.6885598e+00   6.6718220e-01
   1.6936612e+00   6.6718220e-01
   1.6987625e+00   6.6718220e-01
   1.7038639e+00   6.6718220e-01
   1.7089653e+00   6.6718220e-01
   1.7140667e+00   6.6718220e-01
   1.7191681e+00   6.6718220e-01
   1.7242695e+00   6.6718219e-01
   1.7293709e+00   6.6718219e-01
   1.7344723e+00   6.6718219e-01
   1.7395737e+00   6.6718219e-01
   1.7446750e+00   6.6718219e-01
   1.7497764e+00   6.6718219e-01
   1.7548778e+00   6.6718219e-01
   1.7599792e+00   6.6718219e-01
   1.7650806e+00   6.6718219e-01
   1.7701820e+00   6.6718219e-01
   1.7752834e+00   6.6718219e-01
   1.7803848e+00   6.6718219e-01
   1.7854862e+00   6.6718219e-01
   1.7905875e+00   6.6718219e-01
   1.7956889e+00   6.6718219e-01
   1.8007903e+00   6.6718219e-01
   1.8058917e+00   6.6718219e-01
   1.8109931e+00   6.6718219e-01
   1.8160945e+00   6.6718219e-01
   1.8211959e+00   6.6718219e-01
   1.8262973e+00   6.6718219e-01
   1.8313987e+00   6.6718219e-01
   1.8365000e+00   6.6718219e-01
   1.8416014e+00   6.6718219e-01
   1.8467028e+00   6.6718219e-01
   1.8518042e+00   6.6718219e-01
   1.8569056e+00   6.6718219e-01
   1.8620070e+00   6.6718218e-01
   1.8671084e+00   6.6718218e-01
   1.8722098e+00   6.6718218e-01
   1.8773112e+00   6.6718217e-01
   1.8824125e+00   6.6718217e-01
   1.8875139e+00   6.6718216e-01
   1.8926153e+00   6.6718215e-01
   1.8977167e+00   6.6718214e-01
   1.9028181e+00   6.6718212e-01
   1.9079195e+00   6.6718211e-01
   1.9130209e+00   6.6718209e-01
   1.9181223e+00   6.6718206e-01
   1.9232237e+00   6.6718204e-01
   1.9283250e+00   6.6718202e-01
   1.9334264e+00   6.6718199e-01
   1.9385278e+00   6.6718199e-01
   1.9436292e+00   6.6718199e-01
   1.9487306e+00   6.6718199e-01
   1.9538320e+00   6.6718199e-01
   1.9589334e+00   6.6718199e-01
   1.9640348e+00   6.6718199e-01
   1.9691362e+00   6.6718199e-01
   1.9742375e+00   6.6718199e-01
   1.9793389e+00   6.6718199e-01
   1.9844403e+00   6.6718199e-01
   1.9895417e+00   6.6718199e-01
   1.9946431e+00   6.6718199e-01
   1.9997445e+00   6.6718199e-01
   2.0048459e+00   6.6718199e-01
   2.0099473e+00   6.6718199e-01
   2.0150487e+00   6.6718199e-01
   2.0201501e+00   6.6718199e-01
   2.0252514e+00   6.6718199e-01
   2.0303528e+00   6.6718199e-01
   2.0354542e+00   6.6718199e-01
   2.0405556e+00   6.6718199e-01
   2.0456570e+00   6.6718199e-01
   2.0507584e+00   6.6718199e-01
   2.0558598e+00   6.6718199e-01
   2.0609612e+00   6.6718199e-01
   2.0660626e+00   6.6718199e-01
   2.0711639e+00   6.6718199e-01
   2.0762653e+00   6.6718199e-01
   2.0813667e+00   6.6718199e-01
   2.0864681e+00   6.6718199e-01
   2.0915695e+00   6.6718199e-01
   2.0966709e+00   6.6718199e-01
   2.1017723e+00   6.6718199e-01
   2.1068737e+00   6.6718199e-01
   2.1119751e+00   6.6718199e-01
   2.1170764e+00   6.6718199e-01
   2.1221778e+00   6.6718199e-01
   2.1272792e+00   6.6718199e-01
   2.1323806e+00   6.6718199e-01
   2.1374820e+00   6.6718199e-01
   2.1425834e+00   6.6718199e-01
   2.1476848e+00   6.6718199e-01
   2.1527862e+00   6.6718199e-01
   2.1578876e+00   6.6718199e-01
   2.1629889e+00   6.6718199e-01
   2.1680903e+00   6.6718199e-01
   2.1731917e+00   6.6718199e-01
   2.1782931e+00   6.6718199e-01
   2.1833945e+00   6.6718199e-01
   2.1884959e+00   6.6718199e-01
   2.1935973e+00   6.6718199e-01
   2.1986987e+00   6.6718199e-01
   2.2038001e+00   6.6718199e-01
   2.2089014e+00   6.6718199e-01
   2.2140028e+00   6.6718199e-01
   2.2191042e+00   6.6718199e-01
   2.2242056e+00   6.6718199e-01
   2.2293070e+00   6.6718199e-01
   2.2344084e+00   6.6718199e-01
   2.2395098e+00   6.6718199e-01
   2.2446112e+00   6.6718199e-01
   2.2497126e+00   6.6718199e-01
   2.2548139e+00   6.6718199e-01
   2.2599153e+00   6.6718199e-01
   2.2650167e+00   6.6718199e-01
   2.2701181e+00   6.6718199e-01
   2.2752195e+00   6.6718199e-01
   2.2803209e+00   6.6718199e-01
   2.2854223e+00   6.6718199e-01
   2.2905237e+00   6.6718199e-01
   2.2956251e+00   6.6718199e-01
   2.3007264e+00   6.6718199e-01
   2.3058278e+00   6.6718199e-01
   2.3109292e+00   6.6718199e-01
   2.3160306e+00   6.6718199e-01
   2.3211320e+00   6.6718199e-01
   2.3262334e+00   6.6718199e-01
   2.3313348e+00   6.6718199e-01
   2.3364362e+00   6.6718199e-01
   2.3415376e+00   6.6718199e-01
   2.3466389e+00   6.6718199e-01
   2.3517403e+00   6.6718199e-01
   2.3568417e+00   6.6718199e-01
   2.3619431e+00   6.6718199e-01
   2.3670445e+00   6.6718199e-01
   2.3721459e+00   6.6718199e-01
   2.3772473e+00   6.6718199e-01
   2.3823487e+00   6.6718199e-01
   2.3874501e+00   6.6718199e-01
   2.3925514e+00   6.6718199e-01
   2.3976528e+00   6.6718199e-01
   2.4027542e+00   6.6718199e-01
   2.4078556e+00   6.6718199e-01
   2.4129570e+00   6.6718199e-01
   2.4180584e+00   6.6718199e-01
   2.4231598e+00   6.6718199e-01
   2.4282612e+00   6.6718199e-01
   2.4333626e+00   6.6718199e-01
   2.4384640e+00   6.6718199e-01
   2.4435653e+00   6.6718199e-01
   2.4486667e+00   6.6718199e-01
   2.4537681e+00   6.6718199e-01
   2.4588695e+00   6.6718199e-01
   2.4639709e+00   6.6718199e-01
   2.4690723e+00   6.6718199e-01
   2.4741737e+00   6.6718199e-01
   2.4792751e+00   6.6718199e-01
   2.4843765e+00   6.6718199e-01
   2.4894778e+00   6.6718199e-01
   2.4945792e+00   6.6718199e-01
   2.4996806e+00   6.6718199e-01
   2.5047820e+00   6.6718199e-01
   2.5098834e+00   6.6718199e-01
   2.5149848e+00   6.6718199e-01
   2.5200862e+00   6.6718199e-01
   2.5251876e+00   6.6718199e-01
   2.5302890e+00   6.6718199e-01
   2.5353903e+00   6.6718199e-01
   2.5404917e+00   6.6718199e-01
   2.5455931e+00   6.6718199e-01


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Exponential_CR.txt <==
   0.0000000e+00   9.2564257e-01
   4.8921484e-04   9.0894746e-01
   9.7842967e-04   8.9665469e-01
   1.4676445e-03   8.8723599e-01
   1.9568593e-03   8.7657069e-01
   2.4460742e-03   8.6876841e-01
   2.9352890e-03   8.5736068e-01
   3.4245039e-03   8.4697552e-01
   3.9137187e-03   8.2691010e-01
   4.4029335e-03   8.1937632e-01
   4.8921484e-03   8.0588966e-01
   5.3813632e-03   7.9377967e-01
   5.8705780e-03   7.8332216e-01
   6.3597929e-03   7.6386918e-01
   6.8490077e-03   7.5824165e-01
   7.3382226e-03   7.4845430e-01
   7.8274374e-03   7.3828816e-01
   8.3166522e-03   7.3400517e-01
   8.8058671e-03   7.2459698e-01
   9.2950819e-03   7.1298021e-01
   9.7842967e-03   7.0098986e-01
   1.0273512e-02   6.8969347e-01
   1.0762726e-02   6.7735484e-01
   1.1251941e-02   6.6319050e-01
   1.1741156e-02   6.5387814e-01
   1.2230371e-02   6.4578509e-01
   1.2719586e-02   6.3045437e-01
   1.3208801e-02   6.2411886e-01
   1.3698015e-02   6.1173766e-01
   1.4187230e-02   6.0102185e-01
   1.4676445e-02   5.8942295e-01
   1.5165660e-02   5.8058458e-01
   1.5654875e-02   5.7028328e-01
   1.6144090e-02   5.5411945e-01
   1.6633304e-02   5.4924791e-01
   1.7122519e-02   5.3853680e-01
   1.7611734e-02   5.2451768e-01
   1.8100949e-02   5.1320097e-01
   1.8590164e-02   5.0246481e-01
   1.9079379e-02   4.9139360e-01
   1.9568593e-02   4.7670426e-01
   2.0057808e-02   4.6638275e-01
   2.0547023e-02   4.5952239e-01
   2.1036238e-02   4.4534064e-01
   2.1525453e-02   4.3343629e-01
   2.2014668e-02   4.2961319e-01
   2.2503882e-02   4.1797242e-01
   2.2993097e-02   3.9475943e-01
   2.3482312e-02   3.8756821e-01
   2.3971527e-02   3.8066777e-01
   2.4460742e-02   3.6677259e-01
   2.4949957e-02   3.4957639e-01
   2.5439172e-02   3.4147069e-01
   2.5928386e-02   3.2928764e-01
   2.6417601e-02   3.2294647e-01
   2.6906816e-02   3.1175045e-01
   2.7396031e-02   3.0289423e-01
   2.7885246e-02   2.9425733e-01
   2.8374461e-02   2.8499805e-01
   2.8863675e-02   2.6743289e-01
   2.9352890e-02   2.5748365e-01
   2.9842105e-02   2.4873269e-01
   3.0331320e-02   2.4657802e-01
   3.0820535e-02   2.3955061e-01
   3.1309750e-02   2.2754872e-01
   3.1798964e-02   2.2012905e-01
   3.2288179e-02   2.1071673e-01
   3.2777394e-02   2.0737874e-01
   3.3266609e-02   1.9468826e-01
   3.3755824e-02   1.8770629e-01
   3.4245039e-02   1.8036494e-01
   3.4734253e-02   1.7604620e-01
   3.5223468e-02   1.6899249e-01
   3.5712683e-02   1.6259016e-01
   3.6201898e-02   1.5809128e-01
   3.6691113e-02   1.5321482e-01
   3.7180328e-02   1.4387971e-01
   3.7669542e-02   1.3930122e-01
   3.8158757e-02   1.3283949e-01
   3.8647972e-02   1.3065735e-01
   3.9137187e-02   1.2538174e-01
   3.9626402e-02   1.1969850e-01
   4.0115617e-02   1.1685734e-01
   4.0604831e-02   1.1010629e-01
   4.1094046e-02   1.0871357e-01
   4.1583261e-02   1.0484432e-01
   4.2072476e-02   9.9342646e-02
   4.2561691e-02   9.5539984e-02
   4.3050906e-02   9.2325045e-02
   4.3540120e-02   8.8787374e-02
   4.4029335e-02   8.5542186e-02
   4.4518550e-02   8.2926446e-02
   4.5007765e-02   7.9917947e-02
   4.5496980e-02   7.6306117e-02
   4.5986195e-02   7.4436716e-02
   4.6475410e-02   7.0422456e-02
   4.6964624e-02   6.7028457e-02
   4.7453839e-02   6.4478472e-02
   4.7943054e-02   6.3261073e-02
   4.8432269e-02   6.0538741e-02
   4.8921484e-02   5.7919648e-02
   4.9410699e-02   5.6457402e-02
   4.9899913e-02   5.3804517e-02
   5.0389128e-02   5.1345686e-02
   5.0878343e-02   5.0358651e-02
   5.1367558e-02   4.8061877e-02
   5.1856773e-02   4.5514159e-02
   5.2345988e-02   4.4097435e-02
   5.2835202e-02   4.2186552e-02
   5.3324417e-02   4.0714040e-02
   5.3813632e-02   3.9225319e-02
   5.4302847e-02   3.7705264e-02
   5.4792062e-02   3.5904429e-02
   5.5281277e-02   3.4620694e-02
   5.5770491e-02   3.3003938e-02
   5.6259706e-02   3.1409579e-02
   5.6748921e-02   3.0995112e-02
   5.7238136e-02   2.9507970e-02
   5.7727351e-02   2.8216699e-02
   5.8216566e-02   2.7441840e-02
   5.8705780e-02   2.6734947e-02
   5.9194995e-02   2.6036525e-02
   5.9684210e-02   2.5086966e-02
   6.0173425e-02   2.4298007e-02
   6.0662640e-02   2.2997541e-02
   6.1151855e-02   2.2147168e-02
   6.1641069e-02   2.1185857e-02
   6.2130284e-02   2.0239924e-02
   6.2619499e-02   1.9304987e-02
   6.3108714e-02   1.8466241e-02
   6.3597929e-02   1.7965564e-02
   6.4087144e-02   1.7361144e-02
   6.4576358e-02   1.6912675e-02
   6.5065573e-02   1.6080005e-02
   6.5554788e-02   1.5374364e-02
   6.6044003e-02   1.4941289e-02
   6.6533218e-02   1.4261564e-02
   6.7022433e-02   1.3642193e-02
   6.7511647e-02   1.2706476e-02
   6.8000862e-02   1.2076480e-02
   6.8490077e-02   1.1556495e-02
   6.8979292e-02   1.1283613e-02
   6.9468507e-02   1.0985076e-02
   6.9957722e-02   1.0595623e-02
   7.0446937e-02   1.0163619e-02
   7.0936151e-02   9.5899404e-03
   7.1425366e-02   9.2819980e-03
   7.1914581e-02   8.8935992e-03
   7.2403796e-02   8.5518774e-03
   7.2893011e-02   8.1834162e-03
   7.3382226e-02   7.8962229e-03
   7.3871440e-02   7.6306349e-03
   7.4360655e-02   7.3088323e-03
   7.4849870e-02   7.1377186e-03
   7.5339085e-02   6.7404903e-03
   7.5828300e-02   6.4488507e-03
   7.6317515e-02   6.2735529e-03
   7.6806729e-02   6.0341942e-03
   7.7295944e-02   5.7751242e-03
   7.7785159e-02   5.5053915e-03
   7.8274374e-02   5.3928936e-03
   7.8763589e-02   5.2415779e-03
   7.9252804e-02   4.9704878e-03
   7.9742018e-02   4.7071295e-03
   8.0231233e-02   4.5994389e-03
   8.0720448e-02   4.4071537e-03
   8.1209663e-02   4.1347475e-03
   8.1698878e-02   4.0443136e-03
   8.2188093e-02   3.8748006e-03
   8.2677307e-02   3.7529333e-03
   8.3166522e-02   3.6074466e-03
   8.3655737e-02   3.4233613e-03
   8.4144952e-02   3.2235776e-03
   8.4634167e-02   3.1008850e-03
   8.5123382e-02   3.0140333e-03
   8.5612596e-02   2.8722063e-03
   8.6101811e-02   2.7694963e-03
   8.6591026e-02   2.6724133e-03
   8.7080241e-02   2.5885355e-03
   8.7569456e-02   2.4204999e-03
   8.8058671e-02   2.3335779e-03
   8.8547885e-02   2.2436747e-03
   8.9037100e-02   2.1652269e-03
   8.9526315e-02   2.0436542e-03
   9.0015530e-02   1.9938964e-03
   9.0504745e-02   1.9233176e-03
   9.0993960e-02   1.8616423e-03
   9.1483175e-02   1.7907409e-03
   9.1972389e-02   1.7219098e-03
   9.2461604e-02   1.6734999e-03
   9.2950819e-02   1.6084442e-03
   9.3440034e-02   1.5569179e-03
   9.3929249e-02   1.4811527e-03
   9.4418464e-02   1.4433297e-03
   9.4907678e-02   1.3801128e-03
   9.5396893e-02   1.3031067e-03
   9.5886108e-02   1.2594425e-03
   9.6375323e-02   1.2028781e-03
   9.6864538e-02   1.1322207e-03
   9.7353753e-02   1.1044414e-03
   9.7842967e-02   1.0630686e-03
   9.8332182e-02   9.8621877e-04
   9.8821397e-02   9.4351911e-04
   9.9310612e-02   9.1150343e-04
   9.9799827e-02   8.9314409e-04
   1.0028904e-01   8.6228079e-04
   1.0077826e-01   8.3712959e-04
   1.0126747e-01   7.8453473e-04
   1.0175669e-01   7.6875377e-04
   1.0224590e-01   7.3393741e-04
   1.0273512e-01   7.0653110e-04
   1.0322433e-01   6.8373113e-04
   1.0371355e-01   6.6042798e-04
   1.0420276e-01   6.3134164e-04
   1.0469198e-01   6.1424961e-04
   1.0518119e-01   5.9714981e-04
   1.0567040e-01   5.6430387e-04
   1.0615962e-01   5.3986138e-04
   1.0664883e-01   5.1090776e-04
   1.0713805e-01   4.9410319e-04
   1.0762726e-01   4.7716494e-04
   1.0811648e-01   4.6578278e-04
   1.0860569e-01   4.4131234e-04
   1.0909491e-01   4.2000105e-04
   1.0958412e-01   4.0144427e-04
   1.1007334e-01   3.8112399e-04
   1.1056255e-01   3.6791405e-04
   1.1105177e-01   3.5297113e-04
   1.1154098e-01   3.4167764e-04
   1.1203020e-01   3.2528709e-04
   1.1251941e-01   3.0846169e-04
   1.1300863e-01   2.9241809e-04
   1.1349784e-01   2.8088259e-04
   1.1398706e-01   2.7314874e-04
   1.1447627e-01   2.6375590e-04
   1.1496549e-01   2.5297573e-04
   1.1545470e-01   2.3631922e-04
   1.1594392e-01   2.2698358e-04
   1.1643313e-01   2.2222833e-04
   1.1692235e-01   2.1710067e-04
   1.1741156e-01   2.0158449e-04
   1.1790078e-01   1.9586631e-04
   1.1838999e-01   1.9142249e-04
   1.1887921e-01   1.8501270e-04
   1.1936842e-01   1.8009015e-04
   1.1985764e-01   1.7315024e-04
   1.2034685e-01   1.6847653e-04
   1.2083606e-01   1.5901404e-04
   1.2132528e-01   1.5257894e-04
   1.2181449e-01   1.4697903e-04
   1.2230371e-01   1.4154148e-04
   1.2279292e-01   1.3575822e-04
   1.2328214e-01   1.2891856e-04
   1.2377135e-01   1.2365222e-04
   1.2426057e-01   1.1961979e-04
   1.2474978e-01   1.1316093e-04
   1.2523900e-01   1.0878352e-04
   1.2572821e-01   1.0336643e-04
   1.2621743e-01   9.8507851e-05
   1.2670664e-01   9.4191794e-05
   1.2719586e-01   9.1270599e-05
   1.2768507e-01   8.7507146e-05
   1.2817429e-01   8.4659606e-05
   1.2866350e-01   8.0812966e-05
   1.2915272e-01   7.6952182e-05
   1.2964193e-01   7.4736039e-05
   1.3013115e-01   7.3171959e-05
   1.3062036e-01   7.1453748e-05
   1.3110958e-01   6.9008159e-05
   1.3159879e-01   6.4391590e-05
   1.3208801e-01   6.2429591e-05
   1.3257722e-01   5.9810260e-05
   1.3306644e-01   5.6813277e-05
   1.3355565e-01   5.5251816e-05
   1.3404487e-01   5.3146399e-05
   1.3453408e-01   4.9453223e-05
   1.3502329e-01   4.6768931e-05
   1.3551251e-01   4.4895681e-05
   1.3600172e-01   4.4102534e-05
   1.3649094e-01   4.3174315e-05
   1.3698015e-01   4.1092600e-05
   1.3746937e-01   3.9961396e-05
   1.3795858e-01   3.8081035e-05
   1.3844780e-01   3.7106334e-05
   1.3893701e-01   3.5012480e-05
   1.3942623e-01   3.4648547e-05
   1.3991544e-01   3.3437696e-05
   1.4040466e-01   3.2189818e-05
   1.4089387e-01   3.0981184e-05
   1.4138309e-01   2.9098622e-05
   1.4187230e-01   2.7814513e-05
   1.4236152e-01   2.6916576e-05
   1.4285073e-01   2.5860621e-05
   1.4333995e-01   2.5239015e-05
   1.4382916e-01   2.3833897e-05
   1.4431838e-01   2.2744504e-05
   1.4480759e-01   2.1867418e-05
   1.4529681e-01   2.1133386e-05
   1.4578602e-01   1.9989357e-05
   1.4627524e-01   1.8781283e-05
   1.4676445e-01   1.8418774e-05
   1.4725367e-01   1.7529317e-05
   1.4774288e-01   1.7040132e-05
   1.4823210e-01   1.6406876e-05
   1.4872131e-01   1.5654650e-05
   1.4921053e-01   1.5097866e-05
   1.4969974e-01   1.4678881e-05
   1.5018895e-01   1.4151404e-05
   1.5067817e-01   1.3624871e-05
   1.5116738e-01   1.3177441e-05
   1.5165660e-01   1.2351396e-05
   1.5214581e-01   1.2117061e-05
   1.5263503e-01   1.1471044e-05
   1.5312424e-01   1.0955930e-05
   1.5361346e-01   1.0425181e-05
   1.5410267e-01   9.7602998e-06
   1.5459189e-01   9.3515052e-06
   1.5508110e-01   9.1025703e-06
   1.5557032e-01   8.7908562e-06
   1.5605953e-01   8.4743510e-06
   1.5654875e-01   8.0677787e-06
   1.5703796e-01   7.7911775e-06
   1.5752718e-01   7.5268373e-06
   1.5801639e-01   7.2832125e-06
   1.5850561e-01   6.8820597e-06
   1.5899482e-01   6.6797476e-06
   1.5948404e-01   6.3596694e-06
   1.5997325e-01   6.1159954e-06
   1.6046247e-01   5.9721255e-06
   1.6095168e-01   5.7475492e-06
   1.6144090e-01   5.4770122e-06
   1.6193011e-01   5.3079846e-06
   1.6241933e-01   5.1354682e-06
   1.6290854e-01   4.9396913e-06
   1.6339776e-01   4.7131535e-06
   1.6388697e-01   4.5486649e-06
   1.6437619e-01   4.3725310e-06
   1.6486540e-01   4.0956405e-06
   1.6535461e-01   3.9789323e-06
   1.6584383e-01   3.7378426e-06
   1.6633304e-01   3.6462360e-06
   1.6682226e-01   3.5113354e-06
   1.6731147e-01   3.4359833e-06
   1.6780069e-01   3.2719811e-06
   1.6828990e-01   3.1430007e-06
   1.6877912e-01   2.9875816e-06
   1.6926833e-01   2.8747096e-06
   1.6975755e-01   2.7417532e-06
   1.7024676e-01   2.6693425e-06
   1.7073598e-01   2.5734304e-06
   1.7122519e-01   2.4805983e-06
   1.7171441e-01   2.3353714e-06
   1.7220362e-01   2.2728636e-06
   1.7269284e-01   2.2062574e-06
   1.7318205e-01   2.1205297e-06
   1.7367127e-01   2.0233146e-06
   1.7416048e-01   1.9411930e-06
   1.7464970e-01   1.8897045e-06
   1.7513891e-01   1.7930627e-06
   1.7562813e-01   1.7137404e-06
   1.7611734e-01   1.6360284e-06
   1.7660656e-01   1.5350834e-06
   1.7709577e-01   1.4789904e-06
   1.7758499e-01   1.4563868e-06
   1.7807420e-01   1.4085570e-06
   1.7856342e-01   1.3817392e-06
   1.7905263e-01   1.3262712e-06
   1.7954185e-01   1.2797185e-06
   1.8003106e-01   1.1986152e-06
   1.8052027e-01   1.1703574e-06
   1.8100949e-01   1.1014741e-06
   1.8149870e-01   1.0593457e-06
   1.8198792e-01   1.0208606e-06
   1.8247713e-01   9.7519595e-07
   1.8296635e-01   9.3588794e-07
   1.8345556e-01   8.9720355e-07
   1.8394478e-01   8.7517442e-07
   1.8443399e-01   8.3459862e-07
   1.8492321e-01   8.0863534e-07
   1.8541242e-01   7.6966709e-07
   1.8590164e-01   7.3800982e-07
   1.8639085e-01   7.0635150e-07
   1.8688007e-01   6.7912161e-07
   1.8736928e-01   6.4471304e-07
   1.8785850e-01   6.2994095e-07
   1.8834771e-01   6.0177963e-07
   1.8883693e-01   5.7925778e-07
   1.8932614e-01   5.5426745e-07
   1.8981536e-01   5.2958738e-07
   1.9030457e-01   5.1158588e-07
   1.9079379e-01   4.8856269e-07
   1.9128300e-01   4.6289311e-07
   1.9177222e-01   4.5206801e-07
   1.9226143e-01   4.3340583e-07
   1.9275065e-01   4.0984564e-07
   1.9323986e-01   3.9637848e-07
   1.9372908e-01   3.8319353e-07
   1.9421829e-01   3.6880155e-07
   1.9470751e-01   3.6137454e-07
   1.9519672e-01   3.4175351e-07
   1.9568593e-01   3.2366705e-07
   1.9617515e-01   3.1126079e-07
   1.9666436e-01   3.0091306e-07
   1.9715358e-01   2.9329778e-07
   1.9764279e-01   2.7467283e-07
   1.9813201e-01   2.6436973e-07
   1.9862122e-01   2.6137172e-07
   1.9911044e-01   2.4526806e-07
   1.9959965e-01   2.3597188e-07
   2.0008887e-01   2.2951784e-07
   2.0057808e-01   2.1939736e-07
   2.0106730e-01   2.1128420e-07
   2.0155651e-01   2.0381032e-07
   2.0204573e-01   1.9167324e-07
   2.0253494e-01   1.8492622e-07
   2.0302416e-01   1.7758840e-07
   2.0351337e-01   1.7024535e-07
   2.0400259e-01   1.6268848e-07
   2.0449180e-01   1.5402650e-07
   2.0498102e-01   1.4449289e-07
   2.0547023e-01   1.4150775e-07
   2.0595945e-01   1.3562664e-07
   2.0644866e-01   1.3324677e-07
   2.0693788e-01   1.2832646e-07
   2.0742709e-01   1.2006024e-07
   2.0791631e-01   1.1408341e-07
   2.0840552e-01   1.1132751e-07
   2.0889474e-01   1.0814614e-07
   2.0938395e-01   1.0370271e-07
   2.0987317e-01   1.0028896e-07
   2.1036238e-01   9.5694487e-08
   2.1085159e-01   9.2851276e-08
   2.1134081e-01   8.9955073e-08
   2.1183002e-01   8.5091120e-08
   2.1231924e-01   8.2157880e-08
   2.1280845e-01   7.9574903e-08
   2.1329767e-01   7.6579253e-08
   2.1378688e-01   7.2626026e-08
   2.1427610e-01   6.9028086e-08
   2.1476531e-01   6.6189006e-08
   2.1525453e-01   6.4821291e-08
   2.1574374e-01   6.2077311e-08
   2.1623296e-01   5.9824256e-08
   2.1672217e-01   5.7484605e-08
   2.1721139e-01   5.4515725e-08
   2.1770060e-01   5.2297716e-08
   2.1818982e-01   5.0465373e-08
   2.1867903e-01   4.8486445e-08
   2.1916825e-01   4.5852915e-08
   2.1965746e-01   4.4001599e-08
   2.2014668e-01   4.2611830e-08
   2.2063589e-01   4.0985620e-08
   2.2112511e-01   3.9430972e-08
   2.2161432e-01   3.8239445e-08
   2.2210354e-01   3.6882652e-08
   2.2259275e-01   3.5540434e-08
   2.2308197e-01   3.3226930e-08
   2.2357118e-01   3.2410218e-08
   2.2406040e-01   3.1276674e-08
   2.2454961e-01   3.0373899e-08
   2.2503882e-01   2.9154871e-08
   2.2552804e-01   2.7841248e-08
   2.2601725e-01   2.6874511e-08
   2.2650647e-01   2.6151684e-08
   2.2699568e-01   2.5093096e-08
   2.2748490e-01   2.3918822e-08
   2.2797411e-01   2.2922075e-08
   2.2846333e-01   2.1718720e-08
   2.2895254e-01   2.1089163e-08
   2.2944176e-01   1.9875728e-08
   2.2993097e-01   1.9131514e-08
   2.3042019e-01   1.8359898e-08
   2.3090940e-01   1.7671248e-08
   2.3139862e-01   1.7187578e-08
   2.3188783e-01   1.6141191e-08
   2.3237705e-01   1.5637752e-08
   2.3286626e-01   1.4964232e-08
   2.3335548e-01   1.4402129e-08
   2.3384469e-01   1.3938815e-08
   2.3433391e-01   1.3365482e-08
   2.3482312e-01   1.3064708e-08
   2.3531234e-01   1.2527035e-08
   2.3580155e-01   1.1976975e-08
   2.3629077e-01   1.1500442e-08
   2.3677998e-01   1.0750789e-08
   2.3726920e-01   1.0577488e-08
   2.3775841e-01   1.0253223e-08
   2.3824763e-01   9.6387994e-09
   2.3873684e-01   9.3228144e-09
   2.3922606e-01   9.0755065e-09
   2.3971527e-01   8.6080680e-09
   2.4020448e-01   8.2902838e-09
   2.4069370e-01   8.0326343e-09
   2.4118291e-01   7.6722454e-09
   2.4167213e-01   7.2755806e-09
   2.4216134e-01   6.9897168e-09
   2.4265056e-01   6.7584531e-09
   2.4313977e-01   6.4887059e-09
   2.4362899e-01   6.3567300e-09
   2.4411820e-01   6.0204765e-09
   2.4460742e-01   5.7241152e-09
   2.4509663e-01   5.3948755e-09
   2.4558585e-01   5.1968836e-09
   2.4607506e-01   5.0535571e-09
   2.4656428e-01   4.8041378e-09
   2.4705349e-01   4.6788520e-09
   2.4754271e-01   4.4719264e-09
   2.4803192e-01   4.2814250e-09
   2.4852114e-01   4.1620618e-09
   2.4901035e-01   4.0038985e-09
   2.4949957e-01   3.8785843e-09
   2.4998878e-01   3.6628247e-09
   2.5047800e-01   3.5213725e-09
   2.5096721e-01   3.4318590e-09
   2.5145643e-01   3.2989947e-09
   2.5194564e-01   3.1511020e-09
   2.5243486e-01   3.0564131e-09
   2.5292407e-01   2.9631450e-09
   2.5341329e-01   2.8000099e-09
   2.5390250e-01   2.6623930e-09
   2.5439172e-01   2.5468295e-09
   2.5488093e-01   2.4590650e-09
   2.5537014e-01   2.3386953e-09
   2.5585936e-01   2.2960378e-09
   2.5634857e-01   2.2067677e-09
   2.5683779e-01   2.0718365e-09
   2.5732700e-01   2.0363485e-09
   2.5781622e-01   1.9396718e-09
   2.5830543e-01   1.8885604e-09
   2.5879465e-01   1.7977575e-09
   2.5928386e-01   1.7427264e-09
   2.5977308e-01   1.6496844e-09
   2.6026229e-01   1.5819588e-09
   2.6075151e-01   1.5355641e-09
   2.6124072e-01   1.4798089e-09
   2.6172994e-01   1.4164094e-09
   2.6221915e-01   1.3839097e-09
   2.6270837e-01   1.3076062e-09
   2.6319758e-01   1.2618898e-09
   2.6368680e-01   1.1864151e-09
   2.6417601e-01   1.1497299e-09
   2.6466523e-01   1.0841164e-09
   2.6515444e-01   1.0195484e-09
   2.6564366e-01   9.7313757e-10
   2.6613287e-01   9.2517016e-10
   2.6662209e-01   8.9226604e-10
   2.6711130e-01   8.5203655e-10
   2.6760052e-01   8.3591545e-10
   2.6808973e-01   8.1130702e-10
   2.6857895e-01   7.7893547e-10
   2.6906816e-01   7.4806894e-10
   2.6955738e-01   7.0079420e-10
   2.7004659e-01   6.8592776e-10
   2.7053580e-01   6.5824046e-10
   2.7102502e-01   6.3026939e-10
   2.7151423e-01   6.2289529e-10
   2.7200345e-01   5.9068994e-10
   2.7249266e-01   5.6679961e-10
   2.7298188e-01   5.3622951e-10
   2.7347109e-01   5.1663984e-10
   2.7396031e-01   4.9833793e-10
   2.7444952e-01   4.8521920e-10
   2.7493874e-01   4.5865245e-10
   2.7542795e-01   4.4711890e-10
   2.7591717e-01   4.2882875e-10
   2.7640638e-01   4.1905723e-10
   2.7689560e-01   4.0130699e-10
   2.7738481e-01   3.7859904e-10
   2.7787403e-01   3.6816727e-10
   2.7836324e-01   3.5515269e-10
   2.7885246e-01   3.4645087e-10
   2.7934167e-01   3.2982261e-10
   2.7983089e-01   3.1492420e-10
   2.8032010e-01   2.9925529e-10
   2.8080932e-01   2.9284530e-10
   2.8129853e-01   2.8123837e-10
   2.8178775e-01   2.7168245e-10
   2.8227696e-01   2.6331237e-10
   2.8276618e-01   2.5190028e-10
   2.8325539e-01   2.3421443e-10
   2.8374461e-01   2.2624747e-10
   2.8423382e-01   2.1811841e-10
   2.8472304e-01   2.0922430e-10
   2.8521225e-01   1.9603008e-10
   2.8570146e-01   1.9064617e-10
   2.8619068e-01   1.8492208e-10
   2.8667989e-01   1.7932633e-10
   2.8716911e-01   1.7263457e-10
   2.8765832e-01   1.6434698e-10
   2.8814754e-01   1.5756441e-10
   2.8863675e-01   1.5004153e-10
   2.8912597e-01   1.4651169e-10
   2.8961518e-01   1.3664381e-10
   2.9010440e-01   1.2898227e-10
   2.9059361e-01   1.2493251e-10
   2.9108283e-01   1.2140866e-10
   2.9157204e-01   1.1807955e-10
   2.9206126e-01   1.1387147e-10
   2.9255047e-01   1.1034040e-10
   2.9303969e-01   1.0746881e-10
   2.9352890e-01   1.0342804e-10
   2.9401812e-01   9.6974651e-11
   2.9450733e-01   9.2448271e-11
   2.9499655e-01   8.9007912e-11
   2.9548576e-01   8.4659613e-11
   2.9597498e-01   8.2193141e-11
   2.9646419e-01   7.9067419e-11
   2.9695341e-01   7.7040374e-11
   2.9744262e-01   7.4054984e-11
   2.9793184e-01   7.1674444e-11
   2.9842105e-01   6.8110517e-11
   2.9891027e-01   6.4654060e-11
   2.9939948e-01   6.1150751e-11
   2.9988870e-01   6.0341288e-11
   3.0037791e-01   5.8206995e-11
   3.0086712e-01   5.5581761e-11
   3.0135634e-01   5.2120308e-11
   3.0184555e-01   5.1609272e-11
   3.0233477e-01   4.9536375e-11
   3.0282398e-01   4.7968518e-11
   3.0331320e-01   4.5902948e-11
   3.0380241e-01   4.3713921e-11
   3.0429163e-01   4.1345483e-11
   3.0478084e-01   3.9113490e-11
   3.0527006e-01   3.7996273e-11
   3.0575927e-01   3.6332493e-11
   3.0624849e-01   3.4730108e-11
   3.0673770e-01   3.3258063e-11
   3.0722692e-01   3.2112757e-11
   3.0771613e-01   3.1058711e-11
   3.0820535e-01   3.0284442e-11
   3.0869456e-01   2.9099834e-11
   3.0918378e-01   2.7547631e-11
   3.0967299e-01   2.7008173e-11
   3.1016221e-01   2.6077807e-11
   3.1065142e-01   2.4945934e-11
   3.1114064e-01   2.3930857e-11
   3.1162985e-01   2.2886359e-11
   3.1211907e-01   2.1934565e-11
   3.1260828e-01   2.0890289e-11
   3.1309750e-01   1.9784174e-11
   3.1358671e-01   1.8915758e-11
   3.1407593e-01   1.8444579e-11
   3.1456514e-01   1.7680080e-11
   3.1505435e-01   1.6848523e-11
   3.1554357e-01   1.6299295e-11
   3.1603278e-01   1.5636825e-11
   3.1652200e-01   1.5097035e-11
   3.1701121e-01   1.4755752e-11
   3.1750043e-01   1.4150459e-11
   3.1798964e-01   1.3703039e-11
   3.1847886e-01   1.3087975e-11
   3.1896807e-01   1.2535861e-11
   3.1945729e-01   1.2188917e-11
   3.1994650e-01   1.1497137e-11
   3.2043572e-01   1.1182943e-11
   3.2092493e-01   1.0595080e-11
   3.2141415e-01   1.0133228e-11
   3.2190336e-01   9.7420960e-12
   3.2239258e-01   9.3409724e-12
   3.2288179e-01   9.0167873e-12
   3.2337101e-01   8.7576613e-12
   3.2386022e-01   8.0391249e-12
   3.2434944e-01   7.7384765e-12
   3.2483865e-01   7.6069151e-12
   3.2532787e-01   7.3352435e-12
   3.2581708e-01   6.8294259e-12
   3.2630630e-01   6.5688566e-12
   3.2679551e-01   6.3493655e-12
   3.2728473e-01   6.1681771e-12
   3.2777394e-01   5.9139360e-12
   3.2826316e-01   5.7238658e-12
   3.2875237e-01   5.6072924e-12
   3.2924159e-01   5.4083404e-12
   3.2973080e-01   5.0783822e-12
   3.3022001e-01   4.9357185e-12
   3.3070923e-01   4.6013193e-12
   3.3119844e-01   4.4526605e-12
   3.3168766e-01   4.3293147e-12
   3.3217687e-01   4.1187054e-12
   3.3266609e-01   3.9130921e-12
   3.3315530e-01   3.8373749e-12
   3.3364452e-01   3.6656234e-12
   3.3413373e-01   3.5513814e-12
   3.3462295e-01   3.3730796e-12
   3.3511216e-01   3.2182035e-12
   3.3560138e-01   3.1306069e-12
   3.3609059e-01   3.0165870e-12
   3.3657981e-01   2.9278802e-12
   3.3706902e-01   2.8552716e-12
   3.3755824e-01   2.7582381e-12
   3.3804745e-01   2.6207925e-12
   3.3853667e-01   2.5303093e-12
   3.3902588e-01   2.4005242e-12
   3.3951510e-01   2.3059332e-12
   3.4000431e-01   2.1705970e-12
   3.4049353e-01   2.0594637e-12
   3.4098274e-01   1.9619861e-12
   3.4147196e-01   1.8913759e-12
   3.4196117e-01   1.7893464e-12
   3.4245039e-01   1.7654767e-12
   3.4293960e-01   1.7026380e-12
   3.4342882e-01   1.6490143e-12
   3.4391803e-01   1.5978330e-12
   3.4440725e-01   1.5345503e-12
   3.4489646e-01   1.4745982e-12
   3.4538567e-01   1.4219736e-12
   3.4587489e-01   1.3373747e-12
   3.4636410e-01   1.2793100e-12
   3.4685332e-01   1.2386758e-12
   3.4734253e-01   1.2040369e-12
   3.4783175e-01   1.1359802e-12
   3.4832096e-01   1.1011192e-12
   3.4881018e-01   1.0691448e-12
   3.4929939e-01   1.0145218e-12
   3.4978861e-01   9.6012087e-13
   3.5027782e-01   9.2581498e-13
   3.5076704e-01   8.8840046e-13
   3.5125625e-01   8.4343643e-13
   3.5174547e-01   8.1268325e-13
   3.5223468e-01   7.8681506e-13
   3.5272390e-01   7.7227114e-13
   3.5321311e-01   7.3541173e-13
   3.5370233e-01   7.1587181e-13
   3.5419154e-01   6.9300121e-13
   3.5468076e-01   6.4370731e-13
   3.5516997e-01   6.1572969e-13
   3.5565919e-01   5.9197092e-13
   3.5614840e-01   5.7243099e-13
   3.5663762e-01   5.4889426e-13
   3.5712683e-01   5.2990945e-13
   3.5761605e-01   5.0992544e-13
   3.5810526e-01   4.8716586e-13
   3.5859448e-01   4.6562754e-13
   3.5908369e-01   4.4741988e-13
   3.5957291e-01   4.2388315e-13
   3.6006212e-01   4.1078252e-13
   3.6055133e-01   3.9990233e-13
   3.6104055e-01   3.7814196e-13
   3.6152976e-01   3.5815795e-13
   3.6201898e-01   3.5371706e-13
   3.6250819e-01   3.3795189e-13
   3.6299741e-01   3.2562841e-13
   3.6348662e-01   3.1219471e-13
   3.6397584e-01   2.9776182e-13
   3.6446505e-01   2.8133051e-13
   3.6495427e-01   2.7489122e-13
   3.6544348e-01   2.6079139e-13
   3.6593270e-01   2.5401903e-13
   3.6642191e-01   2.4824587e-13
   3.6691113e-01   2.3125946e-13
   3.6740034e-01   2.2559732e-13
   3.6788956e-01   2.1860291e-13
   3.6837877e-01   2.1005420e-13
   3.6886799e-01   1.9961810e-13
   3.6935720e-01   1.9340085e-13
   3.6984642e-01   1.8562929e-13
   3.7033563e-01   1.8030022e-13
   3.7082485e-01   1.7064128e-13
   3.7131406e-01   1.6464607e-13
   3.7180328e-01   1.5953905e-13
   3.7229249e-01   1.5121238e-13
   3.7278171e-01   1.4621637e-13
   3.7327092e-01   1.3922197e-13
   3.7376014e-01   1.3644641e-13
   3.7424935e-01   1.2811974e-13
   3.7473857e-01   1.2478907e-13
   3.7522778e-01   1.2001511e-13
   3.7571699e-01   1.1191048e-13
   3.7620621e-01   1.1002310e-13
   3.7669542e-01   1.0680345e-13
   3.7718464e-01   1.0302870e-13
   3.7767385e-01   9.8809849e-14
   3.7816307e-01   9.4591002e-14
   3.7865228e-01   8.8928864e-14
   3.7914150e-01   8.4932061e-14
   3.7963071e-01   8.2378548e-14
   3.8011993e-01   7.7493567e-14
   3.8060914e-01   7.2830630e-14
   3.8109836e-01   7.0388140e-14
   3.8158757e-01   6.7057471e-14
   3.8207679e-01   6.4170891e-14
   3.8256600e-01   6.1839422e-14
   3.8305522e-01   5.9952043e-14
   3.8354443e-01   5.7953642e-14
   3.8403365e-01   5.6399330e-14
   3.8452286e-01   5.4400928e-14
   3.8501208e-01   5.2957638e-14
   3.8550129e-01   5.1403326e-14
   3.8599051e-01   4.7628568e-14
   3.8647972e-01   4.5852211e-14
   3.8696894e-01   4.4186876e-14
   3.8745815e-01   4.3076653e-14
   3.8794737e-01   4.0523140e-14
   3.8843658e-01   3.9079850e-14
   3.8892580e-01   3.7747583e-14
   3.8941501e-01   3.6415315e-14
   3.8990423e-01   3.5194070e-14
   3.9039344e-01   3.3750780e-14
   3.9088265e-01   3.2307490e-14
   3.9137187e-01   3.1308289e-14
   3.9186108e-01   2.9976022e-14
   3.9235030e-01   2.8421709e-14
   3.9283951e-01   2.7089442e-14
   3.9332873e-01   2.6201263e-14
   3.9381794e-01   2.5868196e-14
   3.9430716e-01   2.4646951e-14
   3.9479637e-01   2.3869795e-14
   3.9528559e-01   2.2870594e-14
   3.9577480e-01   2.1538327e-14
   3.9626402e-01   2.0761171e-14
   3.9675323e-01   1.9984014e-14
   3.9724245e-01   1.9095836e-14
   3.9773166e-01   1.8540725e-14
   3.9822088e-01   1.7652546e-14
   3.9871009e-01   1.7208457e-14
   3.9919931e-01   1.6209256e-14
   3.9968852e-01   1.5765167e-14
   4.0017774e-01   1.5210055e-14
   4.0066695e-01   1.4654944e-14
   4.0115617e-01   1.4099832e-14
   4.0164538e-01   1.3544721e-14
   4.0213460e-01   1.2878587e-14
   4.0262381e-01   1.2434498e-14
   4.0311303e-01   1.1990409e-14
   4.0360224e-01   1.1768364e-14
   4.0409146e-01   1.1102230e-14
   4.0458067e-01   1.0547119e-14
   4.0506988e-01   1.0103030e-14
   4.0555910e-01   9.5479180e-15
   4.0604831e-01   9.1038288e-15
   4.0653753e-01   8.8817842e-15
   4.0702674e-01   8.4376950e-15
   4.0751596e-01   8.2156504e-15
   4.0800517e-01   7.9936058e-15
   4.0849439e-01   7.6605389e-15
   4.0898360e-01   7.1054274e-15
   4.0947282e-01   6.8833828e-15
   4.0996203e-01   6.7723605e-15
   4.1045125e-01   6.4392935e-15
   4.1094046e-01   6.1062266e-15
   4.1142968e-01   5.7731597e-15
   4.1191889e-01   5.6621374e-15
   4.1240811e-01   5.4400928e-15
   4.1289732e-01   5.3290705e-15
   4.1338654e-01   4.9960036e-15
   4.1387575e-01   4.7739590e-15
   4.1436497e-01   4.6629367e-15
   4.1485418e-01   4.4408921e-15
   4.1534340e-01   4.2188475e-15
   4.1583261e-01   4.1078252e-15
   4.1632183e-01   3.9968029e-15
   4.1681104e-01   3.7747583e-15
   4.1730026e-01   3.6637360e-15
   4.1778947e-01   3.4416914e-15
   4.1827869e-01   3.3306691e-15
   4.1876790e-01   3.2196468e-15
   4.1925712e-01   3.1086245e-15
   4.1974633e-01   2.9976022e-15
   4.2023554e-01   2.8865799e-15
   4.2072476e-01   2.6645353e-15
   4.2121397e-01   2.6645353e-15
   4.2170319e-01   2.4424907e-15
   4.2219240e-01   2.4424907e-15
   4.2268162e-01   2.3314684e-15
   4.2317083e-01   2.2204460e-15
   4.2366005e-01   2.2204460e-15
   4.2414926e-01   2.1094237e-15
   4.2463848e-01   2.1094237e-15
   4.2512769e-01   1.9984014e-15
   4.2561691e-01   1.8873791e-15
   4.2610612e-01   1.7763568e-15
   4.2659534e-01   1.6653345e-15
   4.2708455e-01   1.5543122e-15
   4.2757377e-01   1.5543122e-15
   4.2806298e-01   1.5543122e-15
   4.2855220e-01   1.4432899e-15
   4.2904141e-01   1.4432899e-15
   4.2953063e-01   1.3322676e-15
   4.3001984e-01   1.3322676e-15
   4.3050906e-01   1.2212453e-15
   4.3099827e-01   1.2212453e-15
   4.3148749e-01   1.1102230e-15
   4.3197670e-01   1.1102230e-15
   4.3246592e-01   1.1102230e-15
   4.3295513e-01   9.9920072e-16
   4.3344435e-01   9.9920072e-16
   4.3393356e-01   8.8817842e-16
   4.3442278e-01   8.8817842e-16
   4.3491199e-01   8.8817842e-16
   4.3540120e-01   8.8817842e-16
   4.3589042e-01   7.7715612e-16
   4.3637963e-01   7.7715612e-16
   4.3686885e-01   7.7715612e-16
   4.3735806e-01   7.7715612e-16
   4.3784728e-01   6.6613381e-16
   4.3833649e-01   6.6613381e-16
   4.3882571e-01   6.6613381e-16
   4.3931492e-01   6.6613381e-16
   4.3980414e-01   5.5511151e-16
   4.4029335e-01   5.5511151e-16
   4.4078257e-01   5.5511151e-16
   4.4127178e-01   5.5511151e-16
   4.4176100e-01   4.4408921e-16
   4.4225021e-01   4.4408921e-16
   4.4273943e-01   4.4408921e-16
   4.4322864e-01   4.4408921e-16
   4.4371786e-01   4.4408921e-16
   4.4420707e-01   4.4408921e-16
   4.4469629e-01   4.4408921e-16
   4.4518550e-01   4.4408921e-16
   4.4567472e-01   3.3306691e-16
   4.4616393e-01   3.3306691e-16
   4.4665315e-01   3.3306691e-16
   4.4714236e-01   3.3306691e-16
   4.4763158e-01   3.3306691e-16
   4.4812079e-01   3.3306691e-16
   4.4861001e-01   3.3306691e-16
   4.4909922e-01   3.3306691e-16
   4.4958844e-01   2.2204460e-16
   4.5007765e-01   2.2204460e-16
   4.5056686e-01   2.2204460e-16
   4.5105608e-01   2.2204460e-16
   4.5154529e-01   2.2204460e-16
   4.5203451e-01   2.2204460e-16
   4.5252372e-01   2.2204460e-16
   4.5301294e-01   2.2204460e-16
   4.5350215e-01   2.2204460e-16
   4.5399137e-01   2.2204460e-16
   4.5448058e-01   2.2204460e-16
   4.5496980e-01   2.2204460e-16
   4.5545901e-01   2.2204460e-16
   4.5594823e-01   2.2204460e-16
   4.5643744e-01   2.2204460e-16
   4.5692666e-01   2.2204460e-16
   4.5741587e-01   2.2204460e-16
   4.5790509e-01   2.2204460e-16
   4.5839430e-01   2.2204460e-16
   4.5888352e-01   2.2204460e-16
   4.5937273e-01   2.2204460e-16
   4.5986195e-01   1.1102230e-16
   4.6035116e-01   1.1102230e-16
   4.6084038e-01   1.1102230e-16
   4.6132959e-01   1.1102230e-16
   4.6181881e-01   1.1102230e-16
   4.6230802e-01   1.1102230e-16
   4.6279724e-01   1.1102230e-16
   4.6328645e-01   1.1102230e-16
   4.6377567e-01   1.1102230e-16
   4.6426488e-01   1.1102230e-16
   4.6475410e-01   1.1102230e-16
   4.6524331e-01   1.1102230e-16
   4.6573252e-01   1.1102230e-16
   4.6622174e-01   1.1102230e-16
   4.6671095e-01   1.1102230e-16
   4.6720017e-01   1.1102230e-16
   4.6768938e-01   1.1102230e-16
   4.6817860e-01   1.1102230e-16
   4.6866781e-01   1.1102230e-16
   4.6915703e-01   1.1102230e-16
   4.6964624e-01   1.1102230e-16
   4.7013546e-01   1.1102230e-16
   4.7062467e-01   1.1102230e-16
   4.7111389e-01   1.1102230e-16
   4.7160310e-01   1.1102230e-16
   4.7209232e-01   1.1102230e-16
   4.7258153e-01   1.1102230e-16
   4.7307075e-01   1.1102230e-16
   4.7355996e-01   1.1102230e-16
   4.7404918e-01   1.1102230e-16
   4.7453839e-01   1.1102230e-16
   4.7502761e-01   1.1102230e-16
   4.7551682e-01   1.1102230e-16
   4.7600604e-01   1.1102230e-16
   4.7649525e-01   1.1102230e-16
   4.7698447e-01   1.1102230e-16
   4.7747368e-01   1.1102230e-16
   4.7796290e-01   1.1102230e-16
   4.7845211e-01   1.1102230e-16
   4.7894133e-01   1.1102230e-16
   4.7943054e-01   1.1102230e-16
   4.7991976e-01   1.1102230e-16
   4.8040897e-01   1.1102230e-16
   4.8089818e-01   1.1102230e-16
   4.8138740e-01   1.1102230e-16
   4.8187661e-01   1.1102230e-16
   4.8236583e-01   1.1102230e-16
   4.8285504e-01   1.1102230e-16
   4.8334426e-01   1.1102230e-16
   4.8383347e-01   1.1102230e-16
   4.8432269e-01   1.1102230e-16
   4.8481190e-01   1.1102230e-16
   4.8530112e-01   1.1102230e-16
   4.8579033e-01   1.1102230e-16
   4.8627955e-01   1.1102230e-16
   4.8676876e-01   1.1102230e-16
   4.8725798e-01   1.1102230e-16
   4.8774719e-01   1.1102230e-16
   4.8823641e-01   1.1102230e-16
   4.8872562e-01   1.1102230e-16
   4.8921484e-01   1.1102230e-16
   4.8970405e-01   1.1102230e-16
   4.9019327e-01   1.1102230e-16
   4.9068248e-01   1.1102230e-16
   4.9117170e-01   1.1102230e-16
   4.9166091e-01   1.1102230e-16
   4.9215013e-01   1.1102230e-16
   4.9263934e-01   1.1102230e-16
   4.9312856e-01   1.1102230e-16
   4.9361777e-01   1.1102230e-16
   4.9410699e-01   1.1102230e-16
   4.9459620e-01   1.1102230e-16
   4.9508541e-01   1.1102230e-16
   4.9557463e-01   1.1102230e-16
   4.9606384e-01   1.1102230e-16
   4.9655306e-01   1.1102230e-16
   4.9704227e-01   1.1102230e-16
   4.9753149e-01   1.1102230e-16
   4.9802070e-01   1.1102230e-16
   4.9850992e-01   1.1102230e-16
   4.9899913e-01   1.1102230e-16
   4.9948835e-01   1.1102230e-16
   4.9997756e-01   1.1102230e-16
   5.0046678e-01   1.1102230e-16
   5.0095599e-01   1.1102230e-16
   5.0144521e-01   1.1102230e-16
   5.0193442e-01   1.1102230e-16
   5.0242364e-01   1.1102230e-16
   5.0291285e-01   1.1102230e-16
   5.0340207e-01   1.1102230e-16
   5.0389128e-01   1.1102230e-16
   5.0438050e-01   1.1102230e-16
   5.0486971e-01   1.1102230e-16
   5.0535893e-01   1.1102230e-16
   5.0584814e-01   1.1102230e-16
   5.0633736e-01   1.1102230e-16
   5.0682657e-01   1.1102230e-16
   5.0731579e-01   1.1102230e-16
   5.0780500e-01   1.1102230e-16
   5.0829422e-01   1.1102230e-16
   5.0878343e-01   1.1102230e-16
   5.0927265e-01   1.1102230e-16
   5.0976186e-01   1.1102230e-16
   5.1025107e-01   1.1102230e-16
   5.1074029e-01   1.1102230e-16
   5.1122950e-01   1.1102230e-16
   5.1171872e-01   1.1102230e-16
   5.1220793e-01   1.1102230e-16
   5.1269715e-01   1.1102230e-16
   5.1318636e-01   1.1102230e-16
   5.1367558e-01   1.1102230e-16
   5.1416479e-01   1.1102230e-16
   5.1465401e-01   1.1102230e-16
   5.1514322e-01   1.1102230e-16
   5.1563244e-01   1.1102230e-16
   5.1612165e-01   1.1102230e-16
   5.1661087e-01   1.1102230e-16
   5.1710008e-01   1.1102230e-16
   5.1758930e-01   1.1102230e-16
   5.1807851e-01   1.1102230e-16
   5.1856773e-01   1.1102230e-16
   5.1905694e-01   1.1102230e-16
   5.1954616e-01   1.1102230e-16
   5.2003537e-01   1.1102230e-16
   5.2052459e-01   1.1102230e-16
   5.2101380e-01   1.1102230e-16
   5.2150302e-01   1.1102230e-16
   5.2199223e-01   1.1102230e-16
   5.2248145e-01   1.1102230e-16
   5.2297066e-01   1.1102230e-16
   5.2345988e-01   1.1102230e-16
   5.2394909e-01   1.1102230e-16
   5.2443831e-01   1.1102230e-16
   5.2492752e-01   1.1102230e-16
   5.2541673e-01   1.1102230e-16
   5.2590595e-01   1.1102230e-16
   5.2639516e-01   1.1102230e-16
   5.2688438e-01   1.1102230e-16
   5.2737359e-01   1.1102230e-16
   5.2786281e-01   1.1102230e-16
   5.2835202e-01   1.1102230e-16
   5.2884124e-01   1.1102230e-16
   5.2933045e-01   1.1102230e-16
   5.2981967e-01   1.1102230e-16
   5.3030888e-01   1.1102230e-16
   5.3079810e-01   1.1102230e-16
   5.3128731e-01   1.1102230e-16
   5.3177653e-01   1.1102230e-16
   5.3226574e-01   1.1102230e-16
   5.3275496e-01   1.1102230e-16
   5.3324417e-01   1.1102230e-16
   5.3373339e-01   1.1102230e-16
   5.3422260e-01   1.1102230e-16
   5.3471182e-01   1.1102230e-16
   5.3520103e-01   1.1102230e-16
   5.3569025e-01   1.1102230e-16
   5.3617946e-01   1.1102230e-16
   5.3666868e-01   1.1102230e-16
   5.3715789e-01   1.1102230e-16
   5.3764711e-01   1.1102230e-16
   5.3813632e-01   1.1102230e-16
   5.3862554e-01   1.1102230e-16
   5.3911475e-01   1.1102230e-16
   5.3960397e-01   1.1102230e-16
   5.4009318e-01   1.1102230e-16
   5.4058239e-01   1.1102230e-16
   5.4107161e-01   1.1102230e-16
   5.4156082e-01   1.1102230e-16
   5.4205004e-01   1.1102230e-16
   5.4253925e-01   1.1102230e-16
   5.4302847e-01   1.1102230e-16
   5.4351768e-01   1.1102230e-16
   5.4400690e-01   1.1102230e-16
   5.4449611e-01   1.1102230e-16
   5.4498533e-01   1.1102230e-16
   5.4547454e-01   1.1102230e-16
   5.4596376e-01   1.1102230e-16
   5.4645297e-01   1.1102230e-16
   5.4694219e-01   1.1102230e-16
   5.4743140e-01   1.1102230e-16
   5.4792062e-01   1.1102230e-16
   5.4840983e-01   1.1102230e-16
   5.4889905e-01   1.1102230e-16
   5.4938826e-01   1.1102230e-16
   5.4987748e-01   1.1102230e-16
   5.5036669e-01   1.1102230e-16
   5.5085591e-01   1.1102230e-16
   5.5134512e-01   1.1102230e-16
   5.5183434e-01   1.1102230e-16
   5.5232355e-01   1.1102230e-16
   5.5281277e-01   1.1102230e-16
   5.5330198e-01   1.1102230e-16
   5.5379120e-01   1.1102230e-16
   5.5428041e-01   1.1102230e-16
   5.5476963e-01   1.1102230e-16
   5.5525884e-01   1.1102230e-16
   5.5574805e-01   1.1102230e-16
   5.5623727e-01   1.1102230e-16
   5.5672648e-01   1.1102230e-16
   5.5721570e-01   1.1102230e-16
   5.5770491e-01   1.1102230e-16
   5.5819413e-01   1.1102230e-16
   5.5868334e-01   1.1102230e-16
   5.5917256e-01   1.1102230e-16
   5.5966177e-01   1.1102230e-16
   5.6015099e-01   1.1102230e-16
   5.6064020e-01   1.1102230e-16
   5.6112942e-01   1.1102230e-16
   5.6161863e-01   1.1102230e-16
   5.6210785e-01   1.1102230e-16
   5.6259706e-01   1.1102230e-16
   5.6308628e-01   1.1102230e-16
   5.6357549e-01   1.1102230e-16
   5.6406471e-01   1.1102230e-16
   5.6455392e-01   1.1102230e-16
   5.6504314e-01   1.1102230e-16
   5.6553235e-01   1.1102230e-16
   5.6602157e-01   1.1102230e-16
   5.6651078e-01   1.1102230e-16
   5.6700000e-01   1.1102230e-16
   5.6748921e-01   1.1102230e-16
   5.6797843e-01   1.1102230e-16
   5.6846764e-01   1.1102230e-16
   5.6895686e-01   1.1102230e-16
   5.6944607e-01   1.1102230e-16
   5.6993529e-01   1.1102230e-16
   5.7042450e-01   1.1102230e-16
   5.7091371e-01   1.1102230e-16
   5.7140293e-01   1.1102230e-16
   5.7189214e-01   1.1102230e-16
   5.7238136e-01   1.1102230e-16
   5.7287057e-01   1.1102230e-16
   5.7335979e-01   1.1102230e-16
   5.7384900e-01   1.1102230e-16
   5.7433822e-01   1.1102230e-16
   5.7482743e-01   1.1102230e-16
   5.7531665e-01   1.1102230e-16
   5.7580586e-01   1.1102230e-16
   5.7629508e-01   1.1102230e-16
   5.7678429e-01   1.1102230e-16
   5.7727351e-01   1.1102230e-16
   5.7776272e-01   1.1102230e-16
   5.7825194e-01   1.1102230e-16
   5.7874115e-01   1.1102230e-16
   5.7923037e-01   1.1102230e-16
   5.7971958e-01   1.1102230e-16
   5.8020880e-01   1.1102230e-16
   5.8069801e-01   1.1102230e-16
   5.8118723e-01   1.1102230e-16
   5.8167644e-01   1.1102230e-16
   5.8216566e-01   1.1102230e-16
   5.8265487e-01   1.1102230e-16
   5.8314409e-01   1.1102230e-16
   5.8363330e-01   1.1102230e-16
   5.8412252e-01   1.1102230e-16
   5.8461173e-01   1.1102230e-16
   5.8510094e-01   1.1102230e-16
   5.8559016e-01   1.1102230e-16
   5.8607937e-01   1.1102230e-16
   5.8656859e-01   1.1102230e-16
   5.8705780e-01   1.1102230e-16
   5.8754702e-01   1.1102230e-16
   5.8803623e-01   1.1102230e-16
   5.8852545e-01   1.1102230e-16
   5.8901466e-01   1.1102230e-16
   5.8950388e-01   1.1102230e-16
   5.8999309e-01   1.1102230e-16
   5.9048231e-01   1.1102230e-16
   5.9097152e-01   1.1102230e-16
   5.9146074e-01   1.1102230e-16
   5.9194995e-01   1.1102230e-16
   5.9243917e-01   1.1102230e-16
   5.9292838e-01   1.1102230e-16
   5.9341760e-01   1.1102230e-16
   5.9390681e-01   1.1102230e-16
   5.9439603e-01   1.1102230e-16
   5.9488524e-01   1.1102230e-16
   5.9537446e-01   1.1102230e-16
   5.9586367e-01   1.1102230e-16
   5.9635289e-01   1.1102230e-16
   5.9684210e-01   1.1102230e-16
   5.9733132e-01   1.1102230e-16
   5.9782053e-01   1.1102230e-16
   5.9830975e-01   1.1102230e-16
   5.9879896e-01   1.1102230e-16
   5.9928818e-01   1.1102230e-16
   5.9977739e-01   1.1102230e-16
   6.0026660e-01   1.1102230e-16
   6.0075582e-01   1.1102230e-16
   6.0124503e-01   1.1102230e-16
   6.0173425e-01   1.1102230e-16
   6.0222346e-01   1.1102230e-16
   6.0271268e-01   1.1102230e-16
   6.0320189e-01   1.1102230e-16
   6.0369111e-01   1.1102230e-16
   6.0418032e-01   1.1102230e-16
   6.0466954e-01   1.1102230e-16
   6.0515875e-01   1.1102230e-16
   6.0564797e-01   1.1102230e-16
   6.0613718e-01   1.1102230e-16
   6.0662640e-01   1.1102230e-16
   6.0711561e-01   1.1102230e-16
   6.0760483e-01   1.1102230e-16
   6.0809404e-01   1.1102230e-16
   6.0858326e-01   1.1102230e-16
   6.0907247e-01   1.1102230e-16
   6.0956169e-01   1.1102230e-16
   6.1005090e-01   1.1102230e-16
   6.1054012e-01   1.1102230e-16
   6.1102933e-01   1.1102230e-16
   6.1151855e-01   1.1102230e-16
   6.1200776e-01   1.1102230e-16
   6.1249698e-01   1.1102230e-16
   6.1298619e-01   1.1102230e-16
   6.1347541e-01   1.1102230e-16
   6.1396462e-01   1.1102230e-16
   6.1445384e-01   1.1102230e-16
   6.1494305e-01   1.1102230e-16
   6.1543226e-01   1.1102230e-16
   6.1592148e-01   1.1102230e-16
   6.1641069e-01   1.1102230e-16
   6.1689991e-01   1.1102230e-16
   6.1738912e-01   1.1102230e-16
   6.1787834e-01   1.1102230e-16
   6.1836755e-01   1.1102230e-16
   6.1885677e-01   1.1102230e-16
   6.1934598e-01   1.1102230e-16
   6.1983520e-01   1.1102230e-16
   6.2032441e-01   1.1102230e-16
   6.2081363e-01   1.1102230e-16
   6.2130284e-01   1.1102230e-16
   6.2179206e-01   1.1102230e-16
   6.2228127e-01   1.1102230e-16
   6.2277049e-01   1.1102230e-16
   6.2325970e-01   1.1102230e-16
   6.2374892e-01   1.1102230e-16
   6.2423813e-01   1.1102230e-16
   6.2472735e-01   1.1102230e-16
   6.2521656e-01   1.1102230e-16
   6.2570578e-01   1.1102230e-16
   6.2619499e-01   1.1102230e-16
   6.2668421e-01   1.1102230e-16
   6.2717342e-01   1.1102230e-16
   6.2766264e-01   1.1102230e-16
   6.2815185e-01   1.1102230e-16
   6.2864107e-01   1.1102230e-16
   6.2913028e-01   1.1102230e-16
   6.2961950e-01   1.1102230e-16
   6.3010871e-01   1.1102230e-16
   6.3059792e-01   1.1102230e-16
   6.3108714e-01   1.1102230e-16
   6.3157635e-01   1.1102230e-16
   6.3206557e-01   1.1102230e-16
   6.3255478e-01   1.1102230e-16
   6.3304400e-01   1.1102230e-16
   6.3353321e-01   1.1102230e-16
   6.3402243e-01   1.1102230e-16
   6.3451164e-01   1.1102230e-16
   6.3500086e-01   1.1102230e-16
   6.3549007e-01   1.1102230e-16
   6.3597929e-01   1.1102230e-16
   6.3646850e-01   1.1102230e-16
   6.3695772e-01   1.1102230e-16
   6.3744693e-01   1.1102230e-16
   6.3793615e-01   1.1102230e-16
   6.3842536e-01   1.1102230e-16
   6.3891458e-01   1.1102230e-16
   6.3940379e-01   1.1102230e-16
   6.3989301e-01   1.1102230e-16
   6.4038222e-01   1.1102230e-16
   6.4087144e-01   1.1102230e-16
   6.4136065e-01   1.1102230e-16
   6.4184987e-01   1.1102230e-16
   6.4233908e-01   1.1102230e-16
   6.4282830e-01   1.1102230e-16
   6.4331751e-01   1.1102230e-16
   6.4380673e-01   1.1102230e-16
   6.4429594e-01   1.1102230e-16
   6.4478516e-01   1.1102230e-16
   6.4527437e-01   1.1102230e-16
   6.4576358e-01   1.1102230e-16
   6.4625280e-01   1.1102230e-16
   6.4674201e-01   1.1102230e-16
   6.4723123e-01   1.1102230e-16
   6.4772044e-01   1.1102230e-16
   6.4820966e-01   1.1102230e-16
   6.4869887e-01   1.1102230e-16
   6.4918809e-01   1.1102230e-16
   6.4967730e-01   1.1102230e-16
   6.5016652e-01   1.1102230e-16
   6.5065573e-01   1.1102230e-16
   6.5114495e-01   1.1102230e-16
   6.5163416e-01   1.1102230e-16
   6.5212338e-01   1.1102230e-16
   6.5261259e-01   1.1102230e-16
   6.5310181e-01   1.1102230e-16
   6.5359102e-01   1.1102230e-16
   6.5408024e-01   1.1102230e-16
   6.5456945e-01   1.1102230e-16
   6.5505867e-01   1.1102230e-16
   6.5554788e-01   1.1102230e-16
   6.5603710e-01   1.1102230e-16
   6.5652631e-01   1.1102230e-16
   6.5701553e-01   1.1102230e-16
   6.5750474e-01   1.1102230e-16
   6.5799396e-01   1.1102230e-16
   6.5848317e-01   1.1102230e-16
   6.5897239e-01   1.1102230e-16
   6.5946160e-01   1.1102230e-16
   6.5995082e-01   1.1102230e-16
   6.6044003e-01   1.1102230e-16
   6.6092924e-01   1.1102230e-16
   6.6141846e-01   1.1102230e-16
   6.6190767e-01   1.1102230e-16
   6.6239689e-01   1.1102230e-16
   6.6288610e-01   1.1102230e-16
   6.6337532e-01   1.1102230e-16
   6.6386453e-01   1.1102230e-16
   6.6435375e-01   1.1102230e-16
   6.6484296e-01   1.1102230e-16
   6.6533218e-01   1.1102230e-16
   6.6582139e-01   1.1102230e-16
   6.6631061e-01   1.1102230e-16
   6.6679982e-01   1.1102230e-16
   6.6728904e-01   1.1102230e-16
   6.6777825e-01   1.1102230e-16
   6.6826747e-01   1.1102230e-16
   6.6875668e-01   1.1102230e-16
   6.6924590e-01   1.1102230e-16
   6.6973511e-01   1.1102230e-16
   6.7022433e-01   1.1102230e-16
   6.7071354e-01   1.1102230e-16
   6.7120276e-01   1.1102230e-16
   6.7169197e-01   1.1102230e-16
   6.7218119e-01   1.1102230e-16
   6.7267040e-01   1.1102230e-16
   6.7315962e-01   1.1102230e-16
   6.7364883e-01   1.1102230e-16
   6.7413805e-01   1.1102230e-16
   6.7462726e-01   1.1102230e-16
   6.7511647e-01   1.1102230e-16
   6.7560569e-01   1.1102230e-16
   6.7609490e-01   1.1102230e-16
   6.7658412e-01   1.1102230e-16
   6.7707333e-01   1.1102230e-16
   6.7756255e-01   1.1102230e-16
   6.7805176e-01   1.1102230e-16
   6.7854098e-01   1.1102230e-16
   6.7903019e-01   1.1102230e-16
   6.7951941e-01   1.1102230e-16
   6.8000862e-01   1.1102230e-16
   6.8049784e-01   1.1102230e-16
   6.8098705e-01   1.1102230e-16
   6.8147627e-01   1.1102230e-16
   6.8196548e-01   1.1102230e-16
   6.8245470e-01   1.1102230e-16
   6.8294391e-01   1.1102230e-16
   6.8343313e-01   1.1102230e-16
   6.8392234e-01   1.1102230e-16
   6.8441156e-01   1.1102230e-16
   6.8490077e-01   1.1102230e-16
   6.8538999e-01   1.1102230e-16
   6.8587920e-01   1.1102230e-16
   6.8636842e-01   1.1102230e-16
   6.8685763e-01   1.1102230e-16
   6.8734685e-01   1.1102230e-16
   6.8783606e-01   1.1102230e-16
   6.8832528e-01   1.1102230e-16
   6.8881449e-01   1.1102230e-16
   6.8930371e-01   1.1102230e-16
   6.8979292e-01   1.1102230e-16
   6.9028213e-01   1.1102230e-16
   6.9077135e-01   1.1102230e-16
   6.9126056e-01   1.1102230e-16
   6.9174978e-01   1.1102230e-16
   6.9223899e-01   1.1102230e-16
   6.9272821e-01   1.1102230e-16
   6.9321742e-01   1.1102230e-16
   6.9370664e-01   1.1102230e-16
   6.9419585e-01   1.1102230e-16
   6.9468507e-01   1.1102230e-16
   6.9517428e-01   1.1102230e-16
   6.9566350e-01   1.1102230e-16
   6.9615271e-01   1.1102230e-16
   6.9664193e-01   1.1102230e-16
   6.9713114e-01   1.1102230e-16
   6.9762036e-01   1.1102230e-16
   6.9810957e-01   1.1102230e-16
   6.9859879e-01   1.1102230e-16
   6.9908800e-01   1.1102230e-16
   6.9957722e-01   1.1102230e-16
   7.0006643e-01   1.1102230e-16
   7.0055565e-01   1.1102230e-16
   7.0104486e-01   1.1102230e-16
   7.0153408e-01   1.1102230e-16
   7.0202329e-01   1.1102230e-16
   7.0251251e-01   1.1102230e-16
   7.0300172e-01   1.1102230e-16
   7.0349094e-01   1.1102230e-16
   7.0398015e-01   1.1102230e-16
   7.0446937e-01   1.1102230e-16
   7.0495858e-01   1.1102230e-16
   7.0544779e-01   1.1102230e-16
   7.0593701e-01   1.1102230e-16
   7.0642622e-01   1.1102230e-16
   7.0691544e-01   1.1102230e-16
   7.0740465e-01   1.1102230e-16
   7.0789387e-01   1.1102230e-16
   7.0838308e-01   1.1102230e-16
   7.0887230e-01   1.1102230e-16
   7.0936151e-01   1.1102230e-16
   7.0985073e-01   1.1102230e-16
   7.1033994e-01   1.1102230e-16
   7.1082916e-01   1.1102230e-16
   7.1131837e-01   1.1102230e-16
   7.1180759e-01   1.1102230e-16
   7.1229680e-01   1.1102230e-16
   7.1278602e-01   1.1102230e-16
   7.1327523e-01   1.1102230e-16
   7.1376445e-01   1.1102230e-16
   7.1425366e-01   1.1102230e-16
   7.1474288e-01   1.1102230e-16
   7.1523209e-01   1.1102230e-16
   7.1572131e-01   1.1102230e-16
   7.1621052e-01   1.1102230e-16
   7.1669974e-01   1.1102230e-16
   7.1718895e-01   1.1102230e-16
   7.1767817e-01   1.1102230e-16
   7.1816738e-01   1.1102230e-16
   7.1865660e-01   1.1102230e-16
   7.1914581e-01   1.1102230e-16
   7.1963503e-01   1.1102230e-16
   7.2012424e-01   1.1102230e-16
   7.2061345e-01   1.1102230e-16
   7.2110267e-01   1.1102230e-16
   7.2159188e-01   1.1102230e-16
   7.2208110e-01   1.1102230e-16
   7.2257031e-01   1.1102230e-16
   7.2305953e-01   1.1102230e-16
   7.2354874e-01   1.1102230e-16
   7.2403796e-01   1.1102230e-16
   7.2452717e-01   1.1102230e-16
   7.2501639e-01   1.1102230e-16
   7.2550560e-01   1.1102230e-16
   7.2599482e-01   1.1102230e-16
   7.2648403e-01   1.1102230e-16
   7.2697325e-01   1.1102230e-16
   7.2746246e-01   1.1102230e-16
   7.2795168e-01   1.1102230e-16
   7.2844089e-01   1.1102230e-16
   7.2893011e-01   1.1102230e-16
   7.2941932e-01   1.1102230e-16
   7.2990854e-01   1.1102230e-16
   7.3039775e-01   1.1102230e-16
   7.3088697e-01   1.1102230e-16
   7.3137618e-01   1.1102230e-16
   7.3186540e-01   1.1102230e-16
   7.3235461e-01   1.1102230e-16
   7.3284383e-01   1.1102230e-16
   7.3333304e-01   1.1102230e-16
   7.3382226e-01   1.1102230e-16
   7.3431147e-01   1.1102230e-16
   7.3480069e-01   1.1102230e-16
   7.3528990e-01   1.1102230e-16
   7.3577911e-01   1.1102230e-16
   7.3626833e-01   1.1102230e-16
   7.3675754e-01   1.1102230e-16
   7.3724676e-01   1.1102230e-16
   7.3773597e-01   1.1102230e-16
   7.3822519e-01   1.1102230e-16
   7.3871440e-01   1.1102230e-16
   7.3920362e-01   1.1102230e-16
   7.3969283e-01   1.1102230e-16
   7.4018205e-01   1.1102230e-16
   7.4067126e-01   1.1102230e-16
   7.4116048e-01   1.1102230e-16
   7.4164969e-01   1.1102230e-16
   7.4213891e-01   1.1102230e-16
   7.4262812e-01   1.1102230e-16
   7.4311734e-01   1.1102230e-16
   7.4360655e-01   1.1102230e-16
   7.4409577e-01   1.1102230e-16
   7.4458498e-01   1.1102230e-16
   7.4507420e-01   1.1102230e-16
   7.4556341e-01   1.1102230e-16
   7.4605263e-01   1.1102230e-16
   7.4654184e-01   1.1102230e-16
   7.4703106e-01   1.1102230e-16
   7.4752027e-01   1.1102230e-16
   7.4800949e-01   1.1102230e-16
   7.4849870e-01   1.1102230e-16
   7.4898792e-01   1.1102230e-16
   7.4947713e-01   1.1102230e-16
   7.4996634e-01   1.1102230e-16
   7.5045556e-01   1.1102230e-16
   7.5094477e-01   1.1102230e-16
   7.5143399e-01   1.1102230e-16
   7.5192320e-01   1.1102230e-16
   7.5241242e-01   1.1102230e-16
   7.5290163e-01   1.1102230e-16
   7.5339085e-01   1.1102230e-16
   7.5388006e-01   1.1102230e-16
   7.5436928e-01   1.1102230e-16
   7.5485849e-01   1.1102230e-16
   7.5534771e-01   1.1102230e-16
   7.5583692e-01   1.1102230e-16
   7.5632614e-01   1.1102230e-16
   7.5681535e-01   1.1102230e-16
   7.5730457e-01   1.1102230e-16
   7.5779378e-01   1.1102230e-16
   7.5828300e-01   1.1102230e-16
   7.5877221e-01   1.1102230e-16
   7.5926143e-01   1.1102230e-16
   7.5975064e-01   1.1102230e-16
   7.6023986e-01   1.1102230e-16
   7.6072907e-01   1.1102230e-16
   7.6121829e-01   1.1102230e-16
   7.6170750e-01   1.1102230e-16
   7.6219672e-01   1.1102230e-16
   7.6268593e-01   1.1102230e-16
   7.6317515e-01   1.1102230e-16
   7.6366436e-01   1.1102230e-16
   7.6415358e-01   1.1102230e-16
   7.6464279e-01   1.1102230e-16
   7.6513200e-01   1.1102230e-16
   7.6562122e-01   1.1102230e-16
   7.6611043e-01   1.1102230e-16
   7.6659965e-01   1.1102230e-16
   7.6708886e-01   1.1102230e-16
   7.6757808e-01   1.1102230e-16
   7.6806729e-01   1.1102230e-16
   7.6855651e-01   1.1102230e-16
   7.6904572e-01   1.1102230e-16
   7.6953494e-01   1.1102230e-16
   7.7002415e-01   1.1102230e-16
   7.7051337e-01   1.1102230e-16
   7.7100258e-01   1.1102230e-16
   7.7149180e-01   1.1102230e-16
   7.7198101e-01   1.1102230e-16
   7.7247023e-01   1.1102230e-16
   7.7295944e-01   1.1102230e-16
   7.7344866e-01   1.1102230e-16
   7.7393787e-01   1.1102230e-16
   7.7442709e-01   1.1102230e-16
   7.7491630e-01   1.1102230e-16
   7.7540552e-01   1.1102230e-16
   7.7589473e-01   1.1102230e-16
   7.7638395e-01   1.1102230e-16
   7.7687316e-01   1.1102230e-16
   7.7736238e-01   1.1102230e-16
   7.7785159e-01   1.1102230e-16
   7.7834081e-01   1.1102230e-16
   7.7883002e-01   1.1102230e-16
   7.7931924e-01   1.1102230e-16
   7.7980845e-01   1.1102230e-16
   7.8029766e-01   1.1102230e-16
   7.8078688e-01   1.1102230e-16
   7.8127609e-01   1.1102230e-16
   7.8176531e-01   1.1102230e-16
   7.8225452e-01   1.1102230e-16
   7.8274374e-01   1.1102230e-16
   7.8323295e-01   1.1102230e-16
   7.8372217e-01   1.1102230e-16
   7.8421138e-01   1.1102230e-16
   7.8470060e-01   1.1102230e-16
   7.8518981e-01   1.1102230e-16
   7.8567903e-01   1.1102230e-16
   7.8616824e-01   1.1102230e-16
   7.8665746e-01   1.1102230e-16
   7.8714667e-01   1.1102230e-16
   7.8763589e-01   1.1102230e-16
   7.8812510e-01   1.1102230e-16
   7.8861432e-01   1.1102230e-16
   7.8910353e-01   1.1102230e-16
   7.8959275e-01   1.1102230e-16
   7.9008196e-01   1.1102230e-16
   7.9057118e-01   1.1102230e-16
   7.9106039e-01   1.1102230e-16
   7.9154961e-01   1.1102230e-16
   7.9203882e-01   1.1102230e-16
   7.9252804e-01   1.1102230e-16
   7.9301725e-01   1.1102230e-16
   7.9350647e-01   1.1102230e-16
   7.9399568e-01   1.1102230e-16
   7.9448490e-01   1.1102230e-16
   7.9497411e-01   1.1102230e-16
   7.9546332e-01   1.1102230e-16
   7.9595254e-01   1.1102230e-16
   7.9644175e-01   1.1102230e-16
   7.9693097e-01   1.1102230e-16
   7.9742018e-01   1.1102230e-16
   7.9790940e-01   1.1102230e-16
   7.9839861e-01   1.1102230e-16
   7.9888783e-01   1.1102230e-16
   7.9937704e-01   1.1102230e-16
   7.9986626e-01   1.1102230e-16
   8.0035547e-01   1.1102230e-16
   8.0084469e-01   1.1102230e-16
   8.0133390e-01   1.1102230e-16
   8.0182312e-01   1.1102230e-16
   8.0231233e-01   1.1102230e-16
   8.0280155e-01   1.1102230e-16
   8.0329076e-01   1.1102230e-16
   8.0377998e-01   1.1102230e-16
   8.0426919e-01   1.1102230e-16
   8.0475841e-01   1.1102230e-16
   8.0524762e-01   1.1102230e-16
   8.0573684e-01   1.1102230e-16
   8.0622605e-01   1.1102230e-16
   8.0671527e-01   1.1102230e-16
   8.0720448e-01   1.1102230e-16
   8.0769370e-01   1.1102230e-16
   8.0818291e-01   1.1102230e-16
   8.0867213e-01   1.1102230e-16
   8.0916134e-01   1.1102230e-16
   8.0965056e-01   1.1102230e-16
   8.1013977e-01   1.1102230e-16
   8.1062898e-01   1.1102230e-16
   8.1111820e-01   1.1102230e-16
   8.1160741e-01   1.1102230e-16
   8.1209663e-01   1.1102230e-16
   8.1258584e-01   1.1102230e-16
   8.1307506e-01   1.1102230e-16
   8.1356427e-01   1.1102230e-16
   8.1405349e-01   1.1102230e-16
   8.1454270e-01   1.1102230e-16
   8.1503192e-01   1.1102230e-16
   8.1552113e-01   1.1102230e-16
   8.1601035e-01   1.1102230e-16
   8.1649956e-01   1.1102230e-16
   8.1698878e-01   1.1102230e-16
   8.1747799e-01   1.1102230e-16
   8.1796721e-01   1.1102230e-16
   8.1845642e-01   1.1102230e-16
   8.1894564e-01   1.1102230e-16
   8.1943485e-01   1.1102230e-16
   8.1992407e-01   1.1102230e-16
   8.2041328e-01   1.1102230e-16
   8.2090250e-01   1.1102230e-16
   8.2139171e-01   1.1102230e-16
   8.2188093e-01   1.1102230e-16
   8.2237014e-01   1.1102230e-16
   8.2285936e-01   1.1102230e-16
   8.2334857e-01   1.1102230e-16
   8.2383779e-01   1.1102230e-16
   8.2432700e-01   1.1102230e-16
   8.2481622e-01   1.1102230e-16
   8.2530543e-01   1.1102230e-16
   8.2579464e-01   1.1102230e-16
   8.2628386e-01   1.1102230e-16
   8.2677307e-01   1.1102230e-16
   8.2726229e-01   1.1102230e-16
   8.2775150e-01   1.1102230e-16
   8.2824072e-01   1.1102230e-16
   8.2872993e-01   1.1102230e-16
   8.2921915e-01   1.1102230e-16
   8.2970836e-01   1.1102230e-16
   8.3019758e-01   1.1102230e-16
   8.3068679e-01   1.1102230e-16
   8.3117601e-01   1.1102230e-16
   8.3166522e-01   1.1102230e-16
   8.3215444e-01   1.1102230e-16
   8.3264365e-01   1.1102230e-16
   8.3313287e-01   1.1102230e-16
   8.3362208e-01   1.1102230e-16
   8.3411130e-01   1.1102230e-16
   8.3460051e-01   1.1102230e-16
   8.3508973e-01   1.1102230e-16
   8.3557894e-01   1.1102230e-16
   8.3606816e-01   1.1102230e-16
   8.3655737e-01   1.1102230e-16
   8.3704659e-01   1.1102230e-16
   8.3753580e-01   1.1102230e-16
   8.3802502e-01   1.1102230e-16
   8.3851423e-01   1.1102230e-16
   8.3900345e-01   1.1102230e-16
   8.3949266e-01   1.1102230e-16
   8.3998187e-01   1.1102230e-16
   8.4047109e-01   1.1102230e-16
   8.4096030e-01   1.1102230e-16
   8.4144952e-01   1.1102230e-16
   8.4193873e-01   1.1102230e-16
   8.4242795e-01   1.1102230e-16
   8.4291716e-01   1.1102230e-16
   8.4340638e-01   1.1102230e-16
   8.4389559e-01   1.1102230e-16
   8.4438481e-01   1.1102230e-16
   8.4487402e-01   1.1102230e-16
   8.4536324e-01   1.1102230e-16
   8.4585245e-01   1.1102230e-16
   8.4634167e-01   1.1102230e-16
   8.4683088e-01   1.1102230e-16
   8.4732010e-01   1.1102230e-16
   8.4780931e-01   1.1102230e-16
   8.4829853e-01   1.1102230e-16
   8.4878774e-01   1.1102230e-16
   8.4927696e-01   1.1102230e-16
   8.4976617e-01   1.1102230e-16
   8.5025539e-01   1.1102230e-16
   8.5074460e-01   1.1102230e-16
   8.5123382e-01   1.1102230e-16
   8.5172303e-01   1.1102230e-16
   8.5221225e-01   1.1102230e-16
   8.5270146e-01   1.1102230e-16
   8.5319068e-01   1.1102230e-16
   8.5367989e-01   1.1102230e-16
   8.5416911e-01   1.1102230e-16
   8.5465832e-01   1.1102230e-16
   8.5514753e-01   1.1102230e-16
   8.5563675e-01   1.1102230e-16
   8.5612596e-01   1.1102230e-16
   8.5661518e-01   1.1102230e-16
   8.5710439e-01   1.1102230e-16
   8.5759361e-01   1.1102230e-16
   8.5808282e-01   1.1102230e-16
   8.5857204e-01   1.1102230e-16
   8.5906125e-01   1.1102230e-16
   8.5955047e-01   1.1102230e-16
   8.6003968e-01   1.1102230e-16
   8.6052890e-01   1.1102230e-16
   8.6101811e-01   1.1102230e-16
   8.6150733e-01   1.1102230e-16
   8.6199654e-01   1.1102230e-16
   8.6248576e-01   1.1102230e-16
   8.6297497e-01   1.1102230e-16
   8.6346419e-01   1.1102230e-16
   8.6395340e-01   1.1102230e-16
   8.6444262e-01   1.1102230e-16
   8.6493183e-01   1.1102230e-16
   8.6542105e-01   1.1102230e-16
   8.6591026e-01   1.1102230e-16
   8.6639948e-01   1.1102230e-16
   8.6688869e-01   1.1102230e-16
   8.6737791e-01   1.1102230e-16
   8.6786712e-01   1.1102230e-16
   8.6835634e-01   1.1102230e-16
   8.6884555e-01   1.1102230e-16
   8.6933477e-01   1.1102230e-16
   8.6982398e-01   1.1102230e-16
   8.7031319e-01   1.1102230e-16
   8.7080241e-01   1.1102230e-16
   8.7129162e-01   1.1102230e-16
   8.7178084e-01   1.1102230e-16
   8.7227005e-01   1.1102230e-16
   8.7275927e-01   1.1102230e-16
   8.7324848e-01   1.1102230e-16
   8.7373770e-01   1.1102230e-16
   8.7422691e-01   1.1102230e-16
   8.7471613e-01   1.1102230e-16
   8.7520534e-01   1.1102230e-16
   8.7569456e-01   1.1102230e-16
   8.7618377e-01   1.1102230e-16
   8.7667299e-01   1.1102230e-16
   8.7716220e-01   1.1102230e-16
   8.7765142e-01   1.1102230e-16
   8.7814063e-01   1.1102230e-16
   8.7862985e-01   1.1102230e-16
   8.7911906e-01   1.1102230e-16
   8.7960828e-01   1.1102230e-16
   8.8009749e-01   1.1102230e-16
   8.8058671e-01   1.1102230e-16
   8.8107592e-01   1.1102230e-16
   8.8156514e-01   1.1102230e-16
   8.8205435e-01   1.1102230e-16
   8.8254357e-01   1.1102230e-16
   8.8303278e-01   1.1102230e-16
   8.8352200e-01   1.1102230e-16
   8.8401121e-01   1.1102230e-16
   8.8450043e-01   1.1102230e-16
   8.8498964e-01   1.1102230e-16
   8.8547885e-01   1.1102230e-16
   8.8596807e-01   1.1102230e-16
   8.8645728e-01   1.1102230e-16
   8.8694650e-01   1.1102230e-16
   8.8743571e-01   1.1102230e-16
   8.8792493e-01   1.1102230e-16
   8.8841414e-01   1.1102230e-16
   8.8890336e-01   1.1102230e-16
   8.8939257e-01   1.1102230e-16
   8.8988179e-01   1.1102230e-16
   8.9037100e-01   1.1102230e-16
   8.9086022e-01   1.1102230e-16
   8.9134943e-01   1.1102230e-16
   8.9183865e-01   1.1102230e-16
   8.9232786e-01   1.1102230e-16
   8.9281708e-01   1.1102230e-16
   8.9330629e-01   1.1102230e-16
   8.9379551e-01   1.1102230e-16
   8.9428472e-01   1.1102230e-16
   8.9477394e-01   1.1102230e-16
   8.9526315e-01   1.1102230e-16
   8.9575237e-01   1.1102230e-16
   8.9624158e-01   1.1102230e-16
   8.9673080e-01   1.1102230e-16
   8.9722001e-01   1.1102230e-16
   8.9770923e-01   1.1102230e-16
   8.9819844e-01   1.1102230e-16
   8.9868766e-01   1.1102230e-16
   8.9917687e-01   1.1102230e-16
   8.9966609e-01   1.1102230e-16
   9.0015530e-01   1.1102230e-16
   9.0064451e-01   1.1102230e-16
   9.0113373e-01   1.1102230e-16
   9.0162294e-01   1.1102230e-16
   9.0211216e-01   1.1102230e-16
   9.0260137e-01   1.1102230e-16
   9.0309059e-01   1.1102230e-16
   9.0357980e-01   1.1102230e-16
   9.0406902e-01   1.1102230e-16
   9.0455823e-01   1.1102230e-16
   9.0504745e-01   1.1102230e-16
   9.0553666e-01   1.1102230e-16
   9.0602588e-01   1.1102230e-16
   9.0651509e-01   1.1102230e-16
   9.0700431e-01   1.1102230e-16
   9.0749352e-01   1.1102230e-16
   9.0798274e-01   1.1102230e-16
   9.0847195e-01   1.1102230e-16
   9.0896117e-01   1.1102230e-16
   9.0945038e-01   1.1102230e-16
   9.0993960e-01   1.1102230e-16
   9.1042881e-01   1.1102230e-16
   9.1091803e-01   1.1102230e-16
   9.1140724e-01   1.1102230e-16
   9.1189646e-01   1.1102230e-16
   9.1238567e-01   1.1102230e-16
   9.1287489e-01   1.1102230e-16
   9.1336410e-01   1.1102230e-16
   9.1385332e-01   1.1102230e-16
   9.1434253e-01   1.1102230e-16
   9.1483175e-01   1.1102230e-16
   9.1532096e-01   1.1102230e-16
   9.1581017e-01   1.1102230e-16
   9.1629939e-01   1.1102230e-16
   9.1678860e-01   1.1102230e-16
   9.1727782e-01   1.1102230e-16
   9.1776703e-01   1.1102230e-16
   9.1825625e-01   1.1102230e-16
   9.1874546e-01   1.1102230e-16
   9.1923468e-01   1.1102230e-16
   9.1972389e-01   1.1102230e-16
   9.2021311e-01   1.1102230e-16
   9.2070232e-01   1.1102230e-16
   9.2119154e-01   1.1102230e-16
   9.2168075e-01   1.1102230e-16
   9.2216997e-01   1.1102230e-16
   9.2265918e-01   1.1102230e-16
   9.2314840e-01   1.1102230e-16
   9.2363761e-01   1.1102230e-16
   9.2412683e-01   1.1102230e-16
   9.2461604e-01   1.1102230e-16
   9.2510526e-01   1.1102230e-16
   9.2559447e-01   1.1102230e-16
   9.2608369e-01   1.1102230e-16
   9.2657290e-01   1.1102230e-16
   9.2706212e-01   1.1102230e-16
   9.2755133e-01   1.1102230e-16
   9.2804055e-01   1.1102230e-16
   9.2852976e-01   1.1102230e-16
   9.2901898e-01   1.1102230e-16
   9.2950819e-01   1.1102230e-16
   9.2999740e-01   1.1102230e-16
   9.3048662e-01   1.1102230e-16
   9.3097583e-01   1.1102230e-16
   9.3146505e-01   1.1102230e-16
   9.3195426e-01   1.1102230e-16
   9.3244348e-01   1.1102230e-16
   9.3293269e-01   1.1102230e-16
   9.3342191e-01   1.1102230e-16
   9.3391112e-01   1.1102230e-16
   9.3440034e-01   1.1102230e-16
   9.3488955e-01   1.1102230e-16
   9.3537877e-01   1.1102230e-16
   9.3586798e-01   1.1102230e-16
   9.3635720e-01   1.1102230e-16
   9.3684641e-01   1.1102230e-16
   9.3733563e-01   1.1102230e-16
   9.3782484e-01   1.1102230e-16
   9.3831406e-01   1.1102230e-16
   9.3880327e-01   1.1102230e-16
   9.3929249e-01   1.1102230e-16
   9.3978170e-01   1.1102230e-16
   9.4027092e-01   1.1102230e-16
   9.4076013e-01   1.1102230e-16
   9.4124935e-01   1.1102230e-16
   9.4173856e-01   1.1102230e-16
   9.4222778e-01   1.1102230e-16
   9.4271699e-01   1.1102230e-16
   9.4320621e-01   1.1102230e-16
   9.4369542e-01   1.1102230e-16
   9.4418464e-01   1.1102230e-16
   9.4467385e-01   1.1102230e-16
   9.4516306e-01   1.1102230e-16
   9.4565228e-01   1.1102230e-16
   9.4614149e-01   1.1102230e-16
   9.4663071e-01   1.1102230e-16
   9.4711992e-01   1.1102230e-16
   9.4760914e-01   1.1102230e-16
   9.4809835e-01   1.1102230e-16
   9.4858757e-01   1.1102230e-16
   9.4907678e-01   1.1102230e-16
   9.4956600e-01   1.1102230e-16
   9.5005521e-01   1.1102230e-16
   9.5054443e-01   1.1102230e-16
   9.5103364e-01   1.1102230e-16
   9.5152286e-01   1.1102230e-16
   9.5201207e-01   1.1102230e-16
   9.5250129e-01   1.1102230e-16
   9.5299050e-01   1.1102230e-16
   9.5347972e-01   1.1102230e-16
   9.5396893e-01   1.1102230e-16
   9.5445815e-01   1.1102230e-16
   9.5494736e-01   1.1102230e-16
   9.5543658e-01   1.1102230e-16
   9.5592579e-01   1.1102230e-16
   9.5641501e-01   1.1102230e-16
   9.5690422e-01   1.1102230e-16
   9.5739344e-01   1.1102230e-16
   9.5788265e-01   1.1102230e-16
   9.5837187e-01   1.1102230e-16
   9.5886108e-01   1.1102230e-16
   9.5935030e-01   1.1102230e-16
   9.5983951e-01   1.1102230e-16
   9.6032872e-01   1.1102230e-16
   9.6081794e-01   1.1102230e-16
   9.6130715e-01   1.1102230e-16
   9.6179637e-01   1.1102230e-16
   9.6228558e-01   1.1102230e-16
   9.6277480e-01   1.1102230e-16
   9.6326401e-01   1.1102230e-16
   9.6375323e-01   1.1102230e-16
   9.6424244e-01   1.1102230e-16
   9.6473166e-01   1.1102230e-16
   9.6522087e-01   1.1102230e-16
   9.6571009e-01   1.1102230e-16
   9.6619930e-01   1.1102230e-16
   9.6668852e-01   1.1102230e-16
   9.6717773e-01   1.1102230e-16
   9.6766695e-01   1.1102230e-16
   9.6815616e-01   1.1102230e-16
   9.6864538e-01   1.1102230e-16
   9.6913459e-01   1.1102230e-16
   9.6962381e-01   1.1102230e-16
   9.7011302e-01   1.1102230e-16
   9.7060224e-01   1.1102230e-16
   9.7109145e-01   1.1102230e-16
   9.7158067e-01   1.1102230e-16
   9.7206988e-01   1.1102230e-16
   9.7255910e-01   1.1102230e-16
   9.7304831e-01   1.1102230e-16
   9.7353753e-01   1.1102230e-16
   9.7402674e-01   1.1102230e-16
   9.7451596e-01   1.1102230e-16
   9.7500517e-01   1.1102230e-16
   9.7549438e-01   1.1102230e-16
   9.7598360e-01   1.1102230e-16
   9.7647281e-01   1.1102230e-16
   9.7696203e-01   1.1102230e-16
   9.7745124e-01   1.1102230e-16
   9.7794046e-01   1.1102230e-16


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Exponential_PSO.txt <==
   0.0000000e+00   9.1260612e-01
   5.0329668e-03   8.1306640e-01
   1.0065934e-02   6.9179950e-01
   1.5098900e-02   6.2834930e-01
   2.0131867e-02   5.1819220e-01
   2.5164834e-02   4.6379755e-01
   3.0197801e-02   3.8077784e-01
   3.5230767e-02   3.3204181e-01
   4.0263734e-02   2.8047389e-01
   4.5296701e-02   2.3213001e-01
   5.0329668e-02   1.9348970e-01
   5.5362634e-02   1.6059233e-01
   6.0395601e-02   1.2754810e-01
   6.5428568e-02   1.0394913e-01
   7.0461535e-02   8.2892316e-02
   7.5494502e-02   6.9499294e-02
   8.0527468e-02   5.5839256e-02
   8.5560435e-02   4.4686212e-02
   9.0593402e-02   3.4285942e-02
   9.5626369e-02   2.7667412e-02
   1.0065934e-01   2.2300612e-02
   1.0569230e-01   1.7313475e-02
   1.1072527e-01   1.3850718e-02
   1.1575824e-01   1.0904578e-02
   1.2079120e-01   8.3533302e-03
   1.2582417e-01   6.5866365e-03
   1.3085714e-01   5.1056997e-03
   1.3589010e-01   4.1934334e-03
   1.4092307e-01   3.2303068e-03
   1.4595604e-01   2.5142243e-03
   1.5098900e-01   1.9699018e-03
   1.5602197e-01   1.5503377e-03
   1.6105494e-01   1.2420022e-03
   1.6608790e-01   9.9983030e-04
   1.7112087e-01   7.6383024e-04
   1.7615384e-01   6.0228864e-04
   1.8118680e-01   4.4651273e-04
   1.8621977e-01   3.5726540e-04
   1.9125274e-01   2.8884965e-04
   1.9628570e-01   2.2526487e-04
   2.0131867e-01   1.7746919e-04
   2.0635164e-01   1.4035545e-04
   2.1138460e-01   1.0703970e-04
   2.1641757e-01   8.5843236e-05
   2.2145054e-01   6.9001132e-05
   2.2648350e-01   5.3324777e-05
   2.3151647e-01   4.2523045e-05
   2.3654944e-01   3.3765313e-05
   2.4158240e-01   2.6105326e-05
   2.4661537e-01   2.0704051e-05
   2.5164834e-01   1.5851887e-05
   2.5668131e-01   1.2623293e-05
   2.6171427e-01   1.0096183e-05
   2.6674724e-01   7.9410925e-06
   2.7178021e-01   6.3098125e-06
   2.7681317e-01   4.9204614e-06
   2.8184614e-01   3.8414247e-06
   2.8687911e-01   2.9998469e-06
   2.9191207e-01   2.2659077e-06
   2.9694504e-01   1.9015336e-06
   3.0197801e-01   1.4684949e-06
   3.0701097e-01   1.1679684e-06
   3.1204394e-01   9.0819883e-07
   3.1707691e-01   7.5284720e-07
   3.2210987e-01   5.8633737e-07
   3.2714284e-01   4.8089281e-07
   3.3217581e-01   3.6674656e-07
   3.3720877e-01   3.0183067e-07
   3.4224174e-01   2.4073977e-07
   3.4727471e-01   1.8377782e-07
   3.5230767e-01   1.2788770e-07
   3.5734064e-01   1.0574650e-07
   3.6237361e-01   8.8173973e-08
   3.6740657e-01   7.2015720e-08
   3.7243954e-01   5.7628643e-08
   3.7747251e-01   4.3785049e-08
   3.8250547e-01   3.5528058e-08
   3.8753844e-01   2.8362196e-08
   3.9257141e-01   2.2487134e-08
   3.9760437e-01   1.7389097e-08
   4.0263734e-01   1.3313040e-08
   4.0767031e-01   1.0770668e-08
   4.1270328e-01   8.4652934e-09
   4.1773624e-01   6.7972057e-09
   4.2276921e-01   5.1643128e-09
   4.2780218e-01   4.0037504e-09
   4.3283514e-01   3.1546201e-09
   4.3786811e-01   2.5312092e-09
   4.4290108e-01   2.0520086e-09
   4.4793404e-01   1.5569603e-09
   4.5296701e-01   1.2529922e-09
   4.5799998e-01   1.0022658e-09
   4.6303294e-01   7.8431883e-10
   4.6806591e-01   6.0938410e-10
   4.7309888e-01   4.7344528e-10
   4.7813184e-01   3.9113779e-10
   4.8316481e-01   3.0061287e-10
   4.8819778e-01   2.3127500e-10
   4.9323074e-01   1.7984225e-10
   4.9826371e-01   1.4082502e-10
   5.0329668e-01   1.1262824e-10
   5.0832964e-01   8.8417051e-11
   5.1336261e-01   7.1116446e-11
   5.1839558e-01   5.5248917e-11
   5.2342854e-01   4.3745341e-11
   5.2846151e-01   3.5546566e-11
   5.3349448e-01   2.9117264e-11
   5.3852744e-01   2.2044366e-11
   5.4356041e-01   1.7160495e-11
   5.4859338e-01   1.3239077e-11
   5.5362634e-01   1.0963452e-11
   5.5865931e-01   8.0282447e-12
   5.6369228e-01   6.5758510e-12
   5.6872524e-01   5.0699445e-12
   5.7375821e-01   3.9954706e-12
   5.7879118e-01   3.1310510e-12
   5.8382415e-01   2.5516256e-12
   5.8885711e-01   2.0483615e-12
   5.9389008e-01   1.6184831e-12
   5.9892305e-01   1.3349322e-12
   6.0395601e-01   1.0424994e-12
   6.0898898e-01   8.6830543e-13
   6.1402195e-01   6.9755313e-13
   6.1905491e-01   5.4645177e-13
   6.2408788e-01   4.3431925e-13
   6.2912085e-01   3.4328096e-13
   6.3415381e-01   2.7133851e-13
   6.3918678e-01   2.0006219e-13
   6.4421975e-01   1.5931700e-13
   6.4925271e-01   1.2345680e-13
   6.5428568e-01   9.6256336e-14
   6.5931865e-01   7.6383344e-14
   6.6435161e-01   5.8619776e-14
   6.6938458e-01   4.5297099e-14
   6.7441755e-01   3.4749981e-14
   6.7945051e-01   2.9531932e-14
   6.8448348e-01   2.1316282e-14
   6.8951645e-01   1.6098234e-14
   6.9454941e-01   1.2878587e-14
   6.9958238e-01   1.0325074e-14
   7.0461535e-01   7.9936058e-15
   7.0964831e-01   6.1062266e-15
   7.1468128e-01   4.6629367e-15
   7.1971425e-01   3.9968029e-15
   7.2474721e-01   3.1086245e-15
   7.2978018e-01   2.4424907e-15
   7.3481315e-01   1.9984014e-15
   7.3984612e-01   1.4432899e-15
   7.4487908e-01   1.1102230e-15
   7.4991205e-01   8.8817842e-16
   7.5494502e-01   6.6613381e-16
   7.5997798e-01   5.5511151e-16
   7.6501095e-01   4.4408921e-16
   7.7004392e-01   3.3306691e-16
   7.7507688e-01   2.2204460e-16
   7.8010985e-01   2.2204460e-16
   7.8514282e-01   2.2204460e-16
   7.9017578e-01   2.2204460e-16
   7.9520875e-01   2.2204460e-16
   8.0024172e-01   2.2204460e-16
   8.0527468e-01   1.1102230e-16
   8.1030765e-01   1.1102230e-16
   8.1534062e-01   1.1102230e-16
   8.2037358e-01   1.1102230e-16
   8.2540655e-01   1.1102230e-16
   8.3043952e-01   1.1102230e-16
   8.3547248e-01   1.1102230e-16
   8.4050545e-01   1.1102230e-16
   8.4553842e-01   1.1102230e-16
   8.5057138e-01   1.1102230e-16
   8.5560435e-01   1.1102230e-16
   8.6063732e-01   1.1102230e-16
   8.6567028e-01   1.1102230e-16
   8.7070325e-01   1.1102230e-16
   8.7573622e-01   1.1102230e-16
   8.8076918e-01   1.1102230e-16
   8.8580215e-01   1.1102230e-16
   8.9083512e-01   1.1102230e-16
   8.9586808e-01   1.1102230e-16
   9.0090105e-01   1.1102230e-16
   9.0593402e-01   1.1102230e-16
   9.1096699e-01   1.1102230e-16
   9.1599995e-01   1.1102230e-16
   9.2103292e-01   1.1102230e-16
   9.2606589e-01   1.1102230e-16
   9.3109885e-01   1.1102230e-16
   9.3613182e-01   1.1102230e-16
   9.4116479e-01   1.1102230e-16
   9.4619775e-01   1.1102230e-16
   9.5123072e-01   1.1102230e-16
   9.5626369e-01   1.1102230e-16
   9.6129665e-01   1.1102230e-16
   9.6632962e-01   1.1102230e-16
   9.7136259e-01   1.1102230e-16
   9.7639555e-01   1.1102230e-16
   9.8142852e-01   1.1102230e-16
   9.8646149e-01   1.1102230e-16
   9.9149445e-01   1.1102230e-16
   9.9652742e-01   1.1102230e-16
   1.0015604e+00   1.1102230e-16
   1.0065934e+00   1.1102230e-16
   1.0116263e+00   1.1102230e-16
   1.0166593e+00   1.1102230e-16
   1.0216923e+00   1.1102230e-16
   1.0267252e+00   1.1102230e-16
   1.0317582e+00   1.1102230e-16
   1.0367912e+00   1.1102230e-16
   1.0418241e+00   1.1102230e-16
   1.0468571e+00   1.1102230e-16
   1.0518901e+00   1.1102230e-16
   1.0569230e+00   1.1102230e-16
   1.0619560e+00   1.1102230e-16
   1.0669890e+00   1.1102230e-16
   1.0720219e+00   1.1102230e-16
   1.0770549e+00   1.1102230e-16
   1.0820879e+00   1.1102230e-16
   1.0871208e+00   1.1102230e-16
   1.0921538e+00   1.1102230e-16
   1.0971868e+00   1.1102230e-16
   1.1022197e+00   1.1102230e-16
   1.1072527e+00   1.1102230e-16
   1.1122857e+00   1.1102230e-16
   1.1173186e+00   1.1102230e-16
   1.1223516e+00   1.1102230e-16
   1.1273846e+00   1.1102230e-16
   1.1324175e+00   1.1102230e-16
   1.1374505e+00   1.1102230e-16
   1.1424835e+00   1.1102230e-16
   1.1475164e+00   1.1102230e-16
   1.1525494e+00   1.1102230e-16
   1.1575824e+00   1.1102230e-16
   1.1626153e+00   1.1102230e-16
   1.1676483e+00   1.1102230e-16
   1.1726813e+00   1.1102230e-16
   1.1777142e+00   1.1102230e-16
   1.1827472e+00   1.1102230e-16
   1.1877802e+00   1.1102230e-16
   1.1928131e+00   1.1102230e-16
   1.1978461e+00   1.1102230e-16
   1.2028791e+00   1.1102230e-16
   1.2079120e+00   1.1102230e-16
   1.2129450e+00   1.1102230e-16
   1.2179780e+00   1.1102230e-16
   1.2230109e+00   1.1102230e-16
   1.2280439e+00   1.1102230e-16
   1.2330769e+00   1.1102230e-16
   1.2381098e+00   1.1102230e-16
   1.2431428e+00   1.1102230e-16
   1.2481758e+00   1.1102230e-16
   1.2532087e+00   1.1102230e-16
   1.2582417e+00   1.1102230e-16
   1.2632747e+00   1.1102230e-16
   1.2683076e+00   1.1102230e-16
   1.2733406e+00   1.1102230e-16
   1.2783736e+00   1.1102230e-16
   1.2834065e+00   1.1102230e-16
   1.2884395e+00   1.1102230e-16
   1.2934725e+00   1.1102230e-16
   1.2985054e+00   1.1102230e-16
   1.3035384e+00   1.1102230e-16
   1.3085714e+00   1.1102230e-16
   1.3136043e+00   1.1102230e-16
   1.3186373e+00   1.1102230e-16
   1.3236703e+00   1.1102230e-16
   1.3287032e+00   1.1102230e-16
   1.3337362e+00   1.1102230e-16
   1.3387692e+00   1.1102230e-16
   1.3438021e+00   1.1102230e-16
   1.3488351e+00   1.1102230e-16
   1.3538681e+00   1.1102230e-16
   1.3589010e+00   1.1102230e-16
   1.3639340e+00   1.1102230e-16
   1.3689670e+00   1.1102230e-16
   1.3739999e+00   1.1102230e-16
   1.3790329e+00   1.1102230e-16
   1.3840659e+00   1.1102230e-16
   1.3890988e+00   1.1102230e-16
   1.3941318e+00   1.1102230e-16
   1.3991648e+00   1.1102230e-16
   1.4041977e+00   1.1102230e-16
   1.4092307e+00   1.1102230e-16
   1.4142637e+00   1.1102230e-16
   1.4192966e+00   1.1102230e-16
   1.4243296e+00   1.1102230e-16
   1.4293626e+00   1.1102230e-16
   1.4343955e+00   1.1102230e-16
   1.4394285e+00   1.1102230e-16
   1.4444615e+00   1.1102230e-16
   1.4494944e+00   1.1102230e-16
   1.4545274e+00   1.1102230e-16
   1.4595604e+00   1.1102230e-16
   1.4645933e+00   1.1102230e-16
   1.4696263e+00   1.1102230e-16
   1.4746593e+00   1.1102230e-16
   1.4796922e+00   1.1102230e-16
   1.4847252e+00   1.1102230e-16
   1.4897582e+00   1.1102230e-16
   1.4947911e+00   1.1102230e-16
   1.4998241e+00   1.1102230e-16
   1.5048571e+00   1.1102230e-16
   1.5098900e+00   1.1102230e-16
   1.5149230e+00   1.1102230e-16
   1.5199560e+00   1.1102230e-16
   1.5249889e+00   1.1102230e-16
   1.5300219e+00   1.1102230e-16
   1.5350549e+00   1.1102230e-16
   1.5400878e+00   1.1102230e-16
   1.5451208e+00   1.1102230e-16
   1.5501538e+00   1.1102230e-16
   1.5551867e+00   1.1102230e-16
   1.5602197e+00   1.1102230e-16
   1.5652527e+00   1.1102230e-16
   1.5702856e+00   1.1102230e-16
   1.5753186e+00   1.1102230e-16
   1.5803516e+00   1.1102230e-16
   1.5853845e+00   1.1102230e-16
   1.5904175e+00   1.1102230e-16
   1.5954505e+00   1.1102230e-16
   1.6004834e+00   1.1102230e-16
   1.6055164e+00   1.1102230e-16
   1.6105494e+00   1.1102230e-16
   1.6155823e+00   1.1102230e-16
   1.6206153e+00   1.1102230e-16
   1.6256483e+00   1.1102230e-16
   1.6306812e+00   1.1102230e-16
   1.6357142e+00   1.1102230e-16
   1.6407472e+00   1.1102230e-16
   1.6457801e+00   1.1102230e-16
   1.6508131e+00   1.1102230e-16
   1.6558461e+00   1.1102230e-16
   1.6608790e+00   1.1102230e-16
   1.6659120e+00   1.1102230e-16
   1.6709450e+00   1.1102230e-16
   1.6759779e+00   1.1102230e-16
   1.6810109e+00   1.1102230e-16
   1.6860439e+00   1.1102230e-16
   1.6910768e+00   1.1102230e-16
   1.6961098e+00   1.1102230e-16
   1.7011428e+00   1.1102230e-16
   1.7061757e+00   1.1102230e-16
   1.7112087e+00   1.1102230e-16
   1.7162417e+00   1.1102230e-16
   1.7212746e+00   1.1102230e-16
   1.7263076e+00   1.1102230e-16
   1.7313406e+00   1.1102230e-16
   1.7363735e+00   1.1102230e-16
   1.7414065e+00   1.1102230e-16
   1.7464395e+00   1.1102230e-16
   1.7514724e+00   1.1102230e-16
   1.7565054e+00   1.1102230e-16
   1.7615384e+00   1.1102230e-16
   1.7665713e+00   1.1102230e-16
   1.7716043e+00   1.1102230e-16
   1.7766373e+00   1.1102230e-16
   1.7816702e+00   1.1102230e-16
   1.7867032e+00   1.1102230e-16
   1.7917362e+00   1.1102230e-16
   1.7967691e+00   1.1102230e-16
   1.8018021e+00   1.1102230e-16
   1.8068351e+00   1.1102230e-16
   1.8118680e+00   1.1102230e-16
   1.8169010e+00   1.1102230e-16
   1.8219340e+00   1.1102230e-16
   1.8269669e+00   1.1102230e-16
   1.8319999e+00   1.1102230e-16
   1.8370329e+00   1.1102230e-16
   1.8420658e+00   1.1102230e-16
   1.8470988e+00   1.1102230e-16
   1.8521318e+00   1.1102230e-16
   1.8571647e+00   1.1102230e-16
   1.8621977e+00   1.1102230e-16
   1.8672307e+00   1.1102230e-16
   1.8722636e+00   1.1102230e-16
   1.8772966e+00   1.1102230e-16
   1.8823296e+00   1.1102230e-16
   1.8873625e+00   1.1102230e-16
   1.8923955e+00   1.1102230e-16
   1.8974285e+00   1.1102230e-16
   1.9024614e+00   1.1102230e-16
   1.9074944e+00   1.1102230e-16
   1.9125274e+00   1.1102230e-16
   1.9175603e+00   1.1102230e-16
   1.9225933e+00   1.1102230e-16
   1.9276263e+00   1.1102230e-16
   1.9326592e+00   1.1102230e-16
   1.9376922e+00   1.1102230e-16
   1.9427252e+00   1.1102230e-16
   1.9477581e+00   1.1102230e-16
   1.9527911e+00   1.1102230e-16
   1.9578241e+00   1.1102230e-16
   1.9628570e+00   1.1102230e-16
   1.9678900e+00   1.1102230e-16
   1.9729230e+00   1.1102230e-16
   1.9779559e+00   1.1102230e-16
   1.9829889e+00   1.1102230e-16
   1.9880219e+00   1.1102230e-16
   1.9930548e+00   1.1102230e-16
   1.9980878e+00   1.1102230e-16
   2.0031208e+00   1.1102230e-16
   2.0081537e+00   1.1102230e-16
   2.0131867e+00   1.1102230e-16
   2.0182197e+00   1.1102230e-16
   2.0232526e+00   1.1102230e-16
   2.0282856e+00   1.1102230e-16
   2.0333186e+00   1.1102230e-16
   2.0383515e+00   1.1102230e-16
   2.0433845e+00   1.1102230e-16
   2.0484175e+00   1.1102230e-16
   2.0534504e+00   1.1102230e-16
   2.0584834e+00   1.1102230e-16
   2.0635164e+00   1.1102230e-16
   2.0685493e+00   1.1102230e-16
   2.0735823e+00   1.1102230e-16
   2.0786153e+00   1.1102230e-16
   2.0836482e+00   1.1102230e-16
   2.0886812e+00   1.1102230e-16
   2.0937142e+00   1.1102230e-16
   2.0987471e+00   1.1102230e-16
   2.1037801e+00   1.1102230e-16
   2.1088131e+00   1.1102230e-16
   2.1138460e+00   1.1102230e-16
   2.1188790e+00   1.1102230e-16
   2.1239120e+00   1.1102230e-16
   2.1289449e+00   1.1102230e-16
   2.1339779e+00   1.1102230e-16
   2.1390109e+00   1.1102230e-16
   2.1440438e+00   1.1102230e-16
   2.1490768e+00   1.1102230e-16
   2.1541098e+00   1.1102230e-16
   2.1591427e+00   1.1102230e-16
   2.1641757e+00   1.1102230e-16
   2.1692087e+00   1.1102230e-16
   2.1742416e+00   1.1102230e-16
   2.1792746e+00   1.1102230e-16
   2.1843076e+00   1.1102230e-16
   2.1893405e+00   1.1102230e-16
   2.1943735e+00   1.1102230e-16
   2.1994065e+00   1.1102230e-16
   2.2044394e+00   1.1102230e-16
   2.2094724e+00   1.1102230e-16
   2.2145054e+00   1.1102230e-16
   2.2195383e+00   1.1102230e-16
   2.2245713e+00   1.1102230e-16
   2.2296043e+00   1.1102230e-16
   2.2346372e+00   1.1102230e-16
   2.2396702e+00   1.1102230e-16
   2.2447032e+00   1.1102230e-16
   2.2497361e+00   1.1102230e-16
   2.2547691e+00   1.1102230e-16
   2.2598021e+00   1.1102230e-16
   2.2648350e+00   1.1102230e-16
   2.2698680e+00   1.1102230e-16
   2.2749010e+00   1.1102230e-16
   2.2799339e+00   1.1102230e-16
   2.2849669e+00   1.1102230e-16
   2.2899999e+00   1.1102230e-16
   2.2950328e+00   1.1102230e-16
   2.3000658e+00   1.1102230e-16
   2.3050988e+00   1.1102230e-16
   2.3101317e+00   1.1102230e-16
   2.3151647e+00   1.1102230e-16
   2.3201977e+00   1.1102230e-16
   2.3252306e+00   1.1102230e-16
   2.3302636e+00   1.1102230e-16
   2.3352966e+00   1.1102230e-16
   2.3403295e+00   1.1102230e-16
   2.3453625e+00   1.1102230e-16
   2.3503955e+00   1.1102230e-16
   2.3554284e+00   1.1102230e-16
   2.3604614e+00   1.1102230e-16
   2.3654944e+00   1.1102230e-16
   2.3705273e+00   1.1102230e-16
   2.3755603e+00   1.1102230e-16
   2.3805933e+00   1.1102230e-16
   2.3856262e+00   1.1102230e-16
   2.3906592e+00   1.1102230e-16
   2.3956922e+00   1.1102230e-16
   2.4007251e+00   1.1102230e-16
   2.4057581e+00   1.1102230e-16
   2.4107911e+00   1.1102230e-16
   2.4158240e+00   1.1102230e-16
   2.4208570e+00   1.1102230e-16
   2.4258900e+00   1.1102230e-16
   2.4309229e+00   1.1102230e-16
   2.4359559e+00   1.1102230e-16
   2.4409889e+00   1.1102230e-16
   2.4460218e+00   1.1102230e-16
   2.4510548e+00   1.1102230e-16
   2.4560878e+00   1.1102230e-16
   2.4611208e+00   1.1102230e-16
   2.4661537e+00   1.1102230e-16
   2.4711867e+00   1.1102230e-16
   2.4762197e+00   1.1102230e-16
   2.4812526e+00   1.1102230e-16
   2.4862856e+00   1.1102230e-16
   2.4913186e+00   1.1102230e-16
   2.4963515e+00   1.1102230e-16
   2.5013845e+00   1.1102230e-16
   2.5064175e+00   1.1102230e-16
   2.5114504e+00   1.1102230e-16


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Griewank_CR.txt <==
   0.0000000e+00   1.3833361e+01
   9.4698273e-04   1.3008992e+01
   1.8939655e-03   1.2281053e+01
   2.8409482e-03   1.1883316e+01
   3.7879309e-03   1.1309167e+01
   4.7349137e-03   1.0928884e+01
   5.6818964e-03   1.0492771e+01
   6.6288791e-03   1.0261212e+01
   7.5758619e-03   9.7879255e+00
   8.5228446e-03   9.5356798e+00
   9.4698273e-03   9.0510837e+00
   1.0416810e-02   8.8896305e+00
   1.1363793e-02   8.7360839e+00
   1.2310776e-02   8.4809547e+00
   1.3257758e-02   8.2608161e+00
   1.4204741e-02   7.9731130e+00
   1.5151724e-02   7.6910198e+00
   1.6098706e-02   7.6031259e+00
   1.7045689e-02   7.3957353e+00
   1.7992672e-02   7.1431898e+00
   1.8939655e-02   7.0359618e+00
   1.9886637e-02   6.9030731e+00
   2.0833620e-02   6.7058543e+00
   2.1780603e-02   6.4806792e+00
   2.2727586e-02   6.2804211e+00
   2.3674568e-02   6.0801349e+00
   2.4621551e-02   5.9910656e+00
   2.5568534e-02   5.9086954e+00
   2.6515517e-02   5.7031154e+00
   2.7462499e-02   5.5531558e+00
   2.8409482e-02   5.4744025e+00
   2.9356465e-02   5.2190516e+00
   3.0303447e-02   5.1434143e+00
   3.1250430e-02   5.0324385e+00
   3.2197413e-02   4.9639439e+00
   3.3144396e-02   4.8500198e+00
   3.4091378e-02   4.7673181e+00
   3.5038361e-02   4.6786721e+00
   3.5985344e-02   4.4964360e+00
   3.6932327e-02   4.4078280e+00
   3.7879309e-02   4.3623011e+00
   3.8826292e-02   4.1431666e+00
   3.9773275e-02   4.0331367e+00
   4.0720258e-02   3.9090581e+00
   4.1667240e-02   3.8517349e+00
   4.2614223e-02   3.7500842e+00
   4.3561206e-02   3.6547442e+00
   4.4508188e-02   3.5192297e+00
   4.5455171e-02   3.4544374e+00
   4.6402154e-02   3.3548586e+00
   4.7349137e-02   3.3024183e+00
   4.8296119e-02   3.1584466e+00
   4.9243102e-02   3.0337901e+00
   5.0190085e-02   2.9917115e+00
   5.1137068e-02   2.9234830e+00
   5.2084050e-02   2.8780409e+00
   5.3031033e-02   2.7909133e+00
   5.3978016e-02   2.7247548e+00
   5.4924999e-02   2.6105356e+00
   5.5871981e-02   2.5444119e+00
   5.6818964e-02   2.5043427e+00
   5.7765947e-02   2.4632945e+00
   5.8712929e-02   2.3994885e+00
   5.9659912e-02   2.3158408e+00
   6.0606895e-02   2.2707255e+00
   6.1553878e-02   2.2180954e+00
   6.2500860e-02   2.1972438e+00
   6.3447843e-02   2.1528263e+00
   6.4394826e-02   2.1203634e+00
   6.5341809e-02   2.0668342e+00
   6.6288791e-02   2.0330848e+00
   6.7235774e-02   1.9800219e+00
   6.8182757e-02   1.9287469e+00
   6.9129740e-02   1.8970422e+00
   7.0076722e-02   1.8631588e+00
   7.1023705e-02   1.8375253e+00
   7.1970688e-02   1.7865558e+00
   7.2917671e-02   1.7651394e+00
   7.3864653e-02   1.7442771e+00
   7.4811636e-02   1.6973628e+00
   7.5758619e-02   1.6711098e+00
   7.6705601e-02   1.6293260e+00
   7.7652584e-02   1.6132740e+00
   7.8599567e-02   1.5805445e+00
   7.9546550e-02   1.5605110e+00
   8.0493532e-02   1.5386399e+00
   8.1440515e-02   1.5208291e+00
   8.2387498e-02   1.5056725e+00
   8.3334481e-02   1.4732032e+00
   8.4281463e-02   1.4636945e+00
   8.5228446e-02   1.4548439e+00
   8.6175429e-02   1.4294105e+00
   8.7122412e-02   1.4117572e+00
   8.8069394e-02   1.3963923e+00
   8.9016377e-02   1.3863679e+00
   8.9963360e-02   1.3732824e+00
   9.0910342e-02   1.3545262e+00
   9.1857325e-02   1.3435057e+00
   9.2804308e-02   1.3236838e+00
   9.3751291e-02   1.3100761e+00
   9.4698273e-02   1.2957114e+00
   9.5645256e-02   1.2889972e+00
   9.6592239e-02   1.2758310e+00
   9.7539222e-02   1.2666927e+00
   9.8486204e-02   1.2536922e+00
   9.9433187e-02   1.2451990e+00
   1.0038017e-01   1.2334252e+00
   1.0132715e-01   1.2184622e+00
   1.0227414e-01   1.2120494e+00
   1.0322112e-01   1.2016796e+00
   1.0416810e-01   1.1931979e+00
   1.0511508e-01   1.1892919e+00
   1.0606207e-01   1.1824018e+00
   1.0700905e-01   1.1726430e+00
   1.0795603e-01   1.1681985e+00
   1.0890301e-01   1.1644285e+00
   1.0985000e-01   1.1581709e+00
   1.1079698e-01   1.1494902e+00
   1.1174396e-01   1.1420001e+00
   1.1269095e-01   1.1378934e+00
   1.1363793e-01   1.1321227e+00
   1.1458491e-01   1.1251997e+00
   1.1553189e-01   1.1192196e+00
   1.1647888e-01   1.1141534e+00
   1.1742586e-01   1.1125296e+00
   1.1837284e-01   1.1086367e+00
   1.1931982e-01   1.1046907e+00
   1.2026681e-01   1.0969679e+00
   1.2121379e-01   1.0954637e+00
   1.2216077e-01   1.0922367e+00
   1.2310776e-01   1.0896692e+00
   1.2405474e-01   1.0862574e+00
   1.2500172e-01   1.0833656e+00
   1.2594870e-01   1.0805848e+00
   1.2689569e-01   1.0768588e+00
   1.2784267e-01   1.0724484e+00
   1.2878965e-01   1.0692488e+00
   1.2973663e-01   1.0677765e+00
   1.3068362e-01   1.0665847e+00
   1.3163060e-01   1.0637722e+00
   1.3257758e-01   1.0612256e+00
   1.3352457e-01   1.0587446e+00
   1.3447155e-01   1.0548455e+00
   1.3541853e-01   1.0516548e+00
   1.3636551e-01   1.0502299e+00
   1.3731250e-01   1.0488125e+00
   1.3825948e-01   1.0466185e+00
   1.3920646e-01   1.0450206e+00
   1.4015344e-01   1.0430062e+00
   1.4110043e-01   1.0406851e+00
   1.4204741e-01   1.0392320e+00
   1.4299439e-01   1.0369099e+00
   1.4394138e-01   1.0359047e+00
   1.4488836e-01   1.0346631e+00
   1.4583534e-01   1.0325545e+00
   1.4678232e-01   1.0316395e+00
   1.4772931e-01   1.0299546e+00
   1.4867629e-01   1.0282635e+00
   1.4962327e-01   1.0271480e+00
   1.5057025e-01   1.0252132e+00
   1.5151724e-01   1.0231322e+00
   1.5246422e-01   1.0219355e+00
   1.5341120e-01   1.0206456e+00
   1.5435819e-01   1.0184465e+00
   1.5530517e-01   1.0157379e+00
   1.5625215e-01   1.0124818e+00
   1.5719913e-01   1.0109312e+00
   1.5814612e-01   1.0094821e+00
   1.5909310e-01   1.0066843e+00
   1.6004008e-01   1.0034308e+00
   1.6098706e-01   1.0025255e+00
   1.6193405e-01   1.0014309e+00
   1.6288103e-01   9.9621365e-01
   1.6382801e-01   9.9209909e-01
   1.6477500e-01   9.9015487e-01
   1.6572198e-01   9.8621555e-01
   1.6666896e-01   9.8051246e-01
   1.6761594e-01   9.7652756e-01
   1.6856293e-01   9.6786691e-01
   1.6950991e-01   9.6271648e-01
   1.7045689e-01   9.5752807e-01
   1.7140387e-01   9.4331709e-01
   1.7235086e-01   9.3237802e-01
   1.7329784e-01   9.2688529e-01
   1.7424482e-01   9.1727954e-01
   1.7519181e-01   9.1225011e-01
   1.7613879e-01   9.0561334e-01
   1.7708577e-01   8.9780519e-01
   1.7803275e-01   8.9359290e-01
   1.7897974e-01   8.7045326e-01
   1.7992672e-01   8.5409272e-01
   1.8087370e-01   8.4296410e-01
   1.8182068e-01   8.3730788e-01
   1.8276767e-01   8.2909215e-01
   1.8371465e-01   8.1563708e-01
   1.8466163e-01   7.9359660e-01
   1.8560862e-01   7.8157157e-01
   1.8655560e-01   7.6952233e-01
   1.8750258e-01   7.4915553e-01
   1.8844956e-01   7.4299269e-01
   1.8939655e-01   7.2647560e-01
   1.9034353e-01   7.1285718e-01
   1.9129051e-01   7.0054534e-01
   1.9223749e-01   6.8358370e-01
   1.9318448e-01   6.6996159e-01
   1.9413146e-01   6.4658478e-01
   1.9507844e-01   6.2352411e-01
   1.9602543e-01   6.1203769e-01
   1.9697241e-01   5.9530582e-01
   1.9791939e-01   5.8040301e-01
   1.9886637e-01   5.6487547e-01
   1.9981336e-01   5.5518097e-01
   2.0076034e-01   5.3669745e-01
   2.0170732e-01   5.1736573e-01
   2.0265431e-01   5.0886179e-01
   2.0360129e-01   4.9178503e-01
   2.0454827e-01   4.8280701e-01
   2.0549525e-01   4.7495849e-01
   2.0644224e-01   4.6054762e-01
   2.0738922e-01   4.4066242e-01
   2.0833620e-01   4.2457391e-01
   2.0928318e-01   4.1450728e-01
   2.1023017e-01   4.0584414e-01
   2.1117715e-01   3.9912384e-01
   2.1212413e-01   3.8192018e-01
   2.1307112e-01   3.6771403e-01
   2.1401810e-01   3.5643869e-01
   2.1496508e-01   3.4599373e-01
   2.1591206e-01   3.3434525e-01
   2.1685905e-01   3.2159778e-01
   2.1780603e-01   3.1010140e-01
   2.1875301e-01   3.0155502e-01
   2.1969999e-01   2.9431464e-01
   2.2064698e-01   2.8663792e-01
   2.2159396e-01   2.7562057e-01
   2.2254094e-01   2.6854808e-01
   2.2348793e-01   2.6304565e-01
   2.2443491e-01   2.5421478e-01
   2.2538189e-01   2.3921844e-01
   2.2632887e-01   2.3421417e-01
   2.2727586e-01   2.3060705e-01
   2.2822284e-01   2.1955854e-01
   2.2916982e-01   2.1319714e-01
   2.3011680e-01   2.0411095e-01
   2.3106379e-01   1.9557371e-01
   2.3201077e-01   1.9070044e-01
   2.3295775e-01   1.8361518e-01
   2.3390474e-01   1.7855828e-01
   2.3485172e-01   1.7163499e-01
   2.3579870e-01   1.6222891e-01
   2.3674568e-01   1.5756742e-01
   2.3769267e-01   1.5343962e-01
   2.3863965e-01   1.5081441e-01
   2.3958663e-01   1.4251931e-01
   2.4053361e-01   1.3753488e-01
   2.4148060e-01   1.3266871e-01
   2.4242758e-01   1.2559330e-01
   2.4337456e-01   1.2166083e-01
   2.4432155e-01   1.1795176e-01
   2.4526853e-01   1.1432779e-01
   2.4621551e-01   1.1162843e-01
   2.4716249e-01   1.0809993e-01
   2.4810948e-01   1.0597786e-01
   2.4905646e-01   1.0097272e-01
   2.5000344e-01   9.7109343e-02
   2.5095042e-01   9.5467409e-02
   2.5189741e-01   9.3723534e-02
   2.5284439e-01   8.9675086e-02
   2.5379137e-01   8.7506654e-02
   2.5473836e-01   8.3962735e-02
   2.5568534e-01   7.9809873e-02
   2.5663232e-01   7.7636352e-02
   2.5757930e-01   7.4709360e-02
   2.5852629e-01   7.3002249e-02
   2.5947327e-01   7.0681771e-02
   2.6042025e-01   6.7436762e-02
   2.6136723e-01   6.6228673e-02
   2.6231422e-01   6.5196651e-02
   2.6326120e-01   6.2820222e-02
   2.6420818e-01   6.1509564e-02
   2.6515517e-01   5.8347951e-02
   2.6610215e-01   5.6577652e-02
   2.6704913e-01   5.5145901e-02
   2.6799611e-01   5.4237237e-02
   2.6894310e-01   5.2580029e-02
   2.6989008e-01   5.1526850e-02
   2.7083706e-01   4.9823330e-02
   2.7178404e-01   4.8746987e-02
   2.7273103e-01   4.6811568e-02
   2.7367801e-01   4.4425565e-02
   2.7462499e-01   4.3078652e-02
   2.7557198e-01   4.2123110e-02
   2.7651896e-01   4.0130510e-02
   2.7746594e-01   4.0124047e-02
   2.7841292e-01   4.0124047e-02
   2.7935991e-01   3.7270513e-02
   2.8030689e-01   3.5716299e-02
   2.8125387e-01   3.5046545e-02
   2.8220085e-01   3.4473982e-02
   2.8314784e-01   3.3102265e-02
   2.8409482e-01   3.2730271e-02
   2.8504180e-01   3.1753276e-02
   2.8598879e-01   3.0730623e-02
   2.8693577e-01   3.0365451e-02
   2.8788275e-01   2.9686193e-02
   2.8882973e-01   2.8725469e-02
   2.8977672e-01   2.8046887e-02
   2.9072370e-01   2.7712954e-02
   2.9167068e-01   2.7053107e-02
   2.9261766e-01   2.6260550e-02
   2.9356465e-01   2.5489815e-02
   2.9451163e-01   2.4645408e-02
   2.9545861e-01   2.4348539e-02
   2.9640560e-01   2.3454274e-02
   2.9735258e-01   2.2691100e-02
   2.9829956e-01   2.2569324e-02
   2.9924654e-01   2.2455348e-02
   3.0019353e-01   2.1582174e-02
   3.0114051e-01   2.0998246e-02
   3.0208749e-01   2.0998246e-02
   3.0303447e-01   2.0453403e-02
   3.0398146e-01   2.0453403e-02
   3.0492844e-01   2.0148376e-02
   3.0587542e-01   1.9757528e-02
   3.0682241e-01   1.9033623e-02
   3.0776939e-01   1.8645574e-02
   3.0871637e-01   1.8636967e-02
   3.0966335e-01   1.8076910e-02
   3.1061034e-01   1.7781192e-02
   3.1155732e-01   1.7514638e-02
   3.1250430e-01   1.7514638e-02
   3.1345128e-01   1.7514638e-02
   3.1439827e-01   1.6963840e-02
   3.1534525e-01   1.6963840e-02
   3.1629223e-01   1.6963840e-02
   3.1723922e-01   1.6773950e-02
   3.1818620e-01   1.6503735e-02
   3.1913318e-01   1.6318507e-02
   3.2008016e-01   1.6318507e-02
   3.2102715e-01   1.6318507e-02
   3.2197413e-01   1.6318507e-02
   3.2292111e-01   1.6303037e-02
   3.2386809e-01   1.6285539e-02
   3.2481508e-01   1.5921250e-02
   3.2576206e-01   1.5713304e-02
   3.2670904e-01   1.5474686e-02
   3.2765603e-01   1.5254302e-02
   3.2860301e-01   1.5254302e-02
   3.2954999e-01   1.5091457e-02
   3.3049697e-01   1.4949174e-02
   3.3144396e-01   1.4814623e-02
   3.3239094e-01   1.4814623e-02
   3.3333792e-01   1.4806885e-02
   3.3428491e-01   1.4746889e-02
   3.3523189e-01   1.4671690e-02
   3.3617887e-01   1.4532387e-02
   3.3712585e-01   1.3986676e-02
   3.3807284e-01   1.3910257e-02
   3.3901982e-01   1.3893589e-02
   3.3996680e-01   1.3878431e-02
   3.4091378e-01   1.3810219e-02
   3.4186077e-01   1.3750436e-02
   3.4280775e-01   1.3651997e-02
   3.4375473e-01   1.3651997e-02
   3.4470172e-01   1.3640388e-02
   3.4564870e-01   1.3622404e-02
   3.4659568e-01   1.3585349e-02
   3.4754266e-01   1.3585349e-02
   3.4848965e-01   1.3540943e-02
   3.4943663e-01   1.3459049e-02
   3.5038361e-01   1.3433480e-02
   3.5133059e-01   1.3407799e-02
   3.5227758e-01   1.3388425e-02
   3.5322456e-01   1.3240283e-02
   3.5417154e-01   1.3240283e-02
   3.5511853e-01   1.3167555e-02
   3.5606551e-01   1.3151600e-02
   3.5701249e-01   1.3082824e-02
   3.5795947e-01   1.3050405e-02
   3.5890646e-01   1.3039451e-02
   3.5985344e-01   1.2941907e-02
   3.6080042e-01   1.2906022e-02
   3.6174740e-01   1.2879567e-02
   3.6269439e-01   1.2879567e-02
   3.6364137e-01   1.2879567e-02
   3.6458835e-01   1.2879567e-02
   3.6553534e-01   1.2879567e-02
   3.6648232e-01   1.2879567e-02
   3.6742930e-01   1.2861168e-02
   3.6837628e-01   1.2845967e-02
   3.6932327e-01   1.2823294e-02
   3.7027025e-01   1.2797917e-02
   3.7121723e-01   1.2738356e-02
   3.7216421e-01   1.2707409e-02
   3.7311120e-01   1.2707409e-02
   3.7405818e-01   1.2705954e-02
   3.7500516e-01   1.2687567e-02
   3.7595215e-01   1.2687567e-02
   3.7689913e-01   1.2678365e-02
   3.7784611e-01   1.2678365e-02
   3.7879309e-01   1.2670040e-02
   3.7974008e-01   1.2624544e-02
   3.8068706e-01   1.2607700e-02
   3.8163404e-01   1.2607700e-02
   3.8258102e-01   1.2591069e-02
   3.8352801e-01   1.2574893e-02
   3.8447499e-01   1.2564333e-02
   3.8542197e-01   1.2556747e-02
   3.8636896e-01   1.2556747e-02
   3.8731594e-01   1.2550266e-02
   3.8826292e-01   1.2528192e-02
   3.8920990e-01   1.2516260e-02
   3.9015689e-01   1.2511796e-02
   3.9110387e-01   1.2487225e-02
   3.9205085e-01   1.2487225e-02
   3.9299783e-01   1.2487225e-02
   3.9394482e-01   1.2479302e-02
   3.9489180e-01   1.2479302e-02
   3.9583878e-01   1.2466042e-02
   3.9678577e-01   1.2466042e-02
   3.9773275e-01   1.2462189e-02
   3.9867973e-01   1.2460384e-02
   3.9962671e-01   1.2451640e-02
   4.0057370e-01   1.2451640e-02
   4.0152068e-01   1.2451640e-02
   4.0246766e-01   1.2439105e-02
   4.0341464e-01   1.2434806e-02
   4.0436163e-01   1.2431196e-02
   4.0530861e-01   1.2427327e-02
   4.0625559e-01   1.2422214e-02
   4.0720258e-01   1.2420991e-02
   4.0814956e-01   1.2415294e-02
   4.0909654e-01   1.2411181e-02
   4.1004352e-01   1.2409931e-02
   4.1099051e-01   1.2406397e-02
   4.1193749e-01   1.2406397e-02
   4.1288447e-01   1.2406397e-02
   4.1383145e-01   1.2402917e-02
   4.1477844e-01   1.2398621e-02
   4.1572542e-01   1.2394555e-02
   4.1667240e-01   1.2393257e-02
   4.1761939e-01   1.2387144e-02
   4.1856637e-01   1.2386221e-02
   4.1951335e-01   1.2381587e-02
   4.2046033e-01   1.2377468e-02
   4.2140732e-01   1.2373329e-02
   4.2235430e-01   1.2368924e-02
   4.2330128e-01   1.2366438e-02
   4.2424826e-01   1.2366438e-02
   4.2519525e-01   1.2366438e-02
   4.2614223e-01   1.2365411e-02
   4.2708921e-01   1.2359364e-02
   4.2803620e-01   1.2359364e-02
   4.2898318e-01   1.2357822e-02
   4.2993016e-01   1.2354966e-02
   4.3087714e-01   1.2354966e-02
   4.3182413e-01   1.2353272e-02
   4.3277111e-01   1.2353272e-02
   4.3371809e-01   1.2351476e-02
   4.3466507e-01   1.2351476e-02
   4.3561206e-01   1.2351442e-02
   4.3655904e-01   1.2351442e-02
   4.3750602e-01   1.2349751e-02
   4.3845301e-01   1.2349562e-02
   4.3939999e-01   1.2347968e-02
   4.4034697e-01   1.2345184e-02
   4.4129395e-01   1.2344677e-02
   4.4224094e-01   1.2344344e-02
   4.4318792e-01   1.2342862e-02
   4.4413490e-01   1.2339783e-02
   4.4508188e-01   1.2337215e-02
   4.4602887e-01   1.2337215e-02
   4.4697585e-01   1.2337019e-02
   4.4792283e-01   1.2336221e-02
   4.4886982e-01   1.2335759e-02
   4.4981680e-01   1.2333722e-02
   4.5076378e-01   1.2333418e-02
   4.5171076e-01   1.2332338e-02
   4.5265775e-01   1.2331193e-02
   4.5360473e-01   1.2331193e-02
   4.5455171e-01   1.2330698e-02
   4.5549869e-01   1.2330698e-02
   4.5644568e-01   1.2330698e-02
   4.5739266e-01   1.2329746e-02
   4.5833964e-01   1.2327480e-02
   4.5928663e-01   1.2326913e-02
   4.6023361e-01   1.2326913e-02
   4.6118059e-01   1.2326717e-02
   4.6212757e-01   1.2326717e-02
   4.6307456e-01   1.2326656e-02
   4.6402154e-01   1.2326656e-02
   4.6496852e-01   1.2326656e-02
   4.6591551e-01   1.2325728e-02
   4.6686249e-01   1.2325724e-02
   4.6780947e-01   1.2325724e-02
   4.6875645e-01   1.2324844e-02
   4.6970344e-01   1.2324784e-02
   4.7065042e-01   1.2324784e-02
   4.7159740e-01   1.2324564e-02
   4.7254438e-01   1.2324152e-02
   4.7349137e-01   1.2323758e-02
   4.7443835e-01   1.2322651e-02
   4.7538533e-01   1.2322355e-02
   4.7633232e-01   1.2322355e-02
   4.7727930e-01   1.2322342e-02
   4.7822628e-01   1.2322341e-02
   4.7917326e-01   1.2322186e-02
   4.8012025e-01   1.2322156e-02
   4.8106723e-01   1.2322063e-02
   4.8201421e-01   1.2321899e-02
   4.8296119e-01   1.2321725e-02
   4.8390818e-01   1.2321610e-02
   4.8485516e-01   1.2321610e-02
   4.8580214e-01   1.2320959e-02
   4.8674913e-01   1.2320794e-02
   4.8769611e-01   1.2319805e-02
   4.8864309e-01   1.2319705e-02
   4.8959007e-01   1.2319705e-02
   4.9053706e-01   1.2319250e-02
   4.9148404e-01   1.2318990e-02
   4.9243102e-01   1.2318747e-02
   4.9337800e-01   1.2318747e-02
   4.9432499e-01   1.2318702e-02
   4.9527197e-01   1.2318702e-02
   4.9621895e-01   1.2318702e-02
   4.9716594e-01   1.2318702e-02
   4.9811292e-01   1.2318660e-02
   4.9905990e-01   1.2318616e-02
   5.0000688e-01   1.2318527e-02
   5.0095387e-01   1.2318527e-02
   5.0190085e-01   1.2318488e-02
   5.0284783e-01   1.2318488e-02
   5.0379481e-01   1.2318326e-02
   5.0474180e-01   1.2318108e-02
   5.0568878e-01   1.2317871e-02
   5.0663576e-01   1.2317850e-02
   5.0758275e-01   1.2317713e-02
   5.0852973e-01   1.2317657e-02
   5.0947671e-01   1.2317547e-02
   5.1042369e-01   1.2317547e-02
   5.1137068e-01   1.2317538e-02
   5.1231766e-01   1.2317475e-02
   5.1326464e-01   1.2317446e-02
   5.1421162e-01   1.2317261e-02
   5.1515861e-01   1.2317158e-02
   5.1610559e-01   1.2317109e-02
   5.1705257e-01   1.2317004e-02
   5.1799956e-01   1.2316884e-02
   5.1894654e-01   1.2316846e-02
   5.1989352e-01   1.2316846e-02
   5.2084050e-01   1.2316846e-02
   5.2178749e-01   1.2316846e-02
   5.2273447e-01   1.2316837e-02
   5.2368145e-01   1.2316801e-02
   5.2462843e-01   1.2316801e-02
   5.2557542e-01   1.2316788e-02
   5.2652240e-01   1.2316788e-02
   5.2746938e-01   1.2316762e-02
   5.2841637e-01   1.2316762e-02
   5.2936335e-01   1.2316762e-02
   5.3031033e-01   1.2316680e-02
   5.3125731e-01   1.2316664e-02
   5.3220430e-01   1.2316664e-02
   5.3315128e-01   1.2316653e-02
   5.3409826e-01   1.2316613e-02
   5.3504524e-01   1.2316596e-02
   5.3599223e-01   1.2316596e-02
   5.3693921e-01   1.2316558e-02
   5.3788619e-01   1.2316521e-02
   5.3883318e-01   1.2316521e-02
   5.3978016e-01   1.2316521e-02
   5.4072714e-01   1.2316470e-02
   5.4167412e-01   1.2316465e-02
   5.4262111e-01   1.2316442e-02
   5.4356809e-01   1.2316369e-02
   5.4451507e-01   1.2316337e-02
   5.4546205e-01   1.2316336e-02
   5.4640904e-01   1.2316334e-02
   5.4735602e-01   1.2316334e-02
   5.4830300e-01   1.2316334e-02
   5.4924999e-01   1.2316329e-02
   5.5019697e-01   1.2316321e-02
   5.5114395e-01   1.2316317e-02
   5.5209093e-01   1.2316283e-02
   5.5303792e-01   1.2316277e-02
   5.5398490e-01   1.2316276e-02
   5.5493188e-01   1.2316274e-02
   5.5587886e-01   1.2316258e-02
   5.5682585e-01   1.2316235e-02
   5.5777283e-01   1.2316228e-02
   5.5871981e-01   1.2316228e-02
   5.5966680e-01   1.2316228e-02
   5.6061378e-01   1.2316218e-02
   5.6156076e-01   1.2316218e-02
   5.6250774e-01   1.2316217e-02
   5.6345473e-01   1.2316198e-02
   5.6440171e-01   1.2316198e-02
   5.6534869e-01   1.2316179e-02
   5.6629567e-01   1.2316179e-02
   5.6724266e-01   1.2316176e-02
   5.6818964e-01   1.2316167e-02
   5.6913662e-01   1.2316167e-02
   5.7008361e-01   1.2316167e-02
   5.7103059e-01   1.2316167e-02
   5.7197757e-01   1.2316165e-02
   5.7292455e-01   1.2316158e-02
   5.7387154e-01   1.2316152e-02
   5.7481852e-01   1.2316150e-02
   5.7576550e-01   1.2316150e-02
   5.7671248e-01   1.2316150e-02
   5.7765947e-01   1.2316150e-02
   5.7860645e-01   1.2316150e-02
   5.7955343e-01   1.2316150e-02
   5.8050042e-01   1.2316145e-02
   5.8144740e-01   1.2316143e-02
   5.8239438e-01   1.2316141e-02
   5.8334136e-01   1.2316132e-02
   5.8428835e-01   1.2316120e-02
   5.8523533e-01   1.2316111e-02
   5.8618231e-01   1.2316111e-02
   5.8712929e-01   1.2316111e-02
   5.8807628e-01   1.2316111e-02
   5.8902326e-01   1.2316111e-02
   5.8997024e-01   1.2316111e-02
   5.9091723e-01   1.2316110e-02
   5.9186421e-01   1.2316110e-02
   5.9281119e-01   1.2316110e-02
   5.9375817e-01   1.2316108e-02
   5.9470516e-01   1.2316103e-02
   5.9565214e-01   1.2316102e-02
   5.9659912e-01   1.2316102e-02
   5.9754611e-01   1.2316100e-02
   5.9849309e-01   1.2316100e-02
   5.9944007e-01   1.2316100e-02
   6.0038705e-01   1.2316100e-02
   6.0133404e-01   1.2316100e-02
   6.0228102e-01   1.2316100e-02
   6.0322800e-01   1.2316100e-02
   6.0417498e-01   1.2316100e-02
   6.0512197e-01   1.2316099e-02
   6.0606895e-01   1.2316099e-02
   6.0701593e-01   1.2316098e-02
   6.0796292e-01   1.2316097e-02
   6.0890990e-01   1.2316097e-02
   6.0985688e-01   1.2316094e-02
   6.1080386e-01   1.2316092e-02
   6.1175085e-01   1.2316091e-02
   6.1269783e-01   1.2316091e-02
   6.1364481e-01   1.2316088e-02
   6.1459179e-01   1.2316087e-02
   6.1553878e-01   1.2316087e-02
   6.1648576e-01   1.2316087e-02
   6.1743274e-01   1.2316087e-02
   6.1837973e-01   1.2316087e-02
   6.1932671e-01   1.2316087e-02
   6.2027369e-01   1.2316087e-02
   6.2122067e-01   1.2316087e-02
   6.2216766e-01   1.2316087e-02
   6.2311464e-01   1.2316086e-02
   6.2406162e-01   1.2316085e-02
   6.2500860e-01   1.2316085e-02
   6.2595559e-01   1.2316083e-02
   6.2690257e-01   1.2316082e-02
   6.2784955e-01   1.2316082e-02
   6.2879654e-01   1.2316082e-02
   6.2974352e-01   1.2316081e-02
   6.3069050e-01   1.2316081e-02
   6.3163748e-01   1.2316081e-02
   6.3258447e-01   1.2316080e-02
   6.3353145e-01   1.2316080e-02
   6.3447843e-01   1.2316080e-02
   6.3542541e-01   1.2316080e-02
   6.3637240e-01   1.2316079e-02
   6.3731938e-01   1.2316079e-02
   6.3826636e-01   1.2316079e-02
   6.3921335e-01   1.2316078e-02
   6.4016033e-01   1.2316078e-02
   6.4110731e-01   1.2316077e-02
   6.4205429e-01   1.2316077e-02
   6.4300128e-01   1.2316077e-02
   6.4394826e-01   1.2316077e-02
   6.4489524e-01   1.2316077e-02
   6.4584222e-01   1.2316076e-02
   6.4678921e-01   1.2316076e-02
   6.4773619e-01   1.2316076e-02
   6.4868317e-01   1.2316076e-02
   6.4963016e-01   1.2316076e-02
   6.5057714e-01   1.2316076e-02
   6.5152412e-01   1.2316076e-02
   6.5247110e-01   1.2316076e-02
   6.5341809e-01   1.2316075e-02
   6.5436507e-01   1.2316075e-02
   6.5531205e-01   1.2316075e-02
   6.5625903e-01   1.2316075e-02
   6.5720602e-01   1.2316075e-02
   6.5815300e-01   1.2316075e-02
   6.5909998e-01   1.2316075e-02
   6.6004697e-01   1.2316075e-02
   6.6099395e-01   1.2316075e-02
   6.6194093e-01   1.2316074e-02
   6.6288791e-01   1.2316074e-02
   6.6383490e-01   1.2316074e-02
   6.6478188e-01   1.2316074e-02
   6.6572886e-01   1.2316074e-02
   6.6667584e-01   1.2316074e-02
   6.6762283e-01   1.2316074e-02
   6.6856981e-01   1.2316074e-02
   6.6951679e-01   1.2316074e-02
   6.7046378e-01   1.2316074e-02
   6.7141076e-01   1.2316074e-02
   6.7235774e-01   1.2316074e-02
   6.7330472e-01   1.2316074e-02
   6.7425171e-01   1.2316074e-02
   6.7519869e-01   1.2316074e-02
   6.7614567e-01   1.2316074e-02
   6.7709265e-01   1.2316073e-02
   6.7803964e-01   1.2316073e-02
   6.7898662e-01   1.2316073e-02
   6.7993360e-01   1.2316073e-02
   6.8088059e-01   1.2316073e-02
   6.8182757e-01   1.2316073e-02
   6.8277455e-01   1.2316073e-02
   6.8372153e-01   1.2316073e-02
   6.8466852e-01   1.2316073e-02
   6.8561550e-01   1.2316073e-02
   6.8656248e-01   1.2316073e-02
   6.8750946e-01   1.2316073e-02
   6.8845645e-01   1.2316073e-02
   6.8940343e-01   1.2316073e-02
   6.9035041e-01   1.2316073e-02
   6.9129740e-01   1.2316073e-02
   6.9224438e-01   1.2316073e-02
   6.9319136e-01   1.2316073e-02
   6.9413834e-01   1.2316073e-02
   6.9508533e-01   1.2316073e-02
   6.9603231e-01   1.2316073e-02
   6.9697929e-01   1.2316073e-02
   6.9792627e-01   1.2316073e-02
   6.9887326e-01   1.2316073e-02
   6.9982024e-01   1.2316073e-02
   7.0076722e-01   1.2316073e-02
   7.0171421e-01   1.2316073e-02
   7.0266119e-01   1.2316073e-02
   7.0360817e-01   1.2316073e-02
   7.0455515e-01   1.2316073e-02
   7.0550214e-01   1.2316073e-02
   7.0644912e-01   1.2316073e-02
   7.0739610e-01   1.2316073e-02
   7.0834308e-01   1.2316073e-02
   7.0929007e-01   1.2316073e-02
   7.1023705e-01   1.2316073e-02
   7.1118403e-01   1.2316073e-02
   7.1213102e-01   1.2316073e-02
   7.1307800e-01   1.2316073e-02
   7.1402498e-01   1.2316073e-02
   7.1497196e-01   1.2316073e-02
   7.1591895e-01   1.2316073e-02
   7.1686593e-01   1.2316073e-02
   7.1781291e-01   1.2316073e-02
   7.1875990e-01   1.2316073e-02
   7.1970688e-01   1.2316073e-02
   7.2065386e-01   1.2316073e-02
   7.2160084e-01   1.2316073e-02
   7.2254783e-01   1.2316073e-02
   7.2349481e-01   1.2316073e-02
   7.2444179e-01   1.2316073e-02
   7.2538877e-01   1.2316073e-02
   7.2633576e-01   1.2316073e-02
   7.2728274e-01   1.2316073e-02
   7.2822972e-01   1.2316073e-02
   7.2917671e-01   1.2316073e-02
   7.3012369e-01   1.2316073e-02
   7.3107067e-01   1.2316073e-02
   7.3201765e-01   1.2316073e-02
   7.3296464e-01   1.2316073e-02
   7.3391162e-01   1.2316073e-02
   7.3485860e-01   1.2316073e-02
   7.3580558e-01   1.2316073e-02
   7.3675257e-01   1.2316073e-02
   7.3769955e-01   1.2316073e-02
   7.3864653e-01   1.2316073e-02
   7.3959352e-01   1.2316073e-02
   7.4054050e-01   1.2316073e-02
   7.4148748e-01   1.2316073e-02
   7.4243446e-01   1.2316073e-02
   7.4338145e-01   1.2316073e-02
   7.4432843e-01   1.2316073e-02
   7.4527541e-01   1.2316073e-02
   7.4622239e-01   1.2316073e-02
   7.4716938e-01   1.2316073e-02
   7.4811636e-01   1.2316073e-02
   7.4906334e-01   1.2316073e-02
   7.5001033e-01   1.2316073e-02
   7.5095731e-01   1.2316073e-02
   7.5190429e-01   1.2316073e-02
   7.5285127e-01   1.2316073e-02
   7.5379826e-01   1.2316073e-02
   7.5474524e-01   1.2316073e-02
   7.5569222e-01   1.2316073e-02
   7.5663920e-01   1.2316073e-02
   7.5758619e-01   1.2316073e-02
   7.5853317e-01   1.2316073e-02
   7.5948015e-01   1.2316073e-02
   7.6042714e-01   1.2316073e-02
   7.6137412e-01   1.2316073e-02
   7.6232110e-01   1.2316073e-02
   7.6326808e-01   1.2316073e-02
   7.6421507e-01   1.2316073e-02
   7.6516205e-01   1.2316073e-02
   7.6610903e-01   1.2316073e-02
   7.6705601e-01   1.2316073e-02
   7.6800300e-01   1.2316073e-02
   7.6894998e-01   1.2316073e-02
   7.6989696e-01   1.2316073e-02
   7.7084395e-01   1.2316073e-02
   7.7179093e-01   1.2316073e-02
   7.7273791e-01   1.2316073e-02
   7.7368489e-01   1.2316073e-02
   7.7463188e-01   1.2316073e-02
   7.7557886e-01   1.2316073e-02
   7.7652584e-01   1.2316073e-02
   7.7747282e-01   1.2316073e-02
   7.7841981e-01   1.2316073e-02
   7.7936679e-01   1.2316073e-02
   7.8031377e-01   1.2316073e-02
   7.8126076e-01   1.2316073e-02
   7.8220774e-01   1.2316073e-02
   7.8315472e-01   1.2316073e-02
   7.8410170e-01   1.2316073e-02
   7.8504869e-01   1.2316073e-02
   7.8599567e-01   1.2316073e-02
   7.8694265e-01   1.2316073e-02
   7.8788963e-01   1.2316073e-02
   7.8883662e-01   1.2316073e-02
   7.8978360e-01   1.2316073e-02
   7.9073058e-01   1.2316073e-02
   7.9167757e-01   1.2316073e-02
   7.9262455e-01   1.2316073e-02
   7.9357153e-01   1.2316073e-02
   7.9451851e-01   1.2316073e-02
   7.9546550e-01   1.2316073e-02
   7.9641248e-01   1.2316073e-02
   7.9735946e-01   1.2316073e-02
   7.9830644e-01   1.2316073e-02
   7.9925343e-01   1.2316073e-02
   8.0020041e-01   1.2316073e-02
   8.0114739e-01   1.2316073e-02
   8.0209438e-01   1.2316073e-02
   8.0304136e-01   1.2316073e-02
   8.0398834e-01   1.2316073e-02
   8.0493532e-01   1.2316073e-02
   8.0588231e-01   1.2316073e-02
   8.0682929e-01   1.2316073e-02
   8.0777627e-01   1.2316073e-02
   8.0872325e-01   1.2316073e-02
   8.0967024e-01   1.2316073e-02
   8.1061722e-01   1.2316073e-02
   8.1156420e-01   1.2316073e-02
   8.1251119e-01   1.2316073e-02
   8.1345817e-01   1.2316073e-02
   8.1440515e-01   1.2316073e-02
   8.1535213e-01   1.2316073e-02
   8.1629912e-01   1.2316073e-02
   8.1724610e-01   1.2316073e-02
   8.1819308e-01   1.2316073e-02
   8.1914006e-01   1.2316073e-02
   8.2008705e-01   1.2316073e-02
   8.2103403e-01   1.2316073e-02
   8.2198101e-01   1.2316073e-02
   8.2292800e-01   1.2316073e-02
   8.2387498e-01   1.2316073e-02
   8.2482196e-01   1.2316073e-02
   8.2576894e-01   1.2316073e-02
   8.2671593e-01   1.2316073e-02
   8.2766291e-01   1.2316073e-02
   8.2860989e-01   1.2316073e-02
   8.2955687e-01   1.2316073e-02
   8.3050386e-01   1.2316073e-02
   8.3145084e-01   1.2316073e-02
   8.3239782e-01   1.2316073e-02
   8.3334481e-01   1.2316073e-02
   8.3429179e-01   1.2316073e-02
   8.3523877e-01   1.2316073e-02
   8.3618575e-01   1.2316073e-02
   8.3713274e-01   1.2316073e-02
   8.3807972e-01   1.2316073e-02
   8.3902670e-01   1.2316073e-02
   8.3997368e-01   1.2316073e-02
   8.4092067e-01   1.2316073e-02
   8.4186765e-01   1.2316073e-02
   8.4281463e-01   1.2316073e-02
   8.4376162e-01   1.2316073e-02
   8.4470860e-01   1.2316073e-02
   8.4565558e-01   1.2316073e-02
   8.4660256e-01   1.2316073e-02
   8.4754955e-01   1.2316073e-02
   8.4849653e-01   1.2316073e-02
   8.4944351e-01   1.2316073e-02
   8.5039050e-01   1.2316073e-02
   8.5133748e-01   1.2316073e-02
   8.5228446e-01   1.2316073e-02
   8.5323144e-01   1.2316073e-02
   8.5417843e-01   1.2316073e-02
   8.5512541e-01   1.2316073e-02
   8.5607239e-01   1.2316073e-02
   8.5701937e-01   1.2316073e-02
   8.5796636e-01   1.2316073e-02
   8.5891334e-01   1.2316073e-02
   8.5986032e-01   1.2316073e-02
   8.6080731e-01   1.2316073e-02
   8.6175429e-01   1.2316073e-02
   8.6270127e-01   1.2316073e-02
   8.6364825e-01   1.2316073e-02
   8.6459524e-01   1.2316073e-02
   8.6554222e-01   1.2316073e-02
   8.6648920e-01   1.2316073e-02
   8.6743618e-01   1.2316073e-02
   8.6838317e-01   1.2316073e-02
   8.6933015e-01   1.2316073e-02
   8.7027713e-01   1.2316073e-02
   8.7122412e-01   1.2316073e-02
   8.7217110e-01   1.2316073e-02
   8.7311808e-01   1.2316073e-02
   8.7406506e-01   1.2316073e-02
   8.7501205e-01   1.2316073e-02
   8.7595903e-01   1.2316073e-02
   8.7690601e-01   1.2316073e-02
   8.7785299e-01   1.2316073e-02
   8.7879998e-01   1.2316073e-02
   8.7974696e-01   1.2316073e-02
   8.8069394e-01   1.2316073e-02
   8.8164093e-01   1.2316073e-02
   8.8258791e-01   1.2316073e-02
   8.8353489e-01   1.2316073e-02
   8.8448187e-01   1.2316073e-02
   8.8542886e-01   1.2316073e-02
   8.8637584e-01   1.2316073e-02
   8.8732282e-01   1.2316073e-02
   8.8826980e-01   1.2316073e-02
   8.8921679e-01   1.2316073e-02
   8.9016377e-01   1.2316073e-02
   8.9111075e-01   1.2316073e-02
   8.9205774e-01   1.2316073e-02
   8.9300472e-01   1.2316073e-02
   8.9395170e-01   1.2316073e-02
   8.9489868e-01   1.2316073e-02
   8.9584567e-01   1.2316073e-02
   8.9679265e-01   1.2316073e-02
   8.9773963e-01   1.2316073e-02
   8.9868661e-01   1.2316073e-02
   8.9963360e-01   1.2316073e-02
   9.0058058e-01   1.2316073e-02
   9.0152756e-01   1.2316073e-02
   9.0247455e-01   1.2316073e-02
   9.0342153e-01   1.2316073e-02
   9.0436851e-01   1.2316073e-02
   9.0531549e-01   1.2316073e-02
   9.0626248e-01   1.2316073e-02
   9.0720946e-01   1.2316073e-02
   9.0815644e-01   1.2316073e-02
   9.0910342e-01   1.2316073e-02
   9.1005041e-01   1.2316073e-02
   9.1099739e-01   1.2316073e-02
   9.1194437e-01   1.2316073e-02
   9.1289136e-01   1.2316073e-02
   9.1383834e-01   1.2316073e-02
   9.1478532e-01   1.2316073e-02
   9.1573230e-01   1.2316073e-02
   9.1667929e-01   1.2316073e-02
   9.1762627e-01   1.2316073e-02
   9.1857325e-01   1.2316073e-02
   9.1952023e-01   1.2316073e-02
   9.2046722e-01   1.2316073e-02
   9.2141420e-01   1.2316073e-02
   9.2236118e-01   1.2316073e-02
   9.2330817e-01   1.2316073e-02
   9.2425515e-01   1.2316073e-02
   9.2520213e-01   1.2316073e-02
   9.2614911e-01   1.2316073e-02
   9.2709610e-01   1.2316073e-02
   9.2804308e-01   1.2316073e-02
   9.2899006e-01   1.2316073e-02
   9.2993704e-01   1.2316073e-02
   9.3088403e-01   1.2316073e-02
   9.3183101e-01   1.2316073e-02
   9.3277799e-01   1.2316073e-02
   9.3372498e-01   1.2316073e-02
   9.3467196e-01   1.2316073e-02
   9.3561894e-01   1.2316073e-02
   9.3656592e-01   1.2316073e-02
   9.3751291e-01   1.2316073e-02
   9.3845989e-01   1.2316073e-02
   9.3940687e-01   1.2316073e-02
   9.4035385e-01   1.2316073e-02
   9.4130084e-01   1.2316073e-02
   9.4224782e-01   1.2316073e-02
   9.4319480e-01   1.2316073e-02
   9.4414179e-01   1.2316073e-02
   9.4508877e-01   1.2316073e-02
   9.4603575e-01   1.2316073e-02
   9.4698273e-01   1.2316073e-02
   9.4792972e-01   1.2316073e-02
   9.4887670e-01   1.2316073e-02
   9.4982368e-01   1.2316073e-02
   9.5077066e-01   1.2316073e-02
   9.5171765e-01   1.2316073e-02
   9.5266463e-01   1.2316073e-02
   9.5361161e-01   1.2316073e-02
   9.5455860e-01   1.2316073e-02
   9.5550558e-01   1.2316073e-02
   9.5645256e-01   1.2316073e-02
   9.5739954e-01   1.2316073e-02
   9.5834653e-01   1.2316073e-02
   9.5929351e-01   1.2316073e-02
   9.6024049e-01   1.2316073e-02
   9.6118747e-01   1.2316073e-02
   9.6213446e-01   1.2316073e-02
   9.6308144e-01   1.2316073e-02
   9.6402842e-01   1.2316073e-02
   9.6497541e-01   1.2316073e-02
   9.6592239e-01   1.2316073e-02
   9.6686937e-01   1.2316073e-02
   9.6781635e-01   1.2316073e-02
   9.6876334e-01   1.2316073e-02
   9.6971032e-01   1.2316073e-02
   9.7065730e-01   1.2316073e-02
   9.7160428e-01   1.2316073e-02
   9.7255127e-01   1.2316073e-02
   9.7349825e-01   1.2316073e-02
   9.7444523e-01   1.2316073e-02
   9.7539222e-01   1.2316073e-02
   9.7633920e-01   1.2316073e-02
   9.7728618e-01   1.2316073e-02
   9.7823316e-01   1.2316073e-02
   9.7918015e-01   1.2316073e-02
   9.8012713e-01   1.2316073e-02
   9.8107411e-01   1.2316073e-02
   9.8202110e-01   1.2316073e-02
   9.8296808e-01   1.2316073e-02
   9.8391506e-01   1.2316073e-02
   9.8486204e-01   1.2316073e-02
   9.8580903e-01   1.2316073e-02
   9.8675601e-01   1.2316073e-02
   9.8770299e-01   1.2316073e-02
   9.8864997e-01   1.2316073e-02
   9.8959696e-01   1.2316073e-02
   9.9054394e-01   1.2316073e-02
   9.9149092e-01   1.2316073e-02
   9.9243791e-01   1.2316073e-02
   9.9338489e-01   1.2316073e-02
   9.9433187e-01   1.2316073e-02
   9.9527885e-01   1.2316073e-02
   9.9622584e-01   1.2316073e-02
   9.9717282e-01   1.2316073e-02
   9.9811980e-01   1.2316073e-02
   9.9906678e-01   1.2316073e-02
   1.0000138e+00   1.2316073e-02
   1.0009607e+00   1.2316073e-02
   1.0019077e+00   1.2316073e-02
   1.0028547e+00   1.2316073e-02
   1.0038017e+00   1.2316073e-02
   1.0047487e+00   1.2316073e-02
   1.0056957e+00   1.2316073e-02
   1.0066426e+00   1.2316073e-02
   1.0075896e+00   1.2316073e-02
   1.0085366e+00   1.2316073e-02
   1.0094836e+00   1.2316073e-02
   1.0104306e+00   1.2316073e-02
   1.0113776e+00   1.2316073e-02
   1.0123245e+00   1.2316073e-02
   1.0132715e+00   1.2316073e-02
   1.0142185e+00   1.2316073e-02
   1.0151655e+00   1.2316073e-02
   1.0161125e+00   1.2316073e-02
   1.0170595e+00   1.2316073e-02
   1.0180064e+00   1.2316073e-02
   1.0189534e+00   1.2316073e-02
   1.0199004e+00   1.2316073e-02
   1.0208474e+00   1.2316073e-02
   1.0217944e+00   1.2316073e-02
   1.0227414e+00   1.2316073e-02
   1.0236883e+00   1.2316073e-02
   1.0246353e+00   1.2316073e-02
   1.0255823e+00   1.2316073e-02
   1.0265293e+00   1.2316073e-02
   1.0274763e+00   1.2316073e-02
   1.0284232e+00   1.2316073e-02
   1.0293702e+00   1.2316073e-02
   1.0303172e+00   1.2316073e-02
   1.0312642e+00   1.2316073e-02
   1.0322112e+00   1.2316073e-02
   1.0331582e+00   1.2316073e-02
   1.0341051e+00   1.2316073e-02
   1.0350521e+00   1.2316073e-02
   1.0359991e+00   1.2316073e-02
   1.0369461e+00   1.2316073e-02
   1.0378931e+00   1.2316073e-02
   1.0388401e+00   1.2316073e-02
   1.0397870e+00   1.2316073e-02
   1.0407340e+00   1.2316073e-02
   1.0416810e+00   1.2316073e-02
   1.0426280e+00   1.2316073e-02
   1.0435750e+00   1.2316073e-02
   1.0445220e+00   1.2316073e-02
   1.0454689e+00   1.2316073e-02
   1.0464159e+00   1.2316073e-02
   1.0473629e+00   1.2316073e-02
   1.0483099e+00   1.2316073e-02
   1.0492569e+00   1.2316073e-02
   1.0502039e+00   1.2316073e-02
   1.0511508e+00   1.2316073e-02
   1.0520978e+00   1.2316073e-02
   1.0530448e+00   1.2316073e-02
   1.0539918e+00   1.2316073e-02
   1.0549388e+00   1.2316073e-02
   1.0558857e+00   1.2316073e-02
   1.0568327e+00   1.2316073e-02
   1.0577797e+00   1.2316073e-02
   1.0587267e+00   1.2316073e-02
   1.0596737e+00   1.2316073e-02
   1.0606207e+00   1.2316073e-02
   1.0615676e+00   1.2316073e-02
   1.0625146e+00   1.2316073e-02
   1.0634616e+00   1.2316073e-02
   1.0644086e+00   1.2316073e-02
   1.0653556e+00   1.2316073e-02
   1.0663026e+00   1.2316073e-02
   1.0672495e+00   1.2316073e-02
   1.0681965e+00   1.2316073e-02
   1.0691435e+00   1.2316073e-02
   1.0700905e+00   1.2316073e-02
   1.0710375e+00   1.2316073e-02
   1.0719845e+00   1.2316073e-02
   1.0729314e+00   1.2316073e-02
   1.0738784e+00   1.2316073e-02
   1.0748254e+00   1.2316073e-02
   1.0757724e+00   1.2316073e-02
   1.0767194e+00   1.2316073e-02
   1.0776664e+00   1.2316073e-02
   1.0786133e+00   1.2316073e-02
   1.0795603e+00   1.2316073e-02
   1.0805073e+00   1.2316073e-02
   1.0814543e+00   1.2316073e-02
   1.0824013e+00   1.2316073e-02
   1.0833482e+00   1.2316073e-02
   1.0842952e+00   1.2316073e-02
   1.0852422e+00   1.2316073e-02
   1.0861892e+00   1.2316073e-02
   1.0871362e+00   1.2316073e-02
   1.0880832e+00   1.2316073e-02
   1.0890301e+00   1.2316073e-02
   1.0899771e+00   1.2316073e-02
   1.0909241e+00   1.2316073e-02
   1.0918711e+00   1.2316073e-02
   1.0928181e+00   1.2316073e-02
   1.0937651e+00   1.2316073e-02
   1.0947120e+00   1.2316073e-02
   1.0956590e+00   1.2316073e-02
   1.0966060e+00   1.2316073e-02
   1.0975530e+00   1.2316073e-02
   1.0985000e+00   1.2316073e-02
   1.0994470e+00   1.2316073e-02
   1.1003939e+00   1.2316073e-02
   1.1013409e+00   1.2316073e-02
   1.1022879e+00   1.2316073e-02
   1.1032349e+00   1.2316073e-02
   1.1041819e+00   1.2316073e-02
   1.1051289e+00   1.2316073e-02
   1.1060758e+00   1.2316073e-02
   1.1070228e+00   1.2316073e-02
   1.1079698e+00   1.2316073e-02
   1.1089168e+00   1.2316073e-02
   1.1098638e+00   1.2316073e-02
   1.1108107e+00   1.2316073e-02
   1.1117577e+00   1.2316073e-02
   1.1127047e+00   1.2316073e-02
   1.1136517e+00   1.2316073e-02
   1.1145987e+00   1.2316073e-02
   1.1155457e+00   1.2316073e-02
   1.1164926e+00   1.2316073e-02
   1.1174396e+00   1.2316073e-02
   1.1183866e+00   1.2316073e-02
   1.1193336e+00   1.2316073e-02
   1.1202806e+00   1.2316073e-02
   1.1212276e+00   1.2316073e-02
   1.1221745e+00   1.2316073e-02
   1.1231215e+00   1.2316073e-02
   1.1240685e+00   1.2316073e-02
   1.1250155e+00   1.2316073e-02
   1.1259625e+00   1.2316073e-02
   1.1269095e+00   1.2316073e-02
   1.1278564e+00   1.2316073e-02
   1.1288034e+00   1.2316073e-02
   1.1297504e+00   1.2316073e-02
   1.1306974e+00   1.2316073e-02
   1.1316444e+00   1.2316073e-02
   1.1325913e+00   1.2316073e-02
   1.1335383e+00   1.2316073e-02
   1.1344853e+00   1.2316073e-02
   1.1354323e+00   1.2316073e-02
   1.1363793e+00   1.2316073e-02
   1.1373263e+00   1.2316073e-02
   1.1382732e+00   1.2316073e-02
   1.1392202e+00   1.2316073e-02
   1.1401672e+00   1.2316073e-02
   1.1411142e+00   1.2316073e-02
   1.1420612e+00   1.2316073e-02
   1.1430082e+00   1.2316073e-02
   1.1439551e+00   1.2316073e-02
   1.1449021e+00   1.2316073e-02
   1.1458491e+00   1.2316073e-02
   1.1467961e+00   1.2316073e-02
   1.1477431e+00   1.2316073e-02
   1.1486901e+00   1.2316073e-02
   1.1496370e+00   1.2316073e-02
   1.1505840e+00   1.2316073e-02
   1.1515310e+00   1.2316073e-02
   1.1524780e+00   1.2316073e-02
   1.1534250e+00   1.2316073e-02
   1.1543720e+00   1.2316073e-02
   1.1553189e+00   1.2316073e-02
   1.1562659e+00   1.2316073e-02
   1.1572129e+00   1.2316073e-02
   1.1581599e+00   1.2316073e-02
   1.1591069e+00   1.2316073e-02
   1.1600538e+00   1.2316073e-02
   1.1610008e+00   1.2316073e-02
   1.1619478e+00   1.2316073e-02
   1.1628948e+00   1.2316073e-02
   1.1638418e+00   1.2316073e-02
   1.1647888e+00   1.2316073e-02
   1.1657357e+00   1.2316073e-02
   1.1666827e+00   1.2316073e-02
   1.1676297e+00   1.2316073e-02
   1.1685767e+00   1.2316073e-02
   1.1695237e+00   1.2316073e-02
   1.1704707e+00   1.2316073e-02
   1.1714176e+00   1.2316073e-02
   1.1723646e+00   1.2316073e-02
   1.1733116e+00   1.2316073e-02
   1.1742586e+00   1.2316073e-02
   1.1752056e+00   1.2316073e-02
   1.1761526e+00   1.2316073e-02
   1.1770995e+00   1.2316073e-02
   1.1780465e+00   1.2316073e-02
   1.1789935e+00   1.2316073e-02
   1.1799405e+00   1.2316073e-02
   1.1808875e+00   1.2316073e-02
   1.1818345e+00   1.2316073e-02
   1.1827814e+00   1.2316073e-02
   1.1837284e+00   1.2316073e-02
   1.1846754e+00   1.2316073e-02
   1.1856224e+00   1.2316073e-02
   1.1865694e+00   1.2316073e-02
   1.1875163e+00   1.2316073e-02
   1.1884633e+00   1.2316073e-02
   1.1894103e+00   1.2316073e-02
   1.1903573e+00   1.2316073e-02
   1.1913043e+00   1.2316073e-02
   1.1922513e+00   1.2316073e-02
   1.1931982e+00   1.2316073e-02
   1.1941452e+00   1.2316073e-02
   1.1950922e+00   1.2316073e-02
   1.1960392e+00   1.2316073e-02
   1.1969862e+00   1.2316073e-02
   1.1979332e+00   1.2316073e-02
   1.1988801e+00   1.2316073e-02
   1.1998271e+00   1.2316073e-02
   1.2007741e+00   1.2316073e-02
   1.2017211e+00   1.2316073e-02
   1.2026681e+00   1.2316073e-02
   1.2036151e+00   1.2316073e-02
   1.2045620e+00   1.2316073e-02
   1.2055090e+00   1.2316073e-02
   1.2064560e+00   1.2316073e-02
   1.2074030e+00   1.2316073e-02
   1.2083500e+00   1.2316073e-02
   1.2092970e+00   1.2316073e-02
   1.2102439e+00   1.2316073e-02
   1.2111909e+00   1.2316073e-02
   1.2121379e+00   1.2316073e-02
   1.2130849e+00   1.2316073e-02
   1.2140319e+00   1.2316073e-02
   1.2149788e+00   1.2316073e-02
   1.2159258e+00   1.2316073e-02
   1.2168728e+00   1.2316073e-02
   1.2178198e+00   1.2316073e-02
   1.2187668e+00   1.2316073e-02
   1.2197138e+00   1.2316073e-02
   1.2206607e+00   1.2316073e-02
   1.2216077e+00   1.2316073e-02
   1.2225547e+00   1.2316073e-02
   1.2235017e+00   1.2316073e-02
   1.2244487e+00   1.2316073e-02
   1.2253957e+00   1.2316073e-02
   1.2263426e+00   1.2316073e-02
   1.2272896e+00   1.2316073e-02
   1.2282366e+00   1.2316073e-02
   1.2291836e+00   1.2316073e-02
   1.2301306e+00   1.2316073e-02
   1.2310776e+00   1.2316073e-02
   1.2320245e+00   1.2316073e-02
   1.2329715e+00   1.2316073e-02
   1.2339185e+00   1.2316073e-02
   1.2348655e+00   1.2316073e-02
   1.2358125e+00   1.2316073e-02
   1.2367595e+00   1.2316073e-02
   1.2377064e+00   1.2316073e-02
   1.2386534e+00   1.2316073e-02
   1.2396004e+00   1.2316073e-02
   1.2405474e+00   1.2316073e-02
   1.2414944e+00   1.2316073e-02
   1.2424413e+00   1.2316073e-02
   1.2433883e+00   1.2316073e-02
   1.2443353e+00   1.2316073e-02
   1.2452823e+00   1.2316073e-02
   1.2462293e+00   1.2316073e-02
   1.2471763e+00   1.2316073e-02
   1.2481232e+00   1.2316073e-02
   1.2490702e+00   1.2316073e-02
   1.2500172e+00   1.2316073e-02
   1.2509642e+00   1.2316073e-02
   1.2519112e+00   1.2316073e-02
   1.2528582e+00   1.2316073e-02
   1.2538051e+00   1.2316073e-02
   1.2547521e+00   1.2316073e-02
   1.2556991e+00   1.2316073e-02
   1.2566461e+00   1.2316073e-02
   1.2575931e+00   1.2316073e-02
   1.2585401e+00   1.2316073e-02
   1.2594870e+00   1.2316073e-02
   1.2604340e+00   1.2316073e-02
   1.2613810e+00   1.2316073e-02
   1.2623280e+00   1.2316073e-02
   1.2632750e+00   1.2316073e-02
   1.2642219e+00   1.2316073e-02
   1.2651689e+00   1.2316073e-02
   1.2661159e+00   1.2316073e-02
   1.2670629e+00   1.2316073e-02
   1.2680099e+00   1.2316073e-02
   1.2689569e+00   1.2316073e-02
   1.2699038e+00   1.2316073e-02
   1.2708508e+00   1.2316073e-02
   1.2717978e+00   1.2316073e-02
   1.2727448e+00   1.2316073e-02
   1.2736918e+00   1.2316073e-02
   1.2746388e+00   1.2316073e-02
   1.2755857e+00   1.2316073e-02
   1.2765327e+00   1.2316073e-02
   1.2774797e+00   1.2316073e-02
   1.2784267e+00   1.2316073e-02
   1.2793737e+00   1.2316073e-02
   1.2803207e+00   1.2316073e-02
   1.2812676e+00   1.2316073e-02
   1.2822146e+00   1.2316073e-02
   1.2831616e+00   1.2316073e-02
   1.2841086e+00   1.2316073e-02
   1.2850556e+00   1.2316073e-02
   1.2860026e+00   1.2316073e-02
   1.2869495e+00   1.2316073e-02
   1.2878965e+00   1.2316073e-02
   1.2888435e+00   1.2316073e-02
   1.2897905e+00   1.2316073e-02
   1.2907375e+00   1.2316073e-02
   1.2916844e+00   1.2316073e-02
   1.2926314e+00   1.2316073e-02
   1.2935784e+00   1.2316073e-02
   1.2945254e+00   1.2316073e-02
   1.2954724e+00   1.2316073e-02
   1.2964194e+00   1.2316073e-02
   1.2973663e+00   1.2316073e-02
   1.2983133e+00   1.2316073e-02
   1.2992603e+00   1.2316073e-02
   1.3002073e+00   1.2316073e-02
   1.3011543e+00   1.2316073e-02
   1.3021013e+00   1.2316073e-02
   1.3030482e+00   1.2316073e-02
   1.3039952e+00   1.2316073e-02
   1.3049422e+00   1.2316073e-02
   1.3058892e+00   1.2316073e-02
   1.3068362e+00   1.2316073e-02
   1.3077832e+00   1.2316073e-02
   1.3087301e+00   1.2316073e-02
   1.3096771e+00   1.2316073e-02
   1.3106241e+00   1.2316073e-02
   1.3115711e+00   1.2316073e-02
   1.3125181e+00   1.2316073e-02
   1.3134651e+00   1.2316073e-02
   1.3144120e+00   1.2316073e-02
   1.3153590e+00   1.2316073e-02
   1.3163060e+00   1.2316073e-02
   1.3172530e+00   1.2316073e-02
   1.3182000e+00   1.2316073e-02
   1.3191469e+00   1.2316073e-02
   1.3200939e+00   1.2316073e-02
   1.3210409e+00   1.2316073e-02
   1.3219879e+00   1.2316073e-02
   1.3229349e+00   1.2316073e-02
   1.3238819e+00   1.2316073e-02
   1.3248288e+00   1.2316073e-02
   1.3257758e+00   1.2316073e-02
   1.3267228e+00   1.2316073e-02
   1.3276698e+00   1.2316073e-02
   1.3286168e+00   1.2316073e-02
   1.3295638e+00   1.2316073e-02
   1.3305107e+00   1.2316073e-02
   1.3314577e+00   1.2316073e-02
   1.3324047e+00   1.2316073e-02
   1.3333517e+00   1.2316073e-02
   1.3342987e+00   1.2316073e-02
   1.3352457e+00   1.2316073e-02
   1.3361926e+00   1.2316073e-02
   1.3371396e+00   1.2316073e-02
   1.3380866e+00   1.2316073e-02
   1.3390336e+00   1.2316073e-02
   1.3399806e+00   1.2316073e-02
   1.3409276e+00   1.2316073e-02
   1.3418745e+00   1.2316073e-02
   1.3428215e+00   1.2316073e-02
   1.3437685e+00   1.2316073e-02
   1.3447155e+00   1.2316073e-02
   1.3456625e+00   1.2316073e-02
   1.3466094e+00   1.2316073e-02
   1.3475564e+00   1.2316073e-02
   1.3485034e+00   1.2316073e-02
   1.3494504e+00   1.2316073e-02
   1.3503974e+00   1.2316073e-02
   1.3513444e+00   1.2316073e-02
   1.3522913e+00   1.2316073e-02
   1.3532383e+00   1.2316073e-02
   1.3541853e+00   1.2316073e-02
   1.3551323e+00   1.2316073e-02
   1.3560793e+00   1.2316073e-02
   1.3570263e+00   1.2316073e-02
   1.3579732e+00   1.2316073e-02
   1.3589202e+00   1.2316073e-02
   1.3598672e+00   1.2316073e-02
   1.3608142e+00   1.2316073e-02
   1.3617612e+00   1.2316073e-02
   1.3627082e+00   1.2316073e-02
   1.3636551e+00   1.2316073e-02
   1.3646021e+00   1.2316073e-02
   1.3655491e+00   1.2316073e-02
   1.3664961e+00   1.2316073e-02
   1.3674431e+00   1.2316073e-02
   1.3683901e+00   1.2316073e-02
   1.3693370e+00   1.2316073e-02
   1.3702840e+00   1.2316073e-02
   1.3712310e+00   1.2316073e-02
   1.3721780e+00   1.2316073e-02
   1.3731250e+00   1.2316073e-02
   1.3740719e+00   1.2316073e-02
   1.3750189e+00   1.2316073e-02
   1.3759659e+00   1.2316073e-02
   1.3769129e+00   1.2316073e-02
   1.3778599e+00   1.2316073e-02
   1.3788069e+00   1.2316073e-02
   1.3797538e+00   1.2316073e-02
   1.3807008e+00   1.2316073e-02
   1.3816478e+00   1.2316073e-02
   1.3825948e+00   1.2316073e-02
   1.3835418e+00   1.2316073e-02
   1.3844888e+00   1.2316073e-02
   1.3854357e+00   1.2316073e-02
   1.3863827e+00   1.2316073e-02
   1.3873297e+00   1.2316073e-02
   1.3882767e+00   1.2316073e-02
   1.3892237e+00   1.2316073e-02
   1.3901707e+00   1.2316073e-02
   1.3911176e+00   1.2316073e-02
   1.3920646e+00   1.2316073e-02
   1.3930116e+00   1.2316073e-02
   1.3939586e+00   1.2316073e-02
   1.3949056e+00   1.2316073e-02
   1.3958525e+00   1.2316073e-02
   1.3967995e+00   1.2316073e-02
   1.3977465e+00   1.2316073e-02
   1.3986935e+00   1.2316073e-02
   1.3996405e+00   1.2316073e-02
   1.4005875e+00   1.2316073e-02
   1.4015344e+00   1.2316073e-02
   1.4024814e+00   1.2316073e-02
   1.4034284e+00   1.2316073e-02
   1.4043754e+00   1.2316073e-02
   1.4053224e+00   1.2316073e-02
   1.4062694e+00   1.2316073e-02
   1.4072163e+00   1.2316073e-02
   1.4081633e+00   1.2316073e-02
   1.4091103e+00   1.2316073e-02
   1.4100573e+00   1.2316073e-02
   1.4110043e+00   1.2316073e-02
   1.4119513e+00   1.2316073e-02
   1.4128982e+00   1.2316073e-02
   1.4138452e+00   1.2316073e-02
   1.4147922e+00   1.2316073e-02
   1.4157392e+00   1.2316073e-02
   1.4166862e+00   1.2316073e-02
   1.4176332e+00   1.2316073e-02
   1.4185801e+00   1.2316073e-02
   1.4195271e+00   1.2316073e-02
   1.4204741e+00   1.2316073e-02
   1.4214211e+00   1.2316073e-02
   1.4223681e+00   1.2316073e-02
   1.4233150e+00   1.2316073e-02
   1.4242620e+00   1.2316073e-02
   1.4252090e+00   1.2316073e-02
   1.4261560e+00   1.2316073e-02
   1.4271030e+00   1.2316073e-02
   1.4280500e+00   1.2316073e-02
   1.4289969e+00   1.2316073e-02
   1.4299439e+00   1.2316073e-02
   1.4308909e+00   1.2316073e-02
   1.4318379e+00   1.2316073e-02
   1.4327849e+00   1.2316073e-02
   1.4337319e+00   1.2316073e-02
   1.4346788e+00   1.2316073e-02
   1.4356258e+00   1.2316073e-02
   1.4365728e+00   1.2316073e-02
   1.4375198e+00   1.2316073e-02
   1.4384668e+00   1.2316073e-02
   1.4394138e+00   1.2316073e-02
   1.4403607e+00   1.2316073e-02
   1.4413077e+00   1.2316073e-02
   1.4422547e+00   1.2316073e-02
   1.4432017e+00   1.2316073e-02
   1.4441487e+00   1.2316073e-02
   1.4450957e+00   1.2316073e-02
   1.4460426e+00   1.2316073e-02
   1.4469896e+00   1.2316073e-02
   1.4479366e+00   1.2316073e-02
   1.4488836e+00   1.2316073e-02
   1.4498306e+00   1.2316073e-02
   1.4507775e+00   1.2316073e-02
   1.4517245e+00   1.2316073e-02
   1.4526715e+00   1.2316073e-02
   1.4536185e+00   1.2316073e-02
   1.4545655e+00   1.2316073e-02
   1.4555125e+00   1.2316073e-02
   1.4564594e+00   1.2316073e-02
   1.4574064e+00   1.2316073e-02
   1.4583534e+00   1.2316073e-02
   1.4593004e+00   1.2316073e-02
   1.4602474e+00   1.2316073e-02
   1.4611944e+00   1.2316073e-02
   1.4621413e+00   1.2316073e-02
   1.4630883e+00   1.2316073e-02
   1.4640353e+00   1.2316073e-02
   1.4649823e+00   1.2316073e-02
   1.4659293e+00   1.2316073e-02
   1.4668763e+00   1.2316073e-02
   1.4678232e+00   1.2316073e-02
   1.4687702e+00   1.2316073e-02
   1.4697172e+00   1.2316073e-02
   1.4706642e+00   1.2316073e-02
   1.4716112e+00   1.2316073e-02
   1.4725582e+00   1.2316073e-02
   1.4735051e+00   1.2316073e-02
   1.4744521e+00   1.2316073e-02
   1.4753991e+00   1.2316073e-02
   1.4763461e+00   1.2316073e-02
   1.4772931e+00   1.2316073e-02
   1.4782400e+00   1.2316073e-02
   1.4791870e+00   1.2316073e-02
   1.4801340e+00   1.2316073e-02
   1.4810810e+00   1.2316073e-02
   1.4820280e+00   1.2316073e-02
   1.4829750e+00   1.2316073e-02
   1.4839219e+00   1.2316073e-02
   1.4848689e+00   1.2316073e-02
   1.4858159e+00   1.2316073e-02
   1.4867629e+00   1.2316073e-02
   1.4877099e+00   1.2316073e-02
   1.4886569e+00   1.2316073e-02
   1.4896038e+00   1.2316073e-02
   1.4905508e+00   1.2316073e-02
   1.4914978e+00   1.2316073e-02
   1.4924448e+00   1.2316073e-02
   1.4933918e+00   1.2316073e-02
   1.4943388e+00   1.2316073e-02
   1.4952857e+00   1.2316073e-02
   1.4962327e+00   1.2316073e-02
   1.4971797e+00   1.2316073e-02
   1.4981267e+00   1.2316073e-02
   1.4990737e+00   1.2316073e-02
   1.5000207e+00   1.2316073e-02
   1.5009676e+00   1.2316073e-02
   1.5019146e+00   1.2316073e-02
   1.5028616e+00   1.2316073e-02
   1.5038086e+00   1.2316073e-02
   1.5047556e+00   1.2316073e-02
   1.5057025e+00   1.2316073e-02
   1.5066495e+00   1.2316073e-02
   1.5075965e+00   1.2316073e-02
   1.5085435e+00   1.2316073e-02
   1.5094905e+00   1.2316073e-02
   1.5104375e+00   1.2316073e-02
   1.5113844e+00   1.2316073e-02
   1.5123314e+00   1.2316073e-02
   1.5132784e+00   1.2316073e-02
   1.5142254e+00   1.2316073e-02
   1.5151724e+00   1.2316073e-02
   1.5161194e+00   1.2316073e-02
   1.5170663e+00   1.2316073e-02
   1.5180133e+00   1.2316073e-02
   1.5189603e+00   1.2316073e-02
   1.5199073e+00   1.2316073e-02
   1.5208543e+00   1.2316073e-02
   1.5218013e+00   1.2316073e-02
   1.5227482e+00   1.2316073e-02
   1.5236952e+00   1.2316073e-02
   1.5246422e+00   1.2316073e-02
   1.5255892e+00   1.2316073e-02
   1.5265362e+00   1.2316073e-02
   1.5274831e+00   1.2316073e-02
   1.5284301e+00   1.2316073e-02
   1.5293771e+00   1.2316073e-02
   1.5303241e+00   1.2316073e-02
   1.5312711e+00   1.2316073e-02
   1.5322181e+00   1.2316073e-02
   1.5331650e+00   1.2316073e-02
   1.5341120e+00   1.2316073e-02
   1.5350590e+00   1.2316073e-02
   1.5360060e+00   1.2316073e-02
   1.5369530e+00   1.2316073e-02
   1.5379000e+00   1.2316073e-02
   1.5388469e+00   1.2316073e-02
   1.5397939e+00   1.2316073e-02
   1.5407409e+00   1.2316073e-02
   1.5416879e+00   1.2316073e-02
   1.5426349e+00   1.2316073e-02
   1.5435819e+00   1.2316073e-02
   1.5445288e+00   1.2316073e-02
   1.5454758e+00   1.2316073e-02
   1.5464228e+00   1.2316073e-02
   1.5473698e+00   1.2316073e-02
   1.5483168e+00   1.2316073e-02
   1.5492638e+00   1.2316073e-02
   1.5502107e+00   1.2316073e-02
   1.5511577e+00   1.2316073e-02
   1.5521047e+00   1.2316073e-02
   1.5530517e+00   1.2316073e-02
   1.5539987e+00   1.2316073e-02
   1.5549456e+00   1.2316073e-02
   1.5558926e+00   1.2316073e-02
   1.5568396e+00   1.2316073e-02
   1.5577866e+00   1.2316073e-02
   1.5587336e+00   1.2316073e-02
   1.5596806e+00   1.2316073e-02
   1.5606275e+00   1.2316073e-02
   1.5615745e+00   1.2316073e-02
   1.5625215e+00   1.2316073e-02
   1.5634685e+00   1.2316073e-02
   1.5644155e+00   1.2316073e-02
   1.5653625e+00   1.2316073e-02
   1.5663094e+00   1.2316073e-02
   1.5672564e+00   1.2316073e-02
   1.5682034e+00   1.2316073e-02
   1.5691504e+00   1.2316073e-02
   1.5700974e+00   1.2316073e-02
   1.5710444e+00   1.2316073e-02
   1.5719913e+00   1.2316073e-02
   1.5729383e+00   1.2316073e-02
   1.5738853e+00   1.2316073e-02
   1.5748323e+00   1.2316073e-02
   1.5757793e+00   1.2316073e-02
   1.5767263e+00   1.2316073e-02
   1.5776732e+00   1.2316073e-02
   1.5786202e+00   1.2316073e-02
   1.5795672e+00   1.2316073e-02
   1.5805142e+00   1.2316073e-02
   1.5814612e+00   1.2316073e-02
   1.5824081e+00   1.2316073e-02
   1.5833551e+00   1.2316073e-02
   1.5843021e+00   1.2316073e-02
   1.5852491e+00   1.2316073e-02
   1.5861961e+00   1.2316073e-02
   1.5871431e+00   1.2316073e-02
   1.5880900e+00   1.2316073e-02
   1.5890370e+00   1.2316073e-02
   1.5899840e+00   1.2316073e-02
   1.5909310e+00   1.2316073e-02
   1.5918780e+00   1.2316073e-02
   1.5928250e+00   1.2316073e-02
   1.5937719e+00   1.2316073e-02
   1.5947189e+00   1.2316073e-02
   1.5956659e+00   1.2316073e-02
   1.5966129e+00   1.2316073e-02
   1.5975599e+00   1.2316073e-02
   1.5985069e+00   1.2316073e-02
   1.5994538e+00   1.2316073e-02
   1.6004008e+00   1.2316073e-02
   1.6013478e+00   1.2316073e-02
   1.6022948e+00   1.2316073e-02
   1.6032418e+00   1.2316073e-02
   1.6041888e+00   1.2316073e-02
   1.6051357e+00   1.2316073e-02
   1.6060827e+00   1.2316073e-02
   1.6070297e+00   1.2316073e-02
   1.6079767e+00   1.2316073e-02
   1.6089237e+00   1.2316073e-02
   1.6098706e+00   1.2316073e-02
   1.6108176e+00   1.2316073e-02
   1.6117646e+00   1.2316073e-02
   1.6127116e+00   1.2316073e-02
   1.6136586e+00   1.2316073e-02
   1.6146056e+00   1.2316073e-02
   1.6155525e+00   1.2316073e-02
   1.6164995e+00   1.2316073e-02
   1.6174465e+00   1.2316073e-02
   1.6183935e+00   1.2316073e-02
   1.6193405e+00   1.2316073e-02
   1.6202875e+00   1.2316073e-02
   1.6212344e+00   1.2316073e-02
   1.6221814e+00   1.2316073e-02
   1.6231284e+00   1.2316073e-02
   1.6240754e+00   1.2316073e-02
   1.6250224e+00   1.2316073e-02
   1.6259694e+00   1.2316073e-02
   1.6269163e+00   1.2316073e-02
   1.6278633e+00   1.2316073e-02
   1.6288103e+00   1.2316073e-02
   1.6297573e+00   1.2316073e-02
   1.6307043e+00   1.2316073e-02
   1.6316513e+00   1.2316073e-02
   1.6325982e+00   1.2316073e-02
   1.6335452e+00   1.2316073e-02
   1.6344922e+00   1.2316073e-02
   1.6354392e+00   1.2316073e-02
   1.6363862e+00   1.2316073e-02
   1.6373331e+00   1.2316073e-02
   1.6382801e+00   1.2316073e-02
   1.6392271e+00   1.2316073e-02
   1.6401741e+00   1.2316073e-02
   1.6411211e+00   1.2316073e-02
   1.6420681e+00   1.2316073e-02
   1.6430150e+00   1.2316073e-02
   1.6439620e+00   1.2316073e-02
   1.6449090e+00   1.2316073e-02
   1.6458560e+00   1.2316073e-02
   1.6468030e+00   1.2316073e-02
   1.6477500e+00   1.2316073e-02
   1.6486969e+00   1.2316073e-02
   1.6496439e+00   1.2316073e-02
   1.6505909e+00   1.2316073e-02
   1.6515379e+00   1.2316073e-02
   1.6524849e+00   1.2316073e-02
   1.6534319e+00   1.2316073e-02
   1.6543788e+00   1.2316073e-02
   1.6553258e+00   1.2316073e-02
   1.6562728e+00   1.2316073e-02
   1.6572198e+00   1.2316073e-02
   1.6581668e+00   1.2316073e-02
   1.6591137e+00   1.2316073e-02
   1.6600607e+00   1.2316073e-02
   1.6610077e+00   1.2316073e-02
   1.6619547e+00   1.2316073e-02
   1.6629017e+00   1.2316073e-02
   1.6638487e+00   1.2316073e-02
   1.6647956e+00   1.2316073e-02
   1.6657426e+00   1.2316073e-02
   1.6666896e+00   1.2316073e-02
   1.6676366e+00   1.2316073e-02
   1.6685836e+00   1.2316073e-02
   1.6695306e+00   1.2316073e-02
   1.6704775e+00   1.2316073e-02
   1.6714245e+00   1.2316073e-02
   1.6723715e+00   1.2316073e-02
   1.6733185e+00   1.2316073e-02
   1.6742655e+00   1.2316073e-02
   1.6752125e+00   1.2316073e-02
   1.6761594e+00   1.2316073e-02
   1.6771064e+00   1.2316073e-02
   1.6780534e+00   1.2316073e-02
   1.6790004e+00   1.2316073e-02
   1.6799474e+00   1.2316073e-02
   1.6808944e+00   1.2316073e-02
   1.6818413e+00   1.2316073e-02
   1.6827883e+00   1.2316073e-02
   1.6837353e+00   1.2316073e-02
   1.6846823e+00   1.2316073e-02
   1.6856293e+00   1.2316073e-02
   1.6865762e+00   1.2316073e-02
   1.6875232e+00   1.2316073e-02
   1.6884702e+00   1.2316073e-02
   1.6894172e+00   1.2316073e-02
   1.6903642e+00   1.2316073e-02
   1.6913112e+00   1.2316073e-02
   1.6922581e+00   1.2316073e-02
   1.6932051e+00   1.2316073e-02
   1.6941521e+00   1.2316073e-02
   1.6950991e+00   1.2316073e-02
   1.6960461e+00   1.2316073e-02
   1.6969931e+00   1.2316073e-02
   1.6979400e+00   1.2316073e-02
   1.6988870e+00   1.2316073e-02
   1.6998340e+00   1.2316073e-02
   1.7007810e+00   1.2316073e-02
   1.7017280e+00   1.2316073e-02
   1.7026750e+00   1.2316073e-02
   1.7036219e+00   1.2316073e-02
   1.7045689e+00   1.2316073e-02
   1.7055159e+00   1.2316073e-02
   1.7064629e+00   1.2316073e-02
   1.7074099e+00   1.2316073e-02
   1.7083569e+00   1.2316073e-02
   1.7093038e+00   1.2316073e-02
   1.7102508e+00   1.2316073e-02
   1.7111978e+00   1.2316073e-02
   1.7121448e+00   1.2316073e-02
   1.7130918e+00   1.2316073e-02
   1.7140387e+00   1.2316073e-02
   1.7149857e+00   1.2316073e-02
   1.7159327e+00   1.2316073e-02
   1.7168797e+00   1.2316073e-02
   1.7178267e+00   1.2316073e-02
   1.7187737e+00   1.2316073e-02
   1.7197206e+00   1.2316073e-02
   1.7206676e+00   1.2316073e-02
   1.7216146e+00   1.2316073e-02
   1.7225616e+00   1.2316073e-02
   1.7235086e+00   1.2316073e-02
   1.7244556e+00   1.2316073e-02
   1.7254025e+00   1.2316073e-02
   1.7263495e+00   1.2316073e-02
   1.7272965e+00   1.2316073e-02
   1.7282435e+00   1.2316073e-02
   1.7291905e+00   1.2316073e-02
   1.7301375e+00   1.2316073e-02
   1.7310844e+00   1.2316073e-02
   1.7320314e+00   1.2316073e-02
   1.7329784e+00   1.2316073e-02
   1.7339254e+00   1.2316073e-02
   1.7348724e+00   1.2316073e-02
   1.7358194e+00   1.2316073e-02
   1.7367663e+00   1.2316073e-02
   1.7377133e+00   1.2316073e-02
   1.7386603e+00   1.2316073e-02
   1.7396073e+00   1.2316073e-02
   1.7405543e+00   1.2316073e-02
   1.7415012e+00   1.2316073e-02
   1.7424482e+00   1.2316073e-02
   1.7433952e+00   1.2316073e-02
   1.7443422e+00   1.2316073e-02
   1.7452892e+00   1.2316073e-02
   1.7462362e+00   1.2316073e-02
   1.7471831e+00   1.2316073e-02
   1.7481301e+00   1.2316073e-02
   1.7490771e+00   1.2316073e-02
   1.7500241e+00   1.2316073e-02
   1.7509711e+00   1.2316073e-02
   1.7519181e+00   1.2316073e-02
   1.7528650e+00   1.2316073e-02
   1.7538120e+00   1.2316073e-02
   1.7547590e+00   1.2316073e-02
   1.7557060e+00   1.2316073e-02
   1.7566530e+00   1.2316073e-02
   1.7576000e+00   1.2316073e-02
   1.7585469e+00   1.2316073e-02
   1.7594939e+00   1.2316073e-02
   1.7604409e+00   1.2316073e-02
   1.7613879e+00   1.2316073e-02
   1.7623349e+00   1.2316073e-02
   1.7632819e+00   1.2316073e-02
   1.7642288e+00   1.2316073e-02
   1.7651758e+00   1.2316073e-02
   1.7661228e+00   1.2316073e-02
   1.7670698e+00   1.2316073e-02
   1.7680168e+00   1.2316073e-02
   1.7689637e+00   1.2316073e-02
   1.7699107e+00   1.2316073e-02
   1.7708577e+00   1.2316073e-02
   1.7718047e+00   1.2316073e-02
   1.7727517e+00   1.2316073e-02
   1.7736987e+00   1.2316073e-02
   1.7746456e+00   1.2316073e-02
   1.7755926e+00   1.2316073e-02
   1.7765396e+00   1.2316073e-02
   1.7774866e+00   1.2316073e-02
   1.7784336e+00   1.2316073e-02
   1.7793806e+00   1.2316073e-02
   1.7803275e+00   1.2316073e-02
   1.7812745e+00   1.2316073e-02
   1.7822215e+00   1.2316073e-02
   1.7831685e+00   1.2316073e-02
   1.7841155e+00   1.2316073e-02
   1.7850625e+00   1.2316073e-02
   1.7860094e+00   1.2316073e-02
   1.7869564e+00   1.2316073e-02
   1.7879034e+00   1.2316073e-02
   1.7888504e+00   1.2316073e-02
   1.7897974e+00   1.2316073e-02
   1.7907443e+00   1.2316073e-02
   1.7916913e+00   1.2316073e-02
   1.7926383e+00   1.2316073e-02
   1.7935853e+00   1.2316073e-02
   1.7945323e+00   1.2316073e-02
   1.7954793e+00   1.2316073e-02
   1.7964262e+00   1.2316073e-02
   1.7973732e+00   1.2316073e-02
   1.7983202e+00   1.2316073e-02
   1.7992672e+00   1.2316073e-02
   1.8002142e+00   1.2316073e-02
   1.8011612e+00   1.2316073e-02
   1.8021081e+00   1.2316073e-02
   1.8030551e+00   1.2316073e-02
   1.8040021e+00   1.2316073e-02
   1.8049491e+00   1.2316073e-02
   1.8058961e+00   1.2316073e-02
   1.8068431e+00   1.2316073e-02
   1.8077900e+00   1.2316073e-02
   1.8087370e+00   1.2316073e-02
   1.8096840e+00   1.2316073e-02
   1.8106310e+00   1.2316073e-02
   1.8115780e+00   1.2316073e-02
   1.8125250e+00   1.2316073e-02
   1.8134719e+00   1.2316073e-02
   1.8144189e+00   1.2316073e-02
   1.8153659e+00   1.2316073e-02
   1.8163129e+00   1.2316073e-02
   1.8172599e+00   1.2316073e-02
   1.8182068e+00   1.2316073e-02
   1.8191538e+00   1.2316073e-02
   1.8201008e+00   1.2316073e-02
   1.8210478e+00   1.2316073e-02
   1.8219948e+00   1.2316073e-02
   1.8229418e+00   1.2316073e-02
   1.8238887e+00   1.2316073e-02
   1.8248357e+00   1.2316073e-02
   1.8257827e+00   1.2316073e-02
   1.8267297e+00   1.2316073e-02
   1.8276767e+00   1.2316073e-02
   1.8286237e+00   1.2316073e-02
   1.8295706e+00   1.2316073e-02
   1.8305176e+00   1.2316073e-02
   1.8314646e+00   1.2316073e-02
   1.8324116e+00   1.2316073e-02
   1.8333586e+00   1.2316073e-02
   1.8343056e+00   1.2316073e-02
   1.8352525e+00   1.2316073e-02
   1.8361995e+00   1.2316073e-02
   1.8371465e+00   1.2316073e-02
   1.8380935e+00   1.2316073e-02
   1.8390405e+00   1.2316073e-02
   1.8399875e+00   1.2316073e-02
   1.8409344e+00   1.2316073e-02
   1.8418814e+00   1.2316073e-02
   1.8428284e+00   1.2316073e-02
   1.8437754e+00   1.2316073e-02
   1.8447224e+00   1.2316073e-02
   1.8456693e+00   1.2316073e-02
   1.8466163e+00   1.2316073e-02
   1.8475633e+00   1.2316073e-02
   1.8485103e+00   1.2316073e-02
   1.8494573e+00   1.2316073e-02
   1.8504043e+00   1.2316073e-02
   1.8513512e+00   1.2316073e-02
   1.8522982e+00   1.2316073e-02
   1.8532452e+00   1.2316073e-02
   1.8541922e+00   1.2316073e-02
   1.8551392e+00   1.2316073e-02
   1.8560862e+00   1.2316073e-02
   1.8570331e+00   1.2316073e-02
   1.8579801e+00   1.2316073e-02
   1.8589271e+00   1.2316073e-02
   1.8598741e+00   1.2316073e-02
   1.8608211e+00   1.2316073e-02
   1.8617681e+00   1.2316073e-02
   1.8627150e+00   1.2316073e-02
   1.8636620e+00   1.2316073e-02
   1.8646090e+00   1.2316073e-02
   1.8655560e+00   1.2316073e-02
   1.8665030e+00   1.2316073e-02
   1.8674500e+00   1.2316073e-02
   1.8683969e+00   1.2316073e-02
   1.8693439e+00   1.2316073e-02
   1.8702909e+00   1.2316073e-02
   1.8712379e+00   1.2316073e-02
   1.8721849e+00   1.2316073e-02
   1.8731318e+00   1.2316073e-02
   1.8740788e+00   1.2316073e-02
   1.8750258e+00   1.2316073e-02
   1.8759728e+00   1.2316073e-02
   1.8769198e+00   1.2316073e-02
   1.8778668e+00   1.2316073e-02
   1.8788137e+00   1.2316073e-02
   1.8797607e+00   1.2316073e-02
   1.8807077e+00   1.2316073e-02
   1.8816547e+00   1.2316073e-02
   1.8826017e+00   1.2316073e-02
   1.8835487e+00   1.2316073e-02
   1.8844956e+00   1.2316073e-02
   1.8854426e+00   1.2316073e-02
   1.8863896e+00   1.2316073e-02
   1.8873366e+00   1.2316073e-02
   1.8882836e+00   1.2316073e-02
   1.8892306e+00   1.2316073e-02
   1.8901775e+00   1.2316073e-02
   1.8911245e+00   1.2316073e-02
   1.8920715e+00   1.2316073e-02
   1.8930185e+00   1.2316073e-02


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Griewank_PSO.txt <==
   0.0000000e+00   1.3393753e+01
   5.9430552e-03   9.4259217e+00
   1.1886110e-02   7.0635769e+00
   1.7829165e-02   6.0602190e+00
   2.3772221e-02   4.7567637e+00
   2.9715276e-02   4.2691748e+00
   3.5658331e-02   3.6074681e+00
   4.1601386e-02   3.0670644e+00
   4.7544441e-02   2.6798072e+00
   5.3487496e-02   2.3848882e+00
   5.9430552e-02   2.0914766e+00
   6.5373607e-02   1.8805532e+00
   7.1316662e-02   1.7301983e+00
   7.7259717e-02   1.5695556e+00
   8.3202772e-02   1.4507632e+00
   8.9145827e-02   1.3502563e+00
   9.5088883e-02   1.2838250e+00
   1.0103194e-01   1.2258297e+00
   1.0697499e-01   1.1707705e+00
   1.1291805e-01   1.1403216e+00
   1.1886110e-01   1.1087121e+00
   1.2480416e-01   1.0838347e+00
   1.3074721e-01   1.0676811e+00
   1.3669027e-01   1.0510942e+00
   1.4263332e-01   1.0402345e+00
   1.4857638e-01   1.0303723e+00
   1.5451943e-01   1.0201362e+00
   1.6046249e-01   9.9497638e-01
   1.6640554e-01   9.6061083e-01
   1.7234860e-01   9.0509945e-01
   1.7829165e-01   8.4346307e-01
   1.8423471e-01   7.7347910e-01
   1.9017777e-01   6.9259683e-01
   1.9612082e-01   6.1097224e-01
   2.0206388e-01   5.4057688e-01
   2.0800693e-01   4.6921340e-01
   2.1394999e-01   4.0775512e-01
   2.1989304e-01   3.4521851e-01
   2.2583610e-01   2.8948797e-01
   2.3177915e-01   2.3502118e-01
   2.3772221e-01   2.0387432e-01
   2.4366526e-01   1.6027519e-01
   2.4960832e-01   1.3154953e-01
   2.5555137e-01   1.0834406e-01
   2.6149443e-01   9.0207333e-02
   2.6743748e-01   7.7970496e-02
   2.7338054e-01   6.2035406e-02
   2.7932359e-01   5.1318268e-02
   2.8526665e-01   4.2089239e-02
   2.9120970e-01   3.5052895e-02
   2.9715276e-01   3.0697153e-02
   3.0309581e-01   2.7181132e-02
   3.0903887e-01   2.3681626e-02
   3.1498192e-01   2.0913782e-02
   3.2092498e-01   1.7977908e-02
   3.2686803e-01   1.5463871e-02
   3.3281109e-01   1.4265595e-02
   3.3875414e-01   1.3504797e-02
   3.4469720e-01   1.2811119e-02
   3.5064025e-01   1.2040251e-02
   3.5658331e-01   1.1507424e-02
   3.6252636e-01   1.0999264e-02
   3.6846942e-01   1.0673207e-02
   3.7441248e-01   1.0404202e-02
   3.8035553e-01   1.0292547e-02
   3.8629859e-01   1.0164663e-02
   3.9224164e-01   1.0131039e-02
   3.9818470e-01   1.0074420e-02
   4.0412775e-01   1.0030985e-02
   4.1007081e-01   9.9859413e-03
   4.1601386e-01   9.9642369e-03
   4.2195692e-01   9.9415272e-03
   4.2789997e-01   9.9268007e-03
   4.3384303e-01   9.9154042e-03
   4.3978608e-01   9.9039150e-03
   4.4572914e-01   9.8938892e-03
   4.5167219e-01   9.8826087e-03
   4.5761525e-01   9.8770175e-03
   4.6355830e-01   9.8729256e-03
   4.6950136e-01   9.8699842e-03
   4.7544441e-01   9.8666473e-03
   4.8138747e-01   9.8647230e-03
   4.8733052e-01   9.8620296e-03
   4.9327358e-01   9.8611479e-03
   4.9921663e-01   9.8603598e-03
   5.0515969e-01   9.8596981e-03
   5.1110274e-01   9.8591792e-03
   5.1704580e-01   9.8588736e-03
   5.2298885e-01   9.8583574e-03
   5.2893191e-01   9.8582210e-03
   5.3487496e-01   9.8580203e-03
   5.4081802e-01   9.8579316e-03
   5.4676107e-01   9.8577260e-03
   5.5270413e-01   9.8576136e-03
   5.5864719e-01   9.8575703e-03
   5.6459024e-01   9.8574614e-03
   5.7053330e-01   9.8574114e-03
   5.7647635e-01   9.8573656e-03
   5.8241941e-01   9.8573438e-03
   5.8836246e-01   9.8573283e-03
   5.9430552e-01   9.8573202e-03
   6.0024857e-01   9.8573156e-03
   6.0619163e-01   9.8573126e-03
   6.1213468e-01   9.8573040e-03
   6.1807774e-01   9.8572996e-03
   6.2402079e-01   9.8572973e-03
   6.2996385e-01   9.8572950e-03
   6.3590690e-01   9.8572930e-03
   6.4184996e-01   9.8572903e-03
   6.4779301e-01   9.8572897e-03
   6.5373607e-01   9.8572889e-03
   6.5967912e-01   9.8572878e-03
   6.6562218e-01   9.8572871e-03
   6.7156523e-01   9.8572866e-03
   6.7750829e-01   9.8572862e-03
   6.8345134e-01   9.8572858e-03
   6.8939440e-01   9.8572856e-03
   6.9533745e-01   9.8572853e-03
   7.0128051e-01   9.8572851e-03
   7.0722356e-01   9.8572850e-03
   7.1316662e-01   9.8572849e-03
   7.1910967e-01   9.8572848e-03
   7.2505273e-01   9.8572848e-03
   7.3099578e-01   9.8572847e-03
   7.3693884e-01   9.8572847e-03
   7.4288190e-01   9.8572847e-03
   7.4882495e-01   8.6267122e-03
   7.5476801e-01   8.6267075e-03
   7.6071106e-01   8.6267026e-03
   7.6665412e-01   8.6266973e-03
   7.7259717e-01   8.6266919e-03
   7.7854023e-01   8.6266879e-03
   7.8448328e-01   8.6266866e-03
   7.9042634e-01   8.6266861e-03
   7.9636939e-01   8.6266857e-03
   8.0231245e-01   8.6266849e-03
   8.0825550e-01   8.6266845e-03
   8.1419856e-01   8.6266842e-03
   8.2014161e-01   8.6266837e-03
   8.2608467e-01   8.6266830e-03
   8.3202772e-01   8.6266816e-03
   8.3797078e-01   8.6266810e-03
   8.4391383e-01   8.6266800e-03
   8.4985689e-01   8.6266788e-03
   8.5579994e-01   8.6266772e-03
   8.6174300e-01   8.6266755e-03
   8.6768605e-01   8.6266736e-03
   8.7362911e-01   8.6266717e-03
   8.7957216e-01   8.6266695e-03
   8.8551522e-01   8.6266671e-03
   8.9145827e-01   8.6266651e-03
   8.9740133e-01   8.6266641e-03
   9.0334438e-01   8.6266639e-03
   9.0928744e-01   8.6266638e-03
   9.1523049e-01   8.6266637e-03
   9.2117355e-01   8.6266637e-03
   9.2711661e-01   8.6266637e-03
   9.3305966e-01   8.6266636e-03
   9.3900272e-01   8.6266636e-03
   9.4494577e-01   8.6266636e-03
   9.5088883e-01   8.6266635e-03
   9.5683188e-01   8.6266635e-03
   9.6277494e-01   8.6266635e-03
   9.6871799e-01   8.6266635e-03
   9.7466105e-01   8.6266635e-03
   9.8060410e-01   8.6266634e-03
   9.8654716e-01   8.6266634e-03
   9.9249021e-01   8.6266634e-03
   9.9843327e-01   8.6266634e-03
   1.0043763e+00   8.6266634e-03
   1.0103194e+00   8.6266634e-03
   1.0162624e+00   8.6266633e-03
   1.0222055e+00   7.3960413e-03
   1.0281485e+00   7.3960413e-03
   1.0340916e+00   7.3960413e-03
   1.0400347e+00   7.3960411e-03
   1.0459777e+00   7.3960410e-03
   1.0519208e+00   7.3960410e-03
   1.0578638e+00   7.3960409e-03
   1.0638069e+00   7.3960409e-03
   1.0697499e+00   7.3960409e-03
   1.0756930e+00   7.3960408e-03
   1.0816360e+00   7.3960408e-03
   1.0875791e+00   7.3960408e-03
   1.0935221e+00   7.3960407e-03
   1.0994652e+00   7.3960407e-03
   1.1054083e+00   7.3960407e-03
   1.1113513e+00   7.3960407e-03
   1.1172944e+00   7.3960407e-03
   1.1232374e+00   7.3960407e-03
   1.1291805e+00   7.3960407e-03
   1.1351235e+00   7.3960406e-03
   1.1410666e+00   7.3960406e-03
   1.1470096e+00   7.3960406e-03
   1.1529527e+00   7.3960406e-03
   1.1588958e+00   7.3960406e-03
   1.1648388e+00   7.3960406e-03
   1.1707819e+00   7.3960406e-03
   1.1767249e+00   7.3960406e-03
   1.1826680e+00   7.3960406e-03
   1.1886110e+00   7.3960406e-03
   1.1945541e+00   7.3960406e-03
   1.2004971e+00   7.3960406e-03
   1.2064402e+00   7.3960406e-03
   1.2123833e+00   7.3960406e-03
   1.2183263e+00   7.3960406e-03
   1.2242694e+00   7.3960406e-03
   1.2302124e+00   7.3960406e-03
   1.2361555e+00   7.3960406e-03
   1.2420985e+00   7.3960406e-03
   1.2480416e+00   7.3960405e-03
   1.2539846e+00   7.3960405e-03
   1.2599277e+00   7.3960405e-03
   1.2658707e+00   7.3960405e-03
   1.2718138e+00   7.3960405e-03
   1.2777569e+00   7.3960405e-03
   1.2836999e+00   7.3960405e-03
   1.2896430e+00   7.3960405e-03
   1.2955860e+00   7.3960405e-03
   1.3015291e+00   7.3960405e-03
   1.3074721e+00   7.3960405e-03
   1.3134152e+00   7.3960405e-03
   1.3193582e+00   7.3960405e-03
   1.3253013e+00   7.3960405e-03
   1.3312444e+00   7.3960405e-03
   1.3371874e+00   7.3960405e-03
   1.3431305e+00   7.3960405e-03
   1.3490735e+00   7.3960405e-03
   1.3550166e+00   7.3960405e-03
   1.3609596e+00   7.3960405e-03
   1.3669027e+00   7.3960405e-03
   1.3728457e+00   7.3960405e-03
   1.3787888e+00   7.3960404e-03
   1.3847319e+00   7.3960404e-03
   1.3906749e+00   7.3960404e-03
   1.3966180e+00   7.3960404e-03
   1.4025610e+00   7.3960404e-03
   1.4085041e+00   7.3960404e-03
   1.4144471e+00   7.3960404e-03
   1.4203902e+00   7.3960404e-03
   1.4263332e+00   7.3960404e-03
   1.4322763e+00   7.3960404e-03
   1.4382193e+00   7.3960404e-03
   1.4441624e+00   7.3960404e-03
   1.4501055e+00   7.3960404e-03
   1.4560485e+00   7.3960404e-03
   1.4619916e+00   7.3960404e-03
   1.4679346e+00   7.3960404e-03
   1.4738777e+00   7.3960404e-03
   1.4798207e+00   7.3960404e-03
   1.4857638e+00   7.3960404e-03
   1.4917068e+00   7.3960404e-03
   1.4976499e+00   7.3960404e-03
   1.5035930e+00   7.3960404e-03
   1.5095360e+00   7.3960404e-03
   1.5154791e+00   7.3960404e-03
   1.5214221e+00   7.3960404e-03
   1.5273652e+00   7.3960404e-03
   1.5333082e+00   7.3960404e-03
   1.5392513e+00   7.3960404e-03
   1.5451943e+00   7.3960404e-03
   1.5511374e+00   7.3960404e-03
   1.5570805e+00   7.3960404e-03
   1.5630235e+00   7.3960404e-03
   1.5689666e+00   7.3960404e-03
   1.5749096e+00   7.3960404e-03
   1.5808527e+00   7.3960404e-03
   1.5867957e+00   7.3960404e-03
   1.5927388e+00   7.3960404e-03
   1.5986818e+00   7.3960404e-03
   1.6046249e+00   7.3960404e-03
   1.6105679e+00   7.3960404e-03
   1.6165110e+00   7.3960404e-03
   1.6224541e+00   7.3960404e-03
   1.6283971e+00   7.3960404e-03
   1.6343402e+00   7.3960404e-03
   1.6402832e+00   7.3960404e-03
   1.6462263e+00   7.3960404e-03
   1.6521693e+00   7.3960404e-03
   1.6581124e+00   7.3960404e-03
   1.6640554e+00   7.3960404e-03
   1.6699985e+00   7.3960404e-03
   1.6759416e+00   7.3960404e-03
   1.6818846e+00   7.3960404e-03
   1.6878277e+00   7.3960404e-03
   1.6937707e+00   7.3960404e-03
   1.6997138e+00   7.3960404e-03
   1.7056568e+00   7.3960404e-03
   1.7115999e+00   7.3960404e-03
   1.7175429e+00   7.3960404e-03
   1.7234860e+00   7.3960404e-03
   1.7294291e+00   7.3960404e-03
   1.7353721e+00   7.3960404e-03
   1.7413152e+00   7.3960404e-03
   1.7472582e+00   7.3960404e-03
   1.7532013e+00   7.3960404e-03
   1.7591443e+00   7.3960404e-03
   1.7650874e+00   7.3960404e-03
   1.7710304e+00   7.3960404e-03
   1.7769735e+00   7.3960404e-03
   1.7829165e+00   7.3960404e-03
   1.7888596e+00   7.3960404e-03
   1.7948027e+00   7.3960404e-03
   1.8007457e+00   7.3960404e-03
   1.8066888e+00   7.3960404e-03
   1.8126318e+00   7.3960404e-03
   1.8185749e+00   7.3960404e-03
   1.8245179e+00   7.3960404e-03
   1.8304610e+00   7.3960404e-03
   1.8364040e+00   7.3960404e-03
   1.8423471e+00   7.3960404e-03
   1.8482902e+00   7.3960404e-03
   1.8542332e+00   7.3960404e-03
   1.8601763e+00   7.3960404e-03
   1.8661193e+00   7.3960404e-03
   1.8720624e+00   7.3960404e-03
   1.8780054e+00   7.3960404e-03
   1.8839485e+00   7.3960404e-03
   1.8898915e+00   7.3960404e-03
   1.8958346e+00   7.3960404e-03
   1.9017777e+00   7.3960404e-03
   1.9077207e+00   7.3960404e-03
   1.9136638e+00   7.3960404e-03
   1.9196068e+00   7.3960404e-03
   1.9255499e+00   7.3960404e-03
   1.9314929e+00   7.3960404e-03
   1.9374360e+00   7.3960404e-03
   1.9433790e+00   7.3960404e-03
   1.9493221e+00   7.3960404e-03
   1.9552651e+00   7.3960404e-03
   1.9612082e+00   7.3960404e-03
   1.9671513e+00   7.3960404e-03
   1.9730943e+00   7.3960404e-03
   1.9790374e+00   7.3960404e-03
   1.9849804e+00   7.3960404e-03
   1.9909235e+00   7.3960404e-03
   1.9968665e+00   7.3960404e-03
   2.0028096e+00   7.3960404e-03
   2.0087526e+00   7.3960404e-03
   2.0146957e+00   7.3960404e-03
   2.0206388e+00   7.3960404e-03
   2.0265818e+00   7.3960404e-03
   2.0325249e+00   7.3960404e-03
   2.0384679e+00   7.3960404e-03
   2.0444110e+00   7.3960404e-03
   2.0503540e+00   7.3960404e-03
   2.0562971e+00   7.3960404e-03
   2.0622401e+00   7.3960404e-03
   2.0681832e+00   7.3960404e-03
   2.0741263e+00   7.3960404e-03
   2.0800693e+00   7.3960404e-03
   2.0860124e+00   7.3960404e-03
   2.0919554e+00   7.3960404e-03
   2.0978985e+00   7.3960404e-03
   2.1038415e+00   7.3960404e-03
   2.1097846e+00   7.3960404e-03
   2.1157276e+00   7.3960404e-03
   2.1216707e+00   7.3960404e-03
   2.1276137e+00   7.3960404e-03
   2.1335568e+00   7.3960404e-03
   2.1394999e+00   7.3960404e-03
   2.1454429e+00   7.3960404e-03
   2.1513860e+00   7.3960404e-03
   2.1573290e+00   7.3960404e-03
   2.1632721e+00   7.3960404e-03
   2.1692151e+00   7.3960404e-03
   2.1751582e+00   7.3960404e-03
   2.1811012e+00   7.3960404e-03
   2.1870443e+00   7.3960404e-03
   2.1929874e+00   7.3960404e-03
   2.1989304e+00   7.3960404e-03
   2.2048735e+00   7.3960404e-03
   2.2108165e+00   7.3960404e-03
   2.2167596e+00   7.3960404e-03
   2.2227026e+00   7.3960404e-03
   2.2286457e+00   7.3960404e-03
   2.2345887e+00   7.3960404e-03
   2.2405318e+00   7.3960404e-03
   2.2464749e+00   7.3960404e-03
   2.2524179e+00   7.3960404e-03
   2.2583610e+00   7.3960404e-03
   2.2643040e+00   7.3960404e-03
   2.2702471e+00   7.3960404e-03
   2.2761901e+00   7.3960404e-03
   2.2821332e+00   7.3960404e-03
   2.2880762e+00   7.3960404e-03
   2.2940193e+00   7.3960404e-03
   2.2999623e+00   7.3960404e-03
   2.3059054e+00   7.3960404e-03
   2.3118485e+00   7.3960404e-03
   2.3177915e+00   7.3960404e-03
   2.3237346e+00   7.3960404e-03
   2.3296776e+00   7.3960404e-03
   2.3356207e+00   7.3960404e-03
   2.3415637e+00   7.3960404e-03
   2.3475068e+00   7.3960404e-03
   2.3534498e+00   7.3960404e-03
   2.3593929e+00   7.3960404e-03
   2.3653360e+00   7.3960404e-03
   2.3712790e+00   7.3960404e-03
   2.3772221e+00   7.3960404e-03
   2.3831651e+00   7.3960404e-03
   2.3891082e+00   7.3960404e-03
   2.3950512e+00   7.3960404e-03
   2.4009943e+00   7.3960404e-03
   2.4069373e+00   7.3960404e-03
   2.4128804e+00   7.3960404e-03
   2.4188235e+00   7.3960404e-03
   2.4247665e+00   7.3960404e-03
   2.4307096e+00   7.3960404e-03
   2.4366526e+00   7.3960404e-03
   2.4425957e+00   7.3960404e-03
   2.4485387e+00   7.3960404e-03
   2.4544818e+00   7.3960404e-03
   2.4604248e+00   7.3960404e-03
   2.4663679e+00   7.3960404e-03
   2.4723109e+00   7.3960404e-03
   2.4782540e+00   7.3960404e-03
   2.4841971e+00   7.3960404e-03
   2.4901401e+00   7.3960404e-03
   2.4960832e+00   7.3960404e-03
   2.5020262e+00   7.3960404e-03
   2.5079693e+00   7.3960404e-03
   2.5139123e+00   7.3960404e-03
   2.5198554e+00   7.3960404e-03
   2.5257984e+00   7.3960403e-03
   2.5317415e+00   7.3960403e-03
   2.5376846e+00   7.3960403e-03
   2.5436276e+00   7.3960403e-03
   2.5495707e+00   7.3960403e-03
   2.5555137e+00   7.3960403e-03
   2.5614568e+00   7.3960403e-03
   2.5673998e+00   7.3960403e-03
   2.5733429e+00   7.3960403e-03
   2.5792859e+00   7.3960403e-03
   2.5852290e+00   7.3960403e-03
   2.5911720e+00   7.3960403e-03
   2.5971151e+00   7.3960403e-03
   2.6030582e+00   7.3960403e-03
   2.6090012e+00   7.3960403e-03
   2.6149443e+00   7.3960403e-03
   2.6208873e+00   7.3960403e-03
   2.6268304e+00   7.3960403e-03
   2.6327734e+00   7.3960403e-03
   2.6387165e+00   7.3960403e-03
   2.6446595e+00   7.3960403e-03
   2.6506026e+00   7.3960403e-03
   2.6565457e+00   7.3960403e-03
   2.6624887e+00   7.3960403e-03
   2.6684318e+00   7.3960403e-03
   2.6743748e+00   7.3960403e-03
   2.6803179e+00   7.3960403e-03
   2.6862609e+00   7.3960403e-03
   2.6922040e+00   7.3960403e-03
   2.6981470e+00   7.3960403e-03
   2.7040901e+00   7.3960403e-03
   2.7100332e+00   7.3960403e-03
   2.7159762e+00   7.3960403e-03
   2.7219193e+00   7.3960403e-03
   2.7278623e+00   7.3960403e-03
   2.7338054e+00   7.3960403e-03
   2.7397484e+00   7.3960403e-03
   2.7456915e+00   7.3960403e-03
   2.7516345e+00   7.3960403e-03
   2.7575776e+00   7.3960403e-03
   2.7635206e+00   7.3960403e-03
   2.7694637e+00   7.3960403e-03
   2.7754068e+00   7.3960403e-03
   2.7813498e+00   7.3960403e-03
   2.7872929e+00   7.3960403e-03
   2.7932359e+00   7.3960403e-03
   2.7991790e+00   7.3960403e-03
   2.8051220e+00   7.3960403e-03
   2.8110651e+00   7.3960403e-03
   2.8170081e+00   7.3960403e-03
   2.8229512e+00   7.3960403e-03
   2.8288943e+00   7.3960403e-03
   2.8348373e+00   7.3960403e-03
   2.8407804e+00   7.3960403e-03
   2.8467234e+00   7.3960403e-03
   2.8526665e+00   7.3960403e-03
   2.8586095e+00   7.3960403e-03
   2.8645526e+00   7.3960403e-03
   2.8704956e+00   7.3960403e-03
   2.8764387e+00   7.3960403e-03
   2.8823818e+00   7.3960403e-03
   2.8883248e+00   7.3960403e-03
   2.8942679e+00   7.3960403e-03
   2.9002109e+00   7.3960403e-03
   2.9061540e+00   7.3960403e-03
   2.9120970e+00   7.3960403e-03
   2.9180401e+00   7.3960403e-03
   2.9239831e+00   7.3960403e-03
   2.9299262e+00   7.3960403e-03
   2.9358692e+00   7.3960403e-03
   2.9418123e+00   7.3960403e-03
   2.9477554e+00   7.3960403e-03
   2.9536984e+00   7.3960403e-03
   2.9596415e+00   7.3960403e-03
   2.9655845e+00   7.3960403e-03


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Mishra1_CR.txt <==
   0.0000000e+00   9.3856054e+11
   5.5693943e-04   3.8707429e+11
   1.1138789e-03   1.8737487e+11
   1.6708183e-03   1.0575448e+11
   2.2277577e-03   6.5347008e+10
   2.7846972e-03   4.2789966e+10
   3.3416366e-03   2.8660482e+10
   3.8985760e-03   2.4183957e+10
   4.4555155e-03   1.9297099e+10
   5.0124549e-03   1.5825532e+10
   5.5693943e-03   9.4642604e+09
   6.1263338e-03   8.0884533e+09
   6.6832732e-03   6.7849429e+09
   7.2402126e-03   5.4039675e+09
   7.7971521e-03   4.4241025e+09
   8.3540915e-03   3.3976789e+09
   8.9110309e-03   2.5814200e+09
   9.4679704e-03   1.7000859e+09
   1.0024910e-02   1.3689769e+09
   1.0581849e-02   1.1231246e+09
   1.1138789e-02   8.3001916e+08
   1.1695728e-02   5.2190432e+08
   1.2252668e-02   3.5712892e+08
   1.2809607e-02   3.0514224e+08
   1.3366546e-02   2.4965153e+08
   1.3923486e-02   1.6372508e+08
   1.4480425e-02   1.5556206e+08
   1.5037365e-02   1.2078210e+08
   1.5594304e-02   8.5814248e+07
   1.6151244e-02   7.0763071e+07
   1.6708183e-02   6.1019316e+07
   1.7265122e-02   4.7381364e+07
   1.7822062e-02   3.5768109e+07
   1.8379001e-02   2.7468109e+07
   1.8935941e-02   2.3298739e+07
   1.9492880e-02   1.2248028e+07
   2.0049820e-02   7.7576528e+06
   2.0606759e-02   5.3356689e+06
   2.1163698e-02   4.6185074e+06
   2.1720638e-02   3.6058766e+06
   2.2277577e-02   2.5118598e+06
   2.2834517e-02   1.8430945e+06
   2.3391456e-02   1.4117991e+06
   2.3948396e-02   1.0098398e+06
   2.4505335e-02   7.1452369e+05
   2.5062274e-02   5.4648309e+05
   2.5619214e-02   4.0318034e+05
   2.6176153e-02   2.6599531e+05
   2.6733093e-02   1.7822903e+05
   2.7290032e-02   1.5299929e+05
   2.7846972e-02   1.2319000e+05
   2.8403911e-02   9.1722748e+04
   2.8960851e-02   7.0629558e+04
   2.9517790e-02   5.1925298e+04
   3.0074729e-02   4.1041390e+04
   3.0631669e-02   3.2763149e+04
   3.1188608e-02   2.6457626e+04
   3.1745548e-02   2.0125075e+04
   3.2302487e-02   1.8330539e+04
   3.2859427e-02   1.2082175e+04
   3.3416366e-02   1.0421583e+04
   3.3973305e-02   9.0699484e+03
   3.4530245e-02   7.2320588e+03
   3.5087184e-02   6.5165923e+03
   3.5644124e-02   5.0058230e+03
   3.6201063e-02   4.7284079e+03
   3.6758003e-02   4.1389297e+03
   3.7314942e-02   3.4565365e+03
   3.7871881e-02   2.7473123e+03
   3.8428821e-02   2.2024370e+03
   3.8985760e-02   1.9255859e+03
   3.9542700e-02   1.6924286e+03
   4.0099639e-02   1.3221074e+03
   4.0656579e-02   1.1176339e+03
   4.1213518e-02   1.0088287e+03
   4.1770457e-02   8.4257142e+02
   4.2327397e-02   6.3460537e+02
   4.2884336e-02   5.5671729e+02
   4.3441276e-02   4.9320781e+02
   4.3998215e-02   4.2329918e+02
   4.4555155e-02   3.9116896e+02
   4.5112094e-02   3.5662294e+02
   4.5669034e-02   3.0758488e+02
   4.6225973e-02   2.5211298e+02
   4.6782912e-02   2.3709268e+02
   4.7339852e-02   2.1275744e+02
   4.7896791e-02   1.8976520e+02
   4.8453731e-02   1.6992245e+02
   4.9010670e-02   1.4577457e+02
   4.9567610e-02   1.3868134e+02
   5.0124549e-02   1.2625715e+02
   5.0681488e-02   1.1261335e+02
   5.1238428e-02   9.3523176e+01
   5.1795367e-02   8.7432735e+01
   5.2352307e-02   7.6827885e+01
   5.2909246e-02   6.8030027e+01
   5.3466186e-02   6.2683399e+01
   5.4023125e-02   5.7616586e+01
   5.4580064e-02   5.3348658e+01
   5.5137004e-02   4.8353423e+01
   5.5693943e-02   4.5462350e+01
   5.6250883e-02   4.1778277e+01
   5.6807822e-02   3.7123039e+01
   5.7364762e-02   3.4955513e+01
   5.7921701e-02   3.3784868e+01
   5.8478640e-02   3.2196639e+01
   5.9035580e-02   3.0607909e+01
   5.9592519e-02   2.8068740e+01
   6.0149459e-02   2.6125542e+01
   6.0706398e-02   2.3966897e+01
   6.1263338e-02   2.2595601e+01
   6.1820277e-02   2.0262192e+01
   6.2377217e-02   1.9524764e+01
   6.2934156e-02   1.8969646e+01
   6.3491095e-02   1.7762474e+01
   6.4048035e-02   1.6836321e+01
   6.4604974e-02   1.5391703e+01
   6.5161914e-02   1.4644372e+01
   6.5718853e-02   1.4178380e+01
   6.6275793e-02   1.3018018e+01
   6.6832732e-02   1.2752390e+01
   6.7389671e-02   1.2324705e+01
   6.7946611e-02   1.1282469e+01
   6.8503550e-02   1.0960461e+01
   6.9060490e-02   1.0632338e+01
   6.9617429e-02   9.9431131e+00
   7.0174369e-02   9.4882661e+00
   7.0731308e-02   9.2523105e+00
   7.1288247e-02   8.5911780e+00
   7.1845187e-02   8.1643255e+00
   7.2402126e-02   8.0309644e+00
   7.2959066e-02   7.8132766e+00
   7.3516005e-02   7.5578985e+00
   7.4072945e-02   7.1211431e+00
   7.4629884e-02   6.8140347e+00
   7.5186823e-02   6.5307507e+00
   7.5743763e-02   6.1219704e+00
   7.6300702e-02   5.8979545e+00
   7.6857642e-02   5.6267732e+00
   7.7414581e-02   5.4084965e+00
   7.7971521e-02   4.9023217e+00
   7.8528460e-02   4.6528692e+00
   7.9085400e-02   4.5841142e+00
   7.9642339e-02   4.4507324e+00
   8.0199278e-02   4.3269829e+00
   8.0756218e-02   4.0516378e+00
   8.1313157e-02   3.8890336e+00
   8.1870097e-02   3.7929816e+00
   8.2427036e-02   3.6531663e+00
   8.2983976e-02   3.4231637e+00
   8.3540915e-02   3.3079682e+00
   8.4097854e-02   3.1533706e+00
   8.4654794e-02   3.0476220e+00
   8.5211733e-02   2.9668384e+00
   8.5768673e-02   2.8961203e+00
   8.6325612e-02   2.7332910e+00
   8.6882552e-02   2.6166753e+00
   8.7439491e-02   2.5667793e+00
   8.7996430e-02   2.4434971e+00
   8.8553370e-02   2.3571077e+00
   8.9110309e-02   2.2930192e+00
   8.9667249e-02   2.2322155e+00
   9.0224188e-02   2.1614146e+00
   9.0781128e-02   2.0931638e+00
   9.1338067e-02   2.0730442e+00
   9.1895006e-02   1.9902784e+00
   9.2451946e-02   1.9323350e+00
   9.3008885e-02   1.8731675e+00
   9.3565825e-02   1.7792339e+00
   9.4122764e-02   1.7424072e+00
   9.4679704e-02   1.7046947e+00
   9.5236643e-02   1.6511733e+00
   9.5793583e-02   1.6176416e+00
   9.6350522e-02   1.5854854e+00
   9.6907461e-02   1.5389586e+00
   9.7464401e-02   1.4925481e+00
   9.8021340e-02   1.4418997e+00
   9.8578280e-02   1.4260714e+00
   9.9135219e-02   1.3659462e+00
   9.9692159e-02   1.3454760e+00
   1.0024910e-01   1.3257792e+00
   1.0080604e-01   1.2884552e+00
   1.0136298e-01   1.2539929e+00
   1.0191992e-01   1.1988458e+00
   1.0247686e-01   1.1388154e+00
   1.0303380e-01   1.1261632e+00
   1.0359073e-01   1.0715003e+00
   1.0414767e-01   1.0539702e+00
   1.0470461e-01   1.0388450e+00
   1.0526155e-01   1.0119811e+00
   1.0581849e-01   9.6878379e-01
   1.0637543e-01   9.3692438e-01
   1.0693237e-01   9.1859387e-01
   1.0748931e-01   8.9721088e-01
   1.0804625e-01   8.7110084e-01
   1.0860319e-01   8.6748818e-01
   1.0916013e-01   8.3881098e-01
   1.0971707e-01   8.2961658e-01
   1.1027401e-01   8.0986939e-01
   1.1083095e-01   7.8085910e-01
   1.1138789e-01   7.7120969e-01
   1.1194483e-01   7.5198083e-01
   1.1250177e-01   7.4162118e-01
   1.1305870e-01   7.1768744e-01
   1.1361564e-01   6.9147446e-01
   1.1417258e-01   6.7978313e-01
   1.1472952e-01   6.6403522e-01
   1.1528646e-01   6.4401204e-01
   1.1584340e-01   6.1882761e-01
   1.1640034e-01   6.0980115e-01
   1.1695728e-01   5.8506514e-01
   1.1751422e-01   5.7245307e-01
   1.1807116e-01   5.6662409e-01
   1.1862810e-01   5.4798735e-01
   1.1918504e-01   5.4471426e-01
   1.1974198e-01   5.2852170e-01
   1.2029892e-01   5.2392445e-01
   1.2085586e-01   5.0980845e-01
   1.2141280e-01   5.0224716e-01
   1.2196974e-01   4.8654926e-01
   1.2252668e-01   4.7604876e-01
   1.2308361e-01   4.7020893e-01
   1.2364055e-01   4.5563959e-01
   1.2419749e-01   4.4114838e-01
   1.2475443e-01   4.3114146e-01
   1.2531137e-01   4.2107356e-01
   1.2586831e-01   4.1311595e-01
   1.2642525e-01   4.0656905e-01
   1.2698219e-01   3.9814645e-01
   1.2753913e-01   3.8980729e-01
   1.2809607e-01   3.7645724e-01
   1.2865301e-01   3.6808599e-01
   1.2920995e-01   3.6011020e-01
   1.2976689e-01   3.4958463e-01
   1.3032383e-01   3.4384873e-01
   1.3088077e-01   3.3591787e-01
   1.3143771e-01   3.2486605e-01
   1.3199465e-01   3.1887973e-01
   1.3255159e-01   3.1362362e-01
   1.3310852e-01   3.1210955e-01
   1.3366546e-01   3.0331727e-01
   1.3422240e-01   2.9659760e-01
   1.3477934e-01   2.8418594e-01
   1.3533628e-01   2.7844822e-01
   1.3589322e-01   2.7339943e-01
   1.3645016e-01   2.6963638e-01
   1.3700710e-01   2.6042638e-01
   1.3756404e-01   2.5265949e-01
   1.3812098e-01   2.5002320e-01
   1.3867792e-01   2.4150201e-01
   1.3923486e-01   2.3983781e-01
   1.3979180e-01   2.2971155e-01
   1.4034874e-01   2.2790986e-01
   1.4090568e-01   2.2155328e-01
   1.4146262e-01   2.1824460e-01
   1.4201956e-01   2.1442775e-01
   1.4257649e-01   2.1082872e-01
   1.4313343e-01   2.0700220e-01
   1.4369037e-01   2.0335457e-01
   1.4424731e-01   2.0066096e-01
   1.4480425e-01   1.9633311e-01
   1.4536119e-01   1.9321289e-01
   1.4591813e-01   1.9035269e-01
   1.4647507e-01   1.8701083e-01
   1.4703201e-01   1.8068821e-01
   1.4758895e-01   1.7744407e-01
   1.4814589e-01   1.7234496e-01
   1.4870283e-01   1.6944212e-01
   1.4925977e-01   1.6580480e-01
   1.4981671e-01   1.6039254e-01
   1.5037365e-01   1.5523881e-01
   1.5093059e-01   1.5112262e-01
   1.5148753e-01   1.4685744e-01
   1.5204447e-01   1.4538137e-01
   1.5260140e-01   1.4155698e-01
   1.5315834e-01   1.4052838e-01
   1.5371528e-01   1.3810018e-01
   1.5427222e-01   1.3520755e-01
   1.5482916e-01   1.3434932e-01
   1.5538610e-01   1.2960027e-01
   1.5594304e-01   1.2742271e-01
   1.5649998e-01   1.2398276e-01
   1.5705692e-01   1.2256674e-01
   1.5761386e-01   1.1864671e-01
   1.5817080e-01   1.1556143e-01
   1.5872774e-01   1.1129261e-01
   1.5928468e-01   1.0941482e-01
   1.5984162e-01   1.0745032e-01
   1.6039856e-01   1.0521003e-01
   1.6095550e-01   1.0229143e-01
   1.6151244e-01   9.9607425e-02
   1.6206938e-01   9.7736106e-02
   1.6262631e-01   9.7096952e-02
   1.6318325e-01   9.4927072e-02
   1.6374019e-01   9.4266308e-02
   1.6429713e-01   9.1548497e-02
   1.6485407e-01   9.0915639e-02
   1.6541101e-01   8.7567523e-02
   1.6596795e-01   8.4498957e-02
   1.6652489e-01   8.3347425e-02
   1.6708183e-01   8.1964825e-02
   1.6763877e-01   8.0267201e-02
   1.6819571e-01   7.8310244e-02
   1.6875265e-01   7.7475437e-02
   1.6930959e-01   7.5166824e-02
   1.6986653e-01   7.3533111e-02
   1.7042347e-01   7.2722457e-02
   1.7098041e-01   7.1459240e-02
   1.7153735e-01   6.9802567e-02
   1.7209428e-01   6.8745114e-02
   1.7265122e-01   6.6770611e-02
   1.7320816e-01   6.5199124e-02
   1.7376510e-01   6.4702195e-02
   1.7432204e-01   6.2849982e-02
   1.7487898e-01   6.1575384e-02
   1.7543592e-01   6.0921580e-02
   1.7599286e-01   5.9800919e-02
   1.7654980e-01   5.8528055e-02
   1.7710674e-01   5.6590262e-02
   1.7766368e-01   5.5617084e-02
   1.7822062e-01   5.5229036e-02
   1.7877756e-01   5.4089552e-02
   1.7933450e-01   5.3455826e-02
   1.7989144e-01   5.1878750e-02
   1.8044838e-01   5.0666439e-02
   1.8100532e-01   4.9710980e-02
   1.8156226e-01   4.8557286e-02
   1.8211919e-01   4.7423263e-02
   1.8267613e-01   4.6155471e-02
   1.8323307e-01   4.5519930e-02
   1.8379001e-01   4.4030738e-02
   1.8434695e-01   4.3101167e-02
   1.8490389e-01   4.2103894e-02
   1.8546083e-01   4.1714635e-02
   1.8601777e-01   4.1014415e-02
   1.8657471e-01   3.9922090e-02
   1.8713165e-01   3.9262689e-02
   1.8768859e-01   3.8714935e-02
   1.8824553e-01   3.8490761e-02
   1.8880247e-01   3.7414642e-02
   1.8935941e-01   3.6918510e-02
   1.8991635e-01   3.6179336e-02
   1.9047329e-01   3.4850466e-02
   1.9103023e-01   3.3732173e-02
   1.9158717e-01   3.3223828e-02
   1.9214410e-01   3.2348800e-02
   1.9270104e-01   3.1385076e-02
   1.9325798e-01   3.1185666e-02
   1.9381492e-01   3.0918876e-02
   1.9437186e-01   2.9900431e-02
   1.9492880e-01   2.8677402e-02
   1.9548574e-01   2.8393283e-02
   1.9604268e-01   2.7774101e-02
   1.9659962e-01   2.7373612e-02
   1.9715656e-01   2.7283442e-02
   1.9771350e-01   2.6315415e-02
   1.9827044e-01   2.5932484e-02
   1.9882738e-01   2.5152578e-02
   1.9938432e-01   2.4848876e-02
   1.9994126e-01   2.4418585e-02
   2.0049820e-01   2.4069421e-02
   2.0105514e-01   2.3915167e-02
   2.0161207e-01   2.3139876e-02
   2.0216901e-01   2.2773103e-02
   2.0272595e-01   2.2669309e-02
   2.0328289e-01   2.1619637e-02
   2.0383983e-01   2.1269899e-02
   2.0439677e-01   2.0821083e-02
   2.0495371e-01   2.0383097e-02
   2.0551065e-01   2.0175056e-02
   2.0606759e-01   1.9666370e-02
   2.0662453e-01   1.9470839e-02
   2.0718147e-01   1.8908632e-02
   2.0773841e-01   1.8389726e-02
   2.0829535e-01   1.8180259e-02
   2.0885229e-01   1.7567414e-02
   2.0940923e-01   1.7329481e-02
   2.0996617e-01   1.7014060e-02
   2.1052311e-01   1.6631285e-02
   2.1108005e-01   1.6374958e-02
   2.1163698e-01   1.5956779e-02
   2.1219392e-01   1.5624961e-02
   2.1275086e-01   1.5245609e-02
   2.1330780e-01   1.5048005e-02
   2.1386474e-01   1.4847238e-02
   2.1442168e-01   1.4317847e-02
   2.1497862e-01   1.4081987e-02
   2.1553556e-01   1.3964578e-02
   2.1609250e-01   1.3651542e-02
   2.1664944e-01   1.3191622e-02
   2.1720638e-01   1.2809109e-02
   2.1776332e-01   1.2700976e-02
   2.1832026e-01   1.2354840e-02
   2.1887720e-01   1.2209099e-02
   2.1943414e-01   1.1983351e-02
   2.1999108e-01   1.1807847e-02
   2.2054802e-01   1.1448889e-02
   2.2110495e-01   1.1374796e-02
   2.2166189e-01   1.1129724e-02
   2.2221883e-01   1.0749032e-02
   2.2277577e-01   1.0499555e-02
   2.2333271e-01   1.0307523e-02
   2.2388965e-01   1.0002959e-02
   2.2444659e-01   9.7949361e-03
   2.2500353e-01   9.6639323e-03
   2.2556047e-01   9.5041286e-03
   2.2611741e-01   9.2875461e-03
   2.2667435e-01   9.1269820e-03
   2.2723129e-01   8.8817533e-03
   2.2778823e-01   8.7694213e-03
   2.2834517e-01   8.6413494e-03
   2.2890211e-01   8.4724338e-03
   2.2945905e-01   8.2581981e-03
   2.3001599e-01   8.1078123e-03
   2.3057293e-01   7.9574938e-03
   2.3112986e-01   7.7562975e-03
   2.3168680e-01   7.6001783e-03
   2.3224374e-01   7.4465355e-03
   2.3280068e-01   7.2908637e-03
   2.3335762e-01   7.2726123e-03
   2.3391456e-01   7.1106591e-03
   2.3447150e-01   7.0863624e-03
   2.3502844e-01   6.8552773e-03
   2.3558538e-01   6.6776869e-03
   2.3614232e-01   6.6148387e-03
   2.3669926e-01   6.4522081e-03
   2.3725620e-01   6.2129377e-03
   2.3781314e-01   6.0840402e-03
   2.3837008e-01   6.0439855e-03
   2.3892702e-01   5.9762672e-03
   2.3948396e-01   5.8914967e-03
   2.4004090e-01   5.7677517e-03
   2.4059784e-01   5.6223323e-03
   2.4115477e-01   5.5407334e-03
   2.4171171e-01   5.3092364e-03
   2.4226865e-01   5.2459244e-03
   2.4282559e-01   5.1403910e-03
   2.4338253e-01   5.0905839e-03
   2.4393947e-01   4.9574490e-03
   2.4449641e-01   4.8498189e-03
   2.4505335e-01   4.8086563e-03
   2.4561029e-01   4.6898314e-03
   2.4616723e-01   4.5927325e-03
   2.4672417e-01   4.5060877e-03
   2.4728111e-01   4.4325525e-03
   2.4783805e-01   4.3624291e-03
   2.4839499e-01   4.2792124e-03
   2.4895193e-01   4.1845707e-03
   2.4950887e-01   4.1034731e-03
   2.5006581e-01   4.0260774e-03
   2.5062274e-01   3.9704127e-03
   2.5117968e-01   3.8931550e-03
   2.5173662e-01   3.8283259e-03
   2.5229356e-01   3.7286718e-03
   2.5285050e-01   3.6288759e-03
   2.5340744e-01   3.4863462e-03
   2.5396438e-01   3.4262211e-03
   2.5452132e-01   3.4115306e-03
   2.5507826e-01   3.3595112e-03
   2.5563520e-01   3.3256391e-03
   2.5619214e-01   3.2505451e-03
   2.5674908e-01   3.1833926e-03
   2.5730602e-01   3.1158592e-03
   2.5786296e-01   3.0633356e-03
   2.5841990e-01   3.0000425e-03
   2.5897684e-01   2.9575892e-03
   2.5953378e-01   2.8940548e-03
   2.6009072e-01   2.8158150e-03
   2.6064765e-01   2.7713379e-03
   2.6120459e-01   2.7159137e-03
   2.6176153e-01   2.6256882e-03
   2.6231847e-01   2.5401814e-03
   2.6287541e-01   2.4698171e-03
   2.6343235e-01   2.4099725e-03
   2.6398929e-01   2.3883329e-03
   2.6454623e-01   2.3464856e-03
   2.6510317e-01   2.2886140e-03
   2.6566011e-01   2.2556338e-03
   2.6621705e-01   2.2012174e-03
   2.6677399e-01   2.1370226e-03
   2.6733093e-01   2.0761963e-03
   2.6788787e-01   2.0379503e-03
   2.6844481e-01   2.0059167e-03
   2.6900175e-01   1.9581847e-03
   2.6955869e-01   1.9256989e-03
   2.7011563e-01   1.9069524e-03
   2.7067256e-01   1.8753486e-03
   2.7122950e-01   1.8631008e-03
   2.7178644e-01   1.8118229e-03
   2.7234338e-01   1.7661574e-03
   2.7290032e-01   1.7467655e-03
   2.7345726e-01   1.7135574e-03
   2.7401420e-01   1.6715868e-03
   2.7457114e-01   1.6451423e-03
   2.7512808e-01   1.5910154e-03
   2.7568502e-01   1.5814195e-03
   2.7624196e-01   1.5483259e-03
   2.7679890e-01   1.5145350e-03
   2.7735584e-01   1.4810957e-03
   2.7791278e-01   1.4615658e-03
   2.7846972e-01   1.4543791e-03
   2.7902666e-01   1.4135972e-03
   2.7958360e-01   1.3840387e-03
   2.8014053e-01   1.3556003e-03
   2.8069747e-01   1.3379512e-03
   2.8125441e-01   1.2938791e-03
   2.8181135e-01   1.2748507e-03
   2.8236829e-01   1.2506772e-03
   2.8292523e-01   1.2149220e-03
   2.8348217e-01   1.1840912e-03
   2.8403911e-01   1.1653627e-03
   2.8459605e-01   1.1344432e-03
   2.8515299e-01   1.1108942e-03
   2.8570993e-01   1.0944035e-03
   2.8626687e-01   1.0754228e-03
   2.8682381e-01   1.0566067e-03
   2.8738075e-01   1.0242005e-03
   2.8793769e-01   1.0070048e-03
   2.8849463e-01   9.9385050e-04
   2.8905157e-01   9.8344183e-04
   2.8960851e-01   9.6051271e-04
   2.9016544e-01   9.5318608e-04
   2.9072238e-01   9.2264056e-04
   2.9127932e-01   9.0137175e-04
   2.9183626e-01   8.8216032e-04
   2.9239320e-01   8.6048279e-04
   2.9295014e-01   8.4623126e-04
   2.9350708e-01   8.3111100e-04
   2.9406402e-01   8.1534201e-04
   2.9462096e-01   7.9480409e-04
   2.9517790e-01   7.8217535e-04
   2.9573484e-01   7.6648733e-04
   2.9629178e-01   7.4906695e-04
   2.9684872e-01   7.3052435e-04
   2.9740566e-01   7.0522154e-04
   2.9796260e-01   6.9863606e-04
   2.9851954e-01   6.8768346e-04
   2.9907648e-01   6.7844450e-04
   2.9963342e-01   6.6720887e-04
   3.0019035e-01   6.5783656e-04
   3.0074729e-01   6.4776168e-04
   3.0130423e-01   6.1925791e-04
   3.0186117e-01   6.1772348e-04
   3.0241811e-01   6.1106083e-04
   3.0297505e-01   5.9788301e-04
   3.0353199e-01   5.7251057e-04
   3.0408893e-01   5.5602445e-04
   3.0464587e-01   5.4537381e-04
   3.0520281e-01   5.3286816e-04
   3.0575975e-01   5.1663592e-04
   3.0631669e-01   5.1161963e-04
   3.0687363e-01   4.9545609e-04
   3.0743057e-01   4.8735061e-04
   3.0798751e-01   4.8237173e-04
   3.0854445e-01   4.6736805e-04
   3.0910139e-01   4.5875048e-04
   3.0965832e-01   4.5608567e-04
   3.1021526e-01   4.4994990e-04
   3.1077220e-01   4.4559141e-04
   3.1132914e-01   4.3891467e-04
   3.1188608e-01   4.2653691e-04
   3.1244302e-01   4.1401220e-04
   3.1299996e-01   4.1174819e-04
   3.1355690e-01   4.0260359e-04
   3.1411384e-01   3.9247878e-04
   3.1467078e-01   3.8095666e-04
   3.1522772e-01   3.7287861e-04
   3.1578466e-01   3.6929625e-04
   3.1634160e-01   3.6585563e-04
   3.1689854e-01   3.5537191e-04
   3.1745548e-01   3.4552076e-04
   3.1801242e-01   3.4193946e-04
   3.1856936e-01   3.3713993e-04
   3.1912630e-01   3.2485031e-04
   3.1968323e-01   3.1655363e-04
   3.2024017e-01   3.1258462e-04
   3.2079711e-01   3.0660684e-04
   3.2135405e-01   2.9660678e-04
   3.2191099e-01   2.9041422e-04
   3.2246793e-01   2.8661093e-04
   3.2302487e-01   2.8403530e-04
   3.2358181e-01   2.7587248e-04
   3.2413875e-01   2.7354566e-04
   3.2469569e-01   2.7250069e-04
   3.2525263e-01   2.6474946e-04
   3.2580957e-01   2.6019665e-04
   3.2636651e-01   2.5011755e-04
   3.2692345e-01   2.4709349e-04
   3.2748039e-01   2.4378962e-04
   3.2803733e-01   2.3692571e-04
   3.2859427e-01   2.3215933e-04
   3.2915121e-01   2.2713011e-04
   3.2970814e-01   2.2451022e-04
   3.3026508e-01   2.2041563e-04
   3.3082202e-01   2.1804652e-04
   3.3137896e-01   2.1295688e-04
   3.3193590e-01   2.0867110e-04
   3.3249284e-01   2.0208986e-04
   3.3304978e-01   1.9709475e-04
   3.3360672e-01   1.9059189e-04
   3.3416366e-01   1.8817490e-04
   3.3472060e-01   1.8546014e-04
   3.3527754e-01   1.8223059e-04
   3.3583448e-01   1.7739410e-04
   3.3639142e-01   1.7593952e-04
   3.3694836e-01   1.7147537e-04
   3.3750530e-01   1.6830100e-04
   3.3806224e-01   1.6665670e-04
   3.3861918e-01   1.6490910e-04
   3.3917611e-01   1.6088599e-04
   3.3973305e-01   1.5733962e-04
   3.4028999e-01   1.5208914e-04
   3.4084693e-01   1.4775362e-04
   3.4140387e-01   1.4656130e-04
   3.4196081e-01   1.4328143e-04
   3.4251775e-01   1.4047493e-04
   3.4307469e-01   1.3795643e-04
   3.4363163e-01   1.3494427e-04
   3.4418857e-01   1.3039211e-04
   3.4474551e-01   1.2904228e-04
   3.4530245e-01   1.2572915e-04
   3.4585939e-01   1.2342175e-04
   3.4641633e-01   1.2214252e-04
   3.4697327e-01   1.1889901e-04
   3.4753021e-01   1.1667683e-04
   3.4808715e-01   1.1382935e-04
   3.4864409e-01   1.1292742e-04
   3.4920102e-01   1.1025722e-04
   3.4975796e-01   1.0814079e-04
   3.5031490e-01   1.0557558e-04
   3.5087184e-01   1.0186451e-04
   3.5142878e-01   1.0123699e-04
   3.5198572e-01   9.9666160e-05
   3.5254266e-01   9.7854489e-05
   3.5309960e-01   9.4926093e-05
   3.5365654e-01   9.3843471e-05
   3.5421348e-01   9.1675020e-05
   3.5477042e-01   8.9911846e-05
   3.5532736e-01   8.7026042e-05
   3.5588430e-01   8.5077476e-05
   3.5644124e-01   8.2265511e-05
   3.5699818e-01   8.0989603e-05
   3.5755512e-01   7.9253017e-05
   3.5811206e-01   7.8571793e-05
   3.5866899e-01   7.6953285e-05
   3.5922593e-01   7.5666015e-05
   3.5978287e-01   7.4886675e-05
   3.6033981e-01   7.2041443e-05
   3.6089675e-01   6.9518063e-05
   3.6145369e-01   6.8721979e-05
   3.6201063e-01   6.7592315e-05
   3.6256757e-01   6.7236149e-05
   3.6312451e-01   6.5732769e-05
   3.6368145e-01   6.4694759e-05
   3.6423839e-01   6.2205581e-05
   3.6479533e-01   6.1318911e-05
   3.6535227e-01   6.0127056e-05
   3.6590921e-01   5.8260612e-05
   3.6646615e-01   5.7668893e-05
   3.6702309e-01   5.6896723e-05
   3.6758003e-01   5.4571462e-05
   3.6813697e-01   5.3803908e-05
   3.6869390e-01   5.2843366e-05
   3.6925084e-01   5.1156148e-05
   3.6980778e-01   5.0968392e-05
   3.7036472e-01   4.9892434e-05
   3.7092166e-01   4.8919363e-05
   3.7147860e-01   4.8635284e-05
   3.7203554e-01   4.7533050e-05
   3.7259248e-01   4.6703656e-05
   3.7314942e-01   4.5879736e-05
   3.7370636e-01   4.4765118e-05
   3.7426330e-01   4.3859917e-05
   3.7482024e-01   4.2386905e-05
   3.7537718e-01   4.1987974e-05
   3.7593412e-01   4.1495310e-05
   3.7649106e-01   4.0767322e-05
   3.7704800e-01   4.0447314e-05
   3.7760494e-01   3.9416657e-05
   3.7816188e-01   3.9025824e-05
   3.7871881e-01   3.8082414e-05
   3.7927575e-01   3.7175265e-05
   3.7983269e-01   3.5912273e-05
   3.8038963e-01   3.5551490e-05
   3.8094657e-01   3.4552001e-05
   3.8150351e-01   3.3897599e-05
   3.8206045e-01   3.3018901e-05
   3.8261739e-01   3.2543850e-05
   3.8317433e-01   3.1544612e-05
   3.8373127e-01   3.0756022e-05
   3.8428821e-01   2.9970366e-05
   3.8484515e-01   2.9345934e-05
   3.8540209e-01   2.8855620e-05
   3.8595903e-01   2.8539102e-05
   3.8651597e-01   2.7924518e-05
   3.8707291e-01   2.7366854e-05
   3.8762985e-01   2.6951847e-05
   3.8818678e-01   2.6640467e-05
   3.8874372e-01   2.6246818e-05
   3.8930066e-01   2.5482310e-05
   3.8985760e-01   2.5254792e-05
   3.9041454e-01   2.4406399e-05
   3.9097148e-01   2.3891214e-05
   3.9152842e-01   2.3033519e-05
   3.9208536e-01   2.2944301e-05
   3.9264230e-01   2.2205744e-05
   3.9319924e-01   2.1770151e-05
   3.9375618e-01   2.1489653e-05
   3.9431312e-01   2.1109838e-05
   3.9487006e-01   2.0583025e-05
   3.9542700e-01   2.0404562e-05
   3.9598394e-01   1.9962660e-05
   3.9654088e-01   1.9374715e-05
   3.9709782e-01   1.8982686e-05
   3.9765476e-01   1.8897624e-05
   3.9821169e-01   1.8634536e-05
   3.9876863e-01   1.7823900e-05
   3.9932557e-01   1.7464099e-05
   3.9988251e-01   1.7297696e-05
   4.0043945e-01   1.7032954e-05
   4.0099639e-01   1.6914258e-05
   4.0155333e-01   1.6326864e-05
   4.0211027e-01   1.6005856e-05
   4.0266721e-01   1.5727250e-05
   4.0322415e-01   1.5349911e-05
   4.0378109e-01   1.5035575e-05
   4.0433803e-01   1.4495023e-05
   4.0489497e-01   1.4284578e-05
   4.0545191e-01   1.4001991e-05
   4.0600885e-01   1.3729364e-05
   4.0656579e-01   1.3465026e-05
   4.0712273e-01   1.3172195e-05
   4.0767967e-01   1.2992537e-05
   4.0823660e-01   1.2754319e-05
   4.0879354e-01   1.2497091e-05
   4.0935048e-01   1.2296892e-05
   4.0990742e-01   1.1923773e-05
   4.1046436e-01   1.1743325e-05
   4.1102130e-01   1.1390137e-05
   4.1157824e-01   1.1205814e-05
   4.1213518e-01   1.0987445e-05
   4.1269212e-01   1.0797690e-05
   4.1324906e-01   1.0565995e-05
   4.1380600e-01   1.0520294e-05
   4.1436294e-01   1.0234552e-05
   4.1491988e-01   1.0117408e-05
   4.1547682e-01   9.9737724e-06
   4.1603376e-01   9.7596755e-06
   4.1659070e-01   9.4663393e-06
   4.1714764e-01   9.1777707e-06
   4.1770457e-01   9.1636174e-06
   4.1826151e-01   9.1152845e-06
   4.1881845e-01   8.8680970e-06
   4.1937539e-01   8.7635565e-06
   4.1993233e-01   8.6036971e-06
   4.2048927e-01   8.4108847e-06
   4.2104621e-01   8.2239021e-06
   4.2160315e-01   8.0087054e-06
   4.2216009e-01   7.9056596e-06
   4.2271703e-01   7.7018704e-06
   4.2327397e-01   7.5786362e-06
   4.2383091e-01   7.4436311e-06
   4.2438785e-01   7.3163812e-06
   4.2494479e-01   7.1629336e-06
   4.2550173e-01   6.9533091e-06
   4.2605867e-01   6.8266548e-06
   4.2661561e-01   6.6438995e-06
   4.2717255e-01   6.5056880e-06
   4.2772948e-01   6.3915654e-06
   4.2828642e-01   6.2819679e-06
   4.2884336e-01   6.1146978e-06
   4.2940030e-01   5.9456075e-06
   4.2995724e-01   5.7766234e-06
   4.3051418e-01   5.7104678e-06
   4.3107112e-01   5.6154142e-06
   4.3162806e-01   5.5436879e-06
   4.3218500e-01   5.3928892e-06
   4.3274194e-01   5.3692883e-06
   4.3329888e-01   5.2018749e-06
   4.3385582e-01   5.0978113e-06
   4.3441276e-01   4.9849554e-06
   4.3496970e-01   4.9414997e-06
   4.3552664e-01   4.8640392e-06
   4.3608358e-01   4.8102231e-06
   4.3664052e-01   4.6944714e-06
   4.3719746e-01   4.5414256e-06
   4.3775439e-01   4.4567156e-06
   4.3831133e-01   4.3437496e-06
   4.3886827e-01   4.2983899e-06
   4.3942521e-01   4.2501655e-06
   4.3998215e-01   4.2068386e-06
   4.4053909e-01   4.0964589e-06
   4.4109603e-01   3.9888850e-06
   4.4165297e-01   3.9453570e-06
   4.4220991e-01   3.9058788e-06
   4.4276685e-01   3.8568384e-06
   4.4332379e-01   3.7646246e-06
   4.4388073e-01   3.7019041e-06
   4.4443767e-01   3.5532502e-06
   4.4499461e-01   3.4660522e-06
   4.4555155e-01   3.3850617e-06
   4.4610849e-01   3.3411012e-06
   4.4666543e-01   3.2838997e-06
   4.4722236e-01   3.2004104e-06
   4.4777930e-01   3.1337188e-06
   4.4833624e-01   3.0237164e-06
   4.4889318e-01   2.9580406e-06
   4.4945012e-01   2.8977605e-06
   4.5000706e-01   2.8360310e-06
   4.5056400e-01   2.7731816e-06
   4.5112094e-01   2.6915101e-06
   4.5167788e-01   2.6279024e-06
   4.5223482e-01   2.5703950e-06
   4.5279176e-01   2.5360603e-06
   4.5334870e-01   2.5222045e-06
   4.5390564e-01   2.4478457e-06
   4.5446258e-01   2.3800579e-06
   4.5501952e-01   2.3364766e-06
   4.5557646e-01   2.2964284e-06
   4.5613340e-01   2.2444688e-06
   4.5669034e-01   2.1961296e-06
   4.5724727e-01   2.1774736e-06
   4.5780421e-01   2.1543989e-06
   4.5836115e-01   2.1119543e-06
   4.5891809e-01   2.0771949e-06
   4.5947503e-01   2.0543935e-06
   4.6003197e-01   1.9884587e-06
   4.6058891e-01   1.9445906e-06
   4.6114585e-01   1.9010860e-06
   4.6170279e-01   1.8405268e-06
   4.6225973e-01   1.8058487e-06
   4.6281667e-01   1.7587923e-06
   4.6337361e-01   1.7196508e-06
   4.6393055e-01   1.6702787e-06
   4.6448749e-01   1.6560268e-06
   4.6504443e-01   1.6516006e-06
   4.6560137e-01   1.6042936e-06
   4.6615831e-01   1.5921983e-06
   4.6671525e-01   1.5439495e-06
   4.6727218e-01   1.5091631e-06
   4.6782912e-01   1.4976098e-06
   4.6838606e-01   1.4785418e-06
   4.6894300e-01   1.4577514e-06
   4.6949994e-01   1.4297105e-06
   4.7005688e-01   1.3855952e-06
   4.7061382e-01   1.3770074e-06
   4.7117076e-01   1.3500465e-06
   4.7172770e-01   1.3240839e-06
   4.7228464e-01   1.2898262e-06
   4.7284158e-01   1.2483618e-06
   4.7339852e-01   1.2406334e-06
   4.7395546e-01   1.1946712e-06
   4.7451240e-01   1.1699755e-06
   4.7506934e-01   1.1524694e-06
   4.7562628e-01   1.1433509e-06
   4.7618322e-01   1.1289094e-06
   4.7674015e-01   1.0882744e-06
   4.7729709e-01   1.0629916e-06
   4.7785403e-01   1.0470179e-06
   4.7841097e-01   1.0303359e-06
   4.7896791e-01   1.0109388e-06
   4.7952485e-01   9.9291188e-07
   4.8008179e-01   9.6653293e-07
   4.8063873e-01   9.4949598e-07
   4.8119567e-01   9.3333714e-07
   4.8175261e-01   9.1846103e-07
   4.8230955e-01   9.0385437e-07
   4.8286649e-01   8.9178194e-07
   4.8342343e-01   8.7792676e-07
   4.8398037e-01   8.5592349e-07
   4.8453731e-01   8.2600294e-07
   4.8509425e-01   8.1235786e-07
   4.8565119e-01   7.8599429e-07
   4.8620813e-01   7.7264747e-07
   4.8676506e-01   7.5610973e-07
   4.8732200e-01   7.4788383e-07
   4.8787894e-01   7.3666071e-07
   4.8843588e-01   7.0453706e-07
   4.8899282e-01   6.9527757e-07
   4.8954976e-01   6.7888550e-07
   4.9010670e-01   6.6644271e-07
   4.9066364e-01   6.6449598e-07
   4.9122058e-01   6.5548010e-07
   4.9177752e-01   6.3218104e-07
   4.9233446e-01   6.2405295e-07
   4.9289140e-01   6.0734354e-07
   4.9344834e-01   6.0153594e-07
   4.9400528e-01   5.8544939e-07
   4.9456222e-01   5.7715448e-07
   4.9511916e-01   5.5926263e-07
   4.9567610e-01   5.5780359e-07
   4.9623303e-01   5.4133039e-07
   4.9678997e-01   5.3724905e-07
   4.9734691e-01   5.2928623e-07
   4.9790385e-01   5.1513864e-07
   4.9846079e-01   5.0682968e-07
   4.9901773e-01   4.9032103e-07
   4.9957467e-01   4.8357199e-07
   5.0013161e-01   4.7289785e-07
   5.0068855e-01   4.5954485e-07
   5.0124549e-01   4.5533757e-07
   5.0180243e-01   4.3885240e-07
   5.0235937e-01   4.2346777e-07
   5.0291631e-01   4.1854670e-07
   5.0347325e-01   4.1000165e-07
   5.0403019e-01   4.0189721e-07
   5.0458713e-01   3.9293533e-07
   5.0514407e-01   3.8252926e-07
   5.0570101e-01   3.7676409e-07
   5.0625794e-01   3.6746674e-07
   5.0681488e-01   3.5934354e-07
   5.0737182e-01   3.4991454e-07
   5.0792876e-01   3.4695058e-07
   5.0848570e-01   3.4429476e-07
   5.0904264e-01   3.4223833e-07
   5.0959958e-01   3.3727353e-07
   5.1015652e-01   3.3695157e-07
   5.1071346e-01   3.2248181e-07
   5.1127040e-01   3.1571634e-07
   5.1182734e-01   3.1266290e-07
   5.1238428e-01   3.0534513e-07
   5.1294122e-01   3.0014700e-07
   5.1349816e-01   2.9459023e-07
   5.1405510e-01   2.8862561e-07
   5.1461204e-01   2.8414990e-07
   5.1516898e-01   2.7849303e-07
   5.1572592e-01   2.7495203e-07
   5.1628285e-01   2.6747974e-07
   5.1683979e-01   2.6409130e-07
   5.1739673e-01   2.6026453e-07
   5.1795367e-01   2.4972214e-07
   5.1851061e-01   2.4435486e-07
   5.1906755e-01   2.3929169e-07
   5.1962449e-01   2.3268286e-07
   5.2018143e-01   2.2923891e-07
   5.2073837e-01   2.2214188e-07
   5.2129531e-01   2.1851440e-07
   5.2185225e-01   2.1523553e-07
   5.2240919e-01   2.0950093e-07
   5.2296613e-01   2.0436049e-07
   5.2352307e-01   2.0280097e-07
   5.2408001e-01   2.0008647e-07
   5.2463695e-01   1.9791796e-07
   5.2519389e-01   1.9334944e-07
   5.2575082e-01   1.9226059e-07
   5.2630776e-01   1.8696420e-07
   5.2686470e-01   1.8424046e-07
   5.2742164e-01   1.7910783e-07
   5.2797858e-01   1.7371906e-07
   5.2853552e-01   1.7109712e-07
   5.2909246e-01   1.6500264e-07
   5.2964940e-01   1.6284890e-07
   5.3020634e-01   1.5957407e-07
   5.3076328e-01   1.5609473e-07
   5.3132022e-01   1.5309427e-07
   5.3187716e-01   1.4943244e-07
   5.3243410e-01   1.4792016e-07
   5.3299104e-01   1.4447009e-07
   5.3354798e-01   1.4303752e-07
   5.3410492e-01   1.3992314e-07
   5.3466186e-01   1.3640287e-07
   5.3521880e-01   1.3428361e-07
   5.3577573e-01   1.3038032e-07
   5.3633267e-01   1.2765837e-07
   5.3688961e-01   1.2469240e-07
   5.3744655e-01   1.2363698e-07
   5.3800349e-01   1.2204815e-07
   5.3856043e-01   1.1804657e-07
   5.3911737e-01   1.1509069e-07
   5.3967431e-01   1.1456780e-07
   5.4023125e-01   1.1343237e-07
   5.4078819e-01   1.1216581e-07
   5.4134513e-01   1.0769824e-07
   5.4190207e-01   1.0524923e-07
   5.4245901e-01   1.0439307e-07
   5.4301595e-01   1.0323756e-07
   5.4357289e-01   9.9686712e-08
   5.4412983e-01   9.7319385e-08
   5.4468677e-01   9.4774530e-08
   5.4524371e-01   9.3702123e-08
   5.4580064e-01   9.2190633e-08
   5.4635758e-01   8.9864023e-08
   5.4691452e-01   8.8620261e-08
   5.4747146e-01   8.6445814e-08
   5.4802840e-01   8.5091115e-08
   5.4858534e-01   8.3848032e-08
   5.4914228e-01   8.1985363e-08
   5.4969922e-01   8.1213777e-08
   5.5025616e-01   7.9142279e-08
   5.5081310e-01   7.7771266e-08
   5.5137004e-01   7.5978462e-08
   5.5192698e-01   7.5245864e-08
   5.5248392e-01   7.1990561e-08
   5.5304086e-01   7.1406004e-08
   5.5359780e-01   7.0194040e-08
   5.5415474e-01   6.8543122e-08
   5.5471168e-01   6.7341612e-08
   5.5526861e-01   6.7142500e-08
   5.5582555e-01   6.6752234e-08
   5.5638249e-01   6.4809448e-08
   5.5693943e-01   6.3493845e-08
   5.5749637e-01   6.1135893e-08
   5.5805331e-01   5.9994971e-08
   5.5861025e-01   5.7727341e-08
   5.5916719e-01   5.7195797e-08
   5.5972413e-01   5.6458076e-08
   5.6028107e-01   5.6032023e-08
   5.6083801e-01   5.4458106e-08
   5.6139495e-01   5.2580496e-08
   5.6195189e-01   5.1917104e-08
   5.6250883e-01   5.0487520e-08
   5.6306577e-01   4.9274461e-08
   5.6362271e-01   4.7875044e-08
   5.6417965e-01   4.7020379e-08
   5.6473659e-01   4.7009943e-08
   5.6529352e-01   4.6424477e-08
   5.6585046e-01   4.5217763e-08
   5.6640740e-01   4.3901655e-08
   5.6696434e-01   4.3618562e-08
   5.6752128e-01   4.2110152e-08
   5.6807822e-01   4.1280005e-08
   5.6863516e-01   4.0404503e-08
   5.6919210e-01   3.9652163e-08
   5.6974904e-01   3.9272126e-08
   5.7030598e-01   3.7861847e-08
   5.7086292e-01   3.6768878e-08
   5.7141986e-01   3.6330810e-08
   5.7197680e-01   3.5672817e-08
   5.7253374e-01   3.4797940e-08
   5.7309068e-01   3.3317237e-08
   5.7364762e-01   3.2875453e-08
   5.7420456e-01   3.2451891e-08
   5.7476150e-01   3.1952399e-08
   5.7531843e-01   3.0979636e-08
   5.7587537e-01   3.0504859e-08
   5.7643231e-01   2.9412941e-08
   5.7698925e-01   2.8881474e-08
   5.7754619e-01   2.8691879e-08
   5.7810313e-01   2.8122141e-08
   5.7866007e-01   2.7646374e-08
   5.7921701e-01   2.7264540e-08
   5.7977395e-01   2.6796732e-08
   5.8033089e-01   2.6484762e-08
   5.8088783e-01   2.5510128e-08
   5.8144477e-01   2.4629148e-08
   5.8200171e-01   2.4526228e-08
   5.8255865e-01   2.4131908e-08
   5.8311559e-01   2.3536368e-08
   5.8367253e-01   2.3324077e-08
   5.8422947e-01   2.2808807e-08
   5.8478640e-01   2.2523049e-08
   5.8534334e-01   2.2056923e-08
   5.8590028e-01   2.1405310e-08
   5.8645722e-01   2.0822454e-08
   5.8701416e-01   2.0372154e-08
   5.8757110e-01   1.9875943e-08
   5.8812804e-01   1.9122572e-08
   5.8868498e-01   1.9009801e-08
   5.8924192e-01   1.8881861e-08
   5.8979886e-01   1.8494462e-08
   5.9035580e-01   1.7946150e-08
   5.9091274e-01   1.7642861e-08
   5.9146968e-01   1.7273237e-08
   5.9202662e-01   1.7035250e-08
   5.9258356e-01   1.6630590e-08
   5.9314050e-01   1.6229973e-08
   5.9369744e-01   1.5795886e-08
   5.9425438e-01   1.5375107e-08
   5.9481131e-01   1.5045350e-08
   5.9536825e-01   1.4691699e-08
   5.9592519e-01   1.4378327e-08
   5.9648213e-01   1.4091492e-08
   5.9703907e-01   1.3843270e-08
   5.9759601e-01   1.3563749e-08
   5.9815295e-01   1.3492038e-08
   5.9870989e-01   1.3393000e-08
   5.9926683e-01   1.3255894e-08
   5.9982377e-01   1.2865759e-08
   6.0038071e-01   1.2639271e-08
   6.0093765e-01   1.2305200e-08
   6.0149459e-01   1.1763070e-08
   6.0205153e-01   1.1522765e-08
   6.0260847e-01   1.1186212e-08
   6.0316541e-01   1.0959235e-08
   6.0372235e-01   1.0697584e-08
   6.0427929e-01   1.0434071e-08
   6.0483622e-01   1.0130941e-08
   6.0539316e-01   9.9154001e-09
   6.0595010e-01   9.7717923e-09
   6.0650704e-01   9.7527462e-09
   6.0706398e-01   9.6347437e-09
   6.0762092e-01   9.5392982e-09
   6.0817786e-01   9.3146091e-09
   6.0873480e-01   9.1625294e-09
   6.0929174e-01   9.0147934e-09
   6.0984868e-01   8.7356264e-09
   6.1040562e-01   8.5052676e-09
   6.1096256e-01   8.2851943e-09
   6.1151950e-01   8.1659834e-09
   6.1207644e-01   8.0511269e-09
   6.1263338e-01   7.9010043e-09
   6.1319032e-01   7.8647555e-09
   6.1374726e-01   7.7618227e-09
   6.1430419e-01   7.4524187e-09
   6.1486113e-01   7.4147630e-09
   6.1541807e-01   7.3523330e-09
   6.1597501e-01   7.2041333e-09
   6.1653195e-01   7.0657262e-09
   6.1708889e-01   6.9050334e-09
   6.1764583e-01   6.7986354e-09
   6.1820277e-01   6.6206427e-09
   6.1875971e-01   6.4883992e-09
   6.1931665e-01   6.3735044e-09
   6.1987359e-01   6.2952319e-09
   6.2043053e-01   6.2467898e-09
   6.2098747e-01   6.0986385e-09
   6.2154441e-01   5.8674638e-09
   6.2210135e-01   5.7090443e-09
   6.2265829e-01   5.6047043e-09
   6.2321523e-01   5.5535105e-09
   6.2377217e-01   5.4816329e-09
   6.2432910e-01   5.4015836e-09
   6.2488604e-01   5.3189777e-09
   6.2544298e-01   5.1891944e-09
   6.2599992e-01   5.0778697e-09
   6.2655686e-01   4.9670916e-09
   6.2711380e-01   4.8106621e-09
   6.2767074e-01   4.7620468e-09
   6.2822768e-01   4.6968927e-09
   6.2878462e-01   4.6174771e-09
   6.2934156e-01   4.5109356e-09
   6.2989850e-01   4.3439758e-09
   6.3045544e-01   4.2975290e-09
   6.3101238e-01   4.1709693e-09
   6.3156932e-01   4.1384336e-09
   6.3212626e-01   3.9901642e-09
   6.3268320e-01   3.8782799e-09
   6.3324014e-01   3.8302304e-09
   6.3379708e-01   3.7566190e-09
   6.3435401e-01   3.7051855e-09
   6.3491095e-01   3.5718322e-09
   6.3546789e-01   3.5159524e-09
   6.3602483e-01   3.4190526e-09
   6.3658177e-01   3.3482221e-09
   6.3713871e-01   3.3130112e-09
   6.3769565e-01   3.2456171e-09
   6.3825259e-01   3.1732594e-09
   6.3880953e-01   3.1403231e-09
   6.3936647e-01   3.0553706e-09
   6.3992341e-01   3.0304070e-09
   6.4048035e-01   2.8684592e-09
   6.4103729e-01   2.8366527e-09
   6.4159423e-01   2.8161140e-09
   6.4215117e-01   2.7214626e-09
   6.4270811e-01   2.6469653e-09
   6.4326505e-01   2.5954434e-09
   6.4382198e-01   2.5619702e-09
   6.4437892e-01   2.5419538e-09
   6.4493586e-01   2.5002249e-09
   6.4549280e-01   2.4378428e-09
   6.4604974e-01   2.4241920e-09
   6.4660668e-01   2.3368201e-09
   6.4716362e-01   2.2622353e-09
   6.4772056e-01   2.2213063e-09
   6.4827750e-01   2.1970523e-09
   6.4883444e-01   2.1390378e-09
   6.4939138e-01   2.0915096e-09
   6.4994832e-01   2.0747768e-09
   6.5050526e-01   2.0323805e-09
   6.5106220e-01   2.0178010e-09
   6.5161914e-01   1.9756916e-09
   6.5217608e-01   1.9340813e-09
   6.5273302e-01   1.8751027e-09
   6.5328996e-01   1.8137447e-09
   6.5384689e-01   1.7977126e-09
   6.5440383e-01   1.7552173e-09
   6.5496077e-01   1.7352955e-09
   6.5551771e-01   1.6990596e-09
   6.5607465e-01   1.6752741e-09
   6.5663159e-01   1.6576331e-09
   6.5718853e-01   1.6205259e-09
   6.5774547e-01   1.5780066e-09
   6.5830241e-01   1.5612476e-09
   6.5885935e-01   1.5203376e-09
   6.5941629e-01   1.4744188e-09
   6.5997323e-01   1.4434063e-09
   6.6053017e-01   1.4278152e-09
   6.6108711e-01   1.3880523e-09
   6.6164405e-01   1.3714088e-09
   6.6220099e-01   1.3332686e-09
   6.6275793e-01   1.3071393e-09
   6.6331486e-01   1.2909238e-09
   6.6387180e-01   1.2428032e-09
   6.6442874e-01   1.1974164e-09
   6.6498568e-01   1.1750307e-09
   6.6554262e-01   1.1479875e-09
   6.6609956e-01   1.1326367e-09
   6.6665650e-01   1.1147092e-09
   6.6721344e-01   1.0980505e-09
   6.6777038e-01   1.0778658e-09
   6.6832732e-01   1.0712493e-09
   6.6888426e-01   1.0371974e-09
   6.6944120e-01   1.0270096e-09
   6.6999814e-01   9.9533359e-10
   6.7055508e-01   9.8104236e-10
   6.7111202e-01   9.6531450e-10
   6.7166896e-01   9.4769792e-10
   6.7222590e-01   9.3244079e-10
   6.7278284e-01   9.2163877e-10
   6.7333977e-01   8.8509378e-10
   6.7389671e-01   8.6936858e-10
   6.7445365e-01   8.5785601e-10
   6.7501059e-01   8.5028962e-10
   6.7556753e-01   8.2982332e-10
   6.7612447e-01   7.9989260e-10
   6.7668141e-01   7.8109341e-10
   6.7723835e-01   7.5917317e-10
   6.7779529e-01   7.5486106e-10
   6.7835223e-01   7.4568618e-10
   6.7890917e-01   7.3609296e-10
   6.7946611e-01   7.3016349e-10
   6.8002305e-01   6.9383432e-10
   6.8057999e-01   6.6892625e-10
   6.8113693e-01   6.5572259e-10
   6.8169387e-01   6.4587047e-10
   6.8225081e-01   6.2246874e-10
   6.8280775e-01   6.1039263e-10
   6.8336468e-01   5.9551208e-10
   6.8392162e-01   5.8985172e-10
   6.8447856e-01   5.8985172e-10
   6.8503550e-01   5.8011107e-10
   6.8559244e-01   5.7196115e-10
   6.8614938e-01   5.5307403e-10
   6.8670632e-01   5.3884630e-10
   6.8726326e-01   5.3344884e-10
   6.8782020e-01   5.2815530e-10
   6.8837714e-01   5.2543392e-10
   6.8893408e-01   5.1742743e-10
   6.8949102e-01   5.0537796e-10
   6.9004796e-01   4.9405902e-10
   6.9060490e-01   4.8866600e-10
   6.9116184e-01   4.8450932e-10
   6.9171878e-01   4.7804471e-10
   6.9227572e-01   4.6459281e-10
   6.9283265e-01   4.6000892e-10
   6.9338959e-01   4.5193893e-10
   6.9394653e-01   4.3958170e-10
   6.9450347e-01   4.3642956e-10
   6.9506041e-01   4.1811887e-10
   6.9561735e-01   4.0287729e-10
   6.9617429e-01   4.0080606e-10
   6.9673123e-01   3.9173642e-10
   6.9728817e-01   3.8695358e-10
   6.9784511e-01   3.8264947e-10
   6.9840205e-01   3.7830361e-10
   6.9895899e-01   3.6887204e-10
   6.9951593e-01   3.5847858e-10
   7.0007287e-01   3.5470293e-10
   7.0062981e-01   3.3830094e-10
   7.0118675e-01   3.3067282e-10
   7.0174369e-01   3.2296210e-10
   7.0230063e-01   3.1449954e-10
   7.0285756e-01   3.0968117e-10
   7.0341450e-01   3.0179059e-10
   7.0397144e-01   2.9612623e-10
   7.0452838e-01   2.8796565e-10
   7.0508532e-01   2.8274227e-10
   7.0564226e-01   2.7287506e-10
   7.0619920e-01   2.6736835e-10
   7.0675614e-01   2.6096636e-10
   7.0731308e-01   2.5967095e-10
   7.0787002e-01   2.5575542e-10
   7.0842696e-01   2.5307179e-10
   7.0898390e-01   2.4852387e-10
   7.0954084e-01   2.4097435e-10
   7.1009778e-01   2.3627056e-10
   7.1065472e-01   2.3023183e-10
   7.1121166e-01   2.2396041e-10
   7.1176860e-01   2.1843860e-10
   7.1232554e-01   2.1393998e-10
   7.1288247e-01   2.0940316e-10
   7.1343941e-01   2.0372637e-10
   7.1399635e-01   2.0312596e-10
   7.1455329e-01   2.0180746e-10
   7.1511023e-01   1.9631674e-10
   7.1566717e-01   1.8996582e-10
   7.1622411e-01   1.8841284e-10
   7.1678105e-01   1.8646773e-10
   7.1733799e-01   1.8373925e-10
   7.1789493e-01   1.8086155e-10
   7.1845187e-01   1.7658452e-10
   7.1900881e-01   1.7172219e-10
   7.1956575e-01   1.7057022e-10
   7.2012269e-01   1.6354917e-10
   7.2067963e-01   1.5797141e-10
   7.2123657e-01   1.5380230e-10
   7.2179351e-01   1.5219292e-10
   7.2235044e-01   1.5044677e-10
   7.2290738e-01   1.4719692e-10
   7.2346432e-01   1.4416068e-10
   7.2402126e-01   1.4204726e-10
   7.2457820e-01   1.3804247e-10
   7.2513514e-01   1.3568791e-10
   7.2569208e-01   1.3282886e-10
   7.2624902e-01   1.3205836e-10
   7.2680596e-01   1.2824142e-10
   7.2736290e-01   1.2555201e-10
   7.2791984e-01   1.2445511e-10
   7.2847678e-01   1.2130741e-10
   7.2903372e-01   1.1941159e-10
   7.2959066e-01   1.1741941e-10
   7.3014760e-01   1.1485968e-10
   7.3070454e-01   1.1218670e-10
   7.3126148e-01   1.1023626e-10
   7.3181842e-01   1.0760814e-10
   7.3237535e-01   1.0566215e-10
   7.3293229e-01   1.0422241e-10
   7.3348923e-01   1.0073986e-10
   7.3404617e-01   9.8660635e-11
   7.3460311e-01   9.5756292e-11
   7.3516005e-01   9.3206332e-11
   7.3571699e-01   9.1272323e-11
   7.3627393e-01   8.8790753e-11
   7.3683087e-01   8.8534069e-11
   7.3738781e-01   8.7753804e-11
   7.3794475e-01   8.6879837e-11
   7.3850169e-01   8.4278362e-11
   7.3905863e-01   8.0937923e-11
   7.3961557e-01   8.0385476e-11
   7.4017251e-01   7.7924334e-11
   7.4072945e-01   7.7603257e-11
   7.4128639e-01   7.6536999e-11
   7.4184333e-01   7.4483975e-11
   7.4240026e-01   7.2159612e-11
   7.4295720e-01   7.1558759e-11
   7.4351414e-01   7.0571549e-11
   7.4407108e-01   7.0170536e-11
   7.4462802e-01   6.8864026e-11
   7.4518496e-01   6.7394978e-11
   7.4574190e-01   6.6499695e-11
   7.4629884e-01   6.5155881e-11
   7.4685578e-01   6.4369843e-11
   7.4741272e-01   6.1992189e-11
   7.4796966e-01   6.0310867e-11
   7.4852660e-01   5.9944050e-11
   7.4908354e-01   5.8208105e-11
   7.4964048e-01   5.7544192e-11
   7.5019742e-01   5.6124883e-11
   7.5075436e-01   5.5047078e-11
   7.5131130e-01   5.4360960e-11
   7.5186823e-01   5.3800520e-11
   7.5242517e-01   5.2785332e-11
   7.5298211e-01   5.1098681e-11
   7.5353905e-01   4.9421800e-11
   7.5409599e-01   4.8654414e-11
   7.5465293e-01   4.7534421e-11
   7.5520987e-01   4.5963233e-11
   7.5576681e-01   4.5329074e-11
   7.5632375e-01   4.3622883e-11
   7.5688069e-01   4.2907899e-11
   7.5743763e-01   4.2362114e-11
   7.5799457e-01   4.2037929e-11
   7.5855151e-01   4.1416204e-11
   7.5910845e-01   4.0529358e-11
   7.5966539e-01   4.0272230e-11
   7.6022233e-01   3.9680259e-11
   7.6077927e-01   3.9092285e-11
   7.6133621e-01   3.7935877e-11
   7.6189314e-01   3.7282621e-11
   7.6245008e-01   3.6557868e-11
   7.6300702e-01   3.5865977e-11
   7.6356396e-01   3.5209169e-11
   7.6412090e-01   3.4238390e-11
   7.6467784e-01   3.3277381e-11
   7.6523478e-01   3.2554404e-11
   7.6579172e-01   3.1413983e-11
   7.6634866e-01   3.1148417e-11
   7.6690560e-01   3.0413894e-11
   7.6746254e-01   2.9801939e-11
   7.6801948e-01   2.9568348e-11
   7.6857642e-01   2.8166802e-11
   7.6913336e-01   2.7635672e-11
   7.6969030e-01   2.7286617e-11
   7.7024724e-01   2.6614266e-11
   7.7080418e-01   2.6231906e-11
   7.7136112e-01   2.5600855e-11
   7.7191805e-01   2.5119906e-11
   7.7247499e-01   2.4389379e-11
   7.7303193e-01   2.4126035e-11
   7.7358887e-01   2.3423929e-11
   7.7414581e-01   2.3162805e-11
   7.7470275e-01   2.2895907e-11
   7.7525969e-01   2.2547741e-11
   7.7581663e-01   2.1794566e-11
   7.7637357e-01   2.1556090e-11
   7.7693051e-01   2.1342483e-11
   7.7748745e-01   2.1127988e-11
   7.7804439e-01   2.0878410e-11
   7.7860133e-01   2.0367263e-11
   7.7915827e-01   1.9954705e-11
   7.7971521e-01   1.9327207e-11
   7.8027215e-01   1.9068302e-11
   7.8082909e-01   1.8917756e-11
   7.8138602e-01   1.8585578e-11
   7.8194296e-01   1.8071766e-11
   7.8249990e-01   1.7746249e-11
   7.8305684e-01   1.7465140e-11
   7.8361378e-01   1.6834534e-11
   7.8417072e-01   1.6582291e-11
   7.8472766e-01   1.5699886e-11
   7.8528460e-01   1.5433432e-11
   7.8584154e-01   1.4821033e-11
   7.8639848e-01   1.4605206e-11
   7.8695542e-01   1.4447998e-11
   7.8751236e-01   1.3978596e-11
   7.8806930e-01   1.3757440e-11
   7.8862624e-01   1.3564705e-11
   7.8918318e-01   1.3307133e-11
   7.8974012e-01   1.3128165e-11
   7.9029706e-01   1.3035351e-11
   7.9085400e-01   1.2881252e-11
   7.9141093e-01   1.2424728e-11
   7.9196787e-01   1.2212453e-11
   7.9252481e-01   1.1918910e-11
   7.9308175e-01   1.1688428e-11
   7.9363869e-01   1.1157297e-11
   7.9419563e-01   1.0977885e-11
   7.9475257e-01   1.0869528e-11
   7.9530951e-01   1.0597301e-11
   7.9586645e-01   1.0289547e-11
   7.9642339e-01   1.0007550e-11
   7.9698033e-01   9.8401287e-12
   7.9753727e-01   9.7397646e-12
   7.9809421e-01   9.7397646e-12
   7.9865115e-01   9.4599883e-12
   7.9920809e-01   9.3423047e-12
   7.9976503e-01   9.1819885e-12
   8.0032197e-01   8.9519503e-12
   8.0087890e-01   8.6961549e-12
   8.0143584e-01   8.6242125e-12
   8.0199278e-01   8.3213436e-12
   8.0254972e-01   8.2187590e-12
   8.0310666e-01   8.1601392e-12
   8.0366360e-01   7.9443119e-12
   8.0422054e-01   7.7742257e-12
   8.0477748e-01   7.6694207e-12
   8.0533442e-01   7.3638873e-12
   8.0589136e-01   7.1538331e-12
   8.0644830e-01   7.1129769e-12
   8.0700524e-01   7.0299322e-12
   8.0756218e-01   6.8212103e-12
   8.0811912e-01   6.6191497e-12
   8.0867606e-01   6.4823702e-12
   8.0923300e-01   6.4366290e-12
   8.0978994e-01   6.3771211e-12
   8.1034688e-01   6.1941563e-12
   8.1090381e-01   6.0564886e-12
   8.1146075e-01   5.9552363e-12
   8.1201769e-01   5.8673066e-12
   8.1257463e-01   5.8060223e-12
   8.1313157e-01   5.7394089e-12
   8.1368851e-01   5.5617733e-12
   8.1424545e-01   5.4325433e-12
   8.1480239e-01   5.3628213e-12
   8.1535933e-01   5.2762239e-12
   8.1591627e-01   5.2189364e-12
   8.1647321e-01   5.1572080e-12
   8.1703015e-01   5.0612847e-12
   8.1758709e-01   4.9800164e-12
   8.1814403e-01   4.9302784e-12
   8.1870097e-01   4.8672177e-12
   8.1925791e-01   4.7029047e-12
   8.1981485e-01   4.6211923e-12
   8.2037179e-01   4.4675375e-12
   8.2092872e-01   4.2259529e-12
   8.2148566e-01   4.1104897e-12
   8.2204260e-01   4.0434323e-12
   8.2259954e-01   4.0145665e-12
   8.2315648e-01   4.0016879e-12
   8.2371342e-01   3.9328540e-12
   8.2427036e-01   3.8102854e-12
   8.2482730e-01   3.7445602e-12
   8.2538424e-01   3.6157743e-12
   8.2594118e-01   3.5642600e-12
   8.2649812e-01   3.5029757e-12
   8.2705506e-01   3.4550141e-12
   8.2761200e-01   3.3297809e-12
   8.2816894e-01   3.2276404e-12
   8.2872588e-01   3.1543657e-12
   8.2928282e-01   3.0926373e-12
   8.2983976e-01   3.0704328e-12
   8.3039669e-01   2.9931613e-12
   8.3095363e-01   2.9487524e-12
   8.3151057e-01   2.9087843e-12
   8.3206751e-01   2.8039793e-12
   8.3262445e-01   2.7835512e-12
   8.3318139e-01   2.7311486e-12
   8.3373833e-01   2.6449953e-12
   8.3429527e-01   2.6081359e-12
   8.3485221e-01   2.5210944e-12
   8.3540915e-01   2.4735769e-12
   8.3596609e-01   2.4620306e-12
   8.3652303e-01   2.4389379e-12
   8.3707997e-01   2.4100721e-12
   8.3763691e-01   2.3514524e-12
   8.3819385e-01   2.3439028e-12
   8.3875079e-01   2.3083757e-12
   8.3930773e-01   2.2071234e-12
   8.3986467e-01   2.1467272e-12
   8.4042160e-01   2.0978774e-12
   8.4097854e-01   2.0672353e-12
   8.4153548e-01   2.0330404e-12
   8.4209242e-01   1.9886315e-12
   8.4264936e-01   1.9624302e-12
   8.4320630e-01   1.9260149e-12
   8.4376324e-01   1.9020341e-12
   8.4432018e-01   1.8598456e-12
   8.4487712e-01   1.8083313e-12
   8.4543406e-01   1.7692514e-12
   8.4599100e-01   1.7363888e-12
   8.4654794e-01   1.7008617e-12
   8.4710488e-01   1.6511237e-12
   8.4766182e-01   1.6004975e-12
   8.4821876e-01   1.5951684e-12
   8.4877570e-01   1.5489832e-12
   8.4933264e-01   1.5152324e-12
   8.4988958e-01   1.4885870e-12
   8.5044651e-01   1.4779289e-12
   8.5100345e-01   1.4628299e-12
   8.5156039e-01   1.4401813e-12
   8.5211733e-01   1.3855583e-12
   8.5267427e-01   1.3749002e-12
   8.5323121e-01   1.3544721e-12
   8.5378815e-01   1.3367085e-12
   8.5434509e-01   1.2732038e-12
   8.5490203e-01   1.2461143e-12
   8.5545897e-01   1.2376766e-12
   8.5601591e-01   1.2132517e-12
   8.5657285e-01   1.2034818e-12
   8.5712979e-01   1.1768364e-12
   8.5768673e-01   1.1510792e-12
   8.5824367e-01   1.1288748e-12
   8.5880061e-01   1.1102230e-12
   8.5935755e-01   1.0791368e-12
   8.5991448e-01   1.0746959e-12
   8.6047142e-01   1.0689227e-12
   8.6102836e-01   1.0618173e-12
   8.6158530e-01   1.0254020e-12
   8.6214224e-01   9.7788444e-13
   8.6269918e-01   9.7166719e-13
   8.6325612e-01   9.6012087e-13
   8.6381306e-01   9.4191321e-13
   8.6437000e-01   9.2947872e-13
   8.6492694e-01   9.2192920e-13
   8.6548388e-01   8.9972474e-13
   8.6604082e-01   8.8862251e-13
   8.6659776e-01   8.4865448e-13
   8.6715470e-01   8.4110496e-13
   8.6771164e-01   8.2511775e-13
   8.6826858e-01   7.8514972e-13
   8.6882552e-01   7.7227114e-13
   8.6938246e-01   7.5317530e-13
   8.6993939e-01   7.4873441e-13
   8.7049633e-01   7.4340534e-13
   8.7105327e-01   7.3185902e-13
   8.7161021e-01   7.1587181e-13
   8.7216715e-01   6.9722006e-13
   8.7272409e-01   6.9499961e-13
   8.7328103e-01   6.7457151e-13
   8.7383797e-01   6.6435746e-13
   8.7439491e-01   6.3993255e-13
   8.7495185e-01   6.3105077e-13
   8.7550879e-01   6.1284311e-13
   8.7606573e-01   6.0218497e-13
   8.7662267e-01   5.9818817e-13
   8.7717961e-01   5.7287508e-13
   8.7773655e-01   5.6266103e-13
   8.7829349e-01   5.5511151e-13
   8.7885043e-01   5.5422333e-13
   8.7940737e-01   5.3557159e-13
   8.7996430e-01   5.2580162e-13
   8.8052124e-01   5.0226490e-13
   8.8107818e-01   4.9871218e-13
   8.8163512e-01   4.8538951e-13
   8.8219206e-01   4.7872817e-13
   8.8274900e-01   4.6762594e-13
   8.8330594e-01   4.6762594e-13
   8.8386288e-01   4.5918824e-13
   8.8441982e-01   4.5563553e-13
   8.8497676e-01   4.4630966e-13
   8.8553370e-01   4.3298698e-13
   8.8609064e-01   4.2099657e-13
   8.8664758e-01   4.0900616e-13
   8.8720452e-01   4.0545345e-13
   8.8776146e-01   3.9790393e-13
   8.8831840e-01   3.8724579e-13
   8.8887534e-01   3.7880810e-13
   8.8943227e-01   3.6859404e-13
   8.8998921e-01   3.5926817e-13
   8.9054615e-01   3.4727776e-13
   8.9110309e-01   3.4150460e-13
   8.9166003e-01   3.3750780e-13
   8.9221697e-01   3.3661962e-13
   8.9277391e-01   3.2684966e-13
   8.9333085e-01   3.2507330e-13
   8.9388779e-01   3.2507330e-13
   8.9444473e-01   3.1930014e-13
   8.9500167e-01   3.1263880e-13
   8.9555861e-01   3.0642155e-13
   8.9611555e-01   3.0642155e-13
   8.9667249e-01   3.0375702e-13
   8.9722943e-01   3.0375702e-13
   8.9778637e-01   2.9309888e-13
   8.9834331e-01   2.8999025e-13
   8.9890025e-01   2.8554936e-13
   8.9945718e-01   2.8466118e-13
   9.0001412e-01   2.7977620e-13
   9.0057106e-01   2.7311486e-13
   9.0112800e-01   2.6867397e-13
   9.0168494e-01   2.6689762e-13
   9.0224188e-01   2.6689762e-13
   9.0279882e-01   2.6112446e-13
   9.0335576e-01   2.5623947e-13
   9.0391270e-01   2.5535130e-13
   9.0446964e-01   2.5401903e-13
   9.0502658e-01   2.4646951e-13
   9.0558352e-01   2.4336089e-13
   9.0614046e-01   2.4247271e-13
   9.0669740e-01   2.3492319e-13
   9.0725434e-01   2.3492319e-13
   9.0781128e-01   2.3447910e-13
   9.0836822e-01   2.2737368e-13
   9.0892516e-01   2.2115643e-13
   9.0948209e-01   2.2026825e-13
   9.1003903e-01   2.1760371e-13
   9.1059597e-01   2.1493918e-13
   9.1115291e-01   2.1094237e-13
   9.1170985e-01   2.0916602e-13
   9.1226679e-01   2.0694557e-13
   9.1282373e-01   2.0605739e-13
   9.1338067e-01   2.0161650e-13
   9.1393761e-01   1.9717561e-13
   9.1449455e-01   1.9495516e-13
   9.1505149e-01   1.8962609e-13
   9.1560843e-01   1.8918200e-13
   9.1616537e-01   1.8740565e-13
   9.1672231e-01   1.8740565e-13
   9.1727925e-01   1.8651747e-13
   9.1783619e-01   1.8562929e-13
   9.1839313e-01   1.8562929e-13
   9.1895006e-01   1.8562929e-13
   9.1950700e-01   1.8296475e-13
   9.2006394e-01   1.8207658e-13
   9.2062088e-01   1.8207658e-13
   9.2117782e-01   1.7541524e-13
   9.2173476e-01   1.7275070e-13
   9.2229170e-01   1.7275070e-13
   9.2284864e-01   1.7275070e-13
   9.2340558e-01   1.7275070e-13
   9.2396252e-01   1.7008617e-13
   9.2451946e-01   1.7008617e-13
   9.2507640e-01   1.6742163e-13
   9.2563334e-01   1.6520119e-13
   9.2619028e-01   1.6520119e-13
   9.2674722e-01   1.6520119e-13
   9.2730416e-01   1.6431301e-13
   9.2786110e-01   1.6431301e-13
   9.2841804e-01   1.6431301e-13
   9.2897497e-01   1.6431301e-13
   9.2953191e-01   1.6164847e-13
   9.3008885e-01   1.6164847e-13
   9.3064579e-01   1.6164847e-13
   9.3120273e-01   1.6164847e-13
   9.3175967e-01   1.6164847e-13
   9.3231661e-01   1.6164847e-13
   9.3287355e-01   1.6076029e-13
   9.3343049e-01   1.6076029e-13
   9.3398743e-01   1.6076029e-13
   9.3454437e-01   1.6076029e-13
   9.3510131e-01   1.6076029e-13
   9.3565825e-01   1.6076029e-13
   9.3621519e-01   1.5898394e-13
   9.3677213e-01   1.5853985e-13
   9.3732907e-01   1.5853985e-13
   9.3788601e-01   1.5720758e-13
   9.3844294e-01   1.5720758e-13
   9.3899988e-01   1.5631940e-13
   9.3955682e-01   1.5631940e-13
   9.4011376e-01   1.5631940e-13
   9.4067070e-01   1.5543122e-13
   9.4122764e-01   1.5543122e-13
   9.4178458e-01   1.5543122e-13
   9.4234152e-01   1.5454305e-13
   9.4289846e-01   1.5454305e-13
   9.4345540e-01   1.5454305e-13
   9.4401234e-01   1.5454305e-13
   9.4456928e-01   1.5454305e-13
   9.4512622e-01   1.5454305e-13
   9.4568316e-01   1.5454305e-13
   9.4624010e-01   1.5454305e-13
   9.4679704e-01   1.5409896e-13
   9.4735398e-01   1.5276669e-13
   9.4791092e-01   1.5187851e-13
   9.4846785e-01   1.5187851e-13
   9.4902479e-01   1.5099033e-13
   9.4958173e-01   1.5099033e-13
   9.5013867e-01   1.5099033e-13
   9.5069561e-01   1.5099033e-13
   9.5125255e-01   1.5099033e-13
   9.5180949e-01   1.5099033e-13
   9.5236643e-01   1.5010215e-13
   9.5292337e-01   1.5010215e-13
   9.5348031e-01   1.5010215e-13
   9.5403725e-01   1.5010215e-13
   9.5459419e-01   1.5010215e-13
   9.5515113e-01   1.5010215e-13
   9.5570807e-01   1.4921397e-13
   9.5626501e-01   1.4876989e-13
   9.5682195e-01   1.4876989e-13
   9.5737889e-01   1.4876989e-13
   9.5793583e-01   1.4876989e-13
   9.5849276e-01   1.4743762e-13
   9.5904970e-01   1.4743762e-13
   9.5960664e-01   1.4743762e-13
   9.6016358e-01   1.4743762e-13
   9.6072052e-01   1.4743762e-13
   9.6127746e-01   1.4743762e-13
   9.6183440e-01   1.4743762e-13
   9.6239134e-01   1.4743762e-13
   9.6294828e-01   1.4743762e-13
   9.6350522e-01   1.4743762e-13
   9.6406216e-01   1.4743762e-13
   9.6461910e-01   1.4743762e-13
   9.6517604e-01   1.4743762e-13
   9.6573298e-01   1.4743762e-13
   9.6628992e-01   1.4743762e-13
   9.6684686e-01   1.4654944e-13
   9.6740380e-01   1.4654944e-13
   9.6796073e-01   1.4566126e-13
   9.6851767e-01   1.4566126e-13
   9.6907461e-01   1.4521717e-13
   9.6963155e-01   1.4521717e-13
   9.7018849e-01   1.4521717e-13
   9.7074543e-01   1.4521717e-13
   9.7130237e-01   1.4521717e-13
   9.7185931e-01   1.4521717e-13
   9.7241625e-01   1.4521717e-13
   9.7297319e-01   1.4521717e-13
   9.7353013e-01   1.4521717e-13
   9.7408707e-01   1.4521717e-13
   9.7464401e-01   1.4521717e-13
   9.7520095e-01   1.4521717e-13
   9.7575789e-01   1.4521717e-13
   9.7631483e-01   1.4521717e-13
   9.7687177e-01   1.4521717e-13
   9.7742871e-01   1.4477308e-13
   9.7798564e-01   1.4477308e-13
   9.7854258e-01   1.4477308e-13
   9.7909952e-01   1.4477308e-13
   9.7965646e-01   1.4477308e-13
   9.8021340e-01   1.4299673e-13
   9.8077034e-01   1.4299673e-13
   9.8132728e-01   1.4299673e-13
   9.8188422e-01   1.4299673e-13
   9.8244116e-01   1.4299673e-13
   9.8299810e-01   1.4299673e-13
   9.8355504e-01   1.4299673e-13
   9.8411198e-01   1.4299673e-13
   9.8466892e-01   1.4299673e-13
   9.8522586e-01   1.4299673e-13
   9.8578280e-01   1.4299673e-13
   9.8633974e-01   1.4299673e-13
   9.8689668e-01   1.3988810e-13
   9.8745362e-01   1.3988810e-13
   9.8801055e-01   1.3988810e-13
   9.8856749e-01   1.3988810e-13
   9.8912443e-01   1.3988810e-13
   9.8968137e-01   1.3944401e-13
   9.9023831e-01   1.3722357e-13
   9.9079525e-01   1.3722357e-13
   9.9135219e-01   1.3722357e-13
   9.9190913e-01   1.3722357e-13
   9.9246607e-01   1.3633539e-13
   9.9302301e-01   1.3589130e-13
   9.9357995e-01   1.3589130e-13
   9.9413689e-01   1.3589130e-13
   9.9469383e-01   1.3589130e-13
   9.9525077e-01   1.3589130e-13
   9.9580771e-01   1.3589130e-13
   9.9636465e-01   1.3589130e-13
   9.9692159e-01   1.3544721e-13
   9.9747852e-01   1.3544721e-13
   9.9803546e-01   1.3544721e-13
   9.9859240e-01   1.3544721e-13
   9.9914934e-01   1.3544721e-13
   9.9970628e-01   1.3544721e-13
   1.0002632e+00   1.3544721e-13
   1.0008202e+00   1.3544721e-13
   1.0013771e+00   1.3544721e-13
   1.0019340e+00   1.3544721e-13
   1.0024910e+00   1.3544721e-13
   1.0030479e+00   1.3544721e-13
   1.0036049e+00   1.3544721e-13
   1.0041618e+00   1.3544721e-13
   1.0047187e+00   1.3544721e-13
   1.0052757e+00   1.3544721e-13
   1.0058326e+00   1.3544721e-13
   1.0063896e+00   1.3455903e-13
   1.0069465e+00   1.3455903e-13
   1.0075034e+00   1.3455903e-13
   1.0080604e+00   1.3455903e-13
   1.0086173e+00   1.3455903e-13
   1.0091743e+00   1.3455903e-13
   1.0097312e+00   1.3367085e-13
   1.0102881e+00   1.3367085e-13
   1.0108451e+00   1.3367085e-13
   1.0114020e+00   1.3367085e-13
   1.0119590e+00   1.3367085e-13
   1.0125159e+00   1.3367085e-13
   1.0130728e+00   1.3367085e-13
   1.0136298e+00   1.3367085e-13
   1.0141867e+00   1.3367085e-13
   1.0147436e+00   1.3367085e-13
   1.0153006e+00   1.3367085e-13
   1.0158575e+00   1.3367085e-13
   1.0164145e+00   1.3367085e-13
   1.0169714e+00   1.3367085e-13
   1.0175283e+00   1.3367085e-13
   1.0180853e+00   1.3367085e-13
   1.0186422e+00   1.3367085e-13
   1.0191992e+00   1.3367085e-13
   1.0197561e+00   1.3367085e-13
   1.0203130e+00   1.3367085e-13
   1.0208700e+00   1.3367085e-13
   1.0214269e+00   1.3367085e-13
   1.0219839e+00   1.3367085e-13
   1.0225408e+00   1.3367085e-13
   1.0230977e+00   1.3367085e-13
   1.0236547e+00   1.3367085e-13
   1.0242116e+00   1.3367085e-13
   1.0247686e+00   1.3367085e-13
   1.0253255e+00   1.3367085e-13
   1.0258824e+00   1.3367085e-13
   1.0264394e+00   1.3367085e-13
   1.0269963e+00   1.3367085e-13
   1.0275533e+00   1.3367085e-13
   1.0281102e+00   1.3367085e-13
   1.0286671e+00   1.3367085e-13
   1.0292241e+00   1.3367085e-13
   1.0297810e+00   1.3367085e-13
   1.0303380e+00   1.3367085e-13
   1.0308949e+00   1.3367085e-13
   1.0314518e+00   1.3367085e-13
   1.0320088e+00   1.3367085e-13
   1.0325657e+00   1.3367085e-13
   1.0331226e+00   1.3367085e-13
   1.0336796e+00   1.3367085e-13
   1.0342365e+00   1.3367085e-13
   1.0347935e+00   1.3367085e-13
   1.0353504e+00   1.3367085e-13
   1.0359073e+00   1.3367085e-13
   1.0364643e+00   1.3367085e-13
   1.0370212e+00   1.3367085e-13
   1.0375782e+00   1.3367085e-13
   1.0381351e+00   1.3367085e-13
   1.0386920e+00   1.3367085e-13
   1.0392490e+00   1.3367085e-13
   1.0398059e+00   1.3367085e-13
   1.0403629e+00   1.3367085e-13
   1.0409198e+00   1.3367085e-13
   1.0414767e+00   1.3367085e-13
   1.0420337e+00   1.3367085e-13
   1.0425906e+00   1.3367085e-13
   1.0431476e+00   1.3367085e-13
   1.0437045e+00   1.3367085e-13
   1.0442614e+00   1.3367085e-13
   1.0448184e+00   1.3367085e-13
   1.0453753e+00   1.3100632e-13
   1.0459323e+00   1.3100632e-13
   1.0464892e+00   1.3100632e-13
   1.0470461e+00   1.3100632e-13
   1.0476031e+00   1.3100632e-13
   1.0481600e+00   1.3056223e-13
   1.0487170e+00   1.3056223e-13
   1.0492739e+00   1.3056223e-13
   1.0498308e+00   1.3056223e-13
   1.0503878e+00   1.3056223e-13
   1.0509447e+00   1.3056223e-13
   1.0515016e+00   1.3056223e-13
   1.0520586e+00   1.3056223e-13
   1.0526155e+00   1.3056223e-13
   1.0531725e+00   1.3056223e-13
   1.0537294e+00   1.3056223e-13
   1.0542863e+00   1.3056223e-13
   1.0548433e+00   1.3056223e-13
   1.0554002e+00   1.3056223e-13
   1.0559572e+00   1.3056223e-13
   1.0565141e+00   1.3056223e-13
   1.0570710e+00   1.3056223e-13
   1.0576280e+00   1.3056223e-13
   1.0581849e+00   1.3056223e-13
   1.0587419e+00   1.3056223e-13
   1.0592988e+00   1.3056223e-13
   1.0598557e+00   1.3056223e-13
   1.0604127e+00   1.3056223e-13
   1.0609696e+00   1.3056223e-13
   1.0615266e+00   1.3056223e-13
   1.0620835e+00   1.3056223e-13
   1.0626404e+00   1.3056223e-13
   1.0631974e+00   1.3056223e-13
   1.0637543e+00   1.3056223e-13
   1.0643113e+00   1.3056223e-13
   1.0648682e+00   1.3056223e-13
   1.0654251e+00   1.3056223e-13
   1.0659821e+00   1.3056223e-13
   1.0665390e+00   1.3056223e-13
   1.0670960e+00   1.3056223e-13
   1.0676529e+00   1.3056223e-13
   1.0682098e+00   1.3056223e-13
   1.0687668e+00   1.3056223e-13
   1.0693237e+00   1.3056223e-13
   1.0698807e+00   1.3056223e-13
   1.0704376e+00   1.2967405e-13
   1.0709945e+00   1.2967405e-13
   1.0715515e+00   1.2967405e-13
   1.0721084e+00   1.2967405e-13
   1.0726653e+00   1.2967405e-13
   1.0732223e+00   1.2700951e-13
   1.0737792e+00   1.2700951e-13
   1.0743362e+00   1.2700951e-13
   1.0748931e+00   1.2700951e-13
   1.0754500e+00   1.2700951e-13
   1.0760070e+00   1.2700951e-13
   1.0765639e+00   1.2700951e-13
   1.0771209e+00   1.2700951e-13
   1.0776778e+00   1.2700951e-13
   1.0782347e+00   1.2700951e-13
   1.0787917e+00   1.2700951e-13
   1.0793486e+00   1.2700951e-13
   1.0799056e+00   1.2700951e-13
   1.0804625e+00   1.2700951e-13
   1.0810194e+00   1.2700951e-13
   1.0815764e+00   1.2700951e-13
   1.0821333e+00   1.2700951e-13
   1.0826903e+00   1.2700951e-13
   1.0832472e+00   1.2700951e-13
   1.0838041e+00   1.2612134e-13
   1.0843611e+00   1.2612134e-13
   1.0849180e+00   1.2612134e-13
   1.0854750e+00   1.2612134e-13
   1.0860319e+00   1.2390089e-13
   1.0865888e+00   1.2390089e-13
   1.0871458e+00   1.2390089e-13
   1.0877027e+00   1.2390089e-13
   1.0882597e+00   1.2390089e-13
   1.0888166e+00   1.2390089e-13
   1.0893735e+00   1.2390089e-13
   1.0899305e+00   1.2390089e-13
   1.0904874e+00   1.2390089e-13
   1.0910443e+00   1.2390089e-13
   1.0916013e+00   1.2390089e-13
   1.0921582e+00   1.2390089e-13
   1.0927152e+00   1.2390089e-13
   1.0932721e+00   1.2390089e-13
   1.0938290e+00   1.2390089e-13
   1.0943860e+00   1.2390089e-13
   1.0949429e+00   1.2390089e-13
   1.0954999e+00   1.2390089e-13
   1.0960568e+00   1.2390089e-13
   1.0966137e+00   1.2390089e-13
   1.0971707e+00   1.2390089e-13
   1.0977276e+00   1.2390089e-13
   1.0982846e+00   1.2390089e-13
   1.0988415e+00   1.2390089e-13
   1.0993984e+00   1.2390089e-13
   1.0999554e+00   1.2390089e-13
   1.1005123e+00   1.2390089e-13
   1.1010693e+00   1.2390089e-13
   1.1016262e+00   1.2390089e-13
   1.1021831e+00   1.2390089e-13
   1.1027401e+00   1.2390089e-13
   1.1032970e+00   1.2390089e-13
   1.1038540e+00   1.2390089e-13
   1.1044109e+00   1.2390089e-13
   1.1049678e+00   1.2390089e-13
   1.1055248e+00   1.2390089e-13
   1.1060817e+00   1.2390089e-13
   1.1066387e+00   1.2390089e-13
   1.1071956e+00   1.2390089e-13
   1.1077525e+00   1.2390089e-13
   1.1083095e+00   1.2390089e-13
   1.1088664e+00   1.2390089e-13
   1.1094234e+00   1.2390089e-13
   1.1099803e+00   1.2390089e-13
   1.1105372e+00   1.2390089e-13
   1.1110942e+00   1.2390089e-13
   1.1116511e+00   1.2390089e-13
   1.1122080e+00   1.2390089e-13
   1.1127650e+00   1.2390089e-13
   1.1133219e+00   1.2390089e-13


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Mishra1_PSO.txt <==
   0.0000000e+00   2.1499226e+11
   5.1244107e-03   2.1499226e+11
   1.0248821e-02   1.9817624e+11
   1.5373232e-02   1.9817624e+11
   2.0497643e-02   1.1777472e+11
   2.5622053e-02   2.0128802e+10
   3.0746464e-02   1.3803702e+10
   3.5870875e-02   1.0414443e+10
   4.0995285e-02   5.3471245e+09
   4.6119696e-02   1.6752854e+09
   5.1244107e-02   7.4486053e+08
   5.6368517e-02   3.4154047e+08
   6.1492928e-02   1.7233567e+08
   6.6617338e-02   8.4673769e+07
   7.1741749e-02   4.4618404e+07
   7.6866160e-02   1.7033211e+07
   8.1990570e-02   8.4821797e+06
   8.7114981e-02   4.2776628e+06
   9.2239392e-02   2.0508053e+06
   9.7363802e-02   1.0370280e+06
   1.0248821e-01   5.1692487e+05
   1.0761262e-01   2.8065138e+05
   1.1273703e-01   1.8063638e+05
   1.1786144e-01   9.8457018e+04
   1.2298586e-01   6.1305369e+04
   1.2811027e-01   3.2520036e+04
   1.3323468e-01   2.4368527e+04
   1.3835909e-01   1.6898347e+04
   1.4348350e-01   1.2507255e+04
   1.4860791e-01   7.7487004e+03
   1.5373232e-01   5.0588361e+03
   1.5885673e-01   3.9827381e+03
   1.6398114e-01   2.6812340e+03
   1.6910555e-01   2.1095074e+03
   1.7422996e-01   1.6836811e+03
   1.7935437e-01   1.1231440e+03
   1.8447878e-01   8.3912188e+02
   1.8960319e-01   7.2157712e+02
   1.9472760e-01   5.3916241e+02
   1.9985202e-01   4.1203974e+02
   2.0497643e-01   3.3981797e+02
   2.1010084e-01   2.7761001e+02
   2.1522525e-01   2.1649607e+02
   2.2034966e-01   1.9532162e+02
   2.2547407e-01   1.4804735e+02
   2.3059848e-01   1.3090134e+02
   2.3572289e-01   1.0998455e+02
   2.4084730e-01   9.7237172e+01
   2.4597171e-01   8.1512056e+01
   2.5109612e-01   6.9193972e+01
   2.5622053e-01   6.3959168e+01
   2.6134494e-01   5.8541942e+01
   2.6646935e-01   5.0875878e+01
   2.7159376e-01   4.4026827e+01
   2.7671818e-01   4.0567762e+01
   2.8184259e-01   3.4214837e+01
   2.8696700e-01   2.9538318e+01
   2.9209141e-01   2.7176522e+01
   2.9721582e-01   2.5535798e+01
   3.0234023e-01   2.2929301e+01
   3.0746464e-01   2.0412649e+01
   3.1258905e-01   1.9092577e+01
   3.1771346e-01   1.7563588e+01
   3.2283787e-01   1.6374032e+01
   3.2796228e-01   1.4456791e+01
   3.3308669e-01   1.3333164e+01
   3.3821110e-01   1.2148247e+01
   3.4333551e-01   1.0916477e+01
   3.4845992e-01   1.0129515e+01
   3.5358433e-01   9.2491549e+00
   3.5870875e-01   8.8677379e+00
   3.6383316e-01   7.7027488e+00
   3.6895757e-01   7.2901153e+00
   3.7408198e-01   6.9375353e+00
   3.7920639e-01   6.7644226e+00
   3.8433080e-01   6.2748868e+00
   3.8945521e-01   5.9590213e+00
   3.9457962e-01   5.5381757e+00
   3.9970403e-01   5.2632718e+00
   4.0482844e-01   5.0187530e+00
   4.0995285e-01   4.7651040e+00
   4.1507726e-01   4.4631397e+00
   4.2020167e-01   4.2598968e+00
   4.2532608e-01   4.0791763e+00
   4.3045049e-01   3.8549433e+00
   4.3557491e-01   3.6814145e+00
   4.4069932e-01   3.4960993e+00
   4.4582373e-01   3.2478738e+00
   4.5094814e-01   3.0768737e+00
   4.5607255e-01   2.8482645e+00
   4.6119696e-01   2.6559044e+00
   4.6632137e-01   2.6008195e+00
   4.7144578e-01   2.5195059e+00
   4.7657019e-01   2.4482437e+00
   4.8169460e-01   2.3408255e+00
   4.8681901e-01   2.2828932e+00
   4.9194342e-01   2.1619506e+00
   4.9706783e-01   2.0453691e+00
   5.0219224e-01   1.9412494e+00
   5.0731665e-01   1.9020373e+00
   5.1244107e-01   1.8122475e+00
   5.1756548e-01   1.7628975e+00
   5.2268989e-01   1.6751581e+00
   5.2781430e-01   1.6113187e+00
   5.3293871e-01   1.5573322e+00
   5.3806312e-01   1.4919832e+00
   5.4318753e-01   1.4542807e+00
   5.4831194e-01   1.3862359e+00
   5.5343635e-01   1.3314184e+00
   5.5856076e-01   1.2870618e+00
   5.6368517e-01   1.2707215e+00
   5.6880958e-01   1.2360199e+00
   5.7393399e-01   1.1794772e+00
   5.7905840e-01   1.1214116e+00
   5.8418281e-01   1.1025140e+00
   5.8930722e-01   1.0963186e+00
   5.9443164e-01   1.0343841e+00
   5.9955605e-01   1.0131596e+00
   6.0468046e-01   9.8191084e-01
   6.0980487e-01   9.6412072e-01
   6.1492928e-01   8.9945015e-01
   6.2005369e-01   8.5902900e-01
   6.2517810e-01   8.1701185e-01
   6.3030251e-01   8.1110498e-01
   6.3542692e-01   7.8200779e-01
   6.4055133e-01   7.7011846e-01
   6.4567574e-01   7.6370561e-01
   6.5080015e-01   7.5718383e-01
   6.5592456e-01   7.4022624e-01
   6.6104897e-01   7.3532794e-01
   6.6617338e-01   7.2789411e-01
   6.7129780e-01   7.1729816e-01
   6.7642221e-01   6.7550313e-01
   6.8154662e-01   6.5745391e-01
   6.8667103e-01   6.5701249e-01
   6.9179544e-01   6.5015200e-01
   6.9691985e-01   6.4145624e-01
   7.0204426e-01   5.9776508e-01
   7.0716867e-01   5.8487754e-01
   7.1229308e-01   5.7490652e-01
   7.1741749e-01   5.5322387e-01
   7.2254190e-01   5.3518619e-01
   7.2766631e-01   5.1033022e-01
   7.3279072e-01   4.9976403e-01
   7.3791513e-01   4.9931410e-01
   7.4303954e-01   4.9600891e-01
   7.4816396e-01   4.8027748e-01
   7.5328837e-01   4.6301768e-01
   7.5841278e-01   4.6105424e-01
   7.6353719e-01   4.4508179e-01
   7.6866160e-01   4.3691443e-01
   7.7378601e-01   4.3145340e-01
   7.7891042e-01   4.2326672e-01
   7.8403483e-01   4.1278121e-01
   7.8915924e-01   4.0034332e-01
   7.9428365e-01   3.8749031e-01
   7.9940806e-01   3.8185308e-01
   8.0453247e-01   3.7562537e-01
   8.0965688e-01   3.7197216e-01
   8.1478129e-01   3.6205105e-01
   8.1990570e-01   3.5697788e-01
   8.2503011e-01   3.5529346e-01
   8.3015453e-01   3.5202872e-01
   8.3527894e-01   3.4774300e-01
   8.4040335e-01   3.3751553e-01
   8.4552776e-01   3.3359849e-01
   8.5065217e-01   3.3035023e-01
   8.5577658e-01   3.2421645e-01
   8.6090099e-01   3.2005758e-01
   8.6602540e-01   3.1731100e-01
   8.7114981e-01   3.0496376e-01
   8.7627422e-01   3.0313372e-01
   8.8139863e-01   3.0102659e-01
   8.8652304e-01   2.9587929e-01
   8.9164745e-01   2.9458718e-01
   8.9677186e-01   2.9338472e-01
   9.0189627e-01   2.7698201e-01
   9.0702069e-01   2.6998523e-01
   9.1214510e-01   2.6284824e-01
   9.1726951e-01   2.5827830e-01
   9.2239392e-01   2.5810611e-01
   9.2751833e-01   2.5677504e-01
   9.3264274e-01   2.5561066e-01
   9.3776715e-01   2.4679708e-01
   9.4289156e-01   2.4471391e-01
   9.4801597e-01   2.4437818e-01
   9.5314038e-01   2.3316974e-01
   9.5826479e-01   2.3157535e-01
   9.6338920e-01   2.3052171e-01
   9.6851361e-01   2.2955266e-01
   9.7363802e-01   2.2930844e-01
   9.7876243e-01   2.2196179e-01
   9.8388685e-01   2.1863051e-01
   9.8901126e-01   2.1443255e-01
   9.9413567e-01   2.1264999e-01
   9.9926008e-01   2.1002197e-01
   1.0043845e+00   2.0819481e-01
   1.0095089e+00   1.9831413e-01
   1.0146333e+00   1.9712276e-01
   1.0197577e+00   1.9578698e-01
   1.0248821e+00   1.9325387e-01
   1.0300065e+00   1.8905249e-01
   1.0351310e+00   1.7561832e-01
   1.0402554e+00   1.7186379e-01
   1.0453798e+00   1.7142142e-01
   1.0505042e+00   1.7097100e-01
   1.0556286e+00   1.7074807e-01
   1.0607530e+00   1.6374268e-01
   1.0658774e+00   1.5596943e-01
   1.0710018e+00   1.5541373e-01
   1.0761262e+00   1.4909471e-01
   1.0812506e+00   1.4898584e-01
   1.0863751e+00   1.4783433e-01
   1.0914995e+00   1.4497413e-01
   1.0966239e+00   1.4448734e-01
   1.1017483e+00   1.4247923e-01
   1.1068727e+00   1.3944341e-01
   1.1119971e+00   1.3417044e-01
   1.1171215e+00   1.3385531e-01
   1.1222459e+00   1.3352593e-01
   1.1273703e+00   1.2755150e-01
   1.1324948e+00   1.2252804e-01
   1.1376192e+00   1.2137423e-01
   1.1427436e+00   1.2030671e-01
   1.1478680e+00   1.2000826e-01
   1.1529924e+00   1.1638482e-01
   1.1581168e+00   1.1602455e-01
   1.1632412e+00   1.1592791e-01
   1.1683656e+00   1.1534423e-01
   1.1734900e+00   1.1251810e-01
   1.1786144e+00   1.1236930e-01
   1.1837389e+00   1.0878393e-01
   1.1888633e+00   1.0458108e-01
   1.1939877e+00   1.0307848e-01
   1.1991121e+00   1.0177771e-01
   1.2042365e+00   1.0171021e-01
   1.2093609e+00   1.0131384e-01
   1.2144853e+00   1.0130722e-01
   1.2196097e+00   1.0097955e-01
   1.2247341e+00   1.0086974e-01
   1.2298586e+00   1.0065014e-01
   1.2349830e+00   9.6050518e-02
   1.2401074e+00   9.4167564e-02
   1.2452318e+00   9.0897939e-02
   1.2503562e+00   8.8032136e-02
   1.2554806e+00   8.7617946e-02
   1.2606050e+00   8.7195747e-02
   1.2657294e+00   8.6754412e-02
   1.2708538e+00   8.1409408e-02
   1.2759783e+00   8.0607488e-02
   1.2811027e+00   7.8868763e-02
   1.2862271e+00   7.7541959e-02
   1.2913515e+00   7.6718712e-02
   1.2964759e+00   7.6237591e-02
   1.3016003e+00   7.6218942e-02
   1.3067247e+00   7.6201211e-02
   1.3118491e+00   7.4752811e-02
   1.3169735e+00   7.4508028e-02
   1.3220979e+00   7.3508353e-02
   1.3272224e+00   7.2727716e-02
   1.3323468e+00   7.2190343e-02
   1.3374712e+00   7.1528768e-02
   1.3425956e+00   7.0752542e-02
   1.3477200e+00   7.0133313e-02
   1.3528444e+00   6.9510012e-02
   1.3579688e+00   6.8763166e-02
   1.3630932e+00   6.4482634e-02
   1.3682176e+00   6.4329062e-02
   1.3733421e+00   6.4239064e-02
   1.3784665e+00   6.4229625e-02
   1.3835909e+00   6.3574768e-02
   1.3887153e+00   6.3539566e-02
   1.3938397e+00   6.3433515e-02
   1.3989641e+00   6.3319704e-02
   1.4040885e+00   6.3223771e-02
   1.4092129e+00   6.3119918e-02
   1.4143373e+00   6.3081955e-02
   1.4194618e+00   6.2968937e-02
   1.4245862e+00   6.2057864e-02
   1.4297106e+00   6.1941250e-02
   1.4348350e+00   6.1884305e-02
   1.4399594e+00   6.1769051e-02
   1.4450838e+00   6.1604872e-02
   1.4502082e+00   5.8283023e-02
   1.4553326e+00   5.6913195e-02
   1.4604570e+00   5.6807625e-02
   1.4655814e+00   5.6783701e-02
   1.4707059e+00   5.6752859e-02
   1.4758303e+00   5.6715296e-02
   1.4809547e+00   5.5422011e-02
   1.4860791e+00   5.5422011e-02
   1.4912035e+00   5.5409915e-02
   1.4963279e+00   5.5392699e-02
   1.5014523e+00   5.5373120e-02
   1.5065767e+00   5.5343163e-02
   1.5117011e+00   5.5294847e-02
   1.5168256e+00   5.5286225e-02
   1.5219500e+00   5.5258168e-02
   1.5270744e+00   5.5239795e-02
   1.5321988e+00   5.5220753e-02
   1.5373232e+00   5.5196277e-02
   1.5424476e+00   5.5169755e-02
   1.5475720e+00   5.5153698e-02
   1.5526964e+00   5.5119564e-02
   1.5578208e+00   5.5117451e-02
   1.5629452e+00   5.5107289e-02
   1.5680697e+00   5.5082408e-02
   1.5731941e+00   5.5019062e-02
   1.5783185e+00   5.4469728e-02
   1.5834429e+00   5.4347670e-02
   1.5885673e+00   5.4275173e-02
   1.5936917e+00   5.4162943e-02
   1.5988161e+00   5.0093082e-02
   1.6039405e+00   4.8525682e-02
   1.6090649e+00   4.8512297e-02
   1.6141894e+00   4.8495565e-02
   1.6193138e+00   4.8480766e-02
   1.6244382e+00   4.8465694e-02
   1.6295626e+00   4.6864388e-02
   1.6346870e+00   4.6807145e-02
   1.6398114e+00   4.6740405e-02
   1.6449358e+00   4.6656997e-02
   1.6500602e+00   4.6527682e-02
   1.6551846e+00   4.6342613e-02
   1.6603091e+00   4.6106517e-02
   1.6654335e+00   4.5808153e-02
   1.6705579e+00   4.4449586e-02
   1.6756823e+00   4.4083889e-02
   1.6808067e+00   4.3881703e-02
   1.6859311e+00   4.3606117e-02
   1.6910555e+00   4.3555070e-02
   1.6961799e+00   4.3503013e-02
   1.7013043e+00   4.2209643e-02
   1.7064287e+00   4.1935105e-02
   1.7115532e+00   4.1873556e-02
   1.7166776e+00   4.1621515e-02
   1.7218020e+00   4.0882574e-02
   1.7269264e+00   4.0856858e-02
   1.7320508e+00   4.0816456e-02
   1.7371752e+00   4.0700776e-02
   1.7422996e+00   4.0656302e-02
   1.7474240e+00   4.0572330e-02
   1.7525484e+00   4.0496875e-02
   1.7576729e+00   4.0381660e-02
   1.7627973e+00   4.0206132e-02
   1.7679217e+00   4.0068463e-02
   1.7730461e+00   3.9858890e-02
   1.7781705e+00   3.8976520e-02
   1.7832949e+00   3.8773632e-02
   1.7884193e+00   3.8756981e-02
   1.7935437e+00   3.8754909e-02
   1.7986681e+00   3.8743761e-02
   1.8037925e+00   3.8741612e-02
   1.8089170e+00   3.7626009e-02
   1.8140414e+00   3.7600911e-02
   1.8191658e+00   3.7586949e-02
   1.8242902e+00   3.7579881e-02
   1.8294146e+00   3.6669947e-02
   1.8345390e+00   3.5648541e-02
   1.8396634e+00   3.5616940e-02
   1.8447878e+00   3.5156210e-02
   1.8499122e+00   3.5039888e-02
   1.8550367e+00   3.4394653e-02
   1.8601611e+00   3.4351553e-02
   1.8652855e+00   3.4349969e-02
   1.8704099e+00   3.4349545e-02
   1.8755343e+00   3.4337126e-02
   1.8806587e+00   3.4336006e-02
   1.8857831e+00   3.4329888e-02
   1.8909075e+00   3.3158800e-02
   1.8960319e+00   3.2334243e-02
   1.9011564e+00   3.2326106e-02
   1.9062808e+00   3.2326106e-02
   1.9114052e+00   3.2325752e-02
   1.9165296e+00   3.2314972e-02
   1.9216540e+00   3.2301389e-02
   1.9267784e+00   3.2298631e-02
   1.9319028e+00   3.1520892e-02
   1.9370272e+00   3.1517032e-02
   1.9421516e+00   3.1507911e-02
   1.9472760e+00   3.1502733e-02
   1.9524005e+00   3.1488373e-02
   1.9575249e+00   3.1476356e-02
   1.9626493e+00   3.1467953e-02
   1.9677737e+00   3.1453285e-02
   1.9728981e+00   3.1423225e-02
   1.9780225e+00   3.1364528e-02
   1.9831469e+00   3.0320761e-02
   1.9882713e+00   3.0285503e-02
   1.9933957e+00   3.0235308e-02
   1.9985202e+00   3.0168379e-02
   2.0036446e+00   3.0091507e-02
   2.0087690e+00   2.9975718e-02
   2.0138934e+00   2.9822452e-02
   2.0190178e+00   2.9762331e-02
   2.0241422e+00   2.9718805e-02
   2.0292666e+00   2.9197658e-02
   2.0343910e+00   2.8302122e-02
   2.0395154e+00   2.8301869e-02
   2.0446398e+00   2.8300264e-02
   2.0497643e+00   2.8295361e-02
   2.0548887e+00   2.8294454e-02
   2.0600131e+00   2.7877238e-02
   2.0651375e+00   2.6691515e-02
   2.0702619e+00   2.6438794e-02
   2.0753863e+00   2.6438446e-02
   2.0805107e+00   2.6438158e-02
   2.0856351e+00   2.6385028e-02
   2.0907595e+00   2.6313520e-02
   2.0958840e+00   2.6313340e-02
   2.1010084e+00   2.5769117e-02
   2.1061328e+00   2.5159050e-02
   2.1112572e+00   2.5151358e-02
   2.1163816e+00   2.5142828e-02
   2.1215060e+00   2.5138550e-02
   2.1266304e+00   2.5132741e-02
   2.1317548e+00   2.5120409e-02
   2.1368792e+00   2.5101402e-02
   2.1420037e+00   2.5078277e-02
   2.1471281e+00   2.5042601e-02
   2.1522525e+00   2.4987027e-02
   2.1573769e+00   2.3532038e-02
   2.1625013e+00   2.3464647e-02
   2.1676257e+00   2.3457126e-02
   2.1727501e+00   2.0876139e-02
   2.1778745e+00   2.0087053e-02
   2.1829989e+00   2.0077551e-02
   2.1881233e+00   2.0075120e-02
   2.1932478e+00   2.0070681e-02
   2.1983722e+00   2.0065463e-02
   2.2034966e+00   2.0059081e-02
   2.2086210e+00   2.0053923e-02
   2.2137454e+00   2.0040187e-02
   2.2188698e+00   2.0022262e-02
   2.2239942e+00   2.0001405e-02
   2.2291186e+00   2.0000495e-02
   2.2342430e+00   1.9999289e-02
   2.2393675e+00   1.9998882e-02
   2.2444919e+00   1.9997982e-02
   2.2496163e+00   1.9747039e-02
   2.2547407e+00   1.9088064e-02
   2.2598651e+00   1.9076595e-02
   2.2649895e+00   1.9067238e-02
   2.2701139e+00   1.9058125e-02
   2.2752383e+00   1.9042777e-02
   2.2803627e+00   1.9031549e-02
   2.2854872e+00   1.9016568e-02
   2.2906116e+00   1.8995629e-02
   2.2957360e+00   1.8979986e-02
   2.3008604e+00   1.8952152e-02
   2.3059848e+00   1.8899661e-02
   2.3111092e+00   1.8848069e-02
   2.3162336e+00   1.8764324e-02
   2.3213580e+00   1.8628672e-02
   2.3264824e+00   1.8437840e-02
   2.3316068e+00   1.8200599e-02
   2.3367313e+00   1.8141586e-02
   2.3418557e+00   1.8077803e-02
   2.3469801e+00   1.8003010e-02
   2.3521045e+00   1.7851160e-02
   2.3572289e+00   1.7645517e-02
   2.3623533e+00   1.7312076e-02
   2.3674777e+00   1.6848082e-02
   2.3726021e+00   1.6669301e-02
   2.3777265e+00   1.6655776e-02
   2.3828510e+00   1.6654883e-02
   2.3879754e+00   1.6653851e-02
   2.3930998e+00   1.6650995e-02
   2.3982242e+00   1.5938351e-02
   2.4033486e+00   1.5938090e-02
   2.4084730e+00   1.5937810e-02
   2.4135974e+00   1.5937511e-02
   2.4187218e+00   1.5936469e-02
   2.4238462e+00   1.5935355e-02
   2.4289706e+00   1.5933942e-02
   2.4340951e+00   1.5933417e-02
   2.4392195e+00   1.5932110e-02
   2.4443439e+00   1.5930054e-02
   2.4494683e+00   1.5928375e-02
   2.4545927e+00   1.5926164e-02
   2.4597171e+00   1.5923212e-02
   2.4648415e+00   1.4613287e-02
   2.4699659e+00   1.4612854e-02
   2.4750903e+00   1.4612753e-02
   2.4802148e+00   1.4612665e-02
   2.4853392e+00   1.4612347e-02
   2.4904636e+00   1.4612253e-02
   2.4955880e+00   1.3736868e-02
   2.5007124e+00   1.3736722e-02
   2.5058368e+00   1.3736580e-02
   2.5109612e+00   1.3736426e-02
   2.5160856e+00   1.3736295e-02
   2.5212100e+00   1.3736163e-02
   2.5263345e+00   1.3736017e-02
   2.5314589e+00   1.3735930e-02
   2.5365833e+00   1.3735878e-02
   2.5417077e+00   1.3735854e-02
   2.5468321e+00   1.3735755e-02
   2.5519565e+00   1.3735612e-02
   2.5570809e+00   1.3735513e-02


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Powell_Sum_CR.txt <==
   0.0000000e+00   2.6515288e-01
   2.2990150e-03   1.7725181e-01
   4.5980300e-03   1.2800416e-01
   6.8970450e-03   1.0906736e-01
   9.1960600e-03   9.1806908e-02
   1.1495075e-02   7.9624259e-02
   1.3794090e-02   6.8282219e-02
   1.6093105e-02   5.4518539e-02
   1.8392120e-02   4.9392690e-02
   2.0691135e-02   4.2855349e-02
   2.2990150e-02   3.7073119e-02
   2.5289165e-02   3.5760416e-02
   2.7588180e-02   3.1651873e-02
   2.9887195e-02   2.9277219e-02
   3.2186210e-02   2.6202792e-02
   3.4485225e-02   2.3264506e-02
   3.6784240e-02   2.2544074e-02
   3.9083255e-02   2.0664482e-02
   4.1382270e-02   1.8360223e-02
   4.3681285e-02   1.8279006e-02
   4.5980300e-02   1.6377050e-02
   4.8279315e-02   1.5424698e-02
   5.0578330e-02   1.4866621e-02
   5.2877345e-02   1.3411661e-02
   5.5176360e-02   1.2153717e-02
   5.7475375e-02   1.1809843e-02
   5.9774390e-02   1.1158536e-02
   6.2073405e-02   9.8243149e-03
   6.4372420e-02   9.0190967e-03
   6.6671435e-02   8.7482288e-03
   6.8970450e-02   7.9275451e-03
   7.1269465e-02   6.1346936e-03
   7.3568480e-02   6.0422441e-03
   7.5867495e-02   5.8036377e-03
   7.8166510e-02   5.5214283e-03
   8.0465525e-02   4.9704675e-03
   8.2764540e-02   4.7143564e-03
   8.5063555e-02   4.3482772e-03
   8.7362570e-02   4.1862792e-03
   8.9661585e-02   3.9573723e-03
   9.1960600e-02   3.6813493e-03
   9.4259615e-02   3.4171454e-03
   9.6558630e-02   3.3055983e-03
   9.8857645e-02   3.0242015e-03
   1.0115666e-01   2.8606113e-03
   1.0345568e-01   2.7772460e-03
   1.0575469e-01   2.7143612e-03
   1.0805371e-01   2.5288811e-03
   1.1035272e-01   2.1655998e-03
   1.1265174e-01   1.9723372e-03
   1.1495075e-01   1.8011341e-03
   1.1724977e-01   1.5768486e-03
   1.1954878e-01   1.3998117e-03
   1.2184780e-01   1.3257433e-03
   1.2414681e-01   1.2482470e-03
   1.2644583e-01   1.0822572e-03
   1.2874484e-01   1.0009750e-03
   1.3104386e-01   9.7036385e-04
   1.3334287e-01   8.4906459e-04
   1.3564189e-01   8.0345516e-04
   1.3794090e-01   7.0596690e-04
   1.4023992e-01   6.8438682e-04
   1.4253893e-01   6.4870394e-04
   1.4483795e-01   6.3302140e-04
   1.4713696e-01   5.8312237e-04
   1.4943598e-01   5.2260637e-04
   1.5173499e-01   5.0135742e-04
   1.5403401e-01   4.5834392e-04
   1.5633302e-01   4.1797295e-04
   1.5863204e-01   4.0949371e-04
   1.6093105e-01   3.5983166e-04
   1.6323007e-01   3.3597902e-04
   1.6552908e-01   2.9550826e-04
   1.6782810e-01   2.5711433e-04
   1.7012711e-01   2.3575409e-04
   1.7242613e-01   2.2424067e-04
   1.7472514e-01   1.9940946e-04
   1.7702416e-01   1.7714968e-04
   1.7932317e-01   1.7000053e-04
   1.8162219e-01   1.4043950e-04
   1.8392120e-01   1.2737910e-04
   1.8622022e-01   1.2049208e-04
   1.8851923e-01   1.0806168e-04
   1.9081825e-01   9.6828975e-05
   1.9311726e-01   9.2437010e-05
   1.9541628e-01   8.8231353e-05
   1.9771529e-01   8.7080584e-05
   2.0001431e-01   8.1840220e-05
   2.0231332e-01   7.2231207e-05
   2.0461234e-01   6.6184829e-05
   2.0691135e-01   6.3755398e-05
   2.0921037e-01   5.6922431e-05
   2.1150938e-01   5.1100570e-05
   2.1380840e-01   4.6330221e-05
   2.1610741e-01   4.3034963e-05
   2.1840643e-01   3.9316805e-05
   2.2070544e-01   3.7467408e-05
   2.2300446e-01   3.6610054e-05
   2.2530347e-01   3.3136027e-05
   2.2760249e-01   3.0973296e-05
   2.2990150e-01   2.6060072e-05
   2.3220052e-01   2.3650060e-05
   2.3449953e-01   2.1389928e-05
   2.3679855e-01   2.0650184e-05
   2.3909756e-01   1.9153938e-05
   2.4139658e-01   1.7537053e-05
   2.4369559e-01   1.4748950e-05
   2.4599461e-01   1.4101956e-05
   2.4829362e-01   1.3412871e-05
   2.5059264e-01   1.3015169e-05
   2.5289165e-01   1.1177708e-05
   2.5519067e-01   1.0859903e-05
   2.5748968e-01   1.0240436e-05
   2.5978870e-01   9.3576594e-06
   2.6208771e-01   9.0203400e-06
   2.6438673e-01   8.8849613e-06
   2.6668574e-01   8.7632839e-06
   2.6898476e-01   8.4527573e-06
   2.7128377e-01   8.2903837e-06
   2.7358279e-01   8.2723965e-06
   2.7588180e-01   7.9637948e-06
   2.7818082e-01   7.1515764e-06
   2.8047983e-01   6.7114199e-06
   2.8277885e-01   6.0418949e-06
   2.8507786e-01   5.8371345e-06
   2.8737688e-01   5.3452511e-06
   2.8967589e-01   4.7487604e-06
   2.9197491e-01   4.2712860e-06
   2.9427392e-01   3.8279868e-06
   2.9657294e-01   3.7419851e-06
   2.9887195e-01   3.6837600e-06
   3.0117097e-01   3.1986778e-06
   3.0346998e-01   3.0442909e-06
   3.0576900e-01   2.7286801e-06
   3.0806801e-01   2.6201614e-06
   3.1036703e-01   2.4916650e-06
   3.1266604e-01   2.4057402e-06
   3.1496506e-01   2.3128021e-06
   3.1726407e-01   2.1024593e-06
   3.1956309e-01   2.0570885e-06
   3.2186210e-01   1.9902261e-06
   3.2416112e-01   1.8517581e-06
   3.2646013e-01   1.7675211e-06
   3.2875915e-01   1.6278798e-06
   3.3105816e-01   1.4377228e-06
   3.3335718e-01   1.2967915e-06
   3.3565619e-01   1.2570839e-06
   3.3795521e-01   1.1600765e-06
   3.4025422e-01   1.1145884e-06
   3.4255324e-01   1.1004421e-06
   3.4485225e-01   1.0547593e-06
   3.4715127e-01   1.0179825e-06
   3.4945028e-01   9.3558152e-07
   3.5174930e-01   8.6299506e-07
   3.5404831e-01   8.2731711e-07
   3.5634733e-01   8.0972128e-07
   3.5864634e-01   7.3863926e-07
   3.6094536e-01   7.0707382e-07
   3.6324437e-01   6.5663913e-07
   3.6554339e-01   6.3660923e-07
   3.6784240e-01   6.0734254e-07
   3.7014142e-01   5.8439553e-07
   3.7244043e-01   5.7019944e-07
   3.7473945e-01   5.5664898e-07
   3.7703846e-01   5.4081913e-07
   3.7933748e-01   5.1376280e-07
   3.8163649e-01   4.8035190e-07
   3.8393551e-01   4.7297047e-07
   3.8623452e-01   4.6030669e-07
   3.8853354e-01   4.2859449e-07
   3.9083255e-01   3.9247676e-07
   3.9313157e-01   3.7073789e-07
   3.9543058e-01   3.3917296e-07
   3.9772960e-01   3.3242899e-07
   4.0002861e-01   3.0090028e-07
   4.0232763e-01   2.8349437e-07
   4.0462664e-01   2.6685377e-07
   4.0692566e-01   2.5293447e-07
   4.0922467e-01   2.3815984e-07
   4.1152369e-01   2.3375840e-07
   4.1382270e-01   2.2831650e-07
   4.1612172e-01   2.2831650e-07
   4.1842073e-01   2.2466383e-07
   4.2071975e-01   2.2466383e-07
   4.2301876e-01   1.9462212e-07
   4.2531778e-01   1.8053618e-07
   4.2761679e-01   1.7332777e-07
   4.2991581e-01   1.7022939e-07
   4.3221482e-01   1.5351275e-07
   4.3451384e-01   1.5272035e-07
   4.3681285e-01   1.5048653e-07
   4.3911187e-01   1.3513727e-07
   4.4141088e-01   1.3120974e-07
   4.4370990e-01   1.2961075e-07
   4.4600891e-01   1.2507932e-07
   4.4830793e-01   1.2181804e-07
   4.5060694e-01   1.1889584e-07
   4.5290596e-01   1.1395191e-07
   4.5520497e-01   1.0835250e-07
   4.5750399e-01   1.0280775e-07
   4.5980300e-01   9.8407614e-08
   4.6210202e-01   9.7216798e-08
   4.6440103e-01   9.2763243e-08
   4.6670005e-01   8.8586142e-08
   4.6899906e-01   8.4216569e-08
   4.7129808e-01   8.0166801e-08
   4.7359709e-01   7.6631200e-08
   4.7589611e-01   7.6236835e-08
   4.7819512e-01   7.5662309e-08
   4.8049414e-01   7.0777662e-08
   4.8279315e-01   6.6709089e-08
   4.8509217e-01   6.4436017e-08
   4.8739118e-01   6.0007679e-08
   4.8969020e-01   5.5521417e-08
   4.9198921e-01   5.5478417e-08
   4.9428823e-01   5.3193474e-08
   4.9658724e-01   5.2756138e-08
   4.9888626e-01   5.1920938e-08
   5.0118527e-01   5.0439323e-08
   5.0348429e-01   4.8852290e-08
   5.0578330e-01   4.7868660e-08
   5.0808232e-01   4.6368897e-08
   5.1038133e-01   4.4904671e-08
   5.1268035e-01   4.4093602e-08
   5.1497936e-01   4.4093602e-08
   5.1727838e-01   4.4093602e-08
   5.1957739e-01   4.2030875e-08
   5.2187641e-01   3.9295287e-08
   5.2417542e-01   3.8404315e-08
   5.2647444e-01   3.7830664e-08
   5.2877345e-01   3.5927383e-08
   5.3107247e-01   3.5432519e-08
   5.3337148e-01   3.5237828e-08
   5.3567050e-01   3.4883349e-08
   5.3796951e-01   3.3815893e-08
   5.4026853e-01   3.2678448e-08
   5.4256754e-01   3.1723405e-08
   5.4486656e-01   3.0541385e-08
   5.4716557e-01   3.0278079e-08
   5.4946459e-01   2.9386402e-08
   5.5176360e-01   2.8989985e-08
   5.5406262e-01   2.8847044e-08
   5.5636163e-01   2.7886756e-08
   5.5866065e-01   2.5452842e-08
   5.6095966e-01   2.4146934e-08
   5.6325868e-01   2.3917429e-08
   5.6555769e-01   2.2927479e-08
   5.6785671e-01   2.2283951e-08
   5.7015572e-01   2.1507868e-08
   5.7245474e-01   2.1295511e-08
   5.7475375e-01   2.1295511e-08
   5.7705277e-01   2.1295511e-08
   5.7935178e-01   2.0593625e-08
   5.8165080e-01   2.0218659e-08
   5.8394981e-01   1.9439883e-08
   5.8624883e-01   1.8966495e-08
   5.8854784e-01   1.8868560e-08
   5.9084686e-01   1.8799714e-08
   5.9314587e-01   1.7647436e-08
   5.9544489e-01   1.6711038e-08
   5.9774390e-01   1.6272851e-08
   6.0004292e-01   1.6250037e-08
   6.0234193e-01   1.5589263e-08
   6.0464095e-01   1.5285326e-08
   6.0693996e-01   1.5108902e-08
   6.0923898e-01   1.4884972e-08
   6.1153799e-01   1.4613041e-08
   6.1383701e-01   1.4449933e-08
   6.1613602e-01   1.4181388e-08
   6.1843504e-01   1.3985684e-08
   6.2073405e-01   1.3878512e-08
   6.2303307e-01   1.3729198e-08
   6.2533208e-01   1.3325819e-08
   6.2763110e-01   1.3217199e-08
   6.2993011e-01   1.2817649e-08
   6.3222913e-01   1.2364541e-08
   6.3452814e-01   1.1753493e-08
   6.3682716e-01   1.1627438e-08
   6.3912617e-01   1.1548875e-08
   6.4142519e-01   1.1465456e-08
   6.4372420e-01   1.1100326e-08
   6.4602322e-01   1.0842644e-08
   6.4832223e-01   1.0682422e-08
   6.5062125e-01   1.0323248e-08
   6.5292026e-01   1.0212366e-08
   6.5521928e-01   9.9278846e-09
   6.5751829e-01   9.6954347e-09
   6.5981731e-01   9.4604888e-09
   6.6211632e-01   9.3172937e-09
   6.6441534e-01   8.9268114e-09
   6.6671435e-01   8.5765545e-09
   6.6901337e-01   8.4331797e-09
   6.7131238e-01   8.4331797e-09
   6.7361140e-01   8.0160433e-09
   6.7591041e-01   8.0160433e-09
   6.7820943e-01   7.9719470e-09
   6.8050844e-01   7.9010933e-09
   6.8280746e-01   7.8028565e-09
   6.8510647e-01   7.7202000e-09
   6.8740549e-01   7.5484513e-09
   6.8970450e-01   7.4434560e-09
   6.9200352e-01   7.3004407e-09
   6.9430253e-01   7.3004407e-09
   6.9660155e-01   7.3004407e-09
   6.9890056e-01   7.1920364e-09
   7.0119958e-01   7.0091228e-09
   7.0349859e-01   6.9004805e-09
   7.0579761e-01   6.7673904e-09
   7.0809662e-01   6.7467961e-09
   7.1039564e-01   6.6424788e-09
   7.1269465e-01   6.5324301e-09
   7.1499367e-01   6.3878766e-09
   7.1729268e-01   6.3757416e-09
   7.1959170e-01   6.3112681e-09
   7.2189071e-01   6.1885438e-09
   7.2418973e-01   6.1512612e-09
   7.2648874e-01   6.0371050e-09
   7.2878776e-01   6.0154864e-09
   7.3108677e-01   5.9081734e-09
   7.3338579e-01   5.8006010e-09
   7.3568480e-01   5.6764555e-09
   7.3798382e-01   5.6393678e-09
   7.4028283e-01   5.5488839e-09
   7.4258185e-01   5.5199113e-09
   7.4488086e-01   5.4346245e-09
   7.4717988e-01   5.4242056e-09
   7.4947889e-01   5.3364479e-09
   7.5177791e-01   5.2221631e-09
   7.5407692e-01   5.2040907e-09
   7.5637594e-01   5.1360417e-09
   7.5867495e-01   5.1124524e-09
   7.6097397e-01   5.0501582e-09
   7.6327298e-01   5.0270149e-09
   7.6557200e-01   4.9185656e-09
   7.6787101e-01   4.8523716e-09
   7.7017003e-01   4.8217686e-09
   7.7246904e-01   4.7777697e-09
   7.7476806e-01   4.7033259e-09
   7.7706707e-01   4.6559695e-09
   7.7936609e-01   4.5766686e-09
   7.8166510e-01   4.5406755e-09
   7.8396412e-01   4.4981166e-09
   7.8626313e-01   4.4316500e-09
   7.8856215e-01   4.4078485e-09
   7.9086116e-01   4.3884332e-09
   7.9316018e-01   4.3332124e-09
   7.9545919e-01   4.2726677e-09
   7.9775821e-01   4.2331676e-09
   8.0005722e-01   4.1885334e-09
   8.0235624e-01   4.1287558e-09
   8.0465525e-01   4.0879610e-09
   8.0695427e-01   4.0330881e-09
   8.0925328e-01   3.9890439e-09
   8.1155230e-01   3.9557478e-09
   8.1385131e-01   3.9050131e-09
   8.1615033e-01   3.8682235e-09
   8.1844934e-01   3.8547631e-09
   8.2074836e-01   3.8112088e-09
   8.2304737e-01   3.7616551e-09
   8.2534639e-01   3.7136334e-09
   8.2764540e-01   3.6957839e-09
   8.2994442e-01   3.6869253e-09
   8.3224343e-01   3.6501029e-09
   8.3454245e-01   3.6030347e-09
   8.3684146e-01   3.5903777e-09
   8.3914048e-01   3.5723161e-09
   8.4143949e-01   3.5370518e-09
   8.4373851e-01   3.4970490e-09
   8.4603752e-01   3.4852043e-09
   8.4833654e-01   3.4464443e-09
   8.5063555e-01   3.4194475e-09
   8.5293457e-01   3.3893000e-09
   8.5523358e-01   3.3764332e-09
   8.5753260e-01   3.3714685e-09
   8.5983161e-01   3.3528474e-09
   8.6213063e-01   3.3305392e-09
   8.6442964e-01   3.3060274e-09
   8.6672866e-01   3.2976666e-09
   8.6902767e-01   3.2862495e-09
   8.7132669e-01   3.2352258e-09
   8.7362570e-01   3.2186617e-09
   8.7592472e-01   3.1957276e-09
   8.7822373e-01   3.1800843e-09
   8.8052275e-01   3.1574124e-09
   8.8282176e-01   3.1380509e-09
   8.8512078e-01   3.1205366e-09
   8.8741979e-01   3.1055561e-09
   8.8971881e-01   3.0833195e-09
   8.9201782e-01   3.0570648e-09
   8.9431684e-01   3.0431420e-09
   8.9661585e-01   3.0185633e-09
   8.9891487e-01   3.0043317e-09
   9.0121388e-01   2.9762116e-09
   9.0351290e-01   2.9612546e-09
   9.0581191e-01   2.9488097e-09
   9.0811093e-01   2.9390875e-09
   9.1040994e-01   2.9325654e-09
   9.1270896e-01   2.9163767e-09
   9.1500797e-01   2.9075024e-09
   9.1730699e-01   2.8826921e-09
   9.1960600e-01   2.8708921e-09
   9.2190502e-01   2.8622488e-09
   9.2420403e-01   2.8471020e-09
   9.2650305e-01   2.8332328e-09
   9.2880206e-01   2.8181571e-09
   9.3110108e-01   2.8071153e-09
   9.3340009e-01   2.7960958e-09
   9.3569911e-01   2.7795381e-09
   9.3799812e-01   2.7682224e-09
   9.4029714e-01   2.7558508e-09
   9.4259615e-01   2.7494192e-09
   9.4489517e-01   2.7413235e-09
   9.4719418e-01   2.7277820e-09
   9.4949320e-01   2.7162304e-09
   9.5179221e-01   2.7042598e-09
   9.5409123e-01   2.6941738e-09
   9.5639024e-01   2.6833521e-09
   9.5868926e-01   2.6646250e-09
   9.6098827e-01   2.6489268e-09
   9.6328729e-01   2.6398828e-09
   9.6558630e-01   2.6304331e-09
   9.6788532e-01   2.6214321e-09
   9.7018433e-01   2.6132720e-09
   9.7248335e-01   2.6040270e-09
   9.7478236e-01   2.5964843e-09
   9.7708138e-01   2.5910030e-09
   9.7938039e-01   2.5834055e-09
   9.8167941e-01   2.5733770e-09
   9.8397842e-01   2.5626228e-09
   9.8627744e-01   2.5515512e-09
   9.8857645e-01   2.5419451e-09
   9.9087547e-01   2.5376001e-09
   9.9317448e-01   2.5237437e-09
   9.9547350e-01   2.5145278e-09
   9.9777251e-01   2.5080756e-09
   1.0000715e+00   2.5028097e-09
   1.0023705e+00   2.4959093e-09
   1.0046696e+00   2.4898469e-09
   1.0069686e+00   2.4851058e-09
   1.0092676e+00   2.4751062e-09
   1.0115666e+00   2.4730675e-09
   1.0138656e+00   2.4653993e-09
   1.0161646e+00   2.4539576e-09
   1.0184636e+00   2.4497028e-09
   1.0207627e+00   2.4430192e-09
   1.0230617e+00   2.4367829e-09
   1.0253607e+00   2.4316162e-09
   1.0276597e+00   2.4252530e-09
   1.0299587e+00   2.4205277e-09
   1.0322577e+00   2.4130581e-09
   1.0345568e+00   2.4098537e-09
   1.0368558e+00   2.4023996e-09
   1.0391548e+00   2.3966808e-09
   1.0414538e+00   2.3912829e-09
   1.0437528e+00   2.3858543e-09
   1.0460518e+00   2.3827782e-09
   1.0483508e+00   2.3788065e-09
   1.0506499e+00   2.3745041e-09
   1.0529489e+00   2.3707728e-09
   1.0552479e+00   2.3649173e-09
   1.0575469e+00   2.3600673e-09
   1.0598459e+00   2.3559152e-09
   1.0621449e+00   2.3518744e-09
   1.0644439e+00   2.3485555e-09
   1.0667430e+00   2.3417552e-09
   1.0690420e+00   2.3385054e-09
   1.0713410e+00   2.3336386e-09
   1.0736400e+00   2.3289297e-09
   1.0759390e+00   2.3266996e-09
   1.0782380e+00   2.3243449e-09
   1.0805371e+00   2.3203017e-09
   1.0828361e+00   2.3158527e-09
   1.0851351e+00   2.3110923e-09
   1.0874341e+00   2.3083845e-09
   1.0897331e+00   2.3058447e-09
   1.0920321e+00   2.3018949e-09
   1.0943311e+00   2.2981805e-09
   1.0966302e+00   2.2942948e-09
   1.0989292e+00   2.2913058e-09
   1.1012282e+00   2.2882078e-09
   1.1035272e+00   2.2845121e-09
   1.1058262e+00   2.2824330e-09
   1.1081252e+00   2.2792403e-09
   1.1104242e+00   2.2753823e-09
   1.1127233e+00   2.2725441e-09
   1.1150223e+00   2.2705387e-09
   1.1173213e+00   2.2674659e-09
   1.1196203e+00   2.2645163e-09
   1.1219193e+00   2.2619747e-09
   1.1242183e+00   2.2600139e-09
   1.1265174e+00   2.2571440e-09
   1.1288164e+00   2.2549420e-09
   1.1311154e+00   2.2525492e-09
   1.1334144e+00   2.2509313e-09
   1.1357134e+00   2.2486015e-09
   1.1380124e+00   2.2455368e-09
   1.1403114e+00   2.2440235e-09
   1.1426105e+00   2.2417387e-09
   1.1449095e+00   2.2395854e-09
   1.1472085e+00   2.2369176e-09
   1.1495075e+00   2.2349162e-09
   1.1518065e+00   2.2330235e-09
   1.1541055e+00   2.2311236e-09
   1.1564045e+00   2.2289652e-09
   1.1587036e+00   2.2269570e-09
   1.1610026e+00   2.2249536e-09
   1.1633016e+00   2.2225105e-09
   1.1656006e+00   2.2205568e-09
   1.1678996e+00   2.2188725e-09
   1.1701986e+00   2.2165991e-09
   1.1724977e+00   2.2142369e-09
   1.1747967e+00   2.2129822e-09
   1.1770957e+00   2.2111300e-09
   1.1793947e+00   2.2101740e-09
   1.1816937e+00   2.2080493e-09
   1.1839927e+00   2.2065760e-09
   1.1862917e+00   2.2053395e-09
   1.1885908e+00   2.2035824e-09
   1.1908898e+00   2.2016940e-09
   1.1931888e+00   2.2003592e-09
   1.1954878e+00   2.1985848e-09
   1.1977868e+00   2.1975458e-09
   1.2000858e+00   2.1962461e-09
   1.2023848e+00   2.1952368e-09
   1.2046839e+00   2.1936107e-09
   1.2069829e+00   2.1922046e-09
   1.2092819e+00   2.1913773e-09
   1.2115809e+00   2.1903827e-09
   1.2138799e+00   2.1893231e-09
   1.2161789e+00   2.1881012e-09
   1.2184780e+00   2.1870618e-09
   1.2207770e+00   2.1859786e-09
   1.2230760e+00   2.1845542e-09
   1.2253750e+00   2.1835322e-09
   1.2276740e+00   2.1824944e-09
   1.2299730e+00   2.1817095e-09
   1.2322720e+00   2.1805987e-09
   1.2345711e+00   2.1794703e-09
   1.2368701e+00   2.1783419e-09
   1.2391691e+00   2.1775040e-09
   1.2414681e+00   2.1763609e-09
   1.2437671e+00   2.1755089e-09
   1.2460661e+00   2.1745243e-09
   1.2483651e+00   2.1734509e-09
   1.2506642e+00   2.1727275e-09
   1.2529632e+00   2.1719328e-09
   1.2552622e+00   2.1709608e-09
   1.2575612e+00   2.1700847e-09
   1.2598602e+00   2.1693125e-09
   1.2621592e+00   2.1681577e-09
   1.2644583e+00   2.1675572e-09
   1.2667573e+00   2.1669379e-09
   1.2690563e+00   2.1661686e-09
   1.2713553e+00   2.1652609e-09
   1.2736543e+00   2.1646517e-09
   1.2759533e+00   2.1636579e-09
   1.2782523e+00   2.1627197e-09
   1.2805514e+00   2.1621366e-09
   1.2828504e+00   2.1615509e-09
   1.2851494e+00   2.1609006e-09
   1.2874484e+00   2.1602330e-09
   1.2897474e+00   2.1597370e-09
   1.2920464e+00   2.1592820e-09
   1.2943454e+00   2.1586405e-09
   1.2966445e+00   2.1581147e-09
   1.2989435e+00   2.1572824e-09
   1.3012425e+00   2.1567182e-09
   1.3035415e+00   2.1561118e-09
   1.3058405e+00   2.1555114e-09
   1.3081395e+00   2.1548976e-09
   1.3104386e+00   2.1545563e-09
   1.3127376e+00   2.1540617e-09
   1.3150366e+00   2.1537421e-09
   1.3173356e+00   2.1532111e-09
   1.3196346e+00   2.1527558e-09
   1.3219336e+00   2.1521787e-09
   1.3242326e+00   2.1515903e-09
   1.3265317e+00   2.1511930e-09
   1.3288307e+00   2.1506938e-09
   1.3311297e+00   2.1501188e-09
   1.3334287e+00   2.1496011e-09
   1.3357277e+00   2.1491426e-09
   1.3380267e+00   2.1488383e-09
   1.3403257e+00   2.1484752e-09
   1.3426248e+00   2.1480248e-09
   1.3449238e+00   2.1476572e-09
   1.3472228e+00   2.1473380e-09
   1.3495218e+00   2.1468164e-09
   1.3518208e+00   2.1463756e-09
   1.3541198e+00   2.1460105e-09
   1.3564189e+00   2.1456948e-09
   1.3587179e+00   2.1452845e-09
   1.3610169e+00   2.1449524e-09
   1.3633159e+00   2.1446211e-09
   1.3656149e+00   2.1441727e-09
   1.3679139e+00   2.1437854e-09
   1.3702129e+00   2.1435441e-09
   1.3725120e+00   2.1430816e-09
   1.3748110e+00   2.1427309e-09
   1.3771100e+00   2.1424021e-09
   1.3794090e+00   2.1421366e-09
   1.3817080e+00   2.1419426e-09
   1.3840070e+00   2.1415373e-09
   1.3863060e+00   2.1412945e-09
   1.3886051e+00   2.1410111e-09
   1.3909041e+00   2.1407050e-09
   1.3932031e+00   2.1404487e-09
   1.3955021e+00   2.1401399e-09
   1.3978011e+00   2.1399271e-09
   1.4001001e+00   2.1396925e-09
   1.4023992e+00   2.1393967e-09
   1.4046982e+00   2.1391611e-09
   1.4069972e+00   2.1389684e-09
   1.4092962e+00   2.1386902e-09
   1.4115952e+00   2.1384557e-09
   1.4138942e+00   2.1382435e-09
   1.4161932e+00   2.1379830e-09
   1.4184923e+00   2.1376768e-09
   1.4207913e+00   2.1374329e-09
   1.4230903e+00   2.1371969e-09
   1.4253893e+00   2.1369700e-09
   1.4276883e+00   2.1367931e-09
   1.4299873e+00   2.1365994e-09
   1.4322863e+00   2.1363866e-09
   1.4345854e+00   2.1361325e-09
   1.4368844e+00   2.1359423e-09
   1.4391834e+00   2.1356824e-09
   1.4414824e+00   2.1355104e-09
   1.4437814e+00   2.1352859e-09
   1.4460804e+00   2.1351192e-09
   1.4483795e+00   2.1349216e-09
   1.4506785e+00   2.1347779e-09
   1.4529775e+00   2.1346026e-09
   1.4552765e+00   2.1344772e-09
   1.4575755e+00   2.1343316e-09
   1.4598745e+00   2.1341842e-09
   1.4621735e+00   2.1339984e-09
   1.4644726e+00   2.1338352e-09
   1.4667716e+00   2.1336918e-09
   1.4690706e+00   2.1335268e-09
   1.4713696e+00   2.1333829e-09
   1.4736686e+00   2.1332003e-09
   1.4759676e+00   2.1330450e-09
   1.4782666e+00   2.1329089e-09
   1.4805657e+00   2.1327694e-09
   1.4828647e+00   2.1326566e-09
   1.4851637e+00   2.1325404e-09
   1.4874627e+00   2.1323991e-09
   1.4897617e+00   2.1322730e-09
   1.4920607e+00   2.1321504e-09
   1.4943598e+00   2.1320078e-09
   1.4966588e+00   2.1318710e-09
   1.4989578e+00   2.1316922e-09
   1.5012568e+00   2.1315902e-09
   1.5035558e+00   2.1314774e-09
   1.5058548e+00   2.1313692e-09
   1.5081538e+00   2.1312604e-09
   1.5104529e+00   2.1311373e-09
   1.5127519e+00   2.1310175e-09
   1.5150509e+00   2.1309176e-09
   1.5173499e+00   2.1308147e-09
   1.5196489e+00   2.1307036e-09
   1.5219479e+00   2.1306093e-09
   1.5242469e+00   2.1305184e-09
   1.5265460e+00   2.1304300e-09
   1.5288450e+00   2.1303570e-09
   1.5311440e+00   2.1302673e-09
   1.5334430e+00   2.1301787e-09
   1.5357420e+00   2.1300779e-09
   1.5380410e+00   2.1299941e-09
   1.5403401e+00   2.1299073e-09
   1.5426391e+00   2.1298234e-09
   1.5449381e+00   2.1297368e-09
   1.5472371e+00   2.1296604e-09
   1.5495361e+00   2.1295884e-09
   1.5518351e+00   2.1294997e-09
   1.5541341e+00   2.1294242e-09
   1.5564332e+00   2.1293568e-09
   1.5587322e+00   2.1292885e-09
   1.5610312e+00   2.1292096e-09
   1.5633302e+00   2.1291410e-09
   1.5656292e+00   2.1290743e-09
   1.5679282e+00   2.1289886e-09
   1.5702272e+00   2.1289108e-09
   1.5725263e+00   2.1288542e-09
   1.5748253e+00   2.1287882e-09
   1.5771243e+00   2.1287268e-09
   1.5794233e+00   2.1286720e-09
   1.5817223e+00   2.1286192e-09
   1.5840213e+00   2.1285699e-09
   1.5863204e+00   2.1285137e-09
   1.5886194e+00   2.1284482e-09
   1.5909184e+00   2.1283972e-09
   1.5932174e+00   2.1283430e-09
   1.5955164e+00   2.1282938e-09
   1.5978154e+00   2.1282388e-09
   1.6001144e+00   2.1281939e-09
   1.6024135e+00   2.1281430e-09
   1.6047125e+00   2.1281037e-09
   1.6070115e+00   2.1280635e-09
   1.6093105e+00   2.1280183e-09
   1.6116095e+00   2.1279741e-09
   1.6139085e+00   2.1279207e-09
   1.6162075e+00   2.1278812e-09
   1.6185066e+00   2.1278391e-09
   1.6208056e+00   2.1277956e-09
   1.6231046e+00   2.1277454e-09
   1.6254036e+00   2.1277088e-09
   1.6277026e+00   2.1276627e-09
   1.6300016e+00   2.1276235e-09
   1.6323007e+00   2.1275936e-09
   1.6345997e+00   2.1275503e-09
   1.6368987e+00   2.1275167e-09
   1.6391977e+00   2.1274787e-09
   1.6414967e+00   2.1274472e-09
   1.6437957e+00   2.1274087e-09
   1.6460947e+00   2.1273806e-09
   1.6483938e+00   2.1273464e-09
   1.6506928e+00   2.1273127e-09
   1.6529918e+00   2.1272863e-09
   1.6552908e+00   2.1272543e-09
   1.6575898e+00   2.1272173e-09
   1.6598888e+00   2.1271840e-09
   1.6621878e+00   2.1271498e-09
   1.6644869e+00   2.1271185e-09
   1.6667859e+00   2.1270928e-09
   1.6690849e+00   2.1270646e-09
   1.6713839e+00   2.1270335e-09
   1.6736829e+00   2.1270031e-09
   1.6759819e+00   2.1269752e-09
   1.6782810e+00   2.1269468e-09
   1.6805800e+00   2.1269199e-09
   1.6828790e+00   2.1268913e-09
   1.6851780e+00   2.1268644e-09
   1.6874770e+00   2.1268400e-09
   1.6897760e+00   2.1268186e-09
   1.6920750e+00   2.1267953e-09
   1.6943741e+00   2.1267737e-09
   1.6966731e+00   2.1267483e-09
   1.6989721e+00   2.1267236e-09
   1.7012711e+00   2.1267007e-09
   1.7035701e+00   2.1266801e-09
   1.7058691e+00   2.1266595e-09
   1.7081681e+00   2.1266423e-09
   1.7104672e+00   2.1266202e-09
   1.7127662e+00   2.1266014e-09
   1.7150652e+00   2.1265841e-09
   1.7173642e+00   2.1265660e-09
   1.7196632e+00   2.1265476e-09
   1.7219622e+00   2.1265296e-09
   1.7242613e+00   2.1265106e-09
   1.7265603e+00   2.1264922e-09
   1.7288593e+00   2.1264765e-09
   1.7311583e+00   2.1264606e-09
   1.7334573e+00   2.1264441e-09
   1.7357563e+00   2.1264272e-09
   1.7380553e+00   2.1264111e-09
   1.7403544e+00   2.1263956e-09
   1.7426534e+00   2.1263799e-09
   1.7449524e+00   2.1263626e-09
   1.7472514e+00   2.1263472e-09
   1.7495504e+00   2.1263324e-09
   1.7518494e+00   2.1263177e-09
   1.7541484e+00   2.1263052e-09
   1.7564475e+00   2.1262914e-09
   1.7587465e+00   2.1262783e-09
   1.7610455e+00   2.1262636e-09
   1.7633445e+00   2.1262488e-09
   1.7656435e+00   2.1262371e-09
   1.7679425e+00   2.1262231e-09
   1.7702416e+00   2.1262114e-09
   1.7725406e+00   2.1261982e-09
   1.7748396e+00   2.1261873e-09
   1.7771386e+00   2.1261759e-09
   1.7794376e+00   2.1261649e-09
   1.7817366e+00   2.1261533e-09
   1.7840356e+00   2.1261416e-09
   1.7863347e+00   2.1261291e-09
   1.7886337e+00   2.1261190e-09
   1.7909327e+00   2.1261087e-09
   1.7932317e+00   2.1260994e-09
   1.7955307e+00   2.1260894e-09
   1.7978297e+00   2.1260799e-09
   1.8001287e+00   2.1260702e-09
   1.8024278e+00   2.1260603e-09
   1.8047268e+00   2.1260516e-09
   1.8070258e+00   2.1260433e-09
   1.8093248e+00   2.1260354e-09
   1.8116238e+00   2.1260269e-09
   1.8139228e+00   2.1260189e-09
   1.8162219e+00   2.1260101e-09
   1.8185209e+00   2.1260026e-09
   1.8208199e+00   2.1259942e-09
   1.8231189e+00   2.1259867e-09
   1.8254179e+00   2.1259787e-09
   1.8277169e+00   2.1259710e-09
   1.8300159e+00   2.1259636e-09
   1.8323150e+00   2.1259556e-09
   1.8346140e+00   2.1259486e-09
   1.8369130e+00   2.1259419e-09
   1.8392120e+00   2.1259355e-09
   1.8415110e+00   2.1259288e-09
   1.8438100e+00   2.1259223e-09
   1.8461090e+00   2.1259166e-09
   1.8484081e+00   2.1259102e-09
   1.8507071e+00   2.1259046e-09
   1.8530061e+00   2.1258980e-09
   1.8553051e+00   2.1258926e-09
   1.8576041e+00   2.1258861e-09
   1.8599031e+00   2.1258789e-09
   1.8622022e+00   2.1258731e-09
   1.8645012e+00   2.1258679e-09
   1.8668002e+00   2.1258628e-09
   1.8690992e+00   2.1258570e-09
   1.8713982e+00   2.1258517e-09
   1.8736972e+00   2.1258463e-09
   1.8759962e+00   2.1258417e-09
   1.8782953e+00   2.1258371e-09
   1.8805943e+00   2.1258315e-09
   1.8828933e+00   2.1258271e-09
   1.8851923e+00   2.1258229e-09
   1.8874913e+00   2.1258188e-09
   1.8897903e+00   2.1258123e-09
   1.8920893e+00   2.1258079e-09
   1.8943884e+00   2.1258036e-09
   1.8966874e+00   2.1257993e-09
   1.8989864e+00   2.1257952e-09
   1.9012854e+00   2.1257910e-09
   1.9035844e+00   2.1257869e-09
   1.9058834e+00   2.1257832e-09
   1.9081825e+00   2.1257791e-09
   1.9104815e+00   2.1257754e-09
   1.9127805e+00   2.1257719e-09
   1.9150795e+00   2.1257684e-09
   1.9173785e+00   2.1257649e-09
   1.9196775e+00   2.1257617e-09
   1.9219765e+00   2.1257583e-09
   1.9242756e+00   2.1257551e-09
   1.9265746e+00   2.1257518e-09
   1.9288736e+00   2.1257485e-09
   1.9311726e+00   2.1257454e-09
   1.9334716e+00   2.1257424e-09
   1.9357706e+00   2.1257394e-09
   1.9380696e+00   2.1257363e-09
   1.9403687e+00   2.1257332e-09
   1.9426677e+00   2.1257300e-09
   1.9449667e+00   2.1257274e-09
   1.9472657e+00   2.1257246e-09
   1.9495647e+00   2.1257218e-09
   1.9518637e+00   2.1257191e-09
   1.9541628e+00   2.1257168e-09
   1.9564618e+00   2.1257144e-09
   1.9587608e+00   2.1257117e-09
   1.9610598e+00   2.1257095e-09
   1.9633588e+00   2.1257071e-09
   1.9656578e+00   2.1257047e-09
   1.9679568e+00   2.1257023e-09
   1.9702559e+00   2.1257002e-09
   1.9725549e+00   2.1256983e-09
   1.9748539e+00   2.1256961e-09
   1.9771529e+00   2.1256939e-09
   1.9794519e+00   2.1256919e-09
   1.9817509e+00   2.1256900e-09
   1.9840499e+00   2.1256879e-09
   1.9863490e+00   2.1256859e-09
   1.9886480e+00   2.1256840e-09
   1.9909470e+00   2.1256821e-09
   1.9932460e+00   2.1256805e-09
   1.9955450e+00   2.1256786e-09
   1.9978440e+00   2.1256766e-09
   2.0001431e+00   2.1256749e-09
   2.0024421e+00   2.1256733e-09
   2.0047411e+00   2.1256717e-09
   2.0070401e+00   2.1256701e-09
   2.0093391e+00   2.1256686e-09
   2.0116381e+00   2.1256671e-09
   2.0139371e+00   2.1256655e-09
   2.0162362e+00   2.1256639e-09
   2.0185352e+00   2.1256624e-09
   2.0208342e+00   2.1256610e-09
   2.0231332e+00   2.1256597e-09
   2.0254322e+00   2.1256583e-09
   2.0277312e+00   2.1256570e-09
   2.0300302e+00   2.1256557e-09
   2.0323293e+00   2.1256542e-09
   2.0346283e+00   2.1256529e-09
   2.0369273e+00   2.1256516e-09
   2.0392263e+00   2.1256503e-09
   2.0415253e+00   2.1256491e-09
   2.0438243e+00   2.1256478e-09
   2.0461234e+00   2.1256465e-09
   2.0484224e+00   2.1256454e-09
   2.0507214e+00   2.1256444e-09
   2.0530204e+00   2.1256433e-09
   2.0553194e+00   2.1256423e-09
   2.0576184e+00   2.1256413e-09
   2.0599174e+00   2.1256403e-09
   2.0622165e+00   2.1256393e-09
   2.0645155e+00   2.1256381e-09
   2.0668145e+00   2.1256370e-09
   2.0691135e+00   2.1256361e-09
   2.0714125e+00   2.1256351e-09
   2.0737115e+00   2.1256342e-09
   2.0760105e+00   2.1256333e-09
   2.0783096e+00   2.1256323e-09
   2.0806086e+00   2.1256314e-09
   2.0829076e+00   2.1256305e-09
   2.0852066e+00   2.1256297e-09
   2.0875056e+00   2.1256289e-09
   2.0898046e+00   2.1256280e-09
   2.0921037e+00   2.1256272e-09
   2.0944027e+00   2.1256264e-09
   2.0967017e+00   2.1256257e-09
   2.0990007e+00   2.1256250e-09
   2.1012997e+00   2.1256243e-09
   2.1035987e+00   2.1256236e-09
   2.1058977e+00   2.1256229e-09
   2.1081968e+00   2.1256222e-09
   2.1104958e+00   2.1256215e-09
   2.1127948e+00   2.1256209e-09
   2.1150938e+00   2.1256202e-09
   2.1173928e+00   2.1256195e-09
   2.1196918e+00   2.1256188e-09
   2.1219908e+00   2.1256182e-09
   2.1242899e+00   2.1256176e-09
   2.1265889e+00   2.1256171e-09
   2.1288879e+00   2.1256165e-09
   2.1311869e+00   2.1256159e-09
   2.1334859e+00   2.1256153e-09
   2.1357849e+00   2.1256148e-09
   2.1380840e+00   2.1256142e-09
   2.1403830e+00   2.1256137e-09
   2.1426820e+00   2.1256132e-09
   2.1449810e+00   2.1256126e-09
   2.1472800e+00   2.1256122e-09
   2.1495790e+00   2.1256118e-09
   2.1518780e+00   2.1256112e-09
   2.1541771e+00   2.1256107e-09
   2.1564761e+00   2.1256103e-09
   2.1587751e+00   2.1256098e-09
   2.1610741e+00   2.1256094e-09
   2.1633731e+00   2.1256090e-09
   2.1656721e+00   2.1256086e-09
   2.1679711e+00   2.1256081e-09
   2.1702702e+00   2.1256078e-09
   2.1725692e+00   2.1256073e-09
   2.1748682e+00   2.1256069e-09
   2.1771672e+00   2.1256065e-09
   2.1794662e+00   2.1256061e-09
   2.1817652e+00   2.1256057e-09
   2.1840643e+00   2.1256054e-09
   2.1863633e+00   2.1256050e-09
   2.1886623e+00   2.1256047e-09
   2.1909613e+00   2.1256043e-09
   2.1932603e+00   2.1256040e-09
   2.1955593e+00   2.1256037e-09
   2.1978583e+00   2.1256034e-09
   2.2001574e+00   2.1256031e-09
   2.2024564e+00   2.1256028e-09
   2.2047554e+00   2.1256025e-09
   2.2070544e+00   2.1256022e-09
   2.2093534e+00   2.1256019e-09
   2.2116524e+00   2.1256016e-09
   2.2139514e+00   2.1256014e-09
   2.2162505e+00   2.1256011e-09
   2.2185495e+00   2.1256008e-09
   2.2208485e+00   2.1256006e-09
   2.2231475e+00   2.1256003e-09
   2.2254465e+00   2.1256001e-09
   2.2277455e+00   2.1255998e-09
   2.2300446e+00   2.1255996e-09
   2.2323436e+00   2.1255994e-09
   2.2346426e+00   2.1255991e-09
   2.2369416e+00   2.1255989e-09
   2.2392406e+00   2.1255987e-09
   2.2415396e+00   2.1255984e-09
   2.2438386e+00   2.1255982e-09
   2.2461377e+00   2.1255980e-09
   2.2484367e+00   2.1255978e-09
   2.2507357e+00   2.1255976e-09
   2.2530347e+00   2.1255974e-09
   2.2553337e+00   2.1255973e-09
   2.2576327e+00   2.1255970e-09
   2.2599317e+00   2.1255969e-09
   2.2622308e+00   2.1255967e-09
   2.2645298e+00   2.1255965e-09
   2.2668288e+00   2.1255963e-09
   2.2691278e+00   2.1255962e-09
   2.2714268e+00   2.1255960e-09
   2.2737258e+00   2.1255958e-09
   2.2760249e+00   2.1255957e-09
   2.2783239e+00   2.1255955e-09
   2.2806229e+00   2.1255954e-09
   2.2829219e+00   2.1255952e-09
   2.2852209e+00   2.1255951e-09
   2.2875199e+00   2.1255949e-09
   2.2898189e+00   2.1255948e-09
   2.2921180e+00   2.1255946e-09
   2.2944170e+00   2.1255945e-09
   2.2967160e+00   2.1255944e-09
   2.2990150e+00   2.1255942e-09
   2.3013140e+00   2.1255941e-09
   2.3036130e+00   2.1255940e-09
   2.3059120e+00   2.1255938e-09
   2.3082111e+00   2.1255937e-09
   2.3105101e+00   2.1255936e-09
   2.3128091e+00   2.1255935e-09
   2.3151081e+00   2.1255934e-09
   2.3174071e+00   2.1255933e-09
   2.3197061e+00   2.1255932e-09
   2.3220052e+00   2.1255931e-09
   2.3243042e+00   2.1255929e-09
   2.3266032e+00   2.1255928e-09
   2.3289022e+00   2.1255927e-09
   2.3312012e+00   2.1255926e-09
   2.3335002e+00   2.1255925e-09
   2.3357992e+00   2.1255924e-09
   2.3380983e+00   2.1255923e-09
   2.3403973e+00   2.1255922e-09
   2.3426963e+00   2.1255922e-09
   2.3449953e+00   2.1255921e-09
   2.3472943e+00   2.1255920e-09
   2.3495933e+00   2.1255919e-09
   2.3518923e+00   2.1255918e-09
   2.3541914e+00   2.1255917e-09
   2.3564904e+00   2.1255917e-09
   2.3587894e+00   2.1255916e-09
   2.3610884e+00   2.1255915e-09
   2.3633874e+00   2.1255914e-09
   2.3656864e+00   2.1255914e-09
   2.3679855e+00   2.1255913e-09
   2.3702845e+00   2.1255912e-09
   2.3725835e+00   2.1255912e-09
   2.3748825e+00   2.1255911e-09
   2.3771815e+00   2.1255910e-09
   2.3794805e+00   2.1255909e-09
   2.3817795e+00   2.1255909e-09
   2.3840786e+00   2.1255908e-09
   2.3863776e+00   2.1255907e-09
   2.3886766e+00   2.1255907e-09
   2.3909756e+00   2.1255906e-09
   2.3932746e+00   2.1255906e-09
   2.3955736e+00   2.1255905e-09
   2.3978726e+00   2.1255905e-09
   2.4001717e+00   2.1255904e-09
   2.4024707e+00   2.1255904e-09
   2.4047697e+00   2.1255903e-09
   2.4070687e+00   2.1255902e-09
   2.4093677e+00   2.1255902e-09
   2.4116667e+00   2.1255901e-09
   2.4139658e+00   2.1255901e-09
   2.4162648e+00   2.1255901e-09
   2.4185638e+00   2.1255900e-09
   2.4208628e+00   2.1255900e-09
   2.4231618e+00   2.1255899e-09
   2.4254608e+00   2.1255899e-09
   2.4277598e+00   2.1255898e-09
   2.4300589e+00   2.1255898e-09
   2.4323579e+00   2.1255898e-09
   2.4346569e+00   2.1255897e-09
   2.4369559e+00   2.1255897e-09
   2.4392549e+00   2.1255896e-09
   2.4415539e+00   2.1255896e-09
   2.4438529e+00   2.1255896e-09
   2.4461520e+00   2.1255895e-09
   2.4484510e+00   2.1255895e-09
   2.4507500e+00   2.1255895e-09
   2.4530490e+00   2.1255894e-09
   2.4553480e+00   2.1255894e-09
   2.4576470e+00   2.1255894e-09
   2.4599461e+00   2.1255893e-09
   2.4622451e+00   2.1255893e-09
   2.4645441e+00   2.1255893e-09
   2.4668431e+00   2.1255892e-09
   2.4691421e+00   2.1255892e-09
   2.4714411e+00   2.1255892e-09
   2.4737401e+00   2.1255891e-09
   2.4760392e+00   2.1255891e-09
   2.4783382e+00   2.1255891e-09
   2.4806372e+00   2.1255891e-09
   2.4829362e+00   2.1255890e-09
   2.4852352e+00   2.1255890e-09
   2.4875342e+00   2.1255890e-09
   2.4898332e+00   2.1255890e-09
   2.4921323e+00   2.1255889e-09
   2.4944313e+00   2.1255889e-09
   2.4967303e+00   2.1255889e-09
   2.4990293e+00   2.1255889e-09
   2.5013283e+00   2.1255888e-09
   2.5036273e+00   2.1255888e-09
   2.5059264e+00   2.1255888e-09
   2.5082254e+00   2.1255888e-09
   2.5105244e+00   2.1255888e-09
   2.5128234e+00   2.1255887e-09
   2.5151224e+00   2.1255887e-09
   2.5174214e+00   2.1255887e-09
   2.5197204e+00   2.1255887e-09
   2.5220195e+00   2.1255887e-09
   2.5243185e+00   2.1255887e-09
   2.5266175e+00   2.1255886e-09
   2.5289165e+00   2.1255886e-09
   2.5312155e+00   2.1255886e-09
   2.5335145e+00   2.1255886e-09
   2.5358135e+00   2.1255886e-09
   2.5381126e+00   2.1255885e-09
   2.5404116e+00   2.1255885e-09
   2.5427106e+00   2.1255885e-09
   2.5450096e+00   2.1255885e-09
   2.5473086e+00   2.1255885e-09
   2.5496076e+00   2.1255885e-09
   2.5519067e+00   2.1255885e-09
   2.5542057e+00   2.1255884e-09
   2.5565047e+00   2.1255884e-09
   2.5588037e+00   2.1255884e-09
   2.5611027e+00   2.1255884e-09
   2.5634017e+00   2.1255884e-09
   2.5657007e+00   2.1255884e-09
   2.5679998e+00   2.1255884e-09
   2.5702988e+00   2.1255884e-09
   2.5725978e+00   2.1255883e-09
   2.5748968e+00   2.1255883e-09
   2.5771958e+00   2.1255883e-09
   2.5794948e+00   2.1255883e-09
   2.5817938e+00   2.1255883e-09
   2.5840929e+00   2.1255883e-09
   2.5863919e+00   2.1255883e-09
   2.5886909e+00   2.1255883e-09
   2.5909899e+00   2.1255882e-09
   2.5932889e+00   2.1255882e-09
   2.5955879e+00   2.1255882e-09
   2.5978870e+00   2.1255882e-09
   2.6001860e+00   2.1255882e-09
   2.6024850e+00   2.1255882e-09
   2.6047840e+00   2.1255882e-09
   2.6070830e+00   2.1255882e-09
   2.6093820e+00   2.1255882e-09
   2.6116810e+00   2.1255882e-09
   2.6139801e+00   2.1255882e-09
   2.6162791e+00   2.1255881e-09
   2.6185781e+00   2.1255881e-09
   2.6208771e+00   2.1255881e-09
   2.6231761e+00   2.1255881e-09
   2.6254751e+00   2.1255881e-09
   2.6277741e+00   2.1255881e-09
   2.6300732e+00   2.1255881e-09
   2.6323722e+00   2.1255881e-09
   2.6346712e+00   2.1255881e-09
   2.6369702e+00   2.1255881e-09
   2.6392692e+00   2.1255881e-09
   2.6415682e+00   2.1255881e-09
   2.6438673e+00   2.1255881e-09
   2.6461663e+00   2.1255881e-09
   2.6484653e+00   2.1255880e-09
   2.6507643e+00   2.1255880e-09
   2.6530633e+00   2.1255880e-09
   2.6553623e+00   2.1255880e-09
   2.6576613e+00   2.1255880e-09
   2.6599604e+00   2.1255880e-09
   2.6622594e+00   2.1255880e-09
   2.6645584e+00   2.1255880e-09
   2.6668574e+00   2.1255880e-09
   2.6691564e+00   2.1255880e-09
   2.6714554e+00   2.1255880e-09
   2.6737544e+00   2.1255880e-09
   2.6760535e+00   2.1255880e-09
   2.6783525e+00   2.1255880e-09
   2.6806515e+00   2.1255880e-09
   2.6829505e+00   2.1255880e-09
   2.6852495e+00   2.1255880e-09
   2.6875485e+00   2.1255880e-09
   2.6898476e+00   2.1255880e-09
   2.6921466e+00   2.1255880e-09
   2.6944456e+00   2.1255879e-09
   2.6967446e+00   2.1255879e-09
   2.6990436e+00   2.1255879e-09
   2.7013426e+00   2.1255879e-09
   2.7036416e+00   2.1255879e-09
   2.7059407e+00   2.1255879e-09
   2.7082397e+00   2.1255879e-09
   2.7105387e+00   2.1255879e-09
   2.7128377e+00   2.1255879e-09
   2.7151367e+00   2.1255879e-09
   2.7174357e+00   2.1255879e-09
   2.7197347e+00   2.1255879e-09
   2.7220338e+00   2.1255879e-09
   2.7243328e+00   2.1255879e-09
   2.7266318e+00   2.1255879e-09
   2.7289308e+00   2.1255879e-09
   2.7312298e+00   2.1255879e-09
   2.7335288e+00   2.1255879e-09
   2.7358279e+00   2.1255879e-09
   2.7381269e+00   2.1255879e-09
   2.7404259e+00   2.1255879e-09
   2.7427249e+00   2.1255879e-09
   2.7450239e+00   2.1255879e-09
   2.7473229e+00   2.1255879e-09
   2.7496219e+00   2.1255879e-09
   2.7519210e+00   2.1255879e-09
   2.7542200e+00   2.1255879e-09
   2.7565190e+00   2.1255879e-09
   2.7588180e+00   2.1255879e-09
   2.7611170e+00   2.1255879e-09
   2.7634160e+00   2.1255879e-09
   2.7657150e+00   2.1255879e-09
   2.7680141e+00   2.1255879e-09
   2.7703131e+00   2.1255879e-09
   2.7726121e+00   2.1255878e-09
   2.7749111e+00   2.1255878e-09
   2.7772101e+00   2.1255878e-09
   2.7795091e+00   2.1255878e-09
   2.7818082e+00   2.1255878e-09
   2.7841072e+00   2.1255878e-09
   2.7864062e+00   2.1255878e-09
   2.7887052e+00   2.1255878e-09
   2.7910042e+00   2.1255878e-09
   2.7933032e+00   2.1255878e-09
   2.7956022e+00   2.1255878e-09
   2.7979013e+00   2.1255878e-09
   2.8002003e+00   2.1255878e-09
   2.8024993e+00   2.1255878e-09
   2.8047983e+00   2.1255878e-09
   2.8070973e+00   2.1255878e-09
   2.8093963e+00   2.1255878e-09
   2.8116953e+00   2.1255878e-09
   2.8139944e+00   2.1255878e-09
   2.8162934e+00   2.1255878e-09
   2.8185924e+00   2.1255878e-09
   2.8208914e+00   2.1255878e-09
   2.8231904e+00   2.1255878e-09
   2.8254894e+00   2.1255878e-09
   2.8277885e+00   2.1255878e-09
   2.8300875e+00   2.1255878e-09
   2.8323865e+00   2.1255878e-09
   2.8346855e+00   2.1255878e-09
   2.8369845e+00   2.1255878e-09
   2.8392835e+00   2.1255878e-09
   2.8415825e+00   2.1255878e-09
   2.8438816e+00   2.1255878e-09
   2.8461806e+00   2.1255878e-09
   2.8484796e+00   2.1255878e-09
   2.8507786e+00   2.1255878e-09
   2.8530776e+00   2.1255878e-09
   2.8553766e+00   2.1255878e-09
   2.8576756e+00   2.1255878e-09
   2.8599747e+00   2.1255878e-09
   2.8622737e+00   2.1255878e-09
   2.8645727e+00   2.1255878e-09
   2.8668717e+00   2.1255878e-09
   2.8691707e+00   2.1255878e-09
   2.8714697e+00   2.1255878e-09
   2.8737688e+00   2.1255878e-09
   2.8760678e+00   2.1255878e-09
   2.8783668e+00   2.1255878e-09
   2.8806658e+00   2.1255878e-09
   2.8829648e+00   2.1255878e-09
   2.8852638e+00   2.1255878e-09
   2.8875628e+00   2.1255878e-09
   2.8898619e+00   2.1255878e-09
   2.8921609e+00   2.1255878e-09
   2.8944599e+00   2.1255878e-09
   2.8967589e+00   2.1255878e-09
   2.8990579e+00   2.1255878e-09
   2.9013569e+00   2.1255878e-09
   2.9036559e+00   2.1255878e-09
   2.9059550e+00   2.1255878e-09
   2.9082540e+00   2.1255878e-09
   2.9105530e+00   2.1255878e-09
   2.9128520e+00   2.1255878e-09
   2.9151510e+00   2.1255878e-09
   2.9174500e+00   2.1255878e-09
   2.9197491e+00   2.1255878e-09
   2.9220481e+00   2.1255878e-09
   2.9243471e+00   2.1255878e-09
   2.9266461e+00   2.1255878e-09
   2.9289451e+00   2.1255878e-09
   2.9312441e+00   2.1255878e-09
   2.9335431e+00   2.1255878e-09
   2.9358422e+00   2.1255878e-09
   2.9381412e+00   2.1255878e-09
   2.9404402e+00   2.1255878e-09
   2.9427392e+00   2.1255878e-09
   2.9450382e+00   2.1255878e-09
   2.9473372e+00   2.1255878e-09
   2.9496362e+00   2.1255878e-09
   2.9519353e+00   2.1255878e-09
   2.9542343e+00   2.1255878e-09
   2.9565333e+00   2.1255878e-09
   2.9588323e+00   2.1255878e-09
   2.9611313e+00   2.1255878e-09
   2.9634303e+00   2.1255878e-09
   2.9657294e+00   2.1255878e-09
   2.9680284e+00   2.1255878e-09
   2.9703274e+00   2.1255878e-09
   2.9726264e+00   2.1255878e-09
   2.9749254e+00   2.1255878e-09
   2.9772244e+00   2.1255878e-09
   2.9795234e+00   2.1255878e-09
   2.9818225e+00   2.1255878e-09
   2.9841215e+00   2.1255878e-09
   2.9864205e+00   2.1255878e-09
   2.9887195e+00   2.1255878e-09
   2.9910185e+00   2.1255878e-09
   2.9933175e+00   2.1255878e-09
   2.9956165e+00   2.1255878e-09
   2.9979156e+00   2.1255878e-09
   3.0002146e+00   2.1255878e-09
   3.0025136e+00   2.1255878e-09
   3.0048126e+00   2.1255878e-09
   3.0071116e+00   2.1255878e-09
   3.0094106e+00   2.1255878e-09
   3.0117097e+00   2.1255878e-09
   3.0140087e+00   2.1255878e-09
   3.0163077e+00   2.1255878e-09
   3.0186067e+00   2.1255878e-09
   3.0209057e+00   2.1255878e-09
   3.0232047e+00   2.1255878e-09
   3.0255037e+00   2.1255878e-09
   3.0278028e+00   2.1255878e-09
   3.0301018e+00   2.1255878e-09
   3.0324008e+00   2.1255878e-09
   3.0346998e+00   2.1255878e-09
   3.0369988e+00   2.1255878e-09
   3.0392978e+00   2.1255878e-09
   3.0415968e+00   2.1255878e-09
   3.0438959e+00   2.1255878e-09
   3.0461949e+00   2.1255878e-09
   3.0484939e+00   2.1255878e-09
   3.0507929e+00   2.1255878e-09
   3.0530919e+00   2.1255878e-09
   3.0553909e+00   2.1255878e-09
   3.0576900e+00   2.1255878e-09
   3.0599890e+00   2.1255878e-09
   3.0622880e+00   2.1255878e-09
   3.0645870e+00   2.1255878e-09
   3.0668860e+00   2.1255878e-09
   3.0691850e+00   2.1255878e-09
   3.0714840e+00   2.1255878e-09
   3.0737831e+00   2.1255878e-09
   3.0760821e+00   2.1255878e-09
   3.0783811e+00   2.1255878e-09
   3.0806801e+00   2.1255878e-09
   3.0829791e+00   2.1255878e-09
   3.0852781e+00   2.1255878e-09
   3.0875771e+00   2.1255878e-09
   3.0898762e+00   2.1255878e-09
   3.0921752e+00   2.1255878e-09
   3.0944742e+00   2.1255878e-09
   3.0967732e+00   2.1255878e-09
   3.0990722e+00   2.1255878e-09
   3.1013712e+00   2.1255878e-09
   3.1036703e+00   2.1255878e-09
   3.1059693e+00   2.1255878e-09
   3.1082683e+00   2.1255878e-09
   3.1105673e+00   2.1255878e-09
   3.1128663e+00   2.1255878e-09
   3.1151653e+00   2.1255878e-09
   3.1174643e+00   2.1255878e-09
   3.1197634e+00   2.1255878e-09
   3.1220624e+00   2.1255878e-09
   3.1243614e+00   2.1255878e-09
   3.1266604e+00   2.1255878e-09
   3.1289594e+00   2.1255878e-09
   3.1312584e+00   2.1255878e-09
   3.1335574e+00   2.1255878e-09
   3.1358565e+00   2.1255878e-09
   3.1381555e+00   2.1255878e-09
   3.1404545e+00   2.1255878e-09
   3.1427535e+00   2.1255878e-09
   3.1450525e+00   2.1255878e-09
   3.1473515e+00   2.1255878e-09
   3.1496506e+00   2.1255878e-09
   3.1519496e+00   2.1255878e-09
   3.1542486e+00   2.1255878e-09
   3.1565476e+00   2.1255877e-09
   3.1588466e+00   2.1255877e-09
   3.1611456e+00   2.1255877e-09
   3.1634446e+00   2.1255877e-09
   3.1657437e+00   2.1255877e-09
   3.1680427e+00   2.1255877e-09
   3.1703417e+00   2.1255877e-09
   3.1726407e+00   2.1255877e-09
   3.1749397e+00   2.1255877e-09
   3.1772387e+00   2.1255877e-09
   3.1795377e+00   2.1255877e-09
   3.1818368e+00   2.1255877e-09
   3.1841358e+00   2.1255877e-09
   3.1864348e+00   2.1255877e-09
   3.1887338e+00   2.1255877e-09
   3.1910328e+00   2.1255877e-09
   3.1933318e+00   2.1255877e-09
   3.1956309e+00   2.1255877e-09
   3.1979299e+00   2.1255877e-09
   3.2002289e+00   2.1255877e-09
   3.2025279e+00   2.1255877e-09
   3.2048269e+00   2.1255877e-09
   3.2071259e+00   2.1255877e-09
   3.2094249e+00   2.1255877e-09
   3.2117240e+00   2.1255877e-09
   3.2140230e+00   2.1255877e-09
   3.2163220e+00   2.1255877e-09
   3.2186210e+00   2.1255877e-09
   3.2209200e+00   2.1255877e-09
   3.2232190e+00   2.1255877e-09
   3.2255180e+00   2.1255877e-09
   3.2278171e+00   2.1255877e-09
   3.2301161e+00   2.1255877e-09
   3.2324151e+00   2.1255877e-09
   3.2347141e+00   2.1255877e-09
   3.2370131e+00   2.1255877e-09
   3.2393121e+00   2.1255877e-09
   3.2416112e+00   2.1255877e-09
   3.2439102e+00   2.1255877e-09
   3.2462092e+00   2.1255877e-09
   3.2485082e+00   2.1255877e-09
   3.2508072e+00   2.1255877e-09
   3.2531062e+00   2.1255877e-09
   3.2554052e+00   2.1255877e-09
   3.2577043e+00   2.1255877e-09
   3.2600033e+00   2.1255877e-09
   3.2623023e+00   2.1255877e-09
   3.2646013e+00   2.1255877e-09
   3.2669003e+00   2.1255877e-09
   3.2691993e+00   2.1255877e-09
   3.2714983e+00   2.1255877e-09
   3.2737974e+00   2.1255877e-09
   3.2760964e+00   2.1255877e-09
   3.2783954e+00   2.1255877e-09
   3.2806944e+00   2.1255877e-09
   3.2829934e+00   2.1255877e-09
   3.2852924e+00   2.1255877e-09
   3.2875915e+00   2.1255877e-09
   3.2898905e+00   2.1255877e-09
   3.2921895e+00   2.1255877e-09
   3.2944885e+00   2.1255877e-09
   3.2967875e+00   2.1255877e-09
   3.2990865e+00   2.1255877e-09
   3.3013855e+00   2.1255877e-09
   3.3036846e+00   2.1255877e-09
   3.3059836e+00   2.1255877e-09
   3.3082826e+00   2.1255877e-09
   3.3105816e+00   2.1255877e-09
   3.3128806e+00   2.1255877e-09
   3.3151796e+00   2.1255877e-09
   3.3174786e+00   2.1255877e-09
   3.3197777e+00   2.1255877e-09
   3.3220767e+00   2.1255877e-09
   3.3243757e+00   2.1255877e-09
   3.3266747e+00   2.1255877e-09
   3.3289737e+00   2.1255877e-09
   3.3312727e+00   2.1255877e-09
   3.3335718e+00   2.1255877e-09
   3.3358708e+00   2.1255877e-09
   3.3381698e+00   2.1255877e-09
   3.3404688e+00   2.1255877e-09
   3.3427678e+00   2.1255877e-09
   3.3450668e+00   2.1255877e-09
   3.3473658e+00   2.1255877e-09
   3.3496649e+00   2.1255877e-09
   3.3519639e+00   2.1255877e-09
   3.3542629e+00   2.1255877e-09
   3.3565619e+00   2.1255877e-09
   3.3588609e+00   2.1255877e-09
   3.3611599e+00   2.1255877e-09
   3.3634589e+00   2.1255877e-09
   3.3657580e+00   2.1255877e-09
   3.3680570e+00   2.1255877e-09
   3.3703560e+00   2.1255877e-09
   3.3726550e+00   2.1255877e-09
   3.3749540e+00   2.1255877e-09
   3.3772530e+00   2.1255877e-09
   3.3795521e+00   2.1255877e-09
   3.3818511e+00   2.1255877e-09
   3.3841501e+00   2.1255877e-09
   3.3864491e+00   2.1255877e-09
   3.3887481e+00   2.1255877e-09
   3.3910471e+00   2.1255877e-09
   3.3933461e+00   2.1255877e-09
   3.3956452e+00   2.1255877e-09
   3.3979442e+00   2.1255877e-09
   3.4002432e+00   2.1255877e-09
   3.4025422e+00   2.1255877e-09
   3.4048412e+00   2.1255877e-09
   3.4071402e+00   2.1255877e-09
   3.4094392e+00   2.1255877e-09
   3.4117383e+00   2.1255877e-09
   3.4140373e+00   2.1255877e-09
   3.4163363e+00   2.1255877e-09
   3.4186353e+00   2.1255877e-09
   3.4209343e+00   2.1255877e-09
   3.4232333e+00   2.1255877e-09
   3.4255324e+00   2.1255877e-09
   3.4278314e+00   2.1255877e-09
   3.4301304e+00   2.1255877e-09
   3.4324294e+00   2.1255877e-09
   3.4347284e+00   2.1255877e-09
   3.4370274e+00   2.1255877e-09
   3.4393264e+00   2.1255877e-09
   3.4416255e+00   2.1255877e-09
   3.4439245e+00   2.1255877e-09
   3.4462235e+00   2.1255877e-09
   3.4485225e+00   2.1255877e-09
   3.4508215e+00   2.1255877e-09
   3.4531205e+00   2.1255877e-09
   3.4554195e+00   2.1255877e-09
   3.4577186e+00   2.1255877e-09
   3.4600176e+00   2.1255877e-09
   3.4623166e+00   2.1255877e-09
   3.4646156e+00   2.1255877e-09
   3.4669146e+00   2.1255877e-09
   3.4692136e+00   2.1255877e-09
   3.4715127e+00   2.1255877e-09
   3.4738117e+00   2.1255877e-09
   3.4761107e+00   2.1255877e-09
   3.4784097e+00   2.1255877e-09
   3.4807087e+00   2.1255877e-09
   3.4830077e+00   2.1255877e-09
   3.4853067e+00   2.1255877e-09
   3.4876058e+00   2.1255877e-09
   3.4899048e+00   2.1255877e-09
   3.4922038e+00   2.1255877e-09
   3.4945028e+00   2.1255877e-09
   3.4968018e+00   2.1255877e-09
   3.4991008e+00   2.1255877e-09
   3.5013998e+00   2.1255877e-09
   3.5036989e+00   2.1255877e-09
   3.5059979e+00   2.1255877e-09
   3.5082969e+00   2.1255877e-09
   3.5105959e+00   2.1255877e-09
   3.5128949e+00   2.1255877e-09
   3.5151939e+00   2.1255877e-09
   3.5174930e+00   2.1255877e-09
   3.5197920e+00   2.1255877e-09
   3.5220910e+00   2.1255877e-09
   3.5243900e+00   2.1255877e-09
   3.5266890e+00   2.1255877e-09
   3.5289880e+00   2.1255877e-09
   3.5312870e+00   2.1255877e-09
   3.5335861e+00   2.1255877e-09
   3.5358851e+00   2.1255877e-09
   3.5381841e+00   2.1255877e-09
   3.5404831e+00   2.1255877e-09
   3.5427821e+00   2.1255877e-09
   3.5450811e+00   2.1255877e-09
   3.5473801e+00   2.1255877e-09
   3.5496792e+00   2.1255877e-09
   3.5519782e+00   2.1255877e-09
   3.5542772e+00   2.1255877e-09
   3.5565762e+00   2.1255877e-09
   3.5588752e+00   2.1255877e-09
   3.5611742e+00   2.1255877e-09
   3.5634733e+00   2.1255877e-09
   3.5657723e+00   2.1255877e-09
   3.5680713e+00   2.1255877e-09
   3.5703703e+00   2.1255877e-09
   3.5726693e+00   2.1255877e-09
   3.5749683e+00   2.1255877e-09
   3.5772673e+00   2.1255877e-09
   3.5795664e+00   2.1255877e-09
   3.5818654e+00   2.1255877e-09
   3.5841644e+00   2.1255877e-09
   3.5864634e+00   2.1255877e-09
   3.5887624e+00   2.1255877e-09
   3.5910614e+00   2.1255877e-09
   3.5933604e+00   2.1255877e-09
   3.5956595e+00   2.1255877e-09
   3.5979585e+00   2.1255877e-09
   3.6002575e+00   2.1255877e-09
   3.6025565e+00   2.1255877e-09
   3.6048555e+00   2.1255877e-09
   3.6071545e+00   2.1255877e-09
   3.6094536e+00   2.1255877e-09
   3.6117526e+00   2.1255877e-09
   3.6140516e+00   2.1255877e-09
   3.6163506e+00   2.1255877e-09
   3.6186496e+00   2.1255877e-09
   3.6209486e+00   2.1255877e-09
   3.6232476e+00   2.1255877e-09
   3.6255467e+00   2.1255877e-09
   3.6278457e+00   2.1255877e-09
   3.6301447e+00   2.1255877e-09
   3.6324437e+00   2.1255877e-09
   3.6347427e+00   2.1255877e-09
   3.6370417e+00   2.1255877e-09
   3.6393407e+00   2.1255877e-09
   3.6416398e+00   2.1255877e-09
   3.6439388e+00   2.1255877e-09
   3.6462378e+00   2.1255877e-09
   3.6485368e+00   2.1255877e-09
   3.6508358e+00   2.1255877e-09
   3.6531348e+00   2.1255877e-09
   3.6554339e+00   2.1255877e-09
   3.6577329e+00   2.1255877e-09
   3.6600319e+00   2.1255877e-09
   3.6623309e+00   2.1255877e-09
   3.6646299e+00   2.1255877e-09
   3.6669289e+00   2.1255877e-09
   3.6692279e+00   2.1255877e-09
   3.6715270e+00   2.1255877e-09
   3.6738260e+00   2.1255877e-09
   3.6761250e+00   2.1255877e-09
   3.6784240e+00   2.1255877e-09
   3.6807230e+00   2.1255877e-09
   3.6830220e+00   2.1255877e-09
   3.6853210e+00   2.1255877e-09
   3.6876201e+00   2.1255877e-09
   3.6899191e+00   2.1255877e-09
   3.6922181e+00   2.1255877e-09
   3.6945171e+00   2.1255877e-09
   3.6968161e+00   2.1255877e-09
   3.6991151e+00   2.1255877e-09
   3.7014142e+00   2.1255877e-09
   3.7037132e+00   2.1255877e-09
   3.7060122e+00   2.1255877e-09
   3.7083112e+00   2.1255877e-09
   3.7106102e+00   2.1255877e-09
   3.7129092e+00   2.1255877e-09
   3.7152082e+00   2.1255877e-09
   3.7175073e+00   2.1255877e-09
   3.7198063e+00   2.1255877e-09
   3.7221053e+00   2.1255877e-09
   3.7244043e+00   2.1255877e-09
   3.7267033e+00   2.1255877e-09
   3.7290023e+00   2.1255877e-09
   3.7313013e+00   2.1255877e-09
   3.7336004e+00   2.1255877e-09
   3.7358994e+00   2.1255877e-09
   3.7381984e+00   2.1255877e-09
   3.7404974e+00   2.1255877e-09
   3.7427964e+00   2.1255877e-09
   3.7450954e+00   2.1255877e-09
   3.7473945e+00   2.1255877e-09
   3.7496935e+00   2.1255877e-09
   3.7519925e+00   2.1255877e-09
   3.7542915e+00   2.1255877e-09
   3.7565905e+00   2.1255877e-09
   3.7588895e+00   2.1255877e-09
   3.7611885e+00   2.1255877e-09
   3.7634876e+00   2.1255877e-09
   3.7657866e+00   2.1255877e-09
   3.7680856e+00   2.1255877e-09
   3.7703846e+00   2.1255877e-09
   3.7726836e+00   2.1255877e-09
   3.7749826e+00   2.1255877e-09
   3.7772816e+00   2.1255877e-09
   3.7795807e+00   2.1255877e-09
   3.7818797e+00   2.1255877e-09
   3.7841787e+00   2.1255877e-09
   3.7864777e+00   2.1255877e-09
   3.7887767e+00   2.1255877e-09
   3.7910757e+00   2.1255877e-09
   3.7933748e+00   2.1255877e-09
   3.7956738e+00   2.1255877e-09
   3.7979728e+00   2.1255877e-09
   3.8002718e+00   2.1255877e-09
   3.8025708e+00   2.1255877e-09
   3.8048698e+00   2.1255877e-09
   3.8071688e+00   2.1255877e-09
   3.8094679e+00   2.1255877e-09
   3.8117669e+00   2.1255877e-09
   3.8140659e+00   2.1255877e-09
   3.8163649e+00   2.1255877e-09
   3.8186639e+00   2.1255877e-09
   3.8209629e+00   2.1255877e-09
   3.8232619e+00   2.1255877e-09
   3.8255610e+00   2.1255877e-09
   3.8278600e+00   2.1255877e-09
   3.8301590e+00   2.1255877e-09
   3.8324580e+00   2.1255877e-09
   3.8347570e+00   2.1255877e-09
   3.8370560e+00   2.1255877e-09
   3.8393551e+00   2.1255877e-09
   3.8416541e+00   2.1255877e-09
   3.8439531e+00   2.1255877e-09
   3.8462521e+00   2.1255877e-09
   3.8485511e+00   2.1255877e-09
   3.8508501e+00   2.1255877e-09
   3.8531491e+00   2.1255877e-09
   3.8554482e+00   2.1255877e-09
   3.8577472e+00   2.1255877e-09
   3.8600462e+00   2.1255877e-09
   3.8623452e+00   2.1255877e-09
   3.8646442e+00   2.1255877e-09
   3.8669432e+00   2.1255877e-09
   3.8692422e+00   2.1255877e-09
   3.8715413e+00   2.1255877e-09
   3.8738403e+00   2.1255877e-09
   3.8761393e+00   2.1255877e-09
   3.8784383e+00   2.1255877e-09
   3.8807373e+00   2.1255877e-09
   3.8830363e+00   2.1255877e-09
   3.8853354e+00   2.1255877e-09
   3.8876344e+00   2.1255877e-09
   3.8899334e+00   2.1255877e-09
   3.8922324e+00   2.1255877e-09
   3.8945314e+00   2.1255877e-09
   3.8968304e+00   2.1255877e-09
   3.8991294e+00   2.1255877e-09
   3.9014285e+00   2.1255877e-09
   3.9037275e+00   2.1255877e-09
   3.9060265e+00   2.1255877e-09
   3.9083255e+00   2.1255877e-09
   3.9106245e+00   2.1255877e-09
   3.9129235e+00   2.1255877e-09
   3.9152225e+00   2.1255877e-09
   3.9175216e+00   2.1255877e-09
   3.9198206e+00   2.1255877e-09
   3.9221196e+00   2.1255877e-09
   3.9244186e+00   2.1255877e-09
   3.9267176e+00   2.1255877e-09
   3.9290166e+00   2.1255877e-09
   3.9313157e+00   2.1255877e-09
   3.9336147e+00   2.1255877e-09
   3.9359137e+00   2.1255877e-09
   3.9382127e+00   2.1255877e-09
   3.9405117e+00   2.1255877e-09
   3.9428107e+00   2.1255877e-09
   3.9451097e+00   2.1255877e-09
   3.9474088e+00   2.1255877e-09
   3.9497078e+00   2.1255877e-09
   3.9520068e+00   2.1255877e-09
   3.9543058e+00   2.1255877e-09
   3.9566048e+00   2.1255877e-09
   3.9589038e+00   2.1255877e-09
   3.9612028e+00   2.1255877e-09
   3.9635019e+00   2.1255877e-09
   3.9658009e+00   2.1255877e-09
   3.9680999e+00   2.1255877e-09
   3.9703989e+00   2.1255877e-09
   3.9726979e+00   2.1255877e-09
   3.9749969e+00   2.1255877e-09
   3.9772960e+00   2.1255877e-09
   3.9795950e+00   2.1255877e-09
   3.9818940e+00   2.1255877e-09
   3.9841930e+00   2.1255877e-09
   3.9864920e+00   2.1255877e-09
   3.9887910e+00   2.1255877e-09
   3.9910900e+00   2.1255877e-09
   3.9933891e+00   2.1255877e-09
   3.9956881e+00   2.1255877e-09
   3.9979871e+00   2.1255877e-09
   4.0002861e+00   2.1255877e-09
   4.0025851e+00   2.1255877e-09
   4.0048841e+00   2.1255877e-09
   4.0071831e+00   2.1255877e-09
   4.0094822e+00   2.1255877e-09
   4.0117812e+00   2.1255877e-09
   4.0140802e+00   2.1255877e-09
   4.0163792e+00   2.1255877e-09
   4.0186782e+00   2.1255877e-09
   4.0209772e+00   2.1255877e-09
   4.0232763e+00   2.1255877e-09
   4.0255753e+00   2.1255877e-09
   4.0278743e+00   2.1255877e-09
   4.0301733e+00   2.1255877e-09
   4.0324723e+00   2.1255877e-09
   4.0347713e+00   2.1255877e-09
   4.0370703e+00   2.1255877e-09
   4.0393694e+00   2.1255877e-09
   4.0416684e+00   2.1255877e-09
   4.0439674e+00   2.1255877e-09
   4.0462664e+00   2.1255877e-09
   4.0485654e+00   2.1255877e-09
   4.0508644e+00   2.1255877e-09
   4.0531634e+00   2.1255877e-09
   4.0554625e+00   2.1255877e-09
   4.0577615e+00   2.1255877e-09
   4.0600605e+00   2.1255877e-09
   4.0623595e+00   2.1255877e-09
   4.0646585e+00   2.1255877e-09
   4.0669575e+00   2.1255877e-09
   4.0692566e+00   2.1255877e-09
   4.0715556e+00   2.1255877e-09
   4.0738546e+00   2.1255877e-09
   4.0761536e+00   2.1255877e-09
   4.0784526e+00   2.1255877e-09
   4.0807516e+00   2.1255877e-09
   4.0830506e+00   2.1255877e-09
   4.0853497e+00   2.1255877e-09
   4.0876487e+00   2.1255877e-09
   4.0899477e+00   2.1255877e-09
   4.0922467e+00   2.1255877e-09
   4.0945457e+00   2.1255877e-09
   4.0968447e+00   2.1255877e-09
   4.0991437e+00   2.1255877e-09
   4.1014428e+00   2.1255877e-09
   4.1037418e+00   2.1255877e-09
   4.1060408e+00   2.1255877e-09
   4.1083398e+00   2.1255877e-09
   4.1106388e+00   2.1255877e-09
   4.1129378e+00   2.1255877e-09
   4.1152369e+00   2.1255877e-09
   4.1175359e+00   2.1255877e-09
   4.1198349e+00   2.1255877e-09
   4.1221339e+00   2.1255877e-09
   4.1244329e+00   2.1255877e-09
   4.1267319e+00   2.1255877e-09
   4.1290309e+00   2.1255877e-09
   4.1313300e+00   2.1255877e-09
   4.1336290e+00   2.1255877e-09
   4.1359280e+00   2.1255877e-09
   4.1382270e+00   2.1255877e-09
   4.1405260e+00   2.1255877e-09
   4.1428250e+00   2.1255877e-09
   4.1451240e+00   2.1255877e-09
   4.1474231e+00   2.1255877e-09
   4.1497221e+00   2.1255877e-09
   4.1520211e+00   2.1255877e-09
   4.1543201e+00   2.1255877e-09
   4.1566191e+00   2.1255877e-09
   4.1589181e+00   2.1255877e-09
   4.1612172e+00   2.1255877e-09
   4.1635162e+00   2.1255877e-09
   4.1658152e+00   2.1255877e-09
   4.1681142e+00   2.1255877e-09
   4.1704132e+00   2.1255877e-09
   4.1727122e+00   2.1255877e-09
   4.1750112e+00   2.1255877e-09
   4.1773103e+00   2.1255877e-09
   4.1796093e+00   2.1255877e-09
   4.1819083e+00   2.1255877e-09
   4.1842073e+00   2.1255877e-09
   4.1865063e+00   2.1255877e-09
   4.1888053e+00   2.1255877e-09
   4.1911043e+00   2.1255877e-09
   4.1934034e+00   2.1255877e-09
   4.1957024e+00   2.1255877e-09
   4.1980014e+00   2.1255877e-09
   4.2003004e+00   2.1255877e-09
   4.2025994e+00   2.1255877e-09
   4.2048984e+00   2.1255877e-09
   4.2071975e+00   2.1255877e-09
   4.2094965e+00   2.1255877e-09
   4.2117955e+00   2.1255877e-09
   4.2140945e+00   2.1255877e-09
   4.2163935e+00   2.1255877e-09
   4.2186925e+00   2.1255877e-09
   4.2209915e+00   2.1255877e-09
   4.2232906e+00   2.1255877e-09
   4.2255896e+00   2.1255877e-09
   4.2278886e+00   2.1255877e-09
   4.2301876e+00   2.1255877e-09
   4.2324866e+00   2.1255877e-09
   4.2347856e+00   2.1255877e-09
   4.2370846e+00   2.1255877e-09
   4.2393837e+00   2.1255877e-09
   4.2416827e+00   2.1255877e-09
   4.2439817e+00   2.1255877e-09
   4.2462807e+00   2.1255877e-09
   4.2485797e+00   2.1255877e-09
   4.2508787e+00   2.1255877e-09
   4.2531778e+00   2.1255877e-09
   4.2554768e+00   2.1255877e-09
   4.2577758e+00   2.1255877e-09
   4.2600748e+00   2.1255877e-09
   4.2623738e+00   2.1255877e-09
   4.2646728e+00   2.1255877e-09
   4.2669718e+00   2.1255877e-09
   4.2692709e+00   2.1255877e-09
   4.2715699e+00   2.1255877e-09
   4.2738689e+00   2.1255877e-09
   4.2761679e+00   2.1255877e-09
   4.2784669e+00   2.1255877e-09
   4.2807659e+00   2.1255877e-09
   4.2830649e+00   2.1255877e-09
   4.2853640e+00   2.1255877e-09
   4.2876630e+00   2.1255877e-09
   4.2899620e+00   2.1255877e-09
   4.2922610e+00   2.1255877e-09
   4.2945600e+00   2.1255877e-09
   4.2968590e+00   2.1255877e-09
   4.2991581e+00   2.1255877e-09
   4.3014571e+00   2.1255877e-09
   4.3037561e+00   2.1255877e-09
   4.3060551e+00   2.1255877e-09
   4.3083541e+00   2.1255877e-09
   4.3106531e+00   2.1255877e-09
   4.3129521e+00   2.1255877e-09
   4.3152512e+00   2.1255877e-09
   4.3175502e+00   2.1255877e-09
   4.3198492e+00   2.1255877e-09
   4.3221482e+00   2.1255877e-09
   4.3244472e+00   2.1255877e-09
   4.3267462e+00   2.1255877e-09
   4.3290452e+00   2.1255877e-09
   4.3313443e+00   2.1255877e-09
   4.3336433e+00   2.1255877e-09
   4.3359423e+00   2.1255877e-09
   4.3382413e+00   2.1255877e-09
   4.3405403e+00   2.1255877e-09
   4.3428393e+00   2.1255877e-09
   4.3451384e+00   2.1255877e-09
   4.3474374e+00   2.1255877e-09
   4.3497364e+00   2.1255877e-09
   4.3520354e+00   2.1255877e-09
   4.3543344e+00   2.1255877e-09
   4.3566334e+00   2.1255877e-09
   4.3589324e+00   2.1255877e-09
   4.3612315e+00   2.1255877e-09
   4.3635305e+00   2.1255877e-09
   4.3658295e+00   2.1255877e-09
   4.3681285e+00   2.1255877e-09
   4.3704275e+00   2.1255877e-09
   4.3727265e+00   2.1255877e-09
   4.3750255e+00   2.1255877e-09
   4.3773246e+00   2.1255877e-09
   4.3796236e+00   2.1255877e-09
   4.3819226e+00   2.1255877e-09
   4.3842216e+00   2.1255877e-09
   4.3865206e+00   2.1255877e-09
   4.3888196e+00   2.1255877e-09
   4.3911187e+00   2.1255877e-09
   4.3934177e+00   2.1255877e-09
   4.3957167e+00   2.1255877e-09
   4.3980157e+00   2.1255877e-09
   4.4003147e+00   2.1255877e-09
   4.4026137e+00   2.1255877e-09
   4.4049127e+00   2.1255877e-09
   4.4072118e+00   2.1255877e-09
   4.4095108e+00   2.1255877e-09
   4.4118098e+00   2.1255877e-09
   4.4141088e+00   2.1255877e-09
   4.4164078e+00   2.1255877e-09
   4.4187068e+00   2.1255877e-09
   4.4210058e+00   2.1255877e-09
   4.4233049e+00   2.1255877e-09
   4.4256039e+00   2.1255877e-09
   4.4279029e+00   2.1255877e-09
   4.4302019e+00   2.1255877e-09
   4.4325009e+00   2.1255877e-09
   4.4347999e+00   2.1255877e-09
   4.4370990e+00   2.1255877e-09
   4.4393980e+00   2.1255877e-09
   4.4416970e+00   2.1255877e-09
   4.4439960e+00   2.1255877e-09
   4.4462950e+00   2.1255877e-09
   4.4485940e+00   2.1255877e-09
   4.4508930e+00   2.1255877e-09
   4.4531921e+00   2.1255877e-09
   4.4554911e+00   2.1255877e-09
   4.4577901e+00   2.1255877e-09
   4.4600891e+00   2.1255877e-09
   4.4623881e+00   2.1255877e-09
   4.4646871e+00   2.1255877e-09
   4.4669861e+00   2.1255877e-09
   4.4692852e+00   2.1255877e-09
   4.4715842e+00   2.1255877e-09
   4.4738832e+00   2.1255877e-09
   4.4761822e+00   2.1255877e-09
   4.4784812e+00   2.1255877e-09
   4.4807802e+00   2.1255877e-09
   4.4830793e+00   2.1255877e-09
   4.4853783e+00   2.1255877e-09
   4.4876773e+00   2.1255877e-09
   4.4899763e+00   2.1255877e-09
   4.4922753e+00   2.1255877e-09
   4.4945743e+00   2.1255877e-09
   4.4968733e+00   2.1255877e-09
   4.4991724e+00   2.1255877e-09
   4.5014714e+00   2.1255877e-09
   4.5037704e+00   2.1255877e-09
   4.5060694e+00   2.1255877e-09
   4.5083684e+00   2.1255877e-09
   4.5106674e+00   2.1255877e-09
   4.5129664e+00   2.1255877e-09
   4.5152655e+00   2.1255877e-09
   4.5175645e+00   2.1255877e-09
   4.5198635e+00   2.1255877e-09
   4.5221625e+00   2.1255877e-09
   4.5244615e+00   2.1255877e-09
   4.5267605e+00   2.1255877e-09
   4.5290596e+00   2.1255877e-09
   4.5313586e+00   2.1255877e-09
   4.5336576e+00   2.1255877e-09
   4.5359566e+00   2.1255877e-09
   4.5382556e+00   2.1255877e-09
   4.5405546e+00   2.1255877e-09
   4.5428536e+00   2.1255877e-09
   4.5451527e+00   2.1255877e-09
   4.5474517e+00   2.1255877e-09
   4.5497507e+00   2.1255877e-09
   4.5520497e+00   2.1255877e-09
   4.5543487e+00   2.1255877e-09
   4.5566477e+00   2.1255877e-09
   4.5589467e+00   2.1255877e-09
   4.5612458e+00   2.1255877e-09
   4.5635448e+00   2.1255877e-09
   4.5658438e+00   2.1255877e-09
   4.5681428e+00   2.1255877e-09
   4.5704418e+00   2.1255877e-09
   4.5727408e+00   2.1255877e-09
   4.5750399e+00   2.1255877e-09
   4.5773389e+00   2.1255877e-09
   4.5796379e+00   2.1255877e-09
   4.5819369e+00   2.1255877e-09
   4.5842359e+00   2.1255877e-09
   4.5865349e+00   2.1255877e-09
   4.5888339e+00   2.1255877e-09
   4.5911330e+00   2.1255877e-09
   4.5934320e+00   2.1255877e-09
   4.5957310e+00   2.1255877e-09


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Powell_Sum_PSO.txt <==
   0.0000000e+00   2.1010743e-01
   8.8897449e-03   9.0210664e-02
   1.7779490e-02   2.5027592e-02
   2.6669235e-02   1.6951994e-02
   3.5558980e-02   6.2640640e-03
   4.4448725e-02   3.9723001e-03
   5.3338469e-02   2.1287645e-03
   6.2228214e-02   1.1219574e-03
   7.1117959e-02   5.9561402e-04
   8.0007704e-02   3.0266583e-04
   8.8897449e-02   1.5745891e-04
   9.7787194e-02   7.6709774e-05
   1.0667694e-01   5.3475814e-05
   1.1556668e-01   2.7480118e-05
   1.2445643e-01   1.4484632e-05
   1.3334617e-01   6.9042632e-06
   1.4223592e-01   3.8278153e-06
   1.5112566e-01   2.5125347e-06
   1.6001541e-01   1.1896154e-06
   1.6890515e-01   7.1913913e-07
   1.7779490e-01   3.7250058e-07
   1.8668464e-01   2.3426870e-07
   1.9557439e-01   1.3083386e-07
   2.0446413e-01   7.2465980e-08
   2.1335388e-01   4.4313268e-08
   2.2224362e-01   3.1157904e-08
   2.3113337e-01   2.0489702e-08
   2.4002311e-01   1.0630622e-08
   2.4891286e-01   6.4807237e-09
   2.5780260e-01   4.4029504e-09
   2.6669235e-01   2.6138317e-09
   2.7558209e-01   1.6155913e-09
   2.8447184e-01   9.7459893e-10
   2.9336158e-01   6.0935424e-10
   3.0225133e-01   3.9387240e-10
   3.1114107e-01   2.6602422e-10
   3.2003082e-01   1.5723051e-10
   3.2892056e-01   1.0030309e-10
   3.3781031e-01   6.7973339e-11
   3.4670005e-01   4.3173208e-11
   3.5558980e-01   3.0126436e-11
   3.6447954e-01   1.9392934e-11
   3.7336929e-01   1.1992694e-11
   3.8225903e-01   8.4248100e-12
   3.9114878e-01   5.2532598e-12
   4.0003852e-01   3.2338258e-12
   4.0892827e-01   2.3152951e-12
   4.1781801e-01   1.4474646e-12
   4.2670776e-01   9.2448968e-13
   4.3559750e-01   6.2052182e-13
   4.4448725e-01   4.4564851e-13
   4.5337699e-01   3.0736282e-13
   4.6226674e-01   2.0326576e-13
   4.7115648e-01   1.2753736e-13
   4.8004623e-01   7.9816137e-14
   4.8893597e-01   5.3258990e-14
   4.9782571e-01   3.4374802e-14
   5.0671546e-01   2.3283928e-14
   5.1560520e-01   1.7141847e-14
   5.2449495e-01   1.1658357e-14
   5.3338469e-01   7.4133671e-15
   5.4227444e-01   5.2258124e-15
   5.5116418e-01   3.2807146e-15
   5.6005393e-01   2.1878976e-15
   5.6894367e-01   1.5658288e-15
   5.7783342e-01   1.1340597e-15
   5.8672316e-01   8.0454441e-16
   5.9561291e-01   5.5122374e-16
   6.0450265e-01   3.4787676e-16
   6.1339240e-01   2.4040033e-16
   6.2228214e-01   1.5092836e-16
   6.3117189e-01   1.0510125e-16
   6.4006163e-01   7.0762153e-17
   6.4895138e-01   4.8592558e-17
   6.5784112e-01   3.2616508e-17
   6.6673087e-01   2.4132800e-17
   6.7562061e-01   1.7888541e-17
   6.8451036e-01   1.2917204e-17
   6.9340010e-01   9.3906648e-18
   7.0228985e-01   6.0444464e-18
   7.1117959e-01   4.4901766e-18
   7.2006934e-01   3.5646572e-18
   7.2895908e-01   2.2278773e-18
   7.3784883e-01   1.5073662e-18
   7.4673857e-01   1.0808849e-18
   7.5562832e-01   7.8507356e-19
   7.6451806e-01   5.3208109e-19
   7.7340781e-01   3.5291927e-19
   7.8229755e-01   2.5482239e-19
   7.9118730e-01   2.1318182e-19
   8.0007704e-01   1.7217218e-19
   8.0896679e-01   1.3516568e-19
   8.1785653e-01   1.0672257e-19
   8.2674628e-01   7.8367303e-20
   8.3563602e-01   5.3738338e-20
   8.4452577e-01   3.7659506e-20
   8.5341551e-01   2.6174423e-20
   8.6230526e-01   1.7437787e-20
   8.7119500e-01   1.0946406e-20
   8.8008475e-01   8.2839986e-21
   8.8897449e-01   6.3906033e-21
   8.9786424e-01   4.6001714e-21
   9.0675398e-01   3.6724029e-21
   9.1564373e-01   3.0047500e-21
   9.2453347e-01   2.2763753e-21
   9.3342322e-01   1.6426355e-21
   9.4231296e-01   1.2747841e-21
   9.5120271e-01   9.1777546e-22
   9.6009245e-01   6.7727826e-22
   9.6898220e-01   4.9990188e-22
   9.7787194e-01   3.8730947e-22
   9.8676168e-01   2.7894472e-22
   9.9565143e-01   2.2638173e-22
   1.0045412e+00   1.7680572e-22
   1.0134309e+00   1.4239622e-22
   1.0223207e+00   1.1395261e-22
   1.0312104e+00   9.2063936e-23
   1.0401002e+00   7.4218747e-23
   1.0489899e+00   6.1079850e-23
   1.0578796e+00   4.6286523e-23
   1.0667694e+00   4.0102269e-23
   1.0756591e+00   3.3137935e-23
   1.0845489e+00   2.6294248e-23
   1.0934386e+00   1.9037671e-23
   1.1023284e+00   1.5230125e-23
   1.1112181e+00   1.2817981e-23
   1.1201079e+00   1.0058431e-23
   1.1289976e+00   8.0064682e-24
   1.1378873e+00   7.1373786e-24
   1.1467771e+00   6.6962845e-24
   1.1556668e+00   6.4946305e-24
   1.1645566e+00   6.3761142e-24
   1.1734463e+00   5.3674449e-24
   1.1823361e+00   4.4857644e-24
   1.1912258e+00   3.9961855e-24
   1.2001156e+00   3.4254153e-24
   1.2090053e+00   2.6012828e-24
   1.2178951e+00   2.0330117e-24
   1.2267848e+00   1.5513669e-24
   1.2356745e+00   1.1916363e-24
   1.2445643e+00   8.9907609e-25
   1.2534540e+00   8.1086365e-25
   1.2623438e+00   6.6541045e-25
   1.2712335e+00   5.4349140e-25
   1.2801233e+00   4.9924588e-25
   1.2890130e+00   4.5355813e-25
   1.2979028e+00   3.9812018e-25
   1.3067925e+00   3.5444648e-25
   1.3156822e+00   3.2295403e-25
   1.3245720e+00   2.9654835e-25
   1.3334617e+00   2.8069390e-25
   1.3423515e+00   2.6222779e-25
   1.3512412e+00   2.3335270e-25
   1.3601310e+00   2.1258950e-25
   1.3690207e+00   1.9745105e-25
   1.3779105e+00   1.8252409e-25
   1.3868002e+00   1.7285147e-25
   1.3956900e+00   1.6475971e-25
   1.4045797e+00   1.5335506e-25
   1.4134694e+00   1.4235629e-25
   1.4223592e+00   1.3821472e-25
   1.4312489e+00   1.3507731e-25
   1.4401387e+00   1.3221686e-25
   1.4490284e+00   1.3004320e-25
   1.4579182e+00   1.2724145e-25
   1.4668079e+00   1.1970343e-25
   1.4756977e+00   1.1058818e-25
   1.4845874e+00   1.0155387e-25
   1.4934771e+00   8.1775281e-26
   1.5023669e+00   7.7187871e-26
   1.5112566e+00   7.5858979e-26
   1.5201464e+00   7.4631425e-26
   1.5290361e+00   7.3434500e-26
   1.5379259e+00   7.2396865e-26
   1.5468156e+00   7.0647675e-26
   1.5557054e+00   6.8783246e-26
   1.5645951e+00   6.2659661e-26
   1.5734848e+00   5.5466517e-26
   1.5823746e+00   5.4308544e-26
   1.5912643e+00   5.3271150e-26
   1.6001541e+00   5.2270006e-26
   1.6090438e+00   5.1472688e-26
   1.6179336e+00   5.0521178e-26
   1.6268233e+00   3.8110969e-26
   1.6357131e+00   3.6527166e-26
   1.6446028e+00   3.6385253e-26
   1.6534926e+00   3.6303682e-26
   1.6623823e+00   3.6241966e-26
   1.6712720e+00   3.6168953e-26
   1.6801618e+00   3.5012935e-26
   1.6890515e+00   3.4976040e-26
   1.6979413e+00   3.4928460e-26
   1.7068310e+00   3.4883481e-26
   1.7157208e+00   3.4772082e-26
   1.7246105e+00   3.4618620e-26
   1.7335003e+00   3.4443368e-26
   1.7423900e+00   3.4253024e-26
   1.7512797e+00   3.3521404e-26
   1.7601695e+00   3.3472354e-26
   1.7690592e+00   3.3420280e-26
   1.7779490e+00   3.3362949e-26
   1.7868387e+00   3.3202277e-26
   1.7957285e+00   3.3071537e-26
   1.8046182e+00   3.2989998e-26
   1.8135080e+00   3.2938565e-26
   1.8223977e+00   3.2905935e-26
   1.8312875e+00   3.2887459e-26
   1.8401772e+00   3.2877897e-26
   1.8490669e+00   3.2865976e-26
   1.8579567e+00   3.2854271e-26
   1.8668464e+00   3.2839809e-26
   1.8757362e+00   3.2824982e-26
   1.8846259e+00   3.2807217e-26
   1.8935157e+00   3.2786713e-26
   1.9024054e+00   3.2763033e-26
   1.9112952e+00   3.2732619e-26
   1.9201849e+00   3.2699603e-26
   1.9290746e+00   3.2654567e-26
   1.9379644e+00   3.2601726e-26
   1.9468541e+00   3.2533913e-26
   1.9557439e+00   3.2448480e-26
   1.9646336e+00   3.2339554e-26
   1.9735234e+00   3.2210867e-26
   1.9824131e+00   3.2053054e-26
   1.9913029e+00   3.1852956e-26
   2.0001926e+00   3.1588873e-26
   2.0090823e+00   3.1280570e-26
   2.0179721e+00   3.0869909e-26
   2.0268618e+00   3.0418462e-26
   2.0357516e+00   2.9902961e-26
   2.0446413e+00   2.9331567e-26
   2.0535311e+00   2.8717493e-26
   2.0624208e+00   2.8041490e-26
   2.0713106e+00   2.7389571e-26
   2.0802003e+00   2.6732675e-26
   2.0890901e+00   2.6143639e-26
   2.0979798e+00   2.5696857e-26
   2.1068695e+00   2.5390055e-26
   2.1157593e+00   2.5181714e-26
   2.1246490e+00   2.5105059e-26
   2.1335388e+00   2.5080574e-26
   2.1424285e+00   2.5075012e-26
   2.1513183e+00   2.5073592e-26
   2.1602080e+00   2.5072416e-26
   2.1690978e+00   2.5070958e-26
   2.1779875e+00   2.5069314e-26
   2.1868772e+00   2.5067137e-26
   2.1957670e+00   2.5064558e-26
   2.2046567e+00   2.5061189e-26
   2.2135465e+00   2.5057034e-26
   2.2224362e+00   2.2455264e-26
   2.2313260e+00   1.8527430e-26
   2.2402157e+00   1.8524699e-26
   2.2491055e+00   1.8521400e-26
   2.2579952e+00   1.8517841e-26
   2.2668850e+00   1.8513649e-26
   2.2757747e+00   1.8509259e-26
   2.2846644e+00   1.8504531e-26
   2.2935542e+00   1.8499216e-26
   2.3024439e+00   1.8493206e-26
   2.3113337e+00   1.8485684e-26
   2.3202234e+00   1.8477939e-26
   2.3291132e+00   1.8469029e-26
   2.3380029e+00   1.8459253e-26
   2.3468927e+00   1.8448246e-26
   2.3557824e+00   1.8437456e-26
   2.3646721e+00   1.8427689e-26
   2.3735619e+00   1.8419900e-26
   2.3824516e+00   1.8413859e-26
   2.3913414e+00   1.8409687e-26
   2.4002311e+00   1.8407695e-26
   2.4091209e+00   1.8406796e-26
   2.4180106e+00   1.8406532e-26
   2.4269004e+00   1.8406407e-26
   2.4357901e+00   1.8406326e-26
   2.4446799e+00   1.8406223e-26
   2.4535696e+00   1.8406103e-26
   2.4624593e+00   1.8405966e-26
   2.4713491e+00   1.8405828e-26
   2.4802388e+00   1.8405666e-26
   2.4891286e+00   1.8405487e-26
   2.4980183e+00   1.8405274e-26
   2.5069081e+00   1.8405030e-26
   2.5157978e+00   1.8404676e-26
   2.5246876e+00   1.8404338e-26
   2.5335773e+00   1.8403851e-26
   2.5424670e+00   1.8403299e-26
   2.5513568e+00   1.8402570e-26
   2.5602465e+00   1.8401780e-26
   2.5691363e+00   1.8400754e-26
   2.5780260e+00   1.8399353e-26
   2.5869158e+00   1.8397727e-26
   2.5958055e+00   1.8395516e-26
   2.6046953e+00   1.8392669e-26
   2.6135850e+00   1.8389378e-26
   2.6224747e+00   1.8385203e-26
   2.6313645e+00   1.8380241e-26
   2.6402542e+00   1.8373215e-26
   2.6491440e+00   1.8364802e-26
   2.6580337e+00   1.8355491e-26
   2.6669235e+00   1.8344562e-26
   2.6758132e+00   1.8331937e-26
   2.6847030e+00   1.8315582e-26
   2.6935927e+00   1.8302168e-26
   2.7024825e+00   1.8287224e-26
   2.7113722e+00   1.8273836e-26
   2.7202619e+00   1.8260686e-26
   2.7291517e+00   1.8250815e-26
   2.7380414e+00   1.8243586e-26
   2.7469312e+00   1.8239629e-26
   2.7558209e+00   1.8238193e-26
   2.7647107e+00   1.8237790e-26
   2.7736004e+00   1.8237730e-26
   2.7824902e+00   1.8237715e-26
   2.7913799e+00   1.8237700e-26
   2.8002696e+00   1.8237677e-26
   2.8091594e+00   1.8237651e-26
   2.8180491e+00   1.8237615e-26
   2.8269389e+00   1.8237570e-26
   2.8358286e+00   1.8237514e-26
   2.8447184e+00   1.8237442e-26
   2.8536081e+00   1.8237347e-26
   2.8624979e+00   1.8237234e-26
   2.8713876e+00   1.8237089e-26
   2.8802774e+00   1.8236904e-26
   2.8891671e+00   1.8236672e-26
   2.8980568e+00   1.8236337e-26
   2.9069466e+00   1.8235945e-26
   2.9158363e+00   1.8235396e-26
   2.9247261e+00   1.8234778e-26
   2.9336158e+00   1.8233907e-26
   2.9425056e+00   1.8232884e-26
   2.9513953e+00   1.8231478e-26
   2.9602851e+00   1.8229807e-26
   2.9691748e+00   1.8227722e-26
   2.9780645e+00   1.8225161e-26
   2.9869543e+00   1.8221725e-26
   2.9958440e+00   1.8217289e-26
   3.0047338e+00   1.8211815e-26
   3.0136235e+00   1.8203876e-26
   3.0225133e+00   1.8193822e-26
   3.0314030e+00   1.8179430e-26
   3.0402928e+00   1.8163213e-26
   3.0491825e+00   1.8140742e-26
   3.0580722e+00   1.8115290e-26
   3.0669620e+00   1.8080755e-26
   3.0758517e+00   1.8040470e-26
   3.0847415e+00   1.7987477e-26
   3.0936312e+00   1.7927012e-26
   3.1025210e+00   1.7840530e-26
   3.1114107e+00   1.7735677e-26
   3.1203005e+00   1.7603352e-26
   3.1291902e+00   1.7448132e-26
   3.1380800e+00   1.7257402e-26
   3.1469697e+00   1.7021625e-26
   3.1558594e+00   1.6743965e-26
   3.1647492e+00   1.6406931e-26
   3.1736389e+00   1.6028918e-26
   3.1825287e+00   1.5606817e-26
   3.1914184e+00   1.5606807e-26
   3.2003082e+00   1.5606800e-26
   3.2091979e+00   1.5606794e-26
   3.2180877e+00   1.5606790e-26
   3.2269774e+00   1.5606788e-26
   3.2358671e+00   1.5606788e-26
   3.2447569e+00   1.5606788e-26
   3.2536466e+00   1.5606788e-26
   3.2625364e+00   1.5606788e-26
   3.2714261e+00   1.5606788e-26
   3.2803159e+00   1.5606788e-26
   3.2892056e+00   1.5606788e-26
   3.2980954e+00   1.5241285e-26
   3.3069851e+00   1.3516396e-26
   3.3158749e+00   1.1906560e-26
   3.3247646e+00   1.1337927e-26
   3.3336543e+00   1.1337915e-26
   3.3425441e+00   1.1337899e-26
   3.3514338e+00   1.1337876e-26
   3.3603236e+00   1.1337851e-26
   3.3692133e+00   1.1337816e-26
   3.3781031e+00   1.1337768e-26
   3.3869928e+00   1.1337711e-26
   3.3958826e+00   1.1337638e-26
   3.4047723e+00   1.1337552e-26
   3.4136620e+00   1.1337440e-26
   3.4225518e+00   1.1337299e-26
   3.4314415e+00   1.1337115e-26
   3.4403313e+00   1.1336901e-26
   3.4492210e+00   1.1336606e-26
   3.4581108e+00   1.1336277e-26
   3.4670005e+00   1.1335868e-26
   3.4758903e+00   1.1335336e-26
   3.4847800e+00   1.1334796e-26
   3.4936697e+00   1.1334201e-26
   3.5025595e+00   1.1333617e-26
   3.5114492e+00   1.1333032e-26
   3.5203390e+00   1.1332482e-26
   3.5292287e+00   1.1331989e-26
   3.5381185e+00   1.1331634e-26
   3.5470082e+00   1.1331435e-26
   3.5558980e+00   1.1331342e-26
   3.5647877e+00   1.1331315e-26
   3.5736775e+00   1.1331311e-26
   3.5825672e+00   1.1331311e-26
   3.5914569e+00   1.1331311e-26
   3.6003467e+00   1.1331310e-26
   3.6092364e+00   1.1331310e-26
   3.6181262e+00   1.1331310e-26
   3.6270159e+00   1.1331309e-26
   3.6359057e+00   1.1331308e-26
   3.6447954e+00   1.1331308e-26
   3.6536852e+00   1.1331307e-26
   3.6625749e+00   1.1331305e-26
   3.6714646e+00   1.1331303e-26
   3.6803544e+00   1.1331301e-26
   3.6892441e+00   1.1331298e-26
   3.6981339e+00   1.1331294e-26
   3.7070236e+00   1.1331289e-26
   3.7159134e+00   1.1331284e-26
   3.7248031e+00   1.1331276e-26
   3.7336929e+00   1.1331267e-26
   3.7425826e+00   1.1331255e-26
   3.7514724e+00   1.1331241e-26
   3.7603621e+00   1.1331223e-26
   3.7692518e+00   1.0723006e-26
   3.7781416e+00   9.0015482e-27
   3.7870313e+00   9.0015482e-27
   3.7959211e+00   9.0015482e-27
   3.8048108e+00   9.0015482e-27
   3.8137006e+00   9.0015482e-27
   3.8225903e+00   9.0015481e-27
   3.8314801e+00   9.0015481e-27
   3.8403698e+00   9.0015481e-27
   3.8492595e+00   9.0015480e-27
   3.8581493e+00   9.0015480e-27
   3.8670390e+00   9.0015479e-27
   3.8759288e+00   9.0015478e-27
   3.8848185e+00   9.0015477e-27
   3.8937083e+00   9.0015475e-27
   3.9025980e+00   9.0015473e-27
   3.9114878e+00   9.0015471e-27
   3.9203775e+00   9.0015468e-27
   3.9292673e+00   9.0015464e-27
   3.9381570e+00   9.0015460e-27
   3.9470467e+00   9.0015455e-27
   3.9559365e+00   9.0015449e-27
   3.9648262e+00   9.0015444e-27
   3.9737160e+00   9.0015438e-27
   3.9826057e+00   9.0015433e-27
   3.9914955e+00   9.0015428e-27
   4.0003852e+00   9.0015425e-27
   4.0092750e+00   9.0015422e-27
   4.0181647e+00   9.0015421e-27
   4.0270544e+00   9.0015421e-27
   4.0359442e+00   9.0015420e-27
   4.0448339e+00   9.0015419e-27
   4.0537237e+00   9.0015418e-27
   4.0626134e+00   9.0015417e-27
   4.0715032e+00   9.0015415e-27
   4.0803929e+00   9.0015413e-27
   4.0892827e+00   9.0015411e-27
   4.0981724e+00   9.0015407e-27
   4.1070621e+00   9.0015402e-27
   4.1159519e+00   9.0015396e-27
   4.1248416e+00   9.0015388e-27
   4.1337314e+00   9.0015378e-27
   4.1426211e+00   9.0015363e-27
   4.1515109e+00   9.0015347e-27
   4.1604006e+00   9.0015325e-27
   4.1692904e+00   9.0015299e-27
   4.1781801e+00   9.0015266e-27
   4.1870699e+00   9.0015219e-27
   4.1959596e+00   9.0015158e-27
   4.2048493e+00   9.0015088e-27
   4.2137391e+00   9.0015000e-27
   4.2226288e+00   9.0014887e-27
   4.2315186e+00   9.0014743e-27
   4.2404083e+00   9.0014537e-27
   4.2492981e+00   9.0014304e-27
   4.2581878e+00   9.0014001e-27
   4.2670776e+00   9.0013633e-27
   4.2759673e+00   9.0013155e-27
   4.2848570e+00   9.0012546e-27
   4.2937468e+00   9.0011776e-27
   4.3026365e+00   9.0010758e-27
   4.3115263e+00   9.0009488e-27
   4.3204160e+00   9.0007905e-27
   4.3293058e+00   9.0005841e-27
   4.3381955e+00   9.0003019e-27
   4.3470853e+00   8.9999455e-27
   4.3559750e+00   8.9995269e-27
   4.3648648e+00   8.9989453e-27
   4.3737545e+00   8.9982141e-27
   4.3826442e+00   8.9973413e-27
   4.3915340e+00   8.9962131e-27
   4.4004237e+00   8.9947693e-27
   4.4093135e+00   8.9930771e-27
   4.4182032e+00   8.9909324e-27
   4.4270930e+00   8.9881905e-27
   4.4359827e+00   8.9847730e-27


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Qing_CR.txt <==
   0.0000000e+00   1.2308711e+11
   4.6464483e-04   1.0904849e+11
   9.2928966e-04   9.9840856e+10
   1.3939345e-03   9.1972359e+10
   1.8585793e-03   8.2648905e+10
   2.3232242e-03   7.7038732e+10
   2.7878690e-03   7.0104634e+10
   3.2525138e-03   6.4501609e+10
   3.7171587e-03   6.1320260e+10
   4.1818035e-03   5.6630808e+10
   4.6464483e-03   5.3348970e+10
   5.1110931e-03   5.0620048e+10
   5.5757380e-03   4.6414348e+10
   6.0403828e-03   4.3536166e+10
   6.5050276e-03   3.9677388e+10
   6.9696725e-03   3.7380766e+10
   7.4343173e-03   3.4807007e+10
   7.8989621e-03   3.2759970e+10
   8.3636070e-03   3.1331459e+10
   8.8282518e-03   2.9951228e+10
   9.2928966e-03   2.8864258e+10
   9.7575415e-03   2.7752052e+10
   1.0222186e-02   2.7106756e+10
   1.0686831e-02   2.5901623e+10
   1.1151476e-02   2.5536893e+10
   1.1616121e-02   2.3474283e+10
   1.2080766e-02   2.1939951e+10
   1.2545410e-02   2.1074429e+10
   1.3010055e-02   2.0101664e+10
   1.3474700e-02   1.9098789e+10
   1.3939345e-02   1.8251863e+10
   1.4403990e-02   1.7055987e+10
   1.4868635e-02   1.6051443e+10
   1.5333279e-02   1.5489642e+10
   1.5797924e-02   1.4819434e+10
   1.6262569e-02   1.3748007e+10
   1.6727214e-02   1.2832539e+10
   1.7191859e-02   1.1988948e+10
   1.7656504e-02   1.1231514e+10
   1.8121148e-02   1.0841035e+10
   1.8585793e-02   1.0625681e+10
   1.9050438e-02   9.6744699e+09
   1.9515083e-02   8.9363813e+09
   1.9979728e-02   7.7672413e+09
   2.0444373e-02   7.3368061e+09
   2.0909017e-02   6.7755685e+09
   2.1373662e-02   6.3219398e+09
   2.1838307e-02   6.0296674e+09
   2.2302952e-02   5.4773781e+09
   2.2767597e-02   5.1216149e+09
   2.3232242e-02   4.7382745e+09
   2.3696886e-02   4.2906340e+09
   2.4161531e-02   3.8957162e+09
   2.4626176e-02   3.5363342e+09
   2.5090821e-02   3.2252276e+09
   2.5555466e-02   3.0314915e+09
   2.6020111e-02   2.7953186e+09
   2.6484755e-02   2.5493916e+09
   2.6949400e-02   2.3705834e+09
   2.7414045e-02   2.2054908e+09
   2.7878690e-02   2.0226778e+09
   2.8343335e-02   1.8764204e+09
   2.8807980e-02   1.7564432e+09
   2.9272624e-02   1.6840208e+09
   2.9737269e-02   1.5941177e+09
   3.0201914e-02   1.3939169e+09
   3.0666559e-02   1.2630316e+09
   3.1131204e-02   1.1347426e+09
   3.1595849e-02   1.0275381e+09
   3.2060493e-02   9.6103937e+08
   3.2525138e-02   8.8131234e+08
   3.2989783e-02   8.1719359e+08
   3.3454428e-02   7.3476243e+08
   3.3919073e-02   6.7728561e+08
   3.4383718e-02   6.3831158e+08
   3.4848362e-02   6.1215374e+08
   3.5313007e-02   5.8728942e+08
   3.5777652e-02   5.4746098e+08
   3.6242297e-02   4.9992590e+08
   3.6706942e-02   4.5635307e+08
   3.7171587e-02   4.2540748e+08
   3.7636231e-02   3.7465261e+08
   3.8100876e-02   3.5197568e+08
   3.8565521e-02   3.0929927e+08
   3.9030166e-02   2.9360696e+08
   3.9494811e-02   2.6213702e+08
   3.9959456e-02   2.4436141e+08
   4.0424100e-02   2.2028413e+08
   4.0888745e-02   2.0142509e+08
   4.1353390e-02   1.8416758e+08
   4.1818035e-02   1.6333864e+08
   4.2282680e-02   1.5220439e+08
   4.2747324e-02   1.4186429e+08
   4.3211969e-02   1.3649354e+08
   4.3676614e-02   1.2462388e+08
   4.4141259e-02   1.1542595e+08
   4.4605904e-02   1.0716219e+08
   4.5070549e-02   1.0245167e+08
   4.5535193e-02   9.1929328e+07
   4.5999838e-02   8.6105270e+07
   4.6464483e-02   8.0251061e+07
   4.6929128e-02   7.1248706e+07
   4.7393773e-02   6.7489054e+07
   4.7858418e-02   6.1232074e+07
   4.8323062e-02   5.5761475e+07
   4.8787707e-02   5.2565788e+07
   4.9252352e-02   4.8611803e+07
   4.9716997e-02   4.4550028e+07
   5.0181642e-02   4.2015453e+07
   5.0646287e-02   3.7059394e+07
   5.1110931e-02   3.3571117e+07
   5.1575576e-02   3.2588554e+07
   5.2040221e-02   2.8985410e+07
   5.2504866e-02   2.7746253e+07
   5.2969511e-02   2.7178253e+07
   5.3434156e-02   2.4577281e+07
   5.3898800e-02   2.2510102e+07
   5.4363445e-02   2.0654803e+07
   5.4828090e-02   1.9095693e+07
   5.5292735e-02   1.7719983e+07
   5.5757380e-02   1.6208591e+07
   5.6222025e-02   1.5189681e+07
   5.6686669e-02   1.4056696e+07
   5.7151314e-02   1.2616692e+07
   5.7615959e-02   1.1270388e+07
   5.8080604e-02   1.0740188e+07
   5.8545249e-02   1.0163598e+07
   5.9009894e-02   9.2269694e+06
   5.9474538e-02   8.4547106e+06
   5.9939183e-02   7.3568038e+06
   6.0403828e-02   6.5457764e+06
   6.0868473e-02   6.2422299e+06
   6.1333118e-02   5.6529832e+06
   6.1797763e-02   5.1002318e+06
   6.2262407e-02   4.5496784e+06
   6.2727052e-02   4.1946888e+06
   6.3191697e-02   4.0324926e+06
   6.3656342e-02   3.7325058e+06
   6.4120987e-02   3.3942408e+06
   6.4585632e-02   3.1758804e+06
   6.5050276e-02   2.9396523e+06
   6.5514921e-02   2.6953683e+06
   6.5979566e-02   2.3344479e+06
   6.6444211e-02   2.1173135e+06
   6.6908856e-02   1.9228746e+06
   6.7373501e-02   1.7885548e+06
   6.7838145e-02   1.7152417e+06
   6.8302790e-02   1.5365918e+06
   6.8767435e-02   1.3893279e+06
   6.9232080e-02   1.3125181e+06
   6.9696725e-02   1.2186779e+06
   7.0161370e-02   1.1449113e+06
   7.0626014e-02   1.0599192e+06
   7.1090659e-02   9.9583338e+05
   7.1555304e-02   9.0577809e+05
   7.2019949e-02   8.3417154e+05
   7.2484594e-02   8.0454406e+05
   7.2949239e-02   7.2041939e+05
   7.3413883e-02   6.6017583e+05
   7.3878528e-02   5.9921030e+05
   7.4343173e-02   5.3912657e+05
   7.4807818e-02   5.0109688e+05
   7.5272463e-02   4.7368117e+05
   7.5737108e-02   4.1372525e+05
   7.6201752e-02   3.8808256e+05
   7.6666397e-02   3.6444625e+05
   7.7131042e-02   3.2890427e+05
   7.7595687e-02   2.9747784e+05
   7.8060332e-02   2.8289457e+05
   7.8524977e-02   2.6843585e+05
   7.8989621e-02   2.4489763e+05
   7.9454266e-02   2.2497004e+05
   7.9918911e-02   2.0168224e+05
   8.0383556e-02   1.7893479e+05
   8.0848201e-02   1.6880051e+05
   8.1312845e-02   1.5702536e+05
   8.1777490e-02   1.4002188e+05
   8.2242135e-02   1.2801407e+05
   8.2706780e-02   1.1708018e+05
   8.3171425e-02   1.0073699e+05
   8.3636070e-02   9.5907418e+04
   8.4100714e-02   8.2971014e+04
   8.4565359e-02   7.8002509e+04
   8.5030004e-02   6.7844341e+04
   8.5494649e-02   6.3393400e+04
   8.5959294e-02   5.6663198e+04
   8.6423939e-02   5.3834881e+04
   8.6888583e-02   5.1107519e+04
   8.7353228e-02   4.5388871e+04
   8.7817873e-02   4.2980357e+04
   8.8282518e-02   3.8993967e+04
   8.8747163e-02   3.6912050e+04
   8.9211808e-02   3.4125222e+04
   8.9676452e-02   2.9783803e+04
   9.0141097e-02   2.7657896e+04
   9.0605742e-02   2.5764233e+04
   9.1070387e-02   2.3650588e+04
   9.1535032e-02   2.1789051e+04
   9.1999677e-02   2.0839177e+04
   9.2464321e-02   1.9267575e+04
   9.2928966e-02   1.7517493e+04
   9.3393611e-02   1.6186366e+04
   9.3858256e-02   1.4947566e+04
   9.4322901e-02   1.3931418e+04
   9.4787546e-02   1.3072590e+04
   9.5252190e-02   1.2123725e+04
   9.5716835e-02   1.1347250e+04
   9.6181480e-02   1.0403688e+04
   9.6646125e-02   9.9940696e+03
   9.7110770e-02   9.3343713e+03
   9.7575415e-02   8.7857038e+03
   9.8040059e-02   8.1866448e+03
   9.8504704e-02   7.8709684e+03
   9.8969349e-02   7.5690567e+03
   9.9433994e-02   7.2104002e+03
   9.9898639e-02   6.8790609e+03
   1.0036328e-01   6.7042493e+03
   1.0082793e-01   6.3689944e+03
   1.0129257e-01   5.9396574e+03
   1.0175722e-01   5.6644330e+03
   1.0222186e-01   5.4970060e+03
   1.0268651e-01   5.3849483e+03
   1.0315115e-01   5.2279083e+03
   1.0361580e-01   5.0693136e+03
   1.0408044e-01   4.9757418e+03
   1.0454509e-01   4.7419691e+03
   1.0500973e-01   4.5796325e+03
   1.0547438e-01   4.4312524e+03
   1.0593902e-01   4.3152973e+03
   1.0640367e-01   4.2239508e+03
   1.0686831e-01   4.1659767e+03
   1.0733296e-01   3.9988453e+03
   1.0779760e-01   3.8263158e+03
   1.0826225e-01   3.7974701e+03
   1.0872689e-01   3.7291876e+03
   1.0919154e-01   3.6997850e+03
   1.0965618e-01   3.6075460e+03
   1.1012083e-01   3.5920899e+03
   1.1058547e-01   3.4912031e+03
   1.1105011e-01   3.4241478e+03
   1.1151476e-01   3.2799077e+03
   1.1197940e-01   3.1574569e+03
   1.1244405e-01   3.0895329e+03
   1.1290869e-01   3.0543550e+03
   1.1337334e-01   3.0014280e+03
   1.1383798e-01   2.9504804e+03
   1.1430263e-01   2.7895722e+03
   1.1476727e-01   2.7470485e+03
   1.1523192e-01   2.6835775e+03
   1.1569656e-01   2.6514912e+03
   1.1616121e-01   2.5612335e+03
   1.1662585e-01   2.4984038e+03
   1.1709050e-01   2.4311003e+03
   1.1755514e-01   2.3228622e+03
   1.1801979e-01   2.3038819e+03
   1.1848443e-01   2.1983134e+03
   1.1894908e-01   2.1350310e+03
   1.1941372e-01   2.1004412e+03
   1.1987837e-01   2.0748808e+03
   1.2034301e-01   2.0189952e+03
   1.2080766e-01   1.9181232e+03
   1.2127230e-01   1.8488269e+03
   1.2173695e-01   1.8268736e+03
   1.2220159e-01   1.7500580e+03
   1.2266624e-01   1.7027557e+03
   1.2313088e-01   1.6696873e+03
   1.2359553e-01   1.6153332e+03
   1.2406017e-01   1.5324259e+03
   1.2452481e-01   1.4459477e+03
   1.2498946e-01   1.3876681e+03
   1.2545410e-01   1.3443794e+03
   1.2591875e-01   1.3129475e+03
   1.2638339e-01   1.2557437e+03
   1.2684804e-01   1.2371669e+03
   1.2731268e-01   1.2121800e+03
   1.2777733e-01   1.1854723e+03
   1.2824197e-01   1.1566254e+03
   1.2870662e-01   1.0923138e+03
   1.2917126e-01   1.0814970e+03
   1.2963591e-01   1.0401871e+03
   1.3010055e-01   1.0155988e+03
   1.3056520e-01   9.8841998e+02
   1.3102984e-01   9.6708333e+02
   1.3149449e-01   9.2337158e+02
   1.3195913e-01   8.7216684e+02
   1.3242378e-01   8.4278040e+02
   1.3288842e-01   8.1527482e+02
   1.3335307e-01   7.9495749e+02
   1.3381771e-01   7.4231181e+02
   1.3428236e-01   7.3094955e+02
   1.3474700e-01   7.1196068e+02
   1.3521165e-01   6.7773639e+02
   1.3567629e-01   6.5965738e+02
   1.3614094e-01   6.4527999e+02
   1.3660558e-01   6.1160659e+02
   1.3707023e-01   5.9564136e+02
   1.3753487e-01   5.7384577e+02
   1.3799951e-01   5.4828392e+02
   1.3846416e-01   5.2771194e+02
   1.3892880e-01   5.1479139e+02
   1.3939345e-01   4.9949352e+02
   1.3985809e-01   4.8108254e+02
   1.4032274e-01   4.6676569e+02
   1.4078738e-01   4.5468373e+02
   1.4125203e-01   4.4300303e+02
   1.4171667e-01   4.3244962e+02
   1.4218132e-01   4.0627545e+02
   1.4264596e-01   3.8879585e+02
   1.4311061e-01   3.7835358e+02
   1.4357525e-01   3.6019384e+02
   1.4403990e-01   3.5219210e+02
   1.4450454e-01   3.3815391e+02
   1.4496919e-01   3.1477065e+02
   1.4543383e-01   3.1002948e+02
   1.4589848e-01   3.0292436e+02
   1.4636312e-01   2.9361771e+02
   1.4682777e-01   2.8725543e+02
   1.4729241e-01   2.7380997e+02
   1.4775706e-01   2.5864964e+02
   1.4822170e-01   2.4666148e+02
   1.4868635e-01   2.3420866e+02
   1.4915099e-01   2.2735678e+02
   1.4961564e-01   2.1688857e+02
   1.5008028e-01   2.0913312e+02
   1.5054493e-01   2.0556596e+02
   1.5100957e-01   1.8890755e+02
   1.5147422e-01   1.8372694e+02
   1.5193886e-01   1.7730943e+02
   1.5240350e-01   1.7273583e+02
   1.5286815e-01   1.6405760e+02
   1.5333279e-01   1.5997094e+02
   1.5379744e-01   1.5335886e+02
   1.5426208e-01   1.4629172e+02
   1.5472673e-01   1.4332641e+02
   1.5519137e-01   1.4082604e+02
   1.5565602e-01   1.3687886e+02
   1.5612066e-01   1.3369098e+02
   1.5658531e-01   1.2643278e+02
   1.5704995e-01   1.2148738e+02
   1.5751460e-01   1.1464860e+02
   1.5797924e-01   1.1210594e+02
   1.5844389e-01   1.0852043e+02
   1.5890853e-01   1.0455637e+02
   1.5937318e-01   1.0117491e+02
   1.5983782e-01   9.7697795e+01
   1.6030247e-01   9.1979648e+01
   1.6076711e-01   8.8648590e+01
   1.6123176e-01   8.5104496e+01
   1.6169640e-01   8.2894071e+01
   1.6216105e-01   7.7561085e+01
   1.6262569e-01   7.5990103e+01
   1.6309034e-01   7.2338681e+01
   1.6355498e-01   6.9947517e+01
   1.6401963e-01   6.8766943e+01
   1.6448427e-01   6.5677348e+01
   1.6494892e-01   6.4139551e+01
   1.6541356e-01   6.0612610e+01
   1.6587820e-01   5.7085009e+01
   1.6634285e-01   5.4504103e+01
   1.6680749e-01   5.2587467e+01
   1.6727214e-01   5.1281428e+01
   1.6773678e-01   5.0027487e+01
   1.6820143e-01   4.7206443e+01
   1.6866607e-01   4.4833207e+01
   1.6913072e-01   4.3763381e+01
   1.6959536e-01   4.1550189e+01
   1.7006001e-01   4.0106337e+01
   1.7052465e-01   3.8730870e+01
   1.7098930e-01   3.7728213e+01
   1.7145394e-01   3.5762209e+01
   1.7191859e-01   3.4606604e+01
   1.7238323e-01   3.3489806e+01
   1.7284788e-01   3.2721968e+01
   1.7331252e-01   3.0958443e+01
   1.7377717e-01   2.9229771e+01
   1.7424181e-01   2.8488421e+01
   1.7470646e-01   2.7369213e+01
   1.7517110e-01   2.6528982e+01
   1.7563575e-01   2.5117828e+01
   1.7610039e-01   2.4663535e+01
   1.7656504e-01   2.3780238e+01
   1.7702968e-01   2.3168708e+01
   1.7749433e-01   2.2496190e+01
   1.7795897e-01   2.1344857e+01
   1.7842362e-01   2.0706805e+01
   1.7888826e-01   1.9504965e+01
   1.7935290e-01   1.8818356e+01
   1.7981755e-01   1.8084886e+01
   1.8028219e-01   1.7177979e+01
   1.8074684e-01   1.6688414e+01
   1.8121148e-01   1.6277793e+01
   1.8167613e-01   1.5634414e+01
   1.8214077e-01   1.5069302e+01
   1.8260542e-01   1.4624111e+01
   1.8307006e-01   1.3819955e+01
   1.8353471e-01   1.3362118e+01
   1.8399935e-01   1.2778808e+01
   1.8446400e-01   1.1829314e+01
   1.8492864e-01   1.1621141e+01
   1.8539329e-01   1.1104792e+01
   1.8585793e-01   1.0659334e+01
   1.8632258e-01   1.0111651e+01
   1.8678722e-01   9.6975203e+00
   1.8725187e-01   9.1278119e+00
   1.8771651e-01   8.8229683e+00
   1.8818116e-01   8.6162475e+00
   1.8864580e-01   8.1777263e+00
   1.8911045e-01   7.8044785e+00
   1.8957509e-01   7.4934986e+00
   1.9003974e-01   7.2472327e+00
   1.9050438e-01   6.9284463e+00
   1.9096903e-01   6.5816521e+00
   1.9143367e-01   6.3761637e+00
   1.9189832e-01   6.2581414e+00
   1.9236296e-01   6.0707779e+00
   1.9282761e-01   5.9499404e+00
   1.9329225e-01   5.5489221e+00
   1.9375689e-01   5.3348546e+00
   1.9422154e-01   5.0520609e+00
   1.9468618e-01   4.9800787e+00
   1.9515083e-01   4.7827292e+00
   1.9561547e-01   4.6951892e+00
   1.9608012e-01   4.5890677e+00
   1.9654476e-01   4.4086414e+00
   1.9700941e-01   4.1465122e+00
   1.9747405e-01   3.9585174e+00
   1.9793870e-01   3.7517568e+00
   1.9840334e-01   3.6507188e+00
   1.9886799e-01   3.3838148e+00
   1.9933263e-01   3.2913532e+00
   1.9979728e-01   3.1303223e+00
   2.0026192e-01   3.0435257e+00
   2.0072657e-01   2.9342757e+00
   2.0119121e-01   2.8341370e+00
   2.0165586e-01   2.7730179e+00
   2.0212050e-01   2.6597252e+00
   2.0258515e-01   2.5436406e+00
   2.0304979e-01   2.4383884e+00
   2.0351444e-01   2.3287284e+00
   2.0397908e-01   2.2536353e+00
   2.0444373e-01   2.1462349e+00
   2.0490837e-01   2.0988788e+00
   2.0537302e-01   2.0314835e+00
   2.0583766e-01   1.9484025e+00
   2.0630231e-01   1.8142815e+00
   2.0676695e-01   1.7462263e+00
   2.0723159e-01   1.6830910e+00
   2.0769624e-01   1.6537766e+00
   2.0816088e-01   1.6202956e+00
   2.0862553e-01   1.5104008e+00
   2.0909017e-01   1.4541714e+00
   2.0955482e-01   1.4106464e+00
   2.1001946e-01   1.3677957e+00
   2.1048411e-01   1.3127554e+00
   2.1094875e-01   1.2507943e+00
   2.1141340e-01   1.2099762e+00
   2.1187804e-01   1.1748272e+00
   2.1234269e-01   1.1354532e+00
   2.1280733e-01   1.0801015e+00
   2.1327198e-01   1.0443143e+00
   2.1373662e-01   9.9310985e-01
   2.1420127e-01   9.7068259e-01
   2.1466591e-01   9.3462250e-01
   2.1513056e-01   8.8701610e-01
   2.1559520e-01   8.3668443e-01
   2.1605985e-01   8.0516535e-01
   2.1652449e-01   7.9403247e-01
   2.1698914e-01   7.7805554e-01
   2.1745378e-01   7.2174408e-01
   2.1791843e-01   7.0675972e-01
   2.1838307e-01   6.6271183e-01
   2.1884772e-01   6.3959003e-01
   2.1931236e-01   6.1932657e-01
   2.1977701e-01   5.9756037e-01
   2.2024165e-01   5.6554102e-01
   2.2070629e-01   5.4018613e-01
   2.2117094e-01   5.0723790e-01
   2.2163558e-01   5.0128599e-01
   2.2210023e-01   4.8281708e-01
   2.2256487e-01   4.5615582e-01
   2.2302952e-01   4.4383623e-01
   2.2349416e-01   4.2420165e-01
   2.2395881e-01   4.0930985e-01
   2.2442345e-01   3.8780631e-01
   2.2488810e-01   3.7222538e-01
   2.2535274e-01   3.4804187e-01
   2.2581739e-01   3.3804362e-01
   2.2628203e-01   3.2887103e-01
   2.2674668e-01   3.1968375e-01
   2.2721132e-01   3.1203149e-01
   2.2767597e-01   3.0353119e-01
   2.2814061e-01   2.8828843e-01
   2.2860526e-01   2.7531749e-01
   2.2906990e-01   2.6596075e-01
   2.2953455e-01   2.6295826e-01
   2.2999919e-01   2.4718188e-01
   2.3046384e-01   2.3099454e-01
   2.3092848e-01   2.2250023e-01
   2.3139313e-01   2.1496384e-01
   2.3185777e-01   2.0833967e-01
   2.3232242e-01   2.0245820e-01
   2.3278706e-01   1.9429274e-01
   2.3325171e-01   1.7975351e-01
   2.3371635e-01   1.7662192e-01
   2.3418100e-01   1.6838889e-01
   2.3464564e-01   1.5926012e-01
   2.3511028e-01   1.5383289e-01
   2.3557493e-01   1.4923763e-01
   2.3603957e-01   1.4251614e-01
   2.3650422e-01   1.3709465e-01
   2.3696886e-01   1.3090539e-01
   2.3743351e-01   1.2355461e-01
   2.3789815e-01   1.2069093e-01
   2.3836280e-01   1.1643373e-01
   2.3882744e-01   1.1273123e-01
   2.3929209e-01   1.0665619e-01
   2.3975673e-01   1.0367525e-01
   2.4022138e-01   9.8527173e-02
   2.4068602e-01   9.6087471e-02
   2.4115067e-01   9.1156931e-02
   2.4161531e-01   8.5438842e-02
   2.4207996e-01   8.4618512e-02
   2.4254460e-01   8.1102411e-02
   2.4300925e-01   7.5558616e-02
   2.4347389e-01   7.4505460e-02
   2.4393854e-01   7.1394922e-02
   2.4440318e-01   6.8373209e-02
   2.4486783e-01   6.7071393e-02
   2.4533247e-01   6.1764802e-02
   2.4579712e-01   6.0362245e-02
   2.4626176e-01   5.9482709e-02
   2.4672641e-01   5.6192535e-02
   2.4719105e-01   5.3622107e-02
   2.4765570e-01   5.1726189e-02
   2.4812034e-01   4.8688422e-02
   2.4858498e-01   4.7712298e-02
   2.4904963e-01   4.5681094e-02
   2.4951427e-01   4.4442170e-02
   2.4997892e-01   4.2747400e-02
   2.5044356e-01   3.9992146e-02
   2.5090821e-01   3.9245659e-02
   2.5137285e-01   3.7818866e-02
   2.5183750e-01   3.5930996e-02
   2.5230214e-01   3.5268651e-02
   2.5276679e-01   3.3062489e-02
   2.5323143e-01   3.1701632e-02
   2.5369608e-01   3.0336433e-02
   2.5416072e-01   2.9614454e-02
   2.5462537e-01   2.7699905e-02
   2.5509001e-01   2.6946692e-02
   2.5555466e-01   2.5857856e-02
   2.5601930e-01   2.4972748e-02
   2.5648395e-01   2.3791723e-02
   2.5694859e-01   2.2958671e-02
   2.5741324e-01   2.1846581e-02
   2.5787788e-01   2.1373376e-02
   2.5834253e-01   2.0319368e-02
   2.5880717e-01   1.9494163e-02
   2.5927182e-01   1.8940388e-02
   2.5973646e-01   1.8407134e-02
   2.6020111e-01   1.7464742e-02
   2.6066575e-01   1.6427020e-02
   2.6113040e-01   1.5931698e-02
   2.6159504e-01   1.5486958e-02
   2.6205968e-01   1.5253622e-02
   2.6252433e-01   1.4343755e-02
   2.6298897e-01   1.3809864e-02
   2.6345362e-01   1.3656907e-02
   2.6391826e-01   1.2879132e-02
   2.6438291e-01   1.2535819e-02
   2.6484755e-01   1.1712170e-02
   2.6531220e-01   1.0873254e-02
   2.6577684e-01   1.0573861e-02
   2.6624149e-01   1.0138785e-02
   2.6670613e-01   9.7893354e-03
   2.6717078e-01   9.6641684e-03
   2.6763542e-01   9.1915748e-03
   2.6810007e-01   8.7066473e-03
   2.6856471e-01   8.5272493e-03
   2.6902936e-01   8.0096319e-03
   2.6949400e-01   7.7666053e-03
   2.6995865e-01   7.5657522e-03
   2.7042329e-01   7.2938485e-03
   2.7088794e-01   6.9084073e-03
   2.7135258e-01   6.5697251e-03
   2.7181723e-01   6.4970950e-03
   2.7228187e-01   6.2097314e-03
   2.7274652e-01   5.7894399e-03
   2.7321116e-01   5.4652739e-03
   2.7367581e-01   5.2001271e-03
   2.7414045e-01   5.1161245e-03
   2.7460510e-01   4.9624033e-03
   2.7506974e-01   4.7533838e-03
   2.7553439e-01   4.5384647e-03
   2.7599903e-01   4.3844084e-03
   2.7646367e-01   4.2048728e-03
   2.7692832e-01   4.0013973e-03
   2.7739296e-01   3.8116359e-03
   2.7785761e-01   3.6532151e-03
   2.7832225e-01   3.5370633e-03
   2.7878690e-01   3.3266072e-03
   2.7925154e-01   3.2846873e-03
   2.7971619e-01   3.1566945e-03
   2.8018083e-01   3.0197829e-03
   2.8064548e-01   2.8653448e-03
   2.8111012e-01   2.7013954e-03
   2.8157477e-01   2.6203631e-03
   2.8203941e-01   2.5514441e-03
   2.8250406e-01   2.4437527e-03
   2.8296870e-01   2.3027104e-03
   2.8343335e-01   2.2101764e-03
   2.8389799e-01   2.1652445e-03
   2.8436264e-01   2.1016890e-03
   2.8482728e-01   1.9831176e-03
   2.8529193e-01   1.9419738e-03
   2.8575657e-01   1.9127707e-03
   2.8622122e-01   1.8059334e-03
   2.8668586e-01   1.7030137e-03
   2.8715051e-01   1.6105156e-03
   2.8761515e-01   1.5402308e-03
   2.8807980e-01   1.4914090e-03
   2.8854444e-01   1.3903884e-03
   2.8900909e-01   1.3498108e-03
   2.8947373e-01   1.2815558e-03
   2.8993837e-01   1.2516765e-03
   2.9040302e-01   1.1716272e-03
   2.9086766e-01   1.1403981e-03
   2.9133231e-01   1.0669921e-03
   2.9179695e-01   1.0412822e-03
   2.9226160e-01   9.9778941e-04
   2.9272624e-01   9.7368522e-04
   2.9319089e-01   9.2253572e-04
   2.9365553e-01   8.9798724e-04
   2.9412018e-01   8.7225078e-04
   2.9458482e-01   8.1271093e-04
   2.9504947e-01   7.9013843e-04
   2.9551411e-01   7.6255582e-04
   2.9597876e-01   7.3964681e-04
   2.9644340e-01   7.1200683e-04
   2.9690805e-01   6.8398854e-04
   2.9737269e-01   6.6115693e-04
   2.9783734e-01   6.5305634e-04
   2.9830198e-01   6.2165774e-04
   2.9876663e-01   5.8385860e-04
   2.9923127e-01   5.6317431e-04
   2.9969592e-01   5.3202133e-04
   3.0016056e-01   5.1945809e-04
   3.0062521e-01   5.0244293e-04
   3.0108985e-01   4.7525424e-04
   3.0155450e-01   4.5398887e-04
   3.0201914e-01   4.2430384e-04
   3.0248379e-01   4.1585783e-04
   3.0294843e-01   4.0202248e-04
   3.0341307e-01   3.8826074e-04
   3.0387772e-01   3.6781525e-04
   3.0434236e-01   3.5564100e-04
   3.0480701e-01   3.4520034e-04
   3.0527165e-01   3.4225529e-04
   3.0573630e-01   3.2290512e-04
   3.0620094e-01   3.1229412e-04
   3.0666559e-01   3.0535128e-04
   3.0713023e-01   2.9351893e-04
   3.0759488e-01   2.8067875e-04
   3.0805952e-01   2.6918084e-04
   3.0852417e-01   2.5319389e-04
   3.0898881e-01   2.4205886e-04
   3.0945346e-01   2.3079068e-04
   3.0991810e-01   2.2230150e-04
   3.1038275e-01   2.1296806e-04
   3.1084739e-01   2.0782425e-04
   3.1131204e-01   1.9665108e-04
   3.1177668e-01   1.8162536e-04
   3.1224133e-01   1.7949245e-04
   3.1270597e-01   1.7311532e-04
   3.1317062e-01   1.6632408e-04
   3.1363526e-01   1.5986470e-04
   3.1409991e-01   1.5385582e-04
   3.1456455e-01   1.4951196e-04
   3.1502920e-01   1.4508270e-04
   3.1549384e-01   1.3665834e-04
   3.1595849e-01   1.3142463e-04
   3.1642313e-01   1.2554193e-04
   3.1688778e-01   1.2037718e-04
   3.1735242e-01   1.1514300e-04
   3.1781706e-01   1.0940228e-04
   3.1828171e-01   1.0550008e-04
   3.1874635e-01   1.0321224e-04
   3.1921100e-01   9.8261215e-05
   3.1967564e-01   9.2518027e-05
   3.2014029e-01   8.7593084e-05
   3.2060493e-01   8.4419969e-05
   3.2106958e-01   8.0660814e-05
   3.2153422e-01   7.9490647e-05
   3.2199887e-01   7.5797795e-05
   3.2246351e-01   7.2813865e-05
   3.2292816e-01   6.9858956e-05
   3.2339280e-01   6.6808680e-05
   3.2385745e-01   6.2240732e-05
   3.2432209e-01   6.1240982e-05
   3.2478674e-01   5.7106569e-05
   3.2525138e-01   5.5551325e-05
   3.2571603e-01   5.2983468e-05
   3.2618067e-01   5.0562855e-05
   3.2664532e-01   4.9431942e-05
   3.2710996e-01   4.6676143e-05
   3.2757461e-01   4.5251202e-05
   3.2803925e-01   4.3879351e-05
   3.2850390e-01   4.1970372e-05
   3.2896854e-01   4.0774528e-05
   3.2943319e-01   3.9648736e-05
   3.2989783e-01   3.7733101e-05
   3.3036248e-01   3.6634024e-05
   3.3082712e-01   3.5261546e-05
   3.3129176e-01   3.4347889e-05
   3.3175641e-01   3.2719619e-05
   3.3222105e-01   3.1315871e-05
   3.3268570e-01   3.0074064e-05
   3.3315034e-01   2.9303378e-05
   3.3361499e-01   2.7763905e-05
   3.3407963e-01   2.6822064e-05
   3.3454428e-01   2.5439155e-05
   3.3500892e-01   2.4347725e-05
   3.3547357e-01   2.3369051e-05
   3.3593821e-01   2.2895180e-05
   3.3640286e-01   2.1703416e-05
   3.3686750e-01   2.0904201e-05
   3.3733215e-01   2.0377777e-05
   3.3779679e-01   1.9133878e-05
   3.3826144e-01   1.8038674e-05
   3.3872608e-01   1.7031301e-05
   3.3919073e-01   1.6457218e-05
   3.3965537e-01   1.5612865e-05
   3.4012002e-01   1.5262150e-05
   3.4058466e-01   1.4524292e-05
   3.4104931e-01   1.3823909e-05
   3.4151395e-01   1.3557862e-05
   3.4197860e-01   1.2977192e-05
   3.4244324e-01   1.2796266e-05
   3.4290789e-01   1.1977123e-05
   3.4337253e-01   1.1729417e-05
   3.4383718e-01   1.1112304e-05
   3.4430182e-01   1.0719509e-05
   3.4476646e-01   1.0384240e-05
   3.4523111e-01   1.0065416e-05
   3.4569575e-01   9.5423551e-06
   3.4616040e-01   9.2649002e-06
   3.4662504e-01   8.9672831e-06
   3.4708969e-01   8.6434599e-06
   3.4755433e-01   8.0266749e-06
   3.4801898e-01   7.7776556e-06
   3.4848362e-01   7.5288454e-06
   3.4894827e-01   7.3860472e-06
   3.4941291e-01   6.8980773e-06
   3.4987756e-01   6.7061480e-06
   3.5034220e-01   6.4687703e-06
   3.5080685e-01   5.9579130e-06
   3.5127149e-01   5.8007359e-06
   3.5173614e-01   5.6414593e-06
   3.5220078e-01   5.4434659e-06
   3.5266543e-01   5.2093784e-06
   3.5313007e-01   4.9314515e-06
   3.5359472e-01   4.7810103e-06
   3.5405936e-01   4.7078686e-06
   3.5452401e-01   4.4287057e-06
   3.5498865e-01   4.2002546e-06
   3.5545330e-01   4.1027643e-06
   3.5591794e-01   3.9014472e-06
   3.5638259e-01   3.7933684e-06
   3.5684723e-01   3.6319855e-06
   3.5731188e-01   3.5128867e-06
   3.5777652e-01   3.4411767e-06
   3.5824117e-01   3.3027280e-06
   3.5870581e-01   3.1184651e-06
   3.5917045e-01   3.0506213e-06
   3.5963510e-01   2.8565263e-06
   3.6009974e-01   2.7507750e-06
   3.6056439e-01   2.6742115e-06
   3.6102903e-01   2.5143831e-06
   3.6149368e-01   2.4509427e-06
   3.6195832e-01   2.3520846e-06
   3.6242297e-01   2.3070472e-06
   3.6288761e-01   2.1732825e-06
   3.6335226e-01   2.0992831e-06
   3.6381690e-01   1.9750336e-06
   3.6428155e-01   1.8904027e-06
   3.6474619e-01   1.7921730e-06
   3.6521084e-01   1.7184088e-06
   3.6567548e-01   1.6488527e-06
   3.6614013e-01   1.5936438e-06
   3.6660477e-01   1.4835475e-06
   3.6706942e-01   1.4538156e-06
   3.6753406e-01   1.3676452e-06
   3.6799871e-01   1.3554782e-06
   3.6846335e-01   1.3046849e-06
   3.6892800e-01   1.2435558e-06
   3.6939264e-01   1.2233584e-06
   3.6985729e-01   1.1410754e-06
   3.7032193e-01   1.1095179e-06
   3.7078658e-01   1.0802493e-06
   3.7125122e-01   1.0499870e-06
   3.7171587e-01   9.8986785e-07
   3.7218051e-01   9.3056371e-07
   3.7264515e-01   8.8866333e-07
   3.7310980e-01   8.4883553e-07
   3.7357444e-01   8.3192386e-07
   3.7403909e-01   8.0848929e-07
   3.7450373e-01   7.8738503e-07
   3.7496838e-01   7.5980485e-07
   3.7543302e-01   7.1506372e-07
   3.7589767e-01   6.9137062e-07
   3.7636231e-01   6.6537588e-07
   3.7682696e-01   6.4371845e-07
   3.7729160e-01   6.2881949e-07
   3.7775625e-01   6.1011853e-07
   3.7822089e-01   5.8778668e-07
   3.7868554e-01   5.5938176e-07
   3.7915018e-01   5.3526071e-07
   3.7961483e-01   5.0362254e-07
   3.8007947e-01   4.8378642e-07
   3.8054412e-01   4.7071110e-07
   3.8100876e-01   4.4247984e-07
   3.8147341e-01   4.2639890e-07
   3.8193805e-01   4.1313483e-07
   3.8240270e-01   3.9811530e-07
   3.8286734e-01   3.8533003e-07
   3.8333199e-01   3.6759293e-07
   3.8379663e-01   3.5077783e-07
   3.8426128e-01   3.4361005e-07
   3.8472592e-01   3.2672624e-07
   3.8519057e-01   3.1349465e-07
   3.8565521e-01   2.9756289e-07
   3.8611985e-01   2.8345369e-07
   3.8658450e-01   2.7521432e-07
   3.8704914e-01   2.6389796e-07
   3.8751379e-01   2.5448994e-07
   3.8797843e-01   2.4706507e-07
   3.8844308e-01   2.3479569e-07
   3.8890772e-01   2.2861734e-07
   3.8937237e-01   2.1763091e-07
   3.8983701e-01   2.1039863e-07
   3.9030166e-01   2.0361920e-07
   3.9076630e-01   1.9600508e-07
   3.9123095e-01   1.8439880e-07
   3.9169559e-01   1.8024730e-07
   3.9216024e-01   1.6799506e-07
   3.9262488e-01   1.6102264e-07
   3.9308953e-01   1.5657767e-07
   3.9355417e-01   1.5018447e-07
   3.9401882e-01   1.4312770e-07
   3.9448346e-01   1.3854234e-07
   3.9494811e-01   1.3522416e-07
   3.9541275e-01   1.2655280e-07
   3.9587740e-01   1.2286847e-07
   3.9634204e-01   1.1441014e-07
   3.9680669e-01   1.0965333e-07
   3.9727133e-01   1.0539578e-07
   3.9773598e-01   1.0257660e-07
   3.9820062e-01   9.9479610e-08
   3.9866527e-01   9.5947629e-08
   3.9912991e-01   9.3142199e-08
   3.9959456e-01   9.0220339e-08
   4.0005920e-01   8.8208139e-08
   4.0052384e-01   8.3777518e-08
   4.0098849e-01   8.1902426e-08
   4.0145313e-01   7.5799277e-08
   4.0191778e-01   7.2574675e-08
   4.0238242e-01   7.1611462e-08
   4.0284707e-01   6.7171478e-08
   4.0331171e-01   6.5826003e-08
   4.0377636e-01   6.2306825e-08
   4.0424100e-01   5.8300188e-08
   4.0470565e-01   5.7764190e-08
   4.0517029e-01   5.6072004e-08
   4.0563494e-01   5.2209804e-08
   4.0609958e-01   5.0317819e-08
   4.0656423e-01   4.8679431e-08
   4.0702887e-01   4.4832191e-08
   4.0749352e-01   4.4200903e-08
   4.0795816e-01   4.2742126e-08
   4.0842281e-01   4.1618796e-08
   4.0888745e-01   3.9718182e-08
   4.0935210e-01   3.8568788e-08
   4.0981674e-01   3.6849856e-08
   4.1028139e-01   3.4968369e-08
   4.1074603e-01   3.3836506e-08
   4.1121068e-01   3.2151889e-08
   4.1167532e-01   3.1123276e-08
   4.1213997e-01   3.0170701e-08
   4.1260461e-01   2.9434559e-08
   4.1306926e-01   2.7298675e-08
   4.1353390e-01   2.6691848e-08
   4.1399854e-01   2.5359263e-08
   4.1446319e-01   2.3923869e-08
   4.1492783e-01   2.2796902e-08
   4.1539248e-01   2.2266696e-08
   4.1585712e-01   2.1485533e-08
   4.1632177e-01   2.0705418e-08
   4.1678641e-01   1.9718692e-08
   4.1725106e-01   1.8785171e-08
   4.1771570e-01   1.7944404e-08
   4.1818035e-01   1.7312202e-08
   4.1864499e-01   1.6797972e-08
   4.1910964e-01   1.5943209e-08
   4.1957428e-01   1.5672983e-08
   4.2003893e-01   1.4709170e-08
   4.2050357e-01   1.3823389e-08
   4.2096822e-01   1.3474067e-08
   4.2143286e-01   1.3274794e-08
   4.2189751e-01   1.2629001e-08
   4.2236215e-01   1.2299963e-08
   4.2282680e-01   1.1824896e-08
   4.2329144e-01   1.1248966e-08
   4.2375609e-01   1.0743601e-08
   4.2422073e-01   1.0265562e-08
   4.2468538e-01   1.0049031e-08
   4.2515002e-01   9.6777717e-09
   4.2561467e-01   9.3602276e-09
   4.2607931e-01   8.8518542e-09
   4.2654396e-01   8.5420333e-09
   4.2700860e-01   8.1822319e-09
   4.2747324e-01   7.6694783e-09
   4.2793789e-01   7.5543482e-09
   4.2840253e-01   7.1571131e-09
   4.2886718e-01   6.8128793e-09
   4.2933182e-01   6.5513947e-09
   4.2979647e-01   6.3870596e-09
   4.3026111e-01   6.0626898e-09
   4.3072576e-01   5.9643382e-09
   4.3119040e-01   5.8074290e-09
   4.3165505e-01   5.6332014e-09
   4.3211969e-01   5.4176663e-09
   4.3258434e-01   5.1560473e-09
   4.3304898e-01   4.8954949e-09
   4.3351363e-01   4.6655621e-09
   4.3397827e-01   4.4847181e-09
   4.3444292e-01   4.2383390e-09
   4.3490756e-01   4.0360224e-09
   4.3537221e-01   3.9724673e-09
   4.3583685e-01   3.7820304e-09
   4.3630150e-01   3.6384156e-09
   4.3676614e-01   3.5161569e-09
   4.3723079e-01   3.4339156e-09
   4.3769543e-01   3.2473272e-09
   4.3816008e-01   3.1442064e-09
   4.3862472e-01   3.0842566e-09
   4.3908937e-01   2.8590076e-09
   4.3955401e-01   2.8024969e-09
   4.4001866e-01   2.6709033e-09
   4.4048330e-01   2.6467617e-09
   4.4094795e-01   2.5792618e-09
   4.4141259e-01   2.3992607e-09
   4.4187723e-01   2.2852338e-09
   4.4234188e-01   2.1714696e-09
   4.4280652e-01   2.0980308e-09
   4.4327117e-01   1.9971029e-09
   4.4373581e-01   1.9204139e-09
   4.4420046e-01   1.8394481e-09
   4.4466510e-01   1.7844254e-09
   4.4512975e-01   1.7023476e-09
   4.4559439e-01   1.6505576e-09
   4.4605904e-01   1.6041970e-09
   4.4652368e-01   1.5124563e-09
   4.4698833e-01   1.4213591e-09
   4.4745297e-01   1.3534996e-09
   4.4791762e-01   1.2999580e-09
   4.4838226e-01   1.2862793e-09
   4.4884691e-01   1.2357476e-09
   4.4931155e-01   1.1851786e-09
   4.4977620e-01   1.1528175e-09
   4.5024084e-01   1.0769807e-09
   4.5070549e-01   1.0290671e-09
   4.5117013e-01   1.0131066e-09
   4.5163478e-01   9.6035108e-10
   4.5209942e-01   9.1627304e-10
   4.5256407e-01   8.6195274e-10
   4.5302871e-01   8.2238768e-10
   4.5349336e-01   8.1133372e-10
   4.5395800e-01   7.7876822e-10
   4.5442265e-01   7.3148053e-10
   4.5488729e-01   7.1921731e-10
   4.5535193e-01   6.8161916e-10
   4.5581658e-01   6.7086154e-10
   4.5628122e-01   6.4459995e-10
   4.5674587e-01   6.0844771e-10
   4.5721051e-01   6.0180556e-10
   4.5767516e-01   5.7081342e-10
   4.5813980e-01   5.4800239e-10
   4.5860445e-01   5.1947203e-10
   4.5906909e-01   4.8630489e-10
   4.5953374e-01   4.7519584e-10
   4.5999838e-01   4.6486191e-10
   4.6046303e-01   4.5492370e-10
   4.6092767e-01   4.2393321e-10
   4.6139232e-01   4.0614395e-10
   4.6185696e-01   3.9181684e-10
   4.6232161e-01   3.8815197e-10
   4.6278625e-01   3.6464023e-10
   4.6325090e-01   3.4883174e-10
   4.6371554e-01   3.4243800e-10
   4.6418019e-01   3.2402217e-10
   4.6464483e-01   3.1728273e-10
   4.6510948e-01   2.9765608e-10
   4.6557412e-01   2.8883613e-10
   4.6603877e-01   2.8066900e-10
   4.6650341e-01   2.7005253e-10
   4.6696806e-01   2.5951676e-10
   4.6743270e-01   2.5554135e-10
   4.6789735e-01   2.4335151e-10
   4.6836199e-01   2.3534178e-10
   4.6882663e-01   2.1998307e-10
   4.6929128e-01   2.1314308e-10
   4.6975592e-01   2.0155517e-10
   4.7022057e-01   1.8882650e-10
   4.7068521e-01   1.8426608e-10
   4.7114986e-01   1.7811109e-10
   4.7161450e-01   1.6820402e-10
   4.7207915e-01   1.6239635e-10
   4.7254379e-01   1.5841454e-10
   4.7300844e-01   1.5140463e-10
   4.7347308e-01   1.4503217e-10
   4.7393773e-01   1.4353498e-10
   4.7440237e-01   1.3382862e-10
   4.7486702e-01   1.2873952e-10
   4.7533166e-01   1.2151899e-10
   4.7579631e-01   1.1496798e-10
   4.7626095e-01   1.1383580e-10
   4.7672560e-01   1.0755445e-10
   4.7719024e-01   1.0349050e-10
   4.7765489e-01   1.0021363e-10
   4.7811953e-01   9.6719286e-11
   4.7858418e-01   9.4898592e-11
   4.7904882e-01   9.1582768e-11
   4.7951347e-01   8.5894491e-11
   4.7997811e-01   8.3449025e-11
   4.8044276e-01   7.8567937e-11
   4.8090740e-01   7.6122989e-11
   4.8137205e-01   7.1831599e-11
   4.8183669e-01   6.8740350e-11
   4.8230134e-01   6.5043645e-11
   4.8276598e-01   6.2562923e-11
   4.8323062e-01   6.2184756e-11
   4.8369527e-01   5.9668298e-11
   4.8415991e-01   5.7521814e-11
   4.8462456e-01   5.4686021e-11
   4.8508920e-01   5.2879468e-11
   4.8555385e-01   5.2284052e-11
   4.8601849e-01   4.9857885e-11
   4.8648314e-01   4.7682628e-11
   4.8694778e-01   4.6789300e-11
   4.8741243e-01   4.2533379e-11
   4.8787707e-01   4.1542961e-11
   4.8834172e-01   3.9477260e-11
   4.8880636e-01   3.7505896e-11
   4.8927101e-01   3.5903515e-11
   4.8973565e-01   3.4937985e-11
   4.9020030e-01   3.3452831e-11
   4.9066494e-01   3.1905462e-11
   4.9112959e-01   2.9984424e-11
   4.9159423e-01   2.8235910e-11
   4.9205888e-01   2.7069628e-11
   4.9252352e-01   2.6237213e-11
   4.9298817e-01   2.5613755e-11
   4.9345281e-01   2.5010862e-11
   4.9391746e-01   2.4422274e-11
   4.9438210e-01   2.3771343e-11
   4.9484675e-01   2.2250251e-11
   4.9531139e-01   2.1190913e-11
   4.9577604e-01   2.0284429e-11
   4.9624068e-01   1.9653648e-11
   4.9670532e-01   1.8457766e-11
   4.9716997e-01   1.8149933e-11
   4.9763461e-01   1.7518853e-11
   4.9809926e-01   1.6731735e-11
   4.9856390e-01   1.6415399e-11
   4.9902855e-01   1.5643877e-11
   4.9949319e-01   1.4885171e-11
   4.9995784e-01   1.4408046e-11
   5.0042248e-01   1.4013174e-11
   5.0088713e-01   1.3550785e-11
   5.0135177e-01   1.2657942e-11
   5.0181642e-01   1.2186149e-11
   5.0228106e-01   1.1513053e-11
   5.0274571e-01   1.0957152e-11
   5.0321035e-01   1.0820086e-11
   5.0367500e-01   1.0466631e-11
   5.0413964e-01   9.8739139e-12
   5.0460429e-01   9.6636119e-12
   5.0506893e-01   9.1735710e-12
   5.0553358e-01   8.7165483e-12
   5.0599822e-01   8.5389591e-12
   5.0646287e-01   8.3956743e-12
   5.0692751e-01   8.0452851e-12
   5.0739216e-01   7.7303504e-12
   5.0785680e-01   7.3260876e-12
   5.0832145e-01   7.1377423e-12
   5.0878609e-01   6.8204420e-12
   5.0925074e-01   6.5478891e-12
   5.0971538e-01   6.2687112e-12
   5.1018002e-01   6.0377361e-12
   5.1064467e-01   5.8538657e-12
   5.1110931e-01   5.3944787e-12
   5.1157396e-01   5.1180000e-12
   5.1203860e-01   4.9191348e-12
   5.1250325e-01   4.7199664e-12
   5.1296789e-01   4.6219880e-12
   5.1343254e-01   4.5500296e-12
   5.1389718e-01   4.3529845e-12
   5.1436183e-01   4.1542377e-12
   5.1482647e-01   4.0272585e-12
   5.1529112e-01   3.8487707e-12
   5.1575576e-01   3.7246680e-12
   5.1622041e-01   3.5554250e-12
   5.1668505e-01   3.5050088e-12
   5.1714970e-01   3.2994060e-12
   5.1761434e-01   3.1212759e-12
   5.1807899e-01   3.0355298e-12
   5.1854363e-01   2.8985473e-12
   5.1900828e-01   2.6769571e-12
   5.1947292e-01   2.6407387e-12
   5.1993757e-01   2.5456475e-12
   5.2040221e-01   2.4485095e-12
   5.2086686e-01   2.3104074e-12
   5.2133150e-01   2.2637324e-12
   5.2179615e-01   2.1774003e-12
   5.2226079e-01   2.0964633e-12
   5.2272544e-01   2.0180561e-12
   5.2319008e-01   1.9448213e-12
   5.2365473e-01   1.8621357e-12
   5.2411937e-01   1.8144329e-12
   5.2458401e-01   1.7201142e-12
   5.2504866e-01   1.6481312e-12
   5.2551330e-01   1.6121534e-12
   5.2597795e-01   1.5405035e-12
   5.2644259e-01   1.4671306e-12
   5.2690724e-01   1.3490969e-12
   5.2737188e-01   1.3018634e-12
   5.2783653e-01   1.2520373e-12
   5.2830117e-01   1.1877081e-12
   5.2876582e-01   1.1482443e-12
   5.2923046e-01   1.1147542e-12
   5.2969511e-01   1.0961848e-12
   5.3015975e-01   1.0310225e-12
   5.3062440e-01   9.9330527e-13
   5.3108904e-01   9.3608637e-13
   5.3155369e-01   9.0956598e-13
   5.3201833e-01   8.7764252e-13
   5.3248298e-01   8.5411264e-13
   5.3294762e-01   7.9359284e-13
   5.3341227e-01   7.4574786e-13
   5.3387691e-01   7.2604891e-13
   5.3434156e-01   6.9275388e-13
   5.3480620e-01   6.5765510e-13
   5.3527085e-01   6.1710923e-13
   5.3573549e-01   6.1084676e-13
   5.3620014e-01   6.0833629e-13
   5.3666478e-01   5.9377456e-13
   5.3712943e-01   5.6542001e-13
   5.3759407e-01   5.4042252e-13
   5.3805871e-01   5.2363037e-13
   5.3852336e-01   5.0200339e-13
   5.3898800e-01   4.8672971e-13
   5.3945265e-01   4.6865288e-13
   5.3991729e-01   4.5528199e-13
   5.4038194e-01   4.3846431e-13
   5.4084658e-01   4.2877188e-13
   5.4131123e-01   3.9934832e-13
   5.4177587e-01   3.8192951e-13
   5.4224052e-01   3.6492972e-13
   5.4270516e-01   3.5202262e-13
   5.4316981e-01   3.4193011e-13
   5.4363445e-01   3.3022021e-13
   5.4409910e-01   3.1385727e-13
   5.4456374e-01   3.0545865e-13
   5.4502839e-01   2.9010267e-13
   5.4549303e-01   2.7348404e-13
   5.4595768e-01   2.6810734e-13
   5.4642232e-01   2.5073284e-13
   5.4688697e-01   2.4035968e-13
   5.4735161e-01   2.2743672e-13
   5.4781626e-01   2.2337170e-13
   5.4828090e-01   2.1378680e-13
   5.4874555e-01   2.0169923e-13
   5.4921019e-01   1.9379138e-13
   5.4967484e-01   1.9234349e-13
   5.5013948e-01   1.8217105e-13
   5.5060413e-01   1.7406672e-13
   5.5106877e-01   1.6936799e-13
   5.5153341e-01   1.6618747e-13
   5.5199806e-01   1.5888388e-13
   5.5246270e-01   1.5054377e-13
   5.5292735e-01   1.4347187e-13
   5.5339199e-01   1.4044445e-13
   5.5385664e-01   1.3442304e-13
   5.5432128e-01   1.2552145e-13
   5.5478593e-01   1.1977419e-13
   5.5525057e-01   1.1546671e-13
   5.5571522e-01   1.1024022e-13
   5.5617986e-01   1.0691824e-13
   5.5664451e-01   1.0413016e-13
   5.5710915e-01   1.0053088e-13
   5.5757380e-01   9.6894788e-14
   5.5803844e-01   8.8196365e-14
   5.5850309e-01   8.4571007e-14
   5.5896773e-01   8.0183387e-14
   5.5943238e-01   7.9439988e-14
   5.5989702e-01   7.5636515e-14
   5.6036167e-01   7.2700986e-14
   5.6082631e-01   6.8774130e-14
   5.6129096e-01   6.5450689e-14
   5.6175560e-01   6.2782669e-14
   5.6222025e-01   6.2187251e-14
   5.6268489e-01   5.9774336e-14
   5.6314954e-01   5.8411823e-14
   5.6361418e-01   5.5824288e-14
   5.6407883e-01   5.3476252e-14
   5.6454347e-01   5.2975346e-14
   5.6500812e-01   5.1023159e-14
   5.6547276e-01   4.7951524e-14
   5.6593740e-01   4.6570625e-14
   5.6640205e-01   4.4868264e-14
   5.6686669e-01   4.2835379e-14
   5.6733134e-01   4.1156201e-14
   5.6779598e-01   3.9439726e-14
   5.6826063e-01   3.8252558e-14
   5.6872527e-01   3.6582158e-14
   5.6918992e-01   3.5065452e-14
   5.6965456e-01   3.3669469e-14
   5.7011921e-01   3.1807926e-14
   5.7058385e-01   3.1244521e-14
   5.7104850e-01   3.0154748e-14
   5.7151314e-01   2.8900220e-14
   5.7197779e-01   2.7302126e-14
   5.7244243e-01   2.6478717e-14
   5.7290708e-01   2.5549185e-14
   5.7337172e-01   2.4344944e-14
   5.7383637e-01   2.2882728e-14
   5.7430101e-01   2.2176467e-14
   5.7476566e-01   2.1304731e-14
   5.7523030e-01   2.0927222e-14
   5.7569495e-01   1.9955347e-14
   5.7615959e-01   1.9511127e-14
   5.7662424e-01   1.8757007e-14
   5.7708888e-01   1.7943882e-14
   5.7755353e-01   1.6858516e-14
   5.7801817e-01   1.5929904e-14
   5.7848282e-01   1.5286236e-14
   5.7894746e-01   1.4845626e-14
   5.7941210e-01   1.4207028e-14
   5.7987675e-01   1.3790372e-14
   5.8034139e-01   1.3331629e-14
   5.8080604e-01   1.2526738e-14
   5.8127068e-01   1.2133676e-14
   5.8173533e-01   1.1729031e-14
   5.8219997e-01   1.1475697e-14
   5.8266462e-01   1.0963951e-14
   5.8312926e-01   1.0739468e-14
   5.8359391e-01   1.0133426e-14
   5.8405855e-01   9.4321392e-15
   5.8452320e-01   9.1737272e-15
   5.8498784e-01   8.6953960e-15
   5.8545249e-01   8.4154707e-15
   5.8591713e-01   8.0486364e-15
   5.8638178e-01   7.9441471e-15
   5.8684642e-01   7.6775024e-15
   5.8731107e-01   7.2591825e-15
   5.8777571e-01   6.9270179e-15
   5.8824036e-01   6.7076546e-15
   5.8870500e-01   6.4878502e-15
   5.8916965e-01   6.1839692e-15
   5.8963429e-01   5.9806170e-15
   5.9009894e-01   5.7742997e-15
   5.9056358e-01   5.4873758e-15
   5.9102823e-01   5.2423024e-15
   5.9149287e-01   5.0424658e-15
   5.9195752e-01   4.7707154e-15
   5.9242216e-01   4.5789270e-15
   5.9288680e-01   4.3859188e-15
   5.9335145e-01   4.1995256e-15
   5.9381609e-01   4.0432023e-15
   5.9428074e-01   3.9684964e-15
   5.9474538e-01   3.7625133e-15
   5.9521003e-01   3.5588500e-15
   5.9567467e-01   3.4910430e-15
   5.9613932e-01   3.2372598e-15
   5.9660396e-01   3.1379054e-15
   5.9706861e-01   3.1069651e-15
   5.9753325e-01   3.0218953e-15
   5.9799790e-01   2.9329404e-15
   5.9846254e-01   2.8109275e-15
   5.9892719e-01   2.6747015e-15
   5.9939183e-01   2.5696365e-15
   5.9985648e-01   2.4629861e-15
   6.0032112e-01   2.3637414e-15
   6.0078577e-01   2.2925968e-15
   6.0125041e-01   2.1462141e-15
   6.0171506e-01   2.0378981e-15
   6.0217970e-01   1.8761681e-15
   6.0264435e-01   1.8711079e-15
   6.0310899e-01   1.8417969e-15
   6.0357364e-01   1.7358563e-15
   6.0403828e-01   1.6677507e-15
   6.0450293e-01   1.5932991e-15
   6.0496757e-01   1.5545179e-15
   6.0543222e-01   1.4607214e-15
   6.0589686e-01   1.3789506e-15
   6.0636150e-01   1.3330968e-15
   6.0682615e-01   1.3086467e-15
   6.0729079e-01   1.2517448e-15
   6.0775544e-01   1.2013780e-15
   6.0822008e-01   1.1588163e-15
   6.0868473e-01   1.1360930e-15
   6.0914937e-01   1.0933255e-15
   6.0961402e-01   1.0384846e-15
   6.1007866e-01   1.0155394e-15
   6.1054331e-01   9.5329125e-16
   6.1100795e-01   9.2663210e-16
   6.1147260e-01   8.6068356e-16
   6.1193724e-01   8.2266390e-16
   6.1240189e-01   8.0256853e-16
   6.1286653e-01   7.7217710e-16
   6.1333118e-01   7.4573903e-16
   6.1379582e-01   7.2477077e-16
   6.1426047e-01   6.9261774e-16
   6.1472511e-01   6.5973278e-16
   6.1518976e-01   6.3965374e-16
   6.1565440e-01   6.0230606e-16
   6.1611905e-01   5.8904902e-16
   6.1658369e-01   5.5846819e-16
   6.1704834e-01   5.3409767e-16
   6.1751298e-01   5.1597742e-16
   6.1797763e-01   5.0367014e-16
   6.1844227e-01   4.9765215e-16
   6.1890692e-01   4.7421830e-16
   6.1937156e-01   4.4400043e-16
   6.1983621e-01   4.2438651e-16
   6.2030085e-01   4.1249395e-16
   6.2076549e-01   3.8762701e-16
   6.2123014e-01   3.7873743e-16
   6.2169478e-01   3.6354889e-16
   6.2215943e-01   3.5031951e-16
   6.2262407e-01   3.4424537e-16
   6.2308872e-01   3.3601240e-16
   6.2355336e-01   3.1732650e-16
   6.2401801e-01   3.0619172e-16
   6.2448265e-01   2.9266727e-16
   6.2494730e-01   2.7664600e-16
   6.2541194e-01   2.6280144e-16
   6.2587659e-01   2.5358146e-16
   6.2634123e-01   2.4852676e-16
   6.2680588e-01   2.3253853e-16
   6.2727052e-01   2.1991204e-16
   6.2773517e-01   2.1521241e-16
   6.2819981e-01   2.0748626e-16
   6.2866446e-01   1.9562725e-16
   6.2912910e-01   1.9289878e-16
   6.2959375e-01   1.8727102e-16
   6.3005839e-01   1.8404025e-16
   6.3052304e-01   1.7306272e-16
   6.3098768e-01   1.6326392e-16
   6.3145233e-01   1.5737084e-16
   6.3191697e-01   1.5129495e-16
   6.3238162e-01   1.4671787e-16
   6.3284626e-01   1.4140538e-16
   6.3331091e-01   1.3697429e-16
   6.3377555e-01   1.3323951e-16
   6.3424019e-01   1.2560954e-16
   6.3470484e-01   1.1960026e-16
   6.3516948e-01   1.1591290e-16
   6.3563413e-01   1.1096336e-16
   6.3609877e-01   1.0394237e-16
   6.3656342e-01   1.0053002e-16
   6.3702806e-01   9.7264729e-17
   6.3749271e-01   9.1352052e-17
   6.3795735e-01   8.7538927e-17
   6.3842200e-01   8.5278457e-17
   6.3888664e-01   8.1842401e-17
   6.3935129e-01   7.9010723e-17
   6.3981593e-01   7.5669314e-17
   6.4028058e-01   7.2004609e-17
   6.4074522e-01   7.1176445e-17
   6.4120987e-01   6.9433216e-17
   6.4167451e-01   6.6277879e-17
   6.4213916e-01   6.3148727e-17
   6.4260380e-01   6.0082310e-17
   6.4306845e-01   5.8906091e-17
   6.4353309e-01   5.5060021e-17
   6.4399774e-01   5.3203438e-17
   6.4446238e-01   5.0608275e-17
   6.4492703e-01   4.8651595e-17
   6.4539167e-01   4.5976411e-17
   6.4585632e-01   4.4396580e-17
   6.4632096e-01   4.3160372e-17
   6.4678561e-01   4.0976550e-17
   6.4725025e-01   3.9928732e-17
   6.4771489e-01   3.7796326e-17
   6.4817954e-01   3.6861312e-17
   6.4864418e-01   3.5847947e-17
   6.4910883e-01   3.4369903e-17
   6.4957347e-01   3.2833799e-17
   6.5003812e-01   3.1553301e-17
   6.5050276e-01   3.0586101e-17
   6.5096741e-01   2.8856521e-17
   6.5143205e-01   2.8146098e-17
   6.5189670e-01   2.6920409e-17
   6.5236134e-01   2.5668314e-17
   6.5282599e-01   2.4430672e-17
   6.5329063e-01   2.3307940e-17
   6.5375528e-01   2.2133463e-17
   6.5421992e-01   2.1404841e-17
   6.5468457e-01   2.0941024e-17
   6.5514921e-01   1.9794687e-17
   6.5561386e-01   1.9437460e-17
   6.5607850e-01   1.8778755e-17
   6.5654315e-01   1.8071165e-17
   6.5700779e-01   1.7487664e-17
   6.5747244e-01   1.6843468e-17
   6.5793708e-01   1.6488717e-17
   6.5840173e-01   1.5441511e-17
   6.5886637e-01   1.4793613e-17
   6.5933102e-01   1.4556261e-17
   6.5979566e-01   1.3470419e-17
   6.6026031e-01   1.2873077e-17
   6.6072495e-01   1.2548166e-17
   6.6118960e-01   1.2385638e-17
   6.6165424e-01   1.1789171e-17
   6.6211888e-01   1.0954635e-17
   6.6258353e-01   1.0425966e-17
   6.6304817e-01   1.0127427e-17
   6.6351282e-01   9.8060143e-18
   6.6397746e-01   9.3678645e-18
   6.6444211e-01   8.9127153e-18
   6.6490675e-01   8.6426966e-18
   6.6537140e-01   8.3052492e-18
   6.6583604e-01   7.8452708e-18
   6.6630069e-01   7.7056788e-18
   6.6676533e-01   7.4830023e-18
   6.6722998e-01   7.2697765e-18
   6.6769462e-01   6.9019259e-18
   6.6815927e-01   6.4989090e-18
   6.6862391e-01   6.2804291e-18
   6.6908856e-01   6.1229621e-18
   6.6955320e-01   5.8968601e-18
   6.7001785e-01   5.8263222e-18
   6.7048249e-01   5.5211942e-18
   6.7094714e-01   5.1245194e-18
   6.7141178e-01   4.8643226e-18
   6.7187643e-01   4.7677961e-18
   6.7234107e-01   4.5651780e-18
   6.7280572e-01   4.4301684e-18
   6.7327036e-01   4.2653719e-18
   6.7373501e-01   4.0836175e-18
   6.7419965e-01   3.8699679e-18
   6.7466430e-01   3.6686107e-18
   6.7512894e-01   3.4370649e-18
   6.7559358e-01   3.3490224e-18
   6.7605823e-01   3.2181408e-18
   6.7652287e-01   3.0393183e-18
   6.7698752e-01   2.9707739e-18
   6.7745216e-01   2.8254355e-18
   6.7791681e-01   2.7049011e-18
   6.7838145e-01   2.5924927e-18
   6.7884610e-01   2.5129969e-18
   6.7931074e-01   2.3635398e-18
   6.7977539e-01   2.3096393e-18
   6.8024003e-01   2.2642833e-18
   6.8070468e-01   2.2165580e-18
   6.8116932e-01   2.0940302e-18
   6.8163397e-01   2.0557310e-18
   6.8209861e-01   1.9563252e-18
   6.8256326e-01   1.8613828e-18
   6.8302790e-01   1.8075822e-18
   6.8349255e-01   1.7419049e-18
   6.8395719e-01   1.6615745e-18
   6.8442184e-01   1.5878696e-18
   6.8488648e-01   1.5238907e-18
   6.8535113e-01   1.4415287e-18
   6.8581577e-01   1.3996601e-18
   6.8628042e-01   1.3341337e-18
   6.8674506e-01   1.3077969e-18
   6.8720971e-01   1.2413530e-18
   6.8767435e-01   1.1739118e-18
   6.8813900e-01   1.1122670e-18
   6.8860364e-01   1.0465652e-18
   6.8906828e-01   1.0340987e-18
   6.8953293e-01   9.8496138e-19
   6.8999757e-01   9.7492502e-19
   6.9046222e-01   9.4436751e-19
   6.9092686e-01   8.6888806e-19
   6.9139151e-01   8.4631198e-19
   6.9185615e-01   8.1007722e-19
   6.9232080e-01   7.9482119e-19
   6.9278544e-01   7.4918980e-19
   6.9325009e-01   7.1902791e-19
   6.9371473e-01   6.8886291e-19
   6.9417938e-01   6.6701822e-19
   6.9464402e-01   6.4094540e-19
   6.9510867e-01   6.2977259e-19
   6.9557331e-01   6.0793407e-19
   6.9603796e-01   5.9013478e-19
   6.9650260e-01   5.5799389e-19
   6.9696725e-01   5.4175159e-19
   6.9743189e-01   5.1490624e-19
   6.9789654e-01   4.9405098e-19
   6.9836118e-01   4.7125164e-19
   6.9882583e-01   4.5635908e-19
   6.9929047e-01   4.3936458e-19
   6.9975512e-01   4.1827090e-19
   7.0021976e-01   3.9720866e-19
   7.0068441e-01   3.8115324e-19
   7.0114905e-01   3.6840304e-19
   7.0161370e-01   3.5286652e-19
   7.0207834e-01   3.4239757e-19
   7.0254299e-01   3.3120226e-19
   7.0300763e-01   3.1254828e-19
   7.0347227e-01   2.9147893e-19
   7.0393692e-01   2.7858317e-19
   7.0440156e-01   2.7317994e-19
   7.0486621e-01   2.6165103e-19
   7.0533085e-01   2.5145035e-19
   7.0579550e-01   2.4611059e-19
   7.0626014e-01   2.3427080e-19
   7.0672479e-01   2.2639191e-19
   7.0718943e-01   2.1369675e-19
   7.0765408e-01   2.0795506e-19
   7.0811872e-01   2.0016049e-19
   7.0858337e-01   1.9404134e-19
   7.0904801e-01   1.8333072e-19
   7.0951266e-01   1.7810207e-19
   7.0997730e-01   1.6909010e-19
   7.1044195e-01   1.6396341e-19
   7.1090659e-01   1.5678876e-19
   7.1137124e-01   1.4610138e-19
   7.1183588e-01   1.4267907e-19
   7.1230053e-01   1.4028219e-19
   7.1276517e-01   1.3300973e-19
   7.1322982e-01   1.2614436e-19
   7.1369446e-01   1.2131647e-19
   7.1415911e-01   1.1776258e-19
   7.1462375e-01   1.1487077e-19
   7.1508840e-01   1.0877020e-19
   7.1555304e-01   1.0457150e-19
   7.1601769e-01   9.9939154e-20
   7.1648233e-01   9.6759347e-20
   7.1694697e-01   8.9915471e-20
   7.1741162e-01   8.7411947e-20
   7.1787626e-01   8.5324560e-20
   7.1834091e-01   8.0142051e-20
   7.1880555e-01   7.7534486e-20
   7.1927020e-01   7.3705555e-20
   7.1973484e-01   7.2853033e-20
   7.2019949e-01   7.0762082e-20
   7.2066413e-01   6.8142771e-20
   7.2112878e-01   6.4805325e-20
   7.2159342e-01   6.3987911e-20
   7.2205807e-01   6.2099139e-20
   7.2252271e-01   6.0438842e-20
   7.2298736e-01   5.6658579e-20
   7.2345200e-01   5.3645575e-20
   7.2391665e-01   5.1006358e-20
   7.2438129e-01   4.8865622e-20
   7.2484594e-01   4.7054603e-20
   7.2531058e-01   4.5071903e-20
   7.2577523e-01   4.2190498e-20
   7.2623987e-01   4.1215597e-20
   7.2670452e-01   3.9690980e-20
   7.2716916e-01   3.7729831e-20
   7.2763381e-01   3.5408152e-20
   7.2809845e-01   3.4686049e-20
   7.2856310e-01   3.3468952e-20
   7.2902774e-01   3.1656772e-20
   7.2949239e-01   3.0708507e-20
   7.2995703e-01   2.9324238e-20
   7.3042167e-01   2.8493031e-20
   7.3088632e-01   2.7379460e-20
   7.3135096e-01   2.6228397e-20
   7.3181561e-01   2.5119453e-20
   7.3228025e-01   2.4200441e-20
   7.3274490e-01   2.3939000e-20
   7.3320954e-01   2.2475106e-20
   7.3367419e-01   2.2164154e-20
   7.3413883e-01   2.1502342e-20
   7.3460348e-01   1.9907409e-20
   7.3506812e-01   1.9242562e-20
   7.3553277e-01   1.8713511e-20
   7.3599741e-01   1.8121794e-20
   7.3646206e-01   1.7338519e-20
   7.3692670e-01   1.6551449e-20
   7.3739135e-01   1.5992628e-20
   7.3785599e-01   1.5366338e-20
   7.3832064e-01   1.4820941e-20
   7.3878528e-01   1.4320762e-20
   7.3924993e-01   1.3694753e-20
   7.3971457e-01   1.3060798e-20
   7.4017922e-01   1.2442847e-20
   7.4064386e-01   1.1896961e-20
   7.4110851e-01   1.1264414e-20
   7.4157315e-01   1.0754999e-20
   7.4203780e-01   1.0482179e-20
   7.4250244e-01   1.0133432e-20
   7.4296709e-01   9.5857938e-21
   7.4343173e-01   9.3357247e-21
   7.4389638e-01   8.8932922e-21
   7.4436102e-01   8.6037315e-21
   7.4482566e-01   8.1390643e-21
   7.4529031e-01   7.8714085e-21
   7.4575495e-01   7.6684452e-21
   7.4621960e-01   7.1622238e-21
   7.4668424e-01   7.0272823e-21
   7.4714889e-01   6.7613339e-21
   7.4761353e-01   6.5119058e-21
   7.4807818e-01   6.2044424e-21
   7.4854282e-01   5.8576879e-21
   7.4900747e-01   5.6316705e-21
   7.4947211e-01   5.4731431e-21
   7.4993676e-01   5.2695965e-21
   7.5040140e-01   4.9614968e-21
   7.5086605e-01   4.7729185e-21
   7.5133069e-01   4.5903263e-21
   7.5179534e-01   4.3811976e-21
   7.5225998e-01   4.2645321e-21
   7.5272463e-01   4.1084479e-21
   7.5318927e-01   4.0163636e-21
   7.5365392e-01   3.8734792e-21
   7.5411856e-01   3.7412948e-21
   7.5458321e-01   3.5761266e-21
   7.5504785e-01   3.4645734e-21
   7.5551250e-01   3.2396041e-21
   7.5597714e-01   3.0561650e-21
   7.5644179e-01   2.8904948e-21
   7.5690643e-01   2.7661373e-21
   7.5737108e-01   2.7086859e-21
   7.5783572e-01   2.6173913e-21
   7.5830036e-01   2.4662482e-21
   7.5876501e-01   2.4291071e-21
   7.5922965e-01   2.3352045e-21
   7.5969430e-01   2.2609255e-21
   7.6015894e-01   2.1684910e-21
   7.6062359e-01   2.1125741e-21
   7.6108823e-01   2.0102469e-21
   7.6155288e-01   1.9036607e-21
   7.6201752e-01   1.8261739e-21
   7.6248217e-01   1.7441222e-21
   7.6294681e-01   1.7104194e-21
   7.6341146e-01   1.6490960e-21
   7.6387610e-01   1.5866499e-21
   7.6434075e-01   1.4897377e-21
   7.6480539e-01   1.4831259e-21
   7.6527004e-01   1.3839959e-21
   7.6573468e-01   1.3241775e-21
   7.6619933e-01   1.2917818e-21
   7.6666397e-01   1.2083636e-21
   7.6712862e-01   1.1592452e-21
   7.6759326e-01   1.1190770e-21
   7.6805791e-01   1.0584072e-21
   7.6852255e-01   1.0143156e-21
   7.6898720e-01   9.9110400e-22
   7.6945184e-01   9.5026419e-22
   7.6991649e-01   9.1624891e-22
   7.7038113e-01   8.8756257e-22
   7.7084578e-01   8.5600484e-22
   7.7131042e-01   8.2628725e-22
   7.7177506e-01   7.8989099e-22
   7.7223971e-01   7.4735595e-22
   7.7270435e-01   6.9290689e-22
   7.7316900e-01   6.7241307e-22
   7.7363364e-01   6.5109801e-22
   7.7409829e-01   6.2144903e-22
   7.7456293e-01   6.1081300e-22
   7.7502758e-01   5.9654419e-22
   7.7549222e-01   5.6722875e-22
   7.7595687e-01   5.4455539e-22
   7.7642151e-01   5.1439781e-22
   7.7688616e-01   4.8429573e-22
   7.7735080e-01   4.7096257e-22
   7.7781545e-01   4.5169997e-22
   7.7828009e-01   4.3837274e-22
   7.7874474e-01   4.2581723e-22
   7.7920938e-01   4.0471751e-22
   7.7967403e-01   3.9000110e-22
   7.8013867e-01   3.7024061e-22
   7.8060332e-01   3.5776504e-22
   7.8106796e-01   3.3458409e-22
   7.8153261e-01   3.2312573e-22
   7.8199725e-01   3.0940507e-22
   7.8246190e-01   3.0059720e-22
   7.8292654e-01   2.9182556e-22
   7.8339119e-01   2.8438647e-22
   7.8385583e-01   2.7750483e-22
   7.8432048e-01   2.6003755e-22
   7.8478512e-01   2.4510035e-22
   7.8524977e-01   2.3736359e-22
   7.8571441e-01   2.2385600e-22
   7.8617905e-01   2.1777531e-22
   7.8664370e-01   2.0557419e-22
   7.8710834e-01   1.9707750e-22
   7.8757299e-01   1.9518053e-22
   7.8803763e-01   1.8591769e-22
   7.8850228e-01   1.8243592e-22
   7.8896692e-01   1.7206249e-22
   7.8943157e-01   1.6604590e-22
   7.8989621e-01   1.6099796e-22
   7.9036086e-01   1.5298353e-22
   7.9082550e-01   1.4785754e-22
   7.9129015e-01   1.4029566e-22
   7.9175479e-01   1.3452489e-22
   7.9221944e-01   1.3162551e-22
   7.9268408e-01   1.2477857e-22
   7.9314873e-01   1.1756335e-22
   7.9361337e-01   1.1653739e-22
   7.9407802e-01   1.1402142e-22
   7.9454266e-01   1.0825785e-22
   7.9500731e-01   1.0486234e-22
   7.9547195e-01   1.0063544e-22
   7.9593660e-01   9.6057999e-23
   7.9640124e-01   9.2315518e-23
   7.9686589e-01   8.8526960e-23
   7.9733053e-01   8.6645392e-23
   7.9779518e-01   8.2453932e-23
   7.9825982e-01   7.7311643e-23
   7.9872447e-01   7.4877085e-23
   7.9918911e-01   7.0654524e-23
   7.9965375e-01   6.6954342e-23
   8.0011840e-01   6.5693202e-23
   8.0058304e-01   6.3989325e-23
   8.0104769e-01   6.0806566e-23
   8.0151233e-01   5.8894053e-23
   8.0197698e-01   5.6469356e-23
   8.0244162e-01   5.4029766e-23
   8.0290627e-01   5.2093785e-23
   8.0337091e-01   4.9629628e-23
   8.0383556e-01   4.8934041e-23
   8.0430020e-01   4.6071994e-23
   8.0476485e-01   4.4393935e-23
   8.0522949e-01   4.2050282e-23
   8.0569414e-01   4.0146183e-23
   8.0615878e-01   3.8131149e-23
   8.0662343e-01   3.6785505e-23
   8.0708807e-01   3.5936297e-23
   8.0755272e-01   3.4914385e-23
   8.0801736e-01   3.2776726e-23
   8.0848201e-01   3.1567239e-23
   8.0894665e-01   3.1024662e-23
   8.0941130e-01   2.8372610e-23
   8.0987594e-01   2.6787406e-23
   8.1034059e-01   2.5942612e-23
   8.1080523e-01   2.5190396e-23
   8.1126988e-01   2.4573859e-23
   8.1173452e-01   2.3534053e-23
   8.1219917e-01   2.2535180e-23
   8.1266381e-01   2.2244977e-23
   8.1312845e-01   2.1454682e-23
   8.1359310e-01   2.0776234e-23
   8.1405774e-01   2.0379757e-23
   8.1452239e-01   1.9638271e-23
   8.1498703e-01   1.8700123e-23
   8.1545168e-01   1.7889029e-23
   8.1591632e-01   1.6584335e-23
   8.1638097e-01   1.6184367e-23
   8.1684561e-01   1.5648118e-23
   8.1731026e-01   1.4943261e-23
   8.1777490e-01   1.4388713e-23
   8.1823955e-01   1.3664991e-23
   8.1870419e-01   1.3090789e-23
   8.1916884e-01   1.2537766e-23
   8.1963348e-01   1.2160584e-23
   8.2009813e-01   1.1695998e-23
   8.2056277e-01   1.0903984e-23
   8.2102742e-01   1.0545178e-23
   8.2149206e-01   1.0025944e-23
   8.2195671e-01   9.5838109e-24
   8.2242135e-01   9.1361363e-24
   8.2288600e-01   8.8641750e-24
   8.2335064e-01   8.7102430e-24
   8.2381529e-01   8.3216187e-24
   8.2427993e-01   8.1628176e-24
   8.2474458e-01   7.8618552e-24
   8.2520922e-01   7.6603243e-24
   8.2567387e-01   7.3666070e-24
   8.2613851e-01   7.2425676e-24
   8.2660316e-01   6.6979953e-24
   8.2706780e-01   6.3019653e-24
   8.2753244e-01   6.0219796e-24
   8.2799709e-01   5.7897272e-24
   8.2846173e-01   5.5475935e-24
   8.2892638e-01   5.4025578e-24
   8.2939102e-01   5.0716739e-24
   8.2985567e-01   4.9256141e-24
   8.3032031e-01   4.7399048e-24
   8.3078496e-01   4.5916808e-24
   8.3124960e-01   4.4763726e-24
   8.3171425e-01   4.2100916e-24
   8.3217889e-01   4.0733123e-24
   8.3264354e-01   4.0047943e-24
   8.3310818e-01   3.8764096e-24
   8.3357283e-01   3.6145307e-24
   8.3403747e-01   3.5378480e-24
   8.3450212e-01   3.4180663e-24
   8.3496676e-01   3.2828021e-24
   8.3543141e-01   3.1993734e-24
   8.3589605e-01   3.0849331e-24
   8.3636070e-01   2.8923430e-24
   8.3682534e-01   2.8502863e-24
   8.3728999e-01   2.6902414e-24
   8.3775463e-01   2.5456074e-24
   8.3821928e-01   2.4261673e-24
   8.3868392e-01   2.3652131e-24
   8.3914857e-01   2.2486710e-24
   8.3961321e-01   2.1666506e-24
   8.4007786e-01   2.0797171e-24
   8.4054250e-01   2.0053394e-24
   8.4100714e-01   1.9100782e-24
   8.4147179e-01   1.7994158e-24
   8.4193643e-01   1.7259927e-24
   8.4240108e-01   1.6783814e-24
   8.4286572e-01   1.6141200e-24
   8.4333037e-01   1.5658104e-24
   8.4379501e-01   1.5010410e-24
   8.4425966e-01   1.4513896e-24
   8.4472430e-01   1.3775010e-24
   8.4518895e-01   1.3210003e-24
   8.4565359e-01   1.2727907e-24
   8.4611824e-01   1.2579440e-24
   8.4658288e-01   1.2077180e-24
   8.4704753e-01   1.1576695e-24
   8.4751217e-01   1.0940284e-24
   8.4797682e-01   1.0708156e-24
   8.4844146e-01   1.0276668e-24
   8.4890611e-01   1.0190585e-24
   8.4937075e-01   9.8675850e-25
   8.4983540e-01   9.6128926e-25
   8.5030004e-01   9.0876278e-25
   8.5076469e-01   8.9317082e-25
   8.5122933e-01   8.6282335e-25
   8.5169398e-01   8.3205099e-25
   8.5215862e-01   7.9620875e-25
   8.5262327e-01   7.4416654e-25
   8.5308791e-01   7.0314323e-25
   8.5355256e-01   6.9834814e-25
   8.5401720e-01   6.6984253e-25
   8.5448184e-01   6.5513037e-25
   8.5494649e-01   6.1975807e-25
   8.5541113e-01   6.0499641e-25
   8.5587578e-01   5.7068942e-25
   8.5634042e-01   5.4715422e-25
   8.5680507e-01   5.3256867e-25
   8.5726971e-01   5.1807227e-25
   8.5773436e-01   4.9757530e-25
   8.5819900e-01   4.6088084e-25
   8.5866365e-01   4.3896209e-25
   8.5912829e-01   4.2686260e-25
   8.5959294e-01   4.0585138e-25
   8.6005758e-01   3.7840898e-25
   8.6052223e-01   3.6277960e-25
   8.6098687e-01   3.4871254e-25
   8.6145152e-01   3.2817011e-25
   8.6191616e-01   3.0988332e-25
   8.6238081e-01   2.9724232e-25
   8.6284545e-01   2.7302192e-25
   8.6331010e-01   2.5324703e-25
   8.6377474e-01   2.4372908e-25
   8.6423939e-01   2.3326597e-25
   8.6470403e-01   2.2726247e-25
   8.6516868e-01   2.2235805e-25
   8.6563332e-01   2.1059307e-25
   8.6609797e-01   2.0478090e-25
   8.6656261e-01   1.9959049e-25
   8.6702726e-01   1.9506462e-25
   8.6749190e-01   1.8925042e-25
   8.6795655e-01   1.8719018e-25
   8.6842119e-01   1.8363775e-25
   8.6888583e-01   1.8120916e-25
   8.6935048e-01   1.7629101e-25
   8.6981512e-01   1.7305202e-25
   8.7027977e-01   1.6806356e-25
   8.7074441e-01   1.6718319e-25
   8.7120906e-01   1.6520382e-25
   8.7167370e-01   1.6461079e-25
   8.7213835e-01   1.5961289e-25
   8.7260299e-01   1.5740134e-25
   8.7306764e-01   1.5465145e-25
   8.7353228e-01   1.5426643e-25
   8.7399693e-01   1.5426643e-25
   8.7446157e-01   1.5264816e-25
   8.7492622e-01   1.4995901e-25
   8.7539086e-01   1.4883096e-25
   8.7585551e-01   1.4812868e-25
   8.7632015e-01   1.4325726e-25
   8.7678480e-01   1.4009866e-25
   8.7724944e-01   1.3797081e-25
   8.7771409e-01   1.3775158e-25
   8.7817873e-01   1.3537203e-25
   8.7864338e-01   1.3414713e-25
   8.7910802e-01   1.3282330e-25
   8.7957267e-01   1.3069004e-25
   8.8003731e-01   1.2877794e-25
   8.8050196e-01   1.2556738e-25
   8.8096660e-01   1.2444325e-25
   8.8143125e-01   1.2444325e-25
   8.8189589e-01   1.2426667e-25
   8.8236053e-01   1.2411804e-25
   8.8282518e-01   1.2391952e-25
   8.8328982e-01   1.2391952e-25
   8.8375447e-01   1.2320491e-25
   8.8421911e-01   1.2209789e-25
   8.8468376e-01   1.1998937e-25
   8.8514840e-01   1.1933661e-25
   8.8561305e-01   1.1933661e-25
   8.8607769e-01   1.1891792e-25
   8.8654234e-01   1.1654426e-25
   8.8700698e-01   1.1590085e-25
   8.8747163e-01   1.1501148e-25
   8.8793627e-01   1.1368748e-25
   8.8840092e-01   1.1343911e-25
   8.8886556e-01   1.1262720e-25
   8.8933021e-01   1.1196298e-25
   8.8979485e-01   1.0963621e-25
   8.9025950e-01   1.0963621e-25
   8.9072414e-01   1.0861594e-25
   8.9118879e-01   1.0740681e-25
   8.9165343e-01   1.0653098e-25
   8.9211808e-01   1.0653098e-25
   8.9258272e-01   1.0653098e-25
   8.9304737e-01   1.0653098e-25
   8.9351201e-01   1.0445721e-25
   8.9397666e-01   1.0377100e-25
   8.9444130e-01   1.0333834e-25
   8.9490595e-01   1.0333834e-25
   8.9537059e-01   1.0333834e-25
   8.9583523e-01   1.0262257e-25
   8.9629988e-01   1.0262257e-25
   8.9676452e-01   1.0185134e-25
   8.9722917e-01   1.0185134e-25
   8.9769381e-01   1.0135613e-25
   8.9815846e-01   1.0110394e-25
   8.9862310e-01   1.0110394e-25
   8.9908775e-01   1.0100395e-25
   8.9955239e-01   1.0100395e-25
   9.0001704e-01   1.0090071e-25
   9.0048168e-01   1.0090071e-25
   9.0094633e-01   1.0090071e-25
   9.0141097e-01   1.0068592e-25
   9.0187562e-01   1.0040969e-25
   9.0234026e-01   1.0026296e-25
   9.0280491e-01   9.9589474e-26
   9.0326955e-01   9.9589474e-26
   9.0373420e-01   9.9589474e-26
   9.0419884e-01   9.8773003e-26
   9.0466349e-01   9.8511767e-26
   9.0512813e-01   9.7766983e-26
   9.0559278e-01   9.7766983e-26
   9.0605742e-01   9.7766983e-26
   9.0652207e-01   9.7191534e-26
   9.0698671e-01   9.7191534e-26
   9.0745136e-01   9.7191534e-26
   9.0791600e-01   9.7191534e-26
   9.0838065e-01   9.5480149e-26
   9.0884529e-01   9.5480149e-26
   9.0930994e-01   9.5480149e-26
   9.0977458e-01   9.5480149e-26
   9.1023922e-01   9.5480149e-26
   9.1070387e-01   9.5480149e-26
   9.1116851e-01   9.5480149e-26
   9.1163316e-01   9.5480149e-26
   9.1209780e-01   9.5480149e-26
   9.1256245e-01   9.5069498e-26
   9.1302709e-01   9.3104248e-26
   9.1349174e-01   9.3104248e-26
   9.1395638e-01   9.3104248e-26
   9.1442103e-01   9.3104248e-26
   9.1488567e-01   9.3104248e-26
   9.1535032e-01   9.3104248e-26
   9.1581496e-01   9.3104248e-26
   9.1627961e-01   9.3104248e-26
   9.1674425e-01   9.3104248e-26
   9.1720890e-01   9.3104248e-26
   9.1767354e-01   9.3104248e-26
   9.1813819e-01   9.2585375e-26
   9.1860283e-01   9.2585375e-26
   9.1906748e-01   9.2585375e-26
   9.1953212e-01   9.2585375e-26
   9.1999677e-01   9.2585375e-26
   9.2046141e-01   9.2187469e-26
   9.2092606e-01   9.1911170e-26
   9.2139070e-01   9.1911170e-26
   9.2185535e-01   9.1911170e-26
   9.2231999e-01   9.1911170e-26
   9.2278464e-01   9.1911170e-26
   9.2324928e-01   9.1911170e-26
   9.2371392e-01   9.1911170e-26
   9.2417857e-01   9.1911170e-26
   9.2464321e-01   9.1911170e-26
   9.2510786e-01   9.1911170e-26
   9.2557250e-01   9.1282054e-26
   9.2603715e-01   9.1282054e-26
   9.2650179e-01   9.1282054e-26
   9.2696644e-01   9.1282054e-26
   9.2743108e-01   9.1173807e-26
   9.2789573e-01   9.0751249e-26
   9.2836037e-01   9.0215218e-26
   9.2882502e-01   8.9634123e-26


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Qing_PSO.txt <==
   0.0000000e+00   1.1262425e+11
   4.8839626e-03   6.0192061e+10
   9.7679253e-03   3.0719887e+10
   1.4651888e-02   2.3616522e+10
   1.9535851e-02   1.3566851e+10
   2.4419813e-02   1.0196832e+10
   2.9303776e-02   6.9091999e+09
   3.4187739e-02   4.6121876e+09
   3.9071701e-02   3.1866484e+09
   4.3955664e-02   2.1842156e+09
   4.8839626e-02   1.5054204e+09
   5.3723589e-02   1.0579138e+09
   5.8607552e-02   7.0224353e+08
   6.3491514e-02   4.5205654e+08
   6.8375477e-02   3.0559104e+08
   7.3259440e-02   1.9092339e+08
   7.8143402e-02   1.2649635e+08
   8.3027365e-02   8.5516967e+07
   8.7911328e-02   5.6708616e+07
   9.2795290e-02   3.8150352e+07
   9.7679253e-02   2.4019633e+07
   1.0256322e-01   1.4988717e+07
   1.0744718e-01   1.0328251e+07
   1.1233114e-01   6.5854389e+06
   1.1721510e-01   4.3335091e+06
   1.2209907e-01   3.0423331e+06
   1.2698303e-01   1.8128178e+06
   1.3186699e-01   1.2079407e+06
   1.3675095e-01   8.3734485e+05
   1.4163492e-01   4.9092102e+05
   1.4651888e-01   3.2297336e+05
   1.5140284e-01   1.8971989e+05
   1.5628680e-01   1.1645513e+05
   1.6117077e-01   7.7148922e+04
   1.6605473e-01   4.7996931e+04
   1.7093869e-01   3.2499214e+04
   1.7582266e-01   1.7937636e+04
   1.8070662e-01   1.2011523e+04
   1.8559058e-01   7.4206603e+03
   1.9047454e-01   5.7278795e+03
   1.9535851e-01   4.2254876e+03
   2.0024247e-01   3.1616915e+03
   2.0512643e-01   2.5986099e+03
   2.1001039e-01   2.1351905e+03
   2.1489436e-01   1.7318609e+03
   2.1977832e-01   1.4526403e+03
   2.2466228e-01   1.2112856e+03
   2.2954624e-01   9.9266141e+02
   2.3443021e-01   7.7987437e+02
   2.3931417e-01   6.6009379e+02
   2.4419813e-01   5.3224160e+02
   2.4908210e-01   4.6558677e+02
   2.5396606e-01   3.6639856e+02
   2.5885002e-01   3.1183114e+02
   2.6373398e-01   2.5484139e+02
   2.6861795e-01   2.1754299e+02
   2.7350191e-01   1.7421880e+02
   2.7838587e-01   1.4717223e+02
   2.8326983e-01   1.1729927e+02
   2.8815380e-01   9.4236606e+01
   2.9303776e-01   7.6763055e+01
   2.9792172e-01   5.9447423e+01
   3.0280568e-01   4.9592028e+01
   3.0768965e-01   4.1563006e+01
   3.1257361e-01   3.3567401e+01
   3.1745757e-01   2.8033540e+01
   3.2234153e-01   2.2286280e+01
   3.2722550e-01   1.8305696e+01
   3.3210946e-01   1.4310615e+01
   3.3699342e-01   1.1217998e+01
   3.4187739e-01   9.4109004e+00
   3.4676135e-01   7.0556531e+00
   3.5164531e-01   6.0420807e+00
   3.5652927e-01   4.7716770e+00
   3.6141324e-01   3.8323468e+00
   3.6629720e-01   3.2121763e+00
   3.7118116e-01   2.3295863e+00
   3.7606512e-01   1.8909311e+00
   3.8094909e-01   1.5877518e+00
   3.8583305e-01   1.2813717e+00
   3.9071701e-01   1.0221042e+00
   3.9560097e-01   8.4077202e-01
   4.0048494e-01   6.1259870e-01
   4.0536890e-01   4.9941788e-01
   4.1025286e-01   4.0710141e-01
   4.1513683e-01   3.1443493e-01
   4.2002079e-01   2.3838120e-01
   4.2490475e-01   1.8250108e-01
   4.2978871e-01   1.4518135e-01
   4.3467268e-01   1.1854834e-01
   4.3955664e-01   9.0660822e-02
   4.4444060e-01   7.0910640e-02
   4.4932456e-01   5.6445309e-02
   4.5420853e-01   4.5640202e-02
   4.5909249e-01   3.5285843e-02
   4.6397645e-01   2.9457815e-02
   4.6886041e-01   2.3135221e-02
   4.7374438e-01   1.8743444e-02
   4.7862834e-01   1.4948340e-02
   4.8351230e-01   1.1224513e-02
   4.8839626e-01   8.4025447e-03
   4.9328023e-01   6.7703148e-03
   4.9816419e-01   5.1166436e-03
   5.0304815e-01   4.0220579e-03
   5.0793212e-01   3.0495171e-03
   5.1281608e-01   2.5493007e-03
   5.1770004e-01   1.8787107e-03
   5.2258400e-01   1.5034192e-03
   5.2746797e-01   1.1753685e-03
   5.3235193e-01   9.4932559e-04
   5.3723589e-01   7.5766462e-04
   5.4211985e-01   5.8486269e-04
   5.4700382e-01   4.6963035e-04
   5.5188778e-01   3.8957490e-04
   5.5677174e-01   2.8181820e-04
   5.6165570e-01   2.2781202e-04
   5.6653967e-01   1.7725048e-04
   5.7142363e-01   1.4200540e-04
   5.7630759e-01   1.0954592e-04
   5.8119156e-01   8.5954570e-05
   5.8607552e-01   6.9781009e-05
   5.9095948e-01   5.5823512e-05
   5.9584344e-01   4.2800142e-05
   6.0072741e-01   3.2234884e-05
   6.0561137e-01   2.5435358e-05
   6.1049533e-01   2.1111141e-05
   6.1537929e-01   1.6969996e-05
   6.2026326e-01   1.3975287e-05
   6.2514722e-01   1.0886518e-05
   6.3003118e-01   9.2464405e-06
   6.3491514e-01   6.9360991e-06
   6.3979911e-01   5.8516521e-06
   6.4468307e-01   4.2694641e-06
   6.4956703e-01   3.4557899e-06
   6.5445100e-01   2.7498926e-06
   6.5933496e-01   2.2366921e-06
   6.6421892e-01   1.7454252e-06
   6.6910288e-01   1.2851047e-06
   6.7398685e-01   1.0531584e-06
   6.7887081e-01   7.8456719e-07
   6.8375477e-01   6.3913164e-07
   6.8863873e-01   5.3048787e-07
   6.9352270e-01   3.9363735e-07
   6.9840666e-01   2.9681320e-07
   7.0329062e-01   2.3318627e-07
   7.0817458e-01   1.9817863e-07
   7.1305855e-01   1.5138987e-07
   7.1794251e-01   1.2553241e-07
   7.2282647e-01   9.9938965e-08
   7.2771043e-01   8.0310145e-08
   7.3259440e-01   6.4834035e-08
   7.3747836e-01   5.0848542e-08
   7.4236232e-01   4.0352477e-08
   7.4724629e-01   3.2764102e-08
   7.5213025e-01   2.6517692e-08
   7.5701421e-01   2.1296540e-08
   7.6189817e-01   1.6500449e-08
   7.6678214e-01   1.2371918e-08
   7.7166610e-01   9.0863584e-09
   7.7655006e-01   7.7250538e-09
   7.8143402e-01   6.2652480e-09
   7.8631799e-01   5.0452706e-09
   7.9120195e-01   3.9814185e-09
   7.9608591e-01   3.0159945e-09
   8.0096987e-01   2.3904114e-09
   8.0585384e-01   1.8627019e-09
   8.1073780e-01   1.4685470e-09
   8.1562176e-01   1.1843722e-09
   8.2050573e-01   9.6043336e-10
   8.2538969e-01   7.5850219e-10
   8.3027365e-01   5.5865761e-10
   8.3515761e-01   4.1560882e-10
   8.4004158e-01   3.7089718e-10
   8.4492554e-01   2.6063636e-10
   8.4980950e-01   2.1812389e-10
   8.5469346e-01   1.8524715e-10
   8.5957743e-01   1.4893316e-10
   8.6446139e-01   1.2277432e-10
   8.6934535e-01   1.0439374e-10
   8.7422931e-01   7.9100248e-11
   8.7911328e-01   6.0857355e-11
   8.8399724e-01   4.6097537e-11
   8.8888120e-01   3.6940868e-11
   8.9376516e-01   2.7804460e-11
   8.9864913e-01   2.0801274e-11
   9.0353309e-01   1.6789137e-11
   9.0841705e-01   1.3299111e-11
   9.1330102e-01   9.9978289e-12
   9.1818498e-01   8.1817521e-12
   9.2306894e-01   6.4690398e-12
   9.2795290e-01   5.2611000e-12
   9.3283687e-01   4.1565282e-12
   9.3772083e-01   3.1735708e-12
   9.4260479e-01   2.5334710e-12
   9.4748875e-01   1.9377165e-12
   9.5237272e-01   1.6943447e-12
   9.5725668e-01   1.3261736e-12
   9.6214064e-01   1.0450509e-12
   9.6702460e-01   7.8663103e-13
   9.7190857e-01   5.9630811e-13
   9.7679253e-01   5.0697134e-13
   9.8167649e-01   3.6385858e-13
   9.8656046e-01   2.9664532e-13
   9.9144442e-01   2.4764083e-13
   9.9632838e-01   2.0546150e-13
   1.0012123e+00   1.6984157e-13
   1.0060963e+00   1.3472616e-13
   1.0109803e+00   1.1278052e-13
   1.0158642e+00   8.5933043e-14
   1.0207482e+00   6.8958595e-14
   1.0256322e+00   6.0572324e-14
   1.0305161e+00   4.6282372e-14
   1.0354001e+00   3.5290534e-14
   1.0402840e+00   2.9722807e-14
   1.0451680e+00   2.4554619e-14
   1.0500520e+00   1.7930664e-14
   1.0549359e+00   1.4538281e-14
   1.0598199e+00   1.1504799e-14
   1.0647039e+00   8.5815664e-15
   1.0695878e+00   7.2447672e-15
   1.0744718e+00   5.3254340e-15
   1.0793557e+00   4.1874034e-15
   1.0842397e+00   3.3668423e-15
   1.0891237e+00   2.5247502e-15
   1.0940076e+00   2.1358486e-15
   1.0988916e+00   1.6582823e-15
   1.1037756e+00   1.2825509e-15
   1.1086595e+00   9.2238054e-16
   1.1135435e+00   6.4962557e-16
   1.1184274e+00   5.4690943e-16
   1.1233114e+00   4.5305378e-16
   1.1281954e+00   3.1792995e-16
   1.1330793e+00   2.6224717e-16
   1.1379633e+00   2.1163381e-16
   1.1428473e+00   1.5781079e-16
   1.1477312e+00   1.3597363e-16
   1.1526152e+00   1.0681612e-16
   1.1574991e+00   8.3319969e-17
   1.1623831e+00   6.6791700e-17
   1.1672671e+00   5.4170296e-17
   1.1721510e+00   4.2506456e-17
   1.1770350e+00   3.3913593e-17
   1.1819190e+00   2.6410298e-17
   1.1868029e+00   1.9156050e-17
   1.1916869e+00   1.5237221e-17
   1.1965708e+00   1.1331495e-17
   1.2014548e+00   9.1084772e-18
   1.2063388e+00   7.7463248e-18
   1.2112227e+00   6.3907057e-18
   1.2161067e+00   4.6211792e-18
   1.2209907e+00   3.6663562e-18
   1.2258746e+00   3.0446722e-18
   1.2307586e+00   2.1564767e-18
   1.2356426e+00   1.6175547e-18
   1.2405265e+00   1.3818018e-18
   1.2454105e+00   1.0258630e-18
   1.2502944e+00   8.7233292e-19
   1.2551784e+00   7.1481409e-19
   1.2600624e+00   5.4249686e-19
   1.2649463e+00   4.5965714e-19
   1.2698303e+00   3.8133072e-19
   1.2747143e+00   2.9176178e-19
   1.2795982e+00   2.4012423e-19
   1.2844822e+00   2.0271187e-19
   1.2893661e+00   1.5820170e-19
   1.2942501e+00   1.1658366e-19
   1.2991341e+00   9.3218883e-20
   1.3040180e+00   7.7932158e-20
   1.3089020e+00   6.1973737e-20
   1.3137860e+00   5.2902144e-20
   1.3186699e+00   3.9456527e-20
   1.3235539e+00   3.0682051e-20
   1.3284378e+00   2.4003486e-20
   1.3333218e+00   1.9226519e-20
   1.3382058e+00   1.4734125e-20
   1.3430897e+00   1.2098530e-20
   1.3479737e+00   9.6712580e-21
   1.3528577e+00   6.9691965e-21
   1.3577416e+00   5.6097558e-21
   1.3626256e+00   4.0490044e-21
   1.3675095e+00   3.0574754e-21
   1.3723935e+00   2.5132822e-21
   1.3772775e+00   2.0447780e-21
   1.3821614e+00   1.5892747e-21
   1.3870454e+00   1.2644569e-21
   1.3919294e+00   9.9655850e-22
   1.3968133e+00   7.8696339e-22
   1.4016973e+00   6.7725679e-22
   1.4065812e+00   5.7922788e-22
   1.4114652e+00   3.8254657e-22
   1.4163492e+00   3.0829181e-22
   1.4212331e+00   2.5796782e-22
   1.4261171e+00   1.8993485e-22
   1.4310011e+00   1.3899748e-22
   1.4358850e+00   1.1211031e-22
   1.4407690e+00   9.7078256e-23
   1.4456529e+00   7.5291068e-23
   1.4505369e+00   6.0841917e-23
   1.4554209e+00   5.0778417e-23
   1.4603048e+00   4.0116492e-23
   1.4651888e+00   3.4531858e-23
   1.4700728e+00   2.6212651e-23
   1.4749567e+00   2.2159850e-23
   1.4798407e+00   1.7923472e-23
   1.4847246e+00   1.3799362e-23
   1.4896086e+00   1.0969198e-23
   1.4944926e+00   9.1067832e-24
   1.4993765e+00   6.7000062e-24
   1.5042605e+00   4.7182169e-24
   1.5091445e+00   3.5498930e-24
   1.5140284e+00   2.9937479e-24
   1.5189124e+00   2.5796035e-24
   1.5237963e+00   2.0075563e-24
   1.5286803e+00   1.7024475e-24
   1.5335643e+00   1.1946008e-24
   1.5384482e+00   8.8461353e-25
   1.5433322e+00   7.3836742e-25
   1.5482162e+00   5.9179655e-25
   1.5531001e+00   4.8926201e-25
   1.5579841e+00   3.7918000e-25
   1.5628680e+00   3.2848715e-25
   1.5677520e+00   2.4806473e-25
   1.5726360e+00   2.0169610e-25
   1.5775199e+00   1.6421239e-25
   1.5824039e+00   1.2184351e-25
   1.5872879e+00   9.4441466e-26
   1.5921718e+00   6.6889883e-26
   1.5970558e+00   5.7609477e-26
   1.6019397e+00   4.8346943e-26
   1.6068237e+00   4.2108286e-26
   1.6117077e+00   3.2355056e-26
   1.6165916e+00   2.6349064e-26
   1.6214756e+00   2.1315170e-26
   1.6263596e+00   1.8316611e-26
   1.6312435e+00   1.4380663e-26
   1.6361275e+00   1.1525603e-26
   1.6410115e+00   7.2240184e-27
   1.6458954e+00   5.4869713e-27
   1.6507794e+00   4.9281373e-27
   1.6556633e+00   3.5940503e-27
   1.6605473e+00   2.7739554e-27
   1.6654313e+00   2.0041997e-27
   1.6703152e+00   1.5278017e-27
   1.6751992e+00   1.1743181e-27
   1.6800832e+00   1.0209586e-27
   1.6849671e+00   7.4236742e-28
   1.6898511e+00   4.8445920e-28
   1.6947350e+00   3.9028893e-28
   1.6996190e+00   3.0405658e-28
   1.7045030e+00   2.5561559e-28
   1.7093869e+00   2.1646836e-28
   1.7142709e+00   1.5343345e-28
   1.7191549e+00   1.0583062e-28
   1.7240388e+00   7.7628843e-29
   1.7289228e+00   6.8433684e-29
   1.7338067e+00   4.9796845e-29
   1.7386907e+00   3.4438709e-29
   1.7435747e+00   1.3336680e-29
   1.7484586e+00   6.5327544e-30
   1.7533426e+00   3.9443045e-30
   1.7582266e+00   5.9164568e-31
   1.7631105e+00   0.0000000e+00
   1.7679945e+00   0.0000000e+00
   1.7728784e+00   0.0000000e+00
   1.7777624e+00   0.0000000e+00
   1.7826464e+00   0.0000000e+00
   1.7875303e+00   0.0000000e+00
   1.7924143e+00   0.0000000e+00
   1.7972983e+00   0.0000000e+00
   1.8021822e+00   0.0000000e+00
   1.8070662e+00   0.0000000e+00
   1.8119501e+00   0.0000000e+00
   1.8168341e+00   0.0000000e+00
   1.8217181e+00   0.0000000e+00
   1.8266020e+00   0.0000000e+00
   1.8314860e+00   0.0000000e+00
   1.8363700e+00   0.0000000e+00
   1.8412539e+00   0.0000000e+00
   1.8461379e+00   0.0000000e+00
   1.8510218e+00   0.0000000e+00
   1.8559058e+00   0.0000000e+00
   1.8607898e+00   0.0000000e+00
   1.8656737e+00   0.0000000e+00
   1.8705577e+00   0.0000000e+00
   1.8754417e+00   0.0000000e+00
   1.8803256e+00   0.0000000e+00
   1.8852096e+00   0.0000000e+00
   1.8900935e+00   0.0000000e+00
   1.8949775e+00   0.0000000e+00
   1.8998615e+00   0.0000000e+00
   1.9047454e+00   0.0000000e+00
   1.9096294e+00   0.0000000e+00
   1.9145134e+00   0.0000000e+00
   1.9193973e+00   0.0000000e+00
   1.9242813e+00   0.0000000e+00
   1.9291652e+00   0.0000000e+00
   1.9340492e+00   0.0000000e+00
   1.9389332e+00   0.0000000e+00
   1.9438171e+00   0.0000000e+00
   1.9487011e+00   0.0000000e+00
   1.9535851e+00   0.0000000e+00
   1.9584690e+00   0.0000000e+00
   1.9633530e+00   0.0000000e+00
   1.9682369e+00   0.0000000e+00
   1.9731209e+00   0.0000000e+00
   1.9780049e+00   0.0000000e+00
   1.9828888e+00   0.0000000e+00
   1.9877728e+00   0.0000000e+00
   1.9926568e+00   0.0000000e+00
   1.9975407e+00   0.0000000e+00
   2.0024247e+00   0.0000000e+00
   2.0073086e+00   0.0000000e+00
   2.0121926e+00   0.0000000e+00
   2.0170766e+00   0.0000000e+00
   2.0219605e+00   0.0000000e+00
   2.0268445e+00   0.0000000e+00
   2.0317285e+00   0.0000000e+00
   2.0366124e+00   0.0000000e+00
   2.0414964e+00   0.0000000e+00
   2.0463804e+00   0.0000000e+00
   2.0512643e+00   0.0000000e+00
   2.0561483e+00   0.0000000e+00
   2.0610322e+00   0.0000000e+00
   2.0659162e+00   0.0000000e+00
   2.0708002e+00   0.0000000e+00
   2.0756841e+00   0.0000000e+00
   2.0805681e+00   0.0000000e+00
   2.0854521e+00   0.0000000e+00
   2.0903360e+00   0.0000000e+00
   2.0952200e+00   0.0000000e+00
   2.1001039e+00   0.0000000e+00
   2.1049879e+00   0.0000000e+00
   2.1098719e+00   0.0000000e+00
   2.1147558e+00   0.0000000e+00
   2.1196398e+00   0.0000000e+00
   2.1245238e+00   0.0000000e+00
   2.1294077e+00   0.0000000e+00
   2.1342917e+00   0.0000000e+00
   2.1391756e+00   0.0000000e+00
   2.1440596e+00   0.0000000e+00
   2.1489436e+00   0.0000000e+00
   2.1538275e+00   0.0000000e+00
   2.1587115e+00   0.0000000e+00
   2.1635955e+00   0.0000000e+00
   2.1684794e+00   0.0000000e+00
   2.1733634e+00   0.0000000e+00
   2.1782473e+00   0.0000000e+00
   2.1831313e+00   0.0000000e+00
   2.1880153e+00   0.0000000e+00
   2.1928992e+00   0.0000000e+00
   2.1977832e+00   0.0000000e+00
   2.2026672e+00   0.0000000e+00
   2.2075511e+00   0.0000000e+00
   2.2124351e+00   0.0000000e+00
   2.2173190e+00   0.0000000e+00
   2.2222030e+00   0.0000000e+00
   2.2270870e+00   0.0000000e+00
   2.2319709e+00   0.0000000e+00
   2.2368549e+00   0.0000000e+00
   2.2417389e+00   0.0000000e+00
   2.2466228e+00   0.0000000e+00
   2.2515068e+00   0.0000000e+00
   2.2563907e+00   0.0000000e+00
   2.2612747e+00   0.0000000e+00
   2.2661587e+00   0.0000000e+00
   2.2710426e+00   0.0000000e+00
   2.2759266e+00   0.0000000e+00
   2.2808106e+00   0.0000000e+00
   2.2856945e+00   0.0000000e+00
   2.2905785e+00   0.0000000e+00
   2.2954624e+00   0.0000000e+00
   2.3003464e+00   0.0000000e+00
   2.3052304e+00   0.0000000e+00
   2.3101143e+00   0.0000000e+00
   2.3149983e+00   0.0000000e+00
   2.3198823e+00   0.0000000e+00
   2.3247662e+00   0.0000000e+00
   2.3296502e+00   0.0000000e+00
   2.3345341e+00   0.0000000e+00
   2.3394181e+00   0.0000000e+00
   2.3443021e+00   0.0000000e+00
   2.3491860e+00   0.0000000e+00
   2.3540700e+00   0.0000000e+00
   2.3589540e+00   0.0000000e+00
   2.3638379e+00   0.0000000e+00
   2.3687219e+00   0.0000000e+00
   2.3736058e+00   0.0000000e+00
   2.3784898e+00   0.0000000e+00
   2.3833738e+00   0.0000000e+00
   2.3882577e+00   0.0000000e+00
   2.3931417e+00   0.0000000e+00
   2.3980257e+00   0.0000000e+00
   2.4029096e+00   0.0000000e+00
   2.4077936e+00   0.0000000e+00
   2.4126775e+00   0.0000000e+00
   2.4175615e+00   0.0000000e+00
   2.4224455e+00   0.0000000e+00
   2.4273294e+00   0.0000000e+00
   2.4322134e+00   0.0000000e+00
   2.4370974e+00   0.0000000e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Quintic_CR.txt <==
   0.0000000e+00   1.3074731e+05
   4.5760764e-03   1.1347552e+05
   9.1521528e-03   1.0502073e+05
   1.3728229e-02   9.0199891e+04
   1.8304306e-02   8.2050043e+04
   2.2880382e-02   7.2868148e+04
   2.7456458e-02   6.5464886e+04
   3.2032535e-02   6.1395472e+04
   3.6608611e-02   5.5683785e+04
   4.1184687e-02   4.9237924e+04
   4.5760764e-02   4.4837563e+04
   5.0336840e-02   4.0978474e+04
   5.4912917e-02   3.7908916e+04
   5.9488993e-02   3.6103231e+04
   6.4065069e-02   3.3804870e+04
   6.8641146e-02   3.1076477e+04
   7.3217222e-02   2.9136735e+04
   7.7793298e-02   2.7963395e+04
   8.2369375e-02   2.5916338e+04
   8.6945451e-02   2.1978036e+04
   9.1521528e-02   2.1136352e+04
   9.6097604e-02   2.0210961e+04
   1.0067368e-01   1.9660408e+04
   1.0524976e-01   1.9176730e+04
   1.0982583e-01   1.8162323e+04
   1.1440191e-01   1.6169563e+04
   1.1897799e-01   1.4865196e+04
   1.2355406e-01   1.4145783e+04
   1.2813014e-01   1.3497986e+04
   1.3270621e-01   1.3157135e+04
   1.3728229e-01   1.2485473e+04
   1.4185837e-01   1.1915816e+04
   1.4643444e-01   1.1153710e+04
   1.5101052e-01   1.0840670e+04
   1.5558660e-01   9.9151898e+03
   1.6016267e-01   9.1964912e+03
   1.6473875e-01   8.4458413e+03
   1.6931483e-01   7.8325833e+03
   1.7389090e-01   7.1592836e+03
   1.7846698e-01   6.9127741e+03
   1.8304306e-01   6.0044749e+03
   1.8761913e-01   5.6683584e+03
   1.9219521e-01   4.9867392e+03
   1.9677128e-01   4.5521874e+03
   2.0134736e-01   4.1512227e+03
   2.0592344e-01   3.8429182e+03
   2.1049951e-01   3.4696786e+03
   2.1507559e-01   3.1010847e+03
   2.1965167e-01   2.7756879e+03
   2.2422774e-01   2.5169396e+03
   2.2880382e-01   2.3473998e+03
   2.3337990e-01   2.0857422e+03
   2.3795597e-01   1.8942292e+03
   2.4253205e-01   1.7565077e+03
   2.4710812e-01   1.5636599e+03
   2.5168420e-01   1.4096204e+03
   2.5626028e-01   1.2757605e+03
   2.6083635e-01   1.1644604e+03
   2.6541243e-01   1.0772357e+03
   2.6998851e-01   9.2727418e+02
   2.7456458e-01   8.8026651e+02
   2.7914066e-01   7.8971722e+02
   2.8371674e-01   7.3153855e+02
   2.8829281e-01   6.6230297e+02
   2.9286889e-01   6.0846882e+02
   2.9744496e-01   5.5588450e+02
   3.0202104e-01   5.1341642e+02
   3.0659712e-01   4.9320460e+02
   3.1117319e-01   4.5603114e+02
   3.1574927e-01   3.9795083e+02
   3.2032535e-01   3.6676900e+02
   3.2490142e-01   3.4568071e+02
   3.2947750e-01   3.2480433e+02
   3.3405358e-01   2.9850386e+02
   3.3862965e-01   2.8236874e+02
   3.4320573e-01   2.7443211e+02
   3.4778180e-01   2.5289934e+02
   3.5235788e-01   2.4553834e+02
   3.5693396e-01   2.2225890e+02
   3.6151003e-01   2.1110322e+02
   3.6608611e-01   2.0345963e+02
   3.7066219e-01   1.9442077e+02
   3.7523826e-01   1.8884094e+02
   3.7981434e-01   1.8357332e+02
   3.8439042e-01   1.8048182e+02
   3.8896649e-01   1.7722333e+02
   3.9354257e-01   1.7182798e+02
   3.9811864e-01   1.6895782e+02
   4.0269472e-01   1.6829351e+02
   4.0727080e-01   1.6397543e+02
   4.1184687e-01   1.6115562e+02
   4.1642295e-01   1.5663781e+02
   4.2099903e-01   1.5121579e+02
   4.2557510e-01   1.4943255e+02
   4.3015118e-01   1.4860884e+02
   4.3472726e-01   1.4719808e+02
   4.3930333e-01   1.4530807e+02
   4.4387941e-01   1.4195211e+02
   4.4845549e-01   1.3904873e+02
   4.5303156e-01   1.3658679e+02
   4.5760764e-01   1.3411465e+02
   4.6218371e-01   1.3297579e+02
   4.6675979e-01   1.3143086e+02
   4.7133587e-01   1.3022980e+02
   4.7591194e-01   1.2812450e+02
   4.8048802e-01   1.2669384e+02
   4.8506410e-01   1.2554104e+02
   4.8964017e-01   1.2236641e+02
   4.9421625e-01   1.2202016e+02
   4.9879233e-01   1.2109310e+02
   5.0336840e-01   1.2008821e+02
   5.0794448e-01   1.1728270e+02
   5.1252055e-01   1.1502484e+02
   5.1709663e-01   1.1365031e+02
   5.2167271e-01   1.1266240e+02
   5.2624878e-01   1.1105918e+02
   5.3082486e-01   1.1077192e+02
   5.3540094e-01   1.0936516e+02
   5.3997701e-01   1.0519087e+02
   5.4455309e-01   1.0456562e+02
   5.4912917e-01   1.0424336e+02
   5.5370524e-01   1.0131047e+02
   5.5828132e-01   1.0004770e+02
   5.6285739e-01   9.7447941e+01
   5.6743347e-01   9.5413313e+01
   5.7200955e-01   9.4015887e+01
   5.7658562e-01   9.3309032e+01
   5.8116170e-01   9.1563185e+01
   5.8573778e-01   9.0831120e+01
   5.9031385e-01   8.8767279e+01
   5.9488993e-01   8.8057339e+01
   5.9946601e-01   8.6850367e+01
   6.0404208e-01   8.5642539e+01
   6.0861816e-01   8.4140714e+01
   6.1319423e-01   8.2429146e+01
   6.1777031e-01   8.1181174e+01
   6.2234639e-01   8.0641397e+01
   6.2692246e-01   8.0127958e+01
   6.3149854e-01   7.9426548e+01
   6.3607462e-01   7.8880986e+01
   6.4065069e-01   7.8525724e+01
   6.4522677e-01   7.3785233e+01
   6.4980285e-01   7.2981453e+01
   6.5437892e-01   7.1341489e+01
   6.5895500e-01   6.9929534e+01
   6.6353107e-01   6.8820492e+01
   6.6810715e-01   6.7169577e+01
   6.7268323e-01   6.6288515e+01
   6.7725930e-01   6.5388022e+01
   6.8183538e-01   6.4618643e+01
   6.8641146e-01   6.3953161e+01
   6.9098753e-01   6.3438046e+01
   6.9556361e-01   6.1967804e+01
   7.0013969e-01   6.0976892e+01
   7.0471576e-01   5.9246990e+01
   7.0929184e-01   5.8197663e+01
   7.1386792e-01   5.7882157e+01
   7.1844399e-01   5.6782364e+01
   7.2302007e-01   5.6706779e+01
   7.2759614e-01   5.6251281e+01
   7.3217222e-01   5.4557545e+01
   7.3674830e-01   5.3467008e+01
   7.4132437e-01   5.3366313e+01
   7.4590045e-01   5.2891539e+01
   7.5047653e-01   5.1667300e+01
   7.5505260e-01   5.0714660e+01
   7.5962868e-01   4.9999217e+01
   7.6420476e-01   4.9139332e+01
   7.6878083e-01   4.7410820e+01
   7.7335691e-01   4.6881617e+01
   7.7793298e-01   4.6190975e+01
   7.8250906e-01   4.5396916e+01
   7.8708514e-01   4.5255428e+01
   7.9166121e-01   4.4829359e+01
   7.9623729e-01   4.3869476e+01
   8.0081337e-01   4.2959893e+01
   8.0538944e-01   4.1902733e+01
   8.0996552e-01   4.1663733e+01
   8.1454160e-01   4.0872781e+01
   8.1911767e-01   4.0635852e+01
   8.2369375e-01   4.0370143e+01
   8.2826982e-01   3.9363809e+01
   8.3284590e-01   3.8714587e+01
   8.3742198e-01   3.7942541e+01
   8.4199805e-01   3.7471875e+01
   8.4657413e-01   3.7144577e+01
   8.5115021e-01   3.6557523e+01
   8.5572628e-01   3.6166732e+01
   8.6030236e-01   3.5116360e+01
   8.6487844e-01   3.5016987e+01
   8.6945451e-01   3.4034900e+01
   8.7403059e-01   3.3852477e+01
   8.7860666e-01   3.3852477e+01
   8.8318274e-01   3.3197875e+01
   8.8775882e-01   3.3026454e+01
   8.9233489e-01   3.2461935e+01
   8.9691097e-01   3.2250146e+01
   9.0148705e-01   3.1991528e+01
   9.0606312e-01   3.1316526e+01
   9.1063920e-01   3.0679677e+01
   9.1521528e-01   3.0268405e+01
   9.1979135e-01   2.9759907e+01
   9.2436743e-01   2.9117320e+01
   9.2894350e-01   2.8618409e+01
   9.3351958e-01   2.8365207e+01
   9.3809566e-01   2.8121707e+01
   9.4267173e-01   2.7589501e+01
   9.4724781e-01   2.7145493e+01
   9.5182389e-01   2.7135147e+01
   9.5639996e-01   2.6423851e+01
   9.6097604e-01   2.6153034e+01
   9.6555212e-01   2.5622328e+01
   9.7012819e-01   2.5421895e+01
   9.7470427e-01   2.4857915e+01
   9.7928035e-01   2.4409857e+01
   9.8385642e-01   2.3919005e+01
   9.8843250e-01   2.3698970e+01
   9.9300857e-01   2.3331138e+01
   9.9758465e-01   2.2658819e+01
   1.0021607e+00   2.2440049e+01
   1.0067368e+00   2.2069404e+01
   1.0113129e+00   2.1710341e+01
   1.0158890e+00   2.1237625e+01
   1.0204650e+00   2.1016487e+01
   1.0250411e+00   2.0925838e+01
   1.0296172e+00   2.0735138e+01
   1.0341933e+00   2.0156983e+01
   1.0387693e+00   1.9675099e+01
   1.0433454e+00   1.9415570e+01
   1.0479215e+00   1.9305455e+01
   1.0524976e+00   1.9102113e+01
   1.0570736e+00   1.8776262e+01
   1.0616497e+00   1.8319517e+01
   1.0662258e+00   1.8139377e+01
   1.0708019e+00   1.7892873e+01
   1.0753779e+00   1.7769224e+01
   1.0799540e+00   1.7446528e+01
   1.0845301e+00   1.7272081e+01
   1.0891062e+00   1.6942264e+01
   1.0936823e+00   1.6740737e+01
   1.0982583e+00   1.6438425e+01
   1.1028344e+00   1.6160770e+01
   1.1074105e+00   1.5976331e+01
   1.1119866e+00   1.5580071e+01
   1.1165626e+00   1.5535928e+01
   1.1211387e+00   1.5047483e+01
   1.1257148e+00   1.5044886e+01
   1.1302909e+00   1.4276435e+01
   1.1348669e+00   1.4159838e+01
   1.1394430e+00   1.3947943e+01
   1.1440191e+00   1.3788708e+01
   1.1485952e+00   1.3743458e+01
   1.1531712e+00   1.3674589e+01
   1.1577473e+00   1.3498213e+01
   1.1623234e+00   1.3135312e+01
   1.1668995e+00   1.2933207e+01
   1.1714756e+00   1.2460770e+01
   1.1760516e+00   1.2406748e+01
   1.1806277e+00   1.2240854e+01
   1.1852038e+00   1.1787564e+01
   1.1897799e+00   1.1562913e+01
   1.1943559e+00   1.1301577e+01
   1.1989320e+00   1.0899318e+01
   1.2035081e+00   1.0746600e+01
   1.2080842e+00   1.0585255e+01
   1.2126602e+00   1.0373551e+01
   1.2172363e+00   1.0063401e+01
   1.2218124e+00   1.0044081e+01
   1.2263885e+00   9.7480175e+00
   1.2309645e+00   9.6495851e+00
   1.2355406e+00   9.4650827e+00
   1.2401167e+00   9.3411468e+00
   1.2446928e+00   8.9420478e+00
   1.2492689e+00   8.8393185e+00
   1.2538449e+00   8.7816113e+00
   1.2584210e+00   8.6429023e+00
   1.2629971e+00   8.3610599e+00
   1.2675732e+00   8.1807927e+00
   1.2721492e+00   8.0627698e+00
   1.2767253e+00   7.8347459e+00
   1.2813014e+00   7.8237018e+00
   1.2858775e+00   7.8140884e+00
   1.2904535e+00   7.6602047e+00
   1.2950296e+00   7.3999488e+00
   1.2996057e+00   7.3173013e+00
   1.3041818e+00   7.1650966e+00
   1.3087578e+00   7.0770290e+00
   1.3133339e+00   6.9334249e+00
   1.3179100e+00   6.8688187e+00
   1.3224861e+00   6.8008591e+00
   1.3270621e+00   6.6251941e+00
   1.3316382e+00   6.4465674e+00
   1.3362143e+00   6.3059577e+00
   1.3407904e+00   6.3059577e+00
   1.3453665e+00   6.1916414e+00
   1.3499425e+00   6.0785587e+00
   1.3545186e+00   5.8460483e+00
   1.3590947e+00   5.8123297e+00
   1.3636708e+00   5.6492741e+00
   1.3682468e+00   5.5701941e+00
   1.3728229e+00   5.5043490e+00
   1.3773990e+00   5.5000849e+00
   1.3819751e+00   5.4123181e+00
   1.3865511e+00   5.1442413e+00
   1.3911272e+00   5.1053485e+00
   1.3957033e+00   5.0457430e+00
   1.4002794e+00   4.9976553e+00
   1.4048554e+00   4.9430750e+00
   1.4094315e+00   4.9069058e+00
   1.4140076e+00   4.8050676e+00
   1.4185837e+00   4.6408136e+00
   1.4231598e+00   4.5552476e+00
   1.4277358e+00   4.4094507e+00
   1.4323119e+00   4.3293217e+00
   1.4368880e+00   4.2368560e+00
   1.4414641e+00   4.2053616e+00
   1.4460401e+00   4.0693562e+00
   1.4506162e+00   3.9920090e+00
   1.4551923e+00   3.9563236e+00
   1.4597684e+00   3.8957953e+00
   1.4643444e+00   3.8464548e+00
   1.4689205e+00   3.7982006e+00
   1.4734966e+00   3.6541666e+00
   1.4780727e+00   3.6104435e+00
   1.4826487e+00   3.5348750e+00
   1.4872248e+00   3.3370986e+00
   1.4918009e+00   3.3370986e+00
   1.4963770e+00   3.3225984e+00
   1.5009531e+00   3.3195260e+00
   1.5055291e+00   3.2230334e+00
   1.5101052e+00   3.1620956e+00
   1.5146813e+00   3.1620956e+00
   1.5192574e+00   3.0849607e+00
   1.5238334e+00   2.9705915e+00
   1.5284095e+00   2.9233284e+00
   1.5329856e+00   2.9012023e+00
   1.5375617e+00   2.8791067e+00
   1.5421377e+00   2.8273076e+00
   1.5467138e+00   2.8006892e+00
   1.5512899e+00   2.7531299e+00
   1.5558660e+00   2.6702925e+00
   1.5604420e+00   2.5518445e+00
   1.5650181e+00   2.5367167e+00
   1.5695942e+00   2.5334171e+00
   1.5741703e+00   2.4875961e+00
   1.5787464e+00   2.4758620e+00
   1.5833224e+00   2.3706050e+00
   1.5878985e+00   2.3680569e+00
   1.5924746e+00   2.3224109e+00
   1.5970507e+00   2.2490797e+00
   1.6016267e+00   2.2036498e+00
   1.6062028e+00   2.1702452e+00
   1.6107789e+00   2.1518591e+00
   1.6153550e+00   2.0827616e+00
   1.6199310e+00   1.9408757e+00
   1.6245071e+00   1.9408757e+00
   1.6290832e+00   1.9343207e+00
   1.6336593e+00   1.9343207e+00
   1.6382353e+00   1.9343207e+00
   1.6428114e+00   1.8342154e+00
   1.6473875e+00   1.7988778e+00
   1.6519636e+00   1.7819990e+00
   1.6565396e+00   1.7819990e+00
   1.6611157e+00   1.7588978e+00
   1.6656918e+00   1.7565498e+00
   1.6702679e+00   1.7220673e+00
   1.6748440e+00   1.7023042e+00
   1.6794200e+00   1.6787861e+00
   1.6839961e+00   1.6757244e+00
   1.6885722e+00   1.6067164e+00
   1.6931483e+00   1.6046886e+00
   1.6977243e+00   1.5554162e+00
   1.7023004e+00   1.5468432e+00
   1.7068765e+00   1.4723330e+00
   1.7114526e+00   1.4723330e+00
   1.7160286e+00   1.4271174e+00
   1.7206047e+00   1.3990013e+00
   1.7251808e+00   1.3753576e+00
   1.7297569e+00   1.3402282e+00
   1.7343329e+00   1.3099187e+00
   1.7389090e+00   1.2936271e+00
   1.7434851e+00   1.2826029e+00
   1.7480612e+00   1.2651916e+00
   1.7526373e+00   1.2572219e+00
   1.7572133e+00   1.1942758e+00
   1.7617894e+00   1.1710024e+00
   1.7663655e+00   1.1210612e+00
   1.7709416e+00   1.0895303e+00
   1.7755176e+00   1.0799044e+00
   1.7800937e+00   1.0605509e+00
   1.7846698e+00   1.0498256e+00
   1.7892459e+00   1.0349585e+00
   1.7938219e+00   1.0071672e+00
   1.7983980e+00   9.9100913e-01
   1.8029741e+00   9.7815103e-01
   1.8075502e+00   9.7815103e-01
   1.8121262e+00   9.5457662e-01
   1.8167023e+00   9.3804697e-01
   1.8212784e+00   9.3154447e-01
   1.8258545e+00   9.1479283e-01
   1.8304306e+00   9.0186519e-01
   1.8350066e+00   8.8900187e-01
   1.8395827e+00   8.5781549e-01
   1.8441588e+00   8.2997649e-01
   1.8487349e+00   8.2248789e-01
   1.8533109e+00   8.0152669e-01
   1.8578870e+00   7.9808920e-01
   1.8624631e+00   7.9457887e-01
   1.8670392e+00   7.9457887e-01
   1.8716152e+00   7.8321791e-01
   1.8761913e+00   7.6084674e-01
   1.8807674e+00   7.5979002e-01
   1.8853435e+00   7.3373523e-01
   1.8899195e+00   7.1199793e-01
   1.8944956e+00   6.9278900e-01
   1.8990717e+00   6.7217727e-01
   1.9036478e+00   6.6836629e-01
   1.9082238e+00   6.3105246e-01
   1.9127999e+00   6.2340672e-01
   1.9173760e+00   6.1680565e-01
   1.9219521e+00   5.9794740e-01
   1.9265282e+00   5.7666430e-01
   1.9311042e+00   5.7269283e-01
   1.9356803e+00   5.6312566e-01
   1.9402564e+00   5.5831028e-01
   1.9448325e+00   5.4121440e-01
   1.9494085e+00   5.2152032e-01
   1.9539846e+00   4.9820052e-01
   1.9585607e+00   4.9820052e-01
   1.9631368e+00   4.9696871e-01
   1.9677128e+00   4.8700362e-01
   1.9722889e+00   4.8251566e-01
   1.9768650e+00   4.7889733e-01
   1.9814411e+00   4.7162884e-01
   1.9860171e+00   4.7162884e-01
   1.9905932e+00   4.6868311e-01
   1.9951693e+00   4.5562784e-01
   1.9997454e+00   4.3147377e-01
   2.0043215e+00   4.2994508e-01
   2.0088975e+00   4.2786735e-01
   2.0134736e+00   4.2320292e-01
   2.0180497e+00   4.1399945e-01
   2.0226258e+00   4.0971064e-01
   2.0272018e+00   4.0492898e-01
   2.0317779e+00   3.9867518e-01
   2.0363540e+00   3.8658451e-01
   2.0409301e+00   3.8441569e-01
   2.0455061e+00   3.7121258e-01
   2.0500822e+00   3.5579780e-01
   2.0546583e+00   3.5579780e-01
   2.0592344e+00   3.5192317e-01
   2.0638104e+00   3.4247796e-01
   2.0683865e+00   3.3284516e-01
   2.0729626e+00   3.3284516e-01
   2.0775387e+00   3.2999698e-01
   2.0821148e+00   3.2737813e-01
   2.0866908e+00   3.2737813e-01
   2.0912669e+00   3.2720949e-01
   2.0958430e+00   3.1881590e-01
   2.1004191e+00   3.1607575e-01
   2.1049951e+00   3.1411655e-01
   2.1095712e+00   3.0743974e-01
   2.1141473e+00   2.9063410e-01
   2.1187234e+00   2.8362271e-01
   2.1232994e+00   2.8362271e-01
   2.1278755e+00   2.8362271e-01
   2.1324516e+00   2.7453244e-01
   2.1370277e+00   2.7453244e-01
   2.1416037e+00   2.7341236e-01
   2.1461798e+00   2.7257358e-01
   2.1507559e+00   2.7257358e-01
   2.1553320e+00   2.7105247e-01
   2.1599081e+00   2.7031395e-01
   2.1644841e+00   2.7031395e-01
   2.1690602e+00   2.5509789e-01
   2.1736363e+00   2.5509789e-01
   2.1782124e+00   2.5498372e-01
   2.1827884e+00   2.4280155e-01
   2.1873645e+00   2.4280155e-01
   2.1919406e+00   2.3747058e-01
   2.1965167e+00   2.3075614e-01
   2.2010927e+00   2.1775890e-01
   2.2056688e+00   2.1218566e-01
   2.2102449e+00   2.0766944e-01
   2.2148210e+00   2.0025315e-01
   2.2193970e+00   1.9762408e-01
   2.2239731e+00   1.9440876e-01
   2.2285492e+00   1.9371154e-01
   2.2331253e+00   1.9286038e-01
   2.2377013e+00   1.9136409e-01
   2.2422774e+00   1.9136409e-01
   2.2468535e+00   1.9136409e-01
   2.2514296e+00   1.9088217e-01
   2.2560057e+00   1.8901584e-01
   2.2605817e+00   1.8040159e-01
   2.2651578e+00   1.8025215e-01
   2.2697339e+00   1.7981335e-01
   2.2743100e+00   1.7915804e-01
   2.2788860e+00   1.7566940e-01
   2.2834621e+00   1.7369919e-01
   2.2880382e+00   1.6579501e-01
   2.2926143e+00   1.6579501e-01
   2.2971903e+00   1.6579501e-01
   2.3017664e+00   1.6579501e-01
   2.3063425e+00   1.6341598e-01
   2.3109186e+00   1.5920054e-01
   2.3154946e+00   1.5920054e-01
   2.3200707e+00   1.5883975e-01
   2.3246468e+00   1.5470120e-01
   2.3292229e+00   1.5470120e-01
   2.3337990e+00   1.5407354e-01
   2.3383750e+00   1.5250652e-01
   2.3429511e+00   1.5250652e-01
   2.3475272e+00   1.5250652e-01
   2.3521033e+00   1.5241944e-01
   2.3566793e+00   1.5057200e-01
   2.3612554e+00   1.4919114e-01
   2.3658315e+00   1.4853542e-01
   2.3704076e+00   1.4540254e-01
   2.3749836e+00   1.4540254e-01
   2.3795597e+00   1.4386997e-01
   2.3841358e+00   1.4245887e-01
   2.3887119e+00   1.4245887e-01
   2.3932879e+00   1.4055280e-01
   2.3978640e+00   1.4055280e-01
   2.4024401e+00   1.4055280e-01
   2.4070162e+00   1.4023738e-01
   2.4115923e+00   1.3868458e-01
   2.4161683e+00   1.3640032e-01
   2.4207444e+00   1.3425487e-01
   2.4253205e+00   1.3397565e-01
   2.4298966e+00   1.3152678e-01
   2.4344726e+00   1.3112536e-01
   2.4390487e+00   1.3089136e-01
   2.4436248e+00   1.2983340e-01
   2.4482009e+00   1.2938771e-01
   2.4527769e+00   1.2817882e-01
   2.4573530e+00   1.2817882e-01
   2.4619291e+00   1.2686504e-01
   2.4665052e+00   1.2634197e-01
   2.4710812e+00   1.2634197e-01
   2.4756573e+00   1.2451770e-01
   2.4802334e+00   1.1746495e-01
   2.4848095e+00   1.1538612e-01
   2.4893856e+00   1.1538612e-01
   2.4939616e+00   1.1076212e-01
   2.4985377e+00   1.1068715e-01
   2.5031138e+00   1.1050736e-01
   2.5076899e+00   1.0723483e-01
   2.5122659e+00   1.0723483e-01
   2.5168420e+00   1.0723483e-01
   2.5214181e+00   1.0622822e-01
   2.5259942e+00   1.0555882e-01
   2.5305702e+00   1.0555882e-01
   2.5351463e+00   1.0421652e-01
   2.5397224e+00   1.0421652e-01
   2.5442985e+00   1.0385672e-01
   2.5488745e+00   1.0380589e-01
   2.5534506e+00   1.0233496e-01
   2.5580267e+00   1.0173589e-01
   2.5626028e+00   1.0114340e-01
   2.5671788e+00   1.0114340e-01
   2.5717549e+00   1.0109455e-01
   2.5763310e+00   1.0014433e-01
   2.5809071e+00   9.8496633e-02
   2.5854832e+00   9.7230635e-02
   2.5900592e+00   9.6084271e-02
   2.5946353e+00   9.5994246e-02
   2.5992114e+00   9.5402375e-02
   2.6037875e+00   9.4255098e-02
   2.6083635e+00   9.3965328e-02
   2.6129396e+00   9.1558406e-02
   2.6175157e+00   9.1558406e-02
   2.6220918e+00   9.1290353e-02
   2.6266678e+00   9.0793940e-02
   2.6312439e+00   9.0793940e-02
   2.6358200e+00   9.0793940e-02
   2.6403961e+00   9.0377797e-02
   2.6449721e+00   8.9866354e-02
   2.6495482e+00   8.9179879e-02
   2.6541243e+00   8.8277523e-02
   2.6587004e+00   8.8277523e-02
   2.6632765e+00   8.7891536e-02
   2.6678525e+00   8.7652750e-02
   2.6724286e+00   8.6893537e-02
   2.6770047e+00   8.4917323e-02
   2.6815808e+00   8.4917323e-02
   2.6861568e+00   8.4917323e-02
   2.6907329e+00   8.4917323e-02
   2.6953090e+00   8.4917323e-02
   2.6998851e+00   8.4917323e-02
   2.7044611e+00   8.4917323e-02
   2.7090372e+00   8.4851080e-02
   2.7136133e+00   8.4851080e-02
   2.7181894e+00   8.4444578e-02
   2.7227654e+00   8.4437894e-02
   2.7273415e+00   8.3934696e-02
   2.7319176e+00   8.3724154e-02
   2.7364937e+00   8.3137412e-02
   2.7410698e+00   8.2217895e-02
   2.7456458e+00   8.2217895e-02
   2.7502219e+00   8.1977556e-02
   2.7547980e+00   8.1443055e-02
   2.7593741e+00   8.1443055e-02
   2.7639501e+00   8.1148457e-02
   2.7685262e+00   8.0691503e-02
   2.7731023e+00   8.0639377e-02
   2.7776784e+00   8.0386401e-02
   2.7822544e+00   8.0083342e-02
   2.7868305e+00   7.9587834e-02
   2.7914066e+00   7.9587834e-02
   2.7959827e+00   7.9500848e-02
   2.8005587e+00   7.8011279e-02
   2.8051348e+00   7.8011279e-02
   2.8097109e+00   7.8011279e-02
   2.8142870e+00   7.7853436e-02
   2.8188630e+00   7.7535488e-02
   2.8234391e+00   7.7354995e-02
   2.8280152e+00   7.6847166e-02
   2.8325913e+00   7.6682740e-02
   2.8371674e+00   7.6012565e-02
   2.8417434e+00   7.5620621e-02
   2.8463195e+00   7.5620621e-02
   2.8508956e+00   7.5620621e-02
   2.8554717e+00   7.5620621e-02
   2.8600477e+00   7.5402225e-02
   2.8646238e+00   7.5223893e-02
   2.8691999e+00   7.5191402e-02
   2.8737760e+00   7.5191402e-02
   2.8783520e+00   7.5191402e-02
   2.8829281e+00   7.5067600e-02
   2.8875042e+00   7.4913660e-02
   2.8920803e+00   7.4913660e-02
   2.8966563e+00   7.4704931e-02
   2.9012324e+00   7.4338773e-02
   2.9058085e+00   7.4130834e-02
   2.9103846e+00   7.4029199e-02
   2.9149607e+00   7.3701628e-02
   2.9195367e+00   7.3499472e-02
   2.9241128e+00   7.3349359e-02
   2.9286889e+00   7.3308603e-02
   2.9332650e+00   7.3226218e-02
   2.9378410e+00   7.3217999e-02
   2.9424171e+00   7.3108189e-02
   2.9469932e+00   7.3108189e-02
   2.9515693e+00   7.3010477e-02
   2.9561453e+00   7.2498994e-02
   2.9607214e+00   7.2347115e-02
   2.9652975e+00   7.2094153e-02
   2.9698736e+00   7.2049303e-02
   2.9744496e+00   7.2049303e-02
   2.9790257e+00   7.1982342e-02
   2.9836018e+00   7.1982342e-02
   2.9881779e+00   7.1916888e-02
   2.9927540e+00   7.1249285e-02
   2.9973300e+00   7.1249285e-02
   3.0019061e+00   7.1249285e-02
   3.0064822e+00   7.1249285e-02
   3.0110583e+00   7.1210634e-02
   3.0156343e+00   7.1166606e-02
   3.0202104e+00   7.1070213e-02
   3.0247865e+00   7.0994401e-02
   3.0293626e+00   7.0903123e-02
   3.0339386e+00   7.0620750e-02
   3.0385147e+00   7.0596535e-02
   3.0430908e+00   7.0576208e-02
   3.0476669e+00   7.0318786e-02
   3.0522429e+00   7.0318786e-02
   3.0568190e+00   7.0227546e-02
   3.0613951e+00   7.0201577e-02
   3.0659712e+00   7.0201577e-02
   3.0705473e+00   7.0201577e-02
   3.0751233e+00   7.0201577e-02
   3.0796994e+00   7.0201577e-02
   3.0842755e+00   7.0201577e-02
   3.0888516e+00   7.0133515e-02
   3.0934276e+00   7.0077542e-02
   3.0980037e+00   7.0077542e-02
   3.1025798e+00   7.0065658e-02
   3.1071559e+00   6.9975377e-02
   3.1117319e+00   6.9807194e-02
   3.1163080e+00   6.9807194e-02
   3.1208841e+00   6.9643545e-02
   3.1254602e+00   6.9643545e-02
   3.1300362e+00   6.9568768e-02
   3.1346123e+00   6.9568768e-02
   3.1391884e+00   6.9477984e-02
   3.1437645e+00   6.9477984e-02
   3.1483405e+00   6.9477984e-02
   3.1529166e+00   6.9477984e-02
   3.1574927e+00   6.9460813e-02
   3.1620688e+00   6.9418993e-02
   3.1666449e+00   6.9412947e-02
   3.1712209e+00   6.9394480e-02
   3.1757970e+00   6.9321468e-02
   3.1803731e+00   6.9287812e-02
   3.1849492e+00   6.9189599e-02
   3.1895252e+00   6.9142183e-02
   3.1941013e+00   6.8964613e-02
   3.1986774e+00   6.8964613e-02
   3.2032535e+00   6.8904972e-02
   3.2078295e+00   6.8875043e-02
   3.2124056e+00   6.8829509e-02
   3.2169817e+00   6.8813612e-02
   3.2215578e+00   6.8739223e-02
   3.2261338e+00   6.8737963e-02
   3.2307099e+00   6.8708472e-02
   3.2352860e+00   6.8562577e-02
   3.2398621e+00   6.8515565e-02
   3.2444382e+00   6.8512386e-02
   3.2490142e+00   6.8454840e-02
   3.2535903e+00   6.8428850e-02
   3.2581664e+00   6.8385802e-02
   3.2627425e+00   6.8330987e-02
   3.2673185e+00   6.8330987e-02
   3.2718946e+00   6.8319005e-02
   3.2764707e+00   6.8309037e-02
   3.2810468e+00   6.8309037e-02
   3.2856228e+00   6.8309037e-02
   3.2901989e+00   6.8305301e-02
   3.2947750e+00   6.8305301e-02
   3.2993511e+00   6.8305301e-02
   3.3039271e+00   6.8289473e-02
   3.3085032e+00   6.8244782e-02
   3.3130793e+00   6.8244782e-02
   3.3176554e+00   6.8203588e-02
   3.3222315e+00   6.8203588e-02
   3.3268075e+00   6.8199117e-02
   3.3313836e+00   6.8164685e-02
   3.3359597e+00   6.8152040e-02
   3.3405358e+00   6.8152040e-02
   3.3451118e+00   6.8152040e-02
   3.3496879e+00   6.8152040e-02
   3.3542640e+00   6.8152040e-02
   3.3588401e+00   6.8127362e-02
   3.3634161e+00   6.8052017e-02
   3.3679922e+00   6.8042063e-02
   3.3725683e+00   6.8042063e-02
   3.3771444e+00   6.8010380e-02
   3.3817204e+00   6.8005900e-02
   3.3862965e+00   6.7970950e-02
   3.3908726e+00   6.7936618e-02
   3.3954487e+00   6.7910598e-02
   3.4000247e+00   6.7910598e-02
   3.4046008e+00   6.7910598e-02
   3.4091769e+00   6.7893133e-02
   3.4137530e+00   6.7835032e-02
   3.4183291e+00   6.7800942e-02
   3.4229051e+00   6.7800942e-02
   3.4274812e+00   6.7799979e-02
   3.4320573e+00   6.7799979e-02
   3.4366334e+00   6.7791516e-02
   3.4412094e+00   6.7791516e-02
   3.4457855e+00   6.7783505e-02
   3.4503616e+00   6.7783505e-02
   3.4549377e+00   6.7767504e-02
   3.4595137e+00   6.7758719e-02
   3.4640898e+00   6.7721287e-02
   3.4686659e+00   6.7713950e-02
   3.4732420e+00   6.7702380e-02
   3.4778180e+00   6.7628433e-02
   3.4823941e+00   6.7594717e-02
   3.4869702e+00   6.7594717e-02
   3.4915463e+00   6.7576471e-02
   3.4961224e+00   6.7576471e-02
   3.5006984e+00   6.7576471e-02
   3.5052745e+00   6.7560198e-02
   3.5098506e+00   6.7552503e-02
   3.5144267e+00   6.7551385e-02
   3.5190027e+00   6.7550437e-02
   3.5235788e+00   6.7550227e-02
   3.5281549e+00   6.7524425e-02
   3.5327310e+00   6.7505556e-02
   3.5373070e+00   6.7474660e-02
   3.5418831e+00   6.7406367e-02
   3.5464592e+00   6.7389488e-02
   3.5510353e+00   6.7382313e-02
   3.5556113e+00   6.7382313e-02
   3.5601874e+00   6.7375379e-02
   3.5647635e+00   6.7375379e-02
   3.5693396e+00   6.7375379e-02
   3.5739157e+00   6.7375379e-02
   3.5784917e+00   6.7375379e-02
   3.5830678e+00   6.7375379e-02
   3.5876439e+00   6.7375379e-02
   3.5922200e+00   6.7375379e-02
   3.5967960e+00   6.7375379e-02
   3.6013721e+00   6.7350920e-02
   3.6059482e+00   6.7350920e-02
   3.6105243e+00   6.7349919e-02
   3.6151003e+00   6.7345817e-02
   3.6196764e+00   6.7345058e-02
   3.6242525e+00   6.7345058e-02
   3.6288286e+00   6.7344705e-02
   3.6334046e+00   6.7337522e-02
   3.6379807e+00   6.7331032e-02
   3.6425568e+00   6.7307785e-02
   3.6471329e+00   6.7307785e-02
   3.6517090e+00   6.7305943e-02
   3.6562850e+00   6.7300529e-02
   3.6608611e+00   6.7300529e-02
   3.6654372e+00   6.7299532e-02
   3.6700133e+00   6.7286363e-02
   3.6745893e+00   6.7259959e-02
   3.6791654e+00   6.7238828e-02
   3.6837415e+00   6.7238727e-02
   3.6883176e+00   6.7238727e-02
   3.6928936e+00   6.7230650e-02
   3.6974697e+00   6.7230650e-02
   3.7020458e+00   6.7230650e-02
   3.7066219e+00   6.7228427e-02
   3.7111979e+00   6.7214029e-02
   3.7157740e+00   6.7207361e-02
   3.7203501e+00   6.7202835e-02
   3.7249262e+00   6.7202835e-02
   3.7295022e+00   6.7196719e-02
   3.7340783e+00   6.7187220e-02
   3.7386544e+00   6.7182617e-02
   3.7432305e+00   6.7174238e-02
   3.7478066e+00   6.7159663e-02
   3.7523826e+00   6.7159663e-02
   3.7569587e+00   6.7159663e-02
   3.7615348e+00   6.7159663e-02
   3.7661109e+00   6.7159663e-02
   3.7706869e+00   6.7159663e-02
   3.7752630e+00   6.7159663e-02
   3.7798391e+00   6.7154986e-02
   3.7844152e+00   6.7153079e-02
   3.7889912e+00   6.7152821e-02
   3.7935673e+00   6.7152821e-02
   3.7981434e+00   6.7152821e-02
   3.8027195e+00   6.7152821e-02
   3.8072955e+00   6.7147892e-02
   3.8118716e+00   6.7147587e-02
   3.8164477e+00   6.7140732e-02
   3.8210238e+00   6.7138182e-02
   3.8255999e+00   6.7138182e-02
   3.8301759e+00   6.7138182e-02
   3.8347520e+00   6.7132020e-02
   3.8393281e+00   6.7132020e-02
   3.8439042e+00   6.7132020e-02
   3.8484802e+00   6.7132020e-02
   3.8530563e+00   6.7132020e-02
   3.8576324e+00   6.7129502e-02
   3.8622085e+00   6.7129502e-02
   3.8667845e+00   6.7125920e-02
   3.8713606e+00   6.7122797e-02
   3.8759367e+00   6.7122797e-02
   3.8805128e+00   6.7122797e-02
   3.8850888e+00   6.7122797e-02
   3.8896649e+00   6.7121214e-02
   3.8942410e+00   6.7121214e-02
   3.8988171e+00   6.7121214e-02
   3.9033932e+00   6.7120898e-02
   3.9079692e+00   6.7118920e-02
   3.9125453e+00   6.7115097e-02
   3.9171214e+00   6.7115097e-02
   3.9216975e+00   6.7115097e-02
   3.9262735e+00   6.7115097e-02
   3.9308496e+00   6.7115097e-02
   3.9354257e+00   6.7115097e-02
   3.9400018e+00   6.7112717e-02
   3.9445778e+00   6.7110971e-02
   3.9491539e+00   6.7107417e-02
   3.9537300e+00   6.7104714e-02
   3.9583061e+00   6.7103028e-02
   3.9628821e+00   6.7101681e-02
   3.9674582e+00   6.7101681e-02
   3.9720343e+00   6.7100780e-02
   3.9766104e+00   6.7100780e-02
   3.9811864e+00   6.7100780e-02
   3.9857625e+00   6.7100780e-02
   3.9903386e+00   6.7100780e-02
   3.9949147e+00   6.7098245e-02
   3.9994908e+00   6.7098152e-02
   4.0040668e+00   6.7098152e-02
   4.0086429e+00   6.7095613e-02
   4.0132190e+00   6.7095613e-02
   4.0177951e+00   6.7095502e-02
   4.0223711e+00   6.7091442e-02
   4.0269472e+00   6.7090003e-02
   4.0315233e+00   6.7089319e-02
   4.0360994e+00   6.7089319e-02
   4.0406754e+00   6.7089319e-02
   4.0452515e+00   6.7088417e-02
   4.0498276e+00   6.7086903e-02
   4.0544037e+00   6.7086903e-02
   4.0589797e+00   6.7086496e-02
   4.0635558e+00   6.7086496e-02
   4.0681319e+00   6.7084965e-02
   4.0727080e+00   6.7084873e-02
   4.0772841e+00   6.7084873e-02
   4.0818601e+00   6.7084873e-02
   4.0864362e+00   6.7084873e-02
   4.0910123e+00   6.7084873e-02
   4.0955884e+00   6.7084502e-02
   4.1001644e+00   6.7082084e-02
   4.1047405e+00   6.7081018e-02
   4.1093166e+00   6.7080074e-02
   4.1138927e+00   6.7080048e-02
   4.1184687e+00   6.7078519e-02
   4.1230448e+00   6.7078519e-02
   4.1276209e+00   6.7078519e-02
   4.1321970e+00   6.7078519e-02
   4.1367730e+00   6.7078519e-02
   4.1413491e+00   6.7078519e-02
   4.1459252e+00   6.7078123e-02
   4.1505013e+00   6.7077283e-02
   4.1550774e+00   6.7076856e-02
   4.1596534e+00   6.7076856e-02
   4.1642295e+00   6.7074564e-02
   4.1688056e+00   6.7074437e-02
   4.1733817e+00   6.7074437e-02
   4.1779577e+00   6.7074437e-02
   4.1825338e+00   6.7073694e-02
   4.1871099e+00   6.7073404e-02
   4.1916860e+00   6.7073404e-02
   4.1962620e+00   6.7073404e-02
   4.2008381e+00   6.7073404e-02
   4.2054142e+00   6.7073404e-02
   4.2099903e+00   6.7073404e-02
   4.2145663e+00   6.7073404e-02
   4.2191424e+00   6.7072667e-02
   4.2237185e+00   6.7071723e-02
   4.2282946e+00   6.7070343e-02
   4.2328707e+00   6.7068590e-02
   4.2374467e+00   6.7067850e-02
   4.2420228e+00   6.7066977e-02
   4.2465989e+00   6.7066977e-02
   4.2511750e+00   6.7065779e-02
   4.2557510e+00   6.7064794e-02
   4.2603271e+00   6.7063731e-02
   4.2649032e+00   6.7063731e-02
   4.2694793e+00   6.7063584e-02
   4.2740553e+00   6.7063230e-02
   4.2786314e+00   6.7063230e-02
   4.2832075e+00   6.7063197e-02
   4.2877836e+00   6.7062358e-02
   4.2923596e+00   6.7061777e-02
   4.2969357e+00   6.7061777e-02
   4.3015118e+00   6.7061544e-02
   4.3060879e+00   6.7060938e-02
   4.3106639e+00   6.7059976e-02
   4.3152400e+00   6.7059976e-02
   4.3198161e+00   6.7059921e-02
   4.3243922e+00   6.7059107e-02
   4.3289683e+00   6.7059004e-02
   4.3335443e+00   6.7058791e-02
   4.3381204e+00   6.7058102e-02
   4.3426965e+00   6.7058102e-02
   4.3472726e+00   6.7058102e-02
   4.3518486e+00   6.7058102e-02
   4.3564247e+00   6.7057980e-02
   4.3610008e+00   6.7057980e-02
   4.3655769e+00   6.7057600e-02
   4.3701529e+00   6.7057600e-02
   4.3747290e+00   6.7057600e-02
   4.3793051e+00   6.7057548e-02
   4.3838812e+00   6.7057286e-02
   4.3884572e+00   6.7057286e-02
   4.3930333e+00   6.7057242e-02
   4.3976094e+00   6.7057235e-02
   4.4021855e+00   6.7056426e-02
   4.4067616e+00   6.7056008e-02
   4.4113376e+00   6.7056008e-02
   4.4159137e+00   6.7056008e-02
   4.4204898e+00   6.7055921e-02
   4.4250659e+00   6.7055701e-02
   4.4296419e+00   6.7055624e-02
   4.4342180e+00   6.7055471e-02
   4.4387941e+00   6.7054795e-02
   4.4433702e+00   6.7054795e-02
   4.4479462e+00   6.7054795e-02
   4.4525223e+00   6.7054795e-02
   4.4570984e+00   6.7054671e-02
   4.4616745e+00   6.7054582e-02
   4.4662505e+00   6.7054219e-02
   4.4708266e+00   6.7054219e-02
   4.4754027e+00   6.7054129e-02
   4.4799788e+00   6.7054121e-02
   4.4845549e+00   6.7054088e-02
   4.4891309e+00   6.7054022e-02
   4.4937070e+00   6.7053965e-02
   4.4982831e+00   6.7053786e-02
   4.5028592e+00   6.7053467e-02
   4.5074352e+00   6.7053467e-02
   4.5120113e+00   6.7053150e-02
   4.5165874e+00   6.7052944e-02
   4.5211635e+00   6.7052944e-02
   4.5257395e+00   6.7052930e-02
   4.5303156e+00   6.7052930e-02
   4.5348917e+00   6.7052650e-02
   4.5394678e+00   6.7052508e-02
   4.5440438e+00   6.7052508e-02
   4.5486199e+00   6.7052487e-02
   4.5531960e+00   6.7052454e-02
   4.5577721e+00   6.7052130e-02
   4.5623481e+00   6.7051873e-02
   4.5669242e+00   6.7051708e-02
   4.5715003e+00   6.7051611e-02
   4.5760764e+00   6.7051533e-02
   4.5806525e+00   6.7051145e-02
   4.5852285e+00   6.7051090e-02
   4.5898046e+00   6.7050942e-02
   4.5943807e+00   6.7050777e-02
   4.5989568e+00   6.7050777e-02
   4.6035328e+00   6.7050777e-02
   4.6081089e+00   6.7050775e-02
   4.6126850e+00   6.7050593e-02
   4.6172611e+00   6.7050593e-02
   4.6218371e+00   6.7050593e-02
   4.6264132e+00   6.7050593e-02
   4.6309893e+00   6.7050499e-02
   4.6355654e+00   6.7050486e-02
   4.6401414e+00   6.7050474e-02
   4.6447175e+00   6.7050403e-02
   4.6492936e+00   6.7049866e-02
   4.6538697e+00   6.7049838e-02
   4.6584458e+00   6.7049677e-02
   4.6630218e+00   6.7049657e-02
   4.6675979e+00   6.7049657e-02
   4.6721740e+00   6.7049541e-02
   4.6767501e+00   6.7049541e-02
   4.6813261e+00   6.7049541e-02
   4.6859022e+00   6.7049459e-02
   4.6904783e+00   6.7049459e-02
   4.6950544e+00   6.7049459e-02
   4.6996304e+00   6.7049459e-02
   4.7042065e+00   6.7049459e-02
   4.7087826e+00   6.7049437e-02
   4.7133587e+00   6.7049437e-02
   4.7179347e+00   6.7049290e-02
   4.7225108e+00   6.7049257e-02
   4.7270869e+00   6.7049234e-02
   4.7316630e+00   6.7049218e-02
   4.7362391e+00   6.7049074e-02
   4.7408151e+00   6.7049074e-02
   4.7453912e+00   6.7048975e-02
   4.7499673e+00   6.7048975e-02
   4.7545434e+00   6.7048918e-02
   4.7591194e+00   6.7048918e-02
   4.7636955e+00   6.7048861e-02
   4.7682716e+00   6.7048823e-02
   4.7728477e+00   6.7048768e-02
   4.7774237e+00   6.7048702e-02
   4.7819998e+00   6.7048694e-02
   4.7865759e+00   6.7048694e-02
   4.7911520e+00   6.7048694e-02
   4.7957280e+00   6.7048628e-02
   4.8003041e+00   6.7048620e-02
   4.8048802e+00   6.7048546e-02
   4.8094563e+00   6.7048537e-02
   4.8140324e+00   6.7048537e-02
   4.8186084e+00   6.7048523e-02
   4.8231845e+00   6.7048523e-02
   4.8277606e+00   6.7048514e-02
   4.8323367e+00   6.7048503e-02
   4.8369127e+00   6.7048464e-02
   4.8414888e+00   6.7048329e-02
   4.8460649e+00   6.7048281e-02
   4.8506410e+00   6.7048203e-02
   4.8552170e+00   6.7048203e-02
   4.8597931e+00   6.7048203e-02
   4.8643692e+00   6.7048203e-02
   4.8689453e+00   6.7048203e-02
   4.8735213e+00   6.7048203e-02
   4.8780974e+00   6.7048167e-02
   4.8826735e+00   6.7048167e-02
   4.8872496e+00   6.7048155e-02
   4.8918256e+00   6.7048094e-02
   4.8964017e+00   6.7048094e-02
   4.9009778e+00   6.7048094e-02
   4.9055539e+00   6.7048065e-02
   4.9101300e+00   6.7048065e-02
   4.9147060e+00   6.7048059e-02
   4.9192821e+00   6.7048059e-02
   4.9238582e+00   6.7048033e-02
   4.9284343e+00   6.7048033e-02
   4.9330103e+00   6.7048033e-02
   4.9375864e+00   6.7048033e-02
   4.9421625e+00   6.7048033e-02
   4.9467386e+00   6.7047927e-02
   4.9513146e+00   6.7047927e-02
   4.9558907e+00   6.7047927e-02
   4.9604668e+00   6.7047927e-02
   4.9650429e+00   6.7047891e-02
   4.9696189e+00   6.7047864e-02
   4.9741950e+00   6.7047832e-02
   4.9787711e+00   6.7047817e-02
   4.9833472e+00   6.7047718e-02
   4.9879233e+00   6.7047718e-02
   4.9924993e+00   6.7047718e-02
   4.9970754e+00   6.7047702e-02
   5.0016515e+00   6.7047698e-02
   5.0062276e+00   6.7047672e-02
   5.0108036e+00   6.7047666e-02
   5.0153797e+00   6.7047665e-02
   5.0199558e+00   6.7047660e-02
   5.0245319e+00   6.7047611e-02
   5.0291079e+00   6.7047578e-02
   5.0336840e+00   6.7047577e-02
   5.0382601e+00   6.7047517e-02
   5.0428362e+00   6.7047469e-02
   5.0474122e+00   6.7047418e-02
   5.0519883e+00   6.7047418e-02
   5.0565644e+00   6.7047388e-02
   5.0611405e+00   6.7047370e-02
   5.0657166e+00   6.7047351e-02
   5.0702926e+00   6.7047351e-02
   5.0748687e+00   6.7047338e-02
   5.0794448e+00   6.7047325e-02
   5.0840209e+00   6.7047306e-02
   5.0885969e+00   6.7047276e-02
   5.0931730e+00   6.7047276e-02
   5.0977491e+00   6.7047275e-02
   5.1023252e+00   6.7047272e-02
   5.1069012e+00   6.7047272e-02
   5.1114773e+00   6.7047248e-02
   5.1160534e+00   6.7047248e-02
   5.1206295e+00   6.7047219e-02
   5.1252055e+00   6.7047219e-02
   5.1297816e+00   6.7047212e-02
   5.1343577e+00   6.7047212e-02
   5.1389338e+00   6.7047168e-02
   5.1435098e+00   6.7047166e-02
   5.1480859e+00   6.7047153e-02
   5.1526620e+00   6.7047147e-02
   5.1572381e+00   6.7047119e-02
   5.1618142e+00   6.7047098e-02
   5.1663902e+00   6.7047096e-02
   5.1709663e+00   6.7047068e-02
   5.1755424e+00   6.7047068e-02
   5.1801185e+00   6.7047068e-02
   5.1846945e+00   6.7047068e-02
   5.1892706e+00   6.7047068e-02
   5.1938467e+00   6.7047068e-02
   5.1984228e+00   6.7047065e-02
   5.2029988e+00   6.7047065e-02
   5.2075749e+00   6.7047065e-02
   5.2121510e+00   6.7047065e-02
   5.2167271e+00   6.7047065e-02
   5.2213031e+00   6.7047064e-02
   5.2258792e+00   6.7047064e-02
   5.2304553e+00   6.7047056e-02
   5.2350314e+00   6.7047050e-02
   5.2396075e+00   6.7047050e-02
   5.2441835e+00   6.7047050e-02
   5.2487596e+00   6.7047044e-02
   5.2533357e+00   6.7047044e-02
   5.2579118e+00   6.7047035e-02
   5.2624878e+00   6.7047029e-02
   5.2670639e+00   6.7047019e-02
   5.2716400e+00   6.7047013e-02
   5.2762161e+00   6.7047010e-02
   5.2807921e+00   6.7047004e-02
   5.2853682e+00   6.7046998e-02
   5.2899443e+00   6.7046998e-02
   5.2945204e+00   6.7046983e-02
   5.2990964e+00   6.7046977e-02
   5.3036725e+00   6.7046976e-02
   5.3082486e+00   6.7046971e-02
   5.3128247e+00   6.7046960e-02
   5.3174008e+00   6.7046960e-02
   5.3219768e+00   6.7046956e-02
   5.3265529e+00   6.7046955e-02
   5.3311290e+00   6.7046951e-02
   5.3357051e+00   6.7046944e-02
   5.3402811e+00   6.7046944e-02
   5.3448572e+00   6.7046944e-02
   5.3494333e+00   6.7046941e-02
   5.3540094e+00   6.7046941e-02
   5.3585854e+00   6.7046941e-02
   5.3631615e+00   6.7046931e-02
   5.3677376e+00   6.7046928e-02
   5.3723137e+00   6.7046924e-02
   5.3768897e+00   6.7046904e-02
   5.3814658e+00   6.7046899e-02
   5.3860419e+00   6.7046893e-02
   5.3906180e+00   6.7046892e-02
   5.3951941e+00   6.7046890e-02
   5.3997701e+00   6.7046885e-02
   5.4043462e+00   6.7046885e-02
   5.4089223e+00   6.7046883e-02
   5.4134984e+00   6.7046883e-02
   5.4180744e+00   6.7046883e-02
   5.4226505e+00   6.7046883e-02
   5.4272266e+00   6.7046883e-02
   5.4318027e+00   6.7046883e-02
   5.4363787e+00   6.7046878e-02
   5.4409548e+00   6.7046878e-02
   5.4455309e+00   6.7046878e-02
   5.4501070e+00   6.7046878e-02
   5.4546830e+00   6.7046870e-02
   5.4592591e+00   6.7046870e-02
   5.4638352e+00   6.7046866e-02
   5.4684113e+00   6.7046865e-02
   5.4729873e+00   6.7046865e-02
   5.4775634e+00   6.7046865e-02
   5.4821395e+00   6.7046862e-02
   5.4867156e+00   6.7046862e-02
   5.4912917e+00   6.7046862e-02
   5.4958677e+00   6.7046862e-02
   5.5004438e+00   6.7046862e-02
   5.5050199e+00   6.7046860e-02
   5.5095960e+00   6.7046853e-02
   5.5141720e+00   6.7046850e-02
   5.5187481e+00   6.7046848e-02
   5.5233242e+00   6.7046848e-02
   5.5279003e+00   6.7046846e-02
   5.5324763e+00   6.7046846e-02
   5.5370524e+00   6.7046844e-02
   5.5416285e+00   6.7046840e-02
   5.5462046e+00   6.7046840e-02
   5.5507806e+00   6.7046839e-02
   5.5553567e+00   6.7046838e-02
   5.5599328e+00   6.7046837e-02
   5.5645089e+00   6.7046834e-02
   5.5690850e+00   6.7046832e-02
   5.5736610e+00   6.7046831e-02
   5.5782371e+00   6.7046831e-02
   5.5828132e+00   6.7046830e-02
   5.5873893e+00   6.7046827e-02
   5.5919653e+00   6.7046825e-02
   5.5965414e+00   6.7046822e-02
   5.6011175e+00   6.7046820e-02
   5.6056936e+00   6.7046820e-02
   5.6102696e+00   6.7046818e-02
   5.6148457e+00   6.7046817e-02
   5.6194218e+00   6.7046815e-02
   5.6239979e+00   6.7046815e-02
   5.6285739e+00   6.7046815e-02
   5.6331500e+00   6.7046815e-02
   5.6377261e+00   6.7046814e-02
   5.6423022e+00   6.7046810e-02
   5.6468783e+00   6.7046810e-02
   5.6514543e+00   6.7046810e-02
   5.6560304e+00   6.7046810e-02
   5.6606065e+00   6.7046810e-02
   5.6651826e+00   6.7046810e-02
   5.6697586e+00   6.7046810e-02
   5.6743347e+00   6.7046809e-02
   5.6789108e+00   6.7046809e-02
   5.6834869e+00   6.7046808e-02
   5.6880629e+00   6.7046806e-02
   5.6926390e+00   6.7046805e-02
   5.6972151e+00   6.7046803e-02
   5.7017912e+00   6.7046801e-02
   5.7063672e+00   6.7046801e-02
   5.7109433e+00   6.7046799e-02
   5.7155194e+00   6.7046799e-02
   5.7200955e+00   6.7046799e-02
   5.7246715e+00   6.7046798e-02
   5.7292476e+00   6.7046797e-02
   5.7338237e+00   6.7046797e-02
   5.7383998e+00   6.7046796e-02
   5.7429759e+00   6.7046795e-02
   5.7475519e+00   6.7046792e-02
   5.7521280e+00   6.7046792e-02
   5.7567041e+00   6.7046792e-02
   5.7612802e+00   6.7046792e-02
   5.7658562e+00   6.7046792e-02
   5.7704323e+00   6.7046792e-02
   5.7750084e+00   6.7046792e-02
   5.7795845e+00   6.7046791e-02
   5.7841605e+00   6.7046791e-02
   5.7887366e+00   6.7046791e-02
   5.7933127e+00   6.7046790e-02
   5.7978888e+00   6.7046790e-02
   5.8024648e+00   6.7046789e-02
   5.8070409e+00   6.7046789e-02
   5.8116170e+00   6.7046789e-02
   5.8161931e+00   6.7046789e-02
   5.8207692e+00   6.7046788e-02
   5.8253452e+00   6.7046787e-02
   5.8299213e+00   6.7046786e-02
   5.8344974e+00   6.7046785e-02
   5.8390735e+00   6.7046785e-02
   5.8436495e+00   6.7046785e-02
   5.8482256e+00   6.7046783e-02
   5.8528017e+00   6.7046782e-02
   5.8573778e+00   6.7046781e-02
   5.8619538e+00   6.7046781e-02
   5.8665299e+00   6.7046781e-02
   5.8711060e+00   6.7046780e-02
   5.8756821e+00   6.7046779e-02
   5.8802581e+00   6.7046779e-02
   5.8848342e+00   6.7046778e-02
   5.8894103e+00   6.7046778e-02
   5.8939864e+00   6.7046778e-02
   5.8985625e+00   6.7046778e-02
   5.9031385e+00   6.7046777e-02
   5.9077146e+00   6.7046777e-02
   5.9122907e+00   6.7046777e-02
   5.9168668e+00   6.7046777e-02
   5.9214428e+00   6.7046777e-02
   5.9260189e+00   6.7046776e-02
   5.9305950e+00   6.7046776e-02
   5.9351711e+00   6.7046776e-02
   5.9397471e+00   6.7046776e-02
   5.9443232e+00   6.7046775e-02
   5.9488993e+00   6.7046775e-02
   5.9534754e+00   6.7046775e-02
   5.9580514e+00   6.7046775e-02
   5.9626275e+00   6.7046775e-02
   5.9672036e+00   6.7046775e-02
   5.9717797e+00   6.7046774e-02
   5.9763558e+00   6.7046774e-02
   5.9809318e+00   6.7046774e-02
   5.9855079e+00   6.7046773e-02
   5.9900840e+00   6.7046773e-02
   5.9946601e+00   6.7046773e-02
   5.9992361e+00   6.7046773e-02
   6.0038122e+00   6.7046773e-02
   6.0083883e+00   6.7046773e-02
   6.0129644e+00   6.7046773e-02
   6.0175404e+00   6.7046773e-02
   6.0221165e+00   6.7046773e-02
   6.0266926e+00   6.7046773e-02
   6.0312687e+00   6.7046772e-02
   6.0358447e+00   6.7046772e-02
   6.0404208e+00   6.7046772e-02
   6.0449969e+00   6.7046772e-02
   6.0495730e+00   6.7046771e-02
   6.0541490e+00   6.7046771e-02
   6.0587251e+00   6.7046771e-02
   6.0633012e+00   6.7046771e-02
   6.0678773e+00   6.7046771e-02
   6.0724534e+00   6.7046771e-02
   6.0770294e+00   6.7046771e-02
   6.0816055e+00   6.7046771e-02
   6.0861816e+00   6.7046770e-02
   6.0907577e+00   6.7046770e-02
   6.0953337e+00   6.7046770e-02
   6.0999098e+00   6.7046770e-02
   6.1044859e+00   6.7046770e-02
   6.1090620e+00   6.7046770e-02
   6.1136380e+00   6.7046770e-02
   6.1182141e+00   6.7046769e-02
   6.1227902e+00   6.7046769e-02
   6.1273663e+00   6.7046769e-02
   6.1319423e+00   6.7046769e-02
   6.1365184e+00   6.7046769e-02
   6.1410945e+00   6.7046769e-02
   6.1456706e+00   6.7046769e-02
   6.1502467e+00   6.7046769e-02
   6.1548227e+00   6.7046769e-02
   6.1593988e+00   6.7046769e-02
   6.1639749e+00   6.7046769e-02
   6.1685510e+00   6.7046768e-02
   6.1731270e+00   6.7046768e-02
   6.1777031e+00   6.7046768e-02
   6.1822792e+00   6.7046768e-02
   6.1868553e+00   6.7046768e-02
   6.1914313e+00   6.7046768e-02
   6.1960074e+00   6.7046768e-02
   6.2005835e+00   6.7046768e-02
   6.2051596e+00   6.7046768e-02
   6.2097356e+00   6.7046768e-02
   6.2143117e+00   6.7046768e-02
   6.2188878e+00   6.7046767e-02
   6.2234639e+00   6.7046767e-02
   6.2280400e+00   6.7046767e-02
   6.2326160e+00   6.7046767e-02
   6.2371921e+00   6.7046767e-02
   6.2417682e+00   6.7046767e-02
   6.2463443e+00   6.7046767e-02
   6.2509203e+00   6.7046767e-02
   6.2554964e+00   6.7046766e-02
   6.2600725e+00   6.7046766e-02
   6.2646486e+00   6.7046766e-02
   6.2692246e+00   6.7046766e-02
   6.2738007e+00   6.7046766e-02
   6.2783768e+00   6.7046766e-02
   6.2829529e+00   6.7046766e-02
   6.2875289e+00   6.7046766e-02
   6.2921050e+00   6.7046766e-02
   6.2966811e+00   6.7046766e-02
   6.3012572e+00   6.7046766e-02
   6.3058332e+00   6.7046766e-02
   6.3104093e+00   6.7046766e-02
   6.3149854e+00   6.7046765e-02
   6.3195615e+00   6.7046765e-02
   6.3241376e+00   6.7046765e-02
   6.3287136e+00   6.7046765e-02
   6.3332897e+00   6.7046765e-02
   6.3378658e+00   6.7046765e-02
   6.3424419e+00   6.7046765e-02
   6.3470179e+00   6.7046765e-02
   6.3515940e+00   6.7046765e-02
   6.3561701e+00   6.7046765e-02
   6.3607462e+00   6.7046765e-02
   6.3653222e+00   6.7046765e-02
   6.3698983e+00   6.7046765e-02
   6.3744744e+00   6.7046765e-02
   6.3790505e+00   6.7046765e-02
   6.3836265e+00   6.7046765e-02
   6.3882026e+00   6.7046765e-02
   6.3927787e+00   6.7046765e-02
   6.3973548e+00   6.7046765e-02
   6.4019309e+00   6.7046765e-02
   6.4065069e+00   6.7046765e-02
   6.4110830e+00   6.7046765e-02
   6.4156591e+00   6.7046765e-02
   6.4202352e+00   6.7046765e-02
   6.4248112e+00   6.7046765e-02
   6.4293873e+00   6.7046765e-02
   6.4339634e+00   6.7046765e-02
   6.4385395e+00   6.7046765e-02
   6.4431155e+00   6.7046764e-02
   6.4476916e+00   6.7046764e-02
   6.4522677e+00   6.7046764e-02
   6.4568438e+00   6.7046764e-02
   6.4614198e+00   6.7046764e-02
   6.4659959e+00   6.7046764e-02
   6.4705720e+00   6.7046764e-02
   6.4751481e+00   6.7046764e-02
   6.4797242e+00   6.7046764e-02
   6.4843002e+00   6.7046764e-02
   6.4888763e+00   6.7046764e-02
   6.4934524e+00   6.7046764e-02
   6.4980285e+00   6.7046764e-02
   6.5026045e+00   6.7046764e-02
   6.5071806e+00   6.7046764e-02
   6.5117567e+00   6.7046764e-02
   6.5163328e+00   6.7046764e-02
   6.5209088e+00   6.7046764e-02
   6.5254849e+00   6.7046764e-02
   6.5300610e+00   6.7046764e-02
   6.5346371e+00   6.7046764e-02
   6.5392131e+00   6.7046764e-02
   6.5437892e+00   6.7046764e-02
   6.5483653e+00   6.7046764e-02
   6.5529414e+00   6.7046764e-02
   6.5575175e+00   6.7046764e-02
   6.5620935e+00   6.7046764e-02
   6.5666696e+00   6.7046764e-02
   6.5712457e+00   6.7046764e-02
   6.5758218e+00   6.7046764e-02
   6.5803978e+00   6.7046764e-02
   6.5849739e+00   6.7046764e-02
   6.5895500e+00   6.7046764e-02
   6.5941261e+00   6.7046764e-02
   6.5987021e+00   6.7046764e-02
   6.6032782e+00   6.7046764e-02
   6.6078543e+00   6.7046764e-02
   6.6124304e+00   6.7046764e-02
   6.6170064e+00   6.7046764e-02
   6.6215825e+00   6.7046764e-02
   6.6261586e+00   6.7046764e-02
   6.6307347e+00   6.7046764e-02
   6.6353107e+00   6.7046764e-02
   6.6398868e+00   6.7046764e-02
   6.6444629e+00   6.7046764e-02
   6.6490390e+00   6.7046764e-02
   6.6536151e+00   6.7046764e-02
   6.6581911e+00   6.7046764e-02
   6.6627672e+00   6.7046763e-02
   6.6673433e+00   6.7046763e-02
   6.6719194e+00   6.7046763e-02
   6.6764954e+00   6.7046763e-02
   6.6810715e+00   6.7046763e-02
   6.6856476e+00   6.7046763e-02
   6.6902237e+00   6.7046763e-02
   6.6947997e+00   6.7046763e-02
   6.6993758e+00   6.7046763e-02
   6.7039519e+00   6.7046763e-02
   6.7085280e+00   6.7046763e-02
   6.7131040e+00   6.7046763e-02
   6.7176801e+00   6.7046763e-02
   6.7222562e+00   6.7046763e-02
   6.7268323e+00   6.7046763e-02
   6.7314084e+00   6.7046763e-02
   6.7359844e+00   6.7046763e-02
   6.7405605e+00   6.7046763e-02
   6.7451366e+00   6.7046763e-02
   6.7497127e+00   6.7046763e-02
   6.7542887e+00   6.7046763e-02
   6.7588648e+00   6.7046763e-02
   6.7634409e+00   6.7046763e-02
   6.7680170e+00   6.7046763e-02
   6.7725930e+00   6.7046763e-02
   6.7771691e+00   6.7046763e-02
   6.7817452e+00   6.7046763e-02
   6.7863213e+00   6.7046763e-02
   6.7908973e+00   6.7046763e-02
   6.7954734e+00   6.7046763e-02
   6.8000495e+00   6.7046763e-02
   6.8046256e+00   6.7046763e-02
   6.8092017e+00   6.7046763e-02
   6.8137777e+00   6.7046763e-02
   6.8183538e+00   6.7046763e-02
   6.8229299e+00   6.7046763e-02
   6.8275060e+00   6.7046763e-02
   6.8320820e+00   6.7046763e-02
   6.8366581e+00   6.7046763e-02
   6.8412342e+00   6.7046763e-02
   6.8458103e+00   6.7046763e-02
   6.8503863e+00   6.7046763e-02
   6.8549624e+00   6.7046763e-02
   6.8595385e+00   6.7046763e-02
   6.8641146e+00   6.7046763e-02
   6.8686906e+00   6.7046763e-02
   6.8732667e+00   6.7046763e-02
   6.8778428e+00   6.7046763e-02
   6.8824189e+00   6.7046763e-02
   6.8869949e+00   6.7046763e-02
   6.8915710e+00   6.7046763e-02
   6.8961471e+00   6.7046763e-02
   6.9007232e+00   6.7046763e-02
   6.9052993e+00   6.7046763e-02
   6.9098753e+00   6.7046763e-02
   6.9144514e+00   6.7046763e-02
   6.9190275e+00   6.7046763e-02
   6.9236036e+00   6.7046763e-02
   6.9281796e+00   6.7046763e-02
   6.9327557e+00   6.7046763e-02
   6.9373318e+00   6.7046763e-02
   6.9419079e+00   6.7046763e-02
   6.9464839e+00   6.7046763e-02
   6.9510600e+00   6.7046763e-02
   6.9556361e+00   6.7046763e-02
   6.9602122e+00   6.7046763e-02
   6.9647882e+00   6.7046763e-02
   6.9693643e+00   6.7046763e-02
   6.9739404e+00   6.7046763e-02
   6.9785165e+00   6.7046763e-02
   6.9830926e+00   6.7046763e-02
   6.9876686e+00   6.7046763e-02
   6.9922447e+00   6.7046763e-02
   6.9968208e+00   6.7046763e-02
   7.0013969e+00   6.7046763e-02
   7.0059729e+00   6.7046763e-02
   7.0105490e+00   6.7046763e-02
   7.0151251e+00   6.7046763e-02
   7.0197012e+00   6.7046763e-02
   7.0242772e+00   6.7046763e-02
   7.0288533e+00   6.7046763e-02
   7.0334294e+00   6.7046763e-02
   7.0380055e+00   6.7046763e-02
   7.0425815e+00   6.7046763e-02
   7.0471576e+00   6.7046763e-02
   7.0517337e+00   6.7046763e-02
   7.0563098e+00   6.7046763e-02
   7.0608859e+00   6.7046763e-02
   7.0654619e+00   6.7046763e-02
   7.0700380e+00   6.7046763e-02
   7.0746141e+00   6.7046763e-02
   7.0791902e+00   6.7046763e-02
   7.0837662e+00   6.7046763e-02
   7.0883423e+00   6.7046763e-02
   7.0929184e+00   6.7046763e-02
   7.0974945e+00   6.7046763e-02
   7.1020705e+00   6.7046763e-02
   7.1066466e+00   6.7046763e-02
   7.1112227e+00   6.7046763e-02
   7.1157988e+00   6.7046763e-02
   7.1203748e+00   6.7046763e-02
   7.1249509e+00   6.7046763e-02
   7.1295270e+00   6.7046763e-02
   7.1341031e+00   6.7046763e-02
   7.1386792e+00   6.7046763e-02
   7.1432552e+00   6.7046763e-02
   7.1478313e+00   6.7046763e-02
   7.1524074e+00   6.7046763e-02
   7.1569835e+00   6.7046763e-02
   7.1615595e+00   6.7046763e-02
   7.1661356e+00   6.7046763e-02
   7.1707117e+00   6.7046763e-02
   7.1752878e+00   6.7046763e-02
   7.1798638e+00   6.7046763e-02
   7.1844399e+00   6.7046763e-02
   7.1890160e+00   6.7046763e-02
   7.1935921e+00   6.7046763e-02
   7.1981681e+00   6.7046763e-02
   7.2027442e+00   6.7046763e-02
   7.2073203e+00   6.7046763e-02
   7.2118964e+00   6.7046763e-02
   7.2164724e+00   6.7046763e-02
   7.2210485e+00   6.7046763e-02
   7.2256246e+00   6.7046763e-02
   7.2302007e+00   6.7046763e-02
   7.2347768e+00   6.7046763e-02
   7.2393528e+00   6.7046763e-02
   7.2439289e+00   6.7046763e-02
   7.2485050e+00   6.7046763e-02
   7.2530811e+00   6.7046763e-02
   7.2576571e+00   6.7046763e-02
   7.2622332e+00   6.7046763e-02
   7.2668093e+00   6.7046763e-02
   7.2713854e+00   6.7046763e-02
   7.2759614e+00   6.7046763e-02
   7.2805375e+00   6.7046763e-02
   7.2851136e+00   6.7046763e-02
   7.2896897e+00   6.7046763e-02
   7.2942657e+00   6.7046763e-02
   7.2988418e+00   6.7046763e-02
   7.3034179e+00   6.7046763e-02
   7.3079940e+00   6.7046763e-02
   7.3125701e+00   6.7046763e-02
   7.3171461e+00   6.7046763e-02
   7.3217222e+00   6.7046763e-02
   7.3262983e+00   6.7046763e-02
   7.3308744e+00   6.7046763e-02
   7.3354504e+00   6.7046763e-02
   7.3400265e+00   6.7046763e-02
   7.3446026e+00   6.7046763e-02
   7.3491787e+00   6.7046763e-02
   7.3537547e+00   6.7046763e-02
   7.3583308e+00   6.7046763e-02
   7.3629069e+00   6.7046763e-02
   7.3674830e+00   6.7046763e-02
   7.3720590e+00   6.7046763e-02
   7.3766351e+00   6.7046763e-02
   7.3812112e+00   6.7046763e-02
   7.3857873e+00   6.7046763e-02
   7.3903634e+00   6.7046763e-02
   7.3949394e+00   6.7046763e-02
   7.3995155e+00   6.7046763e-02
   7.4040916e+00   6.7046763e-02
   7.4086677e+00   6.7046763e-02
   7.4132437e+00   6.7046763e-02
   7.4178198e+00   6.7046763e-02
   7.4223959e+00   6.7046763e-02
   7.4269720e+00   6.7046763e-02
   7.4315480e+00   6.7046763e-02
   7.4361241e+00   6.7046763e-02
   7.4407002e+00   6.7046763e-02
   7.4452763e+00   6.7046763e-02
   7.4498523e+00   6.7046763e-02
   7.4544284e+00   6.7046763e-02
   7.4590045e+00   6.7046763e-02
   7.4635806e+00   6.7046763e-02
   7.4681567e+00   6.7046763e-02
   7.4727327e+00   6.7046763e-02
   7.4773088e+00   6.7046763e-02
   7.4818849e+00   6.7046763e-02
   7.4864610e+00   6.7046763e-02
   7.4910370e+00   6.7046763e-02
   7.4956131e+00   6.7046763e-02
   7.5001892e+00   6.7046763e-02
   7.5047653e+00   6.7046763e-02
   7.5093413e+00   6.7046763e-02
   7.5139174e+00   6.7046763e-02
   7.5184935e+00   6.7046763e-02
   7.5230696e+00   6.7046763e-02
   7.5276456e+00   6.7046763e-02
   7.5322217e+00   6.7046763e-02
   7.5367978e+00   6.7046763e-02
   7.5413739e+00   6.7046763e-02
   7.5459499e+00   6.7046763e-02
   7.5505260e+00   6.7046763e-02
   7.5551021e+00   6.7046763e-02
   7.5596782e+00   6.7046763e-02
   7.5642543e+00   6.7046763e-02
   7.5688303e+00   6.7046763e-02
   7.5734064e+00   6.7046763e-02
   7.5779825e+00   6.7046763e-02
   7.5825586e+00   6.7046763e-02
   7.5871346e+00   6.7046763e-02
   7.5917107e+00   6.7046763e-02
   7.5962868e+00   6.7046763e-02
   7.6008629e+00   6.7046763e-02
   7.6054389e+00   6.7046763e-02
   7.6100150e+00   6.7046763e-02
   7.6145911e+00   6.7046763e-02
   7.6191672e+00   6.7046763e-02
   7.6237432e+00   6.7046763e-02
   7.6283193e+00   6.7046763e-02
   7.6328954e+00   6.7046763e-02
   7.6374715e+00   6.7046763e-02
   7.6420476e+00   6.7046763e-02
   7.6466236e+00   6.7046763e-02
   7.6511997e+00   6.7046763e-02
   7.6557758e+00   6.7046763e-02
   7.6603519e+00   6.7046763e-02
   7.6649279e+00   6.7046763e-02
   7.6695040e+00   6.7046763e-02
   7.6740801e+00   6.7046763e-02
   7.6786562e+00   6.7046763e-02
   7.6832322e+00   6.7046763e-02
   7.6878083e+00   6.7046763e-02
   7.6923844e+00   6.7046763e-02
   7.6969605e+00   6.7046763e-02
   7.7015365e+00   6.7046763e-02
   7.7061126e+00   6.7046763e-02
   7.7106887e+00   6.7046763e-02
   7.7152648e+00   6.7046763e-02
   7.7198409e+00   6.7046763e-02
   7.7244169e+00   6.7046763e-02
   7.7289930e+00   6.7046763e-02
   7.7335691e+00   6.7046763e-02
   7.7381452e+00   6.7046763e-02
   7.7427212e+00   6.7046763e-02
   7.7472973e+00   6.7046763e-02
   7.7518734e+00   6.7046763e-02
   7.7564495e+00   6.7046763e-02
   7.7610255e+00   6.7046763e-02
   7.7656016e+00   6.7046763e-02
   7.7701777e+00   6.7046763e-02
   7.7747538e+00   6.7046763e-02
   7.7793298e+00   6.7046763e-02
   7.7839059e+00   6.7046763e-02
   7.7884820e+00   6.7046763e-02
   7.7930581e+00   6.7046763e-02
   7.7976341e+00   6.7046763e-02
   7.8022102e+00   6.7046763e-02
   7.8067863e+00   6.7046763e-02
   7.8113624e+00   6.7046763e-02
   7.8159385e+00   6.7046763e-02
   7.8205145e+00   6.7046763e-02
   7.8250906e+00   6.7046763e-02
   7.8296667e+00   6.7046763e-02
   7.8342428e+00   6.7046763e-02
   7.8388188e+00   6.7046763e-02
   7.8433949e+00   6.7046763e-02
   7.8479710e+00   6.7046763e-02
   7.8525471e+00   6.7046763e-02
   7.8571231e+00   6.7046763e-02
   7.8616992e+00   6.7046763e-02
   7.8662753e+00   6.7046763e-02
   7.8708514e+00   6.7046763e-02
   7.8754274e+00   6.7046763e-02
   7.8800035e+00   6.7046763e-02
   7.8845796e+00   6.7046763e-02
   7.8891557e+00   6.7046763e-02
   7.8937318e+00   6.7046763e-02
   7.8983078e+00   6.7046763e-02
   7.9028839e+00   6.7046763e-02
   7.9074600e+00   6.7046763e-02
   7.9120361e+00   6.7046763e-02
   7.9166121e+00   6.7046763e-02
   7.9211882e+00   6.7046763e-02
   7.9257643e+00   6.7046763e-02
   7.9303404e+00   6.7046763e-02
   7.9349164e+00   6.7046763e-02
   7.9394925e+00   6.7046763e-02
   7.9440686e+00   6.7046763e-02
   7.9486447e+00   6.7046763e-02
   7.9532207e+00   6.7046763e-02
   7.9577968e+00   6.7046763e-02
   7.9623729e+00   6.7046763e-02
   7.9669490e+00   6.7046763e-02
   7.9715251e+00   6.7046763e-02
   7.9761011e+00   6.7046763e-02
   7.9806772e+00   6.7046763e-02
   7.9852533e+00   6.7046763e-02
   7.9898294e+00   6.7046763e-02
   7.9944054e+00   6.7046763e-02
   7.9989815e+00   6.7046763e-02
   8.0035576e+00   6.7046763e-02
   8.0081337e+00   6.7046763e-02
   8.0127097e+00   6.7046763e-02
   8.0172858e+00   6.7046763e-02
   8.0218619e+00   6.7046763e-02
   8.0264380e+00   6.7046763e-02
   8.0310140e+00   6.7046763e-02
   8.0355901e+00   6.7046763e-02
   8.0401662e+00   6.7046763e-02
   8.0447423e+00   6.7046763e-02
   8.0493184e+00   6.7046763e-02
   8.0538944e+00   6.7046763e-02
   8.0584705e+00   6.7046763e-02
   8.0630466e+00   6.7046763e-02
   8.0676227e+00   6.7046763e-02
   8.0721987e+00   6.7046763e-02
   8.0767748e+00   6.7046763e-02
   8.0813509e+00   6.7046763e-02
   8.0859270e+00   6.7046763e-02
   8.0905030e+00   6.7046763e-02
   8.0950791e+00   6.7046763e-02
   8.0996552e+00   6.7046763e-02
   8.1042313e+00   6.7046763e-02
   8.1088073e+00   6.7046763e-02
   8.1133834e+00   6.7046763e-02
   8.1179595e+00   6.7046763e-02
   8.1225356e+00   6.7046763e-02
   8.1271116e+00   6.7046763e-02
   8.1316877e+00   6.7046763e-02
   8.1362638e+00   6.7046763e-02
   8.1408399e+00   6.7046763e-02
   8.1454160e+00   6.7046763e-02
   8.1499920e+00   6.7046763e-02
   8.1545681e+00   6.7046763e-02
   8.1591442e+00   6.7046763e-02
   8.1637203e+00   6.7046763e-02
   8.1682963e+00   6.7046763e-02
   8.1728724e+00   6.7046763e-02
   8.1774485e+00   6.7046763e-02
   8.1820246e+00   6.7046763e-02
   8.1866006e+00   6.7046763e-02
   8.1911767e+00   6.7046763e-02
   8.1957528e+00   6.7046763e-02
   8.2003289e+00   6.7046763e-02
   8.2049049e+00   6.7046763e-02
   8.2094810e+00   6.7046763e-02
   8.2140571e+00   6.7046763e-02
   8.2186332e+00   6.7046763e-02
   8.2232093e+00   6.7046763e-02
   8.2277853e+00   6.7046763e-02
   8.2323614e+00   6.7046763e-02
   8.2369375e+00   6.7046763e-02
   8.2415136e+00   6.7046763e-02
   8.2460896e+00   6.7046763e-02
   8.2506657e+00   6.7046763e-02
   8.2552418e+00   6.7046763e-02
   8.2598179e+00   6.7046763e-02
   8.2643939e+00   6.7046763e-02
   8.2689700e+00   6.7046763e-02
   8.2735461e+00   6.7046763e-02
   8.2781222e+00   6.7046763e-02
   8.2826982e+00   6.7046763e-02
   8.2872743e+00   6.7046763e-02
   8.2918504e+00   6.7046763e-02
   8.2964265e+00   6.7046763e-02
   8.3010026e+00   6.7046763e-02
   8.3055786e+00   6.7046763e-02
   8.3101547e+00   6.7046763e-02
   8.3147308e+00   6.7046763e-02
   8.3193069e+00   6.7046763e-02
   8.3238829e+00   6.7046763e-02
   8.3284590e+00   6.7046763e-02
   8.3330351e+00   6.7046763e-02
   8.3376112e+00   6.7046763e-02
   8.3421872e+00   6.7046763e-02
   8.3467633e+00   6.7046763e-02
   8.3513394e+00   6.7046763e-02
   8.3559155e+00   6.7046763e-02
   8.3604915e+00   6.7046763e-02
   8.3650676e+00   6.7046763e-02
   8.3696437e+00   6.7046763e-02
   8.3742198e+00   6.7046763e-02
   8.3787958e+00   6.7046763e-02
   8.3833719e+00   6.7046763e-02
   8.3879480e+00   6.7046763e-02
   8.3925241e+00   6.7046763e-02
   8.3971002e+00   6.7046763e-02
   8.4016762e+00   6.7046763e-02
   8.4062523e+00   6.7046763e-02
   8.4108284e+00   6.7046763e-02
   8.4154045e+00   6.7046763e-02
   8.4199805e+00   6.7046763e-02
   8.4245566e+00   6.7046763e-02
   8.4291327e+00   6.7046763e-02
   8.4337088e+00   6.7046763e-02
   8.4382848e+00   6.7046763e-02
   8.4428609e+00   6.7046763e-02
   8.4474370e+00   6.7046763e-02
   8.4520131e+00   6.7046763e-02
   8.4565891e+00   6.7046763e-02
   8.4611652e+00   6.7046763e-02
   8.4657413e+00   6.7046763e-02
   8.4703174e+00   6.7046763e-02
   8.4748935e+00   6.7046763e-02
   8.4794695e+00   6.7046763e-02
   8.4840456e+00   6.7046763e-02
   8.4886217e+00   6.7046763e-02
   8.4931978e+00   6.7046763e-02
   8.4977738e+00   6.7046763e-02
   8.5023499e+00   6.7046763e-02
   8.5069260e+00   6.7046763e-02
   8.5115021e+00   6.7046763e-02
   8.5160781e+00   6.7046763e-02
   8.5206542e+00   6.7046763e-02
   8.5252303e+00   6.7046763e-02
   8.5298064e+00   6.7046763e-02
   8.5343824e+00   6.7046763e-02
   8.5389585e+00   6.7046763e-02
   8.5435346e+00   6.7046763e-02
   8.5481107e+00   6.7046763e-02
   8.5526868e+00   6.7046763e-02
   8.5572628e+00   6.7046763e-02
   8.5618389e+00   6.7046763e-02
   8.5664150e+00   6.7046763e-02
   8.5709911e+00   6.7046763e-02
   8.5755671e+00   6.7046763e-02
   8.5801432e+00   6.7046763e-02
   8.5847193e+00   6.7046763e-02
   8.5892954e+00   6.7046763e-02
   8.5938714e+00   6.7046763e-02
   8.5984475e+00   6.7046763e-02
   8.6030236e+00   6.7046763e-02
   8.6075997e+00   6.7046763e-02
   8.6121757e+00   6.7046763e-02
   8.6167518e+00   6.7046763e-02
   8.6213279e+00   6.7046763e-02
   8.6259040e+00   6.7046763e-02
   8.6304801e+00   6.7046763e-02
   8.6350561e+00   6.7046763e-02
   8.6396322e+00   6.7046763e-02
   8.6442083e+00   6.7046763e-02
   8.6487844e+00   6.7046763e-02
   8.6533604e+00   6.7046763e-02
   8.6579365e+00   6.7046763e-02
   8.6625126e+00   6.7046763e-02
   8.6670887e+00   6.7046763e-02
   8.6716647e+00   6.7046763e-02
   8.6762408e+00   6.7046763e-02
   8.6808169e+00   6.7046763e-02
   8.6853930e+00   6.7046763e-02
   8.6899690e+00   6.7046763e-02
   8.6945451e+00   6.7046763e-02
   8.6991212e+00   6.7046763e-02
   8.7036973e+00   6.7046763e-02
   8.7082733e+00   6.7046763e-02
   8.7128494e+00   6.7046763e-02
   8.7174255e+00   6.7046763e-02
   8.7220016e+00   6.7046763e-02
   8.7265777e+00   6.7046763e-02
   8.7311537e+00   6.7046763e-02
   8.7357298e+00   6.7046763e-02
   8.7403059e+00   6.7046763e-02
   8.7448820e+00   6.7046763e-02
   8.7494580e+00   6.7046763e-02
   8.7540341e+00   6.7046763e-02
   8.7586102e+00   6.7046763e-02
   8.7631863e+00   6.7046763e-02
   8.7677623e+00   6.7046763e-02
   8.7723384e+00   6.7046763e-02
   8.7769145e+00   6.7046763e-02
   8.7814906e+00   6.7046763e-02
   8.7860666e+00   6.7046763e-02
   8.7906427e+00   6.7046763e-02
   8.7952188e+00   6.7046763e-02
   8.7997949e+00   6.7046763e-02
   8.8043710e+00   6.7046763e-02
   8.8089470e+00   6.7046763e-02
   8.8135231e+00   6.7046763e-02
   8.8180992e+00   6.7046763e-02
   8.8226753e+00   6.7046763e-02
   8.8272513e+00   6.7046763e-02
   8.8318274e+00   6.7046763e-02
   8.8364035e+00   6.7046763e-02
   8.8409796e+00   6.7046763e-02
   8.8455556e+00   6.7046763e-02
   8.8501317e+00   6.7046763e-02
   8.8547078e+00   6.7046763e-02
   8.8592839e+00   6.7046763e-02
   8.8638599e+00   6.7046763e-02
   8.8684360e+00   6.7046763e-02
   8.8730121e+00   6.7046763e-02
   8.8775882e+00   6.7046763e-02
   8.8821643e+00   6.7046763e-02
   8.8867403e+00   6.7046763e-02
   8.8913164e+00   6.7046763e-02
   8.8958925e+00   6.7046763e-02
   8.9004686e+00   6.7046763e-02
   8.9050446e+00   6.7046763e-02
   8.9096207e+00   6.7046763e-02
   8.9141968e+00   6.7046763e-02
   8.9187729e+00   6.7046763e-02
   8.9233489e+00   6.7046763e-02
   8.9279250e+00   6.7046763e-02
   8.9325011e+00   6.7046763e-02
   8.9370772e+00   6.7046763e-02
   8.9416532e+00   6.7046763e-02
   8.9462293e+00   6.7046763e-02
   8.9508054e+00   6.7046763e-02
   8.9553815e+00   6.7046763e-02
   8.9599575e+00   6.7046763e-02
   8.9645336e+00   6.7046763e-02
   8.9691097e+00   6.7046763e-02
   8.9736858e+00   6.7046763e-02
   8.9782619e+00   6.7046763e-02
   8.9828379e+00   6.7046763e-02
   8.9874140e+00   6.7046763e-02
   8.9919901e+00   6.7046763e-02
   8.9965662e+00   6.7046763e-02
   9.0011422e+00   6.7046763e-02
   9.0057183e+00   6.7046763e-02
   9.0102944e+00   6.7046763e-02
   9.0148705e+00   6.7046763e-02
   9.0194465e+00   6.7046763e-02
   9.0240226e+00   6.7046763e-02
   9.0285987e+00   6.7046763e-02
   9.0331748e+00   6.7046763e-02
   9.0377508e+00   6.7046763e-02
   9.0423269e+00   6.7046763e-02
   9.0469030e+00   6.7046763e-02
   9.0514791e+00   6.7046763e-02
   9.0560552e+00   6.7046763e-02
   9.0606312e+00   6.7046763e-02
   9.0652073e+00   6.7046763e-02
   9.0697834e+00   6.7046763e-02
   9.0743595e+00   6.7046763e-02
   9.0789355e+00   6.7046763e-02
   9.0835116e+00   6.7046763e-02
   9.0880877e+00   6.7046763e-02
   9.0926638e+00   6.7046763e-02
   9.0972398e+00   6.7046763e-02
   9.1018159e+00   6.7046763e-02
   9.1063920e+00   6.7046763e-02
   9.1109681e+00   6.7046763e-02
   9.1155441e+00   6.7046763e-02
   9.1201202e+00   6.7046763e-02
   9.1246963e+00   6.7046763e-02
   9.1292724e+00   6.7046763e-02
   9.1338485e+00   6.7046763e-02
   9.1384245e+00   6.7046763e-02
   9.1430006e+00   6.7046763e-02
   9.1475767e+00   6.7046763e-02


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Quintic_PSO.txt <==
   0.0000000e+00   1.3210298e+05
   1.4398740e-02   6.1813265e+04
   2.8797481e-02   2.7054804e+04
   4.3196221e-02   1.9623367e+04
   5.7594962e-02   1.0593964e+04
   7.1993702e-02   7.3894446e+03
   8.6392443e-02   4.0221167e+03
   1.0079118e-01   2.6692863e+03
   1.1518992e-01   1.7161157e+03
   1.2958866e-01   1.0413450e+03
   1.4398740e-01   6.6030921e+02
   1.5838614e-01   4.5340214e+02
   1.7278489e-01   3.0229492e+02
   1.8718363e-01   2.2444056e+02
   2.0158237e-01   1.7931309e+02
   2.1598111e-01   1.4539310e+02
   2.3037985e-01   1.3136150e+02
   2.4477859e-01   1.1897183e+02
   2.5917733e-01   1.0989055e+02
   2.7357607e-01   1.0137082e+02
   2.8797481e-01   9.1576764e+01
   3.0237355e-01   8.6004269e+01
   3.1677229e-01   7.6873242e+01
   3.3117103e-01   7.1147611e+01
   3.4556977e-01   6.4017080e+01
   3.5996851e-01   5.8760228e+01
   3.7436725e-01   5.4188902e+01
   3.8876599e-01   4.8088570e+01
   4.0316473e-01   4.3892576e+01
   4.1756347e-01   3.9766641e+01
   4.3196221e-01   3.5756585e+01
   4.4636095e-01   3.2673078e+01
   4.6075969e-01   3.0385967e+01
   4.7515843e-01   2.7532882e+01
   4.8955718e-01   2.5056593e+01
   5.0395592e-01   2.2821382e+01
   5.1835466e-01   2.0798416e+01
   5.3275340e-01   1.9076111e+01
   5.4715214e-01   1.7958403e+01
   5.6155088e-01   1.5952555e+01
   5.7594962e-01   1.4538573e+01
   5.9034836e-01   1.2955009e+01
   6.0474710e-01   1.1724871e+01
   6.1914584e-01   1.0864346e+01
   6.3354458e-01   9.7161063e+00
   6.4794332e-01   8.2844091e+00
   6.6234206e-01   7.8795159e+00
   6.7674080e-01   7.2427644e+00
   6.9113954e-01   6.6447676e+00
   7.0553828e-01   6.0335830e+00
   7.1993702e-01   5.5597923e+00
   7.3433576e-01   5.0374646e+00
   7.4873450e-01   4.6730358e+00
   7.6313324e-01   4.2787071e+00
   7.7753198e-01   3.7975336e+00
   7.9193072e-01   3.4966043e+00
   8.0632947e-01   3.1618576e+00
   8.2072821e-01   2.9866816e+00
   8.3512695e-01   2.6667895e+00
   8.4952569e-01   2.5031722e+00
   8.6392443e-01   2.3215869e+00
   8.7832317e-01   2.0258460e+00
   8.9272191e-01   1.8713319e+00
   9.0712065e-01   1.7284612e+00
   9.2151939e-01   1.5544088e+00
   9.3591813e-01   1.3768166e+00
   9.5031687e-01   1.2608509e+00
   9.6471561e-01   1.1886916e+00
   9.7911435e-01   9.9417333e-01
   9.9351309e-01   9.0805243e-01
   1.0079118e+00   8.3099277e-01
   1.0223106e+00   7.4645960e-01
   1.0367093e+00   6.6814798e-01
   1.0511081e+00   6.1471816e-01
   1.0655068e+00   5.6288999e-01
   1.0799055e+00   5.2380681e-01
   1.0943043e+00   4.9618539e-01
   1.1087030e+00   4.5388553e-01
   1.1231018e+00   4.1638627e-01
   1.1375005e+00   3.8675733e-01
   1.1518992e+00   3.5896726e-01
   1.1662980e+00   3.3854826e-01
   1.1806967e+00   3.2503602e-01
   1.1950955e+00   3.0534090e-01
   1.2094942e+00   2.9266517e-01
   1.2238929e+00   2.8267405e-01
   1.2382917e+00   2.6615386e-01
   1.2526904e+00   2.4029324e-01
   1.2670892e+00   2.0576648e-01
   1.2814879e+00   1.9464030e-01
   1.2958866e+00   1.8052525e-01
   1.3102854e+00   1.7775236e-01
   1.3246841e+00   1.7552133e-01
   1.3390829e+00   1.6499328e-01
   1.3534816e+00   1.5925390e-01
   1.3678803e+00   1.3968110e-01
   1.3822791e+00   1.3145101e-01
   1.3966778e+00   1.2407010e-01
   1.4110766e+00   1.1377929e-01
   1.4254753e+00   1.0385548e-01
   1.4398740e+00   9.1263479e-02
   1.4542728e+00   8.9916392e-02
   1.4686715e+00   8.8771894e-02
   1.4830703e+00   8.6705914e-02
   1.4974690e+00   8.4879918e-02
   1.5118677e+00   8.4375764e-02
   1.5262665e+00   8.4265439e-02
   1.5406652e+00   8.4032348e-02
   1.5550640e+00   8.3762289e-02
   1.5694627e+00   8.1899734e-02
   1.5838614e+00   8.1100390e-02
   1.5982602e+00   8.0257918e-02
   1.6126589e+00   7.8502430e-02
   1.6270577e+00   7.6928500e-02
   1.6414564e+00   7.5669066e-02
   1.6558552e+00   7.0134268e-02
   1.6702539e+00   6.3011343e-02
   1.6846526e+00   5.9442462e-02
   1.6990514e+00   5.2856495e-02
   1.7134501e+00   4.6854252e-02
   1.7278489e+00   4.5434029e-02
   1.7422476e+00   4.4064984e-02
   1.7566463e+00   4.2818761e-02
   1.7710451e+00   4.1255356e-02
   1.7854438e+00   4.0489223e-02
   1.7998426e+00   4.0108900e-02
   1.8142413e+00   3.8546857e-02
   1.8286400e+00   3.5788224e-02
   1.8430388e+00   3.4934304e-02
   1.8574375e+00   3.4129240e-02
   1.8718363e+00   3.3207545e-02
   1.8862350e+00   3.2717706e-02
   1.9006337e+00   3.2502878e-02
   1.9150325e+00   3.2489910e-02
   1.9294312e+00   3.2383570e-02
   1.9438300e+00   3.0225674e-02
   1.9582287e+00   2.7427718e-02
   1.9726274e+00   2.6941456e-02
   1.9870262e+00   2.4843329e-02
   2.0014249e+00   2.3464998e-02
   2.0158237e+00   2.2196149e-02
   2.0302224e+00   1.9624711e-02
   2.0446211e+00   1.6890176e-02
   2.0590199e+00   1.5591445e-02
   2.0734186e+00   1.3892687e-02
   2.0878174e+00   1.1656052e-02
   2.1022161e+00   1.1626373e-02
   2.1166148e+00   1.1608671e-02
   2.1310136e+00   1.1597632e-02
   2.1454123e+00   1.1587109e-02
   2.1598111e+00   1.1572613e-02
   2.1742098e+00   1.1550012e-02
   2.1886085e+00   1.1537892e-02
   2.2030073e+00   1.1508220e-02
   2.2174060e+00   1.1469805e-02
   2.2318048e+00   1.1439011e-02
   2.2462035e+00   1.1408464e-02
   2.2606023e+00   1.1372181e-02
   2.2750010e+00   1.1322689e-02
   2.2893997e+00   1.1290200e-02
   2.3037985e+00   1.1269975e-02
   2.3181972e+00   1.1260382e-02
   2.3325960e+00   1.1243951e-02
   2.3469947e+00   1.1184105e-02
   2.3613934e+00   1.0785891e-02
   2.3757922e+00   1.0654889e-02
   2.3901909e+00   1.0494455e-02
   2.4045897e+00   9.7224296e-03
   2.4189884e+00   9.7106147e-03
   2.4333871e+00   9.7074368e-03
   2.4477859e+00   9.7013087e-03
   2.4621846e+00   9.6954374e-03
   2.4765834e+00   9.6871864e-03
   2.4909821e+00   9.3826879e-03
   2.5053808e+00   9.3698044e-03
   2.5197796e+00   9.3526219e-03
   2.5341783e+00   9.3365442e-03
   2.5485771e+00   9.3191982e-03
   2.5629758e+00   9.2928915e-03
   2.5773745e+00   9.2596051e-03
   2.5917733e+00   9.2132792e-03
   2.6061720e+00   9.1521322e-03
   2.6205708e+00   9.0935909e-03
   2.6349695e+00   9.0857174e-03
   2.6493682e+00   9.0779070e-03
   2.6637670e+00   9.0683546e-03
   2.6781657e+00   9.0554286e-03
   2.6925645e+00   9.0435153e-03
   2.7069632e+00   8.6723461e-03
   2.7213619e+00   7.7463800e-03
   2.7357607e+00   7.6542824e-03
   2.7501594e+00   7.6389801e-03
   2.7645582e+00   7.6215933e-03
   2.7789569e+00   7.5910996e-03
   2.7933556e+00   7.5685623e-03
   2.8077544e+00   7.5344104e-03
   2.8221531e+00   7.4943275e-03
   2.8365519e+00   7.4666525e-03
   2.8509506e+00   7.4337071e-03
   2.8653494e+00   7.3883356e-03
   2.8797481e+00   7.3496012e-03
   2.8941468e+00   7.3448552e-03
   2.9085456e+00   7.3398199e-03
   2.9229443e+00   7.3324453e-03
   2.9373431e+00   7.2893861e-03
   2.9517418e+00   6.6328024e-03
   2.9661405e+00   6.5583386e-03
   2.9805393e+00   6.3847651e-03
   2.9949380e+00   6.3794079e-03
   3.0093368e+00   6.3674937e-03
   3.0237355e+00   6.3517830e-03
   3.0381342e+00   6.3323911e-03
   3.0525330e+00   6.3079508e-03
   3.0669317e+00   6.2956225e-03
   3.0813305e+00   6.2955895e-03
   3.0957292e+00   6.2953824e-03
   3.1101279e+00   6.2953683e-03
   3.1245267e+00   6.2952747e-03
   3.1389254e+00   6.1664963e-03
   3.1533242e+00   6.1152071e-03
   3.1677229e+00   6.1139382e-03
   3.1821216e+00   6.1124947e-03
   3.1965204e+00   6.1104702e-03
   3.2109191e+00   6.1080665e-03
   3.2253179e+00   6.1047160e-03
   3.2397166e+00   6.1034646e-03
   3.2541153e+00   6.1032707e-03
   3.2685141e+00   6.1030556e-03
   3.2829128e+00   6.1027410e-03
   3.2973116e+00   6.1024245e-03
   3.3117103e+00   6.1020319e-03
   3.3261090e+00   6.1014799e-03
   3.3405078e+00   6.1008188e-03
   3.3549065e+00   6.0999494e-03
   3.3693053e+00   5.9576163e-03
   3.3837040e+00   5.9574734e-03
   3.3981027e+00   5.9573298e-03
   3.4125015e+00   5.9572018e-03
   3.4269002e+00   5.9570830e-03
   3.4412990e+00   5.9569273e-03
   3.4556977e+00   5.9567171e-03
   3.4700964e+00   5.9564707e-03
   3.4844952e+00   5.9561819e-03
   3.4988939e+00   5.9557821e-03
   3.5132927e+00   5.9550832e-03
   3.5276914e+00   5.9400455e-03
   3.5420902e+00   5.9198905e-03
   3.5564889e+00   5.8963143e-03
   3.5708876e+00   5.8669231e-03
   3.5852864e+00   5.7853248e-03
   3.5996851e+00   5.7274469e-03
   3.6140839e+00   5.6580749e-03
   3.6284826e+00   5.6256644e-03
   3.6428813e+00   5.6252341e-03
   3.6572801e+00   5.6245262e-03
   3.6716788e+00   5.6233799e-03
   3.6860776e+00   4.6897072e-03
   3.7004763e+00   4.5528419e-03
   3.7148750e+00   3.5783665e-03
   3.7292738e+00   3.5782745e-03
   3.7436725e+00   3.5781446e-03
   3.7580713e+00   3.5778141e-03
   3.7724700e+00   3.5774756e-03
   3.7868687e+00   3.5770008e-03
   3.8012675e+00   3.5767030e-03
   3.8156662e+00   3.5766902e-03
   3.8300650e+00   3.5766301e-03
   3.8444637e+00   3.5765468e-03
   3.8588624e+00   3.5764606e-03
   3.8732612e+00   3.5763553e-03
   3.8876599e+00   3.5762173e-03
   3.9020587e+00   3.5761910e-03
   3.9164574e+00   3.5761619e-03
   3.9308561e+00   3.5761239e-03
   3.9452549e+00   3.5760832e-03
   3.9596536e+00   3.5760639e-03
   3.9740524e+00   3.5760394e-03
   3.9884511e+00   3.5760271e-03
   4.0028498e+00   3.5760142e-03
   4.0172486e+00   3.5760056e-03
   4.0316473e+00   3.5759840e-03
   4.0460461e+00   3.5759654e-03
   4.0604448e+00   3.5759394e-03
   4.0748435e+00   3.5759321e-03
   4.0892423e+00   3.5759150e-03
   4.1036410e+00   3.5758947e-03
   4.1180398e+00   3.5758694e-03
   4.1324385e+00   3.5758413e-03
   4.1468373e+00   3.5758030e-03
   4.1612360e+00   3.5757779e-03
   4.1756347e+00   3.5757513e-03
   4.1900335e+00   3.5757145e-03
   4.2044322e+00   3.5756637e-03
   4.2188310e+00   3.5756007e-03
   4.2332297e+00   3.5755190e-03
   4.2476284e+00   3.5754069e-03
   4.2620272e+00   3.5752753e-03
   4.2764259e+00   3.5750823e-03
   4.2908247e+00   3.5748572e-03
   4.3052234e+00   3.5745857e-03
   4.3196221e+00   3.5742552e-03
   4.3340209e+00   3.5738304e-03
   4.3484196e+00   3.5733069e-03
   4.3628184e+00   3.5726817e-03
   4.3772171e+00   3.5719505e-03
   4.3916158e+00   3.5719465e-03
   4.4060146e+00   3.5719398e-03
   4.4204133e+00   3.5719277e-03
   4.4348121e+00   3.5719150e-03
   4.4492108e+00   3.5718995e-03
   4.4636095e+00   3.5718793e-03
   4.4780083e+00   3.5718529e-03
   4.4924070e+00   3.5718160e-03
   4.5068058e+00   3.5717712e-03
   4.5212045e+00   3.5717115e-03
   4.5356032e+00   3.5716405e-03
   4.5500020e+00   3.5715305e-03
   4.5644007e+00   3.5713633e-03
   4.5787995e+00   3.5711824e-03
   4.5931982e+00   3.5709860e-03
   4.6075969e+00   3.5709848e-03
   4.6219957e+00   3.5709826e-03
   4.6363944e+00   3.5709813e-03
   4.6507932e+00   3.5709782e-03
   4.6651919e+00   3.5709755e-03
   4.6795906e+00   3.5709736e-03
   4.6939894e+00   3.5709730e-03
   4.7083881e+00   3.5709724e-03
   4.7227869e+00   3.5709716e-03
   4.7371856e+00   3.5709703e-03
   4.7515843e+00   3.5709688e-03
   4.7659831e+00   3.5709685e-03
   4.7803818e+00   3.5709682e-03
   4.7947806e+00   3.5709681e-03
   4.8091793e+00   3.4630078e-03
   4.8235781e+00   3.4613137e-03
   4.8379768e+00   3.4608419e-03
   4.8523755e+00   3.4608415e-03
   4.8667743e+00   3.4607838e-03
   4.8811730e+00   3.4607830e-03
   4.8955718e+00   3.4607781e-03
   4.9099705e+00   3.4606751e-03
   4.9243692e+00   3.4606546e-03
   4.9387680e+00   3.4606500e-03
   4.9531667e+00   3.4606473e-03
   4.9675655e+00   3.4606443e-03
   4.9819642e+00   3.4606400e-03
   4.9963629e+00   3.4606316e-03
   5.0107617e+00   3.4606236e-03
   5.0251604e+00   3.4606146e-03
   5.0395592e+00   3.4606006e-03
   5.0539579e+00   3.4605818e-03
   5.0683566e+00   3.4605560e-03
   5.0827554e+00   3.4605268e-03
   5.0971541e+00   3.4604904e-03
   5.1115529e+00   3.4604409e-03
   5.1259516e+00   3.4603804e-03
   5.1403503e+00   3.4602994e-03
   5.1547491e+00   3.4601975e-03
   5.1691478e+00   3.4600636e-03
   5.1835466e+00   3.4598920e-03
   5.1979453e+00   3.4596558e-03
   5.2123440e+00   3.4593548e-03
   5.2267428e+00   3.4589787e-03
   5.2411415e+00   3.4584877e-03
   5.2555403e+00   3.4578257e-03
   5.2699390e+00   3.4570483e-03
   5.2843377e+00   3.4560459e-03
   5.2987365e+00   3.4545376e-03
   5.3131352e+00   3.3343168e-03
   5.3275340e+00   3.3343168e-03
   5.3419327e+00   3.3343168e-03
   5.3563314e+00   3.3343168e-03
   5.3707302e+00   3.3343168e-03
   5.3851289e+00   3.3343168e-03
   5.3995277e+00   3.3343168e-03
   5.4139264e+00   3.3343168e-03
   5.4283252e+00   3.3245345e-03
   5.4427239e+00   3.3061016e-03
   5.4571226e+00   3.3029615e-03
   5.4715214e+00   3.3029615e-03
   5.4859201e+00   3.3029604e-03
   5.5003189e+00   3.3029604e-03
   5.5147176e+00   3.3029604e-03
   5.5291163e+00   3.3029604e-03
   5.5435151e+00   3.3029585e-03
   5.5579138e+00   3.3029585e-03
   5.5723126e+00   3.3029585e-03
   5.5867113e+00   3.3029580e-03
   5.6011100e+00   3.3029580e-03
   5.6155088e+00   3.3029580e-03
   5.6299075e+00   3.3029580e-03
   5.6443063e+00   3.3029580e-03
   5.6587050e+00   3.3029580e-03
   5.6731037e+00   3.3029580e-03
   5.6875025e+00   3.3029580e-03
   5.7019012e+00   3.3029580e-03
   5.7163000e+00   3.3029580e-03
   5.7306987e+00   3.3029580e-03
   5.7450974e+00   3.3029580e-03
   5.7594962e+00   3.3029580e-03
   5.7738949e+00   3.3029580e-03
   5.7882937e+00   3.3029580e-03
   5.8026924e+00   3.3029580e-03
   5.8170911e+00   3.3029580e-03
   5.8314899e+00   3.3029580e-03
   5.8458886e+00   3.3029580e-03
   5.8602874e+00   3.3029580e-03
   5.8746861e+00   3.3029580e-03
   5.8890848e+00   3.3029580e-03
   5.9034836e+00   3.3029580e-03
   5.9178823e+00   3.3029579e-03
   5.9322811e+00   3.3029579e-03
   5.9466798e+00   3.3029578e-03
   5.9610785e+00   3.3029578e-03
   5.9754773e+00   3.3029577e-03
   5.9898760e+00   3.3029576e-03
   6.0042748e+00   3.3029575e-03
   6.0186735e+00   3.3029573e-03
   6.0330722e+00   3.3029570e-03
   6.0474710e+00   3.3029566e-03
   6.0618697e+00   3.3029563e-03
   6.0762685e+00   3.3029563e-03
   6.0906672e+00   3.3029563e-03
   6.1050660e+00   3.3029563e-03
   6.1194647e+00   3.3029563e-03
   6.1338634e+00   3.3029563e-03
   6.1482622e+00   3.3029562e-03
   6.1626609e+00   3.3029562e-03
   6.1770597e+00   3.3029562e-03
   6.1914584e+00   3.3029561e-03
   6.2058571e+00   3.3029561e-03
   6.2202559e+00   3.3029560e-03
   6.2346546e+00   3.3029559e-03
   6.2490534e+00   3.3029557e-03
   6.2634521e+00   3.3029555e-03
   6.2778508e+00   3.3029553e-03
   6.2922496e+00   3.3029550e-03
   6.3066483e+00   3.3029545e-03
   6.3210471e+00   3.3029540e-03
   6.3354458e+00   3.3029533e-03
   6.3498445e+00   3.3029524e-03
   6.3642433e+00   3.3029512e-03
   6.3786420e+00   3.3029496e-03
   6.3930408e+00   3.3029478e-03
   6.4074395e+00   3.3029452e-03
   6.4218382e+00   3.3029421e-03
   6.4362370e+00   3.3029383e-03
   6.4506357e+00   3.3029332e-03
   6.4650345e+00   3.3029269e-03
   6.4794332e+00   3.3029191e-03
   6.4938319e+00   3.3029089e-03
   6.5082307e+00   3.3028953e-03
   6.5226294e+00   3.3028766e-03
   6.5370282e+00   3.3028539e-03
   6.5514269e+00   3.3028246e-03
   6.5658256e+00   3.3027830e-03
   6.5802244e+00   3.3027373e-03
   6.5946231e+00   3.3026726e-03
   6.6090219e+00   3.3025912e-03
   6.6234206e+00   3.3024851e-03
   6.6378193e+00   3.3023565e-03
   6.6522181e+00   3.3021941e-03
   6.6666168e+00   3.3019740e-03
   6.6810156e+00   3.3016947e-03
   6.6954143e+00   3.3013565e-03
   6.7098131e+00   3.3008576e-03
   6.7242118e+00   3.3002930e-03
   6.7386105e+00   3.2994691e-03
   6.7530093e+00   3.2983094e-03
   6.7674080e+00   3.2969900e-03
   6.7818068e+00   3.2951703e-03
   6.7962055e+00   3.2927502e-03
   6.8106042e+00   3.2897119e-03
   6.8250030e+00   3.2860411e-03
   6.8394017e+00   3.2812189e-03
   6.8538005e+00   3.2750935e-03
   6.8681992e+00   3.2669791e-03
   6.8825979e+00   3.2575088e-03
   6.8969967e+00   3.2573616e-03
   6.9113954e+00   3.2573615e-03
   6.9257942e+00   3.2573615e-03
   6.9401929e+00   3.2573550e-03
   6.9545916e+00   3.2573533e-03
   6.9689904e+00   3.2573532e-03
   6.9833891e+00   3.2573532e-03
   6.9977879e+00   3.2573532e-03
   7.0121866e+00   3.2573532e-03
   7.0265853e+00   3.2573532e-03
   7.0409841e+00   3.2573532e-03
   7.0553828e+00   3.2573532e-03
   7.0697816e+00   3.2573532e-03
   7.0841803e+00   3.2573532e-03
   7.0985790e+00   3.2573531e-03
   7.1129778e+00   3.2573531e-03
   7.1273765e+00   3.2573531e-03
   7.1417753e+00   3.2573531e-03
   7.1561740e+00   3.2573531e-03
   7.1705727e+00   3.2573531e-03
   7.1849715e+00   3.2573531e-03


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Rosenbrock_CR.txt <==
   0.0000000e+00   1.5493682e+08
   4.7860809e-04   1.3232644e+08
   9.5721617e-04   1.2065457e+08
   1.4358243e-03   1.0927484e+08
   1.9144323e-03   9.7004759e+07
   2.3930404e-03   8.8382671e+07
   2.8716485e-03   8.5439872e+07
   3.3502566e-03   7.7016922e+07
   3.8288647e-03   7.2954127e+07
   4.3074728e-03   6.8880116e+07
   4.7860809e-03   6.1288292e+07
   5.2646889e-03   5.5800581e+07
   5.7432970e-03   5.2411786e+07
   6.2219051e-03   5.0597897e+07
   6.7005132e-03   4.4988292e+07
   7.1791213e-03   4.1692271e+07
   7.6577294e-03   4.1086711e+07
   8.1363374e-03   3.9078327e+07
   8.6149455e-03   3.6620258e+07
   9.0935536e-03   3.5362716e+07
   9.5721617e-03   3.4653739e+07
   1.0050770e-02   3.3088046e+07
   1.0529378e-02   3.1200557e+07
   1.1007986e-02   3.0603569e+07
   1.1486594e-02   2.9411236e+07
   1.1965202e-02   2.8406909e+07
   1.2443810e-02   2.5856990e+07
   1.2922418e-02   2.5038949e+07
   1.3401026e-02   2.3708150e+07
   1.3879634e-02   2.2988783e+07
   1.4358243e-02   2.1617499e+07
   1.4836851e-02   2.0186202e+07
   1.5315459e-02   1.9545917e+07
   1.5794067e-02   1.8272328e+07
   1.6272675e-02   1.7447931e+07
   1.6751283e-02   1.6536072e+07
   1.7229891e-02   1.5228242e+07
   1.7708499e-02   1.3245663e+07
   1.8187107e-02   1.1928818e+07
   1.8665715e-02   1.1675173e+07
   1.9144323e-02   1.0958103e+07
   1.9622931e-02   1.0000672e+07
   2.0101540e-02   9.7302149e+06
   2.0580148e-02   9.0035575e+06
   2.1058756e-02   8.6965695e+06
   2.1537364e-02   8.0233328e+06
   2.2015972e-02   7.4986908e+06
   2.2494580e-02   7.1301107e+06
   2.2973188e-02   6.3156983e+06
   2.3451796e-02   5.9190336e+06
   2.3930404e-02   5.2541939e+06
   2.4409012e-02   4.9147207e+06
   2.4887620e-02   4.7622392e+06
   2.5366229e-02   4.4648442e+06
   2.5844837e-02   3.9585380e+06
   2.6323445e-02   3.6713978e+06
   2.6802053e-02   3.4053221e+06
   2.7280661e-02   3.0056859e+06
   2.7759269e-02   2.8135435e+06
   2.8237877e-02   2.6178193e+06
   2.8716485e-02   2.3949791e+06
   2.9195093e-02   2.2265359e+06
   2.9673701e-02   2.1179472e+06
   3.0152309e-02   1.8448160e+06
   3.0630917e-02   1.6422256e+06
   3.1109526e-02   1.5387946e+06
   3.1588134e-02   1.4436885e+06
   3.2066742e-02   1.3835248e+06
   3.2545350e-02   1.2355822e+06
   3.3023958e-02   1.1476499e+06
   3.3502566e-02   1.0290340e+06
   3.3981174e-02   9.4244803e+05
   3.4459782e-02   8.7942531e+05
   3.4938390e-02   8.3249153e+05
   3.5416998e-02   8.0943668e+05
   3.5895606e-02   7.3770461e+05
   3.6374214e-02   6.6377017e+05
   3.6852823e-02   6.1116309e+05
   3.7331431e-02   5.6844776e+05
   3.7810039e-02   5.1864240e+05
   3.8288647e-02   4.8183520e+05
   3.8767255e-02   4.3911047e+05
   3.9245863e-02   4.0755096e+05
   3.9724471e-02   3.8987977e+05
   4.0203079e-02   3.6414341e+05
   4.0681687e-02   3.2210160e+05
   4.1160295e-02   3.0956135e+05
   4.1638903e-02   2.9207397e+05
   4.2117511e-02   2.6763043e+05
   4.2596120e-02   2.5112054e+05
   4.3074728e-02   2.2237259e+05
   4.3553336e-02   2.1627275e+05
   4.4031944e-02   1.9390350e+05
   4.4510552e-02   1.8627573e+05
   4.4989160e-02   1.7308913e+05
   4.5467768e-02   1.6394856e+05
   4.5946376e-02   1.4947152e+05
   4.6424984e-02   1.3835906e+05
   4.6903592e-02   1.2947494e+05
   4.7382200e-02   1.1482110e+05
   4.7860809e-02   1.0546882e+05
   4.8339417e-02   9.4102784e+04
   4.8818025e-02   9.0399390e+04
   4.9296633e-02   8.5219688e+04
   4.9775241e-02   7.9240285e+04
   5.0253849e-02   7.5947092e+04
   5.0732457e-02   7.0238051e+04
   5.1211065e-02   6.4466715e+04
   5.1689673e-02   6.0856672e+04
   5.2168281e-02   5.5851583e+04
   5.2646889e-02   5.2557398e+04
   5.3125497e-02   4.6670893e+04
   5.3604106e-02   4.5932143e+04
   5.4082714e-02   4.3955553e+04
   5.4561322e-02   4.1265610e+04
   5.5039930e-02   3.7523242e+04
   5.5518538e-02   3.4062357e+04
   5.5997146e-02   3.2273065e+04
   5.6475754e-02   3.0869930e+04
   5.6954362e-02   2.9558652e+04
   5.7432970e-02   2.6532381e+04
   5.7911578e-02   2.4386354e+04
   5.8390186e-02   2.2884329e+04
   5.8868794e-02   2.1177018e+04
   5.9347403e-02   1.9701054e+04
   5.9826011e-02   1.8963597e+04
   6.0304619e-02   1.7807983e+04
   6.0783227e-02   1.6568254e+04
   6.1261835e-02   1.5122196e+04
   6.1740443e-02   1.4384492e+04
   6.2219051e-02   1.3630107e+04
   6.2697659e-02   1.3071066e+04
   6.3176267e-02   1.2279999e+04
   6.3654875e-02   1.1572342e+04
   6.4133483e-02   1.0152706e+04
   6.4612091e-02   9.3228798e+03
   6.5090700e-02   8.8379710e+03
   6.5569308e-02   8.2445327e+03
   6.6047916e-02   7.6763167e+03
   6.6526524e-02   7.4429207e+03
   6.7005132e-02   6.8615353e+03
   6.7483740e-02   6.5329088e+03
   6.7962348e-02   6.0832631e+03
   6.8440956e-02   5.6129391e+03
   6.8919564e-02   5.2135389e+03
   6.9398172e-02   4.8722852e+03
   6.9876780e-02   4.6871768e+03
   7.0355389e-02   4.3568186e+03
   7.0833997e-02   3.9490838e+03
   7.1312605e-02   3.7244259e+03
   7.1791213e-02   3.5439904e+03
   7.2269821e-02   3.3133213e+03
   7.2748429e-02   3.1963641e+03
   7.3227037e-02   2.8603662e+03
   7.3705645e-02   2.6857430e+03
   7.4184253e-02   2.6017173e+03
   7.4662861e-02   2.5593285e+03
   7.5141469e-02   2.4084555e+03
   7.5620077e-02   2.2081465e+03
   7.6098686e-02   2.0900836e+03
   7.6577294e-02   1.8817522e+03
   7.7055902e-02   1.8465196e+03
   7.7534510e-02   1.7638805e+03
   7.8013118e-02   1.6213576e+03
   7.8491726e-02   1.5903520e+03
   7.8970334e-02   1.5122758e+03
   7.9448942e-02   1.4203243e+03
   7.9927550e-02   1.3434159e+03
   8.0406158e-02   1.2652557e+03
   8.0884766e-02   1.2177698e+03
   8.1363374e-02   1.1238493e+03
   8.1841983e-02   1.0626513e+03
   8.2320591e-02   1.0303849e+03
   8.2799199e-02   9.4807751e+02
   8.3277807e-02   9.1636253e+02
   8.3756415e-02   8.7301745e+02
   8.4235023e-02   8.2853530e+02
   8.4713631e-02   7.9239070e+02
   8.5192239e-02   7.7755415e+02
   8.5670847e-02   7.4427026e+02
   8.6149455e-02   7.0256958e+02
   8.6628063e-02   6.5956493e+02
   8.7106671e-02   6.4915063e+02
   8.7585280e-02   6.1738756e+02
   8.8063888e-02   5.6617379e+02
   8.8542496e-02   5.4218423e+02
   8.9021104e-02   5.3815005e+02
   8.9499712e-02   5.0289730e+02
   8.9978320e-02   4.7842910e+02
   9.0456928e-02   4.6574868e+02
   9.0935536e-02   4.5326799e+02
   9.1414144e-02   4.3601216e+02
   9.1892752e-02   4.0449677e+02
   9.2371360e-02   3.9659344e+02
   9.2849968e-02   3.7776277e+02
   9.3328577e-02   3.5933034e+02
   9.3807185e-02   3.5575745e+02
   9.4285793e-02   3.4091163e+02
   9.4764401e-02   3.4091163e+02
   9.5243009e-02   3.2288497e+02
   9.5721617e-02   3.1161097e+02
   9.6200225e-02   2.9964116e+02
   9.6678833e-02   2.8915965e+02
   9.7157441e-02   2.8478181e+02
   9.7636049e-02   2.7747212e+02
   9.8114657e-02   2.6204932e+02
   9.8593266e-02   2.5783254e+02
   9.9071874e-02   2.4094695e+02
   9.9550482e-02   2.3543590e+02
   1.0002909e-01   2.2343231e+02
   1.0050770e-01   2.2266189e+02
   1.0098631e-01   2.0193104e+02
   1.0146491e-01   1.9664181e+02
   1.0194352e-01   1.9153924e+02
   1.0242213e-01   1.7926521e+02
   1.0290074e-01   1.7338109e+02
   1.0337935e-01   1.6997709e+02
   1.0385795e-01   1.5734560e+02
   1.0433656e-01   1.5565612e+02
   1.0481517e-01   1.4852963e+02
   1.0529378e-01   1.4740323e+02
   1.0577239e-01   1.4740323e+02
   1.0625099e-01   1.3163793e+02
   1.0672960e-01   1.2877372e+02
   1.0720821e-01   1.1479759e+02
   1.0768682e-01   1.1056645e+02
   1.0816543e-01   1.0949460e+02
   1.0864404e-01   1.0943739e+02
   1.0912264e-01   1.0514248e+02
   1.0960125e-01   1.0040968e+02
   1.1007986e-01   9.4589129e+01
   1.1055847e-01   9.2038503e+01
   1.1103708e-01   9.0574484e+01
   1.1151568e-01   8.7877754e+01
   1.1199429e-01   8.5109280e+01
   1.1247290e-01   8.1462244e+01
   1.1295151e-01   7.8766144e+01
   1.1343012e-01   7.7275024e+01
   1.1390872e-01   7.4527650e+01
   1.1438733e-01   7.3013016e+01
   1.1486594e-01   6.9621691e+01
   1.1534455e-01   6.8106954e+01
   1.1582316e-01   6.6885968e+01
   1.1630176e-01   6.5236747e+01
   1.1678037e-01   6.2396576e+01
   1.1725898e-01   6.1156180e+01
   1.1773759e-01   6.0025120e+01
   1.1821620e-01   5.8505288e+01
   1.1869481e-01   5.7703517e+01
   1.1917341e-01   5.6221038e+01
   1.1965202e-01   5.6006443e+01
   1.2013063e-01   5.4958874e+01
   1.2060924e-01   5.3830574e+01
   1.2108785e-01   5.2793362e+01
   1.2156645e-01   5.1714066e+01
   1.2204506e-01   5.0368587e+01
   1.2252367e-01   4.9915710e+01
   1.2300228e-01   4.9271041e+01
   1.2348089e-01   4.8040376e+01
   1.2395949e-01   4.7598204e+01
   1.2443810e-01   4.6848012e+01
   1.2491671e-01   4.5734576e+01
   1.2539532e-01   4.4848054e+01
   1.2587393e-01   4.4685090e+01
   1.2635253e-01   4.3906129e+01
   1.2683114e-01   4.2924208e+01
   1.2730975e-01   4.2359241e+01
   1.2778836e-01   4.1749551e+01
   1.2826697e-01   4.1154509e+01
   1.2874557e-01   4.0320065e+01
   1.2922418e-01   3.9964989e+01
   1.2970279e-01   3.9629476e+01
   1.3018140e-01   3.8905748e+01
   1.3066001e-01   3.8458399e+01
   1.3113862e-01   3.8142642e+01
   1.3161722e-01   3.7990657e+01
   1.3209583e-01   3.7623326e+01
   1.3257444e-01   3.7282185e+01
   1.3305305e-01   3.6702833e+01
   1.3353166e-01   3.6319316e+01
   1.3401026e-01   3.6068943e+01
   1.3448887e-01   3.5945889e+01
   1.3496748e-01   3.5555851e+01
   1.3544609e-01   3.5402632e+01
   1.3592470e-01   3.5212935e+01
   1.3640330e-01   3.4870510e+01
   1.3688191e-01   3.4480648e+01
   1.3736052e-01   3.4241929e+01
   1.3783913e-01   3.4074510e+01
   1.3831774e-01   3.4067012e+01
   1.3879634e-01   3.3918612e+01
   1.3927495e-01   3.3695222e+01
   1.3975356e-01   3.3641116e+01
   1.4023217e-01   3.3140691e+01
   1.4071078e-01   3.2877934e+01
   1.4118939e-01   3.2722882e+01
   1.4166799e-01   3.2625799e+01
   1.4214660e-01   3.2361979e+01
   1.4262521e-01   3.2280812e+01
   1.4310382e-01   3.1968583e+01
   1.4358243e-01   3.1919364e+01
   1.4406103e-01   3.1821435e+01
   1.4453964e-01   3.1724520e+01
   1.4501825e-01   3.1572408e+01
   1.4549686e-01   3.1404129e+01
   1.4597547e-01   3.1370793e+01
   1.4645407e-01   3.1346735e+01
   1.4693268e-01   3.1281295e+01
   1.4741129e-01   3.1211237e+01
   1.4788990e-01   3.0981595e+01
   1.4836851e-01   3.0866783e+01
   1.4884711e-01   3.0743782e+01
   1.4932572e-01   3.0743782e+01
   1.4980433e-01   3.0743782e+01
   1.5028294e-01   3.0521726e+01
   1.5076155e-01   3.0379851e+01
   1.5124015e-01   3.0368378e+01
   1.5171876e-01   3.0368378e+01
   1.5219737e-01   3.0360213e+01
   1.5267598e-01   3.0314665e+01
   1.5315459e-01   3.0203998e+01
   1.5363320e-01   3.0140694e+01
   1.5411180e-01   3.0025421e+01
   1.5459041e-01   2.9988244e+01
   1.5506902e-01   2.9987338e+01
   1.5554763e-01   2.9967229e+01
   1.5602624e-01   2.9955695e+01
   1.5650484e-01   2.9930814e+01
   1.5698345e-01   2.9892824e+01
   1.5746206e-01   2.9882320e+01
   1.5794067e-01   2.9738450e+01
   1.5841928e-01   2.9738450e+01
   1.5889788e-01   2.9716529e+01
   1.5937649e-01   2.9672255e+01
   1.5985510e-01   2.9642143e+01
   1.6033371e-01   2.9642143e+01
   1.6081232e-01   2.9571452e+01
   1.6129092e-01   2.9524641e+01
   1.6176953e-01   2.9504511e+01
   1.6224814e-01   2.9457516e+01
   1.6272675e-01   2.9403027e+01
   1.6320536e-01   2.9403027e+01
   1.6368397e-01   2.9394168e+01
   1.6416257e-01   2.9329675e+01
   1.6464118e-01   2.9270623e+01
   1.6511979e-01   2.9177260e+01
   1.6559840e-01   2.9133045e+01
   1.6607701e-01   2.9124632e+01
   1.6655561e-01   2.9101280e+01
   1.6703422e-01   2.9101280e+01
   1.6751283e-01   2.9010877e+01
   1.6799144e-01   2.9006958e+01
   1.6847005e-01   2.8937841e+01
   1.6894865e-01   2.8920688e+01
   1.6942726e-01   2.8919459e+01
   1.6990587e-01   2.8877637e+01
   1.7038448e-01   2.8839139e+01
   1.7086309e-01   2.8822744e+01
   1.7134169e-01   2.8806732e+01
   1.7182030e-01   2.8786034e+01
   1.7229891e-01   2.8752852e+01
   1.7277752e-01   2.8752852e+01
   1.7325613e-01   2.8752852e+01
   1.7373473e-01   2.8750759e+01
   1.7421334e-01   2.8698907e+01
   1.7469195e-01   2.8645031e+01
   1.7517056e-01   2.8645031e+01
   1.7564917e-01   2.8635110e+01
   1.7612778e-01   2.8635110e+01
   1.7660638e-01   2.8629362e+01
   1.7708499e-01   2.8617094e+01
   1.7756360e-01   2.8606450e+01
   1.7804221e-01   2.8558750e+01
   1.7852082e-01   2.8556790e+01
   1.7899942e-01   2.8542734e+01
   1.7947803e-01   2.8541845e+01
   1.7995664e-01   2.8530895e+01
   1.8043525e-01   2.8500392e+01
   1.8091386e-01   2.8441254e+01
   1.8139246e-01   2.8438695e+01
   1.8187107e-01   2.8428950e+01
   1.8234968e-01   2.8404715e+01
   1.8282829e-01   2.8368604e+01
   1.8330690e-01   2.8356270e+01
   1.8378550e-01   2.8317245e+01
   1.8426411e-01   2.8313171e+01
   1.8474272e-01   2.8284381e+01
   1.8522133e-01   2.8263761e+01
   1.8569994e-01   2.8240094e+01
   1.8617855e-01   2.8213765e+01
   1.8665715e-01   2.8188557e+01
   1.8713576e-01   2.8153916e+01
   1.8761437e-01   2.8139617e+01
   1.8809298e-01   2.8110506e+01
   1.8857159e-01   2.8102675e+01
   1.8905019e-01   2.8085777e+01
   1.8952880e-01   2.8073245e+01
   1.9000741e-01   2.8061170e+01
   1.9048602e-01   2.8029812e+01
   1.9096463e-01   2.8011469e+01
   1.9144323e-01   2.8004398e+01
   1.9192184e-01   2.7997966e+01
   1.9240045e-01   2.7972735e+01
   1.9287906e-01   2.7952877e+01
   1.9335767e-01   2.7928985e+01
   1.9383627e-01   2.7906376e+01
   1.9431488e-01   2.7895218e+01
   1.9479349e-01   2.7872474e+01
   1.9527210e-01   2.7852520e+01
   1.9575071e-01   2.7835230e+01
   1.9622931e-01   2.7816936e+01
   1.9670792e-01   2.7796030e+01
   1.9718653e-01   2.7783525e+01
   1.9766514e-01   2.7763785e+01
   1.9814375e-01   2.7754419e+01
   1.9862236e-01   2.7739176e+01
   1.9910096e-01   2.7713009e+01
   1.9957957e-01   2.7699770e+01
   2.0005818e-01   2.7687336e+01
   2.0053679e-01   2.7672623e+01
   2.0101540e-01   2.7661734e+01
   2.0149400e-01   2.7646378e+01
   2.0197261e-01   2.7631124e+01
   2.0245122e-01   2.7616637e+01
   2.0292983e-01   2.7597528e+01
   2.0340844e-01   2.7582734e+01
   2.0388704e-01   2.7570544e+01
   2.0436565e-01   2.7555622e+01
   2.0484426e-01   2.7540808e+01
   2.0532287e-01   2.7530252e+01
   2.0580148e-01   2.7519282e+01
   2.0628008e-01   2.7507186e+01
   2.0675869e-01   2.7494330e+01
   2.0723730e-01   2.7482424e+01
   2.0771591e-01   2.7471120e+01
   2.0819452e-01   2.7458912e+01
   2.0867313e-01   2.7448754e+01
   2.0915173e-01   2.7438828e+01
   2.0963034e-01   2.7428333e+01
   2.1010895e-01   2.7415503e+01
   2.1058756e-01   2.7404337e+01
   2.1106617e-01   2.7393602e+01
   2.1154477e-01   2.7384050e+01
   2.1202338e-01   2.7373513e+01
   2.1250199e-01   2.7359035e+01
   2.1298060e-01   2.7348428e+01
   2.1345921e-01   2.7338027e+01
   2.1393781e-01   2.7328569e+01
   2.1441642e-01   2.7320548e+01
   2.1489503e-01   2.7310212e+01
   2.1537364e-01   2.7300250e+01
   2.1585225e-01   2.7290925e+01
   2.1633085e-01   2.7279371e+01
   2.1680946e-01   2.7272465e+01
   2.1728807e-01   2.7265369e+01
   2.1776668e-01   2.7256947e+01
   2.1824529e-01   2.7248211e+01
   2.1872389e-01   2.7235969e+01
   2.1920250e-01   2.7228245e+01
   2.1968111e-01   2.7220704e+01
   2.2015972e-01   2.7213209e+01
   2.2063833e-01   2.7205473e+01
   2.2111694e-01   2.7199763e+01
   2.2159554e-01   2.7192002e+01
   2.2207415e-01   2.7184909e+01
   2.2255276e-01   2.7177402e+01
   2.2303137e-01   2.7169813e+01
   2.2350998e-01   2.7163320e+01
   2.2398858e-01   2.7155444e+01
   2.2446719e-01   2.7148491e+01
   2.2494580e-01   2.7141890e+01
   2.2542441e-01   2.7134015e+01
   2.2590302e-01   2.7127355e+01
   2.2638162e-01   2.7121205e+01
   2.2686023e-01   2.7115180e+01
   2.2733884e-01   2.7109348e+01
   2.2781745e-01   2.7102659e+01
   2.2829606e-01   2.7097604e+01
   2.2877466e-01   2.7091417e+01
   2.2925327e-01   2.7085713e+01
   2.2973188e-01   2.7079658e+01
   2.3021049e-01   2.7074825e+01
   2.3068910e-01   2.7069380e+01
   2.3116771e-01   2.7063660e+01
   2.3164631e-01   2.7057648e+01
   2.3212492e-01   2.7052955e+01
   2.3260353e-01   2.7047488e+01
   2.3308214e-01   2.7042261e+01
   2.3356075e-01   2.7036985e+01
   2.3403935e-01   2.7031729e+01
   2.3451796e-01   2.7026724e+01
   2.3499657e-01   2.7022724e+01
   2.3547518e-01   2.7018007e+01
   2.3595379e-01   2.7013753e+01
   2.3643239e-01   2.7008923e+01
   2.3691100e-01   2.7004401e+01
   2.3738961e-01   2.7000318e+01
   2.3786822e-01   2.6996397e+01
   2.3834683e-01   2.6991988e+01
   2.3882543e-01   2.6987952e+01
   2.3930404e-01   2.6984276e+01
   2.3978265e-01   2.6980265e+01
   2.4026126e-01   2.6976292e+01
   2.4073987e-01   2.6973019e+01
   2.4121847e-01   2.6969330e+01
   2.4169708e-01   2.6964978e+01
   2.4217569e-01   2.6961159e+01
   2.4265430e-01   2.6958093e+01
   2.4313291e-01   2.6954624e+01
   2.4361152e-01   2.6950808e+01
   2.4409012e-01   2.6947098e+01
   2.4456873e-01   2.6943647e+01
   2.4504734e-01   2.6940068e+01
   2.4552595e-01   2.6937002e+01
   2.4600456e-01   2.6933756e+01
   2.4648316e-01   2.6930791e+01
   2.4696177e-01   2.6928003e+01
   2.4744038e-01   2.6924833e+01
   2.4791899e-01   2.6922051e+01
   2.4839760e-01   2.6919044e+01
   2.4887620e-01   2.6916300e+01
   2.4935481e-01   2.6913420e+01
   2.4983342e-01   2.6910824e+01
   2.5031203e-01   2.6908381e+01
   2.5079064e-01   2.6905771e+01
   2.5126924e-01   2.6903232e+01
   2.5174785e-01   2.6900696e+01
   2.5222646e-01   2.6898157e+01
   2.5270507e-01   2.6895862e+01
   2.5318368e-01   2.6893575e+01
   2.5366229e-01   2.6891449e+01
   2.5414089e-01   2.6889193e+01
   2.5461950e-01   2.6886976e+01
   2.5509811e-01   2.6884785e+01
   2.5557672e-01   2.6882634e+01
   2.5605533e-01   2.6880653e+01
   2.5653393e-01   2.6878572e+01
   2.5701254e-01   2.6876633e+01
   2.5749115e-01   2.6874759e+01
   2.5796976e-01   2.6872805e+01
   2.5844837e-01   2.6871046e+01
   2.5892697e-01   2.6869345e+01
   2.5940558e-01   2.6867281e+01
   2.5988419e-01   2.6865434e+01
   2.6036280e-01   2.6863779e+01
   2.6084141e-01   2.6861926e+01
   2.6132001e-01   2.6860284e+01
   2.6179862e-01   2.6858562e+01
   2.6227723e-01   2.6856938e+01
   2.6275584e-01   2.6855270e+01
   2.6323445e-01   2.6853669e+01
   2.6371305e-01   2.6852083e+01
   2.6419166e-01   2.6850601e+01
   2.6467027e-01   2.6849125e+01
   2.6514888e-01   2.6847684e+01
   2.6562749e-01   2.6846253e+01
   2.6610610e-01   2.6844950e+01
   2.6658470e-01   2.6843653e+01
   2.6706331e-01   2.6842242e+01
   2.6754192e-01   2.6840946e+01
   2.6802053e-01   2.6839718e+01
   2.6849914e-01   2.6838457e+01
   2.6897774e-01   2.6837314e+01
   2.6945635e-01   2.6836111e+01
   2.6993496e-01   2.6834902e+01
   2.7041357e-01   2.6833707e+01
   2.7089218e-01   2.6832594e+01
   2.7137078e-01   2.6831495e+01
   2.7184939e-01   2.6830413e+01
   2.7232800e-01   2.6829371e+01
   2.7280661e-01   2.6828360e+01
   2.7328522e-01   2.6827292e+01
   2.7376382e-01   2.6826351e+01
   2.7424243e-01   2.6825368e+01
   2.7472104e-01   2.6824352e+01
   2.7519965e-01   2.6823422e+01
   2.7567826e-01   2.6822581e+01
   2.7615687e-01   2.6821717e+01
   2.7663547e-01   2.6820773e+01
   2.7711408e-01   2.6819889e+01
   2.7759269e-01   2.6819048e+01
   2.7807130e-01   2.6818181e+01
   2.7854991e-01   2.6817354e+01
   2.7902851e-01   2.6816580e+01
   2.7950712e-01   2.6815794e+01
   2.7998573e-01   2.6815001e+01
   2.8046434e-01   2.6814225e+01
   2.8094295e-01   2.6813479e+01
   2.8142155e-01   2.6812737e+01
   2.8190016e-01   2.6812023e+01
   2.8237877e-01   2.6811305e+01
   2.8285738e-01   2.6810598e+01
   2.8333599e-01   2.6809913e+01
   2.8381459e-01   2.6809197e+01
   2.8429320e-01   2.6808525e+01
   2.8477181e-01   2.6807903e+01
   2.8525042e-01   2.6807277e+01
   2.8572903e-01   2.6806685e+01
   2.8620763e-01   2.6806075e+01
   2.8668624e-01   2.6805516e+01
   2.8716485e-01   2.6804942e+01
   2.8764346e-01   2.6804367e+01
   2.8812207e-01   2.6803826e+01
   2.8860068e-01   2.6803259e+01
   2.8907928e-01   2.6802716e+01
   2.8955789e-01   2.6802185e+01
   2.9003650e-01   2.6801682e+01
   2.9051511e-01   2.6801163e+01
   2.9099372e-01   2.6800655e+01
   2.9147232e-01   2.6800173e+01
   2.9195093e-01   2.6799690e+01
   2.9242954e-01   2.6799197e+01
   2.9290815e-01   2.6798747e+01
   2.9338676e-01   2.6798296e+01
   2.9386536e-01   2.6797842e+01
   2.9434397e-01   2.6797417e+01
   2.9482258e-01   2.6796984e+01
   2.9530119e-01   2.6796571e+01
   2.9577980e-01   2.6796163e+01
   2.9625840e-01   2.6795747e+01
   2.9673701e-01   2.6795338e+01
   2.9721562e-01   2.6794958e+01
   2.9769423e-01   2.6794561e+01
   2.9817284e-01   2.6794191e+01
   2.9865145e-01   2.6793840e+01
   2.9913005e-01   2.6793460e+01
   2.9960866e-01   2.6793126e+01
   3.0008727e-01   2.6792793e+01
   3.0056588e-01   2.6792475e+01
   3.0104449e-01   2.6792148e+01
   3.0152309e-01   2.6791838e+01
   3.0200170e-01   2.6791527e+01
   3.0248031e-01   2.6791220e+01
   3.0295892e-01   2.6790915e+01
   3.0343753e-01   2.6790617e+01
   3.0391613e-01   2.6790321e+01
   3.0439474e-01   2.6790045e+01
   3.0487335e-01   2.6789770e+01
   3.0535196e-01   2.6789485e+01
   3.0583057e-01   2.6789225e+01
   3.0630917e-01   2.6788971e+01
   3.0678778e-01   2.6788719e+01
   3.0726639e-01   2.6788468e+01
   3.0774500e-01   2.6788216e+01
   3.0822361e-01   2.6787974e+01
   3.0870221e-01   2.6787744e+01
   3.0918082e-01   2.6787505e+01
   3.0965943e-01   2.6787273e+01
   3.1013804e-01   2.6787031e+01
   3.1061665e-01   2.6786809e+01
   3.1109526e-01   2.6786578e+01
   3.1157386e-01   2.6786359e+01
   3.1205247e-01   2.6786153e+01
   3.1253108e-01   2.6785950e+01
   3.1300969e-01   2.6785744e+01
   3.1348830e-01   2.6785553e+01
   3.1396690e-01   2.6785352e+01
   3.1444551e-01   2.6785159e+01
   3.1492412e-01   2.6784982e+01
   3.1540273e-01   2.6784802e+01
   3.1588134e-01   2.6784618e+01
   3.1635994e-01   2.6784441e+01
   3.1683855e-01   2.6784275e+01
   3.1731716e-01   2.6784113e+01
   3.1779577e-01   2.6783951e+01
   3.1827438e-01   2.6783790e+01
   3.1875298e-01   2.6783631e+01
   3.1923159e-01   2.6783480e+01
   3.1971020e-01   2.6783323e+01
   3.2018881e-01   2.6783176e+01
   3.2066742e-01   2.6783030e+01
   3.2114603e-01   2.6782888e+01
   3.2162463e-01   2.6782755e+01
   3.2210324e-01   2.6782622e+01
   3.2258185e-01   2.6782487e+01
   3.2306046e-01   2.6782357e+01
   3.2353907e-01   2.6782225e+01
   3.2401767e-01   2.6782098e+01
   3.2449628e-01   2.6781977e+01
   3.2497489e-01   2.6781856e+01
   3.2545350e-01   2.6781738e+01
   3.2593211e-01   2.6781622e+01
   3.2641071e-01   2.6781507e+01
   3.2688932e-01   2.6781394e+01
   3.2736793e-01   2.6781294e+01
   3.2784654e-01   2.6781184e+01
   3.2832515e-01   2.6781079e+01
   3.2880375e-01   2.6780975e+01
   3.2928236e-01   2.6780876e+01
   3.2976097e-01   2.6780778e+01
   3.3023958e-01   2.6780684e+01
   3.3071819e-01   2.6780592e+01
   3.3119679e-01   2.6780499e+01
   3.3167540e-01   2.6780404e+01
   3.3215401e-01   2.6780320e+01
   3.3263262e-01   2.6780233e+01
   3.3311123e-01   2.6780146e+01
   3.3358984e-01   2.6780064e+01
   3.3406844e-01   2.6779984e+01
   3.3454705e-01   2.6779902e+01
   3.3502566e-01   2.6779825e+01
   3.3550427e-01   2.6779752e+01
   3.3598288e-01   2.6779679e+01
   3.3646148e-01   2.6779606e+01
   3.3694009e-01   2.6779534e+01
   3.3741870e-01   2.6779465e+01
   3.3789731e-01   2.6779397e+01
   3.3837592e-01   2.6779328e+01
   3.3885452e-01   2.6779261e+01
   3.3933313e-01   2.6779192e+01
   3.3981174e-01   2.6779123e+01
   3.4029035e-01   2.6779060e+01
   3.4076896e-01   2.6778997e+01
   3.4124756e-01   2.6778936e+01
   3.4172617e-01   2.6778878e+01
   3.4220478e-01   2.6778820e+01
   3.4268339e-01   2.6778764e+01
   3.4316200e-01   2.6778705e+01
   3.4364061e-01   2.6778651e+01
   3.4411921e-01   2.6778599e+01
   3.4459782e-01   2.6778547e+01
   3.4507643e-01   2.6778496e+01
   3.4555504e-01   2.6778445e+01
   3.4603365e-01   2.6778397e+01
   3.4651225e-01   2.6778348e+01
   3.4699086e-01   2.6778301e+01
   3.4746947e-01   2.6778254e+01
   3.4794808e-01   2.6778207e+01
   3.4842669e-01   2.6778163e+01
   3.4890529e-01   2.6778118e+01
   3.4938390e-01   2.6778076e+01
   3.4986251e-01   2.6778036e+01
   3.5034112e-01   2.6777996e+01
   3.5081973e-01   2.6777956e+01
   3.5129833e-01   2.6777917e+01
   3.5177694e-01   2.6777880e+01
   3.5225555e-01   2.6777844e+01
   3.5273416e-01   2.6777805e+01
   3.5321277e-01   2.6777770e+01
   3.5369137e-01   2.6777734e+01
   3.5416998e-01   2.6777696e+01
   3.5464859e-01   2.6777663e+01
   3.5512720e-01   2.6777629e+01
   3.5560581e-01   2.6777595e+01
   3.5608442e-01   2.6777563e+01
   3.5656302e-01   2.6777530e+01
   3.5704163e-01   2.6777499e+01
   3.5752024e-01   2.6777470e+01
   3.5799885e-01   2.6777440e+01
   3.5847746e-01   2.6777413e+01
   3.5895606e-01   2.6777385e+01
   3.5943467e-01   2.6777356e+01
   3.5991328e-01   2.6777328e+01
   3.6039189e-01   2.6777301e+01
   3.6087050e-01   2.6777275e+01
   3.6134910e-01   2.6777249e+01
   3.6182771e-01   2.6777224e+01
   3.6230632e-01   2.6777199e+01
   3.6278493e-01   2.6777174e+01
   3.6326354e-01   2.6777149e+01
   3.6374214e-01   2.6777126e+01
   3.6422075e-01   2.6777104e+01
   3.6469936e-01   2.6777082e+01
   3.6517797e-01   2.6777061e+01
   3.6565658e-01   2.6777039e+01
   3.6613519e-01   2.6777019e+01
   3.6661379e-01   2.6776998e+01
   3.6709240e-01   2.6776977e+01
   3.6757101e-01   2.6776957e+01
   3.6804962e-01   2.6776937e+01
   3.6852823e-01   2.6776917e+01
   3.6900683e-01   2.6776899e+01
   3.6948544e-01   2.6776880e+01
   3.6996405e-01   2.6776863e+01
   3.7044266e-01   2.6776844e+01
   3.7092127e-01   2.6776826e+01
   3.7139987e-01   2.6776809e+01
   3.7187848e-01   2.6776792e+01
   3.7235709e-01   2.6776776e+01
   3.7283570e-01   2.6776760e+01
   3.7331431e-01   2.6776744e+01
   3.7379291e-01   2.6776729e+01
   3.7427152e-01   2.6776714e+01
   3.7475013e-01   2.6776699e+01
   3.7522874e-01   2.6776684e+01
   3.7570735e-01   2.6776670e+01
   3.7618595e-01   2.6776656e+01
   3.7666456e-01   2.6776643e+01
   3.7714317e-01   2.6776629e+01
   3.7762178e-01   2.6776616e+01
   3.7810039e-01   2.6776603e+01
   3.7857900e-01   2.6776591e+01
   3.7905760e-01   2.6776579e+01
   3.7953621e-01   2.6776566e+01
   3.8001482e-01   2.6776554e+01
   3.8049343e-01   2.6776543e+01
   3.8097204e-01   2.6776531e+01
   3.8145064e-01   2.6776521e+01
   3.8192925e-01   2.6776510e+01
   3.8240786e-01   2.6776499e+01
   3.8288647e-01   2.6776489e+01
   3.8336508e-01   2.6776478e+01
   3.8384368e-01   2.6776468e+01
   3.8432229e-01   2.6776458e+01
   3.8480090e-01   2.6776449e+01
   3.8527951e-01   2.6776440e+01
   3.8575812e-01   2.6776430e+01
   3.8623672e-01   2.6776422e+01
   3.8671533e-01   2.6776413e+01
   3.8719394e-01   2.6776404e+01
   3.8767255e-01   2.6776396e+01
   3.8815116e-01   2.6776387e+01
   3.8862977e-01   2.6776380e+01
   3.8910837e-01   2.6776372e+01
   3.8958698e-01   2.6776364e+01
   3.9006559e-01   2.6776356e+01
   3.9054420e-01   2.6776348e+01
   3.9102281e-01   2.6776341e+01
   3.9150141e-01   2.6776334e+01
   3.9198002e-01   2.6776327e+01
   3.9245863e-01   2.6776320e+01
   3.9293724e-01   2.6776313e+01
   3.9341585e-01   2.6776306e+01
   3.9389445e-01   2.6776300e+01
   3.9437306e-01   2.6776294e+01
   3.9485167e-01   2.6776287e+01
   3.9533028e-01   2.6776281e+01
   3.9580889e-01   2.6776275e+01
   3.9628749e-01   2.6776269e+01
   3.9676610e-01   2.6776263e+01
   3.9724471e-01   2.6776258e+01
   3.9772332e-01   2.6776252e+01
   3.9820193e-01   2.6776247e+01
   3.9868053e-01   2.6776241e+01
   3.9915914e-01   2.6776236e+01
   3.9963775e-01   2.6776231e+01
   4.0011636e-01   2.6776226e+01
   4.0059497e-01   2.6776221e+01
   4.0107358e-01   2.6776217e+01
   4.0155218e-01   2.6776212e+01
   4.0203079e-01   2.6776207e+01
   4.0250940e-01   2.6776203e+01
   4.0298801e-01   2.6776198e+01
   4.0346662e-01   2.6776194e+01
   4.0394522e-01   2.6776190e+01
   4.0442383e-01   2.6776186e+01
   4.0490244e-01   2.6776181e+01
   4.0538105e-01   2.6776178e+01
   4.0585966e-01   2.6776174e+01
   4.0633826e-01   2.6776170e+01
   4.0681687e-01   2.6776166e+01
   4.0729548e-01   2.6776162e+01
   4.0777409e-01   2.6776158e+01
   4.0825270e-01   2.6776155e+01
   4.0873130e-01   2.6776151e+01
   4.0920991e-01   2.6776148e+01
   4.0968852e-01   2.6776145e+01
   4.1016713e-01   2.6776141e+01
   4.1064574e-01   2.6776138e+01
   4.1112435e-01   2.6776135e+01
   4.1160295e-01   2.6776132e+01
   4.1208156e-01   2.6776129e+01
   4.1256017e-01   2.6776126e+01
   4.1303878e-01   2.6776123e+01
   4.1351739e-01   2.6776120e+01
   4.1399599e-01   2.6776117e+01
   4.1447460e-01   2.6776115e+01
   4.1495321e-01   2.6776112e+01
   4.1543182e-01   2.6776109e+01
   4.1591043e-01   2.6776107e+01
   4.1638903e-01   2.6776104e+01
   4.1686764e-01   2.6776102e+01
   4.1734625e-01   2.6776099e+01
   4.1782486e-01   2.6776097e+01
   4.1830347e-01   2.6776095e+01
   4.1878207e-01   2.6776092e+01
   4.1926068e-01   2.6776090e+01
   4.1973929e-01   2.6776088e+01
   4.2021790e-01   2.6776086e+01
   4.2069651e-01   2.6776084e+01
   4.2117511e-01   2.6776081e+01
   4.2165372e-01   2.6776079e+01
   4.2213233e-01   2.6776077e+01
   4.2261094e-01   2.6776076e+01
   4.2308955e-01   2.6776074e+01
   4.2356816e-01   2.6776072e+01
   4.2404676e-01   2.6776070e+01
   4.2452537e-01   2.6776068e+01
   4.2500398e-01   2.6776066e+01
   4.2548259e-01   2.6776065e+01
   4.2596120e-01   2.6776063e+01
   4.2643980e-01   2.6776061e+01
   4.2691841e-01   2.6776060e+01
   4.2739702e-01   2.6776058e+01
   4.2787563e-01   2.6776056e+01
   4.2835424e-01   2.6776055e+01
   4.2883284e-01   2.6776053e+01
   4.2931145e-01   2.6776052e+01
   4.2979006e-01   2.6776051e+01
   4.3026867e-01   2.6776049e+01
   4.3074728e-01   2.6776048e+01
   4.3122588e-01   2.6776046e+01
   4.3170449e-01   2.6776045e+01
   4.3218310e-01   2.6776044e+01
   4.3266171e-01   2.6776042e+01
   4.3314032e-01   2.6776041e+01
   4.3361893e-01   2.6776040e+01
   4.3409753e-01   2.6776039e+01
   4.3457614e-01   2.6776038e+01
   4.3505475e-01   2.6776036e+01
   4.3553336e-01   2.6776035e+01
   4.3601197e-01   2.6776034e+01
   4.3649057e-01   2.6776033e+01
   4.3696918e-01   2.6776032e+01
   4.3744779e-01   2.6776031e+01
   4.3792640e-01   2.6776030e+01
   4.3840501e-01   2.6776029e+01
   4.3888361e-01   2.6776028e+01
   4.3936222e-01   2.6776027e+01
   4.3984083e-01   2.6776026e+01
   4.4031944e-01   2.6776025e+01
   4.4079805e-01   2.6776024e+01
   4.4127665e-01   2.6776023e+01
   4.4175526e-01   2.6776022e+01
   4.4223387e-01   2.6776022e+01
   4.4271248e-01   2.6776021e+01
   4.4319109e-01   2.6776020e+01
   4.4366969e-01   2.6776019e+01
   4.4414830e-01   2.6776018e+01
   4.4462691e-01   2.6776018e+01
   4.4510552e-01   2.6776017e+01
   4.4558413e-01   2.6776016e+01
   4.4606274e-01   2.6776015e+01
   4.4654134e-01   2.6776015e+01
   4.4701995e-01   2.6776014e+01
   4.4749856e-01   2.6776013e+01
   4.4797717e-01   2.6776013e+01
   4.4845578e-01   2.6776012e+01
   4.4893438e-01   2.6776011e+01
   4.4941299e-01   2.6776011e+01
   4.4989160e-01   2.6776010e+01
   4.5037021e-01   2.6776009e+01
   4.5084882e-01   2.6776009e+01
   4.5132742e-01   2.6776008e+01
   4.5180603e-01   2.6776008e+01
   4.5228464e-01   2.6776007e+01
   4.5276325e-01   2.6776007e+01
   4.5324186e-01   2.6776006e+01
   4.5372046e-01   2.6776006e+01
   4.5419907e-01   2.6776005e+01
   4.5467768e-01   2.6776005e+01
   4.5515629e-01   2.6776004e+01
   4.5563490e-01   2.6776004e+01
   4.5611351e-01   2.6776003e+01
   4.5659211e-01   2.6776003e+01
   4.5707072e-01   2.6776002e+01
   4.5754933e-01   2.6776002e+01
   4.5802794e-01   2.6776001e+01
   4.5850655e-01   2.6776001e+01
   4.5898515e-01   2.6776000e+01
   4.5946376e-01   2.6776000e+01
   4.5994237e-01   2.6776000e+01
   4.6042098e-01   2.6775999e+01
   4.6089959e-01   2.6775999e+01
   4.6137819e-01   2.6775998e+01
   4.6185680e-01   2.6775998e+01
   4.6233541e-01   2.6775998e+01
   4.6281402e-01   2.6775997e+01
   4.6329263e-01   2.6775997e+01
   4.6377123e-01   2.6775997e+01
   4.6424984e-01   2.6775996e+01
   4.6472845e-01   2.6775996e+01
   4.6520706e-01   2.6775996e+01
   4.6568567e-01   2.6775995e+01
   4.6616427e-01   2.6775995e+01
   4.6664288e-01   2.6775995e+01
   4.6712149e-01   2.6775994e+01
   4.6760010e-01   2.6775994e+01
   4.6807871e-01   2.6775994e+01
   4.6855732e-01   2.6775994e+01
   4.6903592e-01   2.6775993e+01
   4.6951453e-01   2.6775993e+01
   4.6999314e-01   2.6775993e+01
   4.7047175e-01   2.6775993e+01
   4.7095036e-01   2.6775992e+01
   4.7142896e-01   2.6775992e+01
   4.7190757e-01   2.6775992e+01
   4.7238618e-01   2.6775992e+01
   4.7286479e-01   2.6775991e+01
   4.7334340e-01   2.6775991e+01
   4.7382200e-01   2.6775991e+01
   4.7430061e-01   2.6775991e+01
   4.7477922e-01   2.6775990e+01
   4.7525783e-01   2.6775990e+01
   4.7573644e-01   2.6775990e+01
   4.7621504e-01   2.6775990e+01
   4.7669365e-01   2.6775990e+01
   4.7717226e-01   2.6775989e+01
   4.7765087e-01   2.6775989e+01
   4.7812948e-01   2.6775989e+01
   4.7860809e-01   2.6775989e+01
   4.7908669e-01   2.6775989e+01
   4.7956530e-01   2.6775989e+01
   4.8004391e-01   2.6775988e+01
   4.8052252e-01   2.6775988e+01
   4.8100113e-01   2.6775988e+01
   4.8147973e-01   2.6775988e+01
   4.8195834e-01   2.6775988e+01
   4.8243695e-01   2.6775988e+01
   4.8291556e-01   2.6775987e+01
   4.8339417e-01   2.6775987e+01
   4.8387277e-01   2.6775987e+01
   4.8435138e-01   2.6775987e+01
   4.8482999e-01   2.6775987e+01
   4.8530860e-01   2.6775987e+01
   4.8578721e-01   2.6775987e+01
   4.8626581e-01   2.6775986e+01
   4.8674442e-01   2.6775986e+01
   4.8722303e-01   2.6775986e+01
   4.8770164e-01   2.6775986e+01
   4.8818025e-01   2.6775986e+01
   4.8865885e-01   2.6775986e+01
   4.8913746e-01   2.6775986e+01
   4.8961607e-01   2.6775986e+01
   4.9009468e-01   2.6775985e+01
   4.9057329e-01   2.6775985e+01
   4.9105190e-01   2.6775985e+01
   4.9153050e-01   2.6775985e+01
   4.9200911e-01   2.6775985e+01
   4.9248772e-01   2.6775985e+01
   4.9296633e-01   2.6775985e+01
   4.9344494e-01   2.6775985e+01
   4.9392354e-01   2.6775985e+01
   4.9440215e-01   2.6775984e+01
   4.9488076e-01   2.6775984e+01
   4.9535937e-01   2.6775984e+01
   4.9583798e-01   2.6775984e+01
   4.9631658e-01   2.6775984e+01
   4.9679519e-01   2.6775984e+01
   4.9727380e-01   2.6775984e+01
   4.9775241e-01   2.6775984e+01
   4.9823102e-01   2.6775984e+01
   4.9870962e-01   2.6775984e+01
   4.9918823e-01   2.6775984e+01
   4.9966684e-01   2.6775984e+01
   5.0014545e-01   2.6775983e+01
   5.0062406e-01   2.6775983e+01
   5.0110267e-01   2.6775983e+01
   5.0158127e-01   2.6775983e+01
   5.0205988e-01   2.6775983e+01
   5.0253849e-01   2.6775983e+01
   5.0301710e-01   2.6775983e+01
   5.0349571e-01   2.6775983e+01
   5.0397431e-01   2.6775983e+01
   5.0445292e-01   2.6775983e+01
   5.0493153e-01   2.6775983e+01
   5.0541014e-01   2.6775983e+01
   5.0588875e-01   2.6775983e+01
   5.0636735e-01   2.6775983e+01
   5.0684596e-01   2.6775983e+01
   5.0732457e-01   2.6775983e+01
   5.0780318e-01   2.6775982e+01
   5.0828179e-01   2.6775982e+01
   5.0876039e-01   2.6775982e+01
   5.0923900e-01   2.6775982e+01
   5.0971761e-01   2.6775982e+01
   5.1019622e-01   2.6775982e+01
   5.1067483e-01   2.6775982e+01
   5.1115343e-01   2.6775982e+01
   5.1163204e-01   2.6775982e+01
   5.1211065e-01   2.6775982e+01
   5.1258926e-01   2.6775982e+01
   5.1306787e-01   2.6775982e+01
   5.1354648e-01   2.6775982e+01
   5.1402508e-01   2.6775982e+01
   5.1450369e-01   2.6775982e+01
   5.1498230e-01   2.6775982e+01
   5.1546091e-01   2.6775982e+01
   5.1593952e-01   2.6775982e+01
   5.1641812e-01   2.6775982e+01
   5.1689673e-01   2.6775982e+01
   5.1737534e-01   2.6775982e+01
   5.1785395e-01   2.6775982e+01
   5.1833256e-01   2.6775982e+01
   5.1881116e-01   2.6775982e+01
   5.1928977e-01   2.6775981e+01
   5.1976838e-01   2.6775981e+01
   5.2024699e-01   2.6775981e+01
   5.2072560e-01   2.6775981e+01
   5.2120420e-01   2.6775981e+01
   5.2168281e-01   2.6775981e+01
   5.2216142e-01   2.6775981e+01
   5.2264003e-01   2.6775981e+01
   5.2311864e-01   2.6775981e+01
   5.2359725e-01   2.6775981e+01
   5.2407585e-01   2.6775981e+01
   5.2455446e-01   2.6775981e+01
   5.2503307e-01   2.6775981e+01
   5.2551168e-01   2.6775981e+01
   5.2599029e-01   2.6775981e+01
   5.2646889e-01   2.6775981e+01
   5.2694750e-01   2.6775981e+01
   5.2742611e-01   2.6775981e+01
   5.2790472e-01   2.6775981e+01
   5.2838333e-01   2.6775981e+01
   5.2886193e-01   2.6775981e+01
   5.2934054e-01   2.6775981e+01
   5.2981915e-01   2.6775981e+01
   5.3029776e-01   2.6775981e+01
   5.3077637e-01   2.6775981e+01
   5.3125497e-01   2.6775981e+01
   5.3173358e-01   2.6775981e+01
   5.3221219e-01   2.6775981e+01
   5.3269080e-01   2.6775981e+01
   5.3316941e-01   2.6775981e+01
   5.3364801e-01   2.6775981e+01
   5.3412662e-01   2.6775981e+01
   5.3460523e-01   2.6775981e+01
   5.3508384e-01   2.6775981e+01
   5.3556245e-01   2.6775981e+01
   5.3604106e-01   2.6775981e+01
   5.3651966e-01   2.6775981e+01
   5.3699827e-01   2.6775981e+01
   5.3747688e-01   2.6775981e+01
   5.3795549e-01   2.6775981e+01
   5.3843410e-01   2.6775981e+01
   5.3891270e-01   2.6775981e+01
   5.3939131e-01   2.6775981e+01
   5.3986992e-01   2.6775981e+01
   5.4034853e-01   2.6775981e+01
   5.4082714e-01   2.6775981e+01
   5.4130574e-01   2.6775981e+01
   5.4178435e-01   2.6775981e+01
   5.4226296e-01   2.6775980e+01
   5.4274157e-01   2.6775980e+01
   5.4322018e-01   2.6775980e+01
   5.4369878e-01   2.6775980e+01
   5.4417739e-01   2.6775980e+01
   5.4465600e-01   2.6775980e+01
   5.4513461e-01   2.6775980e+01
   5.4561322e-01   2.6775980e+01
   5.4609183e-01   2.6775980e+01
   5.4657043e-01   2.6775980e+01
   5.4704904e-01   2.6775980e+01
   5.4752765e-01   2.6775980e+01
   5.4800626e-01   2.6775980e+01
   5.4848487e-01   2.6775980e+01
   5.4896347e-01   2.6775980e+01
   5.4944208e-01   2.6775980e+01
   5.4992069e-01   2.6775980e+01
   5.5039930e-01   2.6775980e+01
   5.5087791e-01   2.6775980e+01
   5.5135651e-01   2.6775980e+01
   5.5183512e-01   2.6775980e+01
   5.5231373e-01   2.6775980e+01
   5.5279234e-01   2.6775980e+01
   5.5327095e-01   2.6775980e+01
   5.5374955e-01   2.6775980e+01
   5.5422816e-01   2.6775980e+01
   5.5470677e-01   2.6775980e+01
   5.5518538e-01   2.6775980e+01
   5.5566399e-01   2.6775980e+01
   5.5614259e-01   2.6775980e+01
   5.5662120e-01   2.6775980e+01
   5.5709981e-01   2.6775980e+01
   5.5757842e-01   2.6775980e+01
   5.5805703e-01   2.6775980e+01
   5.5853564e-01   2.6775980e+01
   5.5901424e-01   2.6775980e+01
   5.5949285e-01   2.6775980e+01
   5.5997146e-01   2.6775980e+01
   5.6045007e-01   2.6775980e+01
   5.6092868e-01   2.6775980e+01
   5.6140728e-01   2.6775980e+01
   5.6188589e-01   2.6775980e+01
   5.6236450e-01   2.6775980e+01
   5.6284311e-01   2.6775980e+01
   5.6332172e-01   2.6775980e+01
   5.6380032e-01   2.6775980e+01
   5.6427893e-01   2.6775980e+01
   5.6475754e-01   2.6775980e+01
   5.6523615e-01   2.6775980e+01
   5.6571476e-01   2.6775980e+01
   5.6619336e-01   2.6775980e+01
   5.6667197e-01   2.6775980e+01
   5.6715058e-01   2.6775980e+01
   5.6762919e-01   2.6775980e+01
   5.6810780e-01   2.6775980e+01
   5.6858641e-01   2.6775980e+01
   5.6906501e-01   2.6775980e+01
   5.6954362e-01   2.6775980e+01
   5.7002223e-01   2.6775980e+01
   5.7050084e-01   2.6775980e+01
   5.7097945e-01   2.6775980e+01
   5.7145805e-01   2.6775980e+01
   5.7193666e-01   2.6775980e+01
   5.7241527e-01   2.6775980e+01
   5.7289388e-01   2.6775980e+01
   5.7337249e-01   2.6775980e+01
   5.7385109e-01   2.6775980e+01
   5.7432970e-01   2.6775980e+01
   5.7480831e-01   2.6775980e+01
   5.7528692e-01   2.6775980e+01
   5.7576553e-01   2.6775980e+01
   5.7624413e-01   2.6775980e+01
   5.7672274e-01   2.6775980e+01
   5.7720135e-01   2.6775980e+01
   5.7767996e-01   2.6775980e+01
   5.7815857e-01   2.6775980e+01
   5.7863717e-01   2.6775980e+01
   5.7911578e-01   2.6775980e+01
   5.7959439e-01   2.6775980e+01
   5.8007300e-01   2.6775980e+01
   5.8055161e-01   2.6775980e+01
   5.8103022e-01   2.6775980e+01
   5.8150882e-01   2.6775980e+01
   5.8198743e-01   2.6775980e+01
   5.8246604e-01   2.6775980e+01
   5.8294465e-01   2.6775980e+01
   5.8342326e-01   2.6775980e+01
   5.8390186e-01   2.6775980e+01
   5.8438047e-01   2.6775980e+01
   5.8485908e-01   2.6775980e+01
   5.8533769e-01   2.6775980e+01
   5.8581630e-01   2.6775980e+01
   5.8629490e-01   2.6775980e+01
   5.8677351e-01   2.6775980e+01
   5.8725212e-01   2.6775980e+01
   5.8773073e-01   2.6775980e+01
   5.8820934e-01   2.6775980e+01
   5.8868794e-01   2.6775980e+01
   5.8916655e-01   2.6775980e+01
   5.8964516e-01   2.6775980e+01
   5.9012377e-01   2.6775980e+01
   5.9060238e-01   2.6775980e+01
   5.9108099e-01   2.6775980e+01
   5.9155959e-01   2.6775980e+01
   5.9203820e-01   2.6775980e+01
   5.9251681e-01   2.6775980e+01
   5.9299542e-01   2.6775980e+01
   5.9347403e-01   2.6775980e+01
   5.9395263e-01   2.6775980e+01
   5.9443124e-01   2.6775980e+01
   5.9490985e-01   2.6775980e+01
   5.9538846e-01   2.6775980e+01
   5.9586707e-01   2.6775980e+01
   5.9634567e-01   2.6775980e+01
   5.9682428e-01   2.6775980e+01
   5.9730289e-01   2.6775980e+01
   5.9778150e-01   2.6775980e+01
   5.9826011e-01   2.6775980e+01
   5.9873871e-01   2.6775980e+01
   5.9921732e-01   2.6775980e+01
   5.9969593e-01   2.6775980e+01
   6.0017454e-01   2.6775980e+01
   6.0065315e-01   2.6775980e+01
   6.0113175e-01   2.6775980e+01
   6.0161036e-01   2.6775980e+01
   6.0208897e-01   2.6775980e+01
   6.0256758e-01   2.6775980e+01
   6.0304619e-01   2.6775980e+01
   6.0352480e-01   2.6775980e+01
   6.0400340e-01   2.6775980e+01
   6.0448201e-01   2.6775980e+01
   6.0496062e-01   2.6775980e+01
   6.0543923e-01   2.6775980e+01
   6.0591784e-01   2.6775980e+01
   6.0639644e-01   2.6775980e+01
   6.0687505e-01   2.6775980e+01
   6.0735366e-01   2.6775980e+01
   6.0783227e-01   2.6775980e+01
   6.0831088e-01   2.6775980e+01
   6.0878948e-01   2.6775980e+01
   6.0926809e-01   2.6775980e+01
   6.0974670e-01   2.6775980e+01
   6.1022531e-01   2.6775980e+01
   6.1070392e-01   2.6775980e+01
   6.1118252e-01   2.6775980e+01
   6.1166113e-01   2.6775980e+01
   6.1213974e-01   2.6775980e+01
   6.1261835e-01   2.6775980e+01
   6.1309696e-01   2.6775980e+01
   6.1357557e-01   2.6775980e+01
   6.1405417e-01   2.6775980e+01
   6.1453278e-01   2.6775980e+01
   6.1501139e-01   2.6775980e+01
   6.1549000e-01   2.6775980e+01
   6.1596861e-01   2.6775980e+01
   6.1644721e-01   2.6775980e+01
   6.1692582e-01   2.6775980e+01
   6.1740443e-01   2.6775980e+01
   6.1788304e-01   2.6775980e+01
   6.1836165e-01   2.6775980e+01
   6.1884025e-01   2.6775980e+01
   6.1931886e-01   2.6775980e+01
   6.1979747e-01   2.6775980e+01
   6.2027608e-01   2.6775980e+01
   6.2075469e-01   2.6775980e+01
   6.2123329e-01   2.6775980e+01
   6.2171190e-01   2.6775980e+01
   6.2219051e-01   2.6775980e+01
   6.2266912e-01   2.6775980e+01
   6.2314773e-01   2.6775980e+01
   6.2362633e-01   2.6775980e+01
   6.2410494e-01   2.6775980e+01
   6.2458355e-01   2.6775980e+01
   6.2506216e-01   2.6775980e+01
   6.2554077e-01   2.6775980e+01
   6.2601938e-01   2.6775980e+01
   6.2649798e-01   2.6775980e+01
   6.2697659e-01   2.6775980e+01
   6.2745520e-01   2.6775980e+01
   6.2793381e-01   2.6775980e+01
   6.2841242e-01   2.6775980e+01
   6.2889102e-01   2.6775980e+01
   6.2936963e-01   2.6775980e+01
   6.2984824e-01   2.6775980e+01
   6.3032685e-01   2.6775980e+01
   6.3080546e-01   2.6775980e+01
   6.3128406e-01   2.6775980e+01
   6.3176267e-01   2.6775980e+01
   6.3224128e-01   2.6775980e+01
   6.3271989e-01   2.6775980e+01
   6.3319850e-01   2.6775980e+01
   6.3367710e-01   2.6775980e+01
   6.3415571e-01   2.6775980e+01
   6.3463432e-01   2.6775980e+01
   6.3511293e-01   2.6775980e+01
   6.3559154e-01   2.6775980e+01
   6.3607015e-01   2.6775980e+01
   6.3654875e-01   2.6775980e+01
   6.3702736e-01   2.6775980e+01
   6.3750597e-01   2.6775980e+01
   6.3798458e-01   2.6775980e+01
   6.3846319e-01   2.6775980e+01
   6.3894179e-01   2.6775980e+01
   6.3942040e-01   2.6775980e+01
   6.3989901e-01   2.6775980e+01
   6.4037762e-01   2.6775980e+01
   6.4085623e-01   2.6775980e+01
   6.4133483e-01   2.6775980e+01
   6.4181344e-01   2.6775980e+01
   6.4229205e-01   2.6775980e+01
   6.4277066e-01   2.6775980e+01
   6.4324927e-01   2.6775980e+01
   6.4372787e-01   2.6775980e+01
   6.4420648e-01   2.6775980e+01
   6.4468509e-01   2.6775980e+01
   6.4516370e-01   2.6775980e+01
   6.4564231e-01   2.6775980e+01
   6.4612091e-01   2.6775980e+01
   6.4659952e-01   2.6775980e+01
   6.4707813e-01   2.6775980e+01
   6.4755674e-01   2.6775980e+01
   6.4803535e-01   2.6775980e+01
   6.4851396e-01   2.6775980e+01
   6.4899256e-01   2.6775980e+01
   6.4947117e-01   2.6775980e+01
   6.4994978e-01   2.6775980e+01
   6.5042839e-01   2.6775980e+01
   6.5090700e-01   2.6775980e+01
   6.5138560e-01   2.6775980e+01
   6.5186421e-01   2.6775980e+01
   6.5234282e-01   2.6775980e+01
   6.5282143e-01   2.6775980e+01
   6.5330004e-01   2.6775980e+01
   6.5377864e-01   2.6775980e+01
   6.5425725e-01   2.6775980e+01
   6.5473586e-01   2.6775980e+01
   6.5521447e-01   2.6775980e+01
   6.5569308e-01   2.6775980e+01
   6.5617168e-01   2.6775980e+01
   6.5665029e-01   2.6775980e+01
   6.5712890e-01   2.6775980e+01
   6.5760751e-01   2.6775980e+01
   6.5808612e-01   2.6775980e+01
   6.5856473e-01   2.6775980e+01
   6.5904333e-01   2.6775980e+01
   6.5952194e-01   2.6775980e+01
   6.6000055e-01   2.6775980e+01
   6.6047916e-01   2.6775980e+01
   6.6095777e-01   2.6775980e+01
   6.6143637e-01   2.6775980e+01
   6.6191498e-01   2.6775980e+01
   6.6239359e-01   2.6775980e+01
   6.6287220e-01   2.6775980e+01
   6.6335081e-01   2.6775980e+01
   6.6382941e-01   2.6775980e+01
   6.6430802e-01   2.6775980e+01
   6.6478663e-01   2.6775980e+01
   6.6526524e-01   2.6775980e+01
   6.6574385e-01   2.6775980e+01
   6.6622245e-01   2.6775980e+01
   6.6670106e-01   2.6775980e+01
   6.6717967e-01   2.6775980e+01
   6.6765828e-01   2.6775980e+01
   6.6813689e-01   2.6775980e+01
   6.6861549e-01   2.6775980e+01
   6.6909410e-01   2.6775980e+01
   6.6957271e-01   2.6775980e+01
   6.7005132e-01   2.6775980e+01
   6.7052993e-01   2.6775980e+01
   6.7100854e-01   2.6775980e+01
   6.7148714e-01   2.6775980e+01
   6.7196575e-01   2.6775980e+01
   6.7244436e-01   2.6775980e+01
   6.7292297e-01   2.6775980e+01
   6.7340158e-01   2.6775980e+01
   6.7388018e-01   2.6775980e+01
   6.7435879e-01   2.6775980e+01
   6.7483740e-01   2.6775980e+01
   6.7531601e-01   2.6775980e+01
   6.7579462e-01   2.6775980e+01
   6.7627322e-01   2.6775980e+01
   6.7675183e-01   2.6775980e+01
   6.7723044e-01   2.6775980e+01
   6.7770905e-01   2.6775980e+01
   6.7818766e-01   2.6775980e+01
   6.7866626e-01   2.6775980e+01
   6.7914487e-01   2.6775980e+01
   6.7962348e-01   2.6775980e+01
   6.8010209e-01   2.6775980e+01
   6.8058070e-01   2.6775980e+01
   6.8105931e-01   2.6775980e+01
   6.8153791e-01   2.6775980e+01
   6.8201652e-01   2.6775980e+01
   6.8249513e-01   2.6775980e+01
   6.8297374e-01   2.6775980e+01
   6.8345235e-01   2.6775980e+01
   6.8393095e-01   2.6775980e+01
   6.8440956e-01   2.6775980e+01
   6.8488817e-01   2.6775980e+01
   6.8536678e-01   2.6775980e+01
   6.8584539e-01   2.6775980e+01
   6.8632399e-01   2.6775980e+01
   6.8680260e-01   2.6775980e+01
   6.8728121e-01   2.6775980e+01
   6.8775982e-01   2.6775980e+01
   6.8823843e-01   2.6775980e+01
   6.8871703e-01   2.6775980e+01
   6.8919564e-01   2.6775980e+01
   6.8967425e-01   2.6775980e+01
   6.9015286e-01   2.6775980e+01
   6.9063147e-01   2.6775980e+01
   6.9111007e-01   2.6775980e+01
   6.9158868e-01   2.6775980e+01
   6.9206729e-01   2.6775980e+01
   6.9254590e-01   2.6775980e+01
   6.9302451e-01   2.6775980e+01
   6.9350312e-01   2.6775980e+01
   6.9398172e-01   2.6775980e+01
   6.9446033e-01   2.6775980e+01
   6.9493894e-01   2.6775980e+01
   6.9541755e-01   2.6775980e+01
   6.9589616e-01   2.6775980e+01
   6.9637476e-01   2.6775980e+01
   6.9685337e-01   2.6775980e+01
   6.9733198e-01   2.6775980e+01
   6.9781059e-01   2.6775980e+01
   6.9828920e-01   2.6775980e+01
   6.9876780e-01   2.6775980e+01
   6.9924641e-01   2.6775980e+01
   6.9972502e-01   2.6775980e+01
   7.0020363e-01   2.6775980e+01
   7.0068224e-01   2.6775980e+01
   7.0116084e-01   2.6775980e+01
   7.0163945e-01   2.6775980e+01
   7.0211806e-01   2.6775980e+01
   7.0259667e-01   2.6775980e+01
   7.0307528e-01   2.6775980e+01
   7.0355389e-01   2.6775980e+01
   7.0403249e-01   2.6775980e+01
   7.0451110e-01   2.6775980e+01
   7.0498971e-01   2.6775980e+01
   7.0546832e-01   2.6775980e+01
   7.0594693e-01   2.6775980e+01
   7.0642553e-01   2.6775980e+01
   7.0690414e-01   2.6775980e+01
   7.0738275e-01   2.6775980e+01
   7.0786136e-01   2.6775980e+01
   7.0833997e-01   2.6775980e+01
   7.0881857e-01   2.6775980e+01
   7.0929718e-01   2.6775980e+01
   7.0977579e-01   2.6775980e+01
   7.1025440e-01   2.6775980e+01
   7.1073301e-01   2.6775980e+01
   7.1121161e-01   2.6775980e+01
   7.1169022e-01   2.6775980e+01
   7.1216883e-01   2.6775980e+01
   7.1264744e-01   2.6775980e+01
   7.1312605e-01   2.6775980e+01
   7.1360465e-01   2.6775980e+01
   7.1408326e-01   2.6775980e+01
   7.1456187e-01   2.6775980e+01
   7.1504048e-01   2.6775980e+01
   7.1551909e-01   2.6775980e+01
   7.1599770e-01   2.6775980e+01
   7.1647630e-01   2.6775980e+01
   7.1695491e-01   2.6775980e+01
   7.1743352e-01   2.6775980e+01
   7.1791213e-01   2.6775980e+01
   7.1839074e-01   2.6775980e+01
   7.1886934e-01   2.6775980e+01
   7.1934795e-01   2.6775980e+01
   7.1982656e-01   2.6775980e+01
   7.2030517e-01   2.6775980e+01
   7.2078378e-01   2.6775980e+01
   7.2126238e-01   2.6775980e+01
   7.2174099e-01   2.6775980e+01
   7.2221960e-01   2.6775980e+01
   7.2269821e-01   2.6775980e+01
   7.2317682e-01   2.6775980e+01
   7.2365542e-01   2.6775980e+01
   7.2413403e-01   2.6775980e+01
   7.2461264e-01   2.6775980e+01
   7.2509125e-01   2.6775980e+01
   7.2556986e-01   2.6775980e+01
   7.2604847e-01   2.6775980e+01
   7.2652707e-01   2.6775980e+01
   7.2700568e-01   2.6775980e+01
   7.2748429e-01   2.6775980e+01
   7.2796290e-01   2.6775980e+01
   7.2844151e-01   2.6775980e+01
   7.2892011e-01   2.6775980e+01
   7.2939872e-01   2.6775980e+01
   7.2987733e-01   2.6775980e+01
   7.3035594e-01   2.6775980e+01
   7.3083455e-01   2.6775980e+01
   7.3131315e-01   2.6775980e+01
   7.3179176e-01   2.6775980e+01
   7.3227037e-01   2.6775980e+01
   7.3274898e-01   2.6775980e+01
   7.3322759e-01   2.6775980e+01
   7.3370619e-01   2.6775980e+01
   7.3418480e-01   2.6775980e+01
   7.3466341e-01   2.6775980e+01
   7.3514202e-01   2.6775980e+01
   7.3562063e-01   2.6775980e+01
   7.3609923e-01   2.6775980e+01
   7.3657784e-01   2.6775980e+01
   7.3705645e-01   2.6775980e+01
   7.3753506e-01   2.6775980e+01
   7.3801367e-01   2.6775980e+01
   7.3849228e-01   2.6775980e+01
   7.3897088e-01   2.6775980e+01
   7.3944949e-01   2.6775980e+01
   7.3992810e-01   2.6775980e+01
   7.4040671e-01   2.6775980e+01
   7.4088532e-01   2.6775980e+01
   7.4136392e-01   2.6775980e+01
   7.4184253e-01   2.6775980e+01
   7.4232114e-01   2.6775980e+01
   7.4279975e-01   2.6775980e+01
   7.4327836e-01   2.6775980e+01
   7.4375696e-01   2.6775980e+01
   7.4423557e-01   2.6775980e+01
   7.4471418e-01   2.6775980e+01
   7.4519279e-01   2.6775980e+01
   7.4567140e-01   2.6775980e+01
   7.4615000e-01   2.6775980e+01
   7.4662861e-01   2.6775980e+01
   7.4710722e-01   2.6775980e+01
   7.4758583e-01   2.6775980e+01
   7.4806444e-01   2.6775980e+01
   7.4854305e-01   2.6775980e+01
   7.4902165e-01   2.6775980e+01
   7.4950026e-01   2.6775980e+01
   7.4997887e-01   2.6775980e+01
   7.5045748e-01   2.6775980e+01
   7.5093609e-01   2.6775980e+01
   7.5141469e-01   2.6775980e+01
   7.5189330e-01   2.6775980e+01
   7.5237191e-01   2.6775980e+01
   7.5285052e-01   2.6775980e+01
   7.5332913e-01   2.6775980e+01
   7.5380773e-01   2.6775980e+01
   7.5428634e-01   2.6775980e+01
   7.5476495e-01   2.6775980e+01
   7.5524356e-01   2.6775980e+01
   7.5572217e-01   2.6775980e+01
   7.5620077e-01   2.6775980e+01
   7.5667938e-01   2.6775980e+01
   7.5715799e-01   2.6775980e+01
   7.5763660e-01   2.6775980e+01
   7.5811521e-01   2.6775980e+01
   7.5859381e-01   2.6775980e+01
   7.5907242e-01   2.6775980e+01
   7.5955103e-01   2.6775980e+01
   7.6002964e-01   2.6775980e+01
   7.6050825e-01   2.6775980e+01
   7.6098686e-01   2.6775980e+01
   7.6146546e-01   2.6775980e+01
   7.6194407e-01   2.6775980e+01
   7.6242268e-01   2.6775980e+01
   7.6290129e-01   2.6775980e+01
   7.6337990e-01   2.6775980e+01
   7.6385850e-01   2.6775980e+01
   7.6433711e-01   2.6775980e+01
   7.6481572e-01   2.6775980e+01
   7.6529433e-01   2.6775980e+01
   7.6577294e-01   2.6775980e+01
   7.6625154e-01   2.6775980e+01
   7.6673015e-01   2.6775980e+01
   7.6720876e-01   2.6775980e+01
   7.6768737e-01   2.6775980e+01
   7.6816598e-01   2.6775980e+01
   7.6864458e-01   2.6775980e+01
   7.6912319e-01   2.6775980e+01
   7.6960180e-01   2.6775980e+01
   7.7008041e-01   2.6775980e+01
   7.7055902e-01   2.6775980e+01
   7.7103763e-01   2.6775980e+01
   7.7151623e-01   2.6775980e+01
   7.7199484e-01   2.6775980e+01
   7.7247345e-01   2.6775980e+01
   7.7295206e-01   2.6775980e+01
   7.7343067e-01   2.6775980e+01
   7.7390927e-01   2.6775980e+01
   7.7438788e-01   2.6775980e+01
   7.7486649e-01   2.6775980e+01
   7.7534510e-01   2.6775980e+01
   7.7582371e-01   2.6775980e+01
   7.7630231e-01   2.6775980e+01
   7.7678092e-01   2.6775980e+01
   7.7725953e-01   2.6775980e+01
   7.7773814e-01   2.6775980e+01
   7.7821675e-01   2.6775980e+01
   7.7869535e-01   2.6775980e+01
   7.7917396e-01   2.6775980e+01
   7.7965257e-01   2.6775980e+01
   7.8013118e-01   2.6775980e+01
   7.8060979e-01   2.6775980e+01
   7.8108839e-01   2.6775980e+01
   7.8156700e-01   2.6775980e+01
   7.8204561e-01   2.6775980e+01
   7.8252422e-01   2.6775980e+01
   7.8300283e-01   2.6775980e+01
   7.8348144e-01   2.6775980e+01
   7.8396004e-01   2.6775980e+01
   7.8443865e-01   2.6775980e+01
   7.8491726e-01   2.6775980e+01
   7.8539587e-01   2.6775980e+01
   7.8587448e-01   2.6775980e+01
   7.8635308e-01   2.6775980e+01
   7.8683169e-01   2.6775980e+01
   7.8731030e-01   2.6775980e+01
   7.8778891e-01   2.6775980e+01
   7.8826752e-01   2.6775980e+01
   7.8874612e-01   2.6775980e+01
   7.8922473e-01   2.6775980e+01
   7.8970334e-01   2.6775980e+01
   7.9018195e-01   2.6775980e+01
   7.9066056e-01   2.6775980e+01
   7.9113916e-01   2.6775980e+01
   7.9161777e-01   2.6775980e+01
   7.9209638e-01   2.6775980e+01
   7.9257499e-01   2.6775980e+01
   7.9305360e-01   2.6775980e+01
   7.9353221e-01   2.6775980e+01
   7.9401081e-01   2.6775980e+01
   7.9448942e-01   2.6775980e+01
   7.9496803e-01   2.6775980e+01
   7.9544664e-01   2.6775980e+01
   7.9592525e-01   2.6775980e+01
   7.9640385e-01   2.6775980e+01
   7.9688246e-01   2.6775980e+01
   7.9736107e-01   2.6775980e+01
   7.9783968e-01   2.6775980e+01
   7.9831829e-01   2.6775980e+01
   7.9879689e-01   2.6775980e+01
   7.9927550e-01   2.6775980e+01
   7.9975411e-01   2.6775980e+01
   8.0023272e-01   2.6775980e+01
   8.0071133e-01   2.6775980e+01
   8.0118993e-01   2.6775980e+01
   8.0166854e-01   2.6775980e+01
   8.0214715e-01   2.6775980e+01
   8.0262576e-01   2.6775980e+01
   8.0310437e-01   2.6775980e+01
   8.0358297e-01   2.6775980e+01
   8.0406158e-01   2.6775980e+01
   8.0454019e-01   2.6775980e+01
   8.0501880e-01   2.6775980e+01
   8.0549741e-01   2.6775980e+01
   8.0597602e-01   2.6775980e+01
   8.0645462e-01   2.6775980e+01
   8.0693323e-01   2.6775980e+01
   8.0741184e-01   2.6775980e+01
   8.0789045e-01   2.6775980e+01
   8.0836906e-01   2.6775980e+01
   8.0884766e-01   2.6775980e+01
   8.0932627e-01   2.6775980e+01
   8.0980488e-01   2.6775980e+01
   8.1028349e-01   2.6775980e+01
   8.1076210e-01   2.6775980e+01
   8.1124070e-01   2.6775980e+01
   8.1171931e-01   2.6775980e+01
   8.1219792e-01   2.6775980e+01
   8.1267653e-01   2.6775980e+01
   8.1315514e-01   2.6775980e+01
   8.1363374e-01   2.6775980e+01
   8.1411235e-01   2.6775980e+01
   8.1459096e-01   2.6775980e+01
   8.1506957e-01   2.6775980e+01
   8.1554818e-01   2.6775980e+01
   8.1602678e-01   2.6775980e+01
   8.1650539e-01   2.6775980e+01
   8.1698400e-01   2.6775980e+01
   8.1746261e-01   2.6775980e+01
   8.1794122e-01   2.6775980e+01
   8.1841983e-01   2.6775980e+01
   8.1889843e-01   2.6775980e+01
   8.1937704e-01   2.6775980e+01
   8.1985565e-01   2.6775980e+01
   8.2033426e-01   2.6775980e+01
   8.2081287e-01   2.6775980e+01
   8.2129147e-01   2.6775980e+01
   8.2177008e-01   2.6775980e+01
   8.2224869e-01   2.6775980e+01
   8.2272730e-01   2.6775980e+01
   8.2320591e-01   2.6775980e+01
   8.2368451e-01   2.6775980e+01
   8.2416312e-01   2.6775980e+01
   8.2464173e-01   2.6775980e+01
   8.2512034e-01   2.6775980e+01
   8.2559895e-01   2.6775980e+01
   8.2607755e-01   2.6775980e+01
   8.2655616e-01   2.6775980e+01
   8.2703477e-01   2.6775980e+01
   8.2751338e-01   2.6775980e+01
   8.2799199e-01   2.6775980e+01
   8.2847060e-01   2.6775980e+01
   8.2894920e-01   2.6775980e+01
   8.2942781e-01   2.6775980e+01
   8.2990642e-01   2.6775980e+01
   8.3038503e-01   2.6775980e+01
   8.3086364e-01   2.6775980e+01
   8.3134224e-01   2.6775980e+01
   8.3182085e-01   2.6775980e+01
   8.3229946e-01   2.6775980e+01
   8.3277807e-01   2.6775980e+01
   8.3325668e-01   2.6775980e+01
   8.3373528e-01   2.6775980e+01
   8.3421389e-01   2.6775980e+01
   8.3469250e-01   2.6775980e+01
   8.3517111e-01   2.6775980e+01
   8.3564972e-01   2.6775980e+01
   8.3612832e-01   2.6775980e+01
   8.3660693e-01   2.6775980e+01
   8.3708554e-01   2.6775980e+01
   8.3756415e-01   2.6775980e+01
   8.3804276e-01   2.6775980e+01
   8.3852136e-01   2.6775980e+01
   8.3899997e-01   2.6775980e+01
   8.3947858e-01   2.6775980e+01
   8.3995719e-01   2.6775980e+01
   8.4043580e-01   2.6775980e+01
   8.4091441e-01   2.6775980e+01
   8.4139301e-01   2.6775980e+01
   8.4187162e-01   2.6775980e+01
   8.4235023e-01   2.6775980e+01
   8.4282884e-01   2.6775980e+01
   8.4330745e-01   2.6775980e+01
   8.4378605e-01   2.6775980e+01
   8.4426466e-01   2.6775980e+01
   8.4474327e-01   2.6775980e+01
   8.4522188e-01   2.6775980e+01
   8.4570049e-01   2.6775980e+01
   8.4617909e-01   2.6775980e+01
   8.4665770e-01   2.6775980e+01
   8.4713631e-01   2.6775980e+01
   8.4761492e-01   2.6775980e+01
   8.4809353e-01   2.6775980e+01
   8.4857213e-01   2.6775980e+01
   8.4905074e-01   2.6775980e+01
   8.4952935e-01   2.6775980e+01
   8.5000796e-01   2.6775980e+01
   8.5048657e-01   2.6775980e+01
   8.5096518e-01   2.6775980e+01
   8.5144378e-01   2.6775980e+01
   8.5192239e-01   2.6775980e+01
   8.5240100e-01   2.6775980e+01
   8.5287961e-01   2.6775980e+01
   8.5335822e-01   2.6775980e+01
   8.5383682e-01   2.6775980e+01
   8.5431543e-01   2.6775980e+01
   8.5479404e-01   2.6775980e+01
   8.5527265e-01   2.6775980e+01
   8.5575126e-01   2.6775980e+01
   8.5622986e-01   2.6775980e+01
   8.5670847e-01   2.6775980e+01
   8.5718708e-01   2.6775980e+01
   8.5766569e-01   2.6775980e+01
   8.5814430e-01   2.6775980e+01
   8.5862290e-01   2.6775980e+01
   8.5910151e-01   2.6775980e+01
   8.5958012e-01   2.6775980e+01
   8.6005873e-01   2.6775980e+01
   8.6053734e-01   2.6775980e+01
   8.6101594e-01   2.6775980e+01
   8.6149455e-01   2.6775980e+01
   8.6197316e-01   2.6775980e+01
   8.6245177e-01   2.6775980e+01
   8.6293038e-01   2.6775980e+01
   8.6340899e-01   2.6775980e+01
   8.6388759e-01   2.6775980e+01
   8.6436620e-01   2.6775980e+01
   8.6484481e-01   2.6775980e+01
   8.6532342e-01   2.6775980e+01
   8.6580203e-01   2.6775980e+01
   8.6628063e-01   2.6775980e+01
   8.6675924e-01   2.6775980e+01
   8.6723785e-01   2.6775980e+01
   8.6771646e-01   2.6775980e+01
   8.6819507e-01   2.6775980e+01
   8.6867367e-01   2.6775980e+01
   8.6915228e-01   2.6775980e+01
   8.6963089e-01   2.6775980e+01
   8.7010950e-01   2.6775980e+01
   8.7058811e-01   2.6775980e+01
   8.7106671e-01   2.6775980e+01
   8.7154532e-01   2.6775980e+01
   8.7202393e-01   2.6775980e+01
   8.7250254e-01   2.6775980e+01
   8.7298115e-01   2.6775980e+01
   8.7345976e-01   2.6775980e+01
   8.7393836e-01   2.6775980e+01
   8.7441697e-01   2.6775980e+01
   8.7489558e-01   2.6775980e+01
   8.7537419e-01   2.6775980e+01
   8.7585280e-01   2.6775980e+01
   8.7633140e-01   2.6775980e+01
   8.7681001e-01   2.6775980e+01
   8.7728862e-01   2.6775980e+01
   8.7776723e-01   2.6775980e+01
   8.7824584e-01   2.6775980e+01
   8.7872444e-01   2.6775980e+01
   8.7920305e-01   2.6775980e+01
   8.7968166e-01   2.6775980e+01
   8.8016027e-01   2.6775980e+01
   8.8063888e-01   2.6775980e+01
   8.8111748e-01   2.6775980e+01
   8.8159609e-01   2.6775980e+01
   8.8207470e-01   2.6775980e+01
   8.8255331e-01   2.6775980e+01
   8.8303192e-01   2.6775980e+01
   8.8351052e-01   2.6775980e+01
   8.8398913e-01   2.6775980e+01
   8.8446774e-01   2.6775980e+01
   8.8494635e-01   2.6775980e+01
   8.8542496e-01   2.6775980e+01
   8.8590357e-01   2.6775980e+01
   8.8638217e-01   2.6775980e+01
   8.8686078e-01   2.6775980e+01
   8.8733939e-01   2.6775980e+01
   8.8781800e-01   2.6775980e+01
   8.8829661e-01   2.6775980e+01
   8.8877521e-01   2.6775980e+01
   8.8925382e-01   2.6775980e+01
   8.8973243e-01   2.6775980e+01
   8.9021104e-01   2.6775980e+01
   8.9068965e-01   2.6775980e+01
   8.9116825e-01   2.6775980e+01
   8.9164686e-01   2.6775980e+01
   8.9212547e-01   2.6775980e+01
   8.9260408e-01   2.6775980e+01
   8.9308269e-01   2.6775980e+01
   8.9356129e-01   2.6775980e+01
   8.9403990e-01   2.6775980e+01
   8.9451851e-01   2.6775980e+01
   8.9499712e-01   2.6775980e+01
   8.9547573e-01   2.6775980e+01
   8.9595434e-01   2.6775980e+01
   8.9643294e-01   2.6775980e+01
   8.9691155e-01   2.6775980e+01
   8.9739016e-01   2.6775980e+01
   8.9786877e-01   2.6775980e+01
   8.9834738e-01   2.6775980e+01
   8.9882598e-01   2.6775980e+01
   8.9930459e-01   2.6775980e+01
   8.9978320e-01   2.6775980e+01
   9.0026181e-01   2.6775980e+01
   9.0074042e-01   2.6775980e+01
   9.0121902e-01   2.6775980e+01
   9.0169763e-01   2.6775980e+01
   9.0217624e-01   2.6775980e+01
   9.0265485e-01   2.6775980e+01
   9.0313346e-01   2.6775980e+01
   9.0361206e-01   2.6775980e+01
   9.0409067e-01   2.6775980e+01
   9.0456928e-01   2.6775980e+01
   9.0504789e-01   2.6775980e+01
   9.0552650e-01   2.6775980e+01
   9.0600510e-01   2.6775980e+01
   9.0648371e-01   2.6775980e+01
   9.0696232e-01   2.6775980e+01
   9.0744093e-01   2.6775980e+01
   9.0791954e-01   2.6775980e+01
   9.0839815e-01   2.6775980e+01
   9.0887675e-01   2.6775980e+01
   9.0935536e-01   2.6775980e+01
   9.0983397e-01   2.6775980e+01
   9.1031258e-01   2.6775980e+01
   9.1079119e-01   2.6775980e+01
   9.1126979e-01   2.6775980e+01
   9.1174840e-01   2.6775980e+01
   9.1222701e-01   2.6775980e+01
   9.1270562e-01   2.6775980e+01
   9.1318423e-01   2.6775980e+01
   9.1366283e-01   2.6775980e+01
   9.1414144e-01   2.6775980e+01
   9.1462005e-01   2.6775980e+01
   9.1509866e-01   2.6775980e+01
   9.1557727e-01   2.6775980e+01
   9.1605587e-01   2.6775980e+01
   9.1653448e-01   2.6775980e+01
   9.1701309e-01   2.6775980e+01
   9.1749170e-01   2.6775980e+01
   9.1797031e-01   2.6775980e+01
   9.1844892e-01   2.6775980e+01
   9.1892752e-01   2.6775980e+01
   9.1940613e-01   2.6775980e+01
   9.1988474e-01   2.6775980e+01
   9.2036335e-01   2.6775980e+01
   9.2084196e-01   2.6775980e+01
   9.2132056e-01   2.6775980e+01
   9.2179917e-01   2.6775980e+01
   9.2227778e-01   2.6775980e+01
   9.2275639e-01   2.6775980e+01
   9.2323500e-01   2.6775980e+01
   9.2371360e-01   2.6775980e+01
   9.2419221e-01   2.6775980e+01
   9.2467082e-01   2.6775980e+01
   9.2514943e-01   2.6775980e+01
   9.2562804e-01   2.6775980e+01
   9.2610664e-01   2.6775980e+01
   9.2658525e-01   2.6775980e+01
   9.2706386e-01   2.6775980e+01
   9.2754247e-01   2.6775980e+01
   9.2802108e-01   2.6775980e+01
   9.2849968e-01   2.6775980e+01
   9.2897829e-01   2.6775980e+01
   9.2945690e-01   2.6775980e+01
   9.2993551e-01   2.6775980e+01
   9.3041412e-01   2.6775980e+01
   9.3089273e-01   2.6775980e+01
   9.3137133e-01   2.6775980e+01
   9.3184994e-01   2.6775980e+01
   9.3232855e-01   2.6775980e+01
   9.3280716e-01   2.6775980e+01
   9.3328577e-01   2.6775980e+01
   9.3376437e-01   2.6775980e+01
   9.3424298e-01   2.6775980e+01
   9.3472159e-01   2.6775980e+01
   9.3520020e-01   2.6775980e+01
   9.3567881e-01   2.6775980e+01
   9.3615741e-01   2.6775980e+01
   9.3663602e-01   2.6775980e+01
   9.3711463e-01   2.6775980e+01
   9.3759324e-01   2.6775980e+01
   9.3807185e-01   2.6775980e+01
   9.3855045e-01   2.6775980e+01
   9.3902906e-01   2.6775980e+01
   9.3950767e-01   2.6775980e+01
   9.3998628e-01   2.6775980e+01
   9.4046489e-01   2.6775980e+01
   9.4094350e-01   2.6775980e+01
   9.4142210e-01   2.6775980e+01
   9.4190071e-01   2.6775980e+01
   9.4237932e-01   2.6775980e+01
   9.4285793e-01   2.6775980e+01
   9.4333654e-01   2.6775980e+01
   9.4381514e-01   2.6775980e+01
   9.4429375e-01   2.6775980e+01
   9.4477236e-01   2.6775980e+01
   9.4525097e-01   2.6775980e+01
   9.4572958e-01   2.6775980e+01
   9.4620818e-01   2.6775980e+01
   9.4668679e-01   2.6775980e+01
   9.4716540e-01   2.6775980e+01
   9.4764401e-01   2.6775980e+01
   9.4812262e-01   2.6775980e+01
   9.4860122e-01   2.6775980e+01
   9.4907983e-01   2.6775980e+01
   9.4955844e-01   2.6775980e+01
   9.5003705e-01   2.6775980e+01
   9.5051566e-01   2.6775980e+01
   9.5099426e-01   2.6775980e+01
   9.5147287e-01   2.6775980e+01
   9.5195148e-01   2.6775980e+01
   9.5243009e-01   2.6775980e+01
   9.5290870e-01   2.6775980e+01
   9.5338731e-01   2.6775980e+01
   9.5386591e-01   2.6775980e+01
   9.5434452e-01   2.6775980e+01
   9.5482313e-01   2.6775980e+01
   9.5530174e-01   2.6775980e+01
   9.5578035e-01   2.6775980e+01
   9.5625895e-01   2.6775980e+01
   9.5673756e-01   2.6775980e+01


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Rosenbrock_PSO.txt <==
   0.0000000e+00   1.3662214e+08
   5.1318521e-03   7.3531998e+07
   1.0263704e-02   3.7672126e+07
   1.5395556e-02   2.8788067e+07
   2.0527408e-02   1.8093280e+07
   2.5659261e-02   1.2809149e+07
   3.0791113e-02   8.3878176e+06
   3.5922965e-02   5.7972470e+06
   4.1054817e-02   3.7872197e+06
   4.6186669e-02   2.5538160e+06
   5.1318521e-02   1.7851180e+06
   5.6450373e-02   1.1561201e+06
   6.1582225e-02   7.5946114e+05
   6.6714077e-02   5.2554242e+05
   7.1845929e-02   3.2999205e+05
   7.6977782e-02   2.3741674e+05
   8.2109634e-02   1.6483808e+05
   8.7241486e-02   1.0657137e+05
   9.2373338e-02   6.8923310e+04
   9.7505190e-02   4.8303564e+04
   1.0263704e-01   3.3023730e+04
   1.0776889e-01   2.3243442e+04
   1.1290075e-01   1.4348948e+04
   1.1803260e-01   1.0628361e+04
   1.2316445e-01   7.3293306e+03
   1.2829630e-01   5.0627383e+03
   1.3342815e-01   3.7552183e+03
   1.3856001e-01   2.8587958e+03
   1.4369186e-01   2.1637543e+03
   1.4882371e-01   1.6654116e+03
   1.5395556e-01   1.2301954e+03
   1.5908742e-01   9.9659108e+02
   1.6421927e-01   7.8784699e+02
   1.6935112e-01   6.1699926e+02
   1.7448297e-01   5.2922194e+02
   1.7961482e-01   4.3418979e+02
   1.8474668e-01   3.8907248e+02
   1.8987853e-01   3.3453668e+02
   1.9501038e-01   2.9637577e+02
   2.0014223e-01   2.6419062e+02
   2.0527408e-01   2.3754109e+02
   2.1040594e-01   2.1327569e+02
   2.1553779e-01   1.9457641e+02
   2.2066964e-01   1.7987794e+02
   2.2580149e-01   1.6617776e+02
   2.3093334e-01   1.5094884e+02
   2.3606520e-01   1.4458921e+02
   2.4119705e-01   1.3138203e+02
   2.4632890e-01   1.2055922e+02
   2.5146075e-01   1.1471954e+02
   2.5659261e-01   1.0823188e+02
   2.6172446e-01   1.0377700e+02
   2.6685631e-01   1.0091747e+02
   2.7198816e-01   9.7183011e+01
   2.7712001e-01   9.3821120e+01
   2.8225187e-01   8.9904503e+01
   2.8738372e-01   8.8625560e+01
   2.9251557e-01   8.7220118e+01
   2.9764742e-01   8.5409298e+01
   3.0277927e-01   8.3983499e+01
   3.0791113e-01   8.2759900e+01
   3.1304298e-01   8.2260841e+01
   3.1817483e-01   8.1927179e+01
   3.2330668e-01   8.0890553e+01
   3.2843853e-01   7.9773686e+01
   3.3357039e-01   7.9189770e+01
   3.3870224e-01   7.8972473e+01
   3.4383409e-01   7.8727602e+01
   3.4896594e-01   7.8036762e+01
   3.5409780e-01   7.7758931e+01
   3.5922965e-01   7.7508043e+01
   3.6436150e-01   7.6822026e+01
   3.6949335e-01   7.5569775e+01
   3.7462520e-01   6.9289783e+01
   3.7975706e-01   6.2231921e+01
   3.8488891e-01   5.5123968e+01
   3.9002076e-01   5.2562904e+01
   3.9515261e-01   5.1022573e+01
   4.0028446e-01   4.8656518e+01
   4.0541632e-01   4.6761808e+01
   4.1054817e-01   4.4513934e+01
   4.1568002e-01   4.1963794e+01
   4.2081187e-01   3.9265640e+01
   4.2594372e-01   3.4687286e+01
   4.3107558e-01   3.3894653e+01
   4.3620743e-01   3.2671752e+01
   4.4133928e-01   3.1674190e+01
   4.4647113e-01   3.0905701e+01
   4.5160298e-01   3.0285987e+01
   4.5673484e-01   3.0041637e+01
   4.6186669e-01   2.9729218e+01
   4.6699854e-01   2.9459408e+01
   4.7213039e-01   2.9405324e+01
   4.7726225e-01   2.9404167e+01
   4.8239410e-01   2.9402764e+01
   4.8752595e-01   2.9402104e+01
   4.9265780e-01   2.9401748e+01
   4.9778965e-01   2.9401366e+01
   5.0292151e-01   2.9397492e+01
   5.0805336e-01   2.9377058e+01
   5.1318521e-01   2.9376451e+01
   5.1831706e-01   2.9340435e+01
   5.2344891e-01   2.9332807e+01
   5.2858077e-01   2.9275907e+01
   5.3371262e-01   2.9258555e+01
   5.3884447e-01   2.9234016e+01
   5.4397632e-01   2.9194366e+01
   5.4910817e-01   2.9142210e+01
   5.5424003e-01   2.9078727e+01
   5.5937188e-01   2.8989653e+01
   5.6450373e-01   2.8955502e+01
   5.6963558e-01   2.8937121e+01
   5.7476744e-01   2.8924023e+01
   5.7989929e-01   2.8907324e+01
   5.8503114e-01   2.8891056e+01
   5.9016299e-01   2.8874018e+01
   5.9529484e-01   2.8835352e+01
   6.0042670e-01   2.8777305e+01
   6.0555855e-01   2.8757441e+01
   6.1069040e-01   2.8702616e+01
   6.1582225e-01   2.8567096e+01
   6.2095410e-01   2.8561017e+01
   6.2608596e-01   2.8554167e+01
   6.3121781e-01   2.8547406e+01
   6.3634966e-01   2.8510756e+01
   6.4148151e-01   2.8505073e+01
   6.4661336e-01   2.8499581e+01
   6.5174522e-01   2.8493971e+01
   6.5687707e-01   2.8489059e+01
   6.6200892e-01   2.8484015e+01
   6.6714077e-01   2.8479154e+01
   6.7227263e-01   2.8473672e+01
   6.7740448e-01   2.8463786e+01
   6.8253633e-01   2.8428815e+01
   6.8766818e-01   2.8418458e+01
   6.9280003e-01   2.8400961e+01
   6.9793189e-01   2.8382484e+01
   7.0306374e-01   2.8276218e+01
   7.0819559e-01   2.8251681e+01
   7.1332744e-01   2.8222816e+01
   7.1845929e-01   2.8184175e+01
   7.2359115e-01   2.8143323e+01
   7.2872300e-01   2.8108816e+01
   7.3385485e-01   2.8067423e+01
   7.3898670e-01   2.8044764e+01
   7.4411855e-01   2.8004775e+01
   7.4925041e-01   2.7984057e+01
   7.5438226e-01   2.7964663e+01
   7.5951411e-01   2.7959309e+01
   7.6464596e-01   2.7953162e+01
   7.6977782e-01   2.7947734e+01
   7.7490967e-01   2.7944089e+01
   7.8004152e-01   2.7940001e+01
   7.8517337e-01   2.7936356e+01
   7.9030522e-01   2.7932338e+01
   7.9543708e-01   2.7929880e+01
   8.0056893e-01   2.7926260e+01
   8.0570078e-01   2.7922581e+01
   8.1083263e-01   2.7919535e+01
   8.1596448e-01   2.7915887e+01
   8.2109634e-01   2.7908636e+01
   8.2622819e-01   2.7899995e+01
   8.3136004e-01   2.7890831e+01
   8.3649189e-01   2.7881983e+01
   8.4162374e-01   2.7870050e+01
   8.4675560e-01   2.7858575e+01
   8.5188745e-01   2.7848550e+01
   8.5701930e-01   2.7839106e+01
   8.6215115e-01   2.7832232e+01
   8.6728301e-01   2.7827487e+01
   8.7241486e-01   2.7823051e+01
   8.7754671e-01   2.7817427e+01
   8.8267856e-01   2.7808137e+01
   8.8781041e-01   2.7797321e+01
   8.9294227e-01   2.7783911e+01
   8.9807412e-01   2.7765963e+01
   9.0320597e-01   2.7752253e+01
   9.0833782e-01   2.7743834e+01
   9.1346967e-01   2.7732069e+01
   9.1860153e-01   2.7716530e+01
   9.2373338e-01   2.7700527e+01
   9.2886523e-01   2.7684311e+01
   9.3399708e-01   2.7665566e+01
   9.3912893e-01   2.7644442e+01
   9.4426079e-01   2.7628223e+01
   9.4939264e-01   2.7612012e+01
   9.5452449e-01   2.7596973e+01
   9.5965634e-01   2.7581450e+01
   9.6478820e-01   2.7564225e+01
   9.6992005e-01   2.7550925e+01
   9.7505190e-01   2.7538898e+01
   9.8018375e-01   2.7530026e+01
   9.8531560e-01   2.7517087e+01
   9.9044746e-01   2.7506584e+01
   9.9557931e-01   2.7494271e+01
   1.0007112e+00   2.7482140e+01
   1.0058430e+00   2.7464649e+01
   1.0109749e+00   2.7451753e+01
   1.0161067e+00   2.7436194e+01
   1.0212386e+00   2.7434897e+01
   1.0263704e+00   2.7425716e+01
   1.0315023e+00   2.7401700e+01
   1.0366341e+00   2.7379922e+01
   1.0417660e+00   2.7356497e+01
   1.0468978e+00   2.7327678e+01
   1.0520297e+00   2.7306642e+01
   1.0571615e+00   2.7281095e+01
   1.0622934e+00   2.7256970e+01
   1.0674252e+00   2.7236818e+01
   1.0725571e+00   2.7215742e+01
   1.0776889e+00   2.7207166e+01
   1.0828208e+00   2.7206750e+01
   1.0879526e+00   2.7206548e+01
   1.0930845e+00   2.7205863e+01
   1.0982163e+00   2.7205442e+01
   1.1033482e+00   2.7204616e+01
   1.1084801e+00   2.7204028e+01
   1.1136119e+00   2.7113504e+01
   1.1187438e+00   2.7112318e+01
   1.1238756e+00   2.7110921e+01
   1.1290075e+00   2.7108690e+01
   1.1341393e+00   2.7105337e+01
   1.1392712e+00   2.7101166e+01
   1.1444030e+00   2.7095810e+01
   1.1495349e+00   2.7089153e+01
   1.1546667e+00   2.7079203e+01
   1.1597986e+00   2.7064158e+01
   1.1649304e+00   2.7048979e+01
   1.1700623e+00   2.7044935e+01
   1.1751941e+00   2.7044732e+01
   1.1803260e+00   2.7044514e+01
   1.1854578e+00   2.7044310e+01
   1.1905897e+00   2.7044080e+01
   1.1957215e+00   2.7043839e+01
   1.2008534e+00   2.7043499e+01
   1.2059852e+00   2.7043135e+01
   1.2111171e+00   2.7042620e+01
   1.2162489e+00   2.7042066e+01
   1.2213808e+00   2.7041346e+01
   1.2265127e+00   2.7040586e+01
   1.2316445e+00   2.7039720e+01
   1.2367764e+00   2.7038809e+01
   1.2419082e+00   2.7037935e+01
   1.2470401e+00   2.7037227e+01
   1.2521719e+00   2.7037032e+01
   1.2573038e+00   2.7037003e+01
   1.2624356e+00   2.7036979e+01
   1.2675675e+00   2.7036957e+01
   1.2726993e+00   2.7036926e+01
   1.2778312e+00   2.7036891e+01
   1.2829630e+00   2.7030214e+01
   1.2880949e+00   2.7018648e+01
   1.2932267e+00   2.7004552e+01
   1.2983586e+00   2.6988980e+01
   1.3034904e+00   2.6967585e+01
   1.3086223e+00   2.6942778e+01
   1.3137541e+00   2.6930994e+01
   1.3188860e+00   2.6905041e+01
   1.3240178e+00   2.6892694e+01
   1.3291497e+00   2.6879095e+01
   1.3342815e+00   2.6878611e+01
   1.3394134e+00   2.6878236e+01
   1.3445453e+00   2.6877997e+01
   1.3496771e+00   2.6877990e+01
   1.3548090e+00   2.6877990e+01
   1.3599408e+00   2.6877990e+01
   1.3650727e+00   2.6877990e+01
   1.3702045e+00   2.6877989e+01
   1.3753364e+00   2.6877989e+01
   1.3804682e+00   2.6877989e+01
   1.3856001e+00   2.6877989e+01
   1.3907319e+00   2.6877989e+01
   1.3958638e+00   2.6877988e+01
   1.4009956e+00   2.6877988e+01
   1.4061275e+00   2.6877987e+01
   1.4112593e+00   2.6877986e+01
   1.4163912e+00   2.6877986e+01
   1.4215230e+00   2.6877985e+01
   1.4266549e+00   2.6877984e+01
   1.4317867e+00   2.6877982e+01
   1.4369186e+00   2.6877981e+01
   1.4420504e+00   2.6877979e+01
   1.4471823e+00   2.6877976e+01
   1.4523141e+00   2.6877973e+01
   1.4574460e+00   2.6877968e+01
   1.4625778e+00   2.6877962e+01
   1.4677097e+00   2.6877956e+01
   1.4728416e+00   2.6877947e+01
   1.4779734e+00   2.6877935e+01
   1.4831053e+00   2.6877921e+01
   1.4882371e+00   2.6877905e+01
   1.4933690e+00   2.6877886e+01
   1.4985008e+00   2.6877861e+01
   1.5036327e+00   2.6868098e+01
   1.5087645e+00   2.6856445e+01
   1.5138964e+00   2.6841779e+01
   1.5190282e+00   2.6825651e+01
   1.5241601e+00   2.6810457e+01
   1.5292919e+00   2.6797216e+01
   1.5344238e+00   2.6790677e+01
   1.5395556e+00   2.6790672e+01
   1.5446875e+00   2.6790672e+01
   1.5498193e+00   2.6790671e+01
   1.5549512e+00   2.6790669e+01
   1.5600830e+00   2.6790667e+01
   1.5652149e+00   2.6790664e+01
   1.5703467e+00   2.6790659e+01
   1.5754786e+00   2.6790653e+01
   1.5806104e+00   2.6790643e+01
   1.5857423e+00   2.6790632e+01
   1.5908742e+00   2.6790614e+01
   1.5960060e+00   2.6790588e+01
   1.6011379e+00   2.6790549e+01
   1.6062697e+00   2.6790489e+01
   1.6114016e+00   2.6790407e+01
   1.6165334e+00   2.6790298e+01
   1.6216653e+00   2.6790104e+01
   1.6267971e+00   2.6789826e+01
   1.6319290e+00   2.6789509e+01
   1.6370608e+00   2.6789091e+01
   1.6421927e+00   2.6788553e+01
   1.6473245e+00   2.6787809e+01
   1.6524564e+00   2.6786829e+01
   1.6575882e+00   2.6785693e+01
   1.6627201e+00   2.6784296e+01
   1.6678519e+00   2.6782579e+01
   1.6729838e+00   2.6780566e+01
   1.6781156e+00   2.6772703e+01
   1.6832475e+00   2.6762903e+01
   1.6883793e+00   2.6752655e+01
   1.6935112e+00   2.6737828e+01
   1.6986430e+00   2.6723470e+01
   1.7037749e+00   2.6707367e+01
   1.7089068e+00   2.6680040e+01
   1.7140386e+00   2.6655379e+01
   1.7191705e+00   2.6641592e+01
   1.7243023e+00   2.6619305e+01
   1.7294342e+00   2.6596830e+01
   1.7345660e+00   2.6576622e+01
   1.7396979e+00   2.6563433e+01
   1.7448297e+00   2.6554981e+01
   1.7499616e+00   2.6544827e+01
   1.7550934e+00   2.6533822e+01
   1.7602253e+00   2.6524854e+01
   1.7653571e+00   2.6510244e+01
   1.7704890e+00   2.6470759e+01
   1.7756208e+00   2.6450914e+01
   1.7807527e+00   2.6450877e+01
   1.7858845e+00   2.6450831e+01
   1.7910164e+00   2.6450770e+01
   1.7961482e+00   2.6450683e+01
   1.8012801e+00   2.6450584e+01
   1.8064119e+00   2.6450435e+01
   1.8115438e+00   2.6450267e+01
   1.8166756e+00   2.6450026e+01
   1.8218075e+00   2.6449723e+01
   1.8269393e+00   2.6449325e+01
   1.8320712e+00   2.6448856e+01
   1.8372031e+00   2.6448224e+01
   1.8423349e+00   2.6447446e+01
   1.8474668e+00   2.6446570e+01
   1.8525986e+00   2.6445315e+01
   1.8577305e+00   2.6443795e+01
   1.8628623e+00   2.6441861e+01
   1.8679942e+00   2.6439795e+01
   1.8731260e+00   2.6437072e+01
   1.8782579e+00   2.6434017e+01
   1.8833897e+00   2.6430608e+01
   1.8885216e+00   2.6426862e+01
   1.8936534e+00   2.6423239e+01
   1.8987853e+00   2.6421039e+01
   1.9039171e+00   2.6410186e+01
   1.9090490e+00   2.6387489e+01
   1.9141808e+00   2.6367008e+01
   1.9193127e+00   2.6342924e+01
   1.9244445e+00   2.6321285e+01
   1.9295764e+00   2.6287238e+01
   1.9347082e+00   2.6268878e+01
   1.9398401e+00   2.6244980e+01
   1.9449719e+00   2.6213181e+01
   1.9501038e+00   2.6186443e+01
   1.9552357e+00   2.6159615e+01
   1.9603675e+00   2.6137304e+01
   1.9654994e+00   2.6112332e+01
   1.9706312e+00   2.6087223e+01
   1.9757631e+00   2.6067752e+01
   1.9808949e+00   2.6056672e+01
   1.9860268e+00   2.6050509e+01
   1.9911586e+00   2.6046310e+01
   1.9962905e+00   2.6044931e+01
   2.0014223e+00   2.6044499e+01
   2.0065542e+00   2.6043565e+01
   2.0116860e+00   2.6042158e+01
   2.0168179e+00   2.6041039e+01
   2.0219497e+00   2.6039388e+01
   2.0270816e+00   2.6038042e+01
   2.0322134e+00   2.6036128e+01
   2.0373453e+00   2.6034357e+01
   2.0424771e+00   2.6032586e+01
   2.0476090e+00   2.6030549e+01
   2.0527408e+00   2.6030549e+01
   2.0578727e+00   2.6030549e+01
   2.0630045e+00   2.6030549e+01
   2.0681364e+00   2.6030549e+01
   2.0732682e+00   2.6030549e+01
   2.0784001e+00   2.6030549e+01
   2.0835320e+00   2.6030549e+01
   2.0886638e+00   2.6030549e+01
   2.0937957e+00   2.6030549e+01
   2.0989275e+00   2.6030549e+01
   2.1040594e+00   2.6030549e+01
   2.1091912e+00   2.6030549e+01
   2.1143231e+00   2.6030549e+01
   2.1194549e+00   2.6030549e+01
   2.1245868e+00   2.6030549e+01
   2.1297186e+00   2.6030549e+01
   2.1348505e+00   2.6030549e+01
   2.1399823e+00   2.6030549e+01
   2.1451142e+00   2.6030549e+01
   2.1502460e+00   2.6030549e+01
   2.1553779e+00   2.6030549e+01
   2.1605097e+00   2.6030549e+01
   2.1656416e+00   2.6030549e+01
   2.1707734e+00   2.6030549e+01
   2.1759053e+00   2.6030549e+01
   2.1810371e+00   2.6030549e+01
   2.1861690e+00   2.6030549e+01
   2.1913008e+00   2.6030549e+01
   2.1964327e+00   2.6030549e+01
   2.2015646e+00   2.6030548e+01
   2.2066964e+00   2.6030548e+01
   2.2118283e+00   2.6030548e+01
   2.2169601e+00   2.6030548e+01
   2.2220920e+00   2.6030548e+01
   2.2272238e+00   2.6030547e+01
   2.2323557e+00   2.6030547e+01
   2.2374875e+00   2.6030547e+01
   2.2426194e+00   2.6030546e+01
   2.2477512e+00   2.6030545e+01
   2.2528831e+00   2.6030544e+01
   2.2580149e+00   2.6030543e+01
   2.2631468e+00   2.6030541e+01
   2.2682786e+00   2.6030539e+01
   2.2734105e+00   2.6030537e+01
   2.2785423e+00   2.6030532e+01
   2.2836742e+00   2.6030528e+01
   2.2888060e+00   2.6030521e+01
   2.2939379e+00   2.6030513e+01
   2.2990697e+00   2.6030503e+01
   2.3042016e+00   2.6030490e+01
   2.3093334e+00   2.6030473e+01
   2.3144653e+00   2.6030452e+01
   2.3195972e+00   2.6030420e+01
   2.3247290e+00   2.6030386e+01
   2.3298609e+00   2.6030337e+01
   2.3349927e+00   2.6030276e+01
   2.3401246e+00   2.6030200e+01
   2.3452564e+00   2.6030115e+01
   2.3503883e+00   2.6030015e+01
   2.3555201e+00   2.6029890e+01
   2.3606520e+00   2.6029758e+01
   2.3657838e+00   2.6029636e+01
   2.3709157e+00   2.6029549e+01
   2.3760475e+00   2.6029539e+01
   2.3811794e+00   2.6029539e+01
   2.3863112e+00   2.6029539e+01
   2.3914431e+00   2.6029539e+01
   2.3965749e+00   2.6029539e+01
   2.4017068e+00   2.6029539e+01
   2.4068386e+00   2.6029539e+01
   2.4119705e+00   2.6029539e+01
   2.4171023e+00   2.6029539e+01
   2.4222342e+00   2.6029539e+01
   2.4273660e+00   2.6029539e+01
   2.4324979e+00   2.6029539e+01
   2.4376297e+00   2.6029539e+01
   2.4427616e+00   2.6029539e+01
   2.4478935e+00   2.6029539e+01
   2.4530253e+00   2.6029539e+01
   2.4581572e+00   2.6029539e+01
   2.4632890e+00   2.6029539e+01
   2.4684209e+00   2.6029539e+01
   2.4735527e+00   2.6029539e+01
   2.4786846e+00   2.6029539e+01
   2.4838164e+00   2.6029539e+01
   2.4889483e+00   2.6029539e+01
   2.4940801e+00   2.6029539e+01
   2.4992120e+00   2.6029539e+01
   2.5043438e+00   2.6029539e+01
   2.5094757e+00   2.6029539e+01
   2.5146075e+00   2.6029539e+01
   2.5197394e+00   2.6029539e+01
   2.5248712e+00   2.6029539e+01
   2.5300031e+00   2.6029539e+01
   2.5351349e+00   2.6029539e+01
   2.5402668e+00   2.6029539e+01
   2.5453986e+00   2.6029539e+01
   2.5505305e+00   2.6029539e+01
   2.5556623e+00   2.6029539e+01
   2.5607942e+00   2.6029539e+01


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Salomon_CR.txt <==
   0.0000000e+00   2.3583548e+01
   5.0215084e-04   2.2678290e+01
   1.0043017e-03   2.2012024e+01
   1.5064525e-03   2.1624805e+01
   2.0086034e-03   2.1252041e+01
   2.5107542e-03   2.0817995e+01
   3.0129051e-03   2.0307993e+01
   3.5150559e-03   1.9982132e+01
   4.0172068e-03   1.9643517e+01
   4.5193576e-03   1.9283948e+01
   5.0215084e-03   1.8778263e+01
   5.5236593e-03   1.8461555e+01
   6.0258101e-03   1.8181178e+01
   6.5279610e-03   1.7962758e+01
   7.0301118e-03   1.7596322e+01
   7.5322627e-03   1.7396650e+01
   8.0344135e-03   1.7238856e+01
   8.5365643e-03   1.6831432e+01
   9.0387152e-03   1.6622622e+01
   9.5408660e-03   1.6430069e+01
   1.0043017e-02   1.6201525e+01
   1.0545168e-02   1.5851733e+01
   1.1047319e-02   1.5569807e+01
   1.1549469e-02   1.5444712e+01
   1.2051620e-02   1.5324340e+01
   1.2553771e-02   1.5111827e+01
   1.3055922e-02   1.4899684e+01
   1.3558073e-02   1.4796488e+01
   1.4060224e-02   1.4557195e+01
   1.4562374e-02   1.4407045e+01
   1.5064525e-02   1.4055094e+01
   1.5566676e-02   1.3882898e+01
   1.6068827e-02   1.3655856e+01
   1.6570978e-02   1.3459455e+01
   1.7073129e-02   1.3295255e+01
   1.7575280e-02   1.3111274e+01
   1.8077430e-02   1.2980247e+01
   1.8579581e-02   1.2780351e+01
   1.9081732e-02   1.2593530e+01
   1.9583883e-02   1.2402324e+01
   2.0086034e-02   1.2138688e+01
   2.0588185e-02   1.1958060e+01
   2.1090335e-02   1.1864785e+01
   2.1592486e-02   1.1779867e+01
   2.2094637e-02   1.1633431e+01
   2.2596788e-02   1.1465561e+01
   2.3098939e-02   1.1202980e+01
   2.3601090e-02   1.1058954e+01
   2.4103241e-02   1.0874103e+01
   2.4605391e-02   1.0642890e+01
   2.5107542e-02   1.0435967e+01
   2.5609693e-02   1.0257156e+01
   2.6111844e-02   9.9176432e+00
   2.6613995e-02   9.7214050e+00
   2.7116146e-02   9.5780603e+00
   2.7618296e-02   9.4047573e+00
   2.8120447e-02   9.2481272e+00
   2.8622598e-02   9.1313500e+00
   2.9124749e-02   8.9465468e+00
   2.9626900e-02   8.6607010e+00
   3.0129051e-02   8.5154338e+00
   3.0631201e-02   8.3318042e+00
   3.1133352e-02   8.1178316e+00
   3.1635503e-02   7.9713297e+00
   3.2137654e-02   7.8690381e+00
   3.2639805e-02   7.7289075e+00
   3.3141956e-02   7.5381917e+00
   3.3644107e-02   7.4511612e+00
   3.4146257e-02   7.3777079e+00
   3.4648408e-02   7.2162437e+00
   3.5150559e-02   7.1006220e+00
   3.5652710e-02   6.9024057e+00
   3.6154861e-02   6.7739947e+00
   3.6657012e-02   6.7059239e+00
   3.7159162e-02   6.5970220e+00
   3.7661313e-02   6.4147678e+00
   3.8163464e-02   6.2459208e+00
   3.8665615e-02   6.1204866e+00
   3.9167766e-02   6.0257227e+00
   3.9669917e-02   5.9160168e+00
   4.0172068e-02   5.8204790e+00
   4.0674218e-02   5.7085140e+00
   4.1176369e-02   5.6426901e+00
   4.1678520e-02   5.4959132e+00
   4.2180671e-02   5.4151908e+00
   4.2682822e-02   5.2846739e+00
   4.3184973e-02   5.1516574e+00
   4.3687123e-02   5.0914533e+00
   4.4189274e-02   4.9928671e+00
   4.4691425e-02   4.8203639e+00
   4.5193576e-02   4.7226380e+00
   4.5695727e-02   4.6120711e+00
   4.6197878e-02   4.5270471e+00
   4.6700028e-02   4.4787483e+00
   4.7202179e-02   4.3341858e+00
   4.7704330e-02   4.2346010e+00
   4.8206481e-02   4.2004150e+00
   4.8708632e-02   4.1018410e+00
   4.9210783e-02   4.0271034e+00
   4.9712934e-02   4.0054040e+00
   5.0215084e-02   3.9288026e+00
   5.0717235e-02   3.8642954e+00
   5.1219386e-02   3.8084393e+00
   5.1721537e-02   3.7569858e+00
   5.2223688e-02   3.6668059e+00
   5.2725839e-02   3.5962747e+00
   5.3227989e-02   3.5102566e+00
   5.3730140e-02   3.4453386e+00
   5.4232291e-02   3.4002555e+00
   5.4734442e-02   3.3190076e+00
   5.5236593e-02   3.3023697e+00
   5.5738744e-02   3.2317430e+00
   5.6240895e-02   3.1662554e+00
   5.6743045e-02   3.1103958e+00
   5.7245196e-02   3.0431726e+00
   5.7747347e-02   2.9412226e+00
   5.8249498e-02   2.9073331e+00
   5.8751649e-02   2.8229737e+00
   5.9253800e-02   2.8006391e+00
   5.9755950e-02   2.7112366e+00
   6.0258101e-02   2.6906352e+00
   6.0760252e-02   2.6340303e+00
   6.1262403e-02   2.6055439e+00
   6.1764554e-02   2.5714589e+00
   6.2266705e-02   2.5065847e+00
   6.2768855e-02   2.4538865e+00
   6.3271006e-02   2.4011679e+00
   6.3773157e-02   2.3259420e+00
   6.4275308e-02   2.3150750e+00
   6.4777459e-02   2.2940361e+00
   6.5279610e-02   2.2356390e+00
   6.5781761e-02   2.2005931e+00
   6.6283911e-02   2.1449292e+00
   6.6786062e-02   2.1071471e+00
   6.7288213e-02   2.0737832e+00
   6.7790364e-02   2.0242797e+00
   6.8292515e-02   2.0035621e+00
   6.8794666e-02   1.9896505e+00
   6.9296816e-02   1.9272428e+00
   6.9798967e-02   1.9017336e+00
   7.0301118e-02   1.8381895e+00
   7.0803269e-02   1.8086566e+00
   7.1305420e-02   1.8005297e+00
   7.1807571e-02   1.7219539e+00
   7.2309722e-02   1.7071289e+00
   7.2811872e-02   1.6998649e+00
   7.3314023e-02   1.6034165e+00
   7.3816174e-02   1.5830173e+00
   7.4318325e-02   1.5245398e+00
   7.4820476e-02   1.5038605e+00
   7.5322627e-02   1.4999351e+00
   7.5824777e-02   1.4688846e+00
   7.6326928e-02   1.4164384e+00
   7.6829079e-02   1.4055994e+00
   7.7331230e-02   1.4022627e+00
   7.7833381e-02   1.3713165e+00
   7.8335532e-02   1.3269043e+00
   7.8837682e-02   1.3180571e+00
   7.9339833e-02   1.3043500e+00
   7.9841984e-02   1.3007761e+00
   8.0344135e-02   1.2697795e+00
   8.0846286e-02   1.2078475e+00
   8.1348437e-02   1.2027361e+00
   8.1850588e-02   1.2003073e+00
   8.2352738e-02   1.1448601e+00
   8.2854889e-02   1.1136909e+00
   8.3357040e-02   1.1035323e+00
   8.3859191e-02   1.1006939e+00
   8.4361342e-02   1.0844521e+00
   8.4863493e-02   1.0393673e+00
   8.5365643e-02   1.0231702e+00
   8.5867794e-02   1.0059498e+00
   8.6369945e-02   1.0019394e+00
   8.6872096e-02   9.9998063e-01
   8.7374247e-02   9.7877203e-01
   8.7876398e-02   9.3695899e-01
   8.8378549e-02   9.1629640e-01
   8.8880699e-02   9.0167336e-01
   8.9382850e-02   9.0038277e-01
   8.9885001e-02   8.9995983e-01
   9.0387152e-02   8.9988035e-01
   9.0889303e-02   8.3878379e-01
   9.1391454e-02   8.1236718e-01
   9.1893604e-02   8.0362273e-01
   9.2395755e-02   8.0176238e-01
   9.2897906e-02   8.0064721e-01
   9.3400057e-02   8.0001870e-01
   9.3902208e-02   7.9989772e-01
   9.4404359e-02   7.5880396e-01
   9.4906510e-02   7.1981086e-01
   9.5408660e-02   7.1006144e-01
   9.5910811e-02   7.0257948e-01
   9.6412962e-02   7.0073693e-01
   9.6915113e-02   7.0019792e-01
   9.7417264e-02   7.0005219e-01
   9.7919415e-02   6.9988652e-01
   9.8421565e-02   6.5459243e-01
   9.8923716e-02   6.1524524e-01
   9.9425867e-02   6.0302676e-01
   9.9928018e-02   6.0190859e-01
   1.0043017e-01   6.0030220e-01
   1.0093232e-01   6.0016735e-01
   1.0143447e-01   5.9994984e-01
   1.0193662e-01   5.9990254e-01
   1.0243877e-01   5.9987679e-01
   1.0294092e-01   5.3266867e-01
   1.0344307e-01   5.0958964e-01
   1.0394522e-01   5.0478813e-01
   1.0444738e-01   5.0147759e-01
   1.0494953e-01   5.0065203e-01
   1.0545168e-01   5.0034804e-01
   1.0595383e-01   5.0015814e-01
   1.0645598e-01   5.0000571e-01
   1.0695813e-01   4.9989819e-01
   1.0746028e-01   4.9988337e-01
   1.0796243e-01   4.9988025e-01
   1.0846458e-01   4.9987416e-01
   1.0896673e-01   4.9987348e-01
   1.0946888e-01   4.6373543e-01
   1.0997103e-01   4.1315886e-01
   1.1047319e-01   4.0380624e-01
   1.1097534e-01   4.0123510e-01
   1.1147749e-01   4.0038778e-01
   1.1197964e-01   4.0022623e-01
   1.1248179e-01   4.0006684e-01
   1.1298394e-01   3.9996548e-01
   1.1348609e-01   3.9993406e-01
   1.1398824e-01   3.9991125e-01
   1.1449039e-01   3.9990571e-01
   1.1499254e-01   3.9988833e-01
   1.1549469e-01   3.9988172e-01
   1.1599684e-01   3.9987821e-01
   1.1649900e-01   3.9987591e-01
   1.1700115e-01   3.9987502e-01
   1.1750330e-01   3.9987428e-01
   1.1800545e-01   3.9987406e-01
   1.1850760e-01   3.9987378e-01
   1.1900975e-01   3.9987365e-01
   1.1951190e-01   3.9987354e-01
   1.2001405e-01   3.9987345e-01
   1.2051620e-01   3.9987341e-01
   1.2101835e-01   3.9987339e-01
   1.2152050e-01   3.9987338e-01
   1.2202266e-01   3.9987338e-01
   1.2252481e-01   3.9987337e-01
   1.2302696e-01   3.9987335e-01
   1.2352911e-01   3.9987335e-01
   1.2403126e-01   3.9987335e-01
   1.2453341e-01   3.9987335e-01
   1.2503556e-01   3.9987335e-01
   1.2553771e-01   3.9987335e-01
   1.2603986e-01   3.6911022e-01
   1.2654201e-01   3.0091974e-01
   1.2704416e-01   2.9991000e-01
   1.2754631e-01   2.9989302e-01
   1.2804847e-01   2.9987974e-01
   1.2855062e-01   2.9987885e-01
   1.2905277e-01   2.9987815e-01
   1.2955492e-01   2.9987602e-01
   1.3005707e-01   2.9987534e-01
   1.3055922e-01   2.9987510e-01
   1.3106137e-01   2.9987510e-01
   1.3156352e-01   2.9987460e-01
   1.3206567e-01   2.9987434e-01
   1.3256782e-01   2.9987398e-01
   1.3306997e-01   2.9987398e-01
   1.3357212e-01   2.9987385e-01
   1.3407428e-01   2.9987381e-01
   1.3457643e-01   2.9987377e-01
   1.3507858e-01   2.9987358e-01
   1.3558073e-01   2.9987358e-01
   1.3608288e-01   2.9987358e-01
   1.3658503e-01   2.9987355e-01
   1.3708718e-01   2.9987354e-01
   1.3758933e-01   2.9987354e-01
   1.3809148e-01   2.9987351e-01
   1.3859363e-01   2.9987349e-01
   1.3909578e-01   2.9987349e-01
   1.3959793e-01   2.9987344e-01
   1.4010009e-01   2.9987344e-01
   1.4060224e-01   2.9987343e-01
   1.4110439e-01   2.9987343e-01
   1.4160654e-01   2.9987342e-01
   1.4210869e-01   2.9987342e-01
   1.4261084e-01   2.9987341e-01
   1.4311299e-01   2.9987340e-01
   1.4361514e-01   2.9987340e-01
   1.4411729e-01   2.9987340e-01
   1.4461944e-01   2.9987340e-01
   1.4512159e-01   2.9987340e-01
   1.4562374e-01   2.9987340e-01
   1.4612590e-01   2.9987340e-01
   1.4662805e-01   2.9987337e-01
   1.4713020e-01   2.9987337e-01
   1.4763235e-01   2.9987337e-01
   1.4813450e-01   2.9987337e-01
   1.4863665e-01   2.9987336e-01
   1.4913880e-01   2.9987336e-01
   1.4964095e-01   2.9987336e-01
   1.5014310e-01   2.9987336e-01
   1.5064525e-01   2.9987336e-01
   1.5114740e-01   2.9987336e-01
   1.5164955e-01   2.9987336e-01
   1.5215171e-01   2.9987335e-01
   1.5265386e-01   2.9987335e-01
   1.5315601e-01   2.9987335e-01
   1.5365816e-01   2.9987335e-01
   1.5416031e-01   2.9987335e-01
   1.5466246e-01   2.9987335e-01
   1.5516461e-01   2.9987335e-01
   1.5566676e-01   2.9987335e-01
   1.5616891e-01   2.9987335e-01
   1.5667106e-01   2.9987335e-01
   1.5717321e-01   2.9987335e-01
   1.5767536e-01   2.9987335e-01
   1.5817752e-01   2.9987335e-01
   1.5867967e-01   2.9987335e-01
   1.5918182e-01   2.9987335e-01
   1.5968397e-01   2.9987335e-01
   1.6018612e-01   2.9987335e-01
   1.6068827e-01   2.9987335e-01
   1.6119042e-01   2.9987335e-01
   1.6169257e-01   2.9987335e-01
   1.6219472e-01   2.9987335e-01
   1.6269687e-01   2.9987335e-01
   1.6319902e-01   2.9987335e-01
   1.6370118e-01   2.9987335e-01
   1.6420333e-01   2.9987335e-01
   1.6470548e-01   2.9987335e-01
   1.6520763e-01   2.9987335e-01
   1.6570978e-01   2.9987335e-01
   1.6621193e-01   2.9987335e-01
   1.6671408e-01   2.9987335e-01
   1.6721623e-01   2.9987335e-01
   1.6771838e-01   2.9987335e-01
   1.6822053e-01   2.9987335e-01
   1.6872268e-01   2.9987335e-01
   1.6922483e-01   2.9987335e-01
   1.6972699e-01   2.9987335e-01
   1.7022914e-01   2.9987335e-01
   1.7073129e-01   2.9987335e-01
   1.7123344e-01   2.9987335e-01
   1.7173559e-01   2.9987335e-01
   1.7223774e-01   2.9987335e-01
   1.7273989e-01   2.9987335e-01
   1.7324204e-01   2.9987335e-01
   1.7374419e-01   2.9987335e-01
   1.7424634e-01   2.9987335e-01
   1.7474849e-01   2.9987335e-01
   1.7525064e-01   2.9987335e-01
   1.7575280e-01   2.9987335e-01
   1.7625495e-01   2.9987335e-01
   1.7675710e-01   2.9987335e-01
   1.7725925e-01   2.9987335e-01
   1.7776140e-01   2.9987335e-01
   1.7826355e-01   2.9987335e-01
   1.7876570e-01   2.9987335e-01
   1.7926785e-01   2.9987335e-01
   1.7977000e-01   2.9987335e-01
   1.8027215e-01   2.9987335e-01
   1.8077430e-01   2.9987335e-01
   1.8127645e-01   2.9987335e-01
   1.8177861e-01   2.9987335e-01
   1.8228076e-01   2.9987335e-01
   1.8278291e-01   2.9987335e-01
   1.8328506e-01   2.9987335e-01
   1.8378721e-01   2.9987335e-01
   1.8428936e-01   2.9987335e-01
   1.8479151e-01   2.9987335e-01
   1.8529366e-01   2.9987335e-01
   1.8579581e-01   2.9987335e-01
   1.8629796e-01   2.9987335e-01
   1.8680011e-01   2.9987335e-01
   1.8730226e-01   2.9987335e-01
   1.8780442e-01   2.9987335e-01
   1.8830657e-01   2.9987335e-01
   1.8880872e-01   2.9987335e-01
   1.8931087e-01   2.9987335e-01
   1.8981302e-01   2.9987335e-01
   1.9031517e-01   2.9987335e-01
   1.9081732e-01   2.9987335e-01
   1.9131947e-01   2.9987335e-01
   1.9182162e-01   2.9987335e-01
   1.9232377e-01   2.9987335e-01
   1.9282592e-01   2.9987335e-01
   1.9332807e-01   2.9987335e-01
   1.9383023e-01   2.9987335e-01
   1.9433238e-01   2.9987335e-01
   1.9483453e-01   2.9987335e-01
   1.9533668e-01   2.9987335e-01
   1.9583883e-01   2.9987335e-01
   1.9634098e-01   2.9987335e-01
   1.9684313e-01   2.9987335e-01
   1.9734528e-01   2.9987335e-01
   1.9784743e-01   2.9987335e-01
   1.9834958e-01   2.9987335e-01
   1.9885173e-01   2.9987335e-01
   1.9935389e-01   2.9987335e-01
   1.9985604e-01   2.9987335e-01
   2.0035819e-01   2.9987335e-01
   2.0086034e-01   2.9987335e-01
   2.0136249e-01   2.9987335e-01
   2.0186464e-01   2.9987335e-01
   2.0236679e-01   2.9987335e-01
   2.0286894e-01   2.9987335e-01
   2.0337109e-01   2.9987335e-01
   2.0387324e-01   2.9987335e-01
   2.0437539e-01   2.9987335e-01
   2.0487754e-01   2.9987335e-01
   2.0537970e-01   2.9987335e-01
   2.0588185e-01   2.9987335e-01
   2.0638400e-01   2.9987335e-01
   2.0688615e-01   2.9987335e-01
   2.0738830e-01   2.9987335e-01
   2.0789045e-01   2.9987335e-01
   2.0839260e-01   2.9987335e-01
   2.0889475e-01   2.9987335e-01
   2.0939690e-01   2.9987335e-01
   2.0989905e-01   2.9987335e-01
   2.1040120e-01   2.9987335e-01
   2.1090335e-01   2.9987335e-01
   2.1140551e-01   2.9987335e-01
   2.1190766e-01   2.9987335e-01
   2.1240981e-01   2.9987335e-01
   2.1291196e-01   2.9987335e-01
   2.1341411e-01   2.9987335e-01
   2.1391626e-01   2.9987335e-01
   2.1441841e-01   2.9987335e-01
   2.1492056e-01   2.9987335e-01
   2.1542271e-01   2.9987335e-01
   2.1592486e-01   2.9987335e-01
   2.1642701e-01   2.9987335e-01
   2.1692916e-01   2.9987335e-01
   2.1743132e-01   2.9987335e-01
   2.1793347e-01   2.9987335e-01
   2.1843562e-01   2.9987335e-01
   2.1893777e-01   2.9987335e-01
   2.1943992e-01   2.9987335e-01
   2.1994207e-01   2.9987335e-01
   2.2044422e-01   2.9987335e-01
   2.2094637e-01   2.9987335e-01
   2.2144852e-01   2.9987335e-01
   2.2195067e-01   2.9987335e-01
   2.2245282e-01   2.9987335e-01
   2.2295497e-01   2.9987335e-01
   2.2345713e-01   2.9987335e-01
   2.2395928e-01   2.9987335e-01
   2.2446143e-01   2.9987335e-01
   2.2496358e-01   2.9987335e-01
   2.2546573e-01   2.9987335e-01
   2.2596788e-01   2.9987335e-01
   2.2647003e-01   2.9987335e-01
   2.2697218e-01   2.9987335e-01
   2.2747433e-01   2.9987335e-01
   2.2797648e-01   2.9987335e-01
   2.2847863e-01   2.9987335e-01
   2.2898078e-01   2.9987335e-01
   2.2948294e-01   2.9987335e-01
   2.2998509e-01   2.9987335e-01
   2.3048724e-01   2.9987335e-01
   2.3098939e-01   2.9987335e-01
   2.3149154e-01   2.9987335e-01
   2.3199369e-01   2.9987335e-01
   2.3249584e-01   2.9987335e-01
   2.3299799e-01   2.9987335e-01
   2.3350014e-01   2.9987335e-01
   2.3400229e-01   2.9987335e-01
   2.3450444e-01   2.9987335e-01
   2.3500659e-01   2.9987335e-01
   2.3550875e-01   2.9987335e-01
   2.3601090e-01   2.9987335e-01
   2.3651305e-01   2.9987335e-01
   2.3701520e-01   2.9987335e-01
   2.3751735e-01   2.9987335e-01
   2.3801950e-01   2.9987335e-01
   2.3852165e-01   2.9987335e-01
   2.3902380e-01   2.9987335e-01
   2.3952595e-01   2.9987335e-01
   2.4002810e-01   2.9987335e-01
   2.4053025e-01   2.9987335e-01
   2.4103241e-01   2.9987335e-01
   2.4153456e-01   2.9987335e-01
   2.4203671e-01   2.9987335e-01
   2.4253886e-01   2.9987335e-01
   2.4304101e-01   2.9987335e-01
   2.4354316e-01   2.9987335e-01
   2.4404531e-01   2.9987335e-01
   2.4454746e-01   2.9987335e-01
   2.4504961e-01   2.9987335e-01
   2.4555176e-01   2.9987335e-01
   2.4605391e-01   2.9987335e-01
   2.4655606e-01   2.9987335e-01
   2.4705822e-01   2.9987335e-01
   2.4756037e-01   2.9987335e-01
   2.4806252e-01   2.9987335e-01
   2.4856467e-01   2.9987335e-01
   2.4906682e-01   2.9987335e-01
   2.4956897e-01   2.9987335e-01
   2.5007112e-01   2.9987335e-01
   2.5057327e-01   2.9987335e-01
   2.5107542e-01   2.9987335e-01
   2.5157757e-01   2.9987335e-01
   2.5207972e-01   2.9987335e-01
   2.5258187e-01   2.9987335e-01
   2.5308403e-01   2.9987335e-01
   2.5358618e-01   2.9987335e-01
   2.5408833e-01   2.9987335e-01
   2.5459048e-01   2.9987335e-01
   2.5509263e-01   2.9987335e-01
   2.5559478e-01   2.9987335e-01
   2.5609693e-01   2.9987335e-01
   2.5659908e-01   2.9987335e-01
   2.5710123e-01   2.9987335e-01
   2.5760338e-01   2.9987335e-01
   2.5810553e-01   2.9987335e-01
   2.5860768e-01   2.9987335e-01
   2.5910984e-01   2.9987335e-01
   2.5961199e-01   2.9987335e-01
   2.6011414e-01   2.9987335e-01
   2.6061629e-01   2.9987335e-01
   2.6111844e-01   2.9987335e-01
   2.6162059e-01   2.9987335e-01
   2.6212274e-01   2.9987335e-01
   2.6262489e-01   2.9987335e-01
   2.6312704e-01   2.9987335e-01
   2.6362919e-01   2.9987335e-01
   2.6413134e-01   2.9987335e-01
   2.6463349e-01   2.9987335e-01
   2.6513565e-01   2.9987335e-01
   2.6563780e-01   2.9987335e-01
   2.6613995e-01   2.9987335e-01
   2.6664210e-01   2.9987335e-01
   2.6714425e-01   2.9987335e-01
   2.6764640e-01   2.9987335e-01
   2.6814855e-01   2.9987335e-01
   2.6865070e-01   2.9987335e-01
   2.6915285e-01   2.9987335e-01
   2.6965500e-01   2.9987335e-01
   2.7015715e-01   2.9987335e-01
   2.7065930e-01   2.9987335e-01
   2.7116146e-01   2.9987335e-01
   2.7166361e-01   2.9987335e-01
   2.7216576e-01   2.9987335e-01
   2.7266791e-01   2.9987335e-01
   2.7317006e-01   2.9987335e-01
   2.7367221e-01   2.9987335e-01
   2.7417436e-01   2.9987335e-01
   2.7467651e-01   2.9987335e-01
   2.7517866e-01   2.9987335e-01
   2.7568081e-01   2.9987335e-01
   2.7618296e-01   2.9987335e-01
   2.7668512e-01   2.9987335e-01
   2.7718727e-01   2.9987335e-01
   2.7768942e-01   2.9987335e-01
   2.7819157e-01   2.9987335e-01
   2.7869372e-01   2.9987335e-01
   2.7919587e-01   2.9987335e-01
   2.7969802e-01   2.9987335e-01
   2.8020017e-01   2.9987335e-01
   2.8070232e-01   2.9987335e-01
   2.8120447e-01   2.9987335e-01
   2.8170662e-01   2.9987335e-01
   2.8220877e-01   2.9987335e-01
   2.8271093e-01   2.9987335e-01
   2.8321308e-01   2.9987335e-01
   2.8371523e-01   2.9987335e-01
   2.8421738e-01   2.9987335e-01
   2.8471953e-01   2.9987335e-01
   2.8522168e-01   2.9987335e-01
   2.8572383e-01   2.9987335e-01
   2.8622598e-01   2.9987335e-01
   2.8672813e-01   2.9987335e-01
   2.8723028e-01   2.9987335e-01
   2.8773243e-01   2.9987335e-01
   2.8823458e-01   2.9987335e-01
   2.8873674e-01   2.9987335e-01
   2.8923889e-01   2.9987335e-01
   2.8974104e-01   2.9987335e-01
   2.9024319e-01   2.9987335e-01
   2.9074534e-01   2.9987335e-01
   2.9124749e-01   2.9987335e-01
   2.9174964e-01   2.9987335e-01
   2.9225179e-01   2.9987335e-01
   2.9275394e-01   2.9987335e-01
   2.9325609e-01   2.9987335e-01
   2.9375824e-01   2.9987335e-01
   2.9426039e-01   2.9987335e-01
   2.9476255e-01   2.9987335e-01
   2.9526470e-01   2.9987335e-01
   2.9576685e-01   2.9987335e-01
   2.9626900e-01   2.9987335e-01
   2.9677115e-01   2.9987335e-01
   2.9727330e-01   2.9987335e-01
   2.9777545e-01   2.9987335e-01
   2.9827760e-01   2.9987335e-01
   2.9877975e-01   2.9987335e-01
   2.9928190e-01   2.9987335e-01
   2.9978405e-01   2.9987335e-01
   3.0028620e-01   2.9987335e-01
   3.0078836e-01   2.9987335e-01
   3.0129051e-01   2.9987335e-01
   3.0179266e-01   2.9987335e-01
   3.0229481e-01   2.9987335e-01
   3.0279696e-01   2.9987335e-01
   3.0329911e-01   2.9987335e-01
   3.0380126e-01   2.9987335e-01
   3.0430341e-01   2.9987335e-01
   3.0480556e-01   2.9987335e-01
   3.0530771e-01   2.9987335e-01
   3.0580986e-01   2.9987335e-01
   3.0631201e-01   2.9987335e-01
   3.0681417e-01   2.9987335e-01
   3.0731632e-01   2.9987335e-01
   3.0781847e-01   2.9987335e-01
   3.0832062e-01   2.9987335e-01
   3.0882277e-01   2.9987335e-01
   3.0932492e-01   2.9987335e-01
   3.0982707e-01   2.9987335e-01
   3.1032922e-01   2.9987335e-01
   3.1083137e-01   2.9987335e-01
   3.1133352e-01   2.9987335e-01
   3.1183567e-01   2.9987335e-01
   3.1233782e-01   2.9987335e-01
   3.1283998e-01   2.9987335e-01
   3.1334213e-01   2.9987335e-01
   3.1384428e-01   2.9987335e-01
   3.1434643e-01   2.9987335e-01
   3.1484858e-01   2.9987335e-01
   3.1535073e-01   2.9987335e-01
   3.1585288e-01   2.9987335e-01
   3.1635503e-01   2.9987335e-01
   3.1685718e-01   2.9987335e-01
   3.1735933e-01   2.9987335e-01
   3.1786148e-01   2.9987335e-01
   3.1836364e-01   2.9987335e-01
   3.1886579e-01   2.9987335e-01
   3.1936794e-01   2.9987335e-01
   3.1987009e-01   2.9987335e-01
   3.2037224e-01   2.9987335e-01
   3.2087439e-01   2.9987335e-01
   3.2137654e-01   2.9987335e-01
   3.2187869e-01   2.9987335e-01
   3.2238084e-01   2.9987335e-01
   3.2288299e-01   2.9987335e-01
   3.2338514e-01   2.9987335e-01
   3.2388729e-01   2.9987335e-01
   3.2438945e-01   2.9987335e-01
   3.2489160e-01   2.9987335e-01
   3.2539375e-01   2.9987335e-01
   3.2589590e-01   2.9987335e-01
   3.2639805e-01   2.9987335e-01
   3.2690020e-01   2.9987335e-01
   3.2740235e-01   2.9987335e-01
   3.2790450e-01   2.9987335e-01
   3.2840665e-01   2.9987335e-01
   3.2890880e-01   2.9987335e-01
   3.2941095e-01   2.9987335e-01
   3.2991310e-01   2.9987335e-01
   3.3041526e-01   2.9987335e-01
   3.3091741e-01   2.9987335e-01
   3.3141956e-01   2.9987335e-01
   3.3192171e-01   2.9987335e-01
   3.3242386e-01   2.9987335e-01
   3.3292601e-01   2.9987335e-01
   3.3342816e-01   2.9987335e-01
   3.3393031e-01   2.9987335e-01
   3.3443246e-01   2.9987335e-01
   3.3493461e-01   2.9987335e-01
   3.3543676e-01   2.9987335e-01
   3.3593891e-01   2.9987335e-01
   3.3644107e-01   2.9987335e-01
   3.3694322e-01   2.9987335e-01
   3.3744537e-01   2.9987335e-01
   3.3794752e-01   2.9987335e-01
   3.3844967e-01   2.9987335e-01
   3.3895182e-01   2.9987335e-01
   3.3945397e-01   2.9987335e-01
   3.3995612e-01   2.9987335e-01
   3.4045827e-01   2.9987335e-01
   3.4096042e-01   2.9987335e-01
   3.4146257e-01   2.9987335e-01
   3.4196472e-01   2.9987335e-01
   3.4246688e-01   2.9987335e-01
   3.4296903e-01   2.9987335e-01
   3.4347118e-01   2.9987335e-01
   3.4397333e-01   2.9987335e-01
   3.4447548e-01   2.9987335e-01
   3.4497763e-01   2.9987335e-01
   3.4547978e-01   2.9987335e-01
   3.4598193e-01   2.9987335e-01
   3.4648408e-01   2.9987335e-01
   3.4698623e-01   2.9987335e-01
   3.4748838e-01   2.9987335e-01
   3.4799053e-01   2.9987335e-01
   3.4849269e-01   2.9987335e-01
   3.4899484e-01   2.9987335e-01
   3.4949699e-01   2.9987335e-01
   3.4999914e-01   2.9987335e-01
   3.5050129e-01   2.9987335e-01
   3.5100344e-01   2.9987335e-01
   3.5150559e-01   2.9987335e-01
   3.5200774e-01   2.9987335e-01
   3.5250989e-01   2.9987335e-01
   3.5301204e-01   2.9987335e-01
   3.5351419e-01   2.9987335e-01
   3.5401634e-01   2.9987335e-01
   3.5451850e-01   2.9987335e-01
   3.5502065e-01   2.9987335e-01
   3.5552280e-01   2.9987335e-01
   3.5602495e-01   2.9987335e-01
   3.5652710e-01   2.9987335e-01
   3.5702925e-01   2.9987335e-01
   3.5753140e-01   2.9987335e-01
   3.5803355e-01   2.9987335e-01
   3.5853570e-01   2.9987335e-01
   3.5903785e-01   2.9987335e-01
   3.5954000e-01   2.9987335e-01
   3.6004216e-01   2.9987335e-01
   3.6054431e-01   2.9987335e-01
   3.6104646e-01   2.9987335e-01
   3.6154861e-01   2.9987335e-01
   3.6205076e-01   2.9987335e-01
   3.6255291e-01   2.9987335e-01
   3.6305506e-01   2.9987335e-01
   3.6355721e-01   2.9987335e-01
   3.6405936e-01   2.9987335e-01
   3.6456151e-01   2.9987335e-01
   3.6506366e-01   2.9987335e-01
   3.6556581e-01   2.9987335e-01
   3.6606797e-01   2.9987335e-01
   3.6657012e-01   2.9987335e-01
   3.6707227e-01   2.9987335e-01
   3.6757442e-01   2.9987335e-01
   3.6807657e-01   2.9987335e-01
   3.6857872e-01   2.9987335e-01
   3.6908087e-01   2.9987335e-01
   3.6958302e-01   2.9987335e-01
   3.7008517e-01   2.9987335e-01
   3.7058732e-01   2.9987335e-01
   3.7108947e-01   2.9987335e-01
   3.7159162e-01   2.9987335e-01
   3.7209378e-01   2.9987335e-01
   3.7259593e-01   2.9987335e-01
   3.7309808e-01   2.9987335e-01
   3.7360023e-01   2.9987335e-01
   3.7410238e-01   2.9987335e-01
   3.7460453e-01   2.9987335e-01
   3.7510668e-01   2.9987335e-01
   3.7560883e-01   2.9987335e-01
   3.7611098e-01   2.9987335e-01
   3.7661313e-01   2.9987335e-01
   3.7711528e-01   2.9987335e-01
   3.7761743e-01   2.9987335e-01
   3.7811959e-01   2.9987335e-01
   3.7862174e-01   2.9987335e-01
   3.7912389e-01   2.9987335e-01
   3.7962604e-01   2.9987335e-01
   3.8012819e-01   2.9987335e-01
   3.8063034e-01   2.9987335e-01
   3.8113249e-01   2.9987335e-01
   3.8163464e-01   2.9987335e-01
   3.8213679e-01   2.9987335e-01
   3.8263894e-01   2.9987335e-01
   3.8314109e-01   2.9987335e-01
   3.8364324e-01   2.9987335e-01
   3.8414540e-01   2.9987335e-01
   3.8464755e-01   2.9987335e-01
   3.8514970e-01   2.9987335e-01
   3.8565185e-01   2.9987335e-01
   3.8615400e-01   2.9987335e-01
   3.8665615e-01   2.9987335e-01
   3.8715830e-01   2.9987335e-01
   3.8766045e-01   2.9987335e-01
   3.8816260e-01   2.9987335e-01
   3.8866475e-01   2.9987335e-01
   3.8916690e-01   2.9987335e-01
   3.8966905e-01   2.9987335e-01
   3.9017121e-01   2.9987335e-01
   3.9067336e-01   2.9987335e-01
   3.9117551e-01   2.9987335e-01
   3.9167766e-01   2.9987335e-01
   3.9217981e-01   2.9987335e-01
   3.9268196e-01   2.9987335e-01
   3.9318411e-01   2.9987335e-01
   3.9368626e-01   2.9987335e-01
   3.9418841e-01   2.9987335e-01
   3.9469056e-01   2.9987335e-01
   3.9519271e-01   2.9987335e-01
   3.9569487e-01   2.9987335e-01
   3.9619702e-01   2.9987335e-01
   3.9669917e-01   2.9987335e-01
   3.9720132e-01   2.9987335e-01
   3.9770347e-01   2.9987335e-01
   3.9820562e-01   2.9987335e-01
   3.9870777e-01   2.9987335e-01
   3.9920992e-01   2.9987335e-01
   3.9971207e-01   2.9987335e-01
   4.0021422e-01   2.9987335e-01
   4.0071637e-01   2.9987335e-01
   4.0121852e-01   2.9987335e-01
   4.0172068e-01   2.9987335e-01
   4.0222283e-01   2.9987335e-01
   4.0272498e-01   2.9987335e-01
   4.0322713e-01   2.9987335e-01
   4.0372928e-01   2.9987335e-01
   4.0423143e-01   2.9987335e-01
   4.0473358e-01   2.9987335e-01
   4.0523573e-01   2.9987335e-01
   4.0573788e-01   2.9987335e-01
   4.0624003e-01   2.9987335e-01
   4.0674218e-01   2.9987335e-01
   4.0724433e-01   2.9987335e-01
   4.0774649e-01   2.9987335e-01
   4.0824864e-01   2.9987335e-01
   4.0875079e-01   2.9987335e-01
   4.0925294e-01   2.9987335e-01
   4.0975509e-01   2.9987335e-01
   4.1025724e-01   2.9987335e-01
   4.1075939e-01   2.9987335e-01
   4.1126154e-01   2.9987335e-01
   4.1176369e-01   2.9987335e-01
   4.1226584e-01   2.9987335e-01
   4.1276799e-01   2.9987335e-01
   4.1327014e-01   2.9987335e-01
   4.1377230e-01   2.9987335e-01
   4.1427445e-01   2.9987335e-01
   4.1477660e-01   2.9987335e-01
   4.1527875e-01   2.9987335e-01
   4.1578090e-01   2.9987335e-01
   4.1628305e-01   2.9987335e-01
   4.1678520e-01   2.9987335e-01
   4.1728735e-01   2.9987335e-01
   4.1778950e-01   2.9987335e-01
   4.1829165e-01   2.9987335e-01
   4.1879380e-01   2.9987335e-01
   4.1929595e-01   2.9987335e-01
   4.1979811e-01   2.9987335e-01
   4.2030026e-01   2.9987335e-01
   4.2080241e-01   2.9987335e-01
   4.2130456e-01   2.9987335e-01
   4.2180671e-01   2.9987335e-01
   4.2230886e-01   2.9987335e-01
   4.2281101e-01   2.9987335e-01
   4.2331316e-01   2.9987335e-01
   4.2381531e-01   2.9987335e-01
   4.2431746e-01   2.9987335e-01
   4.2481961e-01   2.9987335e-01
   4.2532176e-01   2.9987335e-01
   4.2582392e-01   2.9987335e-01
   4.2632607e-01   2.9987335e-01
   4.2682822e-01   2.9987335e-01
   4.2733037e-01   2.9987335e-01
   4.2783252e-01   2.9987335e-01
   4.2833467e-01   2.9987335e-01
   4.2883682e-01   2.9987335e-01
   4.2933897e-01   2.9987335e-01
   4.2984112e-01   2.9987335e-01
   4.3034327e-01   2.9987335e-01
   4.3084542e-01   2.9987335e-01
   4.3134757e-01   2.9987335e-01
   4.3184973e-01   2.9987335e-01
   4.3235188e-01   2.9987335e-01
   4.3285403e-01   2.9987335e-01
   4.3335618e-01   2.9987335e-01
   4.3385833e-01   2.9987335e-01
   4.3436048e-01   2.9987335e-01
   4.3486263e-01   2.9987335e-01
   4.3536478e-01   2.9987335e-01
   4.3586693e-01   2.9987335e-01
   4.3636908e-01   2.9987335e-01
   4.3687123e-01   2.9987335e-01
   4.3737339e-01   2.9987335e-01
   4.3787554e-01   2.9987335e-01
   4.3837769e-01   2.9987335e-01
   4.3887984e-01   2.9987335e-01
   4.3938199e-01   2.9987335e-01
   4.3988414e-01   2.9987335e-01
   4.4038629e-01   2.9987335e-01
   4.4088844e-01   2.9987335e-01
   4.4139059e-01   2.9987335e-01
   4.4189274e-01   2.9987335e-01
   4.4239489e-01   2.9987335e-01
   4.4289704e-01   2.9987335e-01
   4.4339920e-01   2.9987335e-01
   4.4390135e-01   2.9987335e-01
   4.4440350e-01   2.9987335e-01
   4.4490565e-01   2.9987335e-01
   4.4540780e-01   2.9987335e-01
   4.4590995e-01   2.9987335e-01
   4.4641210e-01   2.9987335e-01
   4.4691425e-01   2.9987335e-01
   4.4741640e-01   2.9987335e-01
   4.4791855e-01   2.9987335e-01
   4.4842070e-01   2.9987335e-01
   4.4892285e-01   2.9987335e-01
   4.4942501e-01   2.9987335e-01
   4.4992716e-01   2.9987335e-01
   4.5042931e-01   2.9987335e-01
   4.5093146e-01   2.9987335e-01
   4.5143361e-01   2.9987335e-01
   4.5193576e-01   2.9987335e-01
   4.5243791e-01   2.9987335e-01
   4.5294006e-01   2.9987335e-01
   4.5344221e-01   2.9987335e-01
   4.5394436e-01   2.9987335e-01
   4.5444651e-01   2.9987335e-01
   4.5494866e-01   2.9987335e-01
   4.5545082e-01   2.9987335e-01
   4.5595297e-01   2.9987335e-01
   4.5645512e-01   2.9987335e-01
   4.5695727e-01   2.9987335e-01
   4.5745942e-01   2.9987335e-01
   4.5796157e-01   2.9987335e-01
   4.5846372e-01   2.9987335e-01
   4.5896587e-01   2.9987335e-01
   4.5946802e-01   2.9987335e-01
   4.5997017e-01   2.9987335e-01
   4.6047232e-01   2.9987335e-01
   4.6097447e-01   2.9987335e-01
   4.6147663e-01   2.9987335e-01
   4.6197878e-01   2.9987335e-01
   4.6248093e-01   2.9987335e-01
   4.6298308e-01   2.9987335e-01
   4.6348523e-01   2.9987335e-01
   4.6398738e-01   2.9987335e-01
   4.6448953e-01   2.9987335e-01
   4.6499168e-01   2.9987335e-01
   4.6549383e-01   2.9987335e-01
   4.6599598e-01   2.9987335e-01
   4.6649813e-01   2.9987335e-01
   4.6700028e-01   2.9987335e-01
   4.6750244e-01   2.9987335e-01
   4.6800459e-01   2.9987335e-01
   4.6850674e-01   2.9987335e-01
   4.6900889e-01   2.9987335e-01
   4.6951104e-01   2.9987335e-01
   4.7001319e-01   2.9987335e-01
   4.7051534e-01   2.9987335e-01
   4.7101749e-01   2.9987335e-01
   4.7151964e-01   2.9987335e-01
   4.7202179e-01   2.9987335e-01
   4.7252394e-01   2.9987335e-01
   4.7302609e-01   2.9987335e-01
   4.7352825e-01   2.9987335e-01
   4.7403040e-01   2.9987335e-01
   4.7453255e-01   2.9987335e-01
   4.7503470e-01   2.9987335e-01
   4.7553685e-01   2.9987335e-01
   4.7603900e-01   2.9987335e-01
   4.7654115e-01   2.9987335e-01
   4.7704330e-01   2.9987335e-01
   4.7754545e-01   2.9987335e-01
   4.7804760e-01   2.9987335e-01
   4.7854975e-01   2.9987335e-01
   4.7905191e-01   2.9987335e-01
   4.7955406e-01   2.9987335e-01
   4.8005621e-01   2.9987335e-01
   4.8055836e-01   2.9987335e-01
   4.8106051e-01   2.9987335e-01
   4.8156266e-01   2.9987335e-01
   4.8206481e-01   2.9987335e-01
   4.8256696e-01   2.9987335e-01
   4.8306911e-01   2.9987335e-01
   4.8357126e-01   2.9987335e-01
   4.8407341e-01   2.9987335e-01
   4.8457556e-01   2.9987335e-01
   4.8507772e-01   2.9987335e-01
   4.8557987e-01   2.9987335e-01
   4.8608202e-01   2.9987335e-01
   4.8658417e-01   2.9987335e-01
   4.8708632e-01   2.9987335e-01
   4.8758847e-01   2.9987335e-01
   4.8809062e-01   2.9987335e-01
   4.8859277e-01   2.9987335e-01
   4.8909492e-01   2.9987335e-01
   4.8959707e-01   2.9987335e-01
   4.9009922e-01   2.9987335e-01
   4.9060137e-01   2.9987335e-01
   4.9110353e-01   2.9987335e-01
   4.9160568e-01   2.9987335e-01
   4.9210783e-01   2.9987335e-01
   4.9260998e-01   2.9987335e-01
   4.9311213e-01   2.9987335e-01
   4.9361428e-01   2.9987335e-01
   4.9411643e-01   2.9987335e-01
   4.9461858e-01   2.9987335e-01
   4.9512073e-01   2.9987335e-01
   4.9562288e-01   2.9987335e-01
   4.9612503e-01   2.9987335e-01
   4.9662718e-01   2.9987335e-01
   4.9712934e-01   2.9987335e-01
   4.9763149e-01   2.9987335e-01
   4.9813364e-01   2.9987335e-01
   4.9863579e-01   2.9987335e-01
   4.9913794e-01   2.9987335e-01
   4.9964009e-01   2.9987335e-01
   5.0014224e-01   2.9987335e-01
   5.0064439e-01   2.9987335e-01
   5.0114654e-01   2.9987335e-01
   5.0164869e-01   2.9987335e-01
   5.0215084e-01   2.9987335e-01
   5.0265299e-01   2.9987335e-01
   5.0315515e-01   2.9987335e-01
   5.0365730e-01   2.9987335e-01
   5.0415945e-01   2.9987335e-01
   5.0466160e-01   2.9987335e-01
   5.0516375e-01   2.9987335e-01
   5.0566590e-01   2.9987335e-01
   5.0616805e-01   2.9987335e-01
   5.0667020e-01   2.9987335e-01
   5.0717235e-01   2.9987335e-01
   5.0767450e-01   2.9987335e-01
   5.0817665e-01   2.9987335e-01
   5.0867880e-01   2.9987335e-01
   5.0918096e-01   2.9987335e-01
   5.0968311e-01   2.9987335e-01
   5.1018526e-01   2.9987335e-01
   5.1068741e-01   2.9987335e-01
   5.1118956e-01   2.9987335e-01
   5.1169171e-01   2.9987335e-01
   5.1219386e-01   2.9987335e-01
   5.1269601e-01   2.9987335e-01
   5.1319816e-01   2.9987335e-01
   5.1370031e-01   2.9987335e-01
   5.1420246e-01   2.9987335e-01
   5.1470462e-01   2.9987335e-01
   5.1520677e-01   2.9987335e-01
   5.1570892e-01   2.9987335e-01
   5.1621107e-01   2.9987335e-01
   5.1671322e-01   2.9987335e-01
   5.1721537e-01   2.9987335e-01
   5.1771752e-01   2.9987335e-01
   5.1821967e-01   2.9987335e-01
   5.1872182e-01   2.9987335e-01
   5.1922397e-01   2.9987335e-01
   5.1972612e-01   2.9987335e-01
   5.2022827e-01   2.9987335e-01
   5.2073043e-01   2.9987335e-01
   5.2123258e-01   2.9987335e-01
   5.2173473e-01   2.9987335e-01
   5.2223688e-01   2.9987335e-01
   5.2273903e-01   2.9987335e-01
   5.2324118e-01   2.9987335e-01
   5.2374333e-01   2.9987335e-01
   5.2424548e-01   2.9987335e-01
   5.2474763e-01   2.9987335e-01
   5.2524978e-01   2.9987335e-01
   5.2575193e-01   2.9987335e-01
   5.2625408e-01   2.9987335e-01
   5.2675624e-01   2.9987335e-01
   5.2725839e-01   2.9987335e-01
   5.2776054e-01   2.9987335e-01
   5.2826269e-01   2.9987335e-01
   5.2876484e-01   2.9987335e-01
   5.2926699e-01   2.9987335e-01
   5.2976914e-01   2.9987335e-01
   5.3027129e-01   2.9987335e-01
   5.3077344e-01   2.9987335e-01
   5.3127559e-01   2.9987335e-01
   5.3177774e-01   2.9987335e-01
   5.3227989e-01   2.9987335e-01
   5.3278205e-01   2.9987335e-01
   5.3328420e-01   2.9987335e-01
   5.3378635e-01   2.9987335e-01
   5.3428850e-01   2.9987335e-01
   5.3479065e-01   2.9987335e-01
   5.3529280e-01   2.9987335e-01
   5.3579495e-01   2.9987335e-01
   5.3629710e-01   2.9987335e-01
   5.3679925e-01   2.9987335e-01
   5.3730140e-01   2.9987335e-01
   5.3780355e-01   2.9987335e-01
   5.3830570e-01   2.9987335e-01
   5.3880786e-01   2.9987335e-01
   5.3931001e-01   2.9987335e-01
   5.3981216e-01   2.9987335e-01
   5.4031431e-01   2.9987335e-01
   5.4081646e-01   2.9987335e-01
   5.4131861e-01   2.9987335e-01
   5.4182076e-01   2.9987335e-01
   5.4232291e-01   2.9987335e-01
   5.4282506e-01   2.9987335e-01
   5.4332721e-01   2.9987335e-01
   5.4382936e-01   2.9987335e-01
   5.4433151e-01   2.9987335e-01
   5.4483367e-01   2.9987335e-01
   5.4533582e-01   2.9987335e-01
   5.4583797e-01   2.9987335e-01
   5.4634012e-01   2.9987335e-01
   5.4684227e-01   2.9987335e-01
   5.4734442e-01   2.9987335e-01
   5.4784657e-01   2.9987335e-01
   5.4834872e-01   2.9987335e-01
   5.4885087e-01   2.9987335e-01
   5.4935302e-01   2.9987335e-01
   5.4985517e-01   2.9987335e-01
   5.5035732e-01   2.9987335e-01
   5.5085948e-01   2.9987335e-01
   5.5136163e-01   2.9987335e-01
   5.5186378e-01   2.9987335e-01
   5.5236593e-01   2.9987335e-01
   5.5286808e-01   2.9987335e-01
   5.5337023e-01   2.9987335e-01
   5.5387238e-01   2.9987335e-01
   5.5437453e-01   2.9987335e-01
   5.5487668e-01   2.9987335e-01
   5.5537883e-01   2.9987335e-01
   5.5588098e-01   2.9987335e-01
   5.5638314e-01   2.9987335e-01
   5.5688529e-01   2.9987335e-01
   5.5738744e-01   2.9987335e-01
   5.5788959e-01   2.9987335e-01
   5.5839174e-01   2.9987335e-01
   5.5889389e-01   2.9987335e-01
   5.5939604e-01   2.9987335e-01
   5.5989819e-01   2.9987335e-01
   5.6040034e-01   2.9987335e-01
   5.6090249e-01   2.9987335e-01
   5.6140464e-01   2.9987335e-01
   5.6190679e-01   2.9987335e-01
   5.6240895e-01   2.9987335e-01
   5.6291110e-01   2.9987335e-01
   5.6341325e-01   2.9987335e-01
   5.6391540e-01   2.9987335e-01
   5.6441755e-01   2.9987335e-01
   5.6491970e-01   2.9987335e-01
   5.6542185e-01   2.9987335e-01
   5.6592400e-01   2.9987335e-01
   5.6642615e-01   2.9987335e-01
   5.6692830e-01   2.9987335e-01
   5.6743045e-01   2.9987335e-01
   5.6793260e-01   2.9987335e-01
   5.6843476e-01   2.9987335e-01
   5.6893691e-01   2.9987335e-01
   5.6943906e-01   2.9987335e-01
   5.6994121e-01   2.9987335e-01
   5.7044336e-01   2.9987335e-01
   5.7094551e-01   2.9987335e-01
   5.7144766e-01   2.9987335e-01
   5.7194981e-01   2.9987335e-01
   5.7245196e-01   2.9987335e-01
   5.7295411e-01   2.9987335e-01
   5.7345626e-01   2.9987335e-01
   5.7395841e-01   2.9987335e-01
   5.7446057e-01   2.9987335e-01
   5.7496272e-01   2.9987335e-01
   5.7546487e-01   2.9987335e-01
   5.7596702e-01   2.9987335e-01
   5.7646917e-01   2.9987335e-01
   5.7697132e-01   2.9987335e-01
   5.7747347e-01   2.9987335e-01
   5.7797562e-01   2.9987335e-01
   5.7847777e-01   2.9987335e-01
   5.7897992e-01   2.9987335e-01
   5.7948207e-01   2.9987335e-01
   5.7998422e-01   2.9987335e-01
   5.8048638e-01   2.9987335e-01
   5.8098853e-01   2.9987335e-01
   5.8149068e-01   2.9987335e-01
   5.8199283e-01   2.9987335e-01
   5.8249498e-01   2.9987335e-01
   5.8299713e-01   2.9987335e-01
   5.8349928e-01   2.9987335e-01
   5.8400143e-01   2.9987335e-01
   5.8450358e-01   2.9987335e-01
   5.8500573e-01   2.9987335e-01
   5.8550788e-01   2.9987335e-01
   5.8601003e-01   2.9987335e-01
   5.8651219e-01   2.9987335e-01
   5.8701434e-01   2.9987335e-01
   5.8751649e-01   2.9987335e-01
   5.8801864e-01   2.9987335e-01
   5.8852079e-01   2.9987335e-01
   5.8902294e-01   2.9987335e-01
   5.8952509e-01   2.9987335e-01
   5.9002724e-01   2.9987335e-01
   5.9052939e-01   2.9987335e-01
   5.9103154e-01   2.9987335e-01
   5.9153369e-01   2.9987335e-01
   5.9203584e-01   2.9987335e-01
   5.9253800e-01   2.9987335e-01
   5.9304015e-01   2.9987335e-01
   5.9354230e-01   2.9987335e-01
   5.9404445e-01   2.9987335e-01
   5.9454660e-01   2.9987335e-01
   5.9504875e-01   2.9987335e-01
   5.9555090e-01   2.9987335e-01
   5.9605305e-01   2.9987335e-01
   5.9655520e-01   2.9987335e-01
   5.9705735e-01   2.9987335e-01
   5.9755950e-01   2.9987335e-01
   5.9806166e-01   2.9987335e-01
   5.9856381e-01   2.9987335e-01
   5.9906596e-01   2.9987335e-01
   5.9956811e-01   2.9987335e-01
   6.0007026e-01   2.9987335e-01
   6.0057241e-01   2.9987335e-01
   6.0107456e-01   2.9987335e-01
   6.0157671e-01   2.9987335e-01
   6.0207886e-01   2.9987335e-01
   6.0258101e-01   2.9987335e-01
   6.0308316e-01   2.9987335e-01
   6.0358531e-01   2.9987335e-01
   6.0408747e-01   2.9987335e-01
   6.0458962e-01   2.9987335e-01
   6.0509177e-01   2.9987335e-01
   6.0559392e-01   2.9987335e-01
   6.0609607e-01   2.9987335e-01
   6.0659822e-01   2.9987335e-01
   6.0710037e-01   2.9987335e-01
   6.0760252e-01   2.9987335e-01
   6.0810467e-01   2.9987335e-01
   6.0860682e-01   2.9987335e-01
   6.0910897e-01   2.9987335e-01
   6.0961112e-01   2.9987335e-01
   6.1011328e-01   2.9987335e-01
   6.1061543e-01   2.9987335e-01
   6.1111758e-01   2.9987335e-01
   6.1161973e-01   2.9987335e-01
   6.1212188e-01   2.9987335e-01
   6.1262403e-01   2.9987335e-01
   6.1312618e-01   2.9987335e-01
   6.1362833e-01   2.9987335e-01
   6.1413048e-01   2.9987335e-01
   6.1463263e-01   2.9987335e-01
   6.1513478e-01   2.9987335e-01
   6.1563693e-01   2.9987335e-01
   6.1613909e-01   2.9987335e-01
   6.1664124e-01   2.9987335e-01
   6.1714339e-01   2.9987335e-01
   6.1764554e-01   2.9987335e-01
   6.1814769e-01   2.9987335e-01
   6.1864984e-01   2.9987335e-01
   6.1915199e-01   2.9987335e-01
   6.1965414e-01   2.9987335e-01
   6.2015629e-01   2.9987335e-01
   6.2065844e-01   2.9987335e-01
   6.2116059e-01   2.9987335e-01
   6.2166274e-01   2.9987335e-01
   6.2216490e-01   2.9987335e-01
   6.2266705e-01   2.9987335e-01
   6.2316920e-01   2.9987335e-01
   6.2367135e-01   2.9987335e-01
   6.2417350e-01   2.9987335e-01
   6.2467565e-01   2.9987335e-01
   6.2517780e-01   2.9987335e-01
   6.2567995e-01   2.9987335e-01
   6.2618210e-01   2.9987335e-01
   6.2668425e-01   2.9987335e-01
   6.2718640e-01   2.9987335e-01
   6.2768855e-01   2.9987335e-01
   6.2819071e-01   2.9987335e-01
   6.2869286e-01   2.9987335e-01
   6.2919501e-01   2.9987335e-01
   6.2969716e-01   2.9987335e-01
   6.3019931e-01   2.9987335e-01
   6.3070146e-01   2.9987335e-01
   6.3120361e-01   2.9987335e-01
   6.3170576e-01   2.9987335e-01
   6.3220791e-01   2.9987335e-01
   6.3271006e-01   2.9987335e-01
   6.3321221e-01   2.9987335e-01
   6.3371437e-01   2.9987335e-01
   6.3421652e-01   2.9987335e-01
   6.3471867e-01   2.9987335e-01
   6.3522082e-01   2.9987335e-01
   6.3572297e-01   2.9987335e-01
   6.3622512e-01   2.9987335e-01
   6.3672727e-01   2.9987335e-01
   6.3722942e-01   2.9987335e-01
   6.3773157e-01   2.9987335e-01
   6.3823372e-01   2.9987335e-01
   6.3873587e-01   2.9987335e-01
   6.3923802e-01   2.9987335e-01
   6.3974018e-01   2.9987335e-01
   6.4024233e-01   2.9987335e-01
   6.4074448e-01   2.9987335e-01
   6.4124663e-01   2.9987335e-01
   6.4174878e-01   2.9987335e-01
   6.4225093e-01   2.9987335e-01
   6.4275308e-01   2.9987335e-01
   6.4325523e-01   2.9987335e-01
   6.4375738e-01   2.9987335e-01
   6.4425953e-01   2.9987335e-01
   6.4476168e-01   2.9987335e-01
   6.4526383e-01   2.9987335e-01
   6.4576599e-01   2.9987335e-01
   6.4626814e-01   2.9987335e-01
   6.4677029e-01   2.9987335e-01
   6.4727244e-01   2.9987335e-01
   6.4777459e-01   2.9987335e-01
   6.4827674e-01   2.9987335e-01
   6.4877889e-01   2.9987335e-01
   6.4928104e-01   2.9987335e-01
   6.4978319e-01   2.9987335e-01
   6.5028534e-01   2.9987335e-01
   6.5078749e-01   2.9987335e-01
   6.5128964e-01   2.9987335e-01
   6.5179180e-01   2.9987335e-01
   6.5229395e-01   2.9987335e-01
   6.5279610e-01   2.9987335e-01
   6.5329825e-01   2.9987335e-01
   6.5380040e-01   2.9987335e-01
   6.5430255e-01   2.9987335e-01
   6.5480470e-01   2.9987335e-01
   6.5530685e-01   2.9987335e-01
   6.5580900e-01   2.9987335e-01
   6.5631115e-01   2.9987335e-01
   6.5681330e-01   2.9987335e-01
   6.5731545e-01   2.9987335e-01
   6.5781761e-01   2.9987335e-01
   6.5831976e-01   2.9987335e-01
   6.5882191e-01   2.9987335e-01
   6.5932406e-01   2.9987335e-01
   6.5982621e-01   2.9987335e-01
   6.6032836e-01   2.9987335e-01
   6.6083051e-01   2.9987335e-01
   6.6133266e-01   2.9987335e-01
   6.6183481e-01   2.9987335e-01
   6.6233696e-01   2.9987335e-01
   6.6283911e-01   2.9987335e-01
   6.6334126e-01   2.9987335e-01
   6.6384342e-01   2.9987335e-01
   6.6434557e-01   2.9987335e-01
   6.6484772e-01   2.9987335e-01
   6.6534987e-01   2.9987335e-01
   6.6585202e-01   2.9987335e-01
   6.6635417e-01   2.9987335e-01
   6.6685632e-01   2.9987335e-01
   6.6735847e-01   2.9987335e-01
   6.6786062e-01   2.9987335e-01
   6.6836277e-01   2.9987335e-01
   6.6886492e-01   2.9987335e-01
   6.6936707e-01   2.9987335e-01
   6.6986923e-01   2.9987335e-01
   6.7037138e-01   2.9987335e-01
   6.7087353e-01   2.9987335e-01
   6.7137568e-01   2.9987335e-01
   6.7187783e-01   2.9987335e-01
   6.7237998e-01   2.9987335e-01
   6.7288213e-01   2.9987335e-01
   6.7338428e-01   2.9987335e-01
   6.7388643e-01   2.9987335e-01
   6.7438858e-01   2.9987335e-01
   6.7489073e-01   2.9987335e-01
   6.7539289e-01   2.9987335e-01
   6.7589504e-01   2.9987335e-01
   6.7639719e-01   2.9987335e-01
   6.7689934e-01   2.9987335e-01
   6.7740149e-01   2.9987335e-01
   6.7790364e-01   2.9987335e-01
   6.7840579e-01   2.9987335e-01
   6.7890794e-01   2.9987335e-01
   6.7941009e-01   2.9987335e-01
   6.7991224e-01   2.9987335e-01
   6.8041439e-01   2.9987335e-01
   6.8091654e-01   2.9987335e-01
   6.8141870e-01   2.9987335e-01
   6.8192085e-01   2.9987335e-01
   6.8242300e-01   2.9987335e-01
   6.8292515e-01   2.9987335e-01
   6.8342730e-01   2.9987335e-01
   6.8392945e-01   2.9987335e-01
   6.8443160e-01   2.9987335e-01
   6.8493375e-01   2.9987335e-01
   6.8543590e-01   2.9987335e-01
   6.8593805e-01   2.9987335e-01
   6.8644020e-01   2.9987335e-01
   6.8694235e-01   2.9987335e-01
   6.8744451e-01   2.9987335e-01
   6.8794666e-01   2.9987335e-01
   6.8844881e-01   2.9987335e-01
   6.8895096e-01   2.9987335e-01
   6.8945311e-01   2.9987335e-01
   6.8995526e-01   2.9987335e-01
   6.9045741e-01   2.9987335e-01
   6.9095956e-01   2.9987335e-01
   6.9146171e-01   2.9987335e-01
   6.9196386e-01   2.9987335e-01
   6.9246601e-01   2.9987335e-01
   6.9296816e-01   2.9987335e-01
   6.9347032e-01   2.9987335e-01
   6.9397247e-01   2.9987335e-01
   6.9447462e-01   2.9987335e-01
   6.9497677e-01   2.9987335e-01
   6.9547892e-01   2.9987335e-01
   6.9598107e-01   2.9987335e-01
   6.9648322e-01   2.9987335e-01
   6.9698537e-01   2.9987335e-01
   6.9748752e-01   2.9987335e-01
   6.9798967e-01   2.9987335e-01
   6.9849182e-01   2.9987335e-01
   6.9899397e-01   2.9987335e-01
   6.9949613e-01   2.9987335e-01
   6.9999828e-01   2.9987335e-01
   7.0050043e-01   2.9987335e-01
   7.0100258e-01   2.9987335e-01
   7.0150473e-01   2.9987335e-01
   7.0200688e-01   2.9987335e-01
   7.0250903e-01   2.9987335e-01
   7.0301118e-01   2.9987335e-01
   7.0351333e-01   2.9987335e-01
   7.0401548e-01   2.9987335e-01
   7.0451763e-01   2.9987335e-01
   7.0501978e-01   2.9987335e-01
   7.0552194e-01   2.9987335e-01
   7.0602409e-01   2.9987335e-01
   7.0652624e-01   2.9987335e-01
   7.0702839e-01   2.9987335e-01
   7.0753054e-01   2.9987335e-01
   7.0803269e-01   2.9987335e-01
   7.0853484e-01   2.9987335e-01
   7.0903699e-01   2.9987335e-01
   7.0953914e-01   2.9987335e-01
   7.1004129e-01   2.9987335e-01
   7.1054344e-01   2.9987335e-01
   7.1104559e-01   2.9987335e-01
   7.1154775e-01   2.9987335e-01
   7.1204990e-01   2.9987335e-01
   7.1255205e-01   2.9987335e-01
   7.1305420e-01   2.9987335e-01
   7.1355635e-01   2.9987335e-01
   7.1405850e-01   2.9987335e-01
   7.1456065e-01   2.9987335e-01
   7.1506280e-01   2.9987335e-01
   7.1556495e-01   2.9987335e-01
   7.1606710e-01   2.9987335e-01
   7.1656925e-01   2.9987335e-01
   7.1707141e-01   2.9987335e-01
   7.1757356e-01   2.9987335e-01
   7.1807571e-01   2.9987335e-01
   7.1857786e-01   2.9987335e-01
   7.1908001e-01   2.9987335e-01
   7.1958216e-01   2.9987335e-01
   7.2008431e-01   2.9987335e-01
   7.2058646e-01   2.9987335e-01
   7.2108861e-01   2.9987335e-01
   7.2159076e-01   2.9987335e-01
   7.2209291e-01   2.9987335e-01
   7.2259506e-01   2.9987335e-01
   7.2309722e-01   2.9987335e-01
   7.2359937e-01   2.9987335e-01
   7.2410152e-01   2.9987335e-01
   7.2460367e-01   2.9987335e-01
   7.2510582e-01   2.9987335e-01
   7.2560797e-01   2.9987335e-01
   7.2611012e-01   2.9987335e-01
   7.2661227e-01   2.9987335e-01
   7.2711442e-01   2.9987335e-01
   7.2761657e-01   2.9987335e-01
   7.2811872e-01   2.9987335e-01
   7.2862087e-01   2.9987335e-01
   7.2912303e-01   2.9987335e-01
   7.2962518e-01   2.9987335e-01
   7.3012733e-01   2.9987335e-01
   7.3062948e-01   2.9987335e-01
   7.3113163e-01   2.9987335e-01
   7.3163378e-01   2.9987335e-01
   7.3213593e-01   2.9987335e-01
   7.3263808e-01   2.9987335e-01
   7.3314023e-01   2.9987335e-01
   7.3364238e-01   2.9987335e-01
   7.3414453e-01   2.9987335e-01
   7.3464668e-01   2.9987335e-01
   7.3514884e-01   2.9987335e-01
   7.3565099e-01   2.9987335e-01
   7.3615314e-01   2.9987335e-01
   7.3665529e-01   2.9987335e-01
   7.3715744e-01   2.9987335e-01
   7.3765959e-01   2.9987335e-01
   7.3816174e-01   2.9987335e-01
   7.3866389e-01   2.9987335e-01
   7.3916604e-01   2.9987335e-01
   7.3966819e-01   2.9987335e-01
   7.4017034e-01   2.9987335e-01
   7.4067249e-01   2.9987335e-01
   7.4117465e-01   2.9987335e-01
   7.4167680e-01   2.9987335e-01
   7.4217895e-01   2.9987335e-01
   7.4268110e-01   2.9987335e-01
   7.4318325e-01   2.9987335e-01
   7.4368540e-01   2.9987335e-01
   7.4418755e-01   2.9987335e-01
   7.4468970e-01   2.9987335e-01
   7.4519185e-01   2.9987335e-01
   7.4569400e-01   2.9987335e-01
   7.4619615e-01   2.9987335e-01
   7.4669830e-01   2.9987335e-01
   7.4720046e-01   2.9987335e-01
   7.4770261e-01   2.9987335e-01
   7.4820476e-01   2.9987335e-01
   7.4870691e-01   2.9987335e-01
   7.4920906e-01   2.9987335e-01
   7.4971121e-01   2.9987335e-01
   7.5021336e-01   2.9987335e-01
   7.5071551e-01   2.9987335e-01
   7.5121766e-01   2.9987335e-01
   7.5171981e-01   2.9987335e-01
   7.5222196e-01   2.9987335e-01
   7.5272412e-01   2.9987335e-01
   7.5322627e-01   2.9987335e-01
   7.5372842e-01   2.9987335e-01
   7.5423057e-01   2.9987335e-01
   7.5473272e-01   2.9987335e-01
   7.5523487e-01   2.9987335e-01
   7.5573702e-01   2.9987335e-01
   7.5623917e-01   2.9987335e-01
   7.5674132e-01   2.9987335e-01
   7.5724347e-01   2.9987335e-01
   7.5774562e-01   2.9987335e-01
   7.5824777e-01   2.9987335e-01
   7.5874993e-01   2.9987335e-01
   7.5925208e-01   2.9987335e-01
   7.5975423e-01   2.9987335e-01
   7.6025638e-01   2.9987335e-01
   7.6075853e-01   2.9987335e-01
   7.6126068e-01   2.9987335e-01
   7.6176283e-01   2.9987335e-01
   7.6226498e-01   2.9987335e-01
   7.6276713e-01   2.9987335e-01
   7.6326928e-01   2.9987335e-01
   7.6377143e-01   2.9987335e-01
   7.6427358e-01   2.9987335e-01
   7.6477574e-01   2.9987335e-01
   7.6527789e-01   2.9987335e-01
   7.6578004e-01   2.9987335e-01
   7.6628219e-01   2.9987335e-01
   7.6678434e-01   2.9987335e-01
   7.6728649e-01   2.9987335e-01
   7.6778864e-01   2.9987335e-01
   7.6829079e-01   2.9987335e-01
   7.6879294e-01   2.9987335e-01
   7.6929509e-01   2.9987335e-01
   7.6979724e-01   2.9987335e-01
   7.7029939e-01   2.9987335e-01
   7.7080155e-01   2.9987335e-01
   7.7130370e-01   2.9987335e-01
   7.7180585e-01   2.9987335e-01
   7.7230800e-01   2.9987335e-01
   7.7281015e-01   2.9987335e-01
   7.7331230e-01   2.9987335e-01
   7.7381445e-01   2.9987335e-01
   7.7431660e-01   2.9987335e-01
   7.7481875e-01   2.9987335e-01
   7.7532090e-01   2.9987335e-01
   7.7582305e-01   2.9987335e-01
   7.7632520e-01   2.9987335e-01
   7.7682736e-01   2.9987335e-01
   7.7732951e-01   2.9987335e-01
   7.7783166e-01   2.9987335e-01
   7.7833381e-01   2.9987335e-01
   7.7883596e-01   2.9987335e-01
   7.7933811e-01   2.9987335e-01
   7.7984026e-01   2.9987335e-01
   7.8034241e-01   2.9987335e-01
   7.8084456e-01   2.9987335e-01
   7.8134671e-01   2.9987335e-01
   7.8184886e-01   2.9987335e-01
   7.8235101e-01   2.9987335e-01
   7.8285317e-01   2.9987335e-01
   7.8335532e-01   2.9987335e-01
   7.8385747e-01   2.9987335e-01
   7.8435962e-01   2.9987335e-01
   7.8486177e-01   2.9987335e-01
   7.8536392e-01   2.9987335e-01
   7.8586607e-01   2.9987335e-01
   7.8636822e-01   2.9987335e-01
   7.8687037e-01   2.9987335e-01
   7.8737252e-01   2.9987335e-01
   7.8787467e-01   2.9987335e-01
   7.8837682e-01   2.9987335e-01
   7.8887898e-01   2.9987335e-01
   7.8938113e-01   2.9987335e-01
   7.8988328e-01   2.9987335e-01
   7.9038543e-01   2.9987335e-01
   7.9088758e-01   2.9987335e-01
   7.9138973e-01   2.9987335e-01
   7.9189188e-01   2.9987335e-01
   7.9239403e-01   2.9987335e-01
   7.9289618e-01   2.9987335e-01
   7.9339833e-01   2.9987335e-01
   7.9390048e-01   2.9987335e-01
   7.9440264e-01   2.9987335e-01
   7.9490479e-01   2.9987335e-01
   7.9540694e-01   2.9987335e-01
   7.9590909e-01   2.9987335e-01
   7.9641124e-01   2.9987335e-01
   7.9691339e-01   2.9987335e-01
   7.9741554e-01   2.9987335e-01
   7.9791769e-01   2.9987335e-01
   7.9841984e-01   2.9987335e-01
   7.9892199e-01   2.9987335e-01
   7.9942414e-01   2.9987335e-01
   7.9992629e-01   2.9987335e-01
   8.0042845e-01   2.9987335e-01
   8.0093060e-01   2.9987335e-01
   8.0143275e-01   2.9987335e-01
   8.0193490e-01   2.9987335e-01
   8.0243705e-01   2.9987335e-01
   8.0293920e-01   2.9987335e-01
   8.0344135e-01   2.9987335e-01
   8.0394350e-01   2.9987335e-01
   8.0444565e-01   2.9987335e-01
   8.0494780e-01   2.9987335e-01
   8.0544995e-01   2.9987335e-01
   8.0595210e-01   2.9987335e-01
   8.0645426e-01   2.9987335e-01
   8.0695641e-01   2.9987335e-01
   8.0745856e-01   2.9987335e-01
   8.0796071e-01   2.9987335e-01
   8.0846286e-01   2.9987335e-01
   8.0896501e-01   2.9987335e-01
   8.0946716e-01   2.9987335e-01
   8.0996931e-01   2.9987335e-01
   8.1047146e-01   2.9987335e-01
   8.1097361e-01   2.9987335e-01
   8.1147576e-01   2.9987335e-01
   8.1197791e-01   2.9987335e-01
   8.1248007e-01   2.9987335e-01
   8.1298222e-01   2.9987335e-01
   8.1348437e-01   2.9987335e-01
   8.1398652e-01   2.9987335e-01
   8.1448867e-01   2.9987335e-01
   8.1499082e-01   2.9987335e-01
   8.1549297e-01   2.9987335e-01
   8.1599512e-01   2.9987335e-01
   8.1649727e-01   2.9987335e-01
   8.1699942e-01   2.9987335e-01
   8.1750157e-01   2.9987335e-01
   8.1800372e-01   2.9987335e-01
   8.1850588e-01   2.9987335e-01
   8.1900803e-01   2.9987335e-01
   8.1951018e-01   2.9987335e-01
   8.2001233e-01   2.9987335e-01
   8.2051448e-01   2.9987335e-01
   8.2101663e-01   2.9987335e-01
   8.2151878e-01   2.9987335e-01
   8.2202093e-01   2.9987335e-01
   8.2252308e-01   2.9987335e-01
   8.2302523e-01   2.9987335e-01
   8.2352738e-01   2.9987335e-01
   8.2402953e-01   2.9987335e-01
   8.2453169e-01   2.9987335e-01
   8.2503384e-01   2.9987335e-01
   8.2553599e-01   2.9987335e-01
   8.2603814e-01   2.9987335e-01
   8.2654029e-01   2.9987335e-01
   8.2704244e-01   2.9987335e-01
   8.2754459e-01   2.9987335e-01
   8.2804674e-01   2.9987335e-01
   8.2854889e-01   2.9987335e-01
   8.2905104e-01   2.9987335e-01
   8.2955319e-01   2.9987335e-01
   8.3005535e-01   2.9987335e-01
   8.3055750e-01   2.9987335e-01
   8.3105965e-01   2.9987335e-01
   8.3156180e-01   2.9987335e-01
   8.3206395e-01   2.9987335e-01
   8.3256610e-01   2.9987335e-01
   8.3306825e-01   2.9987335e-01
   8.3357040e-01   2.9987335e-01
   8.3407255e-01   2.9987335e-01
   8.3457470e-01   2.9987335e-01
   8.3507685e-01   2.9987335e-01
   8.3557900e-01   2.9987335e-01
   8.3608116e-01   2.9987335e-01
   8.3658331e-01   2.9987335e-01
   8.3708546e-01   2.9987335e-01
   8.3758761e-01   2.9987335e-01
   8.3808976e-01   2.9987335e-01
   8.3859191e-01   2.9987335e-01
   8.3909406e-01   2.9987335e-01
   8.3959621e-01   2.9987335e-01
   8.4009836e-01   2.9987335e-01
   8.4060051e-01   2.9987335e-01
   8.4110266e-01   2.9987335e-01
   8.4160481e-01   2.9987335e-01
   8.4210697e-01   2.9987335e-01
   8.4260912e-01   2.9987335e-01
   8.4311127e-01   2.9987335e-01
   8.4361342e-01   2.9987335e-01
   8.4411557e-01   2.9987335e-01
   8.4461772e-01   2.9987335e-01
   8.4511987e-01   2.9987335e-01
   8.4562202e-01   2.9987335e-01
   8.4612417e-01   2.9987335e-01
   8.4662632e-01   2.9987335e-01
   8.4712847e-01   2.9987335e-01
   8.4763062e-01   2.9987335e-01
   8.4813278e-01   2.9987335e-01
   8.4863493e-01   2.9987335e-01
   8.4913708e-01   2.9987335e-01
   8.4963923e-01   2.9987335e-01
   8.5014138e-01   2.9987335e-01
   8.5064353e-01   2.9987335e-01
   8.5114568e-01   2.9987335e-01
   8.5164783e-01   2.9987335e-01
   8.5214998e-01   2.9987335e-01
   8.5265213e-01   2.9987335e-01
   8.5315428e-01   2.9987335e-01
   8.5365643e-01   2.9987335e-01
   8.5415859e-01   2.9987335e-01
   8.5466074e-01   2.9987335e-01
   8.5516289e-01   2.9987335e-01
   8.5566504e-01   2.9987335e-01
   8.5616719e-01   2.9987335e-01
   8.5666934e-01   2.9987335e-01
   8.5717149e-01   2.9987335e-01
   8.5767364e-01   2.9987335e-01
   8.5817579e-01   2.9987335e-01
   8.5867794e-01   2.9987335e-01
   8.5918009e-01   2.9987335e-01
   8.5968224e-01   2.9987335e-01
   8.6018440e-01   2.9987335e-01
   8.6068655e-01   2.9987335e-01
   8.6118870e-01   2.9987335e-01
   8.6169085e-01   2.9987335e-01
   8.6219300e-01   2.9987335e-01
   8.6269515e-01   2.9987335e-01
   8.6319730e-01   2.9987335e-01
   8.6369945e-01   2.9987335e-01
   8.6420160e-01   2.9987335e-01
   8.6470375e-01   2.9987335e-01
   8.6520590e-01   2.9987335e-01
   8.6570805e-01   2.9987335e-01
   8.6621021e-01   2.9987335e-01
   8.6671236e-01   2.9987335e-01
   8.6721451e-01   2.9987335e-01
   8.6771666e-01   2.9987335e-01
   8.6821881e-01   2.9987335e-01
   8.6872096e-01   2.9987335e-01
   8.6922311e-01   2.9987335e-01
   8.6972526e-01   2.9987335e-01
   8.7022741e-01   2.9987335e-01
   8.7072956e-01   2.9987335e-01
   8.7123171e-01   2.9987335e-01
   8.7173387e-01   2.9987335e-01
   8.7223602e-01   2.9987335e-01
   8.7273817e-01   2.9987335e-01
   8.7324032e-01   2.9987335e-01
   8.7374247e-01   2.9987335e-01
   8.7424462e-01   2.9987335e-01
   8.7474677e-01   2.9987335e-01
   8.7524892e-01   2.9987335e-01
   8.7575107e-01   2.9987335e-01
   8.7625322e-01   2.9987335e-01
   8.7675537e-01   2.9987335e-01
   8.7725752e-01   2.9987335e-01
   8.7775968e-01   2.9987335e-01
   8.7826183e-01   2.9987335e-01
   8.7876398e-01   2.9987335e-01
   8.7926613e-01   2.9987335e-01
   8.7976828e-01   2.9987335e-01
   8.8027043e-01   2.9987335e-01
   8.8077258e-01   2.9987335e-01
   8.8127473e-01   2.9987335e-01
   8.8177688e-01   2.9987335e-01
   8.8227903e-01   2.9987335e-01
   8.8278118e-01   2.9987335e-01
   8.8328333e-01   2.9987335e-01
   8.8378549e-01   2.9987335e-01
   8.8428764e-01   2.9987335e-01
   8.8478979e-01   2.9987335e-01
   8.8529194e-01   2.9987335e-01
   8.8579409e-01   2.9987335e-01
   8.8629624e-01   2.9987335e-01
   8.8679839e-01   2.9987335e-01
   8.8730054e-01   2.9987335e-01
   8.8780269e-01   2.9987335e-01
   8.8830484e-01   2.9987335e-01
   8.8880699e-01   2.9987335e-01
   8.8930914e-01   2.9987335e-01
   8.8981130e-01   2.9987335e-01
   8.9031345e-01   2.9987335e-01
   8.9081560e-01   2.9987335e-01
   8.9131775e-01   2.9987335e-01
   8.9181990e-01   2.9987335e-01
   8.9232205e-01   2.9987335e-01
   8.9282420e-01   2.9987335e-01
   8.9332635e-01   2.9987335e-01
   8.9382850e-01   2.9987335e-01
   8.9433065e-01   2.9987335e-01
   8.9483280e-01   2.9987335e-01
   8.9533495e-01   2.9987335e-01
   8.9583711e-01   2.9987335e-01
   8.9633926e-01   2.9987335e-01
   8.9684141e-01   2.9987335e-01
   8.9734356e-01   2.9987335e-01
   8.9784571e-01   2.9987335e-01
   8.9834786e-01   2.9987335e-01
   8.9885001e-01   2.9987335e-01
   8.9935216e-01   2.9987335e-01
   8.9985431e-01   2.9987335e-01
   9.0035646e-01   2.9987335e-01
   9.0085861e-01   2.9987335e-01
   9.0136076e-01   2.9987335e-01
   9.0186292e-01   2.9987335e-01
   9.0236507e-01   2.9987335e-01
   9.0286722e-01   2.9987335e-01
   9.0336937e-01   2.9987335e-01
   9.0387152e-01   2.9987335e-01
   9.0437367e-01   2.9987335e-01
   9.0487582e-01   2.9987335e-01
   9.0537797e-01   2.9987335e-01
   9.0588012e-01   2.9987335e-01
   9.0638227e-01   2.9987335e-01
   9.0688442e-01   2.9987335e-01
   9.0738657e-01   2.9987335e-01
   9.0788873e-01   2.9987335e-01
   9.0839088e-01   2.9987335e-01
   9.0889303e-01   2.9987335e-01
   9.0939518e-01   2.9987335e-01
   9.0989733e-01   2.9987335e-01
   9.1039948e-01   2.9987335e-01
   9.1090163e-01   2.9987335e-01
   9.1140378e-01   2.9987335e-01
   9.1190593e-01   2.9987335e-01
   9.1240808e-01   2.9987335e-01
   9.1291023e-01   2.9987335e-01
   9.1341239e-01   2.9987335e-01
   9.1391454e-01   2.9987335e-01
   9.1441669e-01   2.9987335e-01
   9.1491884e-01   2.9987335e-01
   9.1542099e-01   2.9987335e-01
   9.1592314e-01   2.9987335e-01
   9.1642529e-01   2.9987335e-01
   9.1692744e-01   2.9987335e-01
   9.1742959e-01   2.9987335e-01
   9.1793174e-01   2.9987335e-01
   9.1843389e-01   2.9987335e-01
   9.1893604e-01   2.9987335e-01
   9.1943820e-01   2.9987335e-01
   9.1994035e-01   2.9987335e-01
   9.2044250e-01   2.9987335e-01
   9.2094465e-01   2.9987335e-01
   9.2144680e-01   2.9987335e-01
   9.2194895e-01   2.9987335e-01
   9.2245110e-01   2.9987335e-01
   9.2295325e-01   2.9987335e-01
   9.2345540e-01   2.9987335e-01
   9.2395755e-01   2.9987335e-01
   9.2445970e-01   2.9987335e-01
   9.2496185e-01   2.9987335e-01
   9.2546401e-01   2.9987335e-01
   9.2596616e-01   2.9987335e-01
   9.2646831e-01   2.9987335e-01
   9.2697046e-01   2.9987335e-01
   9.2747261e-01   2.9987335e-01
   9.2797476e-01   2.9987335e-01
   9.2847691e-01   2.9987335e-01
   9.2897906e-01   2.9987335e-01
   9.2948121e-01   2.9987335e-01
   9.2998336e-01   2.9987335e-01
   9.3048551e-01   2.9987335e-01
   9.3098766e-01   2.9987335e-01
   9.3148982e-01   2.9987335e-01
   9.3199197e-01   2.9987335e-01
   9.3249412e-01   2.9987335e-01
   9.3299627e-01   2.9987335e-01
   9.3349842e-01   2.9987335e-01
   9.3400057e-01   2.9987335e-01
   9.3450272e-01   2.9987335e-01
   9.3500487e-01   2.9987335e-01
   9.3550702e-01   2.9987335e-01
   9.3600917e-01   2.9987335e-01
   9.3651132e-01   2.9987335e-01
   9.3701347e-01   2.9987335e-01
   9.3751563e-01   2.9987335e-01
   9.3801778e-01   2.9987335e-01
   9.3851993e-01   2.9987335e-01
   9.3902208e-01   2.9987335e-01
   9.3952423e-01   2.9987335e-01
   9.4002638e-01   2.9987335e-01
   9.4052853e-01   2.9987335e-01
   9.4103068e-01   2.9987335e-01
   9.4153283e-01   2.9987335e-01
   9.4203498e-01   2.9987335e-01
   9.4253713e-01   2.9987335e-01
   9.4303928e-01   2.9987335e-01
   9.4354144e-01   2.9987335e-01
   9.4404359e-01   2.9987335e-01
   9.4454574e-01   2.9987335e-01
   9.4504789e-01   2.9987335e-01
   9.4555004e-01   2.9987335e-01
   9.4605219e-01   2.9987335e-01
   9.4655434e-01   2.9987335e-01
   9.4705649e-01   2.9987335e-01
   9.4755864e-01   2.9987335e-01
   9.4806079e-01   2.9987335e-01
   9.4856294e-01   2.9987335e-01
   9.4906510e-01   2.9987335e-01
   9.4956725e-01   2.9987335e-01
   9.5006940e-01   2.9987335e-01
   9.5057155e-01   2.9987335e-01
   9.5107370e-01   2.9987335e-01
   9.5157585e-01   2.9987335e-01
   9.5207800e-01   2.9987335e-01
   9.5258015e-01   2.9987335e-01
   9.5308230e-01   2.9987335e-01
   9.5358445e-01   2.9987335e-01
   9.5408660e-01   2.9987335e-01
   9.5458875e-01   2.9987335e-01
   9.5509091e-01   2.9987335e-01
   9.5559306e-01   2.9987335e-01
   9.5609521e-01   2.9987335e-01
   9.5659736e-01   2.9987335e-01
   9.5709951e-01   2.9987335e-01
   9.5760166e-01   2.9987335e-01
   9.5810381e-01   2.9987335e-01
   9.5860596e-01   2.9987335e-01
   9.5910811e-01   2.9987335e-01
   9.5961026e-01   2.9987335e-01
   9.6011241e-01   2.9987335e-01
   9.6061456e-01   2.9987335e-01
   9.6111672e-01   2.9987335e-01
   9.6161887e-01   2.9987335e-01
   9.6212102e-01   2.9987335e-01
   9.6262317e-01   2.9987335e-01
   9.6312532e-01   2.9987335e-01
   9.6362747e-01   2.9987335e-01
   9.6412962e-01   2.9987335e-01
   9.6463177e-01   2.9987335e-01
   9.6513392e-01   2.9987335e-01
   9.6563607e-01   2.9987335e-01
   9.6613822e-01   2.9987335e-01
   9.6664037e-01   2.9987335e-01
   9.6714253e-01   2.9987335e-01
   9.6764468e-01   2.9987335e-01
   9.6814683e-01   2.9987335e-01
   9.6864898e-01   2.9987335e-01
   9.6915113e-01   2.9987335e-01
   9.6965328e-01   2.9987335e-01
   9.7015543e-01   2.9987335e-01
   9.7065758e-01   2.9987335e-01
   9.7115973e-01   2.9987335e-01
   9.7166188e-01   2.9987335e-01
   9.7216403e-01   2.9987335e-01
   9.7266618e-01   2.9987335e-01
   9.7316834e-01   2.9987335e-01
   9.7367049e-01   2.9987335e-01
   9.7417264e-01   2.9987335e-01
   9.7467479e-01   2.9987335e-01
   9.7517694e-01   2.9987335e-01
   9.7567909e-01   2.9987335e-01
   9.7618124e-01   2.9987335e-01
   9.7668339e-01   2.9987335e-01
   9.7718554e-01   2.9987335e-01
   9.7768769e-01   2.9987335e-01
   9.7818984e-01   2.9987335e-01
   9.7869199e-01   2.9987335e-01
   9.7919415e-01   2.9987335e-01
   9.7969630e-01   2.9987335e-01
   9.8019845e-01   2.9987335e-01
   9.8070060e-01   2.9987335e-01
   9.8120275e-01   2.9987335e-01
   9.8170490e-01   2.9987335e-01
   9.8220705e-01   2.9987335e-01
   9.8270920e-01   2.9987335e-01
   9.8321135e-01   2.9987335e-01
   9.8371350e-01   2.9987335e-01
   9.8421565e-01   2.9987335e-01
   9.8471780e-01   2.9987335e-01
   9.8521996e-01   2.9987335e-01
   9.8572211e-01   2.9987335e-01
   9.8622426e-01   2.9987335e-01
   9.8672641e-01   2.9987335e-01
   9.8722856e-01   2.9987335e-01
   9.8773071e-01   2.9987335e-01
   9.8823286e-01   2.9987335e-01
   9.8873501e-01   2.9987335e-01
   9.8923716e-01   2.9987335e-01
   9.8973931e-01   2.9987335e-01
   9.9024146e-01   2.9987335e-01
   9.9074362e-01   2.9987335e-01
   9.9124577e-01   2.9987335e-01
   9.9174792e-01   2.9987335e-01
   9.9225007e-01   2.9987335e-01
   9.9275222e-01   2.9987335e-01
   9.9325437e-01   2.9987335e-01
   9.9375652e-01   2.9987335e-01
   9.9425867e-01   2.9987335e-01
   9.9476082e-01   2.9987335e-01
   9.9526297e-01   2.9987335e-01
   9.9576512e-01   2.9987335e-01
   9.9626727e-01   2.9987335e-01
   9.9676943e-01   2.9987335e-01
   9.9727158e-01   2.9987335e-01
   9.9777373e-01   2.9987335e-01
   9.9827588e-01   2.9987335e-01
   9.9877803e-01   2.9987335e-01
   9.9928018e-01   2.9987335e-01
   9.9978233e-01   2.9987335e-01
   1.0002845e+00   2.9987335e-01
   1.0007866e+00   2.9987335e-01
   1.0012888e+00   2.9987335e-01
   1.0017909e+00   2.9987335e-01
   1.0022931e+00   2.9987335e-01
   1.0027952e+00   2.9987335e-01
   1.0032974e+00   2.9987335e-01
   1.0037995e+00   2.9987335e-01


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Salomon_PSO.txt <==
   0.0000000e+00   2.2717920e+01
   4.9795576e-03   1.9044103e+01
   9.9591152e-03   1.6257779e+01
   1.4938673e-02   1.5274131e+01
   1.9918230e-02   1.3568420e+01
   2.4897788e-02   1.2400926e+01
   2.9877346e-02   1.1244741e+01
   3.4856903e-02   1.0242545e+01
   3.9836461e-02   9.3403251e+00
   4.4816018e-02   8.4988854e+00
   4.9795576e-02   7.6475693e+00
   5.4775134e-02   6.9626769e+00
   5.9754691e-02   6.3467694e+00
   6.4734249e-02   5.8372768e+00
   6.9713806e-02   5.3216587e+00
   7.4693364e-02   4.8331395e+00
   7.9672922e-02   4.4023666e+00
   8.4652479e-02   4.0013741e+00
   8.9632037e-02   3.6391680e+00
   9.4611594e-02   3.3243959e+00
   9.9591152e-02   3.0043266e+00
   1.0457071e-01   2.7549629e+00
   1.0955027e-01   2.5361398e+00
   1.1452982e-01   2.3065469e+00
   1.1950938e-01   2.1170285e+00
   1.2448894e-01   2.0012906e+00
   1.2946850e-01   1.8078743e+00
   1.3444806e-01   1.7004545e+00
   1.3942761e-01   1.5446804e+00
   1.4440717e-01   1.4186449e+00
   1.4938673e-01   1.3377747e+00
   1.5436629e-01   1.3000475e+00
   1.5934584e-01   1.1999992e+00
   1.6432540e-01   1.1115833e+00
   1.6930496e-01   1.0217129e+00
   1.7428452e-01   9.9990220e-01
   1.7926407e-01   9.2577135e-01
   1.8424363e-01   8.9992685e-01
   1.8922319e-01   8.0755760e-01
   1.9420275e-01   8.0002284e-01
   1.9918230e-01   7.8367478e-01
   2.0416186e-01   7.0108461e-01
   2.0914142e-01   6.9987740e-01
   2.1412098e-01   6.2021447e-01
   2.1910053e-01   6.0039744e-01
   2.2408009e-01   5.9993990e-01
   2.2905965e-01   5.9987616e-01
   2.3403921e-01   5.3944293e-01
   2.3901877e-01   5.0205025e-01
   2.4399832e-01   5.0008574e-01
   2.4897788e-01   4.9989521e-01
   2.5395744e-01   4.9987717e-01
   2.5893700e-01   4.9987457e-01
   2.6391655e-01   4.9987349e-01
   2.6889611e-01   4.8706136e-01
   2.7387567e-01   4.0081811e-01
   2.7885523e-01   4.0002395e-01
   2.8383478e-01   3.9988685e-01
   2.8881434e-01   3.9987513e-01
   2.9379390e-01   3.9987396e-01
   2.9877346e-01   3.9987378e-01
   3.0375301e-01   3.9987367e-01
   3.0873257e-01   3.9987354e-01
   3.1371213e-01   3.9987343e-01
   3.1869169e-01   3.9987340e-01
   3.2367124e-01   3.9987336e-01
   3.2865080e-01   3.9987336e-01
   3.3363036e-01   3.9987335e-01
   3.3860992e-01   3.9987335e-01
   3.4358947e-01   3.9987335e-01
   3.4856903e-01   3.9987335e-01
   3.5354859e-01   3.9987335e-01
   3.5852815e-01   3.6085026e-01
   3.6350771e-01   2.9999467e-01
   3.6848726e-01   2.9987880e-01
   3.7346682e-01   2.9987618e-01
   3.7844638e-01   2.9987397e-01
   3.8342594e-01   2.9987362e-01
   3.8840549e-01   2.9987348e-01
   3.9338505e-01   2.9987344e-01
   3.9836461e-01   2.9987339e-01
   4.0334417e-01   2.9987338e-01
   4.0832372e-01   2.9987337e-01
   4.1330328e-01   2.9987337e-01
   4.1828284e-01   2.9987337e-01
   4.2326240e-01   2.9987336e-01
   4.2824195e-01   2.9987336e-01
   4.3322151e-01   2.9987335e-01
   4.3820107e-01   2.9987335e-01
   4.4318063e-01   2.9987335e-01
   4.4816018e-01   2.9987335e-01
   4.5313974e-01   2.9987335e-01
   4.5811930e-01   2.9987335e-01
   4.6309886e-01   2.9987335e-01
   4.6807841e-01   2.9987335e-01
   4.7305797e-01   2.9987335e-01
   4.7803753e-01   2.9987335e-01
   4.8301709e-01   2.9987335e-01
   4.8799665e-01   2.9987335e-01
   4.9297620e-01   2.9987335e-01
   4.9795576e-01   2.9987335e-01
   5.0293532e-01   2.9987335e-01
   5.0791488e-01   2.9987335e-01
   5.1289443e-01   2.9987335e-01
   5.1787399e-01   2.9987335e-01
   5.2285355e-01   2.9987335e-01
   5.2783311e-01   2.9987335e-01
   5.3281266e-01   2.9987335e-01
   5.3779222e-01   2.9987335e-01
   5.4277178e-01   2.9987335e-01
   5.4775134e-01   2.9987335e-01
   5.5273089e-01   2.9987335e-01
   5.5771045e-01   2.9987335e-01
   5.6269001e-01   2.9987335e-01
   5.6766957e-01   2.9987335e-01
   5.7264912e-01   2.9987335e-01
   5.7762868e-01   2.9987335e-01
   5.8260824e-01   2.9987335e-01
   5.8758780e-01   2.9987335e-01
   5.9256736e-01   2.9987335e-01
   5.9754691e-01   2.9987335e-01
   6.0252647e-01   2.9987335e-01
   6.0750603e-01   2.9987335e-01
   6.1248559e-01   2.9987335e-01
   6.1746514e-01   2.9987335e-01
   6.2244470e-01   2.9987335e-01
   6.2742426e-01   2.9987335e-01
   6.3240382e-01   2.9987335e-01
   6.3738337e-01   2.9987335e-01
   6.4236293e-01   2.9987335e-01
   6.4734249e-01   2.9987335e-01
   6.5232205e-01   2.9987335e-01
   6.5730160e-01   2.9987335e-01
   6.6228116e-01   2.9987335e-01
   6.6726072e-01   2.9987335e-01
   6.7224028e-01   2.9987335e-01
   6.7721983e-01   2.9987335e-01
   6.8219939e-01   2.9987335e-01
   6.8717895e-01   2.9987335e-01
   6.9215851e-01   2.9987335e-01
   6.9713806e-01   2.9987335e-01
   7.0211762e-01   2.9987335e-01
   7.0709718e-01   2.9987335e-01
   7.1207674e-01   2.9987335e-01
   7.1705630e-01   2.9987335e-01
   7.2203585e-01   2.9987335e-01
   7.2701541e-01   2.9987335e-01
   7.3199497e-01   2.9987335e-01
   7.3697453e-01   2.9987335e-01
   7.4195408e-01   2.9987335e-01
   7.4693364e-01   2.9987335e-01
   7.5191320e-01   2.9987335e-01
   7.5689276e-01   2.9987335e-01
   7.6187231e-01   2.9987335e-01
   7.6685187e-01   2.9987335e-01
   7.7183143e-01   2.9987335e-01
   7.7681099e-01   2.9987335e-01
   7.8179054e-01   2.9987335e-01
   7.8677010e-01   2.9987335e-01
   7.9174966e-01   2.9987335e-01
   7.9672922e-01   2.9987335e-01
   8.0170877e-01   2.9987335e-01
   8.0668833e-01   2.9987335e-01
   8.1166789e-01   2.9987335e-01
   8.1664745e-01   2.9987335e-01
   8.2162700e-01   2.9987335e-01
   8.2660656e-01   2.9987335e-01
   8.3158612e-01   2.9987335e-01
   8.3656568e-01   2.9987335e-01
   8.4154524e-01   2.9987335e-01
   8.4652479e-01   2.9987335e-01
   8.5150435e-01   2.9987335e-01
   8.5648391e-01   2.9987335e-01
   8.6146347e-01   2.9987335e-01
   8.6644302e-01   2.9987335e-01
   8.7142258e-01   2.9987335e-01
   8.7640214e-01   2.9987335e-01
   8.8138170e-01   2.9987335e-01
   8.8636125e-01   2.9987335e-01
   8.9134081e-01   2.9987335e-01
   8.9632037e-01   2.9987335e-01
   9.0129993e-01   2.9987335e-01
   9.0627948e-01   2.9987335e-01
   9.1125904e-01   2.9987335e-01
   9.1623860e-01   2.9987335e-01
   9.2121816e-01   2.9987335e-01
   9.2619771e-01   2.9987335e-01
   9.3117727e-01   2.9987335e-01
   9.3615683e-01   2.9987335e-01
   9.4113639e-01   2.9987335e-01
   9.4611594e-01   2.9987335e-01
   9.5109550e-01   2.9987335e-01
   9.5607506e-01   2.9987335e-01
   9.6105462e-01   2.9987335e-01
   9.6603418e-01   2.9987335e-01
   9.7101373e-01   2.9987335e-01
   9.7599329e-01   2.9987335e-01
   9.8097285e-01   2.9987335e-01
   9.8595241e-01   2.9987335e-01
   9.9093196e-01   2.9987335e-01
   9.9591152e-01   2.9987335e-01
   1.0008911e+00   2.9987335e-01
   1.0058706e+00   2.9987335e-01
   1.0108502e+00   2.9987335e-01
   1.0158298e+00   2.9987335e-01
   1.0208093e+00   2.9987335e-01
   1.0257889e+00   2.9987335e-01
   1.0307684e+00   2.9987335e-01
   1.0357480e+00   2.9987335e-01
   1.0407275e+00   2.9987335e-01
   1.0457071e+00   2.9987335e-01
   1.0506867e+00   2.9987335e-01
   1.0556662e+00   2.9987335e-01
   1.0606458e+00   2.9987335e-01
   1.0656253e+00   2.9987335e-01
   1.0706049e+00   2.9987335e-01
   1.0755844e+00   2.9987335e-01
   1.0805640e+00   2.9987335e-01
   1.0855436e+00   2.9987335e-01
   1.0905231e+00   2.9987335e-01
   1.0955027e+00   2.9987335e-01
   1.1004822e+00   2.9987335e-01
   1.1054618e+00   2.9987335e-01
   1.1104413e+00   2.9987335e-01
   1.1154209e+00   2.9987335e-01
   1.1204005e+00   2.9987335e-01
   1.1253800e+00   2.9987335e-01
   1.1303596e+00   2.9987335e-01
   1.1353391e+00   2.9987335e-01
   1.1403187e+00   2.9987335e-01
   1.1452982e+00   2.9987335e-01
   1.1502778e+00   2.9987335e-01
   1.1552574e+00   2.9987335e-01
   1.1602369e+00   2.9987335e-01
   1.1652165e+00   2.9987335e-01
   1.1701960e+00   2.9987335e-01
   1.1751756e+00   2.9987335e-01
   1.1801552e+00   2.9987335e-01
   1.1851347e+00   2.9987335e-01
   1.1901143e+00   2.9987335e-01
   1.1950938e+00   2.9987335e-01
   1.2000734e+00   2.9987335e-01
   1.2050529e+00   2.9987335e-01
   1.2100325e+00   2.9987335e-01
   1.2150121e+00   2.9987335e-01
   1.2199916e+00   2.9987335e-01
   1.2249712e+00   2.9987335e-01
   1.2299507e+00   2.9987335e-01
   1.2349303e+00   2.9987335e-01
   1.2399098e+00   2.9987335e-01
   1.2448894e+00   2.9987335e-01
   1.2498690e+00   2.9987335e-01
   1.2548485e+00   2.9987335e-01
   1.2598281e+00   2.9987335e-01
   1.2648076e+00   2.9987335e-01
   1.2697872e+00   2.9987335e-01
   1.2747667e+00   2.9987335e-01
   1.2797463e+00   2.9987335e-01
   1.2847259e+00   2.9987335e-01
   1.2897054e+00   2.9987335e-01
   1.2946850e+00   2.9987335e-01
   1.2996645e+00   2.9987335e-01
   1.3046441e+00   2.9987335e-01
   1.3096237e+00   2.9987335e-01
   1.3146032e+00   2.9987335e-01
   1.3195828e+00   2.9987335e-01
   1.3245623e+00   2.9987335e-01
   1.3295419e+00   2.9987335e-01
   1.3345214e+00   2.9987335e-01
   1.3395010e+00   2.9987335e-01
   1.3444806e+00   2.9987335e-01
   1.3494601e+00   2.9987335e-01
   1.3544397e+00   2.9987335e-01
   1.3594192e+00   2.9987335e-01
   1.3643988e+00   2.9987335e-01
   1.3693783e+00   2.9987335e-01
   1.3743579e+00   2.9987335e-01
   1.3793375e+00   2.9987335e-01
   1.3843170e+00   2.9987335e-01
   1.3892966e+00   2.9987335e-01
   1.3942761e+00   2.9987335e-01
   1.3992557e+00   2.9987335e-01
   1.4042352e+00   2.9987335e-01
   1.4092148e+00   2.9987335e-01
   1.4141944e+00   2.9987335e-01
   1.4191739e+00   2.9987335e-01
   1.4241535e+00   2.9987335e-01
   1.4291330e+00   2.9987335e-01
   1.4341126e+00   2.9987335e-01
   1.4390921e+00   2.9987335e-01
   1.4440717e+00   2.9987335e-01
   1.4490513e+00   2.9987335e-01
   1.4540308e+00   2.9987335e-01
   1.4590104e+00   2.9987335e-01
   1.4639899e+00   2.9987335e-01
   1.4689695e+00   2.9987335e-01
   1.4739491e+00   2.9987335e-01
   1.4789286e+00   2.9987335e-01
   1.4839082e+00   2.9987335e-01
   1.4888877e+00   2.9987335e-01
   1.4938673e+00   2.9987335e-01
   1.4988468e+00   2.9987335e-01
   1.5038264e+00   2.9987335e-01
   1.5088060e+00   2.9987335e-01
   1.5137855e+00   2.9987335e-01
   1.5187651e+00   2.9987335e-01
   1.5237446e+00   2.9987335e-01
   1.5287242e+00   2.9987335e-01
   1.5337037e+00   2.9987335e-01
   1.5386833e+00   2.9987335e-01
   1.5436629e+00   2.9987335e-01
   1.5486424e+00   2.9987335e-01
   1.5536220e+00   2.9987335e-01
   1.5586015e+00   2.9987335e-01
   1.5635811e+00   2.9987335e-01
   1.5685606e+00   2.9987335e-01
   1.5735402e+00   2.9987335e-01
   1.5785198e+00   2.9987335e-01
   1.5834993e+00   2.9987335e-01
   1.5884789e+00   2.9987335e-01
   1.5934584e+00   2.9987335e-01
   1.5984380e+00   2.9987335e-01
   1.6034175e+00   2.9987335e-01
   1.6083971e+00   2.9987335e-01
   1.6133767e+00   2.9987335e-01
   1.6183562e+00   2.9987335e-01
   1.6233358e+00   2.9987335e-01
   1.6283153e+00   2.9987335e-01
   1.6332949e+00   2.9987335e-01
   1.6382745e+00   2.9987335e-01
   1.6432540e+00   2.9987335e-01
   1.6482336e+00   2.9987335e-01
   1.6532131e+00   2.9987335e-01
   1.6581927e+00   2.9987335e-01
   1.6631722e+00   2.9987335e-01
   1.6681518e+00   2.9987335e-01
   1.6731314e+00   2.9987335e-01
   1.6781109e+00   2.9987335e-01
   1.6830905e+00   2.9987335e-01
   1.6880700e+00   2.9987335e-01
   1.6930496e+00   2.9987335e-01
   1.6980291e+00   2.9987335e-01
   1.7030087e+00   2.9987335e-01
   1.7079883e+00   2.9987335e-01
   1.7129678e+00   2.9987335e-01
   1.7179474e+00   2.9987335e-01
   1.7229269e+00   2.9987335e-01
   1.7279065e+00   2.9987335e-01
   1.7328860e+00   2.9987335e-01
   1.7378656e+00   2.9987335e-01
   1.7428452e+00   2.9987335e-01
   1.7478247e+00   2.9987335e-01
   1.7528043e+00   2.9987335e-01
   1.7577838e+00   2.9987335e-01
   1.7627634e+00   2.9987335e-01
   1.7677429e+00   2.9987335e-01
   1.7727225e+00   2.9987335e-01
   1.7777021e+00   2.9987335e-01
   1.7826816e+00   2.9987335e-01
   1.7876612e+00   2.9987335e-01
   1.7926407e+00   2.9987335e-01
   1.7976203e+00   2.9987335e-01
   1.8025999e+00   2.9987335e-01
   1.8075794e+00   2.9987335e-01
   1.8125590e+00   2.9987335e-01
   1.8175385e+00   2.9987335e-01
   1.8225181e+00   2.9987335e-01
   1.8274976e+00   2.9987335e-01
   1.8324772e+00   2.9987335e-01
   1.8374568e+00   2.9987335e-01
   1.8424363e+00   2.9987335e-01
   1.8474159e+00   2.9987335e-01
   1.8523954e+00   2.9987335e-01
   1.8573750e+00   2.9987335e-01
   1.8623545e+00   2.9987335e-01
   1.8673341e+00   2.9987335e-01
   1.8723137e+00   2.9987335e-01
   1.8772932e+00   2.9987335e-01
   1.8822728e+00   2.9987335e-01
   1.8872523e+00   2.9987335e-01
   1.8922319e+00   2.9987335e-01
   1.8972114e+00   2.9987335e-01
   1.9021910e+00   2.9987335e-01
   1.9071706e+00   2.9987335e-01
   1.9121501e+00   2.9987335e-01
   1.9171297e+00   2.9987335e-01
   1.9221092e+00   2.9987335e-01
   1.9270888e+00   2.9987335e-01
   1.9320684e+00   2.9987335e-01
   1.9370479e+00   2.9987335e-01
   1.9420275e+00   2.9987335e-01
   1.9470070e+00   2.9987335e-01
   1.9519866e+00   2.9987335e-01
   1.9569661e+00   2.9987335e-01
   1.9619457e+00   2.9987335e-01
   1.9669253e+00   2.9987335e-01
   1.9719048e+00   2.9987335e-01
   1.9768844e+00   2.9987335e-01
   1.9818639e+00   2.9987335e-01
   1.9868435e+00   2.9987335e-01
   1.9918230e+00   2.9987335e-01
   1.9968026e+00   2.9987335e-01
   2.0017822e+00   2.9987335e-01
   2.0067617e+00   2.9987335e-01
   2.0117413e+00   2.9987335e-01
   2.0167208e+00   2.9987335e-01
   2.0217004e+00   2.9987335e-01
   2.0266799e+00   2.9987335e-01
   2.0316595e+00   2.9987335e-01
   2.0366391e+00   2.9987335e-01
   2.0416186e+00   2.9987335e-01
   2.0465982e+00   2.9987335e-01
   2.0515777e+00   2.9987335e-01
   2.0565573e+00   2.9987335e-01
   2.0615368e+00   2.9987335e-01
   2.0665164e+00   2.9987335e-01
   2.0714960e+00   2.9987335e-01
   2.0764755e+00   2.9987335e-01
   2.0814551e+00   2.9987335e-01
   2.0864346e+00   2.9987335e-01
   2.0914142e+00   2.9987335e-01
   2.0963938e+00   2.9987335e-01
   2.1013733e+00   2.9987335e-01
   2.1063529e+00   2.9987335e-01
   2.1113324e+00   2.9987335e-01
   2.1163120e+00   2.9987335e-01
   2.1212915e+00   2.9987335e-01
   2.1262711e+00   2.9987335e-01
   2.1312507e+00   2.9987335e-01
   2.1362302e+00   2.9987335e-01
   2.1412098e+00   2.9987335e-01
   2.1461893e+00   2.9987335e-01
   2.1511689e+00   2.9987335e-01
   2.1561484e+00   2.9987335e-01
   2.1611280e+00   2.9987335e-01
   2.1661076e+00   2.9987335e-01
   2.1710871e+00   2.9987335e-01
   2.1760667e+00   2.9987335e-01
   2.1810462e+00   2.9987335e-01
   2.1860258e+00   2.9987335e-01
   2.1910053e+00   2.9987335e-01
   2.1959849e+00   2.9987335e-01
   2.2009645e+00   2.9987335e-01
   2.2059440e+00   2.9987335e-01
   2.2109236e+00   2.9987335e-01
   2.2159031e+00   2.9987335e-01
   2.2208827e+00   2.9987335e-01
   2.2258622e+00   2.9987335e-01
   2.2308418e+00   2.9987335e-01
   2.2358214e+00   2.9987335e-01
   2.2408009e+00   2.9987335e-01
   2.2457805e+00   2.9987335e-01
   2.2507600e+00   2.9987335e-01
   2.2557396e+00   2.9987335e-01
   2.2607192e+00   2.9987335e-01
   2.2656987e+00   2.9987335e-01
   2.2706783e+00   2.9987335e-01
   2.2756578e+00   2.9987335e-01
   2.2806374e+00   2.9987335e-01
   2.2856169e+00   2.9987335e-01
   2.2905965e+00   2.9987335e-01
   2.2955761e+00   2.9987335e-01
   2.3005556e+00   2.9987335e-01
   2.3055352e+00   2.9987335e-01
   2.3105147e+00   2.9987335e-01
   2.3154943e+00   2.9987335e-01
   2.3204738e+00   2.9987335e-01
   2.3254534e+00   2.9987335e-01
   2.3304330e+00   2.9987335e-01
   2.3354125e+00   2.9987335e-01
   2.3403921e+00   2.9987335e-01
   2.3453716e+00   2.9987335e-01
   2.3503512e+00   2.9987335e-01
   2.3553307e+00   2.9987335e-01
   2.3603103e+00   2.9987335e-01
   2.3652899e+00   2.9987335e-01
   2.3702694e+00   2.9987335e-01
   2.3752490e+00   2.9987335e-01
   2.3802285e+00   2.9987335e-01
   2.3852081e+00   2.9987335e-01
   2.3901877e+00   2.9987335e-01
   2.3951672e+00   2.9987335e-01
   2.4001468e+00   2.9987335e-01
   2.4051263e+00   2.9987335e-01
   2.4101059e+00   2.9987335e-01
   2.4150854e+00   2.9987335e-01
   2.4200650e+00   2.9987335e-01
   2.4250446e+00   2.9987335e-01
   2.4300241e+00   2.9987335e-01
   2.4350037e+00   2.9987335e-01
   2.4399832e+00   2.9987335e-01
   2.4449628e+00   2.9987335e-01
   2.4499423e+00   2.9987335e-01
   2.4549219e+00   2.9987335e-01
   2.4599015e+00   2.9987335e-01
   2.4648810e+00   2.9987335e-01
   2.4698606e+00   2.9987335e-01
   2.4748401e+00   2.9987335e-01
   2.4798197e+00   2.9987335e-01
   2.4847992e+00   2.9987335e-01


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Schwefel_CR.txt <==
   0.0000000e+00   2.9637130e+00
   5.6191187e-04   2.9439737e+00
   1.1238237e-03   2.9278790e+00
   1.6857356e-03   2.9081278e+00
   2.2476475e-03   2.8941117e+00
   2.8095594e-03   2.8823802e+00
   3.3714712e-03   2.8687417e+00
   3.9333831e-03   2.8583541e+00
   4.4952950e-03   2.8506754e+00
   5.0572069e-03   2.8412055e+00
   5.6191187e-03   2.8291464e+00
   6.1810306e-03   2.8221049e+00
   6.7429425e-03   2.8091105e+00
   7.3048544e-03   2.7997438e+00
   7.8667662e-03   2.7870751e+00
   8.4286781e-03   2.7808105e+00
   8.9905900e-03   2.7702681e+00
   9.5525018e-03   2.7600211e+00
   1.0114414e-02   2.7540554e+00
   1.0676326e-02   2.7456311e+00
   1.1238237e-02   2.7385013e+00
   1.1800149e-02   2.7316369e+00
   1.2362061e-02   2.7260754e+00
   1.2923973e-02   2.7145580e+00
   1.3485885e-02   2.7111631e+00
   1.4047797e-02   2.7019612e+00
   1.4609709e-02   2.6945773e+00
   1.5171621e-02   2.6852106e+00
   1.5733532e-02   2.6772318e+00
   1.6295444e-02   2.6704139e+00
   1.6857356e-02   2.6596951e+00
   1.7419268e-02   2.6562231e+00
   1.7981180e-02   2.6471503e+00
   1.8543092e-02   2.6410093e+00
   1.9105004e-02   2.6364999e+00
   1.9666916e-02   2.6243650e+00
   2.0228827e-02   2.6129585e+00
   2.0790739e-02   2.6035187e+00
   2.1352651e-02   2.5921236e+00
   2.1914563e-02   2.5800087e+00
   2.2476475e-02   2.5712696e+00
   2.3038387e-02   2.5632991e+00
   2.3600299e-02   2.5553502e+00
   2.4162211e-02   2.5502883e+00
   2.4724122e-02   2.5410012e+00
   2.5286034e-02   2.5342981e+00
   2.5847946e-02   2.5232689e+00
   2.6409858e-02   2.5139106e+00
   2.6971770e-02   2.5075417e+00
   2.7533682e-02   2.4968484e+00
   2.8095594e-02   2.4873371e+00
   2.8657506e-02   2.4739592e+00
   2.9219417e-02   2.4631898e+00
   2.9781329e-02   2.4573211e+00
   3.0343241e-02   2.4447172e+00
   3.0905153e-02   2.4378071e+00
   3.1467065e-02   2.4256011e+00
   3.2028977e-02   2.4183482e+00
   3.2590889e-02   2.4080936e+00
   3.3152801e-02   2.4044352e+00
   3.3714712e-02   2.3924005e+00
   3.4276624e-02   2.3831116e+00
   3.4838536e-02   2.3746436e+00
   3.5400448e-02   2.3620460e+00
   3.5962360e-02   2.3489078e+00
   3.6524272e-02   2.3387286e+00
   3.7086184e-02   2.3323161e+00
   3.7648096e-02   2.3216084e+00
   3.8210007e-02   2.3143414e+00
   3.8771919e-02   2.3048232e+00
   3.9333831e-02   2.2966150e+00
   3.9895743e-02   2.2853590e+00
   4.0457655e-02   2.2770566e+00
   4.1019567e-02   2.2672676e+00
   4.1581479e-02   2.2572104e+00
   4.2143391e-02   2.2453122e+00
   4.2705302e-02   2.2370007e+00
   4.3267214e-02   2.2219739e+00
   4.3829126e-02   2.2171210e+00
   4.4391038e-02   2.2121962e+00
   4.4952950e-02   2.2020483e+00
   4.5514862e-02   2.1935525e+00
   4.6076774e-02   2.1863776e+00
   4.6638685e-02   2.1721241e+00
   4.7200597e-02   2.1635968e+00
   4.7762509e-02   2.1545700e+00
   4.8324421e-02   2.1497381e+00
   4.8886333e-02   2.1388845e+00
   4.9448245e-02   2.1334836e+00
   5.0010157e-02   2.1243028e+00
   5.0572069e-02   2.1157246e+00
   5.1133980e-02   2.1075836e+00
   5.1695892e-02   2.0999702e+00
   5.2257804e-02   2.0908265e+00
   5.2819716e-02   2.0829479e+00
   5.3381628e-02   2.0746929e+00
   5.3943540e-02   2.0652320e+00
   5.4505452e-02   2.0537050e+00
   5.5067364e-02   2.0460713e+00
   5.5629275e-02   2.0388605e+00
   5.6191187e-02   2.0314766e+00
   5.6753099e-02   2.0216409e+00
   5.7315011e-02   2.0112624e+00
   5.7876923e-02   2.0049734e+00
   5.8438835e-02   1.9974607e+00
   5.9000747e-02   1.9879723e+00
   5.9562659e-02   1.9798252e+00
   6.0124570e-02   1.9722453e+00
   6.0686482e-02   1.9615705e+00
   6.1248394e-02   1.9559911e+00
   6.1810306e-02   1.9484302e+00
   6.2372218e-02   1.9419866e+00
   6.2934130e-02   1.9335734e+00
   6.3496042e-02   1.9292036e+00
   6.4057954e-02   1.9187979e+00
   6.4619865e-02   1.9129905e+00
   6.5181777e-02   1.9034085e+00
   6.5743689e-02   1.8987570e+00
   6.6305601e-02   1.8906908e+00
   6.6867513e-02   1.8785709e+00
   6.7429425e-02   1.8706986e+00
   6.7991337e-02   1.8652511e+00
   6.8553249e-02   1.8594753e+00
   6.9115160e-02   1.8527492e+00
   6.9677072e-02   1.8448255e+00
   7.0238984e-02   1.8373291e+00
   7.0800896e-02   1.8301479e+00
   7.1362808e-02   1.8232829e+00
   7.1924720e-02   1.8146867e+00
   7.2486632e-02   1.8032523e+00
   7.3048544e-02   1.7962518e+00
   7.3610455e-02   1.7879766e+00
   7.4172367e-02   1.7809440e+00
   7.4734279e-02   1.7712373e+00
   7.5296191e-02   1.7680611e+00
   7.5858103e-02   1.7624934e+00
   7.6420015e-02   1.7574586e+00
   7.6981927e-02   1.7497960e+00
   7.7543839e-02   1.7419554e+00
   7.8105750e-02   1.7367352e+00
   7.8667662e-02   1.7292354e+00
   7.9229574e-02   1.7229845e+00
   7.9791486e-02   1.7157723e+00
   8.0353398e-02   1.7104093e+00
   8.0915310e-02   1.7046021e+00
   8.1477222e-02   1.6958165e+00
   8.2039134e-02   1.6871986e+00
   8.2601045e-02   1.6796489e+00
   8.3162957e-02   1.6749571e+00
   8.3724869e-02   1.6678937e+00
   8.4286781e-02   1.6615885e+00
   8.4848693e-02   1.6536205e+00
   8.5410605e-02   1.6464814e+00
   8.5972517e-02   1.6382791e+00
   8.6534429e-02   1.6351436e+00
   8.7096340e-02   1.6292164e+00
   8.7658252e-02   1.6204610e+00
   8.8220164e-02   1.6091551e+00
   8.8782076e-02   1.6006835e+00
   8.9343988e-02   1.5940613e+00
   8.9905900e-02   1.5891616e+00
   9.0467812e-02   1.5850411e+00
   9.1029723e-02   1.5777712e+00
   9.1591635e-02   1.5724643e+00
   9.2153547e-02   1.5672880e+00
   9.2715459e-02   1.5585790e+00
   9.3277371e-02   1.5527301e+00
   9.3839283e-02   1.5493208e+00
   9.4401195e-02   1.5431948e+00
   9.4963107e-02   1.5345925e+00
   9.5525018e-02   1.5282961e+00
   9.6086930e-02   1.5241732e+00
   9.6648842e-02   1.5182961e+00
   9.7210754e-02   1.5113847e+00
   9.7772666e-02   1.5037576e+00
   9.8334578e-02   1.4989957e+00
   9.8896490e-02   1.4931829e+00
   9.9458402e-02   1.4878312e+00
   1.0002031e-01   1.4772664e+00
   1.0058223e-01   1.4731527e+00
   1.0114414e-01   1.4682919e+00
   1.0170605e-01   1.4648525e+00
   1.0226796e-01   1.4553811e+00
   1.0282987e-01   1.4532445e+00
   1.0339178e-01   1.4470236e+00
   1.0395370e-01   1.4447068e+00
   1.0451561e-01   1.4368810e+00
   1.0507752e-01   1.4298117e+00
   1.0563943e-01   1.4246142e+00
   1.0620134e-01   1.4190512e+00
   1.0676326e-01   1.4116371e+00
   1.0732517e-01   1.4059300e+00
   1.0788708e-01   1.4027229e+00
   1.0844899e-01   1.3959138e+00
   1.0901090e-01   1.3892624e+00
   1.0957282e-01   1.3845937e+00
   1.1013473e-01   1.3787093e+00
   1.1069664e-01   1.3740089e+00
   1.1125855e-01   1.3691239e+00
   1.1182046e-01   1.3629768e+00
   1.1238237e-01   1.3541329e+00
   1.1294429e-01   1.3512208e+00
   1.1350620e-01   1.3437824e+00
   1.1406811e-01   1.3400487e+00
   1.1463002e-01   1.3360742e+00
   1.1519193e-01   1.3263667e+00
   1.1575385e-01   1.3211545e+00
   1.1631576e-01   1.3172200e+00
   1.1687767e-01   1.3133148e+00
   1.1743958e-01   1.3067021e+00
   1.1800149e-01   1.3017948e+00
   1.1856341e-01   1.2970387e+00
   1.1912532e-01   1.2926210e+00
   1.1968723e-01   1.2888191e+00
   1.2024914e-01   1.2822444e+00
   1.2081105e-01   1.2748534e+00
   1.2137296e-01   1.2697762e+00
   1.2193488e-01   1.2665692e+00
   1.2249679e-01   1.2604137e+00
   1.2305870e-01   1.2545097e+00
   1.2362061e-01   1.2494139e+00
   1.2418252e-01   1.2469992e+00
   1.2474444e-01   1.2435222e+00
   1.2530635e-01   1.2362573e+00
   1.2586826e-01   1.2327508e+00
   1.2643017e-01   1.2287527e+00
   1.2699208e-01   1.2239636e+00
   1.2755400e-01   1.2186031e+00
   1.2811591e-01   1.2143978e+00
   1.2867782e-01   1.2078338e+00
   1.2923973e-01   1.2016409e+00
   1.2980164e-01   1.1966648e+00
   1.3036355e-01   1.1914650e+00
   1.3092547e-01   1.1881145e+00
   1.3148738e-01   1.1806105e+00
   1.3204929e-01   1.1757046e+00
   1.3261120e-01   1.1723904e+00
   1.3317311e-01   1.1675296e+00
   1.3373503e-01   1.1646031e+00
   1.3429694e-01   1.1594307e+00
   1.3485885e-01   1.1540686e+00
   1.3542076e-01   1.1476143e+00
   1.3598267e-01   1.1419104e+00
   1.3654459e-01   1.1363473e+00
   1.3710650e-01   1.1329178e+00
   1.3766841e-01   1.1297311e+00
   1.3823032e-01   1.1260440e+00
   1.3879223e-01   1.1218309e+00
   1.3935414e-01   1.1170096e+00
   1.3991606e-01   1.1113183e+00
   1.4047797e-01   1.1059095e+00
   1.4103988e-01   1.1032051e+00
   1.4160179e-01   1.0990259e+00
   1.4216370e-01   1.0919167e+00
   1.4272562e-01   1.0889477e+00
   1.4328753e-01   1.0841826e+00
   1.4384944e-01   1.0786821e+00
   1.4441135e-01   1.0753342e+00
   1.4497326e-01   1.0723375e+00
   1.4553518e-01   1.0671358e+00
   1.4609709e-01   1.0631348e+00
   1.4665900e-01   1.0595572e+00
   1.4722091e-01   1.0562987e+00
   1.4778282e-01   1.0514158e+00
   1.4834473e-01   1.0482420e+00
   1.4890665e-01   1.0446119e+00
   1.4946856e-01   1.0379728e+00
   1.5003047e-01   1.0329806e+00
   1.5059238e-01   1.0264501e+00
   1.5115429e-01   1.0234594e+00
   1.5171621e-01   1.0185979e+00
   1.5227812e-01   1.0160276e+00
   1.5284003e-01   1.0131551e+00
   1.5340194e-01   1.0081006e+00
   1.5396385e-01   1.0031077e+00
   1.5452577e-01   1.0008021e+00
   1.5508768e-01   9.9632132e-01
   1.5564959e-01   9.9137407e-01
   1.5621150e-01   9.8891197e-01
   1.5677341e-01   9.8606544e-01
   1.5733532e-01   9.8230986e-01
   1.5789724e-01   9.7984181e-01
   1.5845915e-01   9.7604049e-01
   1.5902106e-01   9.7056595e-01
   1.5958297e-01   9.6659965e-01
   1.6014488e-01   9.6305091e-01
   1.6070680e-01   9.5913097e-01
   1.6126871e-01   9.5425557e-01
   1.6183062e-01   9.5016526e-01
   1.6239253e-01   9.4400689e-01
   1.6295444e-01   9.4102965e-01
   1.6351636e-01   9.3587481e-01
   1.6407827e-01   9.3353494e-01
   1.6464018e-01   9.3112335e-01
   1.6520209e-01   9.2761990e-01
   1.6576400e-01   9.2389650e-01
   1.6632591e-01   9.2051489e-01
   1.6688783e-01   9.1743007e-01
   1.6744974e-01   9.1447784e-01
   1.6801165e-01   9.0999128e-01
   1.6857356e-01   9.0529803e-01
   1.6913547e-01   9.0205039e-01
   1.6969739e-01   8.9675366e-01
   1.7025930e-01   8.9525662e-01
   1.7082121e-01   8.9168714e-01
   1.7138312e-01   8.8812401e-01
   1.7194503e-01   8.8607474e-01
   1.7250695e-01   8.8313385e-01
   1.7306886e-01   8.7894703e-01
   1.7363077e-01   8.7243272e-01
   1.7419268e-01   8.6983874e-01
   1.7475459e-01   8.6750848e-01
   1.7531650e-01   8.6245124e-01
   1.7587842e-01   8.5859093e-01
   1.7644033e-01   8.5572159e-01
   1.7700224e-01   8.5060336e-01
   1.7756415e-01   8.4701573e-01
   1.7812606e-01   8.4483336e-01
   1.7868798e-01   8.4242259e-01
   1.7924989e-01   8.3915900e-01
   1.7981180e-01   8.3758173e-01
   1.8037371e-01   8.3103135e-01
   1.8093562e-01   8.2908065e-01
   1.8149754e-01   8.2653032e-01
   1.8205945e-01   8.2409316e-01
   1.8262136e-01   8.2053773e-01
   1.8318327e-01   8.1725211e-01
   1.8374518e-01   8.1311207e-01
   1.8430709e-01   8.1084965e-01
   1.8486901e-01   8.0698860e-01
   1.8543092e-01   8.0415388e-01
   1.8599283e-01   7.9998622e-01
   1.8655474e-01   7.9665177e-01
   1.8711665e-01   7.9384327e-01
   1.8767857e-01   7.8916681e-01
   1.8824048e-01   7.8694257e-01
   1.8880239e-01   7.8421661e-01
   1.8936430e-01   7.7835659e-01
   1.8992621e-01   7.7630224e-01
   1.9048813e-01   7.7328634e-01
   1.9105004e-01   7.7117465e-01
   1.9161195e-01   7.6839400e-01
   1.9217386e-01   7.6490327e-01
   1.9273577e-01   7.6120446e-01
   1.9329768e-01   7.5548672e-01
   1.9385960e-01   7.5383152e-01
   1.9442151e-01   7.5124640e-01
   1.9498342e-01   7.4845044e-01
   1.9554533e-01   7.4753037e-01
   1.9610724e-01   7.4363481e-01
   1.9666916e-01   7.3878310e-01
   1.9723107e-01   7.3611500e-01
   1.9779298e-01   7.3249936e-01
   1.9835489e-01   7.3087987e-01
   1.9891680e-01   7.2754835e-01
   1.9947872e-01   7.2434101e-01
   2.0004063e-01   7.2216549e-01
   2.0060254e-01   7.1912557e-01
   2.0116445e-01   7.1728032e-01
   2.0172636e-01   7.1473272e-01
   2.0228827e-01   7.1253954e-01
   2.0285019e-01   7.0832673e-01
   2.0341210e-01   7.0639314e-01
   2.0397401e-01   7.0383838e-01
   2.0453592e-01   7.0141957e-01
   2.0509783e-01   6.9696289e-01
   2.0565975e-01   6.9407433e-01
   2.0622166e-01   6.9197765e-01
   2.0678357e-01   6.8954475e-01
   2.0734548e-01   6.8737475e-01
   2.0790739e-01   6.8366350e-01
   2.0846931e-01   6.8000457e-01
   2.0903122e-01   6.7710506e-01
   2.0959313e-01   6.7565768e-01
   2.1015504e-01   6.7229619e-01
   2.1071695e-01   6.6992430e-01
   2.1127886e-01   6.6671637e-01
   2.1184078e-01   6.6321019e-01
   2.1240269e-01   6.5970368e-01
   2.1296460e-01   6.5832696e-01
   2.1352651e-01   6.5631780e-01
   2.1408842e-01   6.5366692e-01
   2.1465034e-01   6.5028737e-01
   2.1521225e-01   6.4794541e-01
   2.1577416e-01   6.4614622e-01
   2.1633607e-01   6.4243006e-01
   2.1689798e-01   6.3869316e-01
   2.1745990e-01   6.3697260e-01
   2.1802181e-01   6.3355938e-01
   2.1858372e-01   6.3105363e-01
   2.1914563e-01   6.2960066e-01
   2.1970754e-01   6.2681159e-01
   2.2026945e-01   6.2367294e-01
   2.2083137e-01   6.2112782e-01
   2.2139328e-01   6.1993087e-01
   2.2195519e-01   6.1744935e-01
   2.2251710e-01   6.1451877e-01
   2.2307901e-01   6.1194940e-01
   2.2364093e-01   6.0995085e-01
   2.2420284e-01   6.0747351e-01
   2.2476475e-01   6.0415600e-01
   2.2532666e-01   6.0249869e-01
   2.2588857e-01   5.9845957e-01
   2.2645048e-01   5.9574181e-01
   2.2701240e-01   5.9461867e-01
   2.2757431e-01   5.9174351e-01
   2.2813622e-01   5.9093112e-01
   2.2869813e-01   5.8977460e-01
   2.2926004e-01   5.8742317e-01
   2.2982196e-01   5.8315841e-01
   2.3038387e-01   5.8021754e-01
   2.3094578e-01   5.7929616e-01
   2.3150769e-01   5.7658813e-01
   2.3206960e-01   5.7342963e-01
   2.3263152e-01   5.6999621e-01
   2.3319343e-01   5.6837799e-01
   2.3375534e-01   5.6670632e-01
   2.3431725e-01   5.6374456e-01
   2.3487916e-01   5.6171923e-01
   2.3544107e-01   5.6016844e-01
   2.3600299e-01   5.5741511e-01
   2.3656490e-01   5.5601873e-01
   2.3712681e-01   5.5424297e-01
   2.3768872e-01   5.5186872e-01
   2.3825063e-01   5.4856850e-01
   2.3881255e-01   5.4690920e-01
   2.3937446e-01   5.4296232e-01
   2.3993637e-01   5.4139677e-01
   2.4049828e-01   5.3868510e-01
   2.4106019e-01   5.3597164e-01
   2.4162211e-01   5.3423421e-01
   2.4218402e-01   5.3191407e-01
   2.4274593e-01   5.2958285e-01
   2.4330784e-01   5.2800382e-01
   2.4386975e-01   5.2656058e-01
   2.4443166e-01   5.2404065e-01
   2.4499358e-01   5.2214693e-01
   2.4555549e-01   5.1945044e-01
   2.4611740e-01   5.1790874e-01
   2.4667931e-01   5.1535886e-01
   2.4724122e-01   5.1359803e-01
   2.4780314e-01   5.1140147e-01
   2.4836505e-01   5.0914936e-01
   2.4892696e-01   5.0675306e-01
   2.4948887e-01   5.0510764e-01
   2.5005078e-01   5.0405535e-01
   2.5061270e-01   5.0282507e-01
   2.5117461e-01   5.0026497e-01
   2.5173652e-01   4.9661632e-01
   2.5229843e-01   4.9475701e-01
   2.5286034e-01   4.9311957e-01
   2.5342225e-01   4.9132050e-01
   2.5398417e-01   4.8901960e-01
   2.5454608e-01   4.8761364e-01
   2.5510799e-01   4.8587563e-01
   2.5566990e-01   4.8433198e-01
   2.5623181e-01   4.8279982e-01
   2.5679373e-01   4.8121661e-01
   2.5735564e-01   4.7814903e-01
   2.5791755e-01   4.7687573e-01
   2.5847946e-01   4.7490873e-01
   2.5904137e-01   4.7378417e-01
   2.5960329e-01   4.7021464e-01
   2.6016520e-01   4.6925354e-01
   2.6072711e-01   4.6807290e-01
   2.6128902e-01   4.6498969e-01
   2.6185093e-01   4.6340059e-01
   2.6241284e-01   4.6082758e-01
   2.6297476e-01   4.5865949e-01
   2.6353667e-01   4.5627913e-01
   2.6409858e-01   4.5513448e-01
   2.6466049e-01   4.5365282e-01
   2.6522240e-01   4.5208672e-01
   2.6578432e-01   4.4965802e-01
   2.6634623e-01   4.4774200e-01
   2.6690814e-01   4.4667747e-01
   2.6747005e-01   4.4505969e-01
   2.6803196e-01   4.4334091e-01
   2.6859388e-01   4.4144828e-01
   2.6915579e-01   4.3992556e-01
   2.6971770e-01   4.3805603e-01
   2.7027961e-01   4.3626541e-01
   2.7084152e-01   4.3430699e-01
   2.7140343e-01   4.3262933e-01
   2.7196535e-01   4.3037633e-01
   2.7252726e-01   4.2856633e-01
   2.7308917e-01   4.2655123e-01
   2.7365108e-01   4.2461488e-01
   2.7421299e-01   4.2266108e-01
   2.7477491e-01   4.2119230e-01
   2.7533682e-01   4.1982106e-01
   2.7589873e-01   4.1881680e-01
   2.7646064e-01   4.1787348e-01
   2.7702255e-01   4.1594278e-01
   2.7758447e-01   4.1471141e-01
   2.7814638e-01   4.1261896e-01
   2.7870829e-01   4.1047437e-01
   2.7927020e-01   4.0901250e-01
   2.7983211e-01   4.0716568e-01
   2.8039402e-01   4.0506334e-01
   2.8095594e-01   4.0301855e-01
   2.8151785e-01   4.0149180e-01
   2.8207976e-01   4.0027975e-01
   2.8264167e-01   3.9753663e-01
   2.8320358e-01   3.9641201e-01
   2.8376550e-01   3.9526220e-01
   2.8432741e-01   3.9342425e-01
   2.8488932e-01   3.9163686e-01
   2.8545123e-01   3.8973499e-01
   2.8601314e-01   3.8905119e-01
   2.8657506e-01   3.8774889e-01
   2.8713697e-01   3.8628751e-01
   2.8769888e-01   3.8461952e-01
   2.8826079e-01   3.8295938e-01
   2.8882270e-01   3.8199406e-01
   2.8938461e-01   3.8044232e-01
   2.8994653e-01   3.7874808e-01
   2.9050844e-01   3.7726307e-01
   2.9107035e-01   3.7557027e-01
   2.9163226e-01   3.7377005e-01
   2.9219417e-01   3.7202504e-01
   2.9275609e-01   3.7050659e-01
   2.9331800e-01   3.6893258e-01
   2.9387991e-01   3.6789204e-01
   2.9444182e-01   3.6671920e-01
   2.9500373e-01   3.6539463e-01
   2.9556565e-01   3.6318201e-01
   2.9612756e-01   3.6160392e-01
   2.9668947e-01   3.6038874e-01
   2.9725138e-01   3.5946100e-01
   2.9781329e-01   3.5771559e-01
   2.9837520e-01   3.5608110e-01
   2.9893712e-01   3.5497462e-01
   2.9949903e-01   3.5378889e-01
   3.0006094e-01   3.5266443e-01
   3.0062285e-01   3.5156854e-01
   3.0118476e-01   3.5002672e-01
   3.0174668e-01   3.4803476e-01
   3.0230859e-01   3.4584455e-01
   3.0287050e-01   3.4508931e-01
   3.0343241e-01   3.4392929e-01
   3.0399432e-01   3.4240890e-01
   3.0455624e-01   3.4063913e-01
   3.0511815e-01   3.3939716e-01
   3.0568006e-01   3.3734931e-01
   3.0624197e-01   3.3618585e-01
   3.0680388e-01   3.3477648e-01
   3.0736579e-01   3.3346109e-01
   3.0792771e-01   3.3193346e-01
   3.0848962e-01   3.3148312e-01
   3.0905153e-01   3.2945265e-01
   3.0961344e-01   3.2806283e-01
   3.1017535e-01   3.2684658e-01
   3.1073727e-01   3.2575877e-01
   3.1129918e-01   3.2404823e-01
   3.1186109e-01   3.2286543e-01
   3.1242300e-01   3.2105304e-01
   3.1298491e-01   3.2040286e-01
   3.1354683e-01   3.1954591e-01
   3.1410874e-01   3.1861463e-01
   3.1467065e-01   3.1699236e-01
   3.1523256e-01   3.1563342e-01
   3.1579447e-01   3.1442517e-01
   3.1635638e-01   3.1310566e-01
   3.1691830e-01   3.1197182e-01
   3.1748021e-01   3.1087323e-01
   3.1804212e-01   3.0970200e-01
   3.1860403e-01   3.0800395e-01
   3.1916594e-01   3.0618981e-01
   3.1972786e-01   3.0551787e-01
   3.2028977e-01   3.0420467e-01
   3.2085168e-01   3.0280077e-01
   3.2141359e-01   3.0088566e-01
   3.2197550e-01   3.0006795e-01
   3.2253742e-01   2.9882537e-01
   3.2309933e-01   2.9785723e-01
   3.2366124e-01   2.9615621e-01
   3.2422315e-01   2.9526166e-01
   3.2478506e-01   2.9464349e-01
   3.2534697e-01   2.9295955e-01
   3.2590889e-01   2.9207561e-01
   3.2647080e-01   2.9084778e-01
   3.2703271e-01   2.8959825e-01
   3.2759462e-01   2.8832894e-01
   3.2815653e-01   2.8749448e-01
   3.2871845e-01   2.8598231e-01
   3.2928036e-01   2.8496335e-01
   3.2984227e-01   2.8390292e-01
   3.3040418e-01   2.8225866e-01
   3.3096609e-01   2.8086865e-01
   3.3152801e-01   2.8000979e-01
   3.3208992e-01   2.7905710e-01
   3.3265183e-01   2.7842872e-01
   3.3321374e-01   2.7725854e-01
   3.3377565e-01   2.7585528e-01
   3.3433756e-01   2.7508263e-01
   3.3489948e-01   2.7358501e-01
   3.3546139e-01   2.7195007e-01
   3.3602330e-01   2.7164215e-01
   3.3658521e-01   2.7012216e-01
   3.3714712e-01   2.6934605e-01
   3.3770904e-01   2.6863169e-01
   3.3827095e-01   2.6761860e-01
   3.3883286e-01   2.6651727e-01
   3.3939477e-01   2.6557109e-01
   3.3995668e-01   2.6410680e-01
   3.4051860e-01   2.6321568e-01
   3.4108051e-01   2.6232552e-01
   3.4164242e-01   2.6153385e-01
   3.4220433e-01   2.6009196e-01
   3.4276624e-01   2.5938492e-01
   3.4332815e-01   2.5864747e-01
   3.4389007e-01   2.5712161e-01
   3.4445198e-01   2.5628094e-01
   3.4501389e-01   2.5522203e-01
   3.4557580e-01   2.5399131e-01
   3.4613771e-01   2.5267494e-01
   3.4669963e-01   2.5179006e-01
   3.4726154e-01   2.5053517e-01
   3.4782345e-01   2.4947990e-01
   3.4838536e-01   2.4844056e-01
   3.4894727e-01   2.4798824e-01
   3.4950919e-01   2.4666198e-01
   3.5007110e-01   2.4531697e-01
   3.5063301e-01   2.4424365e-01
   3.5119492e-01   2.4332790e-01
   3.5175683e-01   2.4260980e-01
   3.5231874e-01   2.4128049e-01
   3.5288066e-01   2.4060573e-01
   3.5344257e-01   2.3935454e-01
   3.5400448e-01   2.3881800e-01
   3.5456639e-01   2.3790447e-01
   3.5512830e-01   2.3662012e-01
   3.5569022e-01   2.3527233e-01
   3.5625213e-01   2.3446545e-01
   3.5681404e-01   2.3372781e-01
   3.5737595e-01   2.3261850e-01
   3.5793786e-01   2.3167623e-01
   3.5849978e-01   2.3045379e-01
   3.5906169e-01   2.2927237e-01
   3.5962360e-01   2.2876279e-01
   3.6018551e-01   2.2821064e-01
   3.6074742e-01   2.2732925e-01
   3.6130933e-01   2.2648034e-01
   3.6187125e-01   2.2542047e-01
   3.6243316e-01   2.2464686e-01
   3.6299507e-01   2.2347082e-01
   3.6355698e-01   2.2299910e-01
   3.6411889e-01   2.2200730e-01
   3.6468081e-01   2.2135332e-01
   3.6524272e-01   2.2052613e-01
   3.6580463e-01   2.1968175e-01
   3.6636654e-01   2.1859196e-01
   3.6692845e-01   2.1797893e-01
   3.6749037e-01   2.1703653e-01
   3.6805228e-01   2.1636069e-01
   3.6861419e-01   2.1494982e-01
   3.6917610e-01   2.1364601e-01
   3.6973801e-01   2.1285845e-01
   3.7029992e-01   2.1175632e-01
   3.7086184e-01   2.1090166e-01
   3.7142375e-01   2.1039651e-01
   3.7198566e-01   2.0949594e-01
   3.7254757e-01   2.0867867e-01
   3.7310948e-01   2.0775384e-01
   3.7367140e-01   2.0671266e-01
   3.7423331e-01   2.0609952e-01
   3.7479522e-01   2.0515885e-01
   3.7535713e-01   2.0391474e-01
   3.7591904e-01   2.0360112e-01
   3.7648096e-01   2.0292857e-01
   3.7704287e-01   2.0190918e-01
   3.7760478e-01   2.0117781e-01
   3.7816669e-01   2.0056913e-01
   3.7872860e-01   2.0020334e-01
   3.7929051e-01   1.9880962e-01
   3.7985243e-01   1.9826953e-01
   3.8041434e-01   1.9766634e-01
   3.8097625e-01   1.9631188e-01
   3.8153816e-01   1.9555812e-01
   3.8210007e-01   1.9482647e-01
   3.8266199e-01   1.9401139e-01
   3.8322390e-01   1.9302611e-01
   3.8378581e-01   1.9263847e-01
   3.8434772e-01   1.9206086e-01
   3.8490963e-01   1.9077012e-01
   3.8547155e-01   1.9017365e-01
   3.8603346e-01   1.8917299e-01
   3.8659537e-01   1.8853409e-01
   3.8715728e-01   1.8797699e-01
   3.8771919e-01   1.8722486e-01
   3.8828110e-01   1.8660842e-01
   3.8884302e-01   1.8549482e-01
   3.8940493e-01   1.8498260e-01
   3.8996684e-01   1.8428679e-01
   3.9052875e-01   1.8364866e-01
   3.9109066e-01   1.8310987e-01
   3.9165258e-01   1.8183619e-01
   3.9221449e-01   1.8127679e-01
   3.9277640e-01   1.8004882e-01
   3.9333831e-01   1.7971106e-01
   3.9390022e-01   1.7920120e-01
   3.9446214e-01   1.7841932e-01
   3.9502405e-01   1.7797172e-01
   3.9558596e-01   1.7705037e-01
   3.9614787e-01   1.7636164e-01
   3.9670978e-01   1.7570214e-01
   3.9727169e-01   1.7513823e-01
   3.9783361e-01   1.7429833e-01
   3.9839552e-01   1.7355347e-01
   3.9895743e-01   1.7280970e-01
   3.9951934e-01   1.7191959e-01
   4.0008125e-01   1.7134915e-01
   4.0064317e-01   1.7079578e-01
   4.0120508e-01   1.7000318e-01
   4.0176699e-01   1.6928869e-01
   4.0232890e-01   1.6907585e-01
   4.0289081e-01   1.6811740e-01
   4.0345273e-01   1.6752501e-01
   4.0401464e-01   1.6700008e-01
   4.0457655e-01   1.6648582e-01
   4.0513846e-01   1.6567243e-01
   4.0570037e-01   1.6475984e-01
   4.0626228e-01   1.6376255e-01
   4.0682420e-01   1.6316510e-01
   4.0738611e-01   1.6244510e-01
   4.0794802e-01   1.6181952e-01
   4.0850993e-01   1.6100185e-01
   4.0907184e-01   1.6026440e-01
   4.0963376e-01   1.5999558e-01
   4.1019567e-01   1.5934188e-01
   4.1075758e-01   1.5853024e-01
   4.1131949e-01   1.5810148e-01
   4.1188140e-01   1.5731914e-01
   4.1244332e-01   1.5676233e-01
   4.1300523e-01   1.5626949e-01
   4.1356714e-01   1.5529524e-01
   4.1412905e-01   1.5444064e-01
   4.1469096e-01   1.5399871e-01
   4.1525287e-01   1.5318151e-01
   4.1581479e-01   1.5259770e-01
   4.1637670e-01   1.5200817e-01
   4.1693861e-01   1.5135710e-01
   4.1750052e-01   1.5078437e-01
   4.1806243e-01   1.5030787e-01
   4.1862435e-01   1.4979665e-01
   4.1918626e-01   1.4928778e-01
   4.1974817e-01   1.4863866e-01
   4.2031008e-01   1.4788644e-01
   4.2087199e-01   1.4741499e-01
   4.2143391e-01   1.4688260e-01
   4.2199582e-01   1.4648519e-01
   4.2255773e-01   1.4598754e-01
   4.2311964e-01   1.4532156e-01
   4.2368155e-01   1.4446449e-01
   4.2424346e-01   1.4367696e-01
   4.2480538e-01   1.4311179e-01
   4.2536729e-01   1.4231893e-01
   4.2592920e-01   1.4192533e-01
   4.2649111e-01   1.4136158e-01
   4.2705302e-01   1.4097870e-01
   4.2761494e-01   1.4042525e-01
   4.2817685e-01   1.3951220e-01
   4.2873876e-01   1.3912773e-01
   4.2930067e-01   1.3878602e-01
   4.2986258e-01   1.3818519e-01
   4.3042450e-01   1.3780035e-01
   4.3098641e-01   1.3758606e-01
   4.3154832e-01   1.3662742e-01
   4.3211023e-01   1.3631984e-01
   4.3267214e-01   1.3584262e-01
   4.3323405e-01   1.3502653e-01
   4.3379597e-01   1.3456720e-01
   4.3435788e-01   1.3396544e-01
   4.3491979e-01   1.3359794e-01
   4.3548170e-01   1.3287943e-01
   4.3604361e-01   1.3225368e-01
   4.3660553e-01   1.3169773e-01
   4.3716744e-01   1.3133433e-01
   4.3772935e-01   1.3086417e-01
   4.3829126e-01   1.3041238e-01
   4.3885317e-01   1.2988343e-01
   4.3941509e-01   1.2928105e-01
   4.3997700e-01   1.2892511e-01
   4.4053891e-01   1.2806104e-01
   4.4110082e-01   1.2773788e-01
   4.4166273e-01   1.2717116e-01
   4.4222464e-01   1.2637990e-01
   4.4278656e-01   1.2600469e-01
   4.4334847e-01   1.2575537e-01
   4.4391038e-01   1.2524019e-01
   4.4447229e-01   1.2466960e-01
   4.4503420e-01   1.2423113e-01
   4.4559612e-01   1.2399490e-01
   4.4615803e-01   1.2344977e-01
   4.4671994e-01   1.2278481e-01
   4.4728185e-01   1.2232049e-01
   4.4784376e-01   1.2190928e-01
   4.4840568e-01   1.2121715e-01
   4.4896759e-01   1.2085440e-01
   4.4952950e-01   1.2021706e-01
   4.5009141e-01   1.1961124e-01
   4.5065332e-01   1.1922291e-01
   4.5121523e-01   1.1856582e-01
   4.5177715e-01   1.1800512e-01
   4.5233906e-01   1.1748272e-01
   4.5290097e-01   1.1720778e-01
   4.5346288e-01   1.1682478e-01
   4.5402479e-01   1.1626121e-01
   4.5458671e-01   1.1582461e-01
   4.5514862e-01   1.1522675e-01
   4.5571053e-01   1.1481822e-01
   4.5627244e-01   1.1438713e-01
   4.5683435e-01   1.1386164e-01
   4.5739626e-01   1.1319694e-01
   4.5795818e-01   1.1288534e-01
   4.5852009e-01   1.1261589e-01
   4.5908200e-01   1.1196062e-01
   4.5964391e-01   1.1169234e-01
   4.6020582e-01   1.1124125e-01
   4.6076774e-01   1.1068192e-01
   4.6132965e-01   1.1028500e-01
   4.6189156e-01   1.0970847e-01
   4.6245347e-01   1.0948707e-01
   4.6301538e-01   1.0906638e-01
   4.6357730e-01   1.0863581e-01
   4.6413921e-01   1.0791674e-01
   4.6470112e-01   1.0759602e-01
   4.6526303e-01   1.0727346e-01
   4.6582494e-01   1.0669869e-01
   4.6638685e-01   1.0644084e-01
   4.6694877e-01   1.0596058e-01
   4.6751068e-01   1.0546536e-01
   4.6807259e-01   1.0499319e-01
   4.6863450e-01   1.0467050e-01
   4.6919641e-01   1.0410598e-01
   4.6975833e-01   1.0381776e-01
   4.7032024e-01   1.0328488e-01
   4.7088215e-01   1.0298336e-01
   4.7144406e-01   1.0259441e-01
   4.7200597e-01   1.0233622e-01
   4.7256789e-01   1.0173335e-01
   4.7312980e-01   1.0146128e-01
   4.7369171e-01   1.0086134e-01
   4.7425362e-01   1.0048433e-01
   4.7481553e-01   1.0029577e-01
   4.7537744e-01   9.9684717e-02
   4.7593936e-01   9.9023764e-02
   4.7650127e-01   9.8662626e-02
   4.7706318e-01   9.8358115e-02
   4.7762509e-01   9.8113532e-02
   4.7818700e-01   9.7752500e-02
   4.7874892e-01   9.7221211e-02
   4.7931083e-01   9.6755539e-02
   4.7987274e-01   9.6428843e-02
   4.8043465e-01   9.6094127e-02
   4.8099656e-01   9.5686205e-02
   4.8155848e-01   9.5341388e-02
   4.8212039e-01   9.5069742e-02
   4.8268230e-01   9.4735821e-02
   4.8324421e-01   9.4384402e-02
   4.8380612e-01   9.4076890e-02
   4.8436803e-01   9.3644555e-02
   4.8492995e-01   9.3137350e-02
   4.8549186e-01   9.2671562e-02
   4.8605377e-01   9.2341773e-02
   4.8661568e-01   9.1920576e-02
   4.8717759e-01   9.1437278e-02
   4.8773951e-01   9.1075750e-02
   4.8830142e-01   9.0895018e-02
   4.8886333e-01   9.0419790e-02
   4.8942524e-01   9.0138194e-02
   4.8998715e-01   8.9567887e-02
   4.9054907e-01   8.9359079e-02
   4.9111098e-01   8.9101578e-02
   4.9167289e-01   8.8765079e-02
   4.9223480e-01   8.8194745e-02
   4.9279671e-01   8.7798647e-02
   4.9335862e-01   8.7407369e-02
   4.9392054e-01   8.7214442e-02
   4.9448245e-01   8.6884582e-02
   4.9504436e-01   8.6694436e-02
   4.9560627e-01   8.6281100e-02
   4.9616818e-01   8.5913708e-02
   4.9673010e-01   8.5533726e-02
   4.9729201e-01   8.5189007e-02
   4.9785392e-01   8.4907353e-02
   4.9841583e-01   8.4624506e-02
   4.9897774e-01   8.4181661e-02
   4.9953966e-01   8.3813543e-02
   5.0010157e-01   8.3383361e-02
   5.0066348e-01   8.3114134e-02
   5.0122539e-01   8.2900279e-02
   5.0178730e-01   8.2587736e-02
   5.0234921e-01   8.2142572e-02
   5.0291113e-01   8.1877998e-02
   5.0347304e-01   8.1533424e-02
   5.0403495e-01   8.1226200e-02
   5.0459686e-01   8.0761740e-02
   5.0515877e-01   8.0497992e-02
   5.0572069e-01   8.0215829e-02
   5.0628260e-01   7.9817748e-02
   5.0684451e-01   7.9493367e-02
   5.0740642e-01   7.9173428e-02
   5.0796833e-01   7.8769528e-02
   5.0853025e-01   7.8458127e-02
   5.0909216e-01   7.8273913e-02
   5.0965407e-01   7.8099283e-02
   5.1021598e-01   7.7672137e-02
   5.1077789e-01   7.7365926e-02
   5.1133980e-01   7.7129884e-02
   5.1190172e-01   7.6806092e-02
   5.1246363e-01   7.6390068e-02
   5.1302554e-01   7.6055517e-02
   5.1358745e-01   7.5742204e-02
   5.1414936e-01   7.5498098e-02
   5.1471128e-01   7.5099573e-02
   5.1527319e-01   7.4675184e-02
   5.1583510e-01   7.4518980e-02
   5.1639701e-01   7.4184407e-02
   5.1695892e-01   7.4000588e-02
   5.1752084e-01   7.3650119e-02
   5.1808275e-01   7.3403952e-02
   5.1864466e-01   7.3114526e-02
   5.1920657e-01   7.2763021e-02
   5.1976848e-01   7.2410946e-02
   5.2033039e-01   7.2254128e-02
   5.2089231e-01   7.1950128e-02
   5.2145422e-01   7.1674779e-02
   5.2201613e-01   7.1283760e-02
   5.2257804e-01   7.0937667e-02
   5.2313995e-01   7.0632976e-02
   5.2370187e-01   7.0371078e-02
   5.2426378e-01   7.0000808e-02
   5.2482569e-01   6.9806537e-02
   5.2538760e-01   6.9492186e-02
   5.2594951e-01   6.9328173e-02
   5.2651143e-01   6.9064240e-02
   5.2707334e-01   6.8877020e-02
   5.2763525e-01   6.8574383e-02
   5.2819716e-01   6.8197442e-02
   5.2875907e-01   6.7856977e-02
   5.2932098e-01   6.7643507e-02
   5.2988290e-01   6.7351353e-02
   5.3044481e-01   6.7085382e-02
   5.3100672e-01   6.6723470e-02
   5.3156863e-01   6.6459022e-02
   5.3213054e-01   6.6238961e-02
   5.3269246e-01   6.6084024e-02
   5.3325437e-01   6.5800504e-02
   5.3381628e-01   6.5499391e-02
   5.3437819e-01   6.5243284e-02
   5.3494010e-01   6.4998366e-02
   5.3550202e-01   6.4597244e-02
   5.3606393e-01   6.4358174e-02
   5.3662584e-01   6.4133825e-02
   5.3718775e-01   6.3917286e-02
   5.3774966e-01   6.3714198e-02
   5.3831157e-01   6.3378892e-02
   5.3887349e-01   6.3097794e-02
   5.3943540e-01   6.2843714e-02
   5.3999731e-01   6.2650867e-02
   5.4055922e-01   6.2333603e-02
   5.4112113e-01   6.2208391e-02
   5.4168305e-01   6.1924807e-02
   5.4224496e-01   6.1744854e-02
   5.4280687e-01   6.1504012e-02
   5.4336878e-01   6.1187962e-02
   5.4393069e-01   6.0927655e-02
   5.4449261e-01   6.0679024e-02
   5.4505452e-01   6.0434618e-02
   5.4561643e-01   6.0109404e-02
   5.4617834e-01   5.9938401e-02
   5.4674025e-01   5.9705592e-02
   5.4730216e-01   5.9456722e-02
   5.4786408e-01   5.9106403e-02
   5.4842599e-01   5.8878255e-02
   5.4898790e-01   5.8713377e-02
   5.4954981e-01   5.8419564e-02
   5.5011172e-01   5.8192394e-02
   5.5067364e-01   5.8088253e-02
   5.5123555e-01   5.7689324e-02
   5.5179746e-01   5.7550079e-02
   5.5235937e-01   5.7240410e-02
   5.5292128e-01   5.7054529e-02
   5.5348320e-01   5.6778935e-02
   5.5404511e-01   5.6655054e-02
   5.5460702e-01   5.6474932e-02
   5.5516893e-01   5.6254069e-02
   5.5573084e-01   5.6093835e-02
   5.5629275e-01   5.5707891e-02
   5.5685467e-01   5.5558771e-02
   5.5741658e-01   5.5275362e-02
   5.5797849e-01   5.5050289e-02
   5.5854040e-01   5.4770485e-02
   5.5910231e-01   5.4678189e-02
   5.5966423e-01   5.4455886e-02
   5.6022614e-01   5.4177596e-02
   5.6078805e-01   5.3904436e-02
   5.6134996e-01   5.3731183e-02
   5.6191187e-01   5.3319033e-02
   5.6247379e-01   5.3232181e-02
   5.6303570e-01   5.3033385e-02
   5.6359761e-01   5.2817151e-02
   5.6415952e-01   5.2724441e-02
   5.6472143e-01   5.2490901e-02
   5.6528334e-01   5.2222817e-02
   5.6584526e-01   5.1944210e-02
   5.6640717e-01   5.1703069e-02
   5.6696908e-01   5.1573267e-02
   5.6753099e-01   5.1382754e-02
   5.6809290e-01   5.1177795e-02
   5.6865482e-01   5.0947476e-02
   5.6921673e-01   5.0728753e-02
   5.6977864e-01   5.0544011e-02
   5.7034055e-01   5.0364059e-02
   5.7090246e-01   5.0110233e-02
   5.7146438e-01   4.9924473e-02
   5.7202629e-01   4.9814171e-02
   5.7258820e-01   4.9576199e-02
   5.7315011e-01   4.9429929e-02
   5.7371202e-01   4.9261378e-02
   5.7427393e-01   4.9024794e-02
   5.7483585e-01   4.8779096e-02
   5.7539776e-01   4.8551724e-02
   5.7595967e-01   4.8353391e-02
   5.7652158e-01   4.8229970e-02
   5.7708349e-01   4.7918965e-02
   5.7764541e-01   4.7690664e-02
   5.7820732e-01   4.7577352e-02
   5.7876923e-01   4.7430614e-02
   5.7933114e-01   4.7253858e-02
   5.7989305e-01   4.7076576e-02
   5.8045497e-01   4.6905164e-02
   5.8101688e-01   4.6517705e-02
   5.8157879e-01   4.6404827e-02
   5.8214070e-01   4.6177400e-02
   5.8270261e-01   4.6003607e-02
   5.8326452e-01   4.5906842e-02
   5.8382644e-01   4.5707631e-02
   5.8438835e-01   4.5542423e-02
   5.8495026e-01   4.5362380e-02
   5.8551217e-01   4.5128432e-02
   5.8607408e-01   4.5054918e-02
   5.8663600e-01   4.4886564e-02
   5.8719791e-01   4.4583897e-02
   5.8775982e-01   4.4426793e-02
   5.8832173e-01   4.4214474e-02
   5.8888364e-01   4.4081940e-02
   5.8944556e-01   4.3895841e-02
   5.9000747e-01   4.3771975e-02
   5.9056938e-01   4.3562806e-02
   5.9113129e-01   4.3402164e-02
   5.9169320e-01   4.3175761e-02
   5.9225511e-01   4.2987237e-02
   5.9281703e-01   4.2861900e-02
   5.9337894e-01   4.2557696e-02
   5.9394085e-01   4.2366892e-02
   5.9450276e-01   4.2269203e-02
   5.9506467e-01   4.2117631e-02
   5.9562659e-01   4.2008170e-02
   5.9618850e-01   4.1856190e-02
   5.9675041e-01   4.1749312e-02
   5.9731232e-01   4.1572291e-02
   5.9787423e-01   4.1364660e-02
   5.9843615e-01   4.1242170e-02
   5.9899806e-01   4.1065583e-02
   5.9955997e-01   4.0860462e-02
   6.0012188e-01   4.0719264e-02
   6.0068379e-01   4.0531578e-02
   6.0124570e-01   4.0391871e-02
   6.0180762e-01   4.0170294e-02
   6.0236953e-01   4.0031891e-02
   6.0293144e-01   3.9879384e-02
   6.0349335e-01   3.9733952e-02
   6.0405526e-01   3.9530637e-02
   6.0461718e-01   3.9401697e-02
   6.0517909e-01   3.9241897e-02
   6.0574100e-01   3.9045362e-02
   6.0630291e-01   3.8923976e-02
   6.0686482e-01   3.8739384e-02
   6.0742674e-01   3.8584694e-02
   6.0798865e-01   3.8477053e-02
   6.0855056e-01   3.8336473e-02
   6.0911247e-01   3.8123139e-02
   6.0967438e-01   3.7986713e-02
   6.1023629e-01   3.7792050e-02
   6.1079821e-01   3.7699158e-02
   6.1136012e-01   3.7499038e-02
   6.1192203e-01   3.7341383e-02
   6.1248394e-01   3.7135394e-02
   6.1304585e-01   3.7037291e-02
   6.1360777e-01   3.6932254e-02
   6.1416968e-01   3.6804017e-02
   6.1473159e-01   3.6586390e-02
   6.1529350e-01   3.6527459e-02
   6.1585541e-01   3.6321065e-02
   6.1641733e-01   3.6206777e-02
   6.1697924e-01   3.6040775e-02
   6.1754115e-01   3.5973925e-02
   6.1810306e-01   3.5795094e-02
   6.1866497e-01   3.5638748e-02
   6.1922688e-01   3.5495694e-02
   6.1978880e-01   3.5316466e-02
   6.2035071e-01   3.5205723e-02
   6.2091262e-01   3.5074174e-02
   6.2147453e-01   3.4960195e-02
   6.2203644e-01   3.4836958e-02
   6.2259836e-01   3.4681997e-02
   6.2316027e-01   3.4474887e-02
   6.2372218e-01   3.4303264e-02
   6.2428409e-01   3.4171590e-02
   6.2484600e-01   3.4018956e-02
   6.2540792e-01   3.3900946e-02
   6.2596983e-01   3.3800607e-02
   6.2653174e-01   3.3631765e-02
   6.2709365e-01   3.3450159e-02
   6.2765556e-01   3.3258795e-02
   6.2821747e-01   3.3159511e-02
   6.2877939e-01   3.3103463e-02
   6.2934130e-01   3.3024107e-02
   6.2990321e-01   3.2926893e-02
   6.3046512e-01   3.2711011e-02
   6.3102703e-01   3.2548949e-02
   6.3158895e-01   3.2471760e-02
   6.3215086e-01   3.2303117e-02
   6.3271277e-01   3.2101710e-02
   6.3327468e-01   3.1976540e-02
   6.3383659e-01   3.1882087e-02
   6.3439851e-01   3.1753689e-02
   6.3496042e-01   3.1635637e-02
   6.3552233e-01   3.1583432e-02
   6.3608424e-01   3.1503678e-02
   6.3664615e-01   3.1369350e-02
   6.3720806e-01   3.1199553e-02
   6.3776998e-01   3.0989914e-02
   6.3833189e-01   3.0923367e-02
   6.3889380e-01   3.0779390e-02
   6.3945571e-01   3.0702347e-02
   6.4001762e-01   3.0578977e-02
   6.4057954e-01   3.0414647e-02
   6.4114145e-01   3.0277577e-02
   6.4170336e-01   3.0171056e-02
   6.4226527e-01   3.0120356e-02
   6.4282718e-01   3.0018266e-02
   6.4338910e-01   2.9894235e-02
   6.4395101e-01   2.9736217e-02
   6.4451292e-01   2.9586162e-02
   6.4507483e-01   2.9465429e-02
   6.4563674e-01   2.9410507e-02
   6.4619865e-01   2.9245867e-02
   6.4676057e-01   2.9119898e-02
   6.4732248e-01   2.9050132e-02
   6.4788439e-01   2.8867910e-02
   6.4844630e-01   2.8713804e-02
   6.4900821e-01   2.8642301e-02
   6.4957013e-01   2.8553999e-02
   6.5013204e-01   2.8455089e-02
   6.5069395e-01   2.8294279e-02
   6.5125586e-01   2.8154710e-02
   6.5181777e-01   2.8062530e-02
   6.5237969e-01   2.7943313e-02
   6.5294160e-01   2.7862338e-02
   6.5350351e-01   2.7742025e-02
   6.5406542e-01   2.7619477e-02
   6.5462733e-01   2.7501840e-02
   6.5518924e-01   2.7427031e-02
   6.5575116e-01   2.7327786e-02
   6.5631307e-01   2.7234442e-02
   6.5687498e-01   2.7110403e-02
   6.5743689e-01   2.6940834e-02
   6.5799880e-01   2.6757912e-02
   6.5856072e-01   2.6679064e-02
   6.5912263e-01   2.6530694e-02
   6.5968454e-01   2.6428454e-02
   6.6024645e-01   2.6346646e-02
   6.6080836e-01   2.6248929e-02
   6.6137028e-01   2.6198466e-02
   6.6193219e-01   2.6025736e-02
   6.6249410e-01   2.5906299e-02
   6.6305601e-01   2.5848075e-02
   6.6361792e-01   2.5728143e-02
   6.6417983e-01   2.5587991e-02
   6.6474175e-01   2.5551481e-02
   6.6530366e-01   2.5478136e-02
   6.6586557e-01   2.5357761e-02
   6.6642748e-01   2.5272840e-02
   6.6698939e-01   2.5148501e-02
   6.6755131e-01   2.5062615e-02
   6.6811322e-01   2.4919888e-02
   6.6867513e-01   2.4806362e-02
   6.6923704e-01   2.4688233e-02
   6.6979895e-01   2.4622813e-02
   6.7036087e-01   2.4527225e-02
   6.7092278e-01   2.4388582e-02
   6.7148469e-01   2.4284605e-02
   6.7204660e-01   2.4194943e-02
   6.7260851e-01   2.4128752e-02
   6.7317042e-01   2.4061671e-02
   6.7373234e-01   2.3926027e-02
   6.7429425e-01   2.3822946e-02
   6.7485616e-01   2.3707435e-02
   6.7541807e-01   2.3595877e-02
   6.7597998e-01   2.3501074e-02
   6.7654190e-01   2.3418117e-02
   6.7710381e-01   2.3344865e-02
   6.7766572e-01   2.3277708e-02
   6.7822763e-01   2.3151002e-02
   6.7878954e-01   2.3101058e-02
   6.7935145e-01   2.2985913e-02
   6.7991337e-01   2.2864121e-02
   6.8047528e-01   2.2815360e-02
   6.8103719e-01   2.2722269e-02
   6.8159910e-01   2.2666589e-02
   6.8216101e-01   2.2605966e-02
   6.8272293e-01   2.2429047e-02
   6.8328484e-01   2.2378511e-02
   6.8384675e-01   2.2263252e-02
   6.8440866e-01   2.2169366e-02
   6.8497057e-01   2.2095851e-02
   6.8553249e-01   2.2001686e-02
   6.8609440e-01   2.1922310e-02
   6.8665631e-01   2.1849764e-02
   6.8721822e-01   2.1789755e-02
   6.8778013e-01   2.1660337e-02
   6.8834204e-01   2.1564990e-02
   6.8890396e-01   2.1462017e-02
   6.8946587e-01   2.1358957e-02
   6.9002778e-01   2.1262517e-02
   6.9058969e-01   2.1169497e-02
   6.9115160e-01   2.1124337e-02
   6.9171352e-01   2.1034628e-02
   6.9227543e-01   2.0952825e-02
   6.9283734e-01   2.0881456e-02
   6.9339925e-01   2.0756124e-02
   6.9396116e-01   2.0700335e-02
   6.9452308e-01   2.0633093e-02
   6.9508499e-01   2.0545266e-02
   6.9564690e-01   2.0410841e-02
   6.9620881e-01   2.0348661e-02
   6.9677072e-01   2.0306923e-02
   6.9733263e-01   2.0232366e-02
   6.9789455e-01   2.0170522e-02
   6.9845646e-01   2.0078696e-02
   6.9901837e-01   1.9974825e-02
   6.9958028e-01   1.9901182e-02
   7.0014219e-01   1.9835237e-02
   7.0070411e-01   1.9739461e-02
   7.0126602e-01   1.9668780e-02
   7.0182793e-01   1.9597073e-02
   7.0238984e-01   1.9554918e-02
   7.0295175e-01   1.9365167e-02
   7.0351367e-01   1.9331727e-02
   7.0407558e-01   1.9225557e-02
   7.0463749e-01   1.9158381e-02
   7.0519940e-01   1.9047400e-02
   7.0576131e-01   1.9006891e-02
   7.0632322e-01   1.8963932e-02
   7.0688514e-01   1.8864971e-02
   7.0744705e-01   1.8764947e-02
   7.0800896e-01   1.8710483e-02
   7.0857087e-01   1.8619806e-02
   7.0913278e-01   1.8570456e-02
   7.0969470e-01   1.8483655e-02
   7.1025661e-01   1.8387323e-02
   7.1081852e-01   1.8312308e-02
   7.1138043e-01   1.8234327e-02
   7.1194234e-01   1.8164910e-02
   7.1250426e-01   1.8114549e-02
   7.1306617e-01   1.8034824e-02
   7.1362808e-01   1.7977404e-02
   7.1418999e-01   1.7897964e-02
   7.1475190e-01   1.7824289e-02
   7.1531381e-01   1.7756867e-02
   7.1587573e-01   1.7685065e-02
   7.1643764e-01   1.7633059e-02
   7.1699955e-01   1.7558644e-02
   7.1756146e-01   1.7469929e-02
   7.1812337e-01   1.7376611e-02
   7.1868529e-01   1.7342407e-02
   7.1924720e-01   1.7283364e-02
   7.1980911e-01   1.7211618e-02
   7.2037102e-01   1.7152781e-02
   7.2093293e-01   1.7075391e-02
   7.2149485e-01   1.6986064e-02
   7.2205676e-01   1.6924550e-02
   7.2261867e-01   1.6886632e-02
   7.2318058e-01   1.6826115e-02
   7.2374249e-01   1.6761709e-02
   7.2430440e-01   1.6716594e-02
   7.2486632e-01   1.6578605e-02
   7.2542823e-01   1.6496859e-02
   7.2599014e-01   1.6442448e-02
   7.2655205e-01   1.6386165e-02
   7.2711396e-01   1.6310337e-02
   7.2767588e-01   1.6250668e-02
   7.2823779e-01   1.6190380e-02
   7.2879970e-01   1.6120827e-02
   7.2936161e-01   1.6071438e-02
   7.2992352e-01   1.5997803e-02
   7.3048544e-01   1.5929382e-02
   7.3104735e-01   1.5867756e-02
   7.3160926e-01   1.5806799e-02
   7.3217117e-01   1.5716715e-02
   7.3273308e-01   1.5668912e-02
   7.3329499e-01   1.5623203e-02
   7.3385691e-01   1.5527211e-02
   7.3441882e-01   1.5466300e-02
   7.3498073e-01   1.5381276e-02
   7.3554264e-01   1.5332034e-02
   7.3610455e-01   1.5264420e-02
   7.3666647e-01   1.5214069e-02
   7.3722838e-01   1.5139336e-02
   7.3779029e-01   1.5113868e-02
   7.3835220e-01   1.5060925e-02
   7.3891411e-01   1.4997239e-02
   7.3947603e-01   1.4928721e-02
   7.4003794e-01   1.4870261e-02
   7.4059985e-01   1.4795987e-02
   7.4116176e-01   1.4750702e-02
   7.4172367e-01   1.4689334e-02
   7.4228558e-01   1.4599610e-02
   7.4284750e-01   1.4532914e-02
   7.4340941e-01   1.4492647e-02
   7.4397132e-01   1.4410710e-02
   7.4453323e-01   1.4347205e-02
   7.4509514e-01   1.4312362e-02
   7.4565706e-01   1.4261203e-02
   7.4621897e-01   1.4200492e-02
   7.4678088e-01   1.4136340e-02
   7.4734279e-01   1.4092857e-02
   7.4790470e-01   1.4021112e-02
   7.4846662e-01   1.3978410e-02
   7.4902853e-01   1.3927029e-02
   7.4959044e-01   1.3857948e-02
   7.5015235e-01   1.3826296e-02
   7.5071426e-01   1.3747940e-02
   7.5127617e-01   1.3694632e-02
   7.5183809e-01   1.3619665e-02
   7.5240000e-01   1.3550453e-02
   7.5296191e-01   1.3510171e-02
   7.5352382e-01   1.3464920e-02
   7.5408573e-01   1.3425579e-02
   7.5464765e-01   1.3387270e-02
   7.5520956e-01   1.3336914e-02
   7.5577147e-01   1.3323812e-02
   7.5633338e-01   1.3256806e-02
   7.5689529e-01   1.3195850e-02
   7.5745721e-01   1.3134521e-02
   7.5801912e-01   1.3077837e-02
   7.5858103e-01   1.3025778e-02
   7.5914294e-01   1.2970712e-02
   7.5970485e-01   1.2918761e-02
   7.6026676e-01   1.2864242e-02
   7.6082868e-01   1.2783214e-02
   7.6139059e-01   1.2760902e-02
   7.6195250e-01   1.2715746e-02
   7.6251441e-01   1.2618915e-02
   7.6307632e-01   1.2560784e-02
   7.6363824e-01   1.2511479e-02
   7.6420015e-01   1.2491653e-02
   7.6476206e-01   1.2466614e-02
   7.6532397e-01   1.2420906e-02
   7.6588588e-01   1.2365320e-02
   7.6644780e-01   1.2321114e-02
   7.6700971e-01   1.2259038e-02
   7.6757162e-01   1.2217758e-02
   7.6813353e-01   1.2154511e-02
   7.6869544e-01   1.2091276e-02
   7.6925735e-01   1.2046757e-02
   7.6981927e-01   1.2013531e-02
   7.7038118e-01   1.1961529e-02
   7.7094309e-01   1.1891724e-02
   7.7150500e-01   1.1845481e-02
   7.7206691e-01   1.1807701e-02
   7.7262883e-01   1.1749813e-02
   7.7319074e-01   1.1710699e-02
   7.7375265e-01   1.1680177e-02
   7.7431456e-01   1.1640167e-02
   7.7487647e-01   1.1581447e-02
   7.7543839e-01   1.1521164e-02
   7.7600030e-01   1.1471767e-02
   7.7656221e-01   1.1433238e-02
   7.7712412e-01   1.1397763e-02
   7.7768603e-01   1.1357341e-02
   7.7824794e-01   1.1315923e-02
   7.7880986e-01   1.1273822e-02
   7.7937177e-01   1.1226740e-02
   7.7993368e-01   1.1180055e-02
   7.8049559e-01   1.1117353e-02
   7.8105750e-01   1.1071643e-02
   7.8161942e-01   1.1024116e-02
   7.8218133e-01   1.0965761e-02
   7.8274324e-01   1.0918255e-02
   7.8330515e-01   1.0881751e-02
   7.8386706e-01   1.0843712e-02
   7.8442898e-01   1.0803594e-02
   7.8499089e-01   1.0762839e-02
   7.8555280e-01   1.0729479e-02
   7.8611471e-01   1.0707942e-02
   7.8667662e-01   1.0656683e-02
   7.8723853e-01   1.0611832e-02
   7.8780045e-01   1.0578243e-02
   7.8836236e-01   1.0553665e-02
   7.8892427e-01   1.0515304e-02
   7.8948618e-01   1.0427881e-02
   7.9004809e-01   1.0376416e-02
   7.9061001e-01   1.0320757e-02
   7.9117192e-01   1.0294162e-02
   7.9173383e-01   1.0230518e-02
   7.9229574e-01   1.0192683e-02
   7.9285765e-01   1.0144285e-02
   7.9341957e-01   1.0097749e-02
   7.9398148e-01   1.0053182e-02
   7.9454339e-01   1.0019511e-02
   7.9510530e-01   9.9785994e-03
   7.9566721e-01   9.9506397e-03
   7.9622912e-01   9.9001689e-03
   7.9679104e-01   9.8629325e-03
   7.9735295e-01   9.8412870e-03
   7.9791486e-01   9.7955624e-03
   7.9847677e-01   9.7487556e-03
   7.9903868e-01   9.7145841e-03
   7.9960060e-01   9.6821390e-03
   8.0016251e-01   9.6271046e-03
   8.0072442e-01   9.6002925e-03
   8.0128633e-01   9.5714797e-03
   8.0184824e-01   9.5269590e-03
   8.0241016e-01   9.4848333e-03
   8.0297207e-01   9.4457470e-03
   8.0353398e-01   9.4002506e-03
   8.0409589e-01   9.3637028e-03
   8.0465780e-01   9.3287762e-03
   8.0521971e-01   9.2820997e-03
   8.0578163e-01   9.2372703e-03
   8.0634354e-01   9.2256048e-03
   8.0690545e-01   9.1996555e-03
   8.0746736e-01   9.1561896e-03
   8.0802927e-01   9.1267857e-03
   8.0859119e-01   9.0682659e-03
   8.0915310e-01   9.0388566e-03
   8.0971501e-01   9.0166185e-03
   8.1027692e-01   8.9721151e-03
   8.1083883e-01   8.9285270e-03
   8.1140075e-01   8.8965495e-03
   8.1196266e-01   8.8570365e-03
   8.1252457e-01   8.8156745e-03
   8.1308648e-01   8.8072166e-03
   8.1364839e-01   8.7637292e-03
   8.1421030e-01   8.7154042e-03
   8.1477222e-01   8.6839396e-03
   8.1533413e-01   8.6369020e-03
   8.1589604e-01   8.6119805e-03
   8.1645795e-01   8.5897421e-03
   8.1701986e-01   8.5643357e-03
   8.1758178e-01   8.5253977e-03
   8.1814369e-01   8.4883283e-03
   8.1870560e-01   8.4602546e-03
   8.1926751e-01   8.4227122e-03
   8.1982942e-01   8.3902350e-03
   8.2039134e-01   8.3403275e-03
   8.2095325e-01   8.3010426e-03
   8.2151516e-01   8.2813549e-03
   8.2207707e-01   8.2364249e-03
   8.2263898e-01   8.2097473e-03
   8.2320089e-01   8.1675736e-03
   8.2376281e-01   8.1451775e-03
   8.2432472e-01   8.1150924e-03
   8.2488663e-01   8.0723534e-03
   8.2544854e-01   8.0293445e-03
   8.2601045e-01   8.0133854e-03
   8.2657237e-01   8.0017617e-03
   8.2713428e-01   7.9624133e-03
   8.2769619e-01   7.9459693e-03
   8.2825810e-01   7.9123274e-03
   8.2882001e-01   7.8708903e-03
   8.2938193e-01   7.8376592e-03
   8.2994384e-01   7.7980402e-03
   8.3050575e-01   7.7657063e-03
   8.3106766e-01   7.7347779e-03
   8.3162957e-01   7.7038693e-03
   8.3219148e-01   7.6727530e-03
   8.3275340e-01   7.6588449e-03
   8.3331531e-01   7.6110416e-03
   8.3387722e-01   7.5629738e-03
   8.3443913e-01   7.5444398e-03
   8.3500104e-01   7.5226037e-03
   8.3556296e-01   7.4797328e-03
   8.3612487e-01   7.4485176e-03
   8.3668678e-01   7.4198770e-03
   8.3724869e-01   7.3971833e-03
   8.3781060e-01   7.3737560e-03
   8.3837252e-01   7.3519512e-03
   8.3893443e-01   7.3211662e-03
   8.3949634e-01   7.2939668e-03
   8.4005825e-01   7.2517149e-03
   8.4062016e-01   7.2241521e-03
   8.4118207e-01   7.1894470e-03
   8.4174399e-01   7.1700834e-03
   8.4230590e-01   7.1273810e-03
   8.4286781e-01   7.1064254e-03
   8.4342972e-01   7.0629492e-03
   8.4399163e-01   7.0348930e-03
   8.4455355e-01   7.0097642e-03
   8.4511546e-01   6.9847697e-03
   8.4567737e-01   6.9623333e-03
   8.4623928e-01   6.9303180e-03
   8.4680119e-01   6.9166219e-03
   8.4736311e-01   6.8826199e-03
   8.4792502e-01   6.8496935e-03
   8.4848693e-01   6.8102732e-03
   8.4904884e-01   6.7972673e-03
   8.4961075e-01   6.7658412e-03
   8.5017266e-01   6.7449114e-03
   8.5073458e-01   6.7186330e-03
   8.5129649e-01   6.6791617e-03
   8.5185840e-01   6.6467887e-03
   8.5242031e-01   6.6206297e-03
   8.5298222e-01   6.5958474e-03
   8.5354414e-01   6.5551013e-03
   8.5410605e-01   6.5460506e-03
   8.5466796e-01   6.5157812e-03
   8.5522987e-01   6.4812458e-03
   8.5579178e-01   6.4544027e-03
   8.5635370e-01   6.4315015e-03
   8.5691561e-01   6.4043070e-03
   8.5747752e-01   6.3765810e-03
   8.5803943e-01   6.3590968e-03
   8.5860134e-01   6.3407480e-03
   8.5916325e-01   6.3212790e-03
   8.5972517e-01   6.2825332e-03
   8.6028708e-01   6.2646393e-03
   8.6084899e-01   6.2348704e-03
   8.6141090e-01   6.2078855e-03
   8.6197281e-01   6.1751223e-03
   8.6253473e-01   6.1440023e-03
   8.6309664e-01   6.1210243e-03
   8.6365855e-01   6.1029615e-03
   8.6422046e-01   6.0778319e-03
   8.6478237e-01   6.0419753e-03
   8.6534429e-01   6.0234317e-03
   8.6590620e-01   5.9999607e-03
   8.6646811e-01   5.9941604e-03
   8.6703002e-01   5.9781819e-03
   8.6759193e-01   5.9567115e-03
   8.6815384e-01   5.9233658e-03
   8.6871576e-01   5.9092174e-03
   8.6927767e-01   5.8878967e-03
   8.6983958e-01   5.8599123e-03
   8.7040149e-01   5.8332056e-03
   8.7096340e-01   5.8082589e-03
   8.7152532e-01   5.7792843e-03
   8.7208723e-01   5.7604753e-03
   8.7264914e-01   5.7395562e-03
   8.7321105e-01   5.7117622e-03
   8.7377296e-01   5.6865831e-03
   8.7433488e-01   5.6680669e-03
   8.7489679e-01   5.6407615e-03
   8.7545870e-01   5.6160758e-03
   8.7602061e-01   5.5975250e-03
   8.7658252e-01   5.5788299e-03
   8.7714443e-01   5.5663187e-03
   8.7770635e-01   5.5361560e-03
   8.7826826e-01   5.5193784e-03
   8.7883017e-01   5.4955532e-03
   8.7939208e-01   5.4692414e-03
   8.7995399e-01   5.4355059e-03
   8.8051591e-01   5.4199879e-03
   8.8107782e-01   5.3955836e-03
   8.8163973e-01   5.3726105e-03
   8.8220164e-01   5.3545686e-03
   8.8276355e-01   5.3284938e-03
   8.8332547e-01   5.3059464e-03
   8.8388738e-01   5.2825036e-03
   8.8444929e-01   5.2657155e-03
   8.8501120e-01   5.2535505e-03
   8.8557311e-01   5.2190299e-03
   8.8613502e-01   5.1977446e-03
   8.8669694e-01   5.1908552e-03
   8.8725885e-01   5.1736449e-03
   8.8782076e-01   5.1570102e-03
   8.8838267e-01   5.1276025e-03
   8.8894458e-01   5.1076230e-03
   8.8950650e-01   5.0804934e-03
   8.9006841e-01   5.0568439e-03
   8.9063032e-01   5.0350679e-03
   8.9119223e-01   5.0205318e-03
   8.9175414e-01   4.9970632e-03
   8.9231606e-01   4.9692199e-03
   8.9287797e-01   4.9567424e-03
   8.9343988e-01   4.9320068e-03
   8.9400179e-01   4.9102497e-03
   8.9456370e-01   4.8980944e-03
   8.9512561e-01   4.8789606e-03
   8.9568753e-01   4.8486617e-03
   8.9624944e-01   4.8378575e-03
   8.9681135e-01   4.8192050e-03
   8.9737326e-01   4.7870677e-03
   8.9793517e-01   4.7820808e-03
   8.9849709e-01   4.7512226e-03
   8.9905900e-01   4.7379934e-03
   8.9962091e-01   4.7172497e-03
   9.0018282e-01   4.7046936e-03
   9.0074473e-01   4.6856701e-03
   9.0130664e-01   4.6605291e-03
   9.0186856e-01   4.6487838e-03
   9.0243047e-01   4.6253268e-03
   9.0299238e-01   4.5972649e-03
   9.0355429e-01   4.5761246e-03
   9.0411620e-01   4.5645598e-03
   9.0467812e-01   4.5478986e-03
   9.0524003e-01   4.5378356e-03
   9.0580194e-01   4.5268346e-03
   9.0636385e-01   4.4986249e-03
   9.0692576e-01   4.4877595e-03
   9.0748768e-01   4.4671309e-03
   9.0804959e-01   4.4491582e-03
   9.0861150e-01   4.4363919e-03
   9.0917341e-01   4.4128737e-03
   9.0973532e-01   4.3855963e-03
   9.1029723e-01   4.3664017e-03
   9.1085915e-01   4.3547593e-03
   9.1142106e-01   4.3360357e-03
   9.1198297e-01   4.3126576e-03
   9.1254488e-01   4.2911959e-03
   9.1310679e-01   4.2742120e-03
   9.1366871e-01   4.2471476e-03
   9.1423062e-01   4.2372226e-03
   9.1479253e-01   4.2256684e-03
   9.1535444e-01   4.2108139e-03
   9.1591635e-01   4.1940651e-03
   9.1647827e-01   4.1834152e-03
   9.1704018e-01   4.1723830e-03
   9.1760209e-01   4.1532115e-03
   9.1816400e-01   4.1340582e-03
   9.1872591e-01   4.1147313e-03
   9.1928782e-01   4.1010409e-03
   9.1984974e-01   4.0859415e-03
   9.2041165e-01   4.0615449e-03
   9.2097356e-01   4.0434501e-03
   9.2153547e-01   4.0283175e-03
   9.2209738e-01   4.0158266e-03
   9.2265930e-01   4.0035933e-03
   9.2322121e-01   3.9882204e-03
   9.2378312e-01   3.9769545e-03
   9.2434503e-01   3.9509853e-03
   9.2490694e-01   3.9368614e-03
   9.2546886e-01   3.9216549e-03
   9.2603077e-01   3.8982005e-03
   9.2659268e-01   3.8843702e-03
   9.2715459e-01   3.8694401e-03
   9.2771650e-01   3.8605716e-03
   9.2827841e-01   3.8410840e-03
   9.2884033e-01   3.8348002e-03
   9.2940224e-01   3.8116985e-03
   9.2996415e-01   3.7918028e-03
   9.3052606e-01   3.7817833e-03
   9.3108797e-01   3.7564580e-03
   9.3164989e-01   3.7404249e-03
   9.3221180e-01   3.7334792e-03
   9.3277371e-01   3.7214323e-03
   9.3333562e-01   3.7153555e-03
   9.3389753e-01   3.6999085e-03
   9.3445945e-01   3.6826418e-03
   9.3502136e-01   3.6656682e-03
   9.3558327e-01   3.6469913e-03
   9.3614518e-01   3.6317383e-03
   9.3670709e-01   3.6197666e-03
   9.3726900e-01   3.6115303e-03
   9.3783092e-01   3.5977053e-03
   9.3839283e-01   3.5770296e-03
   9.3895474e-01   3.5568599e-03
   9.3951665e-01   3.5424886e-03
   9.4007856e-01   3.5301638e-03
   9.4064048e-01   3.5197513e-03
   9.4120239e-01   3.5078661e-03
   9.4176430e-01   3.4902058e-03
   9.4232621e-01   3.4768444e-03
   9.4288812e-01   3.4632553e-03
   9.4345004e-01   3.4526279e-03
   9.4401195e-01   3.4383544e-03
   9.4457386e-01   3.4254517e-03
   9.4513577e-01   3.4130660e-03
   9.4569768e-01   3.3976157e-03
   9.4625959e-01   3.3850803e-03
   9.4682151e-01   3.3682044e-03
   9.4738342e-01   3.3561363e-03
   9.4794533e-01   3.3358490e-03
   9.4850724e-01   3.3241675e-03
   9.4906915e-01   3.3049073e-03
   9.4963107e-01   3.2903603e-03
   9.5019298e-01   3.2778135e-03
   9.5075489e-01   3.2732241e-03
   9.5131680e-01   3.2633254e-03
   9.5187871e-01   3.2514671e-03
   9.5244063e-01   3.2337422e-03
   9.5300254e-01   3.2148501e-03
   9.5356445e-01   3.2035347e-03
   9.5412636e-01   3.1844373e-03
   9.5468827e-01   3.1743886e-03
   9.5525018e-01   3.1627764e-03
   9.5581210e-01   3.1542263e-03
   9.5637401e-01   3.1421779e-03
   9.5693592e-01   3.1286398e-03
   9.5749783e-01   3.1167131e-03
   9.5805974e-01   3.1063155e-03
   9.5862166e-01   3.0935082e-03
   9.5918357e-01   3.0848687e-03
   9.5974548e-01   3.0707061e-03
   9.6030739e-01   3.0613260e-03
   9.6086930e-01   3.0439691e-03
   9.6143122e-01   3.0264092e-03
   9.6199313e-01   3.0118777e-03
   9.6255504e-01   3.0028029e-03
   9.6311695e-01   2.9870202e-03
   9.6367886e-01   2.9831702e-03
   9.6424077e-01   2.9699707e-03
   9.6480269e-01   2.9491708e-03
   9.6536460e-01   2.9368746e-03
   9.6592651e-01   2.9223021e-03
   9.6648842e-01   2.9152358e-03
   9.6705033e-01   2.9046882e-03
   9.6761225e-01   2.8896962e-03
   9.6817416e-01   2.8762950e-03
   9.6873607e-01   2.8728769e-03
   9.6929798e-01   2.8556850e-03
   9.6985989e-01   2.8483480e-03
   9.7042181e-01   2.8322974e-03
   9.7098372e-01   2.8254546e-03
   9.7154563e-01   2.8167113e-03
   9.7210754e-01   2.8056529e-03
   9.7266945e-01   2.7907050e-03
   9.7323136e-01   2.7779191e-03
   9.7379328e-01   2.7656516e-03
   9.7435519e-01   2.7571336e-03
   9.7491710e-01   2.7484442e-03
   9.7547901e-01   2.7385333e-03
   9.7604092e-01   2.7272125e-03
   9.7660284e-01   2.7113310e-03
   9.7716475e-01   2.7022353e-03
   9.7772666e-01   2.6913182e-03
   9.7828857e-01   2.6749283e-03
   9.7885048e-01   2.6661560e-03
   9.7941240e-01   2.6552053e-03
   9.7997431e-01   2.6477338e-03
   9.8053622e-01   2.6364673e-03
   9.8109813e-01   2.6239718e-03
   9.8166004e-01   2.6169959e-03
   9.8222195e-01   2.5972742e-03
   9.8278387e-01   2.5903560e-03
   9.8334578e-01   2.5780694e-03
   9.8390769e-01   2.5730871e-03
   9.8446960e-01   2.5611882e-03
   9.8503151e-01   2.5548747e-03
   9.8559343e-01   2.5453346e-03
   9.8615534e-01   2.5332708e-03
   9.8671725e-01   2.5251760e-03
   9.8727916e-01   2.5161785e-03
   9.8784107e-01   2.5069519e-03
   9.8840299e-01   2.4891205e-03
   9.8896490e-01   2.4817157e-03
   9.8952681e-01   2.4661426e-03
   9.9008872e-01   2.4598251e-03
   9.9065063e-01   2.4527339e-03
   9.9121254e-01   2.4410663e-03
   9.9177446e-01   2.4274290e-03
   9.9233637e-01   2.4228825e-03
   9.9289828e-01   2.4146899e-03
   9.9346019e-01   2.4021483e-03
   9.9402210e-01   2.3937676e-03
   9.9458402e-01   2.3821422e-03
   9.9514593e-01   2.3744297e-03
   9.9570784e-01   2.3657380e-03
   9.9626975e-01   2.3605771e-03
   9.9683166e-01   2.3470125e-03
   9.9739358e-01   2.3411745e-03
   9.9795549e-01   2.3295463e-03
   9.9851740e-01   2.3187542e-03
   9.9907931e-01   2.3106728e-03
   9.9964122e-01   2.2965432e-03
   1.0002031e+00   2.2916758e-03
   1.0007650e+00   2.2797930e-03
   1.0013270e+00   2.2747079e-03
   1.0018889e+00   2.2658983e-03
   1.0024508e+00   2.2515988e-03
   1.0030127e+00   2.2418394e-03
   1.0035746e+00   2.2335848e-03
   1.0041365e+00   2.2261930e-03
   1.0046984e+00   2.2188308e-03
   1.0052603e+00   2.2111397e-03
   1.0058223e+00   2.2002018e-03
   1.0063842e+00   2.1898975e-03
   1.0069461e+00   2.1856083e-03
   1.0075080e+00   2.1766187e-03
   1.0080699e+00   2.1681636e-03
   1.0086318e+00   2.1615785e-03
   1.0091937e+00   2.1527677e-03
   1.0097556e+00   2.1393979e-03
   1.0103175e+00   2.1290513e-03
   1.0108795e+00   2.1178560e-03
   1.0114414e+00   2.1081817e-03
   1.0120033e+00   2.0990852e-03
   1.0125652e+00   2.0936445e-03
   1.0131271e+00   2.0865151e-03
   1.0136890e+00   2.0787267e-03
   1.0142509e+00   2.0686580e-03
   1.0148128e+00   2.0615519e-03
   1.0153748e+00   2.0548113e-03
   1.0159367e+00   2.0479079e-03
   1.0164986e+00   2.0359705e-03
   1.0170605e+00   2.0265515e-03
   1.0176224e+00   2.0212021e-03
   1.0181843e+00   2.0129634e-03
   1.0187462e+00   2.0059625e-03
   1.0193081e+00   1.9970201e-03
   1.0198701e+00   1.9911974e-03
   1.0204320e+00   1.9791483e-03
   1.0209939e+00   1.9720996e-03
   1.0215558e+00   1.9620594e-03
   1.0221177e+00   1.9541073e-03
   1.0226796e+00   1.9492341e-03
   1.0232415e+00   1.9428659e-03
   1.0238034e+00   1.9333240e-03
   1.0243653e+00   1.9262808e-03
   1.0249273e+00   1.9195812e-03
   1.0254892e+00   1.9058360e-03
   1.0260511e+00   1.9019890e-03
   1.0266130e+00   1.8907831e-03
   1.0271749e+00   1.8844263e-03
   1.0277368e+00   1.8773722e-03
   1.0282987e+00   1.8692287e-03
   1.0288606e+00   1.8625889e-03
   1.0294226e+00   1.8572023e-03
   1.0299845e+00   1.8488291e-03
   1.0305464e+00   1.8438648e-03
   1.0311083e+00   1.8323839e-03
   1.0316702e+00   1.8283766e-03
   1.0322321e+00   1.8248507e-03
   1.0327940e+00   1.8165285e-03
   1.0333559e+00   1.8045766e-03
   1.0339178e+00   1.7974995e-03
   1.0344798e+00   1.7882977e-03
   1.0350417e+00   1.7828806e-03
   1.0356036e+00   1.7737336e-03
   1.0361655e+00   1.7674809e-03
   1.0367274e+00   1.7600593e-03
   1.0372893e+00   1.7508836e-03
   1.0378512e+00   1.7454121e-03
   1.0384131e+00   1.7350188e-03
   1.0389751e+00   1.7273203e-03
   1.0395370e+00   1.7199492e-03
   1.0400989e+00   1.7163987e-03
   1.0406608e+00   1.7106305e-03
   1.0412227e+00   1.7033310e-03
   1.0417846e+00   1.6941431e-03
   1.0423465e+00   1.6883438e-03
   1.0429084e+00   1.6823225e-03
   1.0434703e+00   1.6754180e-03
   1.0440323e+00   1.6697049e-03
   1.0445942e+00   1.6607751e-03
   1.0451561e+00   1.6517664e-03
   1.0457180e+00   1.6478575e-03
   1.0462799e+00   1.6432146e-03
   1.0468418e+00   1.6373864e-03
   1.0474037e+00   1.6258527e-03
   1.0479656e+00   1.6184967e-03
   1.0485276e+00   1.6146526e-03
   1.0490895e+00   1.6095761e-03
   1.0496514e+00   1.6048165e-03
   1.0502133e+00   1.5990426e-03
   1.0507752e+00   1.5949256e-03
   1.0513371e+00   1.5857330e-03
   1.0518990e+00   1.5797765e-03
   1.0524609e+00   1.5705636e-03
   1.0530229e+00   1.5651102e-03
   1.0535848e+00   1.5593588e-03
   1.0541467e+00   1.5514764e-03
   1.0547086e+00   1.5481811e-03
   1.0552705e+00   1.5435124e-03
   1.0558324e+00   1.5380221e-03
   1.0563943e+00   1.5299798e-03
   1.0569562e+00   1.5225981e-03
   1.0575181e+00   1.5169269e-03
   1.0580801e+00   1.5098884e-03
   1.0586420e+00   1.5010114e-03
   1.0592039e+00   1.4910926e-03
   1.0597658e+00   1.4862869e-03
   1.0603277e+00   1.4826510e-03
   1.0608896e+00   1.4791716e-03
   1.0614515e+00   1.4729654e-03
   1.0620134e+00   1.4669633e-03
   1.0625754e+00   1.4629225e-03
   1.0631373e+00   1.4530716e-03
   1.0636992e+00   1.4484288e-03
   1.0642611e+00   1.4428450e-03
   1.0648230e+00   1.4367500e-03
   1.0653849e+00   1.4322329e-03
   1.0659468e+00   1.4259545e-03
   1.0665087e+00   1.4204660e-03
   1.0670706e+00   1.4141966e-03
   1.0676326e+00   1.4093951e-03
   1.0681945e+00   1.4023244e-03
   1.0687564e+00   1.3994892e-03
   1.0693183e+00   1.3941617e-03
   1.0698802e+00   1.3882556e-03
   1.0704421e+00   1.3829243e-03
   1.0710040e+00   1.3799529e-03
   1.0715659e+00   1.3758788e-03
   1.0721279e+00   1.3666286e-03
   1.0726898e+00   1.3619049e-03
   1.0732517e+00   1.3563548e-03
   1.0738136e+00   1.3520675e-03
   1.0743755e+00   1.3475107e-03
   1.0749374e+00   1.3424776e-03
   1.0754993e+00   1.3327602e-03
   1.0760612e+00   1.3278449e-03
   1.0766231e+00   1.3230986e-03
   1.0771851e+00   1.3176201e-03
   1.0777470e+00   1.3122924e-03
   1.0783089e+00   1.3060505e-03
   1.0788708e+00   1.3035819e-03
   1.0794327e+00   1.2968910e-03
   1.0799946e+00   1.2913585e-03
   1.0805565e+00   1.2872596e-03
   1.0811184e+00   1.2814680e-03
   1.0816804e+00   1.2748800e-03
   1.0822423e+00   1.2700831e-03
   1.0828042e+00   1.2648091e-03
   1.0833661e+00   1.2589176e-03
   1.0839280e+00   1.2514592e-03
   1.0844899e+00   1.2444575e-03
   1.0850518e+00   1.2419327e-03
   1.0856137e+00   1.2383415e-03
   1.0861757e+00   1.2308108e-03
   1.0867376e+00   1.2260576e-03
   1.0872995e+00   1.2227546e-03
   1.0878614e+00   1.2185382e-03
   1.0884233e+00   1.2145232e-03
   1.0889852e+00   1.2080351e-03
   1.0895471e+00   1.2042830e-03
   1.0901090e+00   1.2021150e-03
   1.0906709e+00   1.1963273e-03
   1.0912329e+00   1.1905130e-03
   1.0917948e+00   1.1863217e-03
   1.0923567e+00   1.1823330e-03
   1.0929186e+00   1.1762077e-03
   1.0934805e+00   1.1706717e-03
   1.0940424e+00   1.1664789e-03
   1.0946043e+00   1.1616197e-03
   1.0951662e+00   1.1545535e-03
   1.0957282e+00   1.1502094e-03
   1.0962901e+00   1.1473716e-03
   1.0968520e+00   1.1413836e-03
   1.0974139e+00   1.1368336e-03
   1.0979758e+00   1.1311883e-03
   1.0985377e+00   1.1268626e-03
   1.0990996e+00   1.1231739e-03
   1.0996615e+00   1.1185358e-03
   1.1002234e+00   1.1135261e-03
   1.1007854e+00   1.1100072e-03
   1.1013473e+00   1.1064715e-03
   1.1019092e+00   1.1017871e-03
   1.1024711e+00   1.0978286e-03
   1.1030330e+00   1.0923130e-03
   1.1035949e+00   1.0881980e-03
   1.1041568e+00   1.0820300e-03
   1.1047187e+00   1.0795229e-03
   1.1052807e+00   1.0741966e-03
   1.1058426e+00   1.0704451e-03
   1.1064045e+00   1.0674889e-03
   1.1069664e+00   1.0630993e-03
   1.1075283e+00   1.0579292e-03
   1.1080902e+00   1.0505841e-03
   1.1086521e+00   1.0465426e-03
   1.1092140e+00   1.0426700e-03
   1.1097760e+00   1.0380191e-03
   1.1103379e+00   1.0344361e-03
   1.1108998e+00   1.0304797e-03
   1.1114617e+00   1.0268134e-03
   1.1120236e+00   1.0234075e-03
   1.1125855e+00   1.0203438e-03
   1.1131474e+00   1.0150796e-03
   1.1137093e+00   1.0113382e-03
   1.1142712e+00   1.0075556e-03
   1.1148332e+00   1.0024949e-03
   1.1153951e+00   9.9723263e-04
   1.1159570e+00   9.9405657e-04
   1.1165189e+00   9.8994721e-04
   1.1170808e+00   9.8743887e-04
   1.1176427e+00   9.8586280e-04
   1.1182046e+00   9.8128537e-04
   1.1187665e+00   9.7867720e-04
   1.1193285e+00   9.7446024e-04
   1.1198904e+00   9.7022642e-04
   1.1204523e+00   9.6642530e-04
   1.1210142e+00   9.6099930e-04
   1.1215761e+00   9.5770686e-04
   1.1221380e+00   9.5356879e-04
   1.1226999e+00   9.5023610e-04
   1.1232618e+00   9.4633597e-04


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Schwefel_PSO.txt <==
   0.0000000e+00   2.9447188e+00
   5.0761975e-03   2.8308902e+00
   1.0152395e-02   2.7440027e+00
   1.5228592e-02   2.6942180e+00
   2.0304790e-02   2.6179961e+00
   2.5380987e-02   2.5808053e+00
   3.0457185e-02   2.5253201e+00
   3.5533382e-02   2.4712802e+00
   4.0609580e-02   2.4169119e+00
   4.5685777e-02   2.3635954e+00
   5.0761975e-02   2.3155209e+00
   5.5838172e-02   2.2601358e+00
   6.0914370e-02   2.2157095e+00
   6.5990567e-02   2.1654566e+00
   7.1066765e-02   2.1156043e+00
   7.6142962e-02   2.0695309e+00
   8.1219160e-02   2.0195976e+00
   8.6295357e-02   1.9677133e+00
   9.1371555e-02   1.9204669e+00
   9.6447752e-02   1.8803110e+00
   1.0152395e-01   1.8318530e+00
   1.0660015e-01   1.7971473e+00
   1.1167634e-01   1.7547616e+00
   1.1675254e-01   1.7189434e+00
   1.2182874e-01   1.6784548e+00
   1.2690494e-01   1.6393997e+00
   1.3198113e-01   1.5963938e+00
   1.3705733e-01   1.5532575e+00
   1.4213353e-01   1.5221797e+00
   1.4720973e-01   1.4834309e+00
   1.5228592e-01   1.4480463e+00
   1.5736212e-01   1.4079485e+00
   1.6243832e-01   1.3785257e+00
   1.6751452e-01   1.3415951e+00
   1.7259071e-01   1.3083640e+00
   1.7766691e-01   1.2804470e+00
   1.8274311e-01   1.2533338e+00
   1.8781931e-01   1.2223056e+00
   1.9289550e-01   1.1958493e+00
   1.9797170e-01   1.1664237e+00
   2.0304790e-01   1.1396251e+00
   2.0812410e-01   1.1184005e+00
   2.1320029e-01   1.0906159e+00
   2.1827649e-01   1.0645548e+00
   2.2335269e-01   1.0378949e+00
   2.2842889e-01   1.0149156e+00
   2.3350508e-01   9.8880036e-01
   2.3858128e-01   9.6643566e-01
   2.4365748e-01   9.4205096e-01
   2.4873368e-01   9.1914511e-01
   2.5380987e-01   9.0175925e-01
   2.5888607e-01   8.7893801e-01
   2.6396227e-01   8.5702958e-01
   2.6903847e-01   8.4001870e-01
   2.7411466e-01   8.2068639e-01
   2.7919086e-01   8.0086142e-01
   2.8426706e-01   7.8250389e-01
   2.8934326e-01   7.6597091e-01
   2.9441945e-01   7.4859810e-01
   2.9949565e-01   7.3225715e-01
   3.0457185e-01   7.1136258e-01
   3.0964805e-01   6.9563961e-01
   3.1472424e-01   6.7623110e-01
   3.1980044e-01   6.6521148e-01
   3.2487664e-01   6.4907266e-01
   3.2995284e-01   6.3469527e-01
   3.3502903e-01   6.2312648e-01
   3.4010523e-01   6.0679720e-01
   3.4518143e-01   5.9068784e-01
   3.5025763e-01   5.7493400e-01
   3.5533382e-01   5.6281325e-01
   3.6041002e-01   5.4997139e-01
   3.6548622e-01   5.3756738e-01
   3.7056242e-01   5.2694413e-01
   3.7563861e-01   5.1428564e-01
   3.8071481e-01   5.0299047e-01
   3.8579101e-01   4.8937903e-01
   3.9086721e-01   4.7992348e-01
   3.9594340e-01   4.6980209e-01
   4.0101960e-01   4.5767988e-01
   4.0609580e-01   4.4607582e-01
   4.1117200e-01   4.3416559e-01
   4.1624819e-01   4.2695828e-01
   4.2132439e-01   4.1577581e-01
   4.2640059e-01   4.0629483e-01
   4.3147679e-01   3.9391919e-01
   4.3655298e-01   3.8445408e-01
   4.4162918e-01   3.7848035e-01
   4.4670538e-01   3.6681478e-01
   4.5178158e-01   3.5798779e-01
   4.5685777e-01   3.4980864e-01
   4.6193397e-01   3.4235892e-01
   4.6701017e-01   3.3276849e-01
   4.7208637e-01   3.2544015e-01
   4.7716256e-01   3.1653341e-01
   4.8223876e-01   3.1005788e-01
   4.8731496e-01   3.0291967e-01
   4.9239116e-01   2.9558985e-01
   4.9746735e-01   2.8727598e-01
   5.0254355e-01   2.8213521e-01
   5.0761975e-01   2.7577573e-01
   5.1269595e-01   2.6889490e-01
   5.1777214e-01   2.6289761e-01
   5.2284834e-01   2.5768480e-01
   5.2792454e-01   2.4898216e-01
   5.3300074e-01   2.4420153e-01
   5.3807693e-01   2.3822513e-01
   5.4315313e-01   2.3388724e-01
   5.4822933e-01   2.3017380e-01
   5.5330552e-01   2.2366349e-01
   5.5838172e-01   2.1688440e-01
   5.6345792e-01   2.1141109e-01
   5.6853412e-01   2.0742299e-01
   5.7361031e-01   2.0226447e-01
   5.7868651e-01   1.9596465e-01
   5.8376271e-01   1.9237045e-01
   5.8883891e-01   1.8839882e-01
   5.9391510e-01   1.8460178e-01
   5.9899130e-01   1.8022580e-01
   6.0406750e-01   1.7459754e-01
   6.0914370e-01   1.7084461e-01
   6.1421989e-01   1.6691592e-01
   6.1929609e-01   1.6231359e-01
   6.2437229e-01   1.5981127e-01
   6.2944849e-01   1.5571017e-01
   6.3452468e-01   1.5167820e-01
   6.3960088e-01   1.4843964e-01
   6.4467708e-01   1.4499038e-01
   6.4975328e-01   1.4160792e-01
   6.5482947e-01   1.3800453e-01
   6.5990567e-01   1.3520859e-01
   6.6498187e-01   1.3231556e-01
   6.7005807e-01   1.2922056e-01
   6.7513426e-01   1.2652856e-01
   6.8021046e-01   1.2279971e-01
   6.8528666e-01   1.2103412e-01
   6.9036286e-01   1.1748930e-01
   6.9543905e-01   1.1437164e-01
   7.0051525e-01   1.1198891e-01
   7.0559145e-01   1.0935983e-01
   7.1066765e-01   1.0736665e-01
   7.1574384e-01   1.0494914e-01
   7.2082004e-01   1.0225532e-01
   7.2589624e-01   1.0025596e-01
   7.3097244e-01   9.8062218e-02
   7.3604863e-01   9.6157885e-02
   7.4112483e-01   9.3996882e-02
   7.4620103e-01   9.1689476e-02
   7.5127723e-01   9.0095249e-02
   7.5635342e-01   8.7365691e-02
   7.6142962e-01   8.6015502e-02
   7.6650582e-01   8.3867028e-02
   7.7158202e-01   8.1930222e-02
   7.7665821e-01   7.9721624e-02
   7.8173441e-01   7.7773397e-02
   7.8681061e-01   7.5977620e-02
   7.9188681e-01   7.3583874e-02
   7.9696300e-01   7.1503556e-02
   8.0203920e-01   6.9849712e-02
   8.0711540e-01   6.8610193e-02
   8.1219160e-01   6.7003494e-02
   8.1726779e-01   6.5694022e-02
   8.2234399e-01   6.4028830e-02
   8.2742019e-01   6.2903966e-02
   8.3249639e-01   6.1757466e-02
   8.3757258e-01   6.0104339e-02
   8.4264878e-01   5.8622413e-02
   8.4772498e-01   5.7272094e-02
   8.5280118e-01   5.5603506e-02
   8.5787737e-01   5.4497999e-02
   8.6295357e-01   5.3294083e-02
   8.6802977e-01   5.1653523e-02
   8.7310597e-01   5.0688631e-02
   8.7818216e-01   4.9379089e-02
   8.8325836e-01   4.8135073e-02
   8.8833456e-01   4.7267342e-02
   8.9341076e-01   4.5985593e-02
   8.9848695e-01   4.5097445e-02
   9.0356315e-01   4.4177226e-02
   9.0863935e-01   4.2835696e-02
   9.1371555e-01   4.2257637e-02
   9.1879174e-01   4.1475381e-02
   9.2386794e-01   4.0267841e-02
   9.2894414e-01   3.9293548e-02
   9.3402034e-01   3.8385966e-02
   9.3909653e-01   3.7862770e-02
   9.4417273e-01   3.6748562e-02
   9.4924893e-01   3.5980584e-02
   9.5432513e-01   3.5320393e-02
   9.5940132e-01   3.4799380e-02
   9.6447752e-01   3.4020456e-02
   9.6955372e-01   3.3179672e-02
   9.7462992e-01   3.2174422e-02
   9.7970611e-01   3.1254345e-02
   9.8478231e-01   3.0560753e-02
   9.8985851e-01   3.0141616e-02
   9.9493471e-01   2.9241836e-02
   1.0000109e+00   2.8555096e-02
   1.0050871e+00   2.8062344e-02
   1.0101633e+00   2.7452498e-02
   1.0152395e+00   2.6856164e-02
   1.0203157e+00   2.6285577e-02
   1.0253919e+00   2.5690919e-02
   1.0304681e+00   2.5148353e-02
   1.0355443e+00   2.4440658e-02
   1.0406205e+00   2.3881039e-02
   1.0456967e+00   2.3234867e-02
   1.0507729e+00   2.2589323e-02
   1.0558491e+00   2.2163721e-02
   1.0609253e+00   2.1806452e-02
   1.0660015e+00   2.1408845e-02
   1.0710777e+00   2.0734343e-02
   1.0761539e+00   2.0108490e-02
   1.0812301e+00   1.9602540e-02
   1.0863063e+00   1.9222574e-02
   1.0913825e+00   1.8572708e-02
   1.0964587e+00   1.8109307e-02
   1.1015349e+00   1.7785555e-02
   1.1066110e+00   1.7408851e-02
   1.1116872e+00   1.7083743e-02
   1.1167634e+00   1.6726173e-02
   1.1218396e+00   1.6524708e-02
   1.1269158e+00   1.6168369e-02
   1.1319920e+00   1.5705496e-02
   1.1370682e+00   1.5391756e-02
   1.1421444e+00   1.4989682e-02
   1.1472206e+00   1.4675030e-02
   1.1522968e+00   1.4311444e-02
   1.1573730e+00   1.3893829e-02
   1.1624492e+00   1.3522619e-02
   1.1675254e+00   1.3276414e-02
   1.1726016e+00   1.2942139e-02
   1.1776778e+00   1.2664514e-02
   1.1827540e+00   1.2411785e-02
   1.1878302e+00   1.2156969e-02
   1.1929064e+00   1.1906728e-02
   1.1979826e+00   1.1623166e-02
   1.2030588e+00   1.1396975e-02
   1.2081350e+00   1.1134253e-02
   1.2132112e+00   1.0960535e-02
   1.2182874e+00   1.0621698e-02
   1.2233636e+00   1.0415636e-02
   1.2284398e+00   1.0146748e-02
   1.2335160e+00   9.9519596e-03
   1.2385922e+00   9.6619568e-03
   1.2436684e+00   9.5727944e-03
   1.2487446e+00   9.3109678e-03
   1.2538208e+00   9.0908757e-03
   1.2588970e+00   8.9553901e-03
   1.2639732e+00   8.7409143e-03
   1.2690494e+00   8.5545783e-03
   1.2741256e+00   8.4004683e-03
   1.2792018e+00   8.1829509e-03
   1.2842780e+00   8.0762384e-03
   1.2893542e+00   7.9392361e-03
   1.2944304e+00   7.7342512e-03
   1.2995066e+00   7.5335411e-03
   1.3045828e+00   7.3560782e-03
   1.3096589e+00   7.2223328e-03
   1.3147351e+00   7.0760640e-03
   1.3198113e+00   6.9037960e-03
   1.3248875e+00   6.7659563e-03
   1.3299637e+00   6.5690053e-03
   1.3350399e+00   6.4306620e-03
   1.3401161e+00   6.2953381e-03
   1.3451923e+00   6.1679196e-03
   1.3502685e+00   6.0519880e-03
   1.3553447e+00   5.9005837e-03
   1.3604209e+00   5.8143721e-03
   1.3654971e+00   5.7396513e-03
   1.3705733e+00   5.5999651e-03
   1.3756495e+00   5.4322569e-03
   1.3807257e+00   5.2525683e-03
   1.3858019e+00   5.1328766e-03
   1.3908781e+00   5.0274036e-03
   1.3959543e+00   4.9186905e-03
   1.4010305e+00   4.7910496e-03
   1.4061067e+00   4.6695139e-03
   1.4111829e+00   4.5832438e-03
   1.4162591e+00   4.4576622e-03
   1.4213353e+00   4.3538825e-03
   1.4264115e+00   4.2315855e-03
   1.4314877e+00   4.1056214e-03
   1.4365639e+00   4.0386896e-03
   1.4416401e+00   3.9715689e-03
   1.4467163e+00   3.9044898e-03
   1.4517925e+00   3.7943291e-03
   1.4568687e+00   3.7588644e-03
   1.4619449e+00   3.7055716e-03
   1.4670211e+00   3.6265887e-03
   1.4720973e+00   3.5391418e-03
   1.4771735e+00   3.4430925e-03
   1.4822497e+00   3.3809705e-03
   1.4873259e+00   3.3007626e-03
   1.4924021e+00   3.2250372e-03
   1.4974783e+00   3.1720348e-03
   1.5025545e+00   3.1014645e-03
   1.5076307e+00   3.0195448e-03
   1.5127068e+00   2.9691594e-03
   1.5177830e+00   2.9094903e-03
   1.5228592e+00   2.8589501e-03
   1.5279354e+00   2.7868295e-03
   1.5330116e+00   2.7441423e-03
   1.5380878e+00   2.6911955e-03
   1.5431640e+00   2.6485945e-03
   1.5482402e+00   2.5673558e-03
   1.5533164e+00   2.4982560e-03
   1.5583926e+00   2.4413126e-03
   1.5634688e+00   2.4088213e-03
   1.5685450e+00   2.3624795e-03
   1.5736212e+00   2.3403152e-03
   1.5786974e+00   2.2761197e-03
   1.5837736e+00   2.2230984e-03
   1.5888498e+00   2.1847803e-03
   1.5939260e+00   2.1482549e-03
   1.5990022e+00   2.0895584e-03
   1.6040784e+00   2.0356341e-03
   1.6091546e+00   1.9828595e-03
   1.6142308e+00   1.9592180e-03
   1.6193070e+00   1.9236535e-03
   1.6243832e+00   1.8816942e-03
   1.6294594e+00   1.8373233e-03
   1.6345356e+00   1.7811462e-03
   1.6396118e+00   1.7351163e-03
   1.6446880e+00   1.6912344e-03
   1.6497642e+00   1.6424953e-03
   1.6548404e+00   1.6213011e-03
   1.6599166e+00   1.5864796e-03
   1.6649928e+00   1.5546825e-03
   1.6700690e+00   1.5247290e-03
   1.6751452e+00   1.4912990e-03
   1.6802214e+00   1.4567996e-03
   1.6852976e+00   1.4202380e-03
   1.6903738e+00   1.3897187e-03
   1.6954500e+00   1.3760271e-03
   1.7005262e+00   1.3451299e-03
   1.7056024e+00   1.3236931e-03
   1.7106785e+00   1.3045384e-03
   1.7157547e+00   1.2793752e-03
   1.7208309e+00   1.2565305e-03
   1.7259071e+00   1.2430900e-03
   1.7309833e+00   1.2298372e-03
   1.7360595e+00   1.2187515e-03
   1.7411357e+00   1.1976297e-03
   1.7462119e+00   1.1728530e-03
   1.7512881e+00   1.1406271e-03
   1.7563643e+00   1.1151305e-03
   1.7614405e+00   1.0821894e-03
   1.7665167e+00   1.0483823e-03
   1.7715929e+00   1.0156859e-03
   1.7766691e+00   1.0011177e-03
   1.7817453e+00   9.7678273e-04
   1.7868215e+00   9.5463673e-04
   1.7918977e+00   9.3939444e-04
   1.7969739e+00   9.2755628e-04
   1.8020501e+00   9.1740513e-04
   1.8071263e+00   9.0328776e-04
   1.8122025e+00   8.8862269e-04
   1.8172787e+00   8.7516280e-04
   1.8223549e+00   8.5607865e-04
   1.8274311e+00   8.3874749e-04
   1.8325073e+00   8.3195261e-04
   1.8375835e+00   8.2532666e-04
   1.8426597e+00   8.1538568e-04
   1.8477359e+00   7.9983009e-04
   1.8528121e+00   7.9234329e-04
   1.8578883e+00   7.7090946e-04
   1.8629645e+00   7.6025148e-04
   1.8680407e+00   7.4763285e-04
   1.8731169e+00   7.3617571e-04
   1.8781931e+00   7.1916909e-04
   1.8832693e+00   7.0304965e-04
   1.8883455e+00   6.8409007e-04
   1.8934217e+00   6.6624217e-04
   1.8984979e+00   6.5003661e-04
   1.9035741e+00   6.4420900e-04
   1.9086503e+00   6.3423676e-04
   1.9137264e+00   6.1862835e-04
   1.9188026e+00   6.1047499e-04
   1.9238788e+00   6.0070658e-04
   1.9289550e+00   5.9509790e-04
   1.9340312e+00   5.8223529e-04
   1.9391074e+00   5.7781480e-04
   1.9441836e+00   5.7584396e-04
   1.9492598e+00   5.7260012e-04
   1.9543360e+00   5.6874394e-04
   1.9594122e+00   5.6671419e-04
   1.9644884e+00   5.6603270e-04
   1.9695646e+00   5.6402598e-04
   1.9746408e+00   5.6305717e-04
   1.9797170e+00   5.6204296e-04
   1.9847932e+00   5.6046640e-04
   1.9898694e+00   5.5906677e-04
   1.9949456e+00   5.5771387e-04
   2.0000218e+00   5.5604619e-04
   2.0050980e+00   5.5380342e-04
   2.0101742e+00   5.5117280e-04
   2.0152504e+00   5.4702714e-04
   2.0203266e+00   5.4191986e-04
   2.0254028e+00   5.3576958e-04
   2.0304790e+00   5.2810487e-04
   2.0355552e+00   5.2700251e-04
   2.0406314e+00   5.2574487e-04
   2.0457076e+00   5.2391034e-04
   2.0507838e+00   5.2168331e-04
   2.0558600e+00   5.1836001e-04
   2.0609362e+00   5.1650163e-04
   2.0660124e+00   5.1590694e-04
   2.0710886e+00   5.1514435e-04
   2.0761648e+00   5.1408843e-04
   2.0812410e+00   5.1334650e-04
   2.0863172e+00   5.1203321e-04
   2.0913934e+00   5.0674568e-04
   2.0964696e+00   5.0036066e-04
   2.1015458e+00   4.9097855e-04
   2.1066220e+00   4.7730403e-04
   2.1116982e+00   4.5545694e-04
   2.1167743e+00   4.5362923e-04
   2.1218505e+00   4.5097267e-04
   2.1269267e+00   4.4779553e-04
   2.1320029e+00   4.4341059e-04
   2.1370791e+00   4.3769953e-04
   2.1421553e+00   4.2962429e-04
   2.1472315e+00   4.1567202e-04
   2.1523077e+00   3.9422400e-04
   2.1573839e+00   3.9318450e-04
   2.1624601e+00   3.9235495e-04
   2.1675363e+00   3.9138951e-04
   2.1726125e+00   3.9068412e-04
   2.1776887e+00   3.9014127e-04
   2.1827649e+00   3.8959484e-04
   2.1878411e+00   3.8908924e-04
   2.1929173e+00   3.8857132e-04
   2.1979935e+00   3.8799220e-04
   2.2030697e+00   3.8741586e-04
   2.2081459e+00   3.8676317e-04
   2.2132221e+00   3.8600268e-04
   2.2182983e+00   3.8522566e-04
   2.2233745e+00   3.8444176e-04
   2.2284507e+00   3.8324164e-04
   2.2335269e+00   3.8233713e-04
   2.2386031e+00   3.8158613e-04
   2.2436793e+00   3.8077641e-04
   2.2487555e+00   3.8002744e-04
   2.2538317e+00   3.7896681e-04
   2.2589079e+00   3.7744990e-04
   2.2639841e+00   3.7697291e-04
   2.2690603e+00   3.7689988e-04
   2.2741365e+00   3.7683512e-04
   2.2792127e+00   3.7675883e-04
   2.2842889e+00   3.7667891e-04
   2.2893651e+00   3.7658762e-04
   2.2944413e+00   3.7648723e-04
   2.2995175e+00   3.7637121e-04
   2.3045937e+00   3.7624496e-04
   2.3096699e+00   3.7612894e-04
   2.3147460e+00   3.7602654e-04
   2.3198222e+00   3.7596792e-04
   2.3248984e+00   3.7594660e-04
   2.3299746e+00   3.7592557e-04
   2.3350508e+00   3.7589887e-04
   2.3401270e+00   3.7587476e-04
   2.3452032e+00   3.7584957e-04
   2.3502794e+00   3.7581798e-04
   2.3553556e+00   3.7578309e-04
   2.3604318e+00   3.7574450e-04
   2.3655080e+00   3.7570247e-04
   2.3705842e+00   3.7565375e-04
   2.3756604e+00   3.7559929e-04
   2.3807366e+00   3.7553598e-04
   2.3858128e+00   3.7546497e-04
   2.3908890e+00   3.7537832e-04
   2.3959652e+00   3.7525969e-04
   2.4010414e+00   3.7512314e-04
   2.4061176e+00   3.7494731e-04
   2.4111938e+00   3.7471104e-04
   2.4162700e+00   3.7438759e-04
   2.4213462e+00   3.7401550e-04
   2.4264224e+00   3.7351732e-04
   2.4314986e+00   3.7288777e-04
   2.4365748e+00   3.7204681e-04
   2.4416510e+00   3.7101271e-04
   2.4467272e+00   3.6974251e-04
   2.4518034e+00   3.6799189e-04
   2.4568796e+00   3.6578784e-04
   2.4619558e+00   3.6315501e-04
   2.4670320e+00   3.5924658e-04
   2.4721082e+00   3.5491651e-04
   2.4771844e+00   3.5062952e-04
   2.4822606e+00   3.4935498e-04
   2.4873368e+00   3.4934883e-04
   2.4924130e+00   3.4934401e-04
   2.4974892e+00   3.4934067e-04
   2.5025654e+00   3.4933821e-04
   2.5076416e+00   3.4933750e-04
   2.5127178e+00   3.4933717e-04
   2.5177939e+00   3.4933653e-04
   2.5228701e+00   3.4933579e-04
   2.5279463e+00   3.4933513e-04
   2.5330225e+00   3.4933431e-04


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Stepint_CR.txt <==
   0.0000000e+00   1.1400000e+02
   6.9553661e-04   1.1100000e+02
   1.3910732e-03   1.0900000e+02
   2.0866098e-03   1.0700000e+02
   2.7821464e-03   1.0600000e+02
   3.4776830e-03   1.0400000e+02
   4.1732196e-03   1.0400000e+02
   4.8687562e-03   1.0350000e+02
   5.5642928e-03   1.0200000e+02
   6.2598294e-03   1.0100000e+02
   6.9553661e-03   1.0050000e+02
   7.6509027e-03   1.0000000e+02
   8.3464393e-03   9.9000000e+01
   9.0419759e-03   9.8500000e+01
   9.7375125e-03   9.8000000e+01
   1.0433049e-02   9.8000000e+01
   1.1128586e-02   9.6500000e+01
   1.1824122e-02   9.6000000e+01
   1.2519659e-02   9.5000000e+01
   1.3215196e-02   9.4000000e+01
   1.3910732e-02   9.4000000e+01
   1.4606269e-02   9.3000000e+01
   1.5301805e-02   9.2000000e+01
   1.5997342e-02   9.2000000e+01
   1.6692879e-02   9.1000000e+01
   1.7388415e-02   9.0000000e+01
   1.8083952e-02   8.9000000e+01
   1.8779488e-02   8.8000000e+01
   1.9475025e-02   8.7000000e+01
   2.0170562e-02   8.5000000e+01
   2.0866098e-02   8.5000000e+01
   2.1561635e-02   8.2500000e+01
   2.2257171e-02   8.2000000e+01
   2.2952708e-02   8.2000000e+01
   2.3648245e-02   8.1000000e+01
   2.4343781e-02   8.0000000e+01
   2.5039318e-02   7.9000000e+01
   2.5734854e-02   7.7000000e+01
   2.6430391e-02   7.6000000e+01
   2.7125928e-02   7.5000000e+01
   2.7821464e-02   7.4000000e+01
   2.8517001e-02   7.3000000e+01
   2.9212537e-02   7.1000000e+01
   2.9908074e-02   7.0500000e+01
   3.0603611e-02   7.0000000e+01
   3.1299147e-02   7.0000000e+01
   3.1994684e-02   6.8500000e+01
   3.2690220e-02   6.7000000e+01
   3.3385757e-02   6.6500000e+01
   3.4081294e-02   6.6000000e+01
   3.4776830e-02   6.4500000e+01
   3.5472367e-02   6.4000000e+01
   3.6167903e-02   6.2000000e+01
   3.6863440e-02   6.2000000e+01
   3.7558977e-02   6.0500000e+01
   3.8254513e-02   5.9000000e+01
   3.8950050e-02   5.8000000e+01
   3.9645587e-02   5.7000000e+01
   4.0341123e-02   5.7000000e+01
   4.1036660e-02   5.5500000e+01
   4.1732196e-02   5.5000000e+01
   4.2427733e-02   5.4500000e+01
   4.3123270e-02   5.4000000e+01
   4.3818806e-02   5.2500000e+01
   4.4514343e-02   5.2000000e+01
   4.5209879e-02   5.2000000e+01
   4.5905416e-02   5.1000000e+01
   4.6600953e-02   5.0500000e+01
   4.7296489e-02   5.0000000e+01
   4.7992026e-02   5.0000000e+01
   4.8687562e-02   4.9000000e+01
   4.9383099e-02   4.9000000e+01
   5.0078636e-02   4.8000000e+01
   5.0774172e-02   4.7000000e+01
   5.1469709e-02   4.6000000e+01
   5.2165245e-02   4.5000000e+01
   5.2860782e-02   4.5000000e+01
   5.3556319e-02   4.4000000e+01
   5.4251855e-02   4.4000000e+01
   5.4947392e-02   4.3000000e+01
   5.5642928e-02   4.2000000e+01
   5.6338465e-02   4.2000000e+01
   5.7034002e-02   4.1000000e+01
   5.7729538e-02   4.1000000e+01
   5.8425075e-02   4.0000000e+01
   5.9120611e-02   4.0000000e+01
   5.9816148e-02   3.9500000e+01
   6.0511685e-02   3.9000000e+01
   6.1207221e-02   3.9000000e+01
   6.1902758e-02   3.9000000e+01
   6.2598294e-02   3.9000000e+01
   6.3293831e-02   3.9000000e+01
   6.3989368e-02   3.9000000e+01
   6.4684904e-02   3.8500000e+01
   6.5380441e-02   3.8000000e+01
   6.6075978e-02   3.8000000e+01
   6.6771514e-02   3.8000000e+01
   6.7467051e-02   3.7000000e+01
   6.8162587e-02   3.7000000e+01
   6.8858124e-02   3.7000000e+01
   6.9553661e-02   3.7000000e+01
   7.0249197e-02   3.7000000e+01
   7.0944734e-02   3.7000000e+01
   7.1640270e-02   3.6000000e+01
   7.2335807e-02   3.6000000e+01
   7.3031344e-02   3.6000000e+01
   7.3726880e-02   3.6000000e+01
   7.4422417e-02   3.6000000e+01
   7.5117953e-02   3.5000000e+01
   7.5813490e-02   3.5000000e+01
   7.6509027e-02   3.4500000e+01
   7.7204563e-02   3.4000000e+01
   7.7900100e-02   3.4000000e+01
   7.8595636e-02   3.3500000e+01
   7.9291173e-02   3.3500000e+01
   7.9986710e-02   3.3500000e+01
   8.0682246e-02   3.3000000e+01
   8.1377783e-02   3.3000000e+01
   8.2073319e-02   3.3000000e+01
   8.2768856e-02   3.3000000e+01
   8.3464393e-02   3.3000000e+01
   8.4159929e-02   3.3000000e+01
   8.4855466e-02   3.3000000e+01
   8.5551002e-02   3.3000000e+01
   8.6246539e-02   3.3000000e+01
   8.6942076e-02   3.3000000e+01
   8.7637612e-02   3.3000000e+01
   8.8333149e-02   3.3000000e+01
   8.9028685e-02   3.2500000e+01
   8.9724222e-02   3.2500000e+01
   9.0419759e-02   3.2500000e+01
   9.1115295e-02   3.2500000e+01
   9.1810832e-02   3.2000000e+01
   9.2506369e-02   3.2000000e+01
   9.3201905e-02   3.2000000e+01
   9.3897442e-02   3.2000000e+01
   9.4592978e-02   3.2000000e+01
   9.5288515e-02   3.2000000e+01
   9.5984052e-02   3.2000000e+01
   9.6679588e-02   3.2000000e+01
   9.7375125e-02   3.2000000e+01
   9.8070661e-02   3.2000000e+01
   9.8766198e-02   3.2000000e+01
   9.9461735e-02   3.2000000e+01
   1.0015727e-01   3.2000000e+01
   1.0085281e-01   3.2000000e+01
   1.0154834e-01   3.2000000e+01
   1.0224388e-01   3.2000000e+01
   1.0293942e-01   3.1500000e+01
   1.0363495e-01   3.1500000e+01
   1.0433049e-01   3.1500000e+01
   1.0502603e-01   3.1500000e+01
   1.0572156e-01   3.1000000e+01
   1.0641710e-01   3.1000000e+01
   1.0711264e-01   3.1000000e+01
   1.0780817e-01   3.1000000e+01
   1.0850371e-01   3.1000000e+01
   1.0919925e-01   3.1000000e+01
   1.0989478e-01   3.1000000e+01
   1.1059032e-01   3.1000000e+01
   1.1128586e-01   3.1000000e+01
   1.1198139e-01   3.1000000e+01
   1.1267693e-01   3.1000000e+01
   1.1337247e-01   3.1000000e+01
   1.1406800e-01   3.1000000e+01
   1.1476354e-01   3.1000000e+01
   1.1545908e-01   3.1000000e+01
   1.1615461e-01   3.1000000e+01
   1.1685015e-01   3.1000000e+01
   1.1754569e-01   3.1000000e+01
   1.1824122e-01   3.1000000e+01
   1.1893676e-01   3.1000000e+01
   1.1963230e-01   3.1000000e+01
   1.2032783e-01   3.1000000e+01
   1.2102337e-01   3.1000000e+01
   1.2171891e-01   3.1000000e+01
   1.2241444e-01   3.1000000e+01
   1.2310998e-01   3.1000000e+01
   1.2380552e-01   3.1000000e+01
   1.2450105e-01   3.1000000e+01
   1.2519659e-01   3.1000000e+01
   1.2589213e-01   3.1000000e+01
   1.2658766e-01   3.1000000e+01
   1.2728320e-01   3.0500000e+01
   1.2797874e-01   3.0500000e+01
   1.2867427e-01   3.0500000e+01
   1.2936981e-01   3.0500000e+01
   1.3006535e-01   3.0500000e+01
   1.3076088e-01   3.0500000e+01
   1.3145642e-01   3.0500000e+01
   1.3215196e-01   3.0500000e+01
   1.3284749e-01   3.0500000e+01
   1.3354303e-01   3.0500000e+01
   1.3423856e-01   3.0500000e+01
   1.3493410e-01   3.0500000e+01
   1.3562964e-01   3.0500000e+01
   1.3632517e-01   3.0500000e+01
   1.3702071e-01   3.0500000e+01
   1.3771625e-01   3.0500000e+01
   1.3841178e-01   3.0500000e+01
   1.3910732e-01   3.0500000e+01
   1.3980286e-01   3.0500000e+01
   1.4049839e-01   3.0500000e+01
   1.4119393e-01   3.0500000e+01
   1.4188947e-01   3.0500000e+01
   1.4258500e-01   3.0500000e+01
   1.4328054e-01   3.0500000e+01
   1.4397608e-01   3.0500000e+01
   1.4467161e-01   3.0500000e+01
   1.4536715e-01   3.0500000e+01
   1.4606269e-01   3.0500000e+01
   1.4675822e-01   3.0500000e+01
   1.4745376e-01   3.0500000e+01
   1.4814930e-01   3.0500000e+01
   1.4884483e-01   3.0500000e+01
   1.4954037e-01   3.0500000e+01
   1.5023591e-01   3.0500000e+01
   1.5093144e-01   3.0500000e+01
   1.5162698e-01   3.0500000e+01
   1.5232252e-01   3.0500000e+01
   1.5301805e-01   3.0500000e+01
   1.5371359e-01   3.0500000e+01
   1.5440913e-01   3.0500000e+01
   1.5510466e-01   3.0500000e+01
   1.5580020e-01   3.0500000e+01
   1.5649574e-01   3.0500000e+01
   1.5719127e-01   3.0500000e+01
   1.5788681e-01   3.0500000e+01
   1.5858235e-01   3.0500000e+01
   1.5927788e-01   3.0500000e+01
   1.5997342e-01   3.0500000e+01
   1.6066896e-01   3.0500000e+01
   1.6136449e-01   3.0500000e+01
   1.6206003e-01   3.0500000e+01
   1.6275557e-01   3.0500000e+01
   1.6345110e-01   3.0500000e+01
   1.6414664e-01   3.0500000e+01
   1.6484218e-01   3.0500000e+01
   1.6553771e-01   3.0500000e+01
   1.6623325e-01   3.0500000e+01
   1.6692879e-01   3.0500000e+01
   1.6762432e-01   3.0500000e+01
   1.6831986e-01   3.0500000e+01
   1.6901540e-01   3.0500000e+01
   1.6971093e-01   3.0500000e+01
   1.7040647e-01   3.0500000e+01
   1.7110200e-01   3.0500000e+01
   1.7179754e-01   3.0500000e+01
   1.7249308e-01   3.0500000e+01
   1.7318861e-01   3.0500000e+01
   1.7388415e-01   3.0500000e+01
   1.7457969e-01   3.0500000e+01
   1.7527522e-01   3.0500000e+01
   1.7597076e-01   3.0500000e+01
   1.7666630e-01   3.0500000e+01
   1.7736183e-01   3.0500000e+01
   1.7805737e-01   3.0500000e+01
   1.7875291e-01   3.0500000e+01
   1.7944844e-01   3.0500000e+01
   1.8014398e-01   3.0500000e+01
   1.8083952e-01   3.0500000e+01
   1.8153505e-01   3.0500000e+01
   1.8223059e-01   3.0500000e+01
   1.8292613e-01   3.0500000e+01
   1.8362166e-01   3.0500000e+01
   1.8431720e-01   3.0500000e+01
   1.8501274e-01   3.0500000e+01
   1.8570827e-01   3.0500000e+01
   1.8640381e-01   3.0500000e+01
   1.8709935e-01   3.0500000e+01
   1.8779488e-01   3.0500000e+01
   1.8849042e-01   3.0500000e+01
   1.8918596e-01   3.0500000e+01
   1.8988149e-01   3.0500000e+01
   1.9057703e-01   3.0500000e+01
   1.9127257e-01   3.0500000e+01
   1.9196810e-01   3.0500000e+01
   1.9266364e-01   3.0500000e+01
   1.9335918e-01   3.0500000e+01
   1.9405471e-01   3.0500000e+01
   1.9475025e-01   3.0500000e+01
   1.9544579e-01   3.0500000e+01
   1.9614132e-01   3.0500000e+01
   1.9683686e-01   3.0500000e+01
   1.9753240e-01   3.0500000e+01
   1.9822793e-01   3.0500000e+01
   1.9892347e-01   3.0500000e+01
   1.9961901e-01   3.0500000e+01
   2.0031454e-01   3.0500000e+01
   2.0101008e-01   3.0500000e+01
   2.0170562e-01   3.0500000e+01
   2.0240115e-01   3.0500000e+01
   2.0309669e-01   3.0500000e+01
   2.0379223e-01   3.0500000e+01
   2.0448776e-01   3.0500000e+01
   2.0518330e-01   3.0500000e+01
   2.0587884e-01   3.0500000e+01
   2.0657437e-01   3.0500000e+01
   2.0726991e-01   3.0500000e+01
   2.0796544e-01   3.0500000e+01
   2.0866098e-01   3.0500000e+01
   2.0935652e-01   3.0500000e+01
   2.1005205e-01   3.0500000e+01
   2.1074759e-01   3.0500000e+01
   2.1144313e-01   3.0500000e+01
   2.1213866e-01   3.0500000e+01
   2.1283420e-01   3.0500000e+01
   2.1352974e-01   3.0500000e+01
   2.1422527e-01   3.0500000e+01
   2.1492081e-01   3.0500000e+01
   2.1561635e-01   3.0500000e+01
   2.1631188e-01   3.0500000e+01
   2.1700742e-01   3.0500000e+01
   2.1770296e-01   3.0500000e+01
   2.1839849e-01   3.0500000e+01
   2.1909403e-01   3.0500000e+01
   2.1978957e-01   3.0500000e+01
   2.2048510e-01   3.0500000e+01
   2.2118064e-01   3.0500000e+01
   2.2187618e-01   3.0500000e+01
   2.2257171e-01   3.0500000e+01
   2.2326725e-01   3.0500000e+01
   2.2396279e-01   3.0500000e+01
   2.2465832e-01   3.0500000e+01
   2.2535386e-01   3.0500000e+01
   2.2604940e-01   3.0500000e+01
   2.2674493e-01   3.0500000e+01
   2.2744047e-01   3.0500000e+01
   2.2813601e-01   3.0500000e+01
   2.2883154e-01   3.0500000e+01
   2.2952708e-01   3.0500000e+01
   2.3022262e-01   3.0500000e+01
   2.3091815e-01   3.0500000e+01
   2.3161369e-01   3.0500000e+01
   2.3230923e-01   3.0500000e+01
   2.3300476e-01   3.0500000e+01
   2.3370030e-01   3.0500000e+01
   2.3439584e-01   3.0500000e+01
   2.3509137e-01   3.0500000e+01
   2.3578691e-01   3.0500000e+01
   2.3648245e-01   3.0500000e+01
   2.3717798e-01   3.0500000e+01
   2.3787352e-01   3.0500000e+01
   2.3856906e-01   3.0500000e+01
   2.3926459e-01   3.0500000e+01
   2.3996013e-01   3.0500000e+01
   2.4065567e-01   3.0500000e+01
   2.4135120e-01   3.0500000e+01
   2.4204674e-01   3.0500000e+01
   2.4274228e-01   3.0500000e+01
   2.4343781e-01   3.0500000e+01
   2.4413335e-01   3.0500000e+01
   2.4482889e-01   3.0500000e+01
   2.4552442e-01   3.0500000e+01
   2.4621996e-01   3.0500000e+01
   2.4691549e-01   3.0500000e+01
   2.4761103e-01   3.0500000e+01
   2.4830657e-01   3.0500000e+01
   2.4900210e-01   3.0500000e+01
   2.4969764e-01   3.0500000e+01
   2.5039318e-01   3.0500000e+01
   2.5108871e-01   3.0500000e+01
   2.5178425e-01   3.0500000e+01
   2.5247979e-01   3.0500000e+01
   2.5317532e-01   3.0500000e+01
   2.5387086e-01   3.0500000e+01
   2.5456640e-01   3.0500000e+01
   2.5526193e-01   3.0500000e+01
   2.5595747e-01   3.0500000e+01
   2.5665301e-01   3.0500000e+01
   2.5734854e-01   3.0500000e+01
   2.5804408e-01   3.0500000e+01
   2.5873962e-01   3.0500000e+01
   2.5943515e-01   3.0500000e+01
   2.6013069e-01   3.0500000e+01
   2.6082623e-01   3.0500000e+01
   2.6152176e-01   3.0500000e+01
   2.6221730e-01   3.0500000e+01
   2.6291284e-01   3.0500000e+01
   2.6360837e-01   3.0500000e+01
   2.6430391e-01   3.0500000e+01
   2.6499945e-01   3.0500000e+01
   2.6569498e-01   3.0500000e+01
   2.6639052e-01   3.0500000e+01
   2.6708606e-01   3.0500000e+01
   2.6778159e-01   3.0500000e+01
   2.6847713e-01   3.0500000e+01
   2.6917267e-01   3.0500000e+01
   2.6986820e-01   3.0500000e+01
   2.7056374e-01   3.0500000e+01
   2.7125928e-01   3.0500000e+01
   2.7195481e-01   3.0500000e+01
   2.7265035e-01   3.0500000e+01
   2.7334589e-01   3.0500000e+01
   2.7404142e-01   3.0500000e+01
   2.7473696e-01   3.0500000e+01
   2.7543250e-01   3.0500000e+01
   2.7612803e-01   3.0500000e+01
   2.7682357e-01   3.0500000e+01
   2.7751911e-01   3.0500000e+01
   2.7821464e-01   3.0500000e+01
   2.7891018e-01   3.0500000e+01
   2.7960572e-01   3.0500000e+01
   2.8030125e-01   3.0500000e+01
   2.8099679e-01   3.0500000e+01
   2.8169233e-01   3.0500000e+01
   2.8238786e-01   3.0500000e+01
   2.8308340e-01   3.0500000e+01
   2.8377893e-01   3.0500000e+01
   2.8447447e-01   3.0500000e+01
   2.8517001e-01   3.0500000e+01
   2.8586554e-01   3.0500000e+01
   2.8656108e-01   3.0500000e+01
   2.8725662e-01   3.0500000e+01
   2.8795215e-01   3.0500000e+01
   2.8864769e-01   3.0500000e+01
   2.8934323e-01   3.0500000e+01
   2.9003876e-01   3.0500000e+01
   2.9073430e-01   3.0500000e+01
   2.9142984e-01   3.0500000e+01
   2.9212537e-01   3.0500000e+01
   2.9282091e-01   3.0500000e+01
   2.9351645e-01   3.0500000e+01
   2.9421198e-01   3.0500000e+01
   2.9490752e-01   3.0500000e+01
   2.9560306e-01   3.0500000e+01
   2.9629859e-01   3.0500000e+01
   2.9699413e-01   3.0500000e+01
   2.9768967e-01   3.0500000e+01
   2.9838520e-01   3.0500000e+01
   2.9908074e-01   3.0500000e+01
   2.9977628e-01   3.0500000e+01
   3.0047181e-01   3.0500000e+01
   3.0116735e-01   3.0500000e+01
   3.0186289e-01   3.0500000e+01
   3.0255842e-01   3.0500000e+01
   3.0325396e-01   3.0500000e+01
   3.0394950e-01   3.0500000e+01
   3.0464503e-01   3.0500000e+01
   3.0534057e-01   3.0500000e+01
   3.0603611e-01   3.0500000e+01
   3.0673164e-01   3.0500000e+01
   3.0742718e-01   3.0500000e+01
   3.0812272e-01   3.0500000e+01
   3.0881825e-01   3.0500000e+01
   3.0951379e-01   3.0500000e+01
   3.1020933e-01   3.0500000e+01
   3.1090486e-01   3.0500000e+01
   3.1160040e-01   3.0500000e+01
   3.1229594e-01   3.0500000e+01
   3.1299147e-01   3.0500000e+01
   3.1368701e-01   3.0500000e+01
   3.1438255e-01   3.0500000e+01
   3.1507808e-01   3.0500000e+01
   3.1577362e-01   3.0500000e+01
   3.1646916e-01   3.0500000e+01
   3.1716469e-01   3.0500000e+01
   3.1786023e-01   3.0500000e+01
   3.1855577e-01   3.0500000e+01
   3.1925130e-01   3.0500000e+01
   3.1994684e-01   3.0500000e+01
   3.2064238e-01   3.0500000e+01
   3.2133791e-01   3.0500000e+01
   3.2203345e-01   3.0500000e+01
   3.2272898e-01   3.0500000e+01
   3.2342452e-01   3.0500000e+01
   3.2412006e-01   3.0500000e+01
   3.2481559e-01   3.0500000e+01
   3.2551113e-01   3.0500000e+01
   3.2620667e-01   3.0500000e+01
   3.2690220e-01   3.0500000e+01
   3.2759774e-01   3.0500000e+01
   3.2829328e-01   3.0500000e+01
   3.2898881e-01   3.0500000e+01
   3.2968435e-01   3.0500000e+01
   3.3037989e-01   3.0500000e+01
   3.3107542e-01   3.0500000e+01
   3.3177096e-01   3.0500000e+01
   3.3246650e-01   3.0500000e+01
   3.3316203e-01   3.0500000e+01
   3.3385757e-01   3.0500000e+01
   3.3455311e-01   3.0500000e+01
   3.3524864e-01   3.0500000e+01
   3.3594418e-01   3.0500000e+01
   3.3663972e-01   3.0500000e+01
   3.3733525e-01   3.0500000e+01
   3.3803079e-01   3.0500000e+01
   3.3872633e-01   3.0500000e+01
   3.3942186e-01   3.0500000e+01
   3.4011740e-01   3.0500000e+01
   3.4081294e-01   3.0500000e+01
   3.4150847e-01   3.0500000e+01
   3.4220401e-01   3.0500000e+01
   3.4289955e-01   3.0500000e+01
   3.4359508e-01   3.0500000e+01
   3.4429062e-01   3.0500000e+01
   3.4498616e-01   3.0500000e+01
   3.4568169e-01   3.0500000e+01
   3.4637723e-01   3.0500000e+01
   3.4707277e-01   3.0500000e+01
   3.4776830e-01   3.0500000e+01
   3.4846384e-01   3.0500000e+01
   3.4915938e-01   3.0500000e+01
   3.4985491e-01   3.0500000e+01
   3.5055045e-01   3.0500000e+01
   3.5124599e-01   3.0500000e+01
   3.5194152e-01   3.0500000e+01
   3.5263706e-01   3.0500000e+01
   3.5333260e-01   3.0500000e+01
   3.5402813e-01   3.0500000e+01
   3.5472367e-01   3.0500000e+01
   3.5541921e-01   3.0500000e+01
   3.5611474e-01   3.0500000e+01
   3.5681028e-01   3.0500000e+01
   3.5750582e-01   3.0500000e+01
   3.5820135e-01   3.0500000e+01
   3.5889689e-01   3.0500000e+01
   3.5959242e-01   3.0500000e+01
   3.6028796e-01   3.0500000e+01
   3.6098350e-01   3.0500000e+01
   3.6167903e-01   3.0500000e+01
   3.6237457e-01   3.0500000e+01
   3.6307011e-01   3.0500000e+01
   3.6376564e-01   3.0500000e+01
   3.6446118e-01   3.0500000e+01
   3.6515672e-01   3.0500000e+01
   3.6585225e-01   3.0500000e+01
   3.6654779e-01   3.0500000e+01
   3.6724333e-01   3.0500000e+01
   3.6793886e-01   3.0500000e+01
   3.6863440e-01   3.0500000e+01
   3.6932994e-01   3.0500000e+01
   3.7002547e-01   3.0500000e+01
   3.7072101e-01   3.0500000e+01
   3.7141655e-01   3.0500000e+01
   3.7211208e-01   3.0500000e+01
   3.7280762e-01   3.0500000e+01
   3.7350316e-01   3.0500000e+01
   3.7419869e-01   3.0500000e+01
   3.7489423e-01   3.0500000e+01
   3.7558977e-01   3.0500000e+01
   3.7628530e-01   3.0500000e+01
   3.7698084e-01   3.0500000e+01
   3.7767638e-01   3.0500000e+01
   3.7837191e-01   3.0500000e+01
   3.7906745e-01   3.0500000e+01
   3.7976299e-01   3.0500000e+01
   3.8045852e-01   3.0500000e+01
   3.8115406e-01   3.0500000e+01
   3.8184960e-01   3.0500000e+01
   3.8254513e-01   3.0500000e+01
   3.8324067e-01   3.0500000e+01
   3.8393621e-01   3.0500000e+01
   3.8463174e-01   3.0500000e+01
   3.8532728e-01   3.0500000e+01
   3.8602282e-01   3.0500000e+01
   3.8671835e-01   3.0500000e+01
   3.8741389e-01   3.0500000e+01
   3.8810943e-01   3.0500000e+01
   3.8880496e-01   3.0500000e+01
   3.8950050e-01   3.0500000e+01
   3.9019604e-01   3.0500000e+01
   3.9089157e-01   3.0500000e+01
   3.9158711e-01   3.0500000e+01
   3.9228265e-01   3.0500000e+01
   3.9297818e-01   3.0500000e+01
   3.9367372e-01   3.0500000e+01
   3.9436926e-01   3.0500000e+01
   3.9506479e-01   3.0500000e+01
   3.9576033e-01   3.0500000e+01
   3.9645587e-01   3.0500000e+01
   3.9715140e-01   3.0500000e+01
   3.9784694e-01   3.0500000e+01
   3.9854247e-01   3.0500000e+01
   3.9923801e-01   3.0500000e+01
   3.9993355e-01   3.0500000e+01
   4.0062908e-01   3.0500000e+01
   4.0132462e-01   3.0500000e+01
   4.0202016e-01   3.0500000e+01
   4.0271569e-01   3.0500000e+01
   4.0341123e-01   3.0500000e+01
   4.0410677e-01   3.0500000e+01
   4.0480230e-01   3.0500000e+01
   4.0549784e-01   3.0500000e+01
   4.0619338e-01   3.0500000e+01
   4.0688891e-01   3.0500000e+01
   4.0758445e-01   3.0500000e+01
   4.0827999e-01   3.0500000e+01
   4.0897552e-01   3.0500000e+01
   4.0967106e-01   3.0500000e+01
   4.1036660e-01   3.0500000e+01
   4.1106213e-01   3.0500000e+01
   4.1175767e-01   3.0500000e+01
   4.1245321e-01   3.0500000e+01
   4.1314874e-01   3.0500000e+01
   4.1384428e-01   3.0500000e+01
   4.1453982e-01   3.0500000e+01
   4.1523535e-01   3.0500000e+01
   4.1593089e-01   3.0500000e+01
   4.1662643e-01   3.0500000e+01
   4.1732196e-01   3.0500000e+01
   4.1801750e-01   3.0500000e+01
   4.1871304e-01   3.0500000e+01
   4.1940857e-01   3.0500000e+01
   4.2010411e-01   3.0500000e+01
   4.2079965e-01   3.0500000e+01
   4.2149518e-01   3.0500000e+01
   4.2219072e-01   3.0500000e+01
   4.2288626e-01   3.0500000e+01
   4.2358179e-01   3.0500000e+01
   4.2427733e-01   3.0500000e+01
   4.2497287e-01   3.0500000e+01
   4.2566840e-01   3.0500000e+01
   4.2636394e-01   3.0500000e+01
   4.2705948e-01   3.0500000e+01
   4.2775501e-01   3.0500000e+01
   4.2845055e-01   3.0500000e+01
   4.2914609e-01   3.0500000e+01
   4.2984162e-01   3.0500000e+01
   4.3053716e-01   3.0500000e+01
   4.3123270e-01   3.0500000e+01
   4.3192823e-01   3.0500000e+01
   4.3262377e-01   3.0500000e+01
   4.3331931e-01   3.0500000e+01
   4.3401484e-01   3.0500000e+01
   4.3471038e-01   3.0500000e+01
   4.3540591e-01   3.0500000e+01
   4.3610145e-01   3.0500000e+01
   4.3679699e-01   3.0500000e+01
   4.3749252e-01   3.0500000e+01
   4.3818806e-01   3.0500000e+01
   4.3888360e-01   3.0500000e+01
   4.3957913e-01   3.0500000e+01
   4.4027467e-01   3.0500000e+01
   4.4097021e-01   3.0500000e+01
   4.4166574e-01   3.0500000e+01
   4.4236128e-01   3.0500000e+01
   4.4305682e-01   3.0500000e+01
   4.4375235e-01   3.0500000e+01
   4.4444789e-01   3.0500000e+01
   4.4514343e-01   3.0500000e+01
   4.4583896e-01   3.0500000e+01
   4.4653450e-01   3.0500000e+01
   4.4723004e-01   3.0500000e+01
   4.4792557e-01   3.0500000e+01
   4.4862111e-01   3.0500000e+01
   4.4931665e-01   3.0500000e+01
   4.5001218e-01   3.0500000e+01
   4.5070772e-01   3.0500000e+01
   4.5140326e-01   3.0500000e+01
   4.5209879e-01   3.0500000e+01
   4.5279433e-01   3.0500000e+01
   4.5348987e-01   3.0500000e+01
   4.5418540e-01   3.0500000e+01
   4.5488094e-01   3.0500000e+01
   4.5557648e-01   3.0500000e+01
   4.5627201e-01   3.0500000e+01
   4.5696755e-01   3.0500000e+01
   4.5766309e-01   3.0500000e+01
   4.5835862e-01   3.0500000e+01
   4.5905416e-01   3.0500000e+01
   4.5974970e-01   3.0500000e+01
   4.6044523e-01   3.0500000e+01
   4.6114077e-01   3.0500000e+01
   4.6183631e-01   3.0500000e+01
   4.6253184e-01   3.0500000e+01
   4.6322738e-01   3.0500000e+01
   4.6392292e-01   3.0500000e+01
   4.6461845e-01   3.0500000e+01
   4.6531399e-01   3.0500000e+01
   4.6600953e-01   3.0500000e+01
   4.6670506e-01   3.0500000e+01
   4.6740060e-01   3.0500000e+01
   4.6809614e-01   3.0500000e+01
   4.6879167e-01   3.0500000e+01
   4.6948721e-01   3.0500000e+01
   4.7018275e-01   3.0500000e+01
   4.7087828e-01   3.0500000e+01
   4.7157382e-01   3.0500000e+01
   4.7226936e-01   3.0500000e+01
   4.7296489e-01   3.0500000e+01
   4.7366043e-01   3.0500000e+01
   4.7435596e-01   3.0500000e+01
   4.7505150e-01   3.0500000e+01
   4.7574704e-01   3.0500000e+01
   4.7644257e-01   3.0500000e+01
   4.7713811e-01   3.0500000e+01
   4.7783365e-01   3.0500000e+01
   4.7852918e-01   3.0500000e+01
   4.7922472e-01   3.0500000e+01
   4.7992026e-01   3.0500000e+01
   4.8061579e-01   3.0500000e+01
   4.8131133e-01   3.0500000e+01
   4.8200687e-01   3.0500000e+01
   4.8270240e-01   3.0500000e+01
   4.8339794e-01   3.0500000e+01
   4.8409348e-01   3.0500000e+01
   4.8478901e-01   3.0500000e+01
   4.8548455e-01   3.0500000e+01
   4.8618009e-01   3.0500000e+01
   4.8687562e-01   3.0500000e+01
   4.8757116e-01   3.0500000e+01
   4.8826670e-01   3.0500000e+01
   4.8896223e-01   3.0500000e+01
   4.8965777e-01   3.0500000e+01
   4.9035331e-01   3.0500000e+01
   4.9104884e-01   3.0500000e+01
   4.9174438e-01   3.0500000e+01
   4.9243992e-01   3.0500000e+01
   4.9313545e-01   3.0500000e+01
   4.9383099e-01   3.0500000e+01
   4.9452653e-01   3.0500000e+01
   4.9522206e-01   3.0500000e+01
   4.9591760e-01   3.0500000e+01
   4.9661314e-01   3.0500000e+01
   4.9730867e-01   3.0500000e+01
   4.9800421e-01   3.0500000e+01
   4.9869975e-01   3.0500000e+01
   4.9939528e-01   3.0500000e+01
   5.0009082e-01   3.0500000e+01
   5.0078636e-01   3.0500000e+01
   5.0148189e-01   3.0500000e+01
   5.0217743e-01   3.0500000e+01
   5.0287297e-01   3.0500000e+01
   5.0356850e-01   3.0500000e+01
   5.0426404e-01   3.0500000e+01
   5.0495958e-01   3.0500000e+01
   5.0565511e-01   3.0500000e+01
   5.0635065e-01   3.0500000e+01
   5.0704619e-01   3.0500000e+01
   5.0774172e-01   3.0500000e+01
   5.0843726e-01   3.0500000e+01
   5.0913280e-01   3.0500000e+01
   5.0982833e-01   3.0500000e+01
   5.1052387e-01   3.0500000e+01
   5.1121940e-01   3.0500000e+01
   5.1191494e-01   3.0500000e+01
   5.1261048e-01   3.0500000e+01
   5.1330601e-01   3.0500000e+01
   5.1400155e-01   3.0500000e+01
   5.1469709e-01   3.0500000e+01
   5.1539262e-01   3.0500000e+01
   5.1608816e-01   3.0500000e+01
   5.1678370e-01   3.0500000e+01
   5.1747923e-01   3.0500000e+01
   5.1817477e-01   3.0500000e+01
   5.1887031e-01   3.0500000e+01
   5.1956584e-01   3.0500000e+01
   5.2026138e-01   3.0500000e+01
   5.2095692e-01   3.0500000e+01
   5.2165245e-01   3.0500000e+01
   5.2234799e-01   3.0500000e+01
   5.2304353e-01   3.0500000e+01
   5.2373906e-01   3.0500000e+01
   5.2443460e-01   3.0500000e+01
   5.2513014e-01   3.0500000e+01
   5.2582567e-01   3.0500000e+01
   5.2652121e-01   3.0500000e+01
   5.2721675e-01   3.0500000e+01
   5.2791228e-01   3.0500000e+01
   5.2860782e-01   3.0500000e+01
   5.2930336e-01   3.0500000e+01
   5.2999889e-01   3.0500000e+01
   5.3069443e-01   3.0500000e+01
   5.3138997e-01   3.0500000e+01
   5.3208550e-01   3.0500000e+01
   5.3278104e-01   3.0500000e+01
   5.3347658e-01   3.0500000e+01
   5.3417211e-01   3.0500000e+01
   5.3486765e-01   3.0500000e+01
   5.3556319e-01   3.0500000e+01
   5.3625872e-01   3.0500000e+01
   5.3695426e-01   3.0500000e+01
   5.3764980e-01   3.0500000e+01
   5.3834533e-01   3.0500000e+01
   5.3904087e-01   3.0500000e+01
   5.3973641e-01   3.0500000e+01
   5.4043194e-01   3.0500000e+01
   5.4112748e-01   3.0500000e+01
   5.4182302e-01   3.0500000e+01
   5.4251855e-01   3.0500000e+01
   5.4321409e-01   3.0500000e+01
   5.4390963e-01   3.0500000e+01
   5.4460516e-01   3.0500000e+01
   5.4530070e-01   3.0500000e+01
   5.4599624e-01   3.0500000e+01
   5.4669177e-01   3.0500000e+01
   5.4738731e-01   3.0500000e+01
   5.4808284e-01   3.0500000e+01
   5.4877838e-01   3.0500000e+01
   5.4947392e-01   3.0500000e+01
   5.5016945e-01   3.0500000e+01
   5.5086499e-01   3.0500000e+01
   5.5156053e-01   3.0500000e+01
   5.5225606e-01   3.0500000e+01
   5.5295160e-01   3.0500000e+01
   5.5364714e-01   3.0500000e+01
   5.5434267e-01   3.0500000e+01
   5.5503821e-01   3.0500000e+01
   5.5573375e-01   3.0500000e+01
   5.5642928e-01   3.0500000e+01
   5.5712482e-01   3.0500000e+01
   5.5782036e-01   3.0500000e+01
   5.5851589e-01   3.0500000e+01
   5.5921143e-01   3.0500000e+01
   5.5990697e-01   3.0500000e+01
   5.6060250e-01   3.0500000e+01
   5.6129804e-01   3.0500000e+01
   5.6199358e-01   3.0500000e+01
   5.6268911e-01   3.0500000e+01
   5.6338465e-01   3.0500000e+01
   5.6408019e-01   3.0500000e+01
   5.6477572e-01   3.0500000e+01
   5.6547126e-01   3.0500000e+01
   5.6616680e-01   3.0500000e+01
   5.6686233e-01   3.0500000e+01
   5.6755787e-01   3.0500000e+01
   5.6825341e-01   3.0500000e+01
   5.6894894e-01   3.0500000e+01
   5.6964448e-01   3.0500000e+01
   5.7034002e-01   3.0500000e+01
   5.7103555e-01   3.0500000e+01
   5.7173109e-01   3.0500000e+01
   5.7242663e-01   3.0500000e+01
   5.7312216e-01   3.0500000e+01
   5.7381770e-01   3.0500000e+01
   5.7451324e-01   3.0500000e+01
   5.7520877e-01   3.0500000e+01
   5.7590431e-01   3.0500000e+01
   5.7659985e-01   3.0500000e+01
   5.7729538e-01   3.0500000e+01
   5.7799092e-01   3.0500000e+01
   5.7868646e-01   3.0500000e+01
   5.7938199e-01   3.0500000e+01
   5.8007753e-01   3.0500000e+01
   5.8077307e-01   3.0500000e+01
   5.8146860e-01   3.0500000e+01
   5.8216414e-01   3.0500000e+01
   5.8285968e-01   3.0500000e+01
   5.8355521e-01   3.0500000e+01
   5.8425075e-01   3.0500000e+01
   5.8494629e-01   3.0500000e+01
   5.8564182e-01   3.0500000e+01
   5.8633736e-01   3.0500000e+01
   5.8703289e-01   3.0500000e+01
   5.8772843e-01   3.0500000e+01
   5.8842397e-01   3.0500000e+01
   5.8911950e-01   3.0500000e+01
   5.8981504e-01   3.0500000e+01
   5.9051058e-01   3.0500000e+01
   5.9120611e-01   3.0500000e+01
   5.9190165e-01   3.0500000e+01
   5.9259719e-01   3.0500000e+01
   5.9329272e-01   3.0500000e+01
   5.9398826e-01   3.0500000e+01
   5.9468380e-01   3.0500000e+01
   5.9537933e-01   3.0500000e+01
   5.9607487e-01   3.0500000e+01
   5.9677041e-01   3.0500000e+01
   5.9746594e-01   3.0500000e+01
   5.9816148e-01   3.0500000e+01
   5.9885702e-01   3.0500000e+01
   5.9955255e-01   3.0500000e+01
   6.0024809e-01   3.0500000e+01
   6.0094363e-01   3.0500000e+01
   6.0163916e-01   3.0500000e+01
   6.0233470e-01   3.0500000e+01
   6.0303024e-01   3.0500000e+01
   6.0372577e-01   3.0500000e+01
   6.0442131e-01   3.0500000e+01
   6.0511685e-01   3.0500000e+01
   6.0581238e-01   3.0500000e+01
   6.0650792e-01   3.0500000e+01
   6.0720346e-01   3.0500000e+01
   6.0789899e-01   3.0500000e+01
   6.0859453e-01   3.0500000e+01
   6.0929007e-01   3.0500000e+01
   6.0998560e-01   3.0500000e+01
   6.1068114e-01   3.0500000e+01
   6.1137668e-01   3.0500000e+01
   6.1207221e-01   3.0500000e+01
   6.1276775e-01   3.0500000e+01
   6.1346329e-01   3.0500000e+01
   6.1415882e-01   3.0500000e+01
   6.1485436e-01   3.0500000e+01
   6.1554990e-01   3.0500000e+01
   6.1624543e-01   3.0500000e+01
   6.1694097e-01   3.0500000e+01
   6.1763651e-01   3.0500000e+01
   6.1833204e-01   3.0500000e+01
   6.1902758e-01   3.0500000e+01
   6.1972312e-01   3.0500000e+01
   6.2041865e-01   3.0500000e+01
   6.2111419e-01   3.0500000e+01
   6.2180973e-01   3.0500000e+01
   6.2250526e-01   3.0500000e+01
   6.2320080e-01   3.0500000e+01
   6.2389633e-01   3.0500000e+01
   6.2459187e-01   3.0500000e+01
   6.2528741e-01   3.0500000e+01
   6.2598294e-01   3.0500000e+01
   6.2667848e-01   3.0500000e+01
   6.2737402e-01   3.0500000e+01
   6.2806955e-01   3.0500000e+01
   6.2876509e-01   3.0500000e+01
   6.2946063e-01   3.0500000e+01
   6.3015616e-01   3.0500000e+01
   6.3085170e-01   3.0500000e+01
   6.3154724e-01   3.0500000e+01
   6.3224277e-01   3.0500000e+01
   6.3293831e-01   3.0500000e+01
   6.3363385e-01   3.0500000e+01
   6.3432938e-01   3.0500000e+01
   6.3502492e-01   3.0500000e+01
   6.3572046e-01   3.0500000e+01
   6.3641599e-01   3.0500000e+01
   6.3711153e-01   3.0500000e+01
   6.3780707e-01   3.0500000e+01
   6.3850260e-01   3.0500000e+01
   6.3919814e-01   3.0500000e+01
   6.3989368e-01   3.0500000e+01
   6.4058921e-01   3.0500000e+01
   6.4128475e-01   3.0500000e+01
   6.4198029e-01   3.0500000e+01
   6.4267582e-01   3.0500000e+01
   6.4337136e-01   3.0500000e+01
   6.4406690e-01   3.0500000e+01
   6.4476243e-01   3.0500000e+01
   6.4545797e-01   3.0500000e+01
   6.4615351e-01   3.0500000e+01
   6.4684904e-01   3.0500000e+01
   6.4754458e-01   3.0500000e+01
   6.4824012e-01   3.0500000e+01
   6.4893565e-01   3.0500000e+01
   6.4963119e-01   3.0500000e+01
   6.5032673e-01   3.0500000e+01
   6.5102226e-01   3.0500000e+01
   6.5171780e-01   3.0500000e+01
   6.5241334e-01   3.0500000e+01
   6.5310887e-01   3.0500000e+01
   6.5380441e-01   3.0500000e+01
   6.5449995e-01   3.0500000e+01
   6.5519548e-01   3.0500000e+01
   6.5589102e-01   3.0500000e+01
   6.5658656e-01   3.0500000e+01
   6.5728209e-01   3.0500000e+01
   6.5797763e-01   3.0500000e+01
   6.5867317e-01   3.0500000e+01
   6.5936870e-01   3.0500000e+01
   6.6006424e-01   3.0500000e+01
   6.6075978e-01   3.0500000e+01
   6.6145531e-01   3.0500000e+01
   6.6215085e-01   3.0500000e+01
   6.6284638e-01   3.0500000e+01
   6.6354192e-01   3.0500000e+01
   6.6423746e-01   3.0500000e+01
   6.6493299e-01   3.0500000e+01
   6.6562853e-01   3.0500000e+01
   6.6632407e-01   3.0500000e+01
   6.6701960e-01   3.0500000e+01
   6.6771514e-01   3.0500000e+01
   6.6841068e-01   3.0500000e+01
   6.6910621e-01   3.0500000e+01
   6.6980175e-01   3.0500000e+01
   6.7049729e-01   3.0500000e+01
   6.7119282e-01   3.0500000e+01
   6.7188836e-01   3.0500000e+01
   6.7258390e-01   3.0500000e+01
   6.7327943e-01   3.0500000e+01
   6.7397497e-01   3.0500000e+01
   6.7467051e-01   3.0500000e+01
   6.7536604e-01   3.0500000e+01
   6.7606158e-01   3.0500000e+01
   6.7675712e-01   3.0500000e+01
   6.7745265e-01   3.0500000e+01
   6.7814819e-01   3.0500000e+01
   6.7884373e-01   3.0500000e+01
   6.7953926e-01   3.0500000e+01
   6.8023480e-01   3.0500000e+01
   6.8093034e-01   3.0500000e+01
   6.8162587e-01   3.0500000e+01
   6.8232141e-01   3.0500000e+01
   6.8301695e-01   3.0500000e+01
   6.8371248e-01   3.0500000e+01
   6.8440802e-01   3.0500000e+01
   6.8510356e-01   3.0500000e+01
   6.8579909e-01   3.0500000e+01
   6.8649463e-01   3.0500000e+01
   6.8719017e-01   3.0500000e+01
   6.8788570e-01   3.0500000e+01
   6.8858124e-01   3.0500000e+01
   6.8927678e-01   3.0500000e+01
   6.8997231e-01   3.0500000e+01
   6.9066785e-01   3.0500000e+01
   6.9136339e-01   3.0500000e+01
   6.9205892e-01   3.0500000e+01
   6.9275446e-01   3.0500000e+01
   6.9345000e-01   3.0500000e+01
   6.9414553e-01   3.0500000e+01
   6.9484107e-01   3.0500000e+01
   6.9553661e-01   3.0500000e+01
   6.9623214e-01   3.0500000e+01
   6.9692768e-01   3.0500000e+01
   6.9762322e-01   3.0500000e+01
   6.9831875e-01   3.0500000e+01
   6.9901429e-01   3.0500000e+01
   6.9970982e-01   3.0500000e+01
   7.0040536e-01   3.0500000e+01
   7.0110090e-01   3.0500000e+01
   7.0179643e-01   3.0500000e+01
   7.0249197e-01   3.0500000e+01
   7.0318751e-01   3.0500000e+01
   7.0388304e-01   3.0500000e+01
   7.0457858e-01   3.0500000e+01
   7.0527412e-01   3.0500000e+01
   7.0596965e-01   3.0500000e+01
   7.0666519e-01   3.0500000e+01
   7.0736073e-01   3.0500000e+01
   7.0805626e-01   3.0500000e+01
   7.0875180e-01   3.0500000e+01
   7.0944734e-01   3.0500000e+01
   7.1014287e-01   3.0500000e+01
   7.1083841e-01   3.0500000e+01
   7.1153395e-01   3.0500000e+01
   7.1222948e-01   3.0500000e+01
   7.1292502e-01   3.0500000e+01
   7.1362056e-01   3.0500000e+01
   7.1431609e-01   3.0500000e+01
   7.1501163e-01   3.0500000e+01
   7.1570717e-01   3.0500000e+01
   7.1640270e-01   3.0500000e+01
   7.1709824e-01   3.0500000e+01
   7.1779378e-01   3.0500000e+01
   7.1848931e-01   3.0500000e+01
   7.1918485e-01   3.0500000e+01
   7.1988039e-01   3.0500000e+01
   7.2057592e-01   3.0500000e+01
   7.2127146e-01   3.0500000e+01
   7.2196700e-01   3.0500000e+01
   7.2266253e-01   3.0500000e+01
   7.2335807e-01   3.0500000e+01
   7.2405361e-01   3.0500000e+01
   7.2474914e-01   3.0500000e+01
   7.2544468e-01   3.0500000e+01
   7.2614022e-01   3.0500000e+01
   7.2683575e-01   3.0500000e+01
   7.2753129e-01   3.0500000e+01
   7.2822683e-01   3.0500000e+01
   7.2892236e-01   3.0500000e+01
   7.2961790e-01   3.0500000e+01
   7.3031344e-01   3.0500000e+01
   7.3100897e-01   3.0500000e+01
   7.3170451e-01   3.0500000e+01
   7.3240005e-01   3.0500000e+01
   7.3309558e-01   3.0500000e+01
   7.3379112e-01   3.0500000e+01
   7.3448666e-01   3.0500000e+01
   7.3518219e-01   3.0500000e+01
   7.3587773e-01   3.0500000e+01
   7.3657327e-01   3.0500000e+01
   7.3726880e-01   3.0500000e+01
   7.3796434e-01   3.0500000e+01
   7.3865987e-01   3.0500000e+01
   7.3935541e-01   3.0500000e+01
   7.4005095e-01   3.0500000e+01
   7.4074648e-01   3.0500000e+01
   7.4144202e-01   3.0500000e+01
   7.4213756e-01   3.0500000e+01
   7.4283309e-01   3.0500000e+01
   7.4352863e-01   3.0500000e+01
   7.4422417e-01   3.0500000e+01
   7.4491970e-01   3.0500000e+01
   7.4561524e-01   3.0500000e+01
   7.4631078e-01   3.0500000e+01
   7.4700631e-01   3.0500000e+01
   7.4770185e-01   3.0500000e+01
   7.4839739e-01   3.0500000e+01
   7.4909292e-01   3.0500000e+01
   7.4978846e-01   3.0500000e+01
   7.5048400e-01   3.0500000e+01
   7.5117953e-01   3.0500000e+01
   7.5187507e-01   3.0500000e+01
   7.5257061e-01   3.0500000e+01
   7.5326614e-01   3.0500000e+01
   7.5396168e-01   3.0500000e+01
   7.5465722e-01   3.0500000e+01
   7.5535275e-01   3.0500000e+01
   7.5604829e-01   3.0500000e+01
   7.5674383e-01   3.0500000e+01
   7.5743936e-01   3.0500000e+01
   7.5813490e-01   3.0500000e+01
   7.5883044e-01   3.0500000e+01
   7.5952597e-01   3.0500000e+01
   7.6022151e-01   3.0500000e+01
   7.6091705e-01   3.0500000e+01
   7.6161258e-01   3.0500000e+01
   7.6230812e-01   3.0500000e+01
   7.6300366e-01   3.0500000e+01
   7.6369919e-01   3.0500000e+01
   7.6439473e-01   3.0500000e+01
   7.6509027e-01   3.0500000e+01
   7.6578580e-01   3.0500000e+01
   7.6648134e-01   3.0500000e+01
   7.6717688e-01   3.0500000e+01
   7.6787241e-01   3.0500000e+01
   7.6856795e-01   3.0500000e+01
   7.6926349e-01   3.0500000e+01
   7.6995902e-01   3.0500000e+01
   7.7065456e-01   3.0500000e+01
   7.7135010e-01   3.0500000e+01
   7.7204563e-01   3.0500000e+01
   7.7274117e-01   3.0500000e+01
   7.7343671e-01   3.0500000e+01
   7.7413224e-01   3.0500000e+01
   7.7482778e-01   3.0500000e+01
   7.7552331e-01   3.0500000e+01
   7.7621885e-01   3.0500000e+01
   7.7691439e-01   3.0500000e+01
   7.7760992e-01   3.0500000e+01
   7.7830546e-01   3.0500000e+01
   7.7900100e-01   3.0500000e+01
   7.7969653e-01   3.0500000e+01
   7.8039207e-01   3.0500000e+01
   7.8108761e-01   3.0500000e+01
   7.8178314e-01   3.0500000e+01
   7.8247868e-01   3.0500000e+01
   7.8317422e-01   3.0500000e+01
   7.8386975e-01   3.0500000e+01
   7.8456529e-01   3.0500000e+01
   7.8526083e-01   3.0500000e+01
   7.8595636e-01   3.0500000e+01
   7.8665190e-01   3.0500000e+01
   7.8734744e-01   3.0500000e+01
   7.8804297e-01   3.0500000e+01
   7.8873851e-01   3.0500000e+01
   7.8943405e-01   3.0500000e+01
   7.9012958e-01   3.0500000e+01
   7.9082512e-01   3.0500000e+01
   7.9152066e-01   3.0500000e+01
   7.9221619e-01   3.0500000e+01
   7.9291173e-01   3.0500000e+01
   7.9360727e-01   3.0500000e+01
   7.9430280e-01   3.0500000e+01
   7.9499834e-01   3.0500000e+01
   7.9569388e-01   3.0500000e+01
   7.9638941e-01   3.0500000e+01
   7.9708495e-01   3.0500000e+01
   7.9778049e-01   3.0500000e+01
   7.9847602e-01   3.0500000e+01
   7.9917156e-01   3.0500000e+01
   7.9986710e-01   3.0500000e+01
   8.0056263e-01   3.0500000e+01
   8.0125817e-01   3.0500000e+01
   8.0195371e-01   3.0500000e+01
   8.0264924e-01   3.0500000e+01
   8.0334478e-01   3.0500000e+01
   8.0404032e-01   3.0500000e+01
   8.0473585e-01   3.0500000e+01
   8.0543139e-01   3.0500000e+01
   8.0612693e-01   3.0500000e+01
   8.0682246e-01   3.0500000e+01
   8.0751800e-01   3.0500000e+01
   8.0821354e-01   3.0500000e+01
   8.0890907e-01   3.0500000e+01
   8.0960461e-01   3.0500000e+01
   8.1030015e-01   3.0500000e+01
   8.1099568e-01   3.0500000e+01
   8.1169122e-01   3.0500000e+01
   8.1238675e-01   3.0500000e+01
   8.1308229e-01   3.0500000e+01
   8.1377783e-01   3.0500000e+01
   8.1447336e-01   3.0500000e+01
   8.1516890e-01   3.0500000e+01
   8.1586444e-01   3.0500000e+01
   8.1655997e-01   3.0500000e+01
   8.1725551e-01   3.0500000e+01
   8.1795105e-01   3.0500000e+01
   8.1864658e-01   3.0500000e+01
   8.1934212e-01   3.0500000e+01
   8.2003766e-01   3.0500000e+01
   8.2073319e-01   3.0500000e+01
   8.2142873e-01   3.0500000e+01
   8.2212427e-01   3.0500000e+01
   8.2281980e-01   3.0500000e+01
   8.2351534e-01   3.0500000e+01
   8.2421088e-01   3.0500000e+01
   8.2490641e-01   3.0500000e+01
   8.2560195e-01   3.0500000e+01
   8.2629749e-01   3.0500000e+01
   8.2699302e-01   3.0500000e+01
   8.2768856e-01   3.0500000e+01
   8.2838410e-01   3.0500000e+01
   8.2907963e-01   3.0500000e+01
   8.2977517e-01   3.0500000e+01
   8.3047071e-01   3.0500000e+01
   8.3116624e-01   3.0500000e+01
   8.3186178e-01   3.0500000e+01
   8.3255732e-01   3.0500000e+01
   8.3325285e-01   3.0500000e+01
   8.3394839e-01   3.0500000e+01
   8.3464393e-01   3.0500000e+01
   8.3533946e-01   3.0500000e+01
   8.3603500e-01   3.0500000e+01
   8.3673054e-01   3.0500000e+01
   8.3742607e-01   3.0500000e+01
   8.3812161e-01   3.0500000e+01
   8.3881715e-01   3.0500000e+01
   8.3951268e-01   3.0500000e+01
   8.4020822e-01   3.0500000e+01
   8.4090376e-01   3.0500000e+01
   8.4159929e-01   3.0500000e+01
   8.4229483e-01   3.0500000e+01
   8.4299037e-01   3.0500000e+01
   8.4368590e-01   3.0500000e+01
   8.4438144e-01   3.0500000e+01
   8.4507698e-01   3.0500000e+01
   8.4577251e-01   3.0500000e+01
   8.4646805e-01   3.0500000e+01
   8.4716359e-01   3.0500000e+01
   8.4785912e-01   3.0500000e+01
   8.4855466e-01   3.0500000e+01
   8.4925020e-01   3.0500000e+01
   8.4994573e-01   3.0500000e+01
   8.5064127e-01   3.0500000e+01
   8.5133680e-01   3.0500000e+01
   8.5203234e-01   3.0500000e+01
   8.5272788e-01   3.0500000e+01
   8.5342341e-01   3.0500000e+01
   8.5411895e-01   3.0500000e+01
   8.5481449e-01   3.0500000e+01
   8.5551002e-01   3.0500000e+01
   8.5620556e-01   3.0500000e+01
   8.5690110e-01   3.0500000e+01
   8.5759663e-01   3.0500000e+01
   8.5829217e-01   3.0500000e+01
   8.5898771e-01   3.0500000e+01
   8.5968324e-01   3.0500000e+01
   8.6037878e-01   3.0500000e+01
   8.6107432e-01   3.0500000e+01
   8.6176985e-01   3.0500000e+01
   8.6246539e-01   3.0500000e+01
   8.6316093e-01   3.0500000e+01
   8.6385646e-01   3.0500000e+01
   8.6455200e-01   3.0500000e+01
   8.6524754e-01   3.0500000e+01
   8.6594307e-01   3.0500000e+01
   8.6663861e-01   3.0500000e+01
   8.6733415e-01   3.0500000e+01
   8.6802968e-01   3.0500000e+01
   8.6872522e-01   3.0500000e+01
   8.6942076e-01   3.0500000e+01
   8.7011629e-01   3.0500000e+01
   8.7081183e-01   3.0500000e+01
   8.7150737e-01   3.0500000e+01
   8.7220290e-01   3.0500000e+01
   8.7289844e-01   3.0500000e+01
   8.7359398e-01   3.0500000e+01
   8.7428951e-01   3.0500000e+01
   8.7498505e-01   3.0500000e+01
   8.7568059e-01   3.0500000e+01
   8.7637612e-01   3.0500000e+01
   8.7707166e-01   3.0500000e+01
   8.7776720e-01   3.0500000e+01
   8.7846273e-01   3.0500000e+01
   8.7915827e-01   3.0500000e+01
   8.7985381e-01   3.0500000e+01
   8.8054934e-01   3.0500000e+01
   8.8124488e-01   3.0500000e+01
   8.8194042e-01   3.0500000e+01
   8.8263595e-01   3.0500000e+01
   8.8333149e-01   3.0500000e+01
   8.8402703e-01   3.0500000e+01
   8.8472256e-01   3.0500000e+01
   8.8541810e-01   3.0500000e+01
   8.8611364e-01   3.0500000e+01
   8.8680917e-01   3.0500000e+01
   8.8750471e-01   3.0500000e+01
   8.8820024e-01   3.0500000e+01
   8.8889578e-01   3.0500000e+01
   8.8959132e-01   3.0500000e+01
   8.9028685e-01   3.0500000e+01
   8.9098239e-01   3.0500000e+01
   8.9167793e-01   3.0500000e+01
   8.9237346e-01   3.0500000e+01
   8.9306900e-01   3.0500000e+01
   8.9376454e-01   3.0500000e+01
   8.9446007e-01   3.0500000e+01
   8.9515561e-01   3.0500000e+01
   8.9585115e-01   3.0500000e+01
   8.9654668e-01   3.0500000e+01
   8.9724222e-01   3.0500000e+01
   8.9793776e-01   3.0500000e+01
   8.9863329e-01   3.0500000e+01
   8.9932883e-01   3.0500000e+01
   9.0002437e-01   3.0500000e+01
   9.0071990e-01   3.0500000e+01
   9.0141544e-01   3.0500000e+01
   9.0211098e-01   3.0500000e+01
   9.0280651e-01   3.0500000e+01
   9.0350205e-01   3.0500000e+01
   9.0419759e-01   3.0500000e+01
   9.0489312e-01   3.0500000e+01
   9.0558866e-01   3.0500000e+01
   9.0628420e-01   3.0500000e+01
   9.0697973e-01   3.0500000e+01
   9.0767527e-01   3.0500000e+01
   9.0837081e-01   3.0500000e+01
   9.0906634e-01   3.0500000e+01
   9.0976188e-01   3.0500000e+01
   9.1045742e-01   3.0500000e+01
   9.1115295e-01   3.0500000e+01
   9.1184849e-01   3.0500000e+01
   9.1254403e-01   3.0500000e+01
   9.1323956e-01   3.0500000e+01
   9.1393510e-01   3.0500000e+01
   9.1463064e-01   3.0500000e+01
   9.1532617e-01   3.0500000e+01
   9.1602171e-01   3.0500000e+01
   9.1671725e-01   3.0500000e+01
   9.1741278e-01   3.0500000e+01
   9.1810832e-01   3.0500000e+01
   9.1880386e-01   3.0500000e+01
   9.1949939e-01   3.0500000e+01
   9.2019493e-01   3.0500000e+01
   9.2089047e-01   3.0500000e+01
   9.2158600e-01   3.0500000e+01
   9.2228154e-01   3.0500000e+01
   9.2297708e-01   3.0500000e+01
   9.2367261e-01   3.0500000e+01
   9.2436815e-01   3.0500000e+01
   9.2506369e-01   3.0500000e+01
   9.2575922e-01   3.0500000e+01
   9.2645476e-01   3.0500000e+01
   9.2715029e-01   3.0500000e+01
   9.2784583e-01   3.0500000e+01
   9.2854137e-01   3.0500000e+01
   9.2923690e-01   3.0500000e+01
   9.2993244e-01   3.0500000e+01
   9.3062798e-01   3.0500000e+01
   9.3132351e-01   3.0500000e+01
   9.3201905e-01   3.0500000e+01
   9.3271459e-01   3.0500000e+01
   9.3341012e-01   3.0500000e+01
   9.3410566e-01   3.0500000e+01
   9.3480120e-01   3.0500000e+01
   9.3549673e-01   3.0500000e+01
   9.3619227e-01   3.0500000e+01
   9.3688781e-01   3.0500000e+01
   9.3758334e-01   3.0500000e+01
   9.3827888e-01   3.0500000e+01
   9.3897442e-01   3.0500000e+01
   9.3966995e-01   3.0500000e+01
   9.4036549e-01   3.0500000e+01
   9.4106103e-01   3.0500000e+01
   9.4175656e-01   3.0500000e+01
   9.4245210e-01   3.0500000e+01
   9.4314764e-01   3.0500000e+01
   9.4384317e-01   3.0500000e+01
   9.4453871e-01   3.0500000e+01
   9.4523425e-01   3.0500000e+01
   9.4592978e-01   3.0500000e+01
   9.4662532e-01   3.0500000e+01
   9.4732086e-01   3.0500000e+01
   9.4801639e-01   3.0500000e+01
   9.4871193e-01   3.0500000e+01
   9.4940747e-01   3.0500000e+01
   9.5010300e-01   3.0500000e+01
   9.5079854e-01   3.0500000e+01
   9.5149408e-01   3.0500000e+01
   9.5218961e-01   3.0500000e+01
   9.5288515e-01   3.0500000e+01
   9.5358069e-01   3.0500000e+01
   9.5427622e-01   3.0500000e+01
   9.5497176e-01   3.0500000e+01
   9.5566730e-01   3.0500000e+01
   9.5636283e-01   3.0500000e+01
   9.5705837e-01   3.0500000e+01
   9.5775391e-01   3.0500000e+01
   9.5844944e-01   3.0500000e+01
   9.5914498e-01   3.0500000e+01
   9.5984052e-01   3.0500000e+01
   9.6053605e-01   3.0500000e+01
   9.6123159e-01   3.0500000e+01
   9.6192713e-01   3.0500000e+01
   9.6262266e-01   3.0500000e+01
   9.6331820e-01   3.0500000e+01
   9.6401373e-01   3.0500000e+01
   9.6470927e-01   3.0500000e+01
   9.6540481e-01   3.0500000e+01
   9.6610034e-01   3.0500000e+01
   9.6679588e-01   3.0500000e+01
   9.6749142e-01   3.0500000e+01
   9.6818695e-01   3.0500000e+01
   9.6888249e-01   3.0500000e+01
   9.6957803e-01   3.0500000e+01
   9.7027356e-01   3.0500000e+01
   9.7096910e-01   3.0500000e+01
   9.7166464e-01   3.0500000e+01
   9.7236017e-01   3.0500000e+01
   9.7305571e-01   3.0500000e+01
   9.7375125e-01   3.0500000e+01
   9.7444678e-01   3.0500000e+01
   9.7514232e-01   3.0500000e+01
   9.7583786e-01   3.0500000e+01
   9.7653339e-01   3.0500000e+01
   9.7722893e-01   3.0500000e+01
   9.7792447e-01   3.0500000e+01
   9.7862000e-01   3.0500000e+01
   9.7931554e-01   3.0500000e+01
   9.8001108e-01   3.0500000e+01
   9.8070661e-01   3.0500000e+01
   9.8140215e-01   3.0500000e+01
   9.8209769e-01   3.0500000e+01
   9.8279322e-01   3.0500000e+01
   9.8348876e-01   3.0500000e+01
   9.8418430e-01   3.0500000e+01
   9.8487983e-01   3.0500000e+01
   9.8557537e-01   3.0500000e+01
   9.8627091e-01   3.0500000e+01
   9.8696644e-01   3.0500000e+01
   9.8766198e-01   3.0500000e+01
   9.8835752e-01   3.0500000e+01
   9.8905305e-01   3.0500000e+01
   9.8974859e-01   3.0500000e+01
   9.9044413e-01   3.0500000e+01
   9.9113966e-01   3.0500000e+01
   9.9183520e-01   3.0500000e+01
   9.9253074e-01   3.0500000e+01
   9.9322627e-01   3.0500000e+01
   9.9392181e-01   3.0500000e+01
   9.9461735e-01   3.0500000e+01
   9.9531288e-01   3.0500000e+01
   9.9600842e-01   3.0500000e+01
   9.9670396e-01   3.0500000e+01
   9.9739949e-01   3.0500000e+01
   9.9809503e-01   3.0500000e+01
   9.9879057e-01   3.0500000e+01
   9.9948610e-01   3.0500000e+01
   1.0001816e+00   3.0500000e+01
   1.0008772e+00   3.0500000e+01
   1.0015727e+00   3.0500000e+01
   1.0022682e+00   3.0500000e+01
   1.0029638e+00   3.0500000e+01
   1.0036593e+00   3.0500000e+01
   1.0043549e+00   3.0500000e+01
   1.0050504e+00   3.0500000e+01
   1.0057459e+00   3.0500000e+01
   1.0064415e+00   3.0500000e+01
   1.0071370e+00   3.0500000e+01
   1.0078325e+00   3.0500000e+01
   1.0085281e+00   3.0500000e+01
   1.0092236e+00   3.0500000e+01
   1.0099192e+00   3.0500000e+01
   1.0106147e+00   3.0500000e+01
   1.0113102e+00   3.0500000e+01
   1.0120058e+00   3.0500000e+01
   1.0127013e+00   3.0500000e+01
   1.0133968e+00   3.0500000e+01
   1.0140924e+00   3.0500000e+01
   1.0147879e+00   3.0500000e+01
   1.0154834e+00   3.0500000e+01
   1.0161790e+00   3.0500000e+01
   1.0168745e+00   3.0500000e+01
   1.0175701e+00   3.0500000e+01
   1.0182656e+00   3.0500000e+01
   1.0189611e+00   3.0500000e+01
   1.0196567e+00   3.0500000e+01
   1.0203522e+00   3.0500000e+01
   1.0210477e+00   3.0500000e+01
   1.0217433e+00   3.0500000e+01
   1.0224388e+00   3.0500000e+01
   1.0231343e+00   3.0500000e+01
   1.0238299e+00   3.0500000e+01
   1.0245254e+00   3.0500000e+01
   1.0252210e+00   3.0500000e+01
   1.0259165e+00   3.0500000e+01
   1.0266120e+00   3.0500000e+01
   1.0273076e+00   3.0500000e+01
   1.0280031e+00   3.0500000e+01
   1.0286986e+00   3.0500000e+01
   1.0293942e+00   3.0500000e+01
   1.0300897e+00   3.0500000e+01
   1.0307852e+00   3.0500000e+01
   1.0314808e+00   3.0500000e+01
   1.0321763e+00   3.0500000e+01
   1.0328719e+00   3.0500000e+01
   1.0335674e+00   3.0500000e+01
   1.0342629e+00   3.0500000e+01
   1.0349585e+00   3.0500000e+01
   1.0356540e+00   3.0500000e+01
   1.0363495e+00   3.0500000e+01
   1.0370451e+00   3.0500000e+01
   1.0377406e+00   3.0500000e+01
   1.0384362e+00   3.0500000e+01
   1.0391317e+00   3.0500000e+01
   1.0398272e+00   3.0500000e+01
   1.0405228e+00   3.0500000e+01
   1.0412183e+00   3.0500000e+01
   1.0419138e+00   3.0500000e+01
   1.0426094e+00   3.0500000e+01
   1.0433049e+00   3.0500000e+01
   1.0440004e+00   3.0500000e+01
   1.0446960e+00   3.0500000e+01
   1.0453915e+00   3.0500000e+01
   1.0460871e+00   3.0500000e+01
   1.0467826e+00   3.0500000e+01
   1.0474781e+00   3.0500000e+01
   1.0481737e+00   3.0500000e+01
   1.0488692e+00   3.0500000e+01
   1.0495647e+00   3.0500000e+01
   1.0502603e+00   3.0500000e+01
   1.0509558e+00   3.0500000e+01
   1.0516513e+00   3.0500000e+01
   1.0523469e+00   3.0500000e+01
   1.0530424e+00   3.0500000e+01
   1.0537380e+00   3.0500000e+01
   1.0544335e+00   3.0500000e+01
   1.0551290e+00   3.0500000e+01
   1.0558246e+00   3.0500000e+01
   1.0565201e+00   3.0500000e+01
   1.0572156e+00   3.0500000e+01
   1.0579112e+00   3.0500000e+01
   1.0586067e+00   3.0500000e+01
   1.0593022e+00   3.0500000e+01
   1.0599978e+00   3.0500000e+01
   1.0606933e+00   3.0500000e+01
   1.0613889e+00   3.0500000e+01
   1.0620844e+00   3.0500000e+01
   1.0627799e+00   3.0500000e+01
   1.0634755e+00   3.0500000e+01
   1.0641710e+00   3.0500000e+01
   1.0648665e+00   3.0500000e+01
   1.0655621e+00   3.0500000e+01
   1.0662576e+00   3.0500000e+01
   1.0669532e+00   3.0500000e+01
   1.0676487e+00   3.0500000e+01
   1.0683442e+00   3.0500000e+01
   1.0690398e+00   3.0500000e+01
   1.0697353e+00   3.0500000e+01
   1.0704308e+00   3.0500000e+01
   1.0711264e+00   3.0500000e+01
   1.0718219e+00   3.0500000e+01
   1.0725174e+00   3.0500000e+01
   1.0732130e+00   3.0500000e+01
   1.0739085e+00   3.0500000e+01
   1.0746041e+00   3.0500000e+01
   1.0752996e+00   3.0500000e+01
   1.0759951e+00   3.0500000e+01
   1.0766907e+00   3.0500000e+01
   1.0773862e+00   3.0500000e+01
   1.0780817e+00   3.0500000e+01
   1.0787773e+00   3.0500000e+01
   1.0794728e+00   3.0500000e+01
   1.0801683e+00   3.0500000e+01
   1.0808639e+00   3.0500000e+01
   1.0815594e+00   3.0500000e+01
   1.0822550e+00   3.0500000e+01
   1.0829505e+00   3.0500000e+01
   1.0836460e+00   3.0500000e+01
   1.0843416e+00   3.0500000e+01
   1.0850371e+00   3.0500000e+01
   1.0857326e+00   3.0500000e+01
   1.0864282e+00   3.0500000e+01
   1.0871237e+00   3.0500000e+01
   1.0878193e+00   3.0500000e+01
   1.0885148e+00   3.0500000e+01
   1.0892103e+00   3.0500000e+01
   1.0899059e+00   3.0500000e+01
   1.0906014e+00   3.0500000e+01
   1.0912969e+00   3.0500000e+01
   1.0919925e+00   3.0500000e+01
   1.0926880e+00   3.0500000e+01
   1.0933835e+00   3.0500000e+01
   1.0940791e+00   3.0500000e+01
   1.0947746e+00   3.0500000e+01
   1.0954702e+00   3.0500000e+01
   1.0961657e+00   3.0500000e+01
   1.0968612e+00   3.0500000e+01
   1.0975568e+00   3.0500000e+01
   1.0982523e+00   3.0500000e+01
   1.0989478e+00   3.0500000e+01
   1.0996434e+00   3.0500000e+01
   1.1003389e+00   3.0500000e+01
   1.1010344e+00   3.0500000e+01
   1.1017300e+00   3.0500000e+01
   1.1024255e+00   3.0500000e+01
   1.1031211e+00   3.0500000e+01
   1.1038166e+00   3.0500000e+01
   1.1045121e+00   3.0500000e+01
   1.1052077e+00   3.0500000e+01
   1.1059032e+00   3.0500000e+01
   1.1065987e+00   3.0500000e+01
   1.1072943e+00   3.0500000e+01
   1.1079898e+00   3.0500000e+01
   1.1086853e+00   3.0500000e+01
   1.1093809e+00   3.0500000e+01
   1.1100764e+00   3.0500000e+01
   1.1107720e+00   3.0500000e+01
   1.1114675e+00   3.0500000e+01
   1.1121630e+00   3.0500000e+01
   1.1128586e+00   3.0500000e+01
   1.1135541e+00   3.0500000e+01
   1.1142496e+00   3.0500000e+01
   1.1149452e+00   3.0500000e+01
   1.1156407e+00   3.0500000e+01
   1.1163363e+00   3.0500000e+01
   1.1170318e+00   3.0500000e+01
   1.1177273e+00   3.0500000e+01
   1.1184229e+00   3.0500000e+01
   1.1191184e+00   3.0500000e+01
   1.1198139e+00   3.0500000e+01
   1.1205095e+00   3.0500000e+01
   1.1212050e+00   3.0500000e+01
   1.1219005e+00   3.0500000e+01
   1.1225961e+00   3.0500000e+01
   1.1232916e+00   3.0500000e+01
   1.1239872e+00   3.0500000e+01
   1.1246827e+00   3.0500000e+01
   1.1253782e+00   3.0500000e+01
   1.1260738e+00   3.0500000e+01
   1.1267693e+00   3.0500000e+01
   1.1274648e+00   3.0500000e+01
   1.1281604e+00   3.0500000e+01
   1.1288559e+00   3.0500000e+01
   1.1295514e+00   3.0500000e+01
   1.1302470e+00   3.0500000e+01
   1.1309425e+00   3.0500000e+01
   1.1316381e+00   3.0500000e+01
   1.1323336e+00   3.0500000e+01
   1.1330291e+00   3.0500000e+01
   1.1337247e+00   3.0500000e+01
   1.1344202e+00   3.0500000e+01
   1.1351157e+00   3.0500000e+01
   1.1358113e+00   3.0500000e+01
   1.1365068e+00   3.0500000e+01
   1.1372023e+00   3.0500000e+01
   1.1378979e+00   3.0500000e+01
   1.1385934e+00   3.0500000e+01
   1.1392890e+00   3.0500000e+01
   1.1399845e+00   3.0500000e+01
   1.1406800e+00   3.0500000e+01
   1.1413756e+00   3.0500000e+01
   1.1420711e+00   3.0500000e+01
   1.1427666e+00   3.0500000e+01
   1.1434622e+00   3.0500000e+01
   1.1441577e+00   3.0500000e+01
   1.1448533e+00   3.0500000e+01
   1.1455488e+00   3.0500000e+01
   1.1462443e+00   3.0500000e+01
   1.1469399e+00   3.0500000e+01
   1.1476354e+00   3.0500000e+01
   1.1483309e+00   3.0500000e+01
   1.1490265e+00   3.0500000e+01
   1.1497220e+00   3.0500000e+01
   1.1504175e+00   3.0500000e+01
   1.1511131e+00   3.0500000e+01
   1.1518086e+00   3.0500000e+01
   1.1525042e+00   3.0500000e+01
   1.1531997e+00   3.0500000e+01
   1.1538952e+00   3.0500000e+01
   1.1545908e+00   3.0500000e+01
   1.1552863e+00   3.0500000e+01
   1.1559818e+00   3.0500000e+01
   1.1566774e+00   3.0500000e+01
   1.1573729e+00   3.0500000e+01
   1.1580684e+00   3.0500000e+01
   1.1587640e+00   3.0500000e+01
   1.1594595e+00   3.0500000e+01
   1.1601551e+00   3.0500000e+01
   1.1608506e+00   3.0500000e+01
   1.1615461e+00   3.0500000e+01
   1.1622417e+00   3.0500000e+01
   1.1629372e+00   3.0500000e+01
   1.1636327e+00   3.0500000e+01
   1.1643283e+00   3.0500000e+01
   1.1650238e+00   3.0500000e+01
   1.1657194e+00   3.0500000e+01
   1.1664149e+00   3.0500000e+01
   1.1671104e+00   3.0500000e+01
   1.1678060e+00   3.0500000e+01
   1.1685015e+00   3.0500000e+01
   1.1691970e+00   3.0500000e+01
   1.1698926e+00   3.0500000e+01
   1.1705881e+00   3.0500000e+01
   1.1712836e+00   3.0500000e+01
   1.1719792e+00   3.0500000e+01
   1.1726747e+00   3.0500000e+01
   1.1733703e+00   3.0500000e+01
   1.1740658e+00   3.0500000e+01
   1.1747613e+00   3.0500000e+01
   1.1754569e+00   3.0500000e+01
   1.1761524e+00   3.0500000e+01
   1.1768479e+00   3.0500000e+01
   1.1775435e+00   3.0500000e+01
   1.1782390e+00   3.0500000e+01
   1.1789345e+00   3.0500000e+01
   1.1796301e+00   3.0500000e+01
   1.1803256e+00   3.0500000e+01
   1.1810212e+00   3.0500000e+01
   1.1817167e+00   3.0500000e+01
   1.1824122e+00   3.0500000e+01
   1.1831078e+00   3.0500000e+01
   1.1838033e+00   3.0500000e+01
   1.1844988e+00   3.0500000e+01
   1.1851944e+00   3.0500000e+01
   1.1858899e+00   3.0500000e+01
   1.1865854e+00   3.0500000e+01
   1.1872810e+00   3.0500000e+01
   1.1879765e+00   3.0500000e+01
   1.1886721e+00   3.0500000e+01
   1.1893676e+00   3.0500000e+01
   1.1900631e+00   3.0500000e+01
   1.1907587e+00   3.0500000e+01
   1.1914542e+00   3.0500000e+01
   1.1921497e+00   3.0500000e+01
   1.1928453e+00   3.0500000e+01
   1.1935408e+00   3.0500000e+01
   1.1942364e+00   3.0500000e+01
   1.1949319e+00   3.0500000e+01
   1.1956274e+00   3.0500000e+01
   1.1963230e+00   3.0500000e+01
   1.1970185e+00   3.0500000e+01
   1.1977140e+00   3.0500000e+01
   1.1984096e+00   3.0500000e+01
   1.1991051e+00   3.0500000e+01
   1.1998006e+00   3.0500000e+01
   1.2004962e+00   3.0500000e+01
   1.2011917e+00   3.0500000e+01
   1.2018873e+00   3.0500000e+01
   1.2025828e+00   3.0500000e+01
   1.2032783e+00   3.0500000e+01
   1.2039739e+00   3.0500000e+01
   1.2046694e+00   3.0500000e+01
   1.2053649e+00   3.0500000e+01
   1.2060605e+00   3.0500000e+01
   1.2067560e+00   3.0500000e+01
   1.2074515e+00   3.0500000e+01
   1.2081471e+00   3.0500000e+01
   1.2088426e+00   3.0500000e+01
   1.2095382e+00   3.0500000e+01
   1.2102337e+00   3.0500000e+01
   1.2109292e+00   3.0500000e+01
   1.2116248e+00   3.0500000e+01
   1.2123203e+00   3.0500000e+01
   1.2130158e+00   3.0500000e+01
   1.2137114e+00   3.0500000e+01
   1.2144069e+00   3.0500000e+01
   1.2151024e+00   3.0500000e+01
   1.2157980e+00   3.0500000e+01
   1.2164935e+00   3.0500000e+01
   1.2171891e+00   3.0500000e+01
   1.2178846e+00   3.0500000e+01
   1.2185801e+00   3.0500000e+01
   1.2192757e+00   3.0500000e+01
   1.2199712e+00   3.0500000e+01
   1.2206667e+00   3.0500000e+01
   1.2213623e+00   3.0500000e+01
   1.2220578e+00   3.0500000e+01
   1.2227534e+00   3.0500000e+01
   1.2234489e+00   3.0500000e+01
   1.2241444e+00   3.0500000e+01
   1.2248400e+00   3.0500000e+01
   1.2255355e+00   3.0500000e+01
   1.2262310e+00   3.0500000e+01
   1.2269266e+00   3.0500000e+01
   1.2276221e+00   3.0500000e+01
   1.2283176e+00   3.0500000e+01
   1.2290132e+00   3.0500000e+01
   1.2297087e+00   3.0500000e+01
   1.2304043e+00   3.0500000e+01
   1.2310998e+00   3.0500000e+01
   1.2317953e+00   3.0500000e+01
   1.2324909e+00   3.0500000e+01
   1.2331864e+00   3.0500000e+01
   1.2338819e+00   3.0500000e+01
   1.2345775e+00   3.0500000e+01
   1.2352730e+00   3.0500000e+01
   1.2359685e+00   3.0500000e+01
   1.2366641e+00   3.0500000e+01
   1.2373596e+00   3.0500000e+01
   1.2380552e+00   3.0500000e+01
   1.2387507e+00   3.0500000e+01
   1.2394462e+00   3.0500000e+01
   1.2401418e+00   3.0500000e+01
   1.2408373e+00   3.0500000e+01
   1.2415328e+00   3.0500000e+01
   1.2422284e+00   3.0500000e+01
   1.2429239e+00   3.0500000e+01
   1.2436195e+00   3.0500000e+01
   1.2443150e+00   3.0500000e+01
   1.2450105e+00   3.0500000e+01
   1.2457061e+00   3.0500000e+01
   1.2464016e+00   3.0500000e+01
   1.2470971e+00   3.0500000e+01
   1.2477927e+00   3.0500000e+01
   1.2484882e+00   3.0500000e+01
   1.2491837e+00   3.0500000e+01
   1.2498793e+00   3.0500000e+01
   1.2505748e+00   3.0500000e+01
   1.2512704e+00   3.0500000e+01
   1.2519659e+00   3.0500000e+01
   1.2526614e+00   3.0500000e+01
   1.2533570e+00   3.0500000e+01
   1.2540525e+00   3.0500000e+01
   1.2547480e+00   3.0500000e+01
   1.2554436e+00   3.0500000e+01
   1.2561391e+00   3.0500000e+01
   1.2568346e+00   3.0500000e+01
   1.2575302e+00   3.0500000e+01
   1.2582257e+00   3.0500000e+01
   1.2589213e+00   3.0500000e+01
   1.2596168e+00   3.0500000e+01
   1.2603123e+00   3.0500000e+01
   1.2610079e+00   3.0500000e+01
   1.2617034e+00   3.0500000e+01
   1.2623989e+00   3.0500000e+01
   1.2630945e+00   3.0500000e+01
   1.2637900e+00   3.0500000e+01
   1.2644855e+00   3.0500000e+01
   1.2651811e+00   3.0500000e+01
   1.2658766e+00   3.0500000e+01
   1.2665722e+00   3.0500000e+01
   1.2672677e+00   3.0500000e+01
   1.2679632e+00   3.0500000e+01
   1.2686588e+00   3.0500000e+01
   1.2693543e+00   3.0500000e+01
   1.2700498e+00   3.0500000e+01
   1.2707454e+00   3.0500000e+01
   1.2714409e+00   3.0500000e+01
   1.2721365e+00   3.0500000e+01
   1.2728320e+00   3.0500000e+01
   1.2735275e+00   3.0500000e+01
   1.2742231e+00   3.0500000e+01
   1.2749186e+00   3.0500000e+01
   1.2756141e+00   3.0500000e+01
   1.2763097e+00   3.0500000e+01
   1.2770052e+00   3.0500000e+01
   1.2777007e+00   3.0500000e+01
   1.2783963e+00   3.0500000e+01
   1.2790918e+00   3.0500000e+01
   1.2797874e+00   3.0500000e+01
   1.2804829e+00   3.0500000e+01
   1.2811784e+00   3.0500000e+01
   1.2818740e+00   3.0500000e+01
   1.2825695e+00   3.0500000e+01
   1.2832650e+00   3.0500000e+01
   1.2839606e+00   3.0500000e+01
   1.2846561e+00   3.0500000e+01
   1.2853516e+00   3.0500000e+01
   1.2860472e+00   3.0500000e+01
   1.2867427e+00   3.0500000e+01
   1.2874383e+00   3.0500000e+01
   1.2881338e+00   3.0500000e+01
   1.2888293e+00   3.0500000e+01
   1.2895249e+00   3.0500000e+01
   1.2902204e+00   3.0500000e+01
   1.2909159e+00   3.0500000e+01
   1.2916115e+00   3.0500000e+01
   1.2923070e+00   3.0500000e+01
   1.2930025e+00   3.0500000e+01
   1.2936981e+00   3.0500000e+01
   1.2943936e+00   3.0500000e+01
   1.2950892e+00   3.0500000e+01
   1.2957847e+00   3.0500000e+01
   1.2964802e+00   3.0500000e+01
   1.2971758e+00   3.0500000e+01
   1.2978713e+00   3.0500000e+01
   1.2985668e+00   3.0500000e+01
   1.2992624e+00   3.0500000e+01
   1.2999579e+00   3.0500000e+01
   1.3006535e+00   3.0500000e+01
   1.3013490e+00   3.0500000e+01
   1.3020445e+00   3.0500000e+01
   1.3027401e+00   3.0500000e+01
   1.3034356e+00   3.0500000e+01
   1.3041311e+00   3.0500000e+01
   1.3048267e+00   3.0500000e+01
   1.3055222e+00   3.0500000e+01
   1.3062177e+00   3.0500000e+01
   1.3069133e+00   3.0500000e+01
   1.3076088e+00   3.0500000e+01
   1.3083044e+00   3.0500000e+01
   1.3089999e+00   3.0500000e+01
   1.3096954e+00   3.0500000e+01
   1.3103910e+00   3.0500000e+01
   1.3110865e+00   3.0500000e+01
   1.3117820e+00   3.0500000e+01
   1.3124776e+00   3.0500000e+01
   1.3131731e+00   3.0500000e+01
   1.3138686e+00   3.0500000e+01
   1.3145642e+00   3.0500000e+01
   1.3152597e+00   3.0500000e+01
   1.3159553e+00   3.0500000e+01
   1.3166508e+00   3.0500000e+01
   1.3173463e+00   3.0500000e+01
   1.3180419e+00   3.0500000e+01
   1.3187374e+00   3.0500000e+01
   1.3194329e+00   3.0500000e+01
   1.3201285e+00   3.0500000e+01
   1.3208240e+00   3.0500000e+01
   1.3215196e+00   3.0500000e+01
   1.3222151e+00   3.0500000e+01
   1.3229106e+00   3.0500000e+01
   1.3236062e+00   3.0500000e+01
   1.3243017e+00   3.0500000e+01
   1.3249972e+00   3.0500000e+01
   1.3256928e+00   3.0500000e+01
   1.3263883e+00   3.0500000e+01
   1.3270838e+00   3.0500000e+01
   1.3277794e+00   3.0500000e+01
   1.3284749e+00   3.0500000e+01
   1.3291705e+00   3.0500000e+01
   1.3298660e+00   3.0500000e+01
   1.3305615e+00   3.0500000e+01
   1.3312571e+00   3.0500000e+01
   1.3319526e+00   3.0500000e+01
   1.3326481e+00   3.0500000e+01
   1.3333437e+00   3.0500000e+01
   1.3340392e+00   3.0500000e+01
   1.3347347e+00   3.0500000e+01
   1.3354303e+00   3.0500000e+01
   1.3361258e+00   3.0500000e+01
   1.3368214e+00   3.0500000e+01
   1.3375169e+00   3.0500000e+01
   1.3382124e+00   3.0500000e+01
   1.3389080e+00   3.0500000e+01
   1.3396035e+00   3.0500000e+01
   1.3402990e+00   3.0500000e+01
   1.3409946e+00   3.0500000e+01
   1.3416901e+00   3.0500000e+01
   1.3423856e+00   3.0500000e+01
   1.3430812e+00   3.0500000e+01
   1.3437767e+00   3.0500000e+01
   1.3444723e+00   3.0500000e+01
   1.3451678e+00   3.0500000e+01
   1.3458633e+00   3.0500000e+01
   1.3465589e+00   3.0500000e+01
   1.3472544e+00   3.0500000e+01
   1.3479499e+00   3.0500000e+01
   1.3486455e+00   3.0500000e+01
   1.3493410e+00   3.0500000e+01
   1.3500366e+00   3.0500000e+01
   1.3507321e+00   3.0500000e+01
   1.3514276e+00   3.0500000e+01
   1.3521232e+00   3.0500000e+01
   1.3528187e+00   3.0500000e+01
   1.3535142e+00   3.0500000e+01
   1.3542098e+00   3.0500000e+01
   1.3549053e+00   3.0500000e+01
   1.3556008e+00   3.0500000e+01
   1.3562964e+00   3.0500000e+01
   1.3569919e+00   3.0500000e+01
   1.3576875e+00   3.0500000e+01
   1.3583830e+00   3.0500000e+01
   1.3590785e+00   3.0500000e+01
   1.3597741e+00   3.0500000e+01
   1.3604696e+00   3.0500000e+01
   1.3611651e+00   3.0500000e+01
   1.3618607e+00   3.0500000e+01
   1.3625562e+00   3.0500000e+01
   1.3632517e+00   3.0500000e+01
   1.3639473e+00   3.0500000e+01
   1.3646428e+00   3.0500000e+01
   1.3653384e+00   3.0500000e+01
   1.3660339e+00   3.0500000e+01
   1.3667294e+00   3.0500000e+01
   1.3674250e+00   3.0500000e+01
   1.3681205e+00   3.0500000e+01
   1.3688160e+00   3.0500000e+01
   1.3695116e+00   3.0500000e+01
   1.3702071e+00   3.0500000e+01
   1.3709026e+00   3.0500000e+01
   1.3715982e+00   3.0500000e+01
   1.3722937e+00   3.0500000e+01
   1.3729893e+00   3.0500000e+01
   1.3736848e+00   3.0500000e+01
   1.3743803e+00   3.0500000e+01
   1.3750759e+00   3.0500000e+01
   1.3757714e+00   3.0500000e+01
   1.3764669e+00   3.0500000e+01
   1.3771625e+00   3.0500000e+01
   1.3778580e+00   3.0500000e+01
   1.3785536e+00   3.0500000e+01
   1.3792491e+00   3.0500000e+01
   1.3799446e+00   3.0500000e+01
   1.3806402e+00   3.0500000e+01
   1.3813357e+00   3.0500000e+01
   1.3820312e+00   3.0500000e+01
   1.3827268e+00   3.0500000e+01
   1.3834223e+00   3.0500000e+01
   1.3841178e+00   3.0500000e+01
   1.3848134e+00   3.0500000e+01
   1.3855089e+00   3.0500000e+01
   1.3862045e+00   3.0500000e+01
   1.3869000e+00   3.0500000e+01
   1.3875955e+00   3.0500000e+01
   1.3882911e+00   3.0500000e+01
   1.3889866e+00   3.0500000e+01
   1.3896821e+00   3.0500000e+01
   1.3903777e+00   3.0500000e+01


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Stepint_PSO.txt <==
   0.0000000e+00   1.1000000e+02
   5.2095735e-03   1.0900000e+02
   1.0419147e-02   1.0500000e+02
   1.5628721e-02   1.0500000e+02
   2.0838294e-02   1.0300000e+02
   2.6047868e-02   1.0100000e+02
   3.1257441e-02   9.8000000e+01
   3.6467015e-02   9.6000000e+01
   4.1676588e-02   9.2000000e+01
   4.6886162e-02   9.0000000e+01
   5.2095735e-02   8.7000000e+01
   5.7305309e-02   8.4000000e+01
   6.2514882e-02   8.1000000e+01
   6.7724456e-02   7.9000000e+01
   7.2934029e-02   7.7500000e+01
   7.8143603e-02   7.4000000e+01
   8.3353177e-02   7.2000000e+01
   8.8562750e-02   7.0500000e+01
   9.3772324e-02   6.8500000e+01
   9.8981897e-02   6.7000000e+01
   1.0419147e-01   6.4000000e+01
   1.0940104e-01   6.2000000e+01
   1.1461062e-01   6.1000000e+01
   1.1982019e-01   5.9000000e+01
   1.2502976e-01   5.8000000e+01
   1.3023934e-01   5.7000000e+01
   1.3544891e-01   5.5000000e+01
   1.4065849e-01   5.4000000e+01
   1.4586806e-01   5.3000000e+01
   1.5107763e-01   5.2000000e+01
   1.5628721e-01   5.0000000e+01
   1.6149678e-01   4.9000000e+01
   1.6670635e-01   4.8000000e+01
   1.7191593e-01   4.7000000e+01
   1.7712550e-01   4.6000000e+01
   1.8233507e-01   4.5000000e+01
   1.8754465e-01   4.5000000e+01
   1.9275422e-01   4.4000000e+01
   1.9796379e-01   4.3000000e+01
   2.0317337e-01   4.2000000e+01
   2.0838294e-01   4.1000000e+01
   2.1359251e-01   4.0000000e+01
   2.1880209e-01   3.9000000e+01
   2.2401166e-01   3.9000000e+01
   2.2922124e-01   3.8000000e+01
   2.3443081e-01   3.8000000e+01
   2.3964038e-01   3.7000000e+01
   2.4484996e-01   3.7000000e+01
   2.5005953e-01   3.6000000e+01
   2.5526910e-01   3.6000000e+01
   2.6047868e-01   3.5000000e+01
   2.6568825e-01   3.4000000e+01
   2.7089782e-01   3.4000000e+01
   2.7610740e-01   3.4000000e+01
   2.8131697e-01   3.4000000e+01
   2.8652654e-01   3.3000000e+01
   2.9173612e-01   3.3000000e+01
   2.9694569e-01   3.2000000e+01
   3.0215527e-01   3.1500000e+01
   3.0736484e-01   3.1000000e+01
   3.1257441e-01   3.1000000e+01
   3.1778399e-01   3.0000000e+01
   3.2299356e-01   3.0000000e+01
   3.2820313e-01   3.0000000e+01
   3.3341271e-01   2.9500000e+01
   3.3862228e-01   2.9000000e+01
   3.4383185e-01   2.9000000e+01
   3.4904143e-01   2.9000000e+01
   3.5425100e-01   2.8000000e+01
   3.5946057e-01   2.8000000e+01
   3.6467015e-01   2.8000000e+01
   3.6987972e-01   2.8000000e+01
   3.7508929e-01   2.7000000e+01
   3.8029887e-01   2.7000000e+01
   3.8550844e-01   2.7000000e+01
   3.9071802e-01   2.7000000e+01
   3.9592759e-01   2.6000000e+01
   4.0113716e-01   2.6000000e+01
   4.0634674e-01   2.6000000e+01
   4.1155631e-01   2.5000000e+01
   4.1676588e-01   2.5000000e+01
   4.2197546e-01   2.5000000e+01
   4.2718503e-01   2.5000000e+01
   4.3239460e-01   2.4000000e+01
   4.3760418e-01   2.4000000e+01
   4.4281375e-01   2.4000000e+01
   4.4802332e-01   2.4000000e+01
   4.5323290e-01   2.4000000e+01
   4.5844247e-01   2.4000000e+01
   4.6365204e-01   2.3000000e+01
   4.6886162e-01   2.3000000e+01
   4.7407119e-01   2.3000000e+01
   4.7928077e-01   2.3000000e+01
   4.8449034e-01   2.3000000e+01
   4.8969991e-01   2.2500000e+01
   4.9490949e-01   2.2000000e+01
   5.0011906e-01   2.2000000e+01
   5.0532863e-01   2.2000000e+01
   5.1053821e-01   2.2000000e+01
   5.1574778e-01   2.2000000e+01
   5.2095735e-01   2.2000000e+01
   5.2616693e-01   2.2000000e+01
   5.3137650e-01   2.2000000e+01
   5.3658607e-01   2.1500000e+01
   5.4179565e-01   2.1000000e+01
   5.4700522e-01   2.1000000e+01
   5.5221479e-01   2.1000000e+01
   5.5742437e-01   2.1000000e+01
   5.6263394e-01   2.1000000e+01
   5.6784352e-01   2.0000000e+01
   5.7305309e-01   2.0000000e+01
   5.7826266e-01   2.0000000e+01
   5.8347224e-01   2.0000000e+01
   5.8868181e-01   2.0000000e+01
   5.9389138e-01   2.0000000e+01
   5.9910096e-01   2.0000000e+01
   6.0431053e-01   1.9500000e+01
   6.0952010e-01   1.9000000e+01
   6.1472968e-01   1.9000000e+01
   6.1993925e-01   1.9000000e+01
   6.2514882e-01   1.9000000e+01
   6.3035840e-01   1.8500000e+01
   6.3556797e-01   1.8000000e+01
   6.4077754e-01   1.8000000e+01
   6.4598712e-01   1.8000000e+01
   6.5119669e-01   1.8000000e+01
   6.5640627e-01   1.8000000e+01
   6.6161584e-01   1.8000000e+01
   6.6682541e-01   1.8000000e+01
   6.7203499e-01   1.8000000e+01
   6.7724456e-01   1.8000000e+01
   6.8245413e-01   1.8000000e+01
   6.8766371e-01   1.8000000e+01
   6.9287328e-01   1.8000000e+01
   6.9808285e-01   1.8000000e+01
   7.0329243e-01   1.7000000e+01
   7.0850200e-01   1.7000000e+01
   7.1371157e-01   1.7000000e+01
   7.1892115e-01   1.7000000e+01
   7.2413072e-01   1.7000000e+01
   7.2934029e-01   1.7000000e+01
   7.3454987e-01   1.7000000e+01
   7.3975944e-01   1.7000000e+01
   7.4496902e-01   1.7000000e+01
   7.5017859e-01   1.7000000e+01
   7.5538816e-01   1.7000000e+01
   7.6059774e-01   1.7000000e+01
   7.6580731e-01   1.7000000e+01
   7.7101688e-01   1.6500000e+01
   7.7622646e-01   1.6500000e+01
   7.8143603e-01   1.6000000e+01
   7.8664560e-01   1.6000000e+01
   7.9185518e-01   1.6000000e+01
   7.9706475e-01   1.6000000e+01
   8.0227432e-01   1.6000000e+01
   8.0748390e-01   1.6000000e+01
   8.1269347e-01   1.6000000e+01
   8.1790305e-01   1.6000000e+01
   8.2311262e-01   1.6000000e+01
   8.2832219e-01   1.6000000e+01
   8.3353177e-01   1.6000000e+01
   8.3874134e-01   1.6000000e+01
   8.4395091e-01   1.6000000e+01
   8.4916049e-01   1.5500000e+01
   8.5437006e-01   1.5000000e+01
   8.5957963e-01   1.5000000e+01
   8.6478921e-01   1.5000000e+01
   8.6999878e-01   1.5000000e+01
   8.7520835e-01   1.5000000e+01
   8.8041793e-01   1.5000000e+01
   8.8562750e-01   1.5000000e+01
   8.9083707e-01   1.5000000e+01
   8.9604665e-01   1.5000000e+01
   9.0125622e-01   1.5000000e+01
   9.0646580e-01   1.5000000e+01
   9.1167537e-01   1.5000000e+01
   9.1688494e-01   1.5000000e+01
   9.2209452e-01   1.5000000e+01
   9.2730409e-01   1.5000000e+01
   9.3251366e-01   1.5000000e+01
   9.3772324e-01   1.5000000e+01
   9.4293281e-01   1.5000000e+01
   9.4814238e-01   1.5000000e+01
   9.5335196e-01   1.5000000e+01
   9.5856153e-01   1.4500000e+01
   9.6377110e-01   1.4000000e+01
   9.6898068e-01   1.4000000e+01
   9.7419025e-01   1.4000000e+01
   9.7939982e-01   1.4000000e+01
   9.8460940e-01   1.4000000e+01
   9.8981897e-01   1.4000000e+01
   9.9502855e-01   1.4000000e+01
   1.0002381e+00   1.4000000e+01
   1.0054477e+00   1.4000000e+01
   1.0106573e+00   1.4000000e+01
   1.0158668e+00   1.4000000e+01
   1.0210764e+00   1.4000000e+01
   1.0262860e+00   1.4000000e+01
   1.0314956e+00   1.4000000e+01
   1.0367051e+00   1.4000000e+01
   1.0419147e+00   1.4000000e+01
   1.0471243e+00   1.4000000e+01
   1.0523339e+00   1.4000000e+01
   1.0575434e+00   1.4000000e+01
   1.0627530e+00   1.4000000e+01
   1.0679626e+00   1.4000000e+01
   1.0731721e+00   1.4000000e+01
   1.0783817e+00   1.4000000e+01
   1.0835913e+00   1.4000000e+01
   1.0888009e+00   1.4000000e+01
   1.0940104e+00   1.4000000e+01
   1.0992200e+00   1.4000000e+01
   1.1044296e+00   1.4000000e+01
   1.1096392e+00   1.4000000e+01
   1.1148487e+00   1.4000000e+01
   1.1200583e+00   1.3500000e+01
   1.1252679e+00   1.3500000e+01
   1.1304775e+00   1.3000000e+01
   1.1356870e+00   1.3000000e+01
   1.1408966e+00   1.3000000e+01
   1.1461062e+00   1.3000000e+01
   1.1513158e+00   1.3000000e+01
   1.1565253e+00   1.3000000e+01
   1.1617349e+00   1.3000000e+01
   1.1669445e+00   1.3000000e+01
   1.1721540e+00   1.3000000e+01
   1.1773636e+00   1.3000000e+01
   1.1825732e+00   1.3000000e+01
   1.1877828e+00   1.3000000e+01
   1.1929923e+00   1.3000000e+01
   1.1982019e+00   1.3000000e+01
   1.2034115e+00   1.3000000e+01
   1.2086211e+00   1.3000000e+01
   1.2138306e+00   1.3000000e+01
   1.2190402e+00   1.3000000e+01
   1.2242498e+00   1.3000000e+01
   1.2294594e+00   1.3000000e+01
   1.2346689e+00   1.3000000e+01
   1.2398785e+00   1.3000000e+01
   1.2450881e+00   1.3000000e+01
   1.2502976e+00   1.3000000e+01
   1.2555072e+00   1.3000000e+01
   1.2607168e+00   1.3000000e+01
   1.2659264e+00   1.3000000e+01
   1.2711359e+00   1.3000000e+01
   1.2763455e+00   1.3000000e+01
   1.2815551e+00   1.3000000e+01
   1.2867647e+00   1.3000000e+01
   1.2919742e+00   1.3000000e+01
   1.2971838e+00   1.3000000e+01
   1.3023934e+00   1.3000000e+01
   1.3076030e+00   1.3000000e+01
   1.3128125e+00   1.3000000e+01
   1.3180221e+00   1.3000000e+01
   1.3232317e+00   1.3000000e+01
   1.3284413e+00   1.3000000e+01
   1.3336508e+00   1.3000000e+01
   1.3388604e+00   1.3000000e+01
   1.3440700e+00   1.3000000e+01
   1.3492795e+00   1.3000000e+01
   1.3544891e+00   1.3000000e+01
   1.3596987e+00   1.3000000e+01
   1.3649083e+00   1.3000000e+01
   1.3701178e+00   1.3000000e+01
   1.3753274e+00   1.3000000e+01
   1.3805370e+00   1.3000000e+01
   1.3857466e+00   1.3000000e+01
   1.3909561e+00   1.3000000e+01
   1.3961657e+00   1.3000000e+01
   1.4013753e+00   1.3000000e+01
   1.4065849e+00   1.3000000e+01
   1.4117944e+00   1.3000000e+01
   1.4170040e+00   1.3000000e+01
   1.4222136e+00   1.3000000e+01
   1.4274231e+00   1.2500000e+01
   1.4326327e+00   1.2500000e+01
   1.4378423e+00   1.2500000e+01
   1.4430519e+00   1.2000000e+01
   1.4482614e+00   1.2000000e+01
   1.4534710e+00   1.2000000e+01
   1.4586806e+00   1.2000000e+01
   1.4638902e+00   1.2000000e+01
   1.4690997e+00   1.2000000e+01
   1.4743093e+00   1.2000000e+01
   1.4795189e+00   1.2000000e+01
   1.4847285e+00   1.2000000e+01
   1.4899380e+00   1.2000000e+01
   1.4951476e+00   1.2000000e+01
   1.5003572e+00   1.2000000e+01
   1.5055668e+00   1.2000000e+01
   1.5107763e+00   1.2000000e+01
   1.5159859e+00   1.2000000e+01
   1.5211955e+00   1.2000000e+01
   1.5264050e+00   1.2000000e+01
   1.5316146e+00   1.2000000e+01
   1.5368242e+00   1.2000000e+01
   1.5420338e+00   1.2000000e+01
   1.5472433e+00   1.2000000e+01
   1.5524529e+00   1.2000000e+01
   1.5576625e+00   1.2000000e+01
   1.5628721e+00   1.2000000e+01
   1.5680816e+00   1.2000000e+01
   1.5732912e+00   1.2000000e+01
   1.5785008e+00   1.2000000e+01
   1.5837104e+00   1.2000000e+01
   1.5889199e+00   1.2000000e+01
   1.5941295e+00   1.2000000e+01
   1.5993391e+00   1.2000000e+01
   1.6045486e+00   1.2000000e+01
   1.6097582e+00   1.2000000e+01
   1.6149678e+00   1.2000000e+01
   1.6201774e+00   1.2000000e+01
   1.6253869e+00   1.2000000e+01
   1.6305965e+00   1.2000000e+01
   1.6358061e+00   1.2000000e+01
   1.6410157e+00   1.2000000e+01
   1.6462252e+00   1.2000000e+01
   1.6514348e+00   1.2000000e+01
   1.6566444e+00   1.2000000e+01
   1.6618540e+00   1.2000000e+01
   1.6670635e+00   1.2000000e+01
   1.6722731e+00   1.2000000e+01
   1.6774827e+00   1.2000000e+01
   1.6826923e+00   1.2000000e+01
   1.6879018e+00   1.2000000e+01
   1.6931114e+00   1.2000000e+01
   1.6983210e+00   1.2000000e+01
   1.7035305e+00   1.2000000e+01
   1.7087401e+00   1.2000000e+01
   1.7139497e+00   1.2000000e+01
   1.7191593e+00   1.2000000e+01
   1.7243688e+00   1.2000000e+01
   1.7295784e+00   1.2000000e+01
   1.7347880e+00   1.2000000e+01
   1.7399976e+00   1.2000000e+01
   1.7452071e+00   1.2000000e+01
   1.7504167e+00   1.2000000e+01
   1.7556263e+00   1.2000000e+01
   1.7608359e+00   1.2000000e+01
   1.7660454e+00   1.2000000e+01
   1.7712550e+00   1.2000000e+01
   1.7764646e+00   1.2000000e+01
   1.7816741e+00   1.2000000e+01
   1.7868837e+00   1.2000000e+01
   1.7920933e+00   1.2000000e+01
   1.7973029e+00   1.2000000e+01
   1.8025124e+00   1.2000000e+01
   1.8077220e+00   1.2000000e+01
   1.8129316e+00   1.2000000e+01
   1.8181412e+00   1.2000000e+01
   1.8233507e+00   1.2000000e+01
   1.8285603e+00   1.2000000e+01
   1.8337699e+00   1.2000000e+01
   1.8389795e+00   1.2000000e+01
   1.8441890e+00   1.2000000e+01
   1.8493986e+00   1.2000000e+01
   1.8546082e+00   1.2000000e+01
   1.8598178e+00   1.2000000e+01
   1.8650273e+00   1.2000000e+01
   1.8702369e+00   1.2000000e+01
   1.8754465e+00   1.2000000e+01
   1.8806560e+00   1.2000000e+01
   1.8858656e+00   1.2000000e+01
   1.8910752e+00   1.2000000e+01
   1.8962848e+00   1.2000000e+01
   1.9014943e+00   1.1500000e+01
   1.9067039e+00   1.1500000e+01
   1.9119135e+00   1.1000000e+01
   1.9171231e+00   1.1000000e+01
   1.9223326e+00   1.1000000e+01
   1.9275422e+00   1.1000000e+01
   1.9327518e+00   1.1000000e+01
   1.9379614e+00   1.1000000e+01
   1.9431709e+00   1.1000000e+01
   1.9483805e+00   1.1000000e+01
   1.9535901e+00   1.1000000e+01
   1.9587996e+00   1.1000000e+01
   1.9640092e+00   1.1000000e+01
   1.9692188e+00   1.1000000e+01
   1.9744284e+00   1.1000000e+01
   1.9796379e+00   1.1000000e+01
   1.9848475e+00   1.1000000e+01
   1.9900571e+00   1.1000000e+01
   1.9952667e+00   1.1000000e+01
   2.0004762e+00   1.1000000e+01
   2.0056858e+00   1.1000000e+01
   2.0108954e+00   1.1000000e+01
   2.0161050e+00   1.1000000e+01
   2.0213145e+00   1.1000000e+01
   2.0265241e+00   1.1000000e+01
   2.0317337e+00   1.1000000e+01
   2.0369433e+00   1.1000000e+01
   2.0421528e+00   1.1000000e+01
   2.0473624e+00   1.1000000e+01
   2.0525720e+00   1.1000000e+01
   2.0577815e+00   1.1000000e+01
   2.0629911e+00   1.1000000e+01
   2.0682007e+00   1.1000000e+01
   2.0734103e+00   1.1000000e+01
   2.0786198e+00   1.1000000e+01
   2.0838294e+00   1.1000000e+01
   2.0890390e+00   1.1000000e+01
   2.0942486e+00   1.1000000e+01
   2.0994581e+00   1.1000000e+01
   2.1046677e+00   1.1000000e+01
   2.1098773e+00   1.1000000e+01
   2.1150869e+00   1.1000000e+01
   2.1202964e+00   1.1000000e+01
   2.1255060e+00   1.1000000e+01
   2.1307156e+00   1.1000000e+01
   2.1359251e+00   1.1000000e+01
   2.1411347e+00   1.1000000e+01
   2.1463443e+00   1.1000000e+01
   2.1515539e+00   1.1000000e+01
   2.1567634e+00   1.1000000e+01
   2.1619730e+00   1.1000000e+01
   2.1671826e+00   1.1000000e+01
   2.1723922e+00   1.1000000e+01
   2.1776017e+00   1.1000000e+01
   2.1828113e+00   1.1000000e+01
   2.1880209e+00   1.1000000e+01
   2.1932305e+00   1.1000000e+01
   2.1984400e+00   1.1000000e+01
   2.2036496e+00   1.1000000e+01
   2.2088592e+00   1.1000000e+01
   2.2140688e+00   1.1000000e+01
   2.2192783e+00   1.1000000e+01
   2.2244879e+00   1.1000000e+01
   2.2296975e+00   1.1000000e+01
   2.2349070e+00   1.1000000e+01
   2.2401166e+00   1.1000000e+01
   2.2453262e+00   1.1000000e+01
   2.2505358e+00   1.1000000e+01
   2.2557453e+00   1.1000000e+01
   2.2609549e+00   1.1000000e+01
   2.2661645e+00   1.1000000e+01
   2.2713741e+00   1.1000000e+01
   2.2765836e+00   1.1000000e+01
   2.2817932e+00   1.1000000e+01
   2.2870028e+00   1.1000000e+01
   2.2922124e+00   1.1000000e+01
   2.2974219e+00   1.1000000e+01
   2.3026315e+00   1.1000000e+01
   2.3078411e+00   1.1000000e+01
   2.3130506e+00   1.1000000e+01
   2.3182602e+00   1.1000000e+01
   2.3234698e+00   1.1000000e+01
   2.3286794e+00   1.1000000e+01
   2.3338889e+00   1.1000000e+01
   2.3390985e+00   1.1000000e+01
   2.3443081e+00   1.1000000e+01
   2.3495177e+00   1.1000000e+01
   2.3547272e+00   1.1000000e+01
   2.3599368e+00   1.1000000e+01
   2.3651464e+00   1.1000000e+01
   2.3703560e+00   1.1000000e+01
   2.3755655e+00   1.1000000e+01
   2.3807751e+00   1.1000000e+01
   2.3859847e+00   1.1000000e+01
   2.3911943e+00   1.1000000e+01
   2.3964038e+00   1.1000000e+01
   2.4016134e+00   1.1000000e+01
   2.4068230e+00   1.1000000e+01
   2.4120325e+00   1.1000000e+01
   2.4172421e+00   1.1000000e+01
   2.4224517e+00   1.1000000e+01
   2.4276613e+00   1.1000000e+01
   2.4328708e+00   1.1000000e+01
   2.4380804e+00   1.1000000e+01
   2.4432900e+00   1.1000000e+01
   2.4484996e+00   1.1000000e+01
   2.4537091e+00   1.1000000e+01
   2.4589187e+00   1.1000000e+01
   2.4641283e+00   1.1000000e+01
   2.4693379e+00   1.1000000e+01
   2.4745474e+00   1.1000000e+01
   2.4797570e+00   1.1000000e+01
   2.4849666e+00   1.1000000e+01
   2.4901761e+00   1.1000000e+01
   2.4953857e+00   1.1000000e+01
   2.5005953e+00   1.1000000e+01
   2.5058049e+00   1.1000000e+01
   2.5110144e+00   1.1000000e+01
   2.5162240e+00   1.1000000e+01
   2.5214336e+00   1.1000000e+01
   2.5266432e+00   1.1000000e+01
   2.5318527e+00   1.1000000e+01
   2.5370623e+00   1.1000000e+01
   2.5422719e+00   1.1000000e+01
   2.5474815e+00   1.1000000e+01
   2.5526910e+00   1.1000000e+01
   2.5579006e+00   1.1000000e+01
   2.5631102e+00   1.1000000e+01
   2.5683198e+00   1.1000000e+01
   2.5735293e+00   1.1000000e+01
   2.5787389e+00   1.1000000e+01
   2.5839485e+00   1.1000000e+01
   2.5891580e+00   1.1000000e+01
   2.5943676e+00   1.1000000e+01
   2.5995772e+00   1.1000000e+01


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Streched_V_Sine_Wave_CR.txt <==
   0.0000000e+00   2.8436662e+01
   4.3350599e-03   2.7237769e+01
   8.6701197e-03   2.6796353e+01
   1.3005180e-02   2.6024496e+01
   1.7340239e-02   2.5669670e+01
   2.1675299e-02   2.5339552e+01
   2.6010359e-02   2.5178040e+01
   3.0345419e-02   2.4931213e+01
   3.4680479e-02   2.4803317e+01
   3.9015539e-02   2.4433863e+01
   4.3350599e-02   2.4187801e+01
   4.7685659e-02   2.4130515e+01
   5.2020718e-02   2.4009581e+01
   5.6355778e-02   2.3864642e+01
   6.0690838e-02   2.3664376e+01
   6.5025898e-02   2.3546770e+01
   6.9360958e-02   2.3344702e+01
   7.3696018e-02   2.3143985e+01
   7.8031078e-02   2.3045907e+01
   8.2366138e-02   2.2931375e+01
   8.6701197e-02   2.2759728e+01
   9.1036257e-02   2.2449434e+01
   9.5371317e-02   2.2198100e+01
   9.9706377e-02   2.1931708e+01
   1.0404144e-01   2.1893441e+01
   1.0837650e-01   2.1818990e+01
   1.1271156e-01   2.1747717e+01
   1.1704662e-01   2.1538278e+01
   1.2138168e-01   2.1445220e+01
   1.2571674e-01   2.1300451e+01
   1.3005180e-01   2.1079918e+01
   1.3438686e-01   2.0842101e+01
   1.3872192e-01   2.0739287e+01
   1.4305698e-01   2.0523782e+01
   1.4739204e-01   2.0465114e+01
   1.5172710e-01   2.0350542e+01
   1.5606216e-01   2.0324833e+01
   1.6039722e-01   2.0324833e+01
   1.6473228e-01   2.0309165e+01
   1.6906733e-01   2.0038886e+01
   1.7340239e-01   1.9999691e+01
   1.7773745e-01   1.9986422e+01
   1.8207251e-01   1.9935108e+01
   1.8640757e-01   1.9893693e+01
   1.9074263e-01   1.9889316e+01
   1.9507769e-01   1.9840463e+01
   1.9941275e-01   1.9823783e+01
   2.0374781e-01   1.9823783e+01
   2.0808287e-01   1.9823783e+01
   2.1241793e-01   1.9816590e+01
   2.1675299e-01   1.9816590e+01
   2.2108805e-01   1.9816590e+01
   2.2542311e-01   1.9690157e+01
   2.2975817e-01   1.9690157e+01
   2.3409323e-01   1.9683293e+01
   2.3842829e-01   1.9679590e+01
   2.4276335e-01   1.9607191e+01
   2.4709841e-01   1.9443493e+01
   2.5143347e-01   1.9369840e+01
   2.5576853e-01   1.9369840e+01
   2.6010359e-01   1.9360228e+01
   2.6443865e-01   1.9337104e+01
   2.6877371e-01   1.9310396e+01
   2.7310877e-01   1.9310396e+01
   2.7744383e-01   1.9310396e+01
   2.8177889e-01   1.9282088e+01
   2.8611395e-01   1.9282088e+01
   2.9044901e-01   1.9282088e+01
   2.9478407e-01   1.9282088e+01
   2.9911913e-01   1.9282088e+01
   3.0345419e-01   1.9282088e+01
   3.0778925e-01   1.9235499e+01
   3.1212431e-01   1.9235499e+01
   3.1645937e-01   1.9235499e+01
   3.2079443e-01   1.9190483e+01
   3.2512949e-01   1.9177157e+01
   3.2946455e-01   1.9065990e+01
   3.3379961e-01   1.9023246e+01
   3.3813467e-01   1.8956917e+01
   3.4246973e-01   1.8956917e+01
   3.4680479e-01   1.8939440e+01
   3.5113985e-01   1.8931072e+01
   3.5547491e-01   1.8912308e+01
   3.5980997e-01   1.8912308e+01
   3.6414503e-01   1.8901199e+01
   3.6848009e-01   1.8847342e+01
   3.7281515e-01   1.8776474e+01
   3.7715021e-01   1.8722778e+01
   3.8148527e-01   1.8671923e+01
   3.8582033e-01   1.8605162e+01
   3.9015539e-01   1.8605162e+01
   3.9449045e-01   1.8605162e+01
   3.9882551e-01   1.8605162e+01
   4.0316057e-01   1.8605162e+01
   4.0749563e-01   1.8605162e+01
   4.1183069e-01   1.8605162e+01
   4.1616575e-01   1.8605162e+01
   4.2050081e-01   1.8541780e+01
   4.2483587e-01   1.8541780e+01
   4.2917093e-01   1.8541780e+01
   4.3350599e-01   1.8541780e+01
   4.3784105e-01   1.8404401e+01
   4.4217611e-01   1.8404401e+01
   4.4651117e-01   1.8404401e+01
   4.5084623e-01   1.8325361e+01
   4.5518129e-01   1.8325361e+01
   4.5951635e-01   1.8325361e+01
   4.6385141e-01   1.8281754e+01
   4.6818647e-01   1.8253906e+01
   4.7252153e-01   1.8210510e+01
   4.7685659e-01   1.8210510e+01
   4.8119165e-01   1.8210510e+01
   4.8552671e-01   1.8210510e+01
   4.8986177e-01   1.8201219e+01
   4.9419683e-01   1.8201219e+01
   4.9853188e-01   1.8201219e+01
   5.0286694e-01   1.8184060e+01
   5.0720200e-01   1.8174845e+01
   5.1153706e-01   1.8174845e+01
   5.1587212e-01   1.8174845e+01
   5.2020718e-01   1.8174845e+01
   5.2454224e-01   1.8174845e+01
   5.2887730e-01   1.8138299e+01
   5.3321236e-01   1.8135681e+01
   5.3754742e-01   1.8135681e+01
   5.4188248e-01   1.8128958e+01
   5.4621754e-01   1.8114536e+01
   5.5055260e-01   1.8038525e+01
   5.5488766e-01   1.8032701e+01
   5.5922272e-01   1.7966864e+01
   5.6355778e-01   1.7789515e+01
   5.6789284e-01   1.7738863e+01
   5.7222790e-01   1.7712381e+01
   5.7656296e-01   1.7679152e+01
   5.8089802e-01   1.7679152e+01
   5.8523308e-01   1.7663353e+01
   5.8956814e-01   1.7663353e+01
   5.9390320e-01   1.7395403e+01
   5.9823826e-01   1.7395403e+01
   6.0257332e-01   1.7375375e+01
   6.0690838e-01   1.7345108e+01
   6.1124344e-01   1.7274830e+01
   6.1557850e-01   1.7232611e+01
   6.1991356e-01   1.7129042e+01
   6.2424862e-01   1.7124753e+01
   6.2858368e-01   1.7084496e+01
   6.3291874e-01   1.6996983e+01
   6.3725380e-01   1.6788577e+01
   6.4158886e-01   1.6738308e+01
   6.4592392e-01   1.6687942e+01
   6.5025898e-01   1.6660546e+01
   6.5459404e-01   1.6616985e+01
   6.5892910e-01   1.6448424e+01
   6.6326416e-01   1.6381221e+01
   6.6759922e-01   1.6226511e+01
   6.7193428e-01   1.6053622e+01
   6.7626934e-01   1.5961166e+01
   6.8060440e-01   1.5882408e+01
   6.8493946e-01   1.5797863e+01
   6.8927452e-01   1.5685366e+01
   6.9360958e-01   1.5513407e+01
   6.9794464e-01   1.5366316e+01
   7.0227970e-01   1.5330770e+01
   7.0661476e-01   1.5087756e+01
   7.1094982e-01   1.5009536e+01
   7.1528488e-01   1.4895029e+01
   7.1961994e-01   1.4763469e+01
   7.2395500e-01   1.4595143e+01
   7.2829006e-01   1.4322444e+01
   7.3262512e-01   1.4251932e+01
   7.3696018e-01   1.4000176e+01
   7.4129524e-01   1.3945249e+01
   7.4563030e-01   1.3902934e+01
   7.4996536e-01   1.3796461e+01
   7.5430042e-01   1.3657975e+01
   7.5863548e-01   1.3443487e+01
   7.6297054e-01   1.3388575e+01
   7.6730560e-01   1.3239535e+01
   7.7164066e-01   1.3082260e+01
   7.7597572e-01   1.2947306e+01
   7.8031078e-01   1.2834495e+01
   7.8464584e-01   1.2667404e+01
   7.8898090e-01   1.2417579e+01
   7.9331596e-01   1.2310616e+01
   7.9765102e-01   1.2235052e+01
   8.0198608e-01   1.2196091e+01
   8.0632114e-01   1.2121473e+01
   8.1065620e-01   1.1901752e+01
   8.1499126e-01   1.1798572e+01
   8.1932632e-01   1.1662526e+01
   8.2366138e-01   1.1552699e+01
   8.2799644e-01   1.1317166e+01
   8.3233149e-01   1.1162109e+01
   8.3666655e-01   1.1057977e+01
   8.4100161e-01   1.0983016e+01
   8.4533667e-01   1.0808211e+01
   8.4967173e-01   1.0761452e+01
   8.5400679e-01   1.0696226e+01
   8.5834185e-01   1.0576378e+01
   8.6267691e-01   1.0533422e+01
   8.6701197e-01   1.0393011e+01
   8.7134703e-01   1.0274217e+01
   8.7568209e-01   1.0198707e+01
   8.8001715e-01   1.0119939e+01
   8.8435221e-01   1.0056391e+01
   8.8868727e-01   9.9270591e+00
   8.9302233e-01   9.8683041e+00
   8.9735739e-01   9.7795920e+00
   9.0169245e-01   9.5862852e+00
   9.0602751e-01   9.5269756e+00
   9.1036257e-01   9.4895938e+00
   9.1469763e-01   9.4895938e+00
   9.1903269e-01   9.3602054e+00
   9.2336775e-01   9.3227072e+00
   9.2770281e-01   9.2817216e+00
   9.3203787e-01   9.2508674e+00
   9.3637293e-01   9.1488861e+00
   9.4070799e-01   9.0939871e+00
   9.4504305e-01   9.0690462e+00
   9.4937811e-01   8.9382877e+00
   9.5371317e-01   8.7924054e+00
   9.5804823e-01   8.7924054e+00
   9.6238329e-01   8.6735791e+00
   9.6671835e-01   8.6218589e+00
   9.7105341e-01   8.6052481e+00
   9.7538847e-01   8.5736284e+00
   9.7972353e-01   8.5100915e+00
   9.8405859e-01   8.4736860e+00
   9.8839365e-01   8.4371568e+00
   9.9272871e-01   8.3871721e+00
   9.9706377e-01   8.3612312e+00
   1.0013988e+00   8.3119905e+00
   1.0057339e+00   8.2523050e+00
   1.0100689e+00   8.1621185e+00
   1.0144040e+00   8.1482535e+00
   1.0187391e+00   8.1442449e+00
   1.0230741e+00   8.0974397e+00
   1.0274092e+00   8.0471182e+00
   1.0317442e+00   8.0330808e+00
   1.0360793e+00   7.9783784e+00
   1.0404144e+00   7.9536184e+00
   1.0447494e+00   7.9271797e+00
   1.0490845e+00   7.9056851e+00
   1.0534195e+00   7.8998864e+00
   1.0577546e+00   7.8599918e+00
   1.0620897e+00   7.7931282e+00
   1.0664247e+00   7.7438532e+00
   1.0707598e+00   7.7263770e+00
   1.0750948e+00   7.6769283e+00
   1.0794299e+00   7.6651843e+00
   1.0837650e+00   7.6439731e+00
   1.0881000e+00   7.6306607e+00
   1.0924351e+00   7.6224740e+00
   1.0967701e+00   7.5672142e+00
   1.1011052e+00   7.5564749e+00
   1.1054403e+00   7.5180265e+00
   1.1097753e+00   7.5130633e+00
   1.1141104e+00   7.4681876e+00
   1.1184454e+00   7.4543152e+00
   1.1227805e+00   7.4494273e+00
   1.1271156e+00   7.4356184e+00
   1.1314506e+00   7.4126403e+00
   1.1357857e+00   7.3822034e+00
   1.1401207e+00   7.3577977e+00
   1.1444558e+00   7.3465323e+00
   1.1487909e+00   7.3366693e+00
   1.1531259e+00   7.3221995e+00
   1.1574610e+00   7.2785193e+00
   1.1617960e+00   7.2752166e+00
   1.1661311e+00   7.2692232e+00
   1.1704662e+00   7.2402056e+00
   1.1748012e+00   7.2376784e+00
   1.1791363e+00   7.2114299e+00
   1.1834713e+00   7.2096230e+00
   1.1878064e+00   7.1873368e+00
   1.1921415e+00   7.1778948e+00
   1.1964765e+00   7.1614233e+00
   1.2008116e+00   7.1611005e+00
   1.2051466e+00   7.1608634e+00
   1.2094817e+00   7.1549352e+00
   1.2138168e+00   7.1338958e+00
   1.2181518e+00   7.1143538e+00
   1.2224869e+00   7.0948993e+00
   1.2268219e+00   7.0716108e+00
   1.2311570e+00   7.0623216e+00
   1.2354921e+00   7.0623216e+00
   1.2398271e+00   7.0608815e+00
   1.2441622e+00   7.0567834e+00
   1.2484972e+00   7.0529755e+00
   1.2528323e+00   7.0521873e+00
   1.2571674e+00   7.0512430e+00
   1.2615024e+00   7.0512430e+00
   1.2658375e+00   7.0510545e+00
   1.2701725e+00   7.0436596e+00
   1.2745076e+00   7.0275817e+00
   1.2788427e+00   7.0275817e+00
   1.2831777e+00   7.0175321e+00
   1.2875128e+00   7.0175321e+00
   1.2918478e+00   7.0130742e+00
   1.2961829e+00   6.9968135e+00
   1.3005180e+00   6.9896045e+00
   1.3048530e+00   6.9665399e+00
   1.3091881e+00   6.9603190e+00
   1.3135231e+00   6.9603190e+00
   1.3178582e+00   6.9603190e+00
   1.3221933e+00   6.9465524e+00
   1.3265283e+00   6.9362661e+00
   1.3308634e+00   6.9355729e+00
   1.3351984e+00   6.9349703e+00
   1.3395335e+00   6.9349703e+00
   1.3438686e+00   6.9294446e+00
   1.3482036e+00   6.9199555e+00
   1.3525387e+00   6.9089079e+00
   1.3568737e+00   6.9031587e+00
   1.3612088e+00   6.8958290e+00
   1.3655439e+00   6.8858939e+00
   1.3698789e+00   6.8808571e+00
   1.3742140e+00   6.8786810e+00
   1.3785490e+00   6.8770570e+00
   1.3828841e+00   6.8765475e+00
   1.3872192e+00   6.8698155e+00
   1.3915542e+00   6.8664098e+00
   1.3958893e+00   6.8633817e+00
   1.4002243e+00   6.8607746e+00
   1.4045594e+00   6.8570068e+00
   1.4088945e+00   6.8560788e+00
   1.4132295e+00   6.8525424e+00
   1.4175646e+00   6.8518888e+00
   1.4218996e+00   6.8489311e+00
   1.4262347e+00   6.8425308e+00
   1.4305698e+00   6.8384834e+00
   1.4349048e+00   6.8287666e+00
   1.4392399e+00   6.8264953e+00
   1.4435749e+00   6.8259959e+00
   1.4479100e+00   6.8259959e+00
   1.4522451e+00   6.8248451e+00
   1.4565801e+00   6.8225647e+00
   1.4609152e+00   6.8221380e+00
   1.4652502e+00   6.8182459e+00
   1.4695853e+00   6.8099748e+00
   1.4739204e+00   6.8050521e+00
   1.4782554e+00   6.8005754e+00
   1.4825905e+00   6.7991005e+00
   1.4869255e+00   6.7972400e+00
   1.4912606e+00   6.7919883e+00
   1.4955957e+00   6.7856415e+00
   1.4999307e+00   6.7850515e+00
   1.5042658e+00   6.7834750e+00
   1.5086008e+00   6.7833902e+00
   1.5129359e+00   6.7825087e+00
   1.5172710e+00   6.7791045e+00
   1.5216060e+00   6.7770640e+00
   1.5259411e+00   6.7716878e+00
   1.5302761e+00   6.7699294e+00
   1.5346112e+00   6.7638662e+00
   1.5389463e+00   6.7600274e+00
   1.5432813e+00   6.7559458e+00
   1.5476164e+00   6.7532539e+00
   1.5519514e+00   6.7525598e+00
   1.5562865e+00   6.7501241e+00
   1.5606216e+00   6.7483350e+00
   1.5649566e+00   6.7478626e+00
   1.5692917e+00   6.7466304e+00
   1.5736267e+00   6.7454430e+00
   1.5779618e+00   6.7454430e+00
   1.5822969e+00   6.7454430e+00
   1.5866319e+00   6.7441409e+00
   1.5909670e+00   6.7437889e+00
   1.5953020e+00   6.7434024e+00
   1.5996371e+00   6.7424943e+00
   1.6039722e+00   6.7420483e+00
   1.6083072e+00   6.7415052e+00
   1.6126423e+00   6.7409044e+00
   1.6169773e+00   6.7401718e+00
   1.6213124e+00   6.7384419e+00
   1.6256475e+00   6.7381164e+00
   1.6299825e+00   6.7351806e+00
   1.6343176e+00   6.7343236e+00
   1.6386526e+00   6.7333418e+00
   1.6429877e+00   6.7325950e+00
   1.6473228e+00   6.7322313e+00
   1.6516578e+00   6.7309881e+00
   1.6559929e+00   6.7309881e+00
   1.6603279e+00   6.7308412e+00
   1.6646630e+00   6.7301959e+00
   1.6689980e+00   6.7283419e+00
   1.6733331e+00   6.7277431e+00
   1.6776682e+00   6.7270920e+00
   1.6820032e+00   6.7268186e+00
   1.6863383e+00   6.7258876e+00
   1.6906733e+00   6.7237624e+00
   1.6950084e+00   6.7230132e+00
   1.6993435e+00   6.7215496e+00
   1.7036785e+00   6.7209984e+00
   1.7080136e+00   6.7201664e+00
   1.7123486e+00   6.7199425e+00
   1.7166837e+00   6.7188697e+00
   1.7210188e+00   6.7180506e+00
   1.7253538e+00   6.7171766e+00
   1.7296889e+00   6.7152836e+00
   1.7340239e+00   6.7150412e+00
   1.7383590e+00   6.7149958e+00
   1.7426941e+00   6.7145886e+00
   1.7470291e+00   6.7139235e+00
   1.7513642e+00   6.7125438e+00
   1.7556992e+00   6.7122664e+00
   1.7600343e+00   6.7111703e+00
   1.7643694e+00   6.7105664e+00
   1.7687044e+00   6.7099592e+00
   1.7730395e+00   6.7091525e+00
   1.7773745e+00   6.7082401e+00
   1.7817096e+00   6.7074735e+00
   1.7860447e+00   6.7064001e+00
   1.7903797e+00   6.7059273e+00
   1.7947148e+00   6.7053210e+00
   1.7990498e+00   6.7041867e+00
   1.8033849e+00   6.7036555e+00
   1.8077200e+00   6.7031215e+00
   1.8120550e+00   6.7024385e+00
   1.8163901e+00   6.7019074e+00
   1.8207251e+00   6.7012018e+00
   1.8250602e+00   6.7004525e+00
   1.8293953e+00   6.6999796e+00
   1.8337303e+00   6.6994948e+00
   1.8380654e+00   6.6991278e+00
   1.8424004e+00   6.6985850e+00
   1.8467355e+00   6.6979558e+00
   1.8510706e+00   6.6976647e+00
   1.8554056e+00   6.6970383e+00
   1.8597407e+00   6.6965461e+00
   1.8640757e+00   6.6961576e+00
   1.8684108e+00   6.6954512e+00
   1.8727459e+00   6.6949625e+00
   1.8770809e+00   6.6944093e+00
   1.8814160e+00   6.6939590e+00
   1.8857510e+00   6.6931066e+00
   1.8900861e+00   6.6926903e+00
   1.8944212e+00   6.6923679e+00
   1.8987562e+00   6.6918437e+00
   1.9030913e+00   6.6915128e+00
   1.9074263e+00   6.6911844e+00
   1.9117614e+00   6.6908122e+00
   1.9160965e+00   6.6903696e+00
   1.9204315e+00   6.6899970e+00
   1.9247666e+00   6.6897191e+00
   1.9291016e+00   6.6894218e+00
   1.9334367e+00   6.6891415e+00
   1.9377718e+00   6.6886949e+00
   1.9421068e+00   6.6884625e+00
   1.9464419e+00   6.6881289e+00
   1.9507769e+00   6.6878454e+00
   1.9551120e+00   6.6875084e+00
   1.9594471e+00   6.6872710e+00
   1.9637821e+00   6.6869193e+00
   1.9681172e+00   6.6867562e+00
   1.9724522e+00   6.6865213e+00
   1.9767873e+00   6.6862730e+00
   1.9811224e+00   6.6860294e+00
   1.9854574e+00   6.6857488e+00
   1.9897925e+00   6.6854165e+00
   1.9941275e+00   6.6851275e+00
   1.9984626e+00   6.6849854e+00
   2.0027977e+00   6.6846021e+00
   2.0071327e+00   6.6842916e+00
   2.0114678e+00   6.6840527e+00
   2.0158028e+00   6.6838029e+00
   2.0201379e+00   6.6836131e+00
   2.0244730e+00   6.6834461e+00
   2.0288080e+00   6.6830942e+00
   2.0331431e+00   6.6828762e+00
   2.0374781e+00   6.6826704e+00
   2.0418132e+00   6.6824808e+00
   2.0461483e+00   6.6822534e+00
   2.0504833e+00   6.6821205e+00
   2.0548184e+00   6.6819239e+00
   2.0591534e+00   6.6817250e+00
   2.0634885e+00   6.6815579e+00
   2.0678236e+00   6.6813491e+00
   2.0721586e+00   6.6811525e+00
   2.0764937e+00   6.6809745e+00
   2.0808287e+00   6.6807883e+00
   2.0851638e+00   6.6805832e+00
   2.0894989e+00   6.6804240e+00
   2.0938339e+00   6.6802195e+00
   2.0981690e+00   6.6800530e+00
   2.1025040e+00   6.6799051e+00
   2.1068391e+00   6.6797632e+00
   2.1111742e+00   6.6796128e+00
   2.1155092e+00   6.6794665e+00
   2.1198443e+00   6.6793231e+00
   2.1241793e+00   6.6791723e+00
   2.1285144e+00   6.6790599e+00
   2.1328495e+00   6.6789213e+00
   2.1371845e+00   6.6787756e+00
   2.1415196e+00   6.6786250e+00
   2.1458546e+00   6.6785052e+00
   2.1501897e+00   6.6783732e+00
   2.1545248e+00   6.6782629e+00
   2.1588598e+00   6.6781364e+00
   2.1631949e+00   6.6780119e+00
   2.1675299e+00   6.6779150e+00
   2.1718650e+00   6.6777952e+00
   2.1762001e+00   6.6776918e+00
   2.1805351e+00   6.6775721e+00
   2.1848702e+00   6.6774506e+00
   2.1892052e+00   6.6773413e+00
   2.1935403e+00   6.6772197e+00
   2.1978754e+00   6.6771280e+00
   2.2022104e+00   6.6770157e+00
   2.2065455e+00   6.6768827e+00
   2.2108805e+00   6.6767940e+00
   2.2152156e+00   6.6767184e+00
   2.2195507e+00   6.6766278e+00
   2.2238857e+00   6.6765207e+00
   2.2282208e+00   6.6764433e+00
   2.2325558e+00   6.6763441e+00
   2.2368909e+00   6.6762466e+00
   2.2412260e+00   6.6761638e+00
   2.2455610e+00   6.6760597e+00
   2.2498961e+00   6.6759767e+00
   2.2542311e+00   6.6758784e+00
   2.2585662e+00   6.6758033e+00
   2.2629013e+00   6.6757121e+00
   2.2672363e+00   6.6756365e+00
   2.2715714e+00   6.6755594e+00
   2.2759064e+00   6.6754802e+00
   2.2802415e+00   6.6754013e+00
   2.2845766e+00   6.6753040e+00
   2.2889116e+00   6.6752163e+00
   2.2932467e+00   6.6751553e+00
   2.2975817e+00   6.6750797e+00
   2.3019168e+00   6.6750164e+00
   2.3062519e+00   6.6749484e+00
   2.3105869e+00   6.6748748e+00
   2.3149220e+00   6.6748085e+00
   2.3192570e+00   6.6747453e+00
   2.3235921e+00   6.6746811e+00
   2.3279271e+00   6.6746106e+00
   2.3322622e+00   6.6745456e+00
   2.3365973e+00   6.6744961e+00
   2.3409323e+00   6.6744408e+00
   2.3452674e+00   6.6743926e+00
   2.3496024e+00   6.6743352e+00
   2.3539375e+00   6.6742770e+00
   2.3582726e+00   6.6742228e+00
   2.3626076e+00   6.6741633e+00
   2.3669427e+00   6.6741118e+00
   2.3712777e+00   6.6740642e+00
   2.3756128e+00   6.6740139e+00
   2.3799479e+00   6.6739694e+00
   2.3842829e+00   6.6739201e+00
   2.3886180e+00   6.6738749e+00
   2.3929530e+00   6.6738315e+00
   2.3972881e+00   6.6737905e+00
   2.4016232e+00   6.6737488e+00
   2.4059582e+00   6.6737031e+00
   2.4102933e+00   6.6736631e+00
   2.4146283e+00   6.6736197e+00
   2.4189634e+00   6.6735827e+00
   2.4232985e+00   6.6735427e+00
   2.4276335e+00   6.6734961e+00
   2.4319686e+00   6.6734601e+00
   2.4363036e+00   6.6734177e+00
   2.4406387e+00   6.6733822e+00
   2.4449738e+00   6.6733426e+00
   2.4493088e+00   6.6733052e+00
   2.4536439e+00   6.6732738e+00
   2.4579789e+00   6.6732381e+00
   2.4623140e+00   6.6731964e+00
   2.4666491e+00   6.6731613e+00
   2.4709841e+00   6.6731260e+00
   2.4753192e+00   6.6730999e+00
   2.4796542e+00   6.6730709e+00
   2.4839893e+00   6.6730410e+00
   2.4883244e+00   6.6730117e+00
   2.4926594e+00   6.6729831e+00
   2.4969945e+00   6.6729517e+00
   2.5013295e+00   6.6729256e+00
   2.5056646e+00   6.6729021e+00
   2.5099997e+00   6.6728771e+00
   2.5143347e+00   6.6728496e+00
   2.5186698e+00   6.6728222e+00
   2.5230048e+00   6.6727978e+00
   2.5273399e+00   6.6727740e+00
   2.5316750e+00   6.6727457e+00
   2.5360100e+00   6.6727209e+00
   2.5403451e+00   6.6726970e+00
   2.5446801e+00   6.6726724e+00
   2.5490152e+00   6.6726520e+00
   2.5533503e+00   6.6726324e+00
   2.5576853e+00   6.6726109e+00
   2.5620204e+00   6.6725915e+00
   2.5663554e+00   6.6725695e+00
   2.5706905e+00   6.6725467e+00
   2.5750256e+00   6.6725278e+00
   2.5793606e+00   6.6725099e+00
   2.5836957e+00   6.6724914e+00
   2.5880307e+00   6.6724718e+00
   2.5923658e+00   6.6724545e+00
   2.5967009e+00   6.6724369e+00
   2.6010359e+00   6.6724204e+00
   2.6053710e+00   6.6724029e+00
   2.6097060e+00   6.6723862e+00
   2.6140411e+00   6.6723699e+00
   2.6183762e+00   6.6723532e+00
   2.6227112e+00   6.6723365e+00
   2.6270463e+00   6.6723213e+00
   2.6313813e+00   6.6723055e+00
   2.6357164e+00   6.6722896e+00
   2.6400515e+00   6.6722765e+00
   2.6443865e+00   6.6722605e+00
   2.6487216e+00   6.6722468e+00
   2.6530566e+00   6.6722333e+00
   2.6573917e+00   6.6722196e+00
   2.6617268e+00   6.6722059e+00
   2.6660618e+00   6.6721940e+00
   2.6703969e+00   6.6721813e+00
   2.6747319e+00   6.6721663e+00
   2.6790670e+00   6.6721525e+00
   2.6834021e+00   6.6721402e+00
   2.6877371e+00   6.6721284e+00
   2.6920722e+00   6.6721168e+00
   2.6964072e+00   6.6721041e+00
   2.7007423e+00   6.6720931e+00
   2.7050774e+00   6.6720808e+00
   2.7094124e+00   6.6720694e+00
   2.7137475e+00   6.6720587e+00
   2.7180825e+00   6.6720480e+00
   2.7224176e+00   6.6720377e+00
   2.7267527e+00   6.6720281e+00
   2.7310877e+00   6.6720183e+00
   2.7354228e+00   6.6720070e+00
   2.7397578e+00   6.6719972e+00
   2.7440929e+00   6.6719890e+00
   2.7484280e+00   6.6719813e+00
   2.7527630e+00   6.6719702e+00
   2.7570981e+00   6.6719594e+00
   2.7614331e+00   6.6719496e+00
   2.7657682e+00   6.6719411e+00
   2.7701033e+00   6.6719326e+00
   2.7744383e+00   6.6719245e+00
   2.7787734e+00   6.6719164e+00
   2.7831084e+00   6.6719095e+00
   2.7874435e+00   6.6719009e+00
   2.7917786e+00   6.6718937e+00
   2.7961136e+00   6.6718855e+00
   2.8004487e+00   6.6718786e+00
   2.8047837e+00   6.6718714e+00
   2.8091188e+00   6.6718643e+00
   2.8134539e+00   6.6718577e+00
   2.8177889e+00   6.6718507e+00
   2.8221240e+00   6.6718443e+00
   2.8264590e+00   6.6718380e+00
   2.8307941e+00   6.6718316e+00
   2.8351292e+00   6.6718252e+00
   2.8394642e+00   6.6718181e+00
   2.8437993e+00   6.6718124e+00
   2.8481343e+00   6.6718058e+00
   2.8524694e+00   6.6718001e+00
   2.8568045e+00   6.6717938e+00
   2.8611395e+00   6.6717885e+00
   2.8654746e+00   6.6717838e+00
   2.8698096e+00   6.6717787e+00
   2.8741447e+00   6.6717729e+00
   2.8784798e+00   6.6717676e+00
   2.8828148e+00   6.6717624e+00
   2.8871499e+00   6.6717575e+00
   2.8914849e+00   6.6717526e+00
   2.8958200e+00   6.6717479e+00
   2.9001551e+00   6.6717431e+00
   2.9044901e+00   6.6717383e+00
   2.9088252e+00   6.6717338e+00
   2.9131602e+00   6.6717296e+00
   2.9174953e+00   6.6717252e+00
   2.9218304e+00   6.6717205e+00
   2.9261654e+00   6.6717165e+00
   2.9305005e+00   6.6717126e+00
   2.9348355e+00   6.6717089e+00
   2.9391706e+00   6.6717046e+00
   2.9435057e+00   6.6717012e+00
   2.9478407e+00   6.6716977e+00
   2.9521758e+00   6.6716943e+00
   2.9565108e+00   6.6716904e+00
   2.9608459e+00   6.6716870e+00
   2.9651810e+00   6.6716839e+00
   2.9695160e+00   6.6716809e+00
   2.9738511e+00   6.6716775e+00
   2.9781861e+00   6.6716744e+00
   2.9825212e+00   6.6716712e+00
   2.9868563e+00   6.6716683e+00
   2.9911913e+00   6.6716654e+00
   2.9955264e+00   6.6716626e+00
   2.9998614e+00   6.6716601e+00
   3.0041965e+00   6.6716576e+00
   3.0085315e+00   6.6716551e+00
   3.0128666e+00   6.6716526e+00
   3.0172017e+00   6.6716498e+00
   3.0215367e+00   6.6716472e+00
   3.0258718e+00   6.6716443e+00
   3.0302068e+00   6.6716419e+00
   3.0345419e+00   6.6716394e+00
   3.0388770e+00   6.6716367e+00
   3.0432120e+00   6.6716345e+00
   3.0475471e+00   6.6716322e+00
   3.0518821e+00   6.6716300e+00
   3.0562172e+00   6.6716277e+00
   3.0605523e+00   6.6716256e+00
   3.0648873e+00   6.6716236e+00
   3.0692224e+00   6.6716216e+00
   3.0735574e+00   6.6716196e+00
   3.0778925e+00   6.6716176e+00
   3.0822276e+00   6.6716156e+00
   3.0865626e+00   6.6716138e+00
   3.0908977e+00   6.6716117e+00
   3.0952327e+00   6.6716101e+00
   3.0995678e+00   6.6716083e+00
   3.1039029e+00   6.6716067e+00
   3.1082379e+00   6.6716051e+00
   3.1125730e+00   6.6716035e+00
   3.1169080e+00   6.6716018e+00
   3.1212431e+00   6.6716000e+00
   3.1255782e+00   6.6715983e+00
   3.1299132e+00   6.6715967e+00
   3.1342483e+00   6.6715953e+00
   3.1385833e+00   6.6715937e+00
   3.1429184e+00   6.6715923e+00
   3.1472535e+00   6.6715906e+00
   3.1515885e+00   6.6715892e+00
   3.1559236e+00   6.6715878e+00
   3.1602586e+00   6.6715864e+00
   3.1645937e+00   6.6715850e+00
   3.1689288e+00   6.6715837e+00
   3.1732638e+00   6.6715825e+00
   3.1775989e+00   6.6715811e+00
   3.1819339e+00   6.6715799e+00
   3.1862690e+00   6.6715787e+00
   3.1906041e+00   6.6715776e+00
   3.1949391e+00   6.6715764e+00
   3.1992742e+00   6.6715753e+00
   3.2036092e+00   6.6715742e+00
   3.2079443e+00   6.6715731e+00
   3.2122794e+00   6.6715721e+00
   3.2166144e+00   6.6715711e+00
   3.2209495e+00   6.6715700e+00
   3.2252845e+00   6.6715691e+00
   3.2296196e+00   6.6715681e+00
   3.2339547e+00   6.6715671e+00
   3.2382897e+00   6.6715663e+00
   3.2426248e+00   6.6715653e+00
   3.2469598e+00   6.6715644e+00
   3.2512949e+00   6.6715634e+00
   3.2556300e+00   6.6715624e+00
   3.2599650e+00   6.6715615e+00
   3.2643001e+00   6.6715607e+00
   3.2686351e+00   6.6715599e+00
   3.2729702e+00   6.6715591e+00
   3.2773053e+00   6.6715583e+00
   3.2816403e+00   6.6715576e+00
   3.2859754e+00   6.6715568e+00
   3.2903104e+00   6.6715560e+00
   3.2946455e+00   6.6715553e+00
   3.2989806e+00   6.6715546e+00
   3.3033156e+00   6.6715539e+00
   3.3076507e+00   6.6715533e+00
   3.3119857e+00   6.6715526e+00
   3.3163208e+00   6.6715519e+00
   3.3206559e+00   6.6715513e+00
   3.3249909e+00   6.6715506e+00
   3.3293260e+00   6.6715499e+00
   3.3336610e+00   6.6715493e+00
   3.3379961e+00   6.6715487e+00
   3.3423312e+00   6.6715481e+00
   3.3466662e+00   6.6715476e+00
   3.3510013e+00   6.6715470e+00
   3.3553363e+00   6.6715464e+00
   3.3596714e+00   6.6715459e+00
   3.3640065e+00   6.6715454e+00
   3.3683415e+00   6.6715449e+00
   3.3726766e+00   6.6715444e+00
   3.3770116e+00   6.6715439e+00
   3.3813467e+00   6.6715434e+00
   3.3856818e+00   6.6715429e+00
   3.3900168e+00   6.6715423e+00
   3.3943519e+00   6.6715419e+00
   3.3986869e+00   6.6715415e+00
   3.4030220e+00   6.6715411e+00
   3.4073571e+00   6.6715408e+00
   3.4116921e+00   6.6715403e+00
   3.4160272e+00   6.6715399e+00
   3.4203622e+00   6.6715395e+00
   3.4246973e+00   6.6715391e+00
   3.4290324e+00   6.6715388e+00
   3.4333674e+00   6.6715384e+00
   3.4377025e+00   6.6715381e+00
   3.4420375e+00   6.6715377e+00
   3.4463726e+00   6.6715374e+00
   3.4507077e+00   6.6715370e+00
   3.4550427e+00   6.6715366e+00
   3.4593778e+00   6.6715363e+00
   3.4637128e+00   6.6715360e+00
   3.4680479e+00   6.6715356e+00
   3.4723830e+00   6.6715353e+00
   3.4767180e+00   6.6715350e+00
   3.4810531e+00   6.6715347e+00
   3.4853881e+00   6.6715344e+00
   3.4897232e+00   6.6715342e+00
   3.4940583e+00   6.6715339e+00
   3.4983933e+00   6.6715336e+00
   3.5027284e+00   6.6715334e+00
   3.5070634e+00   6.6715331e+00
   3.5113985e+00   6.6715328e+00
   3.5157336e+00   6.6715326e+00
   3.5200686e+00   6.6715324e+00
   3.5244037e+00   6.6715321e+00
   3.5287387e+00   6.6715319e+00
   3.5330738e+00   6.6715316e+00
   3.5374089e+00   6.6715314e+00
   3.5417439e+00   6.6715312e+00
   3.5460790e+00   6.6715310e+00
   3.5504140e+00   6.6715307e+00
   3.5547491e+00   6.6715305e+00
   3.5590842e+00   6.6715303e+00
   3.5634192e+00   6.6715301e+00
   3.5677543e+00   6.6715299e+00
   3.5720893e+00   6.6715297e+00
   3.5764244e+00   6.6715295e+00
   3.5807595e+00   6.6715293e+00
   3.5850945e+00   6.6715291e+00
   3.5894296e+00   6.6715289e+00
   3.5937646e+00   6.6715287e+00
   3.5980997e+00   6.6715285e+00
   3.6024348e+00   6.6715284e+00
   3.6067698e+00   6.6715282e+00
   3.6111049e+00   6.6715280e+00
   3.6154399e+00   6.6715279e+00
   3.6197750e+00   6.6715277e+00
   3.6241101e+00   6.6715275e+00
   3.6284451e+00   6.6715274e+00
   3.6327802e+00   6.6715272e+00
   3.6371152e+00   6.6715271e+00
   3.6414503e+00   6.6715270e+00
   3.6457854e+00   6.6715268e+00
   3.6501204e+00   6.6715267e+00
   3.6544555e+00   6.6715265e+00
   3.6587905e+00   6.6715264e+00
   3.6631256e+00   6.6715263e+00
   3.6674606e+00   6.6715261e+00
   3.6717957e+00   6.6715260e+00
   3.6761308e+00   6.6715259e+00
   3.6804658e+00   6.6715258e+00
   3.6848009e+00   6.6715256e+00
   3.6891359e+00   6.6715255e+00
   3.6934710e+00   6.6715254e+00
   3.6978061e+00   6.6715253e+00
   3.7021411e+00   6.6715252e+00
   3.7064762e+00   6.6715251e+00
   3.7108112e+00   6.6715250e+00
   3.7151463e+00   6.6715249e+00
   3.7194814e+00   6.6715248e+00
   3.7238164e+00   6.6715247e+00
   3.7281515e+00   6.6715246e+00
   3.7324865e+00   6.6715245e+00
   3.7368216e+00   6.6715244e+00
   3.7411567e+00   6.6715243e+00
   3.7454917e+00   6.6715242e+00
   3.7498268e+00   6.6715241e+00
   3.7541618e+00   6.6715240e+00
   3.7584969e+00   6.6715240e+00
   3.7628320e+00   6.6715239e+00
   3.7671670e+00   6.6715238e+00
   3.7715021e+00   6.6715237e+00
   3.7758371e+00   6.6715237e+00
   3.7801722e+00   6.6715236e+00
   3.7845073e+00   6.6715235e+00
   3.7888423e+00   6.6715234e+00
   3.7931774e+00   6.6715234e+00
   3.7975124e+00   6.6715233e+00
   3.8018475e+00   6.6715232e+00
   3.8061826e+00   6.6715232e+00
   3.8105176e+00   6.6715231e+00
   3.8148527e+00   6.6715230e+00
   3.8191877e+00   6.6715230e+00
   3.8235228e+00   6.6715229e+00
   3.8278579e+00   6.6715229e+00
   3.8321929e+00   6.6715228e+00
   3.8365280e+00   6.6715227e+00
   3.8408630e+00   6.6715227e+00
   3.8451981e+00   6.6715226e+00
   3.8495332e+00   6.6715226e+00
   3.8538682e+00   6.6715225e+00
   3.8582033e+00   6.6715225e+00
   3.8625383e+00   6.6715224e+00
   3.8668734e+00   6.6715224e+00
   3.8712085e+00   6.6715223e+00
   3.8755435e+00   6.6715222e+00
   3.8798786e+00   6.6715222e+00
   3.8842136e+00   6.6715222e+00
   3.8885487e+00   6.6715221e+00
   3.8928838e+00   6.6715221e+00
   3.8972188e+00   6.6715220e+00
   3.9015539e+00   6.6715220e+00
   3.9058889e+00   6.6715219e+00
   3.9102240e+00   6.6715219e+00
   3.9145591e+00   6.6715219e+00
   3.9188941e+00   6.6715218e+00
   3.9232292e+00   6.6715218e+00
   3.9275642e+00   6.6715217e+00
   3.9318993e+00   6.6715217e+00
   3.9362344e+00   6.6715217e+00
   3.9405694e+00   6.6715216e+00
   3.9449045e+00   6.6715216e+00
   3.9492395e+00   6.6715216e+00
   3.9535746e+00   6.6715215e+00
   3.9579097e+00   6.6715215e+00
   3.9622447e+00   6.6715215e+00
   3.9665798e+00   6.6715214e+00
   3.9709148e+00   6.6715214e+00
   3.9752499e+00   6.6715214e+00
   3.9795850e+00   6.6715213e+00
   3.9839200e+00   6.6715213e+00
   3.9882551e+00   6.6715213e+00
   3.9925901e+00   6.6715212e+00
   3.9969252e+00   6.6715212e+00
   4.0012603e+00   6.6715212e+00
   4.0055953e+00   6.6715212e+00
   4.0099304e+00   6.6715211e+00
   4.0142654e+00   6.6715211e+00
   4.0186005e+00   6.6715211e+00
   4.0229356e+00   6.6715211e+00
   4.0272706e+00   6.6715210e+00
   4.0316057e+00   6.6715210e+00
   4.0359407e+00   6.6715210e+00
   4.0402758e+00   6.6715210e+00
   4.0446109e+00   6.6715210e+00
   4.0489459e+00   6.6715209e+00
   4.0532810e+00   6.6715209e+00
   4.0576160e+00   6.6715209e+00
   4.0619511e+00   6.6715209e+00
   4.0662862e+00   6.6715208e+00
   4.0706212e+00   6.6715208e+00
   4.0749563e+00   6.6715208e+00
   4.0792913e+00   6.6715208e+00
   4.0836264e+00   6.6715208e+00
   4.0879615e+00   6.6715208e+00
   4.0922965e+00   6.6715207e+00
   4.0966316e+00   6.6715207e+00
   4.1009666e+00   6.6715207e+00
   4.1053017e+00   6.6715207e+00
   4.1096368e+00   6.6715207e+00
   4.1139718e+00   6.6715207e+00
   4.1183069e+00   6.6715206e+00
   4.1226419e+00   6.6715206e+00
   4.1269770e+00   6.6715206e+00
   4.1313121e+00   6.6715206e+00
   4.1356471e+00   6.6715206e+00
   4.1399822e+00   6.6715206e+00
   4.1443172e+00   6.6715206e+00
   4.1486523e+00   6.6715205e+00
   4.1529874e+00   6.6715205e+00
   4.1573224e+00   6.6715205e+00
   4.1616575e+00   6.6715205e+00
   4.1659925e+00   6.6715205e+00
   4.1703276e+00   6.6715205e+00
   4.1746627e+00   6.6715205e+00
   4.1789977e+00   6.6715205e+00
   4.1833328e+00   6.6715204e+00
   4.1876678e+00   6.6715204e+00
   4.1920029e+00   6.6715204e+00
   4.1963380e+00   6.6715204e+00
   4.2006730e+00   6.6715204e+00
   4.2050081e+00   6.6715204e+00
   4.2093431e+00   6.6715204e+00
   4.2136782e+00   6.6715204e+00
   4.2180133e+00   6.6715204e+00
   4.2223483e+00   6.6715204e+00
   4.2266834e+00   6.6715203e+00
   4.2310184e+00   6.6715203e+00
   4.2353535e+00   6.6715203e+00
   4.2396886e+00   6.6715203e+00
   4.2440236e+00   6.6715203e+00
   4.2483587e+00   6.6715203e+00
   4.2526937e+00   6.6715203e+00
   4.2570288e+00   6.6715203e+00
   4.2613639e+00   6.6715203e+00
   4.2656989e+00   6.6715203e+00
   4.2700340e+00   6.6715203e+00
   4.2743690e+00   6.6715202e+00
   4.2787041e+00   6.6715202e+00
   4.2830392e+00   6.6715202e+00
   4.2873742e+00   6.6715202e+00
   4.2917093e+00   6.6715202e+00
   4.2960443e+00   6.6715202e+00
   4.3003794e+00   6.6715202e+00
   4.3047145e+00   6.6715202e+00
   4.3090495e+00   6.6715202e+00
   4.3133846e+00   6.6715202e+00
   4.3177196e+00   6.6715202e+00
   4.3220547e+00   6.6715202e+00
   4.3263897e+00   6.6715202e+00
   4.3307248e+00   6.6715202e+00
   4.3350599e+00   6.6715202e+00
   4.3393949e+00   6.6715202e+00
   4.3437300e+00   6.6715201e+00
   4.3480650e+00   6.6715201e+00
   4.3524001e+00   6.6715201e+00
   4.3567352e+00   6.6715201e+00
   4.3610702e+00   6.6715201e+00
   4.3654053e+00   6.6715201e+00
   4.3697403e+00   6.6715201e+00
   4.3740754e+00   6.6715201e+00
   4.3784105e+00   6.6715201e+00
   4.3827455e+00   6.6715201e+00
   4.3870806e+00   6.6715201e+00
   4.3914156e+00   6.6715201e+00
   4.3957507e+00   6.6715201e+00
   4.4000858e+00   6.6715201e+00
   4.4044208e+00   6.6715201e+00
   4.4087559e+00   6.6715201e+00
   4.4130909e+00   6.6715201e+00
   4.4174260e+00   6.6715201e+00
   4.4217611e+00   6.6715201e+00
   4.4260961e+00   6.6715201e+00
   4.4304312e+00   6.6715201e+00
   4.4347662e+00   6.6715201e+00
   4.4391013e+00   6.6715201e+00
   4.4434364e+00   6.6715201e+00
   4.4477714e+00   6.6715200e+00
   4.4521065e+00   6.6715200e+00
   4.4564415e+00   6.6715200e+00
   4.4607766e+00   6.6715200e+00
   4.4651117e+00   6.6715200e+00
   4.4694467e+00   6.6715200e+00
   4.4737818e+00   6.6715200e+00
   4.4781168e+00   6.6715200e+00
   4.4824519e+00   6.6715200e+00
   4.4867870e+00   6.6715200e+00
   4.4911220e+00   6.6715200e+00
   4.4954571e+00   6.6715200e+00
   4.4997921e+00   6.6715200e+00
   4.5041272e+00   6.6715200e+00
   4.5084623e+00   6.6715200e+00
   4.5127973e+00   6.6715200e+00
   4.5171324e+00   6.6715200e+00
   4.5214674e+00   6.6715200e+00
   4.5258025e+00   6.6715200e+00
   4.5301376e+00   6.6715200e+00
   4.5344726e+00   6.6715200e+00
   4.5388077e+00   6.6715200e+00
   4.5431427e+00   6.6715200e+00
   4.5474778e+00   6.6715200e+00
   4.5518129e+00   6.6715200e+00
   4.5561479e+00   6.6715200e+00
   4.5604830e+00   6.6715200e+00
   4.5648180e+00   6.6715200e+00
   4.5691531e+00   6.6715200e+00
   4.5734882e+00   6.6715200e+00
   4.5778232e+00   6.6715200e+00
   4.5821583e+00   6.6715200e+00
   4.5864933e+00   6.6715200e+00
   4.5908284e+00   6.6715200e+00
   4.5951635e+00   6.6715200e+00
   4.5994985e+00   6.6715200e+00
   4.6038336e+00   6.6715200e+00
   4.6081686e+00   6.6715200e+00
   4.6125037e+00   6.6715200e+00
   4.6168388e+00   6.6715200e+00
   4.6211738e+00   6.6715200e+00
   4.6255089e+00   6.6715200e+00
   4.6298439e+00   6.6715200e+00
   4.6341790e+00   6.6715200e+00
   4.6385141e+00   6.6715200e+00
   4.6428491e+00   6.6715200e+00
   4.6471842e+00   6.6715199e+00
   4.6515192e+00   6.6715199e+00
   4.6558543e+00   6.6715199e+00
   4.6601894e+00   6.6715199e+00
   4.6645244e+00   6.6715199e+00
   4.6688595e+00   6.6715199e+00
   4.6731945e+00   6.6715199e+00
   4.6775296e+00   6.6715199e+00
   4.6818647e+00   6.6715199e+00
   4.6861997e+00   6.6715199e+00
   4.6905348e+00   6.6715199e+00
   4.6948698e+00   6.6715199e+00
   4.6992049e+00   6.6715199e+00
   4.7035400e+00   6.6715199e+00
   4.7078750e+00   6.6715199e+00
   4.7122101e+00   6.6715199e+00
   4.7165451e+00   6.6715199e+00
   4.7208802e+00   6.6715199e+00
   4.7252153e+00   6.6715199e+00
   4.7295503e+00   6.6715199e+00
   4.7338854e+00   6.6715199e+00
   4.7382204e+00   6.6715199e+00
   4.7425555e+00   6.6715199e+00
   4.7468906e+00   6.6715199e+00
   4.7512256e+00   6.6715199e+00
   4.7555607e+00   6.6715199e+00
   4.7598957e+00   6.6715199e+00
   4.7642308e+00   6.6715199e+00
   4.7685659e+00   6.6715199e+00
   4.7729009e+00   6.6715199e+00
   4.7772360e+00   6.6715199e+00
   4.7815710e+00   6.6715199e+00
   4.7859061e+00   6.6715199e+00
   4.7902412e+00   6.6715199e+00
   4.7945762e+00   6.6715199e+00
   4.7989113e+00   6.6715199e+00
   4.8032463e+00   6.6715199e+00
   4.8075814e+00   6.6715199e+00
   4.8119165e+00   6.6715199e+00
   4.8162515e+00   6.6715199e+00
   4.8205866e+00   6.6715199e+00
   4.8249216e+00   6.6715199e+00
   4.8292567e+00   6.6715199e+00
   4.8335918e+00   6.6715199e+00
   4.8379268e+00   6.6715199e+00
   4.8422619e+00   6.6715199e+00
   4.8465969e+00   6.6715199e+00
   4.8509320e+00   6.6715199e+00
   4.8552671e+00   6.6715199e+00
   4.8596021e+00   6.6715199e+00
   4.8639372e+00   6.6715199e+00
   4.8682722e+00   6.6715199e+00
   4.8726073e+00   6.6715199e+00
   4.8769424e+00   6.6715199e+00
   4.8812774e+00   6.6715199e+00
   4.8856125e+00   6.6715199e+00
   4.8899475e+00   6.6715199e+00
   4.8942826e+00   6.6715199e+00
   4.8986177e+00   6.6715199e+00
   4.9029527e+00   6.6715199e+00
   4.9072878e+00   6.6715199e+00
   4.9116228e+00   6.6715199e+00
   4.9159579e+00   6.6715199e+00
   4.9202930e+00   6.6715199e+00
   4.9246280e+00   6.6715199e+00
   4.9289631e+00   6.6715199e+00
   4.9332981e+00   6.6715199e+00
   4.9376332e+00   6.6715199e+00
   4.9419683e+00   6.6715199e+00
   4.9463033e+00   6.6715199e+00
   4.9506384e+00   6.6715199e+00
   4.9549734e+00   6.6715199e+00
   4.9593085e+00   6.6715199e+00
   4.9636436e+00   6.6715199e+00
   4.9679786e+00   6.6715199e+00
   4.9723137e+00   6.6715199e+00
   4.9766487e+00   6.6715199e+00
   4.9809838e+00   6.6715199e+00
   4.9853188e+00   6.6715199e+00
   4.9896539e+00   6.6715199e+00
   4.9939890e+00   6.6715199e+00
   4.9983240e+00   6.6715199e+00
   5.0026591e+00   6.6715199e+00
   5.0069941e+00   6.6715199e+00
   5.0113292e+00   6.6715199e+00
   5.0156643e+00   6.6715199e+00
   5.0199993e+00   6.6715199e+00
   5.0243344e+00   6.6715199e+00
   5.0286694e+00   6.6715199e+00
   5.0330045e+00   6.6715199e+00
   5.0373396e+00   6.6715199e+00
   5.0416746e+00   6.6715199e+00
   5.0460097e+00   6.6715199e+00
   5.0503447e+00   6.6715199e+00
   5.0546798e+00   6.6715199e+00
   5.0590149e+00   6.6715199e+00
   5.0633499e+00   6.6715199e+00
   5.0676850e+00   6.6715199e+00
   5.0720200e+00   6.6715199e+00
   5.0763551e+00   6.6715199e+00
   5.0806902e+00   6.6715199e+00
   5.0850252e+00   6.6715199e+00
   5.0893603e+00   6.6715199e+00
   5.0936953e+00   6.6715199e+00
   5.0980304e+00   6.6715199e+00
   5.1023655e+00   6.6715199e+00
   5.1067005e+00   6.6715199e+00
   5.1110356e+00   6.6715199e+00
   5.1153706e+00   6.6715199e+00
   5.1197057e+00   6.6715199e+00
   5.1240408e+00   6.6715199e+00
   5.1283758e+00   6.6715199e+00
   5.1327109e+00   6.6715199e+00
   5.1370459e+00   6.6715199e+00
   5.1413810e+00   6.6715199e+00
   5.1457161e+00   6.6715199e+00
   5.1500511e+00   6.6715199e+00
   5.1543862e+00   6.6715199e+00
   5.1587212e+00   6.6715199e+00
   5.1630563e+00   6.6715199e+00
   5.1673914e+00   6.6715199e+00
   5.1717264e+00   6.6715199e+00
   5.1760615e+00   6.6715199e+00
   5.1803965e+00   6.6715199e+00
   5.1847316e+00   6.6715199e+00
   5.1890667e+00   6.6715199e+00
   5.1934017e+00   6.6715199e+00
   5.1977368e+00   6.6715199e+00
   5.2020718e+00   6.6715199e+00
   5.2064069e+00   6.6715199e+00
   5.2107420e+00   6.6715199e+00
   5.2150770e+00   6.6715199e+00
   5.2194121e+00   6.6715199e+00
   5.2237471e+00   6.6715199e+00
   5.2280822e+00   6.6715199e+00
   5.2324173e+00   6.6715199e+00
   5.2367523e+00   6.6715199e+00
   5.2410874e+00   6.6715199e+00
   5.2454224e+00   6.6715199e+00
   5.2497575e+00   6.6715199e+00
   5.2540926e+00   6.6715199e+00
   5.2584276e+00   6.6715199e+00
   5.2627627e+00   6.6715199e+00
   5.2670977e+00   6.6715199e+00
   5.2714328e+00   6.6715199e+00
   5.2757679e+00   6.6715199e+00
   5.2801029e+00   6.6715199e+00
   5.2844380e+00   6.6715199e+00
   5.2887730e+00   6.6715199e+00
   5.2931081e+00   6.6715199e+00
   5.2974432e+00   6.6715199e+00
   5.3017782e+00   6.6715199e+00
   5.3061133e+00   6.6715199e+00
   5.3104483e+00   6.6715199e+00
   5.3147834e+00   6.6715199e+00
   5.3191185e+00   6.6715199e+00
   5.3234535e+00   6.6715199e+00
   5.3277886e+00   6.6715199e+00
   5.3321236e+00   6.6715199e+00
   5.3364587e+00   6.6715199e+00
   5.3407938e+00   6.6715199e+00
   5.3451288e+00   6.6715199e+00
   5.3494639e+00   6.6715199e+00
   5.3537989e+00   6.6715199e+00
   5.3581340e+00   6.6715199e+00
   5.3624691e+00   6.6715199e+00
   5.3668041e+00   6.6715199e+00
   5.3711392e+00   6.6715199e+00
   5.3754742e+00   6.6715199e+00
   5.3798093e+00   6.6715199e+00
   5.3841444e+00   6.6715199e+00
   5.3884794e+00   6.6715199e+00
   5.3928145e+00   6.6715199e+00
   5.3971495e+00   6.6715199e+00
   5.4014846e+00   6.6715199e+00
   5.4058197e+00   6.6715199e+00
   5.4101547e+00   6.6715199e+00
   5.4144898e+00   6.6715199e+00
   5.4188248e+00   6.6715199e+00
   5.4231599e+00   6.6715199e+00
   5.4274950e+00   6.6715199e+00
   5.4318300e+00   6.6715199e+00
   5.4361651e+00   6.6715199e+00
   5.4405001e+00   6.6715199e+00
   5.4448352e+00   6.6715199e+00
   5.4491703e+00   6.6715199e+00
   5.4535053e+00   6.6715199e+00
   5.4578404e+00   6.6715199e+00
   5.4621754e+00   6.6715199e+00
   5.4665105e+00   6.6715199e+00
   5.4708456e+00   6.6715199e+00
   5.4751806e+00   6.6715199e+00
   5.4795157e+00   6.6715199e+00
   5.4838507e+00   6.6715199e+00
   5.4881858e+00   6.6715199e+00
   5.4925209e+00   6.6715199e+00
   5.4968559e+00   6.6715199e+00
   5.5011910e+00   6.6715199e+00
   5.5055260e+00   6.6715199e+00
   5.5098611e+00   6.6715199e+00
   5.5141962e+00   6.6715199e+00
   5.5185312e+00   6.6715199e+00
   5.5228663e+00   6.6715199e+00
   5.5272013e+00   6.6715199e+00
   5.5315364e+00   6.6715199e+00
   5.5358715e+00   6.6715199e+00
   5.5402065e+00   6.6715199e+00
   5.5445416e+00   6.6715199e+00
   5.5488766e+00   6.6715199e+00
   5.5532117e+00   6.6715199e+00
   5.5575468e+00   6.6715199e+00
   5.5618818e+00   6.6715199e+00
   5.5662169e+00   6.6715199e+00
   5.5705519e+00   6.6715199e+00
   5.5748870e+00   6.6715199e+00
   5.5792221e+00   6.6715199e+00
   5.5835571e+00   6.6715199e+00
   5.5878922e+00   6.6715199e+00
   5.5922272e+00   6.6715199e+00
   5.5965623e+00   6.6715199e+00
   5.6008974e+00   6.6715199e+00
   5.6052324e+00   6.6715199e+00
   5.6095675e+00   6.6715199e+00
   5.6139025e+00   6.6715199e+00
   5.6182376e+00   6.6715199e+00
   5.6225727e+00   6.6715199e+00
   5.6269077e+00   6.6715199e+00
   5.6312428e+00   6.6715199e+00
   5.6355778e+00   6.6715199e+00
   5.6399129e+00   6.6715199e+00
   5.6442480e+00   6.6715199e+00
   5.6485830e+00   6.6715199e+00
   5.6529181e+00   6.6715199e+00
   5.6572531e+00   6.6715199e+00
   5.6615882e+00   6.6715199e+00
   5.6659232e+00   6.6715199e+00
   5.6702583e+00   6.6715199e+00
   5.6745934e+00   6.6715199e+00
   5.6789284e+00   6.6715199e+00
   5.6832635e+00   6.6715199e+00
   5.6875985e+00   6.6715199e+00
   5.6919336e+00   6.6715199e+00
   5.6962687e+00   6.6715199e+00
   5.7006037e+00   6.6715199e+00
   5.7049388e+00   6.6715199e+00
   5.7092738e+00   6.6715199e+00
   5.7136089e+00   6.6715199e+00
   5.7179440e+00   6.6715199e+00
   5.7222790e+00   6.6715199e+00
   5.7266141e+00   6.6715199e+00
   5.7309491e+00   6.6715199e+00
   5.7352842e+00   6.6715199e+00
   5.7396193e+00   6.6715199e+00
   5.7439543e+00   6.6715199e+00
   5.7482894e+00   6.6715199e+00
   5.7526244e+00   6.6715199e+00
   5.7569595e+00   6.6715199e+00
   5.7612946e+00   6.6715199e+00
   5.7656296e+00   6.6715199e+00
   5.7699647e+00   6.6715199e+00
   5.7742997e+00   6.6715199e+00
   5.7786348e+00   6.6715199e+00
   5.7829699e+00   6.6715199e+00
   5.7873049e+00   6.6715199e+00
   5.7916400e+00   6.6715199e+00
   5.7959750e+00   6.6715199e+00
   5.8003101e+00   6.6715199e+00
   5.8046452e+00   6.6715199e+00
   5.8089802e+00   6.6715199e+00
   5.8133153e+00   6.6715199e+00
   5.8176503e+00   6.6715199e+00
   5.8219854e+00   6.6715199e+00
   5.8263205e+00   6.6715199e+00
   5.8306555e+00   6.6715199e+00
   5.8349906e+00   6.6715199e+00
   5.8393256e+00   6.6715199e+00
   5.8436607e+00   6.6715199e+00
   5.8479958e+00   6.6715199e+00
   5.8523308e+00   6.6715199e+00
   5.8566659e+00   6.6715199e+00
   5.8610009e+00   6.6715199e+00
   5.8653360e+00   6.6715199e+00
   5.8696711e+00   6.6715199e+00
   5.8740061e+00   6.6715199e+00
   5.8783412e+00   6.6715199e+00
   5.8826762e+00   6.6715199e+00
   5.8870113e+00   6.6715199e+00
   5.8913464e+00   6.6715199e+00
   5.8956814e+00   6.6715199e+00
   5.9000165e+00   6.6715199e+00
   5.9043515e+00   6.6715199e+00
   5.9086866e+00   6.6715199e+00
   5.9130217e+00   6.6715199e+00
   5.9173567e+00   6.6715199e+00
   5.9216918e+00   6.6715199e+00
   5.9260268e+00   6.6715199e+00
   5.9303619e+00   6.6715199e+00
   5.9346970e+00   6.6715199e+00
   5.9390320e+00   6.6715199e+00
   5.9433671e+00   6.6715199e+00
   5.9477021e+00   6.6715199e+00
   5.9520372e+00   6.6715199e+00
   5.9563723e+00   6.6715199e+00
   5.9607073e+00   6.6715199e+00
   5.9650424e+00   6.6715199e+00
   5.9693774e+00   6.6715199e+00
   5.9737125e+00   6.6715199e+00
   5.9780476e+00   6.6715199e+00
   5.9823826e+00   6.6715199e+00
   5.9867177e+00   6.6715199e+00
   5.9910527e+00   6.6715199e+00
   5.9953878e+00   6.6715199e+00
   5.9997229e+00   6.6715199e+00
   6.0040579e+00   6.6715199e+00
   6.0083930e+00   6.6715199e+00
   6.0127280e+00   6.6715199e+00
   6.0170631e+00   6.6715199e+00
   6.0213982e+00   6.6715199e+00
   6.0257332e+00   6.6715199e+00
   6.0300683e+00   6.6715199e+00
   6.0344033e+00   6.6715199e+00
   6.0387384e+00   6.6715199e+00
   6.0430735e+00   6.6715199e+00
   6.0474085e+00   6.6715199e+00
   6.0517436e+00   6.6715199e+00
   6.0560786e+00   6.6715199e+00
   6.0604137e+00   6.6715199e+00
   6.0647488e+00   6.6715199e+00
   6.0690838e+00   6.6715199e+00
   6.0734189e+00   6.6715199e+00
   6.0777539e+00   6.6715199e+00
   6.0820890e+00   6.6715199e+00
   6.0864241e+00   6.6715199e+00
   6.0907591e+00   6.6715199e+00
   6.0950942e+00   6.6715199e+00
   6.0994292e+00   6.6715199e+00
   6.1037643e+00   6.6715199e+00
   6.1080994e+00   6.6715199e+00
   6.1124344e+00   6.6715199e+00
   6.1167695e+00   6.6715199e+00
   6.1211045e+00   6.6715199e+00
   6.1254396e+00   6.6715199e+00
   6.1297747e+00   6.6715199e+00
   6.1341097e+00   6.6715199e+00
   6.1384448e+00   6.6715199e+00
   6.1427798e+00   6.6715199e+00
   6.1471149e+00   6.6715199e+00
   6.1514500e+00   6.6715199e+00
   6.1557850e+00   6.6715199e+00
   6.1601201e+00   6.6715199e+00
   6.1644551e+00   6.6715199e+00
   6.1687902e+00   6.6715199e+00
   6.1731253e+00   6.6715199e+00
   6.1774603e+00   6.6715199e+00
   6.1817954e+00   6.6715199e+00
   6.1861304e+00   6.6715199e+00
   6.1904655e+00   6.6715199e+00
   6.1948006e+00   6.6715199e+00
   6.1991356e+00   6.6715199e+00
   6.2034707e+00   6.6715199e+00
   6.2078057e+00   6.6715199e+00
   6.2121408e+00   6.6715199e+00
   6.2164759e+00   6.6715199e+00
   6.2208109e+00   6.6715199e+00
   6.2251460e+00   6.6715199e+00
   6.2294810e+00   6.6715199e+00
   6.2338161e+00   6.6715199e+00
   6.2381512e+00   6.6715199e+00
   6.2424862e+00   6.6715199e+00
   6.2468213e+00   6.6715199e+00
   6.2511563e+00   6.6715199e+00
   6.2554914e+00   6.6715199e+00
   6.2598265e+00   6.6715199e+00
   6.2641615e+00   6.6715199e+00
   6.2684966e+00   6.6715199e+00
   6.2728316e+00   6.6715199e+00
   6.2771667e+00   6.6715199e+00
   6.2815018e+00   6.6715199e+00
   6.2858368e+00   6.6715199e+00
   6.2901719e+00   6.6715199e+00
   6.2945069e+00   6.6715199e+00
   6.2988420e+00   6.6715199e+00
   6.3031771e+00   6.6715199e+00
   6.3075121e+00   6.6715199e+00
   6.3118472e+00   6.6715199e+00
   6.3161822e+00   6.6715199e+00
   6.3205173e+00   6.6715199e+00
   6.3248523e+00   6.6715199e+00
   6.3291874e+00   6.6715199e+00
   6.3335225e+00   6.6715199e+00
   6.3378575e+00   6.6715199e+00
   6.3421926e+00   6.6715199e+00
   6.3465276e+00   6.6715199e+00
   6.3508627e+00   6.6715199e+00
   6.3551978e+00   6.6715199e+00
   6.3595328e+00   6.6715199e+00
   6.3638679e+00   6.6715199e+00
   6.3682029e+00   6.6715199e+00
   6.3725380e+00   6.6715199e+00
   6.3768731e+00   6.6715199e+00
   6.3812081e+00   6.6715199e+00
   6.3855432e+00   6.6715199e+00
   6.3898782e+00   6.6715199e+00
   6.3942133e+00   6.6715199e+00
   6.3985484e+00   6.6715199e+00
   6.4028834e+00   6.6715199e+00
   6.4072185e+00   6.6715199e+00
   6.4115535e+00   6.6715199e+00
   6.4158886e+00   6.6715199e+00
   6.4202237e+00   6.6715199e+00
   6.4245587e+00   6.6715199e+00
   6.4288938e+00   6.6715199e+00
   6.4332288e+00   6.6715199e+00
   6.4375639e+00   6.6715199e+00
   6.4418990e+00   6.6715199e+00
   6.4462340e+00   6.6715199e+00
   6.4505691e+00   6.6715199e+00
   6.4549041e+00   6.6715199e+00
   6.4592392e+00   6.6715199e+00
   6.4635743e+00   6.6715199e+00
   6.4679093e+00   6.6715199e+00
   6.4722444e+00   6.6715199e+00
   6.4765794e+00   6.6715199e+00
   6.4809145e+00   6.6715199e+00
   6.4852496e+00   6.6715199e+00
   6.4895846e+00   6.6715199e+00
   6.4939197e+00   6.6715199e+00
   6.4982547e+00   6.6715199e+00
   6.5025898e+00   6.6715199e+00
   6.5069249e+00   6.6715199e+00
   6.5112599e+00   6.6715199e+00
   6.5155950e+00   6.6715199e+00
   6.5199300e+00   6.6715199e+00
   6.5242651e+00   6.6715199e+00
   6.5286002e+00   6.6715199e+00
   6.5329352e+00   6.6715199e+00
   6.5372703e+00   6.6715199e+00
   6.5416053e+00   6.6715199e+00
   6.5459404e+00   6.6715199e+00
   6.5502755e+00   6.6715199e+00
   6.5546105e+00   6.6715199e+00
   6.5589456e+00   6.6715199e+00
   6.5632806e+00   6.6715199e+00
   6.5676157e+00   6.6715199e+00
   6.5719508e+00   6.6715199e+00
   6.5762858e+00   6.6715199e+00
   6.5806209e+00   6.6715199e+00
   6.5849559e+00   6.6715199e+00
   6.5892910e+00   6.6715199e+00
   6.5936261e+00   6.6715199e+00
   6.5979611e+00   6.6715199e+00
   6.6022962e+00   6.6715199e+00
   6.6066312e+00   6.6715199e+00
   6.6109663e+00   6.6715199e+00
   6.6153014e+00   6.6715199e+00
   6.6196364e+00   6.6715199e+00
   6.6239715e+00   6.6715199e+00
   6.6283065e+00   6.6715199e+00
   6.6326416e+00   6.6715199e+00
   6.6369767e+00   6.6715199e+00
   6.6413117e+00   6.6715199e+00
   6.6456468e+00   6.6715199e+00
   6.6499818e+00   6.6715199e+00
   6.6543169e+00   6.6715199e+00
   6.6586520e+00   6.6715199e+00
   6.6629870e+00   6.6715199e+00
   6.6673221e+00   6.6715199e+00
   6.6716571e+00   6.6715199e+00
   6.6759922e+00   6.6715199e+00
   6.6803273e+00   6.6715199e+00
   6.6846623e+00   6.6715199e+00
   6.6889974e+00   6.6715199e+00
   6.6933324e+00   6.6715199e+00
   6.6976675e+00   6.6715199e+00
   6.7020026e+00   6.6715199e+00
   6.7063376e+00   6.6715199e+00
   6.7106727e+00   6.6715199e+00
   6.7150077e+00   6.6715199e+00
   6.7193428e+00   6.6715199e+00
   6.7236779e+00   6.6715199e+00
   6.7280129e+00   6.6715199e+00
   6.7323480e+00   6.6715199e+00
   6.7366830e+00   6.6715199e+00
   6.7410181e+00   6.6715199e+00
   6.7453532e+00   6.6715199e+00
   6.7496882e+00   6.6715199e+00
   6.7540233e+00   6.6715199e+00
   6.7583583e+00   6.6715199e+00
   6.7626934e+00   6.6715199e+00
   6.7670285e+00   6.6715199e+00
   6.7713635e+00   6.6715199e+00
   6.7756986e+00   6.6715199e+00
   6.7800336e+00   6.6715199e+00
   6.7843687e+00   6.6715199e+00
   6.7887038e+00   6.6715199e+00
   6.7930388e+00   6.6715199e+00
   6.7973739e+00   6.6715199e+00
   6.8017089e+00   6.6715199e+00
   6.8060440e+00   6.6715199e+00
   6.8103791e+00   6.6715199e+00
   6.8147141e+00   6.6715199e+00
   6.8190492e+00   6.6715199e+00
   6.8233842e+00   6.6715199e+00
   6.8277193e+00   6.6715199e+00
   6.8320544e+00   6.6715199e+00
   6.8363894e+00   6.6715199e+00
   6.8407245e+00   6.6715199e+00
   6.8450595e+00   6.6715199e+00
   6.8493946e+00   6.6715199e+00
   6.8537297e+00   6.6715199e+00
   6.8580647e+00   6.6715199e+00
   6.8623998e+00   6.6715199e+00
   6.8667348e+00   6.6715199e+00
   6.8710699e+00   6.6715199e+00
   6.8754050e+00   6.6715199e+00
   6.8797400e+00   6.6715199e+00
   6.8840751e+00   6.6715199e+00
   6.8884101e+00   6.6715199e+00
   6.8927452e+00   6.6715199e+00
   6.8970803e+00   6.6715199e+00
   6.9014153e+00   6.6715199e+00
   6.9057504e+00   6.6715199e+00
   6.9100854e+00   6.6715199e+00
   6.9144205e+00   6.6715199e+00
   6.9187556e+00   6.6715199e+00
   6.9230906e+00   6.6715199e+00
   6.9274257e+00   6.6715199e+00
   6.9317607e+00   6.6715199e+00
   6.9360958e+00   6.6715199e+00
   6.9404309e+00   6.6715199e+00
   6.9447659e+00   6.6715199e+00
   6.9491010e+00   6.6715199e+00
   6.9534360e+00   6.6715199e+00
   6.9577711e+00   6.6715199e+00
   6.9621062e+00   6.6715199e+00
   6.9664412e+00   6.6715199e+00
   6.9707763e+00   6.6715199e+00
   6.9751113e+00   6.6715199e+00
   6.9794464e+00   6.6715199e+00
   6.9837814e+00   6.6715199e+00
   6.9881165e+00   6.6715199e+00
   6.9924516e+00   6.6715199e+00
   6.9967866e+00   6.6715199e+00
   7.0011217e+00   6.6715199e+00
   7.0054567e+00   6.6715199e+00
   7.0097918e+00   6.6715199e+00
   7.0141269e+00   6.6715199e+00
   7.0184619e+00   6.6715199e+00
   7.0227970e+00   6.6715199e+00
   7.0271320e+00   6.6715199e+00
   7.0314671e+00   6.6715199e+00
   7.0358022e+00   6.6715199e+00
   7.0401372e+00   6.6715199e+00
   7.0444723e+00   6.6715199e+00
   7.0488073e+00   6.6715199e+00
   7.0531424e+00   6.6715199e+00
   7.0574775e+00   6.6715199e+00
   7.0618125e+00   6.6715199e+00
   7.0661476e+00   6.6715199e+00
   7.0704826e+00   6.6715199e+00
   7.0748177e+00   6.6715199e+00
   7.0791528e+00   6.6715199e+00
   7.0834878e+00   6.6715199e+00
   7.0878229e+00   6.6715199e+00
   7.0921579e+00   6.6715199e+00
   7.0964930e+00   6.6715199e+00
   7.1008281e+00   6.6715199e+00
   7.1051631e+00   6.6715199e+00
   7.1094982e+00   6.6715199e+00
   7.1138332e+00   6.6715199e+00
   7.1181683e+00   6.6715199e+00
   7.1225034e+00   6.6715199e+00
   7.1268384e+00   6.6715199e+00
   7.1311735e+00   6.6715199e+00
   7.1355085e+00   6.6715199e+00
   7.1398436e+00   6.6715199e+00
   7.1441787e+00   6.6715199e+00
   7.1485137e+00   6.6715199e+00
   7.1528488e+00   6.6715199e+00
   7.1571838e+00   6.6715199e+00
   7.1615189e+00   6.6715199e+00
   7.1658540e+00   6.6715199e+00
   7.1701890e+00   6.6715199e+00
   7.1745241e+00   6.6715199e+00
   7.1788591e+00   6.6715199e+00
   7.1831942e+00   6.6715199e+00
   7.1875293e+00   6.6715199e+00
   7.1918643e+00   6.6715199e+00
   7.1961994e+00   6.6715199e+00
   7.2005344e+00   6.6715199e+00
   7.2048695e+00   6.6715199e+00
   7.2092046e+00   6.6715199e+00
   7.2135396e+00   6.6715199e+00
   7.2178747e+00   6.6715199e+00
   7.2222097e+00   6.6715199e+00
   7.2265448e+00   6.6715199e+00
   7.2308799e+00   6.6715199e+00
   7.2352149e+00   6.6715199e+00
   7.2395500e+00   6.6715199e+00
   7.2438850e+00   6.6715199e+00
   7.2482201e+00   6.6715199e+00
   7.2525552e+00   6.6715199e+00
   7.2568902e+00   6.6715199e+00
   7.2612253e+00   6.6715199e+00
   7.2655603e+00   6.6715199e+00
   7.2698954e+00   6.6715199e+00
   7.2742305e+00   6.6715199e+00
   7.2785655e+00   6.6715199e+00
   7.2829006e+00   6.6715199e+00
   7.2872356e+00   6.6715199e+00
   7.2915707e+00   6.6715199e+00
   7.2959058e+00   6.6715199e+00
   7.3002408e+00   6.6715199e+00
   7.3045759e+00   6.6715199e+00
   7.3089109e+00   6.6715199e+00
   7.3132460e+00   6.6715199e+00
   7.3175811e+00   6.6715199e+00
   7.3219161e+00   6.6715199e+00
   7.3262512e+00   6.6715199e+00
   7.3305862e+00   6.6715199e+00
   7.3349213e+00   6.6715199e+00
   7.3392564e+00   6.6715199e+00
   7.3435914e+00   6.6715199e+00
   7.3479265e+00   6.6715199e+00
   7.3522615e+00   6.6715199e+00
   7.3565966e+00   6.6715199e+00
   7.3609317e+00   6.6715199e+00
   7.3652667e+00   6.6715199e+00
   7.3696018e+00   6.6715199e+00
   7.3739368e+00   6.6715199e+00
   7.3782719e+00   6.6715199e+00
   7.3826070e+00   6.6715199e+00
   7.3869420e+00   6.6715199e+00
   7.3912771e+00   6.6715199e+00
   7.3956121e+00   6.6715199e+00
   7.3999472e+00   6.6715199e+00
   7.4042823e+00   6.6715199e+00
   7.4086173e+00   6.6715199e+00
   7.4129524e+00   6.6715199e+00
   7.4172874e+00   6.6715199e+00
   7.4216225e+00   6.6715199e+00
   7.4259576e+00   6.6715199e+00
   7.4302926e+00   6.6715199e+00
   7.4346277e+00   6.6715199e+00
   7.4389627e+00   6.6715199e+00
   7.4432978e+00   6.6715199e+00
   7.4476329e+00   6.6715199e+00
   7.4519679e+00   6.6715199e+00
   7.4563030e+00   6.6715199e+00
   7.4606380e+00   6.6715199e+00
   7.4649731e+00   6.6715199e+00
   7.4693082e+00   6.6715199e+00
   7.4736432e+00   6.6715199e+00
   7.4779783e+00   6.6715199e+00
   7.4823133e+00   6.6715199e+00
   7.4866484e+00   6.6715199e+00
   7.4909835e+00   6.6715199e+00
   7.4953185e+00   6.6715199e+00
   7.4996536e+00   6.6715199e+00
   7.5039886e+00   6.6715199e+00
   7.5083237e+00   6.6715199e+00
   7.5126588e+00   6.6715199e+00
   7.5169938e+00   6.6715199e+00
   7.5213289e+00   6.6715199e+00
   7.5256639e+00   6.6715199e+00
   7.5299990e+00   6.6715199e+00
   7.5343341e+00   6.6715199e+00
   7.5386691e+00   6.6715199e+00
   7.5430042e+00   6.6715199e+00
   7.5473392e+00   6.6715199e+00
   7.5516743e+00   6.6715199e+00
   7.5560094e+00   6.6715199e+00
   7.5603444e+00   6.6715199e+00
   7.5646795e+00   6.6715199e+00
   7.5690145e+00   6.6715199e+00
   7.5733496e+00   6.6715199e+00
   7.5776847e+00   6.6715199e+00
   7.5820197e+00   6.6715199e+00
   7.5863548e+00   6.6715199e+00
   7.5906898e+00   6.6715199e+00
   7.5950249e+00   6.6715199e+00
   7.5993600e+00   6.6715199e+00
   7.6036950e+00   6.6715199e+00
   7.6080301e+00   6.6715199e+00
   7.6123651e+00   6.6715199e+00
   7.6167002e+00   6.6715199e+00
   7.6210353e+00   6.6715199e+00
   7.6253703e+00   6.6715199e+00
   7.6297054e+00   6.6715199e+00
   7.6340404e+00   6.6715199e+00
   7.6383755e+00   6.6715199e+00
   7.6427105e+00   6.6715199e+00
   7.6470456e+00   6.6715199e+00
   7.6513807e+00   6.6715199e+00
   7.6557157e+00   6.6715199e+00
   7.6600508e+00   6.6715199e+00
   7.6643858e+00   6.6715199e+00
   7.6687209e+00   6.6715199e+00
   7.6730560e+00   6.6715199e+00
   7.6773910e+00   6.6715199e+00
   7.6817261e+00   6.6715199e+00
   7.6860611e+00   6.6715199e+00
   7.6903962e+00   6.6715199e+00
   7.6947313e+00   6.6715199e+00
   7.6990663e+00   6.6715199e+00
   7.7034014e+00   6.6715199e+00
   7.7077364e+00   6.6715199e+00
   7.7120715e+00   6.6715199e+00
   7.7164066e+00   6.6715199e+00
   7.7207416e+00   6.6715199e+00
   7.7250767e+00   6.6715199e+00
   7.7294117e+00   6.6715199e+00
   7.7337468e+00   6.6715199e+00
   7.7380819e+00   6.6715199e+00
   7.7424169e+00   6.6715199e+00
   7.7467520e+00   6.6715199e+00
   7.7510870e+00   6.6715199e+00
   7.7554221e+00   6.6715199e+00
   7.7597572e+00   6.6715199e+00
   7.7640922e+00   6.6715199e+00
   7.7684273e+00   6.6715199e+00
   7.7727623e+00   6.6715199e+00
   7.7770974e+00   6.6715199e+00
   7.7814325e+00   6.6715199e+00
   7.7857675e+00   6.6715199e+00
   7.7901026e+00   6.6715199e+00
   7.7944376e+00   6.6715199e+00
   7.7987727e+00   6.6715199e+00
   7.8031078e+00   6.6715199e+00
   7.8074428e+00   6.6715199e+00
   7.8117779e+00   6.6715199e+00
   7.8161129e+00   6.6715199e+00
   7.8204480e+00   6.6715199e+00
   7.8247831e+00   6.6715199e+00
   7.8291181e+00   6.6715199e+00
   7.8334532e+00   6.6715199e+00
   7.8377882e+00   6.6715199e+00
   7.8421233e+00   6.6715199e+00
   7.8464584e+00   6.6715199e+00
   7.8507934e+00   6.6715199e+00
   7.8551285e+00   6.6715199e+00
   7.8594635e+00   6.6715199e+00
   7.8637986e+00   6.6715199e+00
   7.8681337e+00   6.6715199e+00
   7.8724687e+00   6.6715199e+00
   7.8768038e+00   6.6715199e+00
   7.8811388e+00   6.6715199e+00
   7.8854739e+00   6.6715199e+00
   7.8898090e+00   6.6715199e+00
   7.8941440e+00   6.6715199e+00
   7.8984791e+00   6.6715199e+00
   7.9028141e+00   6.6715199e+00
   7.9071492e+00   6.6715199e+00
   7.9114843e+00   6.6715199e+00
   7.9158193e+00   6.6715199e+00
   7.9201544e+00   6.6715199e+00
   7.9244894e+00   6.6715199e+00
   7.9288245e+00   6.6715199e+00
   7.9331596e+00   6.6715199e+00
   7.9374946e+00   6.6715199e+00
   7.9418297e+00   6.6715199e+00
   7.9461647e+00   6.6715199e+00
   7.9504998e+00   6.6715199e+00
   7.9548349e+00   6.6715199e+00
   7.9591699e+00   6.6715199e+00
   7.9635050e+00   6.6715199e+00
   7.9678400e+00   6.6715199e+00
   7.9721751e+00   6.6715199e+00
   7.9765102e+00   6.6715199e+00
   7.9808452e+00   6.6715199e+00
   7.9851803e+00   6.6715199e+00
   7.9895153e+00   6.6715199e+00
   7.9938504e+00   6.6715199e+00
   7.9981855e+00   6.6715199e+00
   8.0025205e+00   6.6715199e+00
   8.0068556e+00   6.6715199e+00
   8.0111906e+00   6.6715199e+00
   8.0155257e+00   6.6715199e+00
   8.0198608e+00   6.6715199e+00
   8.0241958e+00   6.6715199e+00
   8.0285309e+00   6.6715199e+00
   8.0328659e+00   6.6715199e+00
   8.0372010e+00   6.6715199e+00
   8.0415361e+00   6.6715199e+00
   8.0458711e+00   6.6715199e+00
   8.0502062e+00   6.6715199e+00
   8.0545412e+00   6.6715199e+00
   8.0588763e+00   6.6715199e+00
   8.0632114e+00   6.6715199e+00
   8.0675464e+00   6.6715199e+00
   8.0718815e+00   6.6715199e+00
   8.0762165e+00   6.6715199e+00
   8.0805516e+00   6.6715199e+00
   8.0848867e+00   6.6715199e+00
   8.0892217e+00   6.6715199e+00
   8.0935568e+00   6.6715199e+00
   8.0978918e+00   6.6715199e+00
   8.1022269e+00   6.6715199e+00
   8.1065620e+00   6.6715199e+00
   8.1108970e+00   6.6715199e+00
   8.1152321e+00   6.6715199e+00
   8.1195671e+00   6.6715199e+00
   8.1239022e+00   6.6715199e+00
   8.1282373e+00   6.6715199e+00
   8.1325723e+00   6.6715199e+00
   8.1369074e+00   6.6715199e+00
   8.1412424e+00   6.6715199e+00
   8.1455775e+00   6.6715199e+00
   8.1499126e+00   6.6715199e+00
   8.1542476e+00   6.6715199e+00
   8.1585827e+00   6.6715199e+00
   8.1629177e+00   6.6715199e+00
   8.1672528e+00   6.6715199e+00
   8.1715879e+00   6.6715199e+00
   8.1759229e+00   6.6715199e+00
   8.1802580e+00   6.6715199e+00
   8.1845930e+00   6.6715199e+00
   8.1889281e+00   6.6715199e+00
   8.1932632e+00   6.6715199e+00
   8.1975982e+00   6.6715199e+00
   8.2019333e+00   6.6715199e+00
   8.2062683e+00   6.6715199e+00
   8.2106034e+00   6.6715199e+00
   8.2149385e+00   6.6715199e+00
   8.2192735e+00   6.6715199e+00
   8.2236086e+00   6.6715199e+00
   8.2279436e+00   6.6715199e+00
   8.2322787e+00   6.6715199e+00
   8.2366138e+00   6.6715199e+00
   8.2409488e+00   6.6715199e+00
   8.2452839e+00   6.6715199e+00
   8.2496189e+00   6.6715199e+00
   8.2539540e+00   6.6715199e+00
   8.2582891e+00   6.6715199e+00
   8.2626241e+00   6.6715199e+00
   8.2669592e+00   6.6715199e+00
   8.2712942e+00   6.6715199e+00
   8.2756293e+00   6.6715199e+00
   8.2799644e+00   6.6715199e+00
   8.2842994e+00   6.6715199e+00
   8.2886345e+00   6.6715199e+00
   8.2929695e+00   6.6715199e+00
   8.2973046e+00   6.6715199e+00
   8.3016396e+00   6.6715199e+00
   8.3059747e+00   6.6715199e+00
   8.3103098e+00   6.6715199e+00
   8.3146448e+00   6.6715199e+00
   8.3189799e+00   6.6715199e+00
   8.3233149e+00   6.6715199e+00
   8.3276500e+00   6.6715199e+00
   8.3319851e+00   6.6715199e+00
   8.3363201e+00   6.6715199e+00
   8.3406552e+00   6.6715199e+00
   8.3449902e+00   6.6715199e+00
   8.3493253e+00   6.6715199e+00
   8.3536604e+00   6.6715199e+00
   8.3579954e+00   6.6715199e+00
   8.3623305e+00   6.6715199e+00
   8.3666655e+00   6.6715199e+00
   8.3710006e+00   6.6715199e+00
   8.3753357e+00   6.6715199e+00
   8.3796707e+00   6.6715199e+00
   8.3840058e+00   6.6715199e+00
   8.3883408e+00   6.6715199e+00
   8.3926759e+00   6.6715199e+00
   8.3970110e+00   6.6715199e+00
   8.4013460e+00   6.6715199e+00
   8.4056811e+00   6.6715199e+00
   8.4100161e+00   6.6715199e+00
   8.4143512e+00   6.6715199e+00
   8.4186863e+00   6.6715199e+00
   8.4230213e+00   6.6715199e+00
   8.4273564e+00   6.6715199e+00
   8.4316914e+00   6.6715199e+00
   8.4360265e+00   6.6715199e+00
   8.4403616e+00   6.6715199e+00
   8.4446966e+00   6.6715199e+00
   8.4490317e+00   6.6715199e+00
   8.4533667e+00   6.6715199e+00
   8.4577018e+00   6.6715199e+00
   8.4620369e+00   6.6715199e+00
   8.4663719e+00   6.6715199e+00
   8.4707070e+00   6.6715199e+00
   8.4750420e+00   6.6715199e+00
   8.4793771e+00   6.6715199e+00
   8.4837122e+00   6.6715199e+00
   8.4880472e+00   6.6715199e+00
   8.4923823e+00   6.6715199e+00
   8.4967173e+00   6.6715199e+00
   8.5010524e+00   6.6715199e+00
   8.5053875e+00   6.6715199e+00
   8.5097225e+00   6.6715199e+00
   8.5140576e+00   6.6715199e+00
   8.5183926e+00   6.6715199e+00
   8.5227277e+00   6.6715199e+00
   8.5270628e+00   6.6715199e+00
   8.5313978e+00   6.6715199e+00
   8.5357329e+00   6.6715199e+00
   8.5400679e+00   6.6715199e+00
   8.5444030e+00   6.6715199e+00
   8.5487381e+00   6.6715199e+00
   8.5530731e+00   6.6715199e+00
   8.5574082e+00   6.6715199e+00
   8.5617432e+00   6.6715199e+00
   8.5660783e+00   6.6715199e+00
   8.5704134e+00   6.6715199e+00
   8.5747484e+00   6.6715199e+00
   8.5790835e+00   6.6715199e+00
   8.5834185e+00   6.6715199e+00
   8.5877536e+00   6.6715199e+00
   8.5920887e+00   6.6715199e+00
   8.5964237e+00   6.6715199e+00
   8.6007588e+00   6.6715199e+00
   8.6050938e+00   6.6715199e+00
   8.6094289e+00   6.6715199e+00
   8.6137640e+00   6.6715199e+00
   8.6180990e+00   6.6715199e+00
   8.6224341e+00   6.6715199e+00
   8.6267691e+00   6.6715199e+00
   8.6311042e+00   6.6715199e+00
   8.6354393e+00   6.6715199e+00
   8.6397743e+00   6.6715199e+00
   8.6441094e+00   6.6715199e+00
   8.6484444e+00   6.6715199e+00
   8.6527795e+00   6.6715199e+00
   8.6571146e+00   6.6715199e+00
   8.6614496e+00   6.6715199e+00
   8.6657847e+00   6.6715199e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Streched_V_Sine_Wave_PSO.txt <==
   0.0000000e+00   2.7691741e+01
   1.3037269e-02   2.7270793e+01
   2.6074538e-02   2.6463120e+01
   3.9111806e-02   2.6016800e+01
   5.2149075e-02   2.5651341e+01
   6.5186344e-02   2.4906164e+01
   7.8223613e-02   2.4150958e+01
   9.1260881e-02   2.3680479e+01
   1.0429815e-01   2.2965645e+01
   1.1733542e-01   2.2369062e+01
   1.3037269e-01   2.2033216e+01
   1.4340996e-01   2.1512059e+01
   1.5644723e-01   2.0787431e+01
   1.6948449e-01   2.0470899e+01
   1.8252176e-01   2.0128148e+01
   1.9555903e-01   1.9838266e+01
   2.0859630e-01   1.9518431e+01
   2.2163357e-01   1.9191701e+01
   2.3467084e-01   1.8739529e+01
   2.4770811e-01   1.8429868e+01
   2.6074538e-01   1.7933807e+01
   2.7378264e-01   1.7851238e+01
   2.8681991e-01   1.7395171e+01
   2.9985718e-01   1.6789576e+01
   3.1289445e-01   1.6521697e+01
   3.2593172e-01   1.6180975e+01
   3.3896899e-01   1.5815610e+01
   3.5200626e-01   1.5599426e+01
   3.6504353e-01   1.5286612e+01
   3.7808079e-01   1.4530510e+01
   3.9111806e-01   1.3762369e+01
   4.0415533e-01   1.3486315e+01
   4.1719260e-01   1.2960344e+01
   4.3022987e-01   1.2665930e+01
   4.4326714e-01   1.2360730e+01
   4.5630441e-01   1.1730391e+01
   4.6934168e-01   1.1233813e+01
   4.8237894e-01   1.0724399e+01
   4.9541621e-01   1.0424120e+01
   5.0845348e-01   1.0268135e+01
   5.2149075e-01   9.6732543e+00
   5.3452802e-01   9.5028435e+00
   5.4756529e-01   9.3744814e+00
   5.6060256e-01   9.1989460e+00
   5.7363983e-01   8.8715339e+00
   5.8667709e-01   8.6017406e+00
   5.9971436e-01   8.1899411e+00
   6.1275163e-01   8.1024100e+00
   6.2578890e-01   7.9214666e+00
   6.3882617e-01   7.7665441e+00
   6.5186344e-01   7.6269262e+00
   6.6490071e-01   7.5528786e+00
   6.7793798e-01   7.2872598e+00
   6.9097524e-01   7.1911136e+00
   7.0401251e-01   7.0374762e+00
   7.1704978e-01   6.9376724e+00
   7.3008705e-01   6.8712707e+00
   7.4312432e-01   6.7488200e+00
   7.5616159e-01   6.6656593e+00
   7.6919886e-01   6.5824193e+00
   7.8223613e-01   6.4175087e+00
   7.9527339e-01   6.3837607e+00
   8.0831066e-01   6.3586735e+00
   8.2134793e-01   6.2920311e+00
   8.3438520e-01   6.1888478e+00
   8.4742247e-01   6.1675604e+00
   8.6045974e-01   6.0772905e+00
   8.7349701e-01   6.0165253e+00
   8.8653428e-01   5.9695722e+00
   8.9957155e-01   5.9535629e+00
   9.1260881e-01   5.9386337e+00
   9.2564608e-01   5.9198833e+00
   9.3868335e-01   5.9128471e+00
   9.5172062e-01   5.9066891e+00
   9.6475789e-01   5.9053212e+00
   9.7779516e-01   5.8807116e+00
   9.9083243e-01   5.8585616e+00
   1.0038697e+00   5.8528561e+00
   1.0169070e+00   5.8327548e+00
   1.0299442e+00   5.7927004e+00
   1.0429815e+00   5.7691085e+00
   1.0560188e+00   5.7435501e+00
   1.0690560e+00   5.7205461e+00
   1.0820933e+00   5.7109488e+00
   1.0951306e+00   5.7071351e+00
   1.1081678e+00   5.6984767e+00
   1.1212051e+00   5.6905604e+00
   1.1342424e+00   5.6832347e+00
   1.1472797e+00   5.6744463e+00
   1.1603169e+00   5.6733975e+00
   1.1733542e+00   5.6717237e+00
   1.1863915e+00   5.6702860e+00
   1.1994287e+00   5.6695418e+00
   1.2124660e+00   5.6687803e+00
   1.2255033e+00   5.6296485e+00
   1.2385405e+00   5.6243452e+00
   1.2515778e+00   5.6214442e+00
   1.2646151e+00   5.6177343e+00
   1.2776523e+00   5.6141552e+00
   1.2906896e+00   5.5974346e+00
   1.3037269e+00   5.5837920e+00
   1.3167641e+00   5.5717241e+00
   1.3298014e+00   5.5656798e+00
   1.3428387e+00   5.5642392e+00
   1.3558760e+00   5.5629632e+00
   1.3689132e+00   5.5488697e+00
   1.3819505e+00   5.5442879e+00
   1.3949878e+00   5.5399124e+00
   1.4080250e+00   5.5382045e+00
   1.4210623e+00   5.5349477e+00
   1.4340996e+00   5.5324191e+00
   1.4471368e+00   5.5301288e+00
   1.4601741e+00   5.5274675e+00
   1.4732114e+00   5.5240837e+00
   1.4862486e+00   5.5213289e+00
   1.4992859e+00   5.5184573e+00
   1.5123232e+00   5.5164026e+00
   1.5253604e+00   5.5144241e+00
   1.5383977e+00   5.5122400e+00
   1.5514350e+00   5.5114375e+00
   1.5644723e+00   5.5107860e+00
   1.5775095e+00   5.5102183e+00
   1.5905468e+00   5.5095231e+00
   1.6035841e+00   5.5052798e+00
   1.6166213e+00   5.4987873e+00
   1.6296586e+00   5.4942333e+00
   1.6426959e+00   5.4932995e+00
   1.6557331e+00   5.4910543e+00
   1.6687704e+00   5.4867566e+00
   1.6818077e+00   5.4853324e+00
   1.6948449e+00   5.4842863e+00
   1.7078822e+00   5.4834250e+00
   1.7209195e+00   5.4827518e+00
   1.7339567e+00   5.4814910e+00
   1.7469940e+00   5.4804771e+00
   1.7600313e+00   5.4794961e+00
   1.7730686e+00   5.4783262e+00
   1.7861058e+00   5.4775949e+00
   1.7991431e+00   5.4769285e+00
   1.8121804e+00   5.4764740e+00
   1.8252176e+00   5.4760867e+00
   1.8382549e+00   5.4755836e+00
   1.8512922e+00   5.4731334e+00
   1.8643294e+00   5.4708677e+00
   1.8773667e+00   5.4705609e+00
   1.8904040e+00   5.4695018e+00
   1.9034412e+00   5.4693824e+00
   1.9164785e+00   5.4692924e+00
   1.9295158e+00   5.4691909e+00
   1.9425530e+00   5.4615715e+00
   1.9555903e+00   5.4447405e+00
   1.9686276e+00   5.4236754e+00
   1.9816649e+00   5.4230959e+00
   1.9947021e+00   5.4184941e+00
   2.0077394e+00   5.4181551e+00
   2.0207767e+00   5.3872664e+00
   2.0338139e+00   5.3767703e+00
   2.0468512e+00   5.3764982e+00
   2.0598885e+00   5.3729426e+00
   2.0729257e+00   5.3719155e+00
   2.0859630e+00   5.3650169e+00
   2.0990003e+00   5.3649173e+00
   2.1120375e+00   5.3622367e+00
   2.1250748e+00   5.3609861e+00
   2.1381121e+00   5.3545774e+00
   2.1511493e+00   5.3545774e+00
   2.1641866e+00   5.3444098e+00
   2.1772239e+00   5.3418990e+00
   2.1902612e+00   5.3411540e+00
   2.2032984e+00   5.3404573e+00
   2.2163357e+00   5.3399447e+00
   2.2293730e+00   5.3399424e+00
   2.2424102e+00   5.3396779e+00
   2.2554475e+00   5.3395682e+00
   2.2684848e+00   5.3383308e+00
   2.2815220e+00   5.3370286e+00
   2.2945593e+00   5.3237941e+00
   2.3075966e+00   5.2720023e+00
   2.3206338e+00   5.2716445e+00
   2.3336711e+00   5.2713687e+00
   2.3467084e+00   5.2708153e+00
   2.3597456e+00   5.2701325e+00
   2.3727829e+00   5.2696086e+00
   2.3858202e+00   5.2687280e+00
   2.3988575e+00   5.2682690e+00
   2.4118947e+00   5.2677801e+00
   2.4249320e+00   5.2674309e+00
   2.4379693e+00   5.2654903e+00
   2.4510065e+00   5.2654154e+00
   2.4640438e+00   5.2653069e+00
   2.4770811e+00   5.2651890e+00
   2.4901183e+00   5.2650000e+00
   2.5031556e+00   5.2649396e+00
   2.5161929e+00   5.2648411e+00
   2.5292301e+00   5.2647799e+00
   2.5422674e+00   5.2647351e+00
   2.5553047e+00   5.2646853e+00
   2.5683419e+00   5.2646516e+00
   2.5813792e+00   5.2487868e+00
   2.5944165e+00   5.2397504e+00
   2.6074538e+00   5.2396014e+00
   2.6204910e+00   5.2366294e+00
   2.6335283e+00   5.2337412e+00
   2.6465656e+00   5.2337379e+00
   2.6596028e+00   5.2337328e+00
   2.6726401e+00   5.2337284e+00
   2.6856774e+00   5.2336442e+00
   2.6987146e+00   5.2327999e+00
   2.7117519e+00   5.2327948e+00
   2.7247892e+00   5.2321207e+00
   2.7378264e+00   5.1947973e+00
   2.7508637e+00   5.1895061e+00
   2.7639010e+00   5.1859701e+00
   2.7769382e+00   5.1121318e+00
   2.7899755e+00   5.1090251e+00
   2.8030128e+00   5.1089943e+00
   2.8160501e+00   5.1089649e+00
   2.8290873e+00   5.1089421e+00
   2.8421246e+00   5.1089058e+00
   2.8551619e+00   5.1088371e+00
   2.8681991e+00   5.1083374e+00
   2.8812364e+00   5.1082984e+00
   2.8942737e+00   5.1080784e+00
   2.9073109e+00   5.1074213e+00
   2.9203482e+00   5.1072386e+00
   2.9333855e+00   5.1071455e+00
   2.9464227e+00   5.1071170e+00
   2.9594600e+00   5.1069022e+00
   2.9724973e+00   5.1065996e+00
   2.9855345e+00   5.1065374e+00
   2.9985718e+00   5.1063064e+00
   3.0116091e+00   5.1059617e+00
   3.0246464e+00   5.0926718e+00
   3.0376836e+00   5.0832961e+00
   3.0507209e+00   5.0832875e+00
   3.0637582e+00   5.0832795e+00
   3.0767954e+00   5.0823247e+00
   3.0898327e+00   5.0817123e+00
   3.1028700e+00   5.0815544e+00
   3.1159072e+00   5.0813732e+00
   3.1289445e+00   5.0811608e+00
   3.1419818e+00   5.0811171e+00
   3.1550190e+00   5.0809599e+00
   3.1680563e+00   5.0807921e+00
   3.1810936e+00   5.0806056e+00
   3.1941308e+00   5.0802530e+00
   3.2071681e+00   5.0802287e+00
   3.2202054e+00   5.0801441e+00
   3.2332427e+00   5.0800882e+00
   3.2462799e+00   5.0798951e+00
   3.2593172e+00   5.0796217e+00
   3.2723545e+00   5.0791946e+00
   3.2853917e+00   5.0787126e+00
   3.2984290e+00   5.0783858e+00
   3.3114663e+00   5.0748196e+00
   3.3245035e+00   5.0741880e+00
   3.3375408e+00   5.0715550e+00
   3.3505781e+00   5.0712059e+00
   3.3636153e+00   5.0708931e+00
   3.3766526e+00   5.0708931e+00
   3.3896899e+00   5.0707955e+00
   3.4027271e+00   5.0699385e+00
   3.4157644e+00   5.0690827e+00
   3.4288017e+00   5.0689987e+00
   3.4418390e+00   5.0689207e+00
   3.4548762e+00   5.0684354e+00
   3.4679135e+00   5.0683069e+00
   3.4809508e+00   5.0682408e+00
   3.4939880e+00   5.0680760e+00
   3.5070253e+00   5.0677767e+00
   3.5200626e+00   5.0674769e+00
   3.5330998e+00   5.0671600e+00
   3.5461371e+00   5.0668460e+00
   3.5591744e+00   5.0665775e+00
   3.5722116e+00   5.0662635e+00
   3.5852489e+00   5.0659677e+00
   3.5982862e+00   5.0657574e+00
   3.6113234e+00   5.0655801e+00
   3.6243607e+00   5.0654443e+00
   3.6373980e+00   5.0653196e+00
   3.6504353e+00   5.0652240e+00
   3.6634725e+00   5.0651313e+00
   3.6765098e+00   5.0650118e+00
   3.6895471e+00   5.0648723e+00
   3.7025843e+00   5.0646556e+00
   3.7156216e+00   5.0644360e+00
   3.7286589e+00   5.0641843e+00
   3.7416961e+00   5.0639323e+00
   3.7547334e+00   5.0636936e+00
   3.7677707e+00   5.0633535e+00
   3.7808079e+00   5.0630226e+00
   3.7938452e+00   5.0626676e+00
   3.8068825e+00   5.0622402e+00
   3.8199197e+00   5.0616874e+00
   3.8329570e+00   5.0610872e+00
   3.8459943e+00   5.0603099e+00
   3.8590316e+00   5.0596012e+00
   3.8720688e+00   5.0587309e+00
   3.8851061e+00   5.0577332e+00
   3.8981434e+00   5.0575928e+00
   3.9111806e+00   5.0574107e+00
   3.9242179e+00   5.0572361e+00
   3.9372552e+00   5.0569169e+00
   3.9502924e+00   5.0565481e+00
   3.9633297e+00   5.0561647e+00
   3.9763670e+00   5.0555968e+00
   3.9894042e+00   5.0547513e+00
   4.0024415e+00   5.0536684e+00
   4.0154788e+00   5.0488033e+00
   4.0285160e+00   5.0475665e+00
   4.0415533e+00   5.0467804e+00
   4.0545906e+00   5.0467108e+00
   4.0676279e+00   5.0466447e+00
   4.0806651e+00   5.0465878e+00
   4.0937024e+00   5.0465029e+00
   4.1067397e+00   5.0463991e+00
   4.1197769e+00   5.0463184e+00
   4.1328142e+00   5.0462244e+00
   4.1458515e+00   5.0461491e+00
   4.1588887e+00   5.0460834e+00
   4.1719260e+00   5.0460205e+00
   4.1849633e+00   5.0459219e+00
   4.1980005e+00   5.0458649e+00
   4.2110378e+00   5.0457933e+00
   4.2240751e+00   5.0457236e+00
   4.2371124e+00   5.0456445e+00
   4.2501496e+00   5.0455751e+00
   4.2631869e+00   5.0454950e+00
   4.2762242e+00   5.0454140e+00
   4.2892614e+00   5.0453273e+00
   4.3022987e+00   5.0452408e+00
   4.3153360e+00   5.0451519e+00
   4.3283732e+00   5.0450497e+00
   4.3414105e+00   5.0449571e+00
   4.3544478e+00   5.0448672e+00
   4.3674850e+00   5.0447719e+00
   4.3805223e+00   5.0446886e+00
   4.3935596e+00   5.0446013e+00
   4.4065968e+00   5.0445207e+00
   4.4196341e+00   5.0444335e+00
   4.4326714e+00   5.0443624e+00
   4.4457087e+00   5.0442761e+00
   4.4587459e+00   5.0441980e+00
   4.4717832e+00   5.0441267e+00
   4.4848205e+00   5.0440491e+00
   4.4978577e+00   5.0439664e+00
   4.5108950e+00   5.0438940e+00
   4.5239323e+00   5.0438246e+00
   4.5369695e+00   5.0437745e+00
   4.5500068e+00   5.0437294e+00
   4.5630441e+00   5.0436716e+00
   4.5760813e+00   5.0436186e+00
   4.5891186e+00   5.0435760e+00
   4.6021559e+00   5.0435283e+00
   4.6151931e+00   5.0434936e+00
   4.6282304e+00   5.0429216e+00
   4.6412677e+00   5.0425638e+00
   4.6543050e+00   5.0423897e+00
   4.6673422e+00   5.0423653e+00
   4.6803795e+00   5.0423585e+00
   4.6934168e+00   5.0423350e+00
   4.7064540e+00   5.0421131e+00
   4.7194913e+00   5.0419985e+00
   4.7325286e+00   5.0418961e+00
   4.7455658e+00   5.0418832e+00
   4.7586031e+00   5.0418294e+00
   4.7716404e+00   5.0417791e+00
   4.7846776e+00   5.0416536e+00
   4.7977149e+00   5.0415855e+00
   4.8107522e+00   5.0414103e+00
   4.8237894e+00   5.0409721e+00
   4.8368267e+00   5.0406423e+00
   4.8498640e+00   5.0405051e+00
   4.8629013e+00   5.0402806e+00
   4.8759385e+00   5.0401158e+00
   4.8889758e+00   5.0400402e+00
   4.9020131e+00   5.0399017e+00
   4.9150503e+00   5.0397883e+00
   4.9280876e+00   5.0397024e+00
   4.9411249e+00   5.0396308e+00
   4.9541621e+00   5.0395589e+00
   4.9671994e+00   5.0395070e+00
   4.9802367e+00   5.0394697e+00
   4.9932739e+00   5.0394359e+00
   5.0063112e+00   5.0393789e+00
   5.0193485e+00   5.0393329e+00
   5.0323857e+00   5.0393114e+00
   5.0454230e+00   5.0392654e+00
   5.0584603e+00   5.0392303e+00
   5.0714976e+00   5.0391986e+00
   5.0845348e+00   5.0391377e+00
   5.0975721e+00   5.0390959e+00
   5.1106094e+00   5.0390406e+00
   5.1236466e+00   5.0389940e+00
   5.1366839e+00   5.0389431e+00
   5.1497212e+00   5.0388935e+00
   5.1627584e+00   5.0388384e+00
   5.1757957e+00   5.0387914e+00
   5.1888330e+00   5.0386961e+00
   5.2018702e+00   5.0385965e+00
   5.2149075e+00   5.0385099e+00
   5.2279448e+00   5.0384259e+00
   5.2409820e+00   5.0383346e+00
   5.2540193e+00   5.0382438e+00
   5.2670566e+00   5.0381745e+00
   5.2800939e+00   5.0381151e+00
   5.2931311e+00   5.0380565e+00
   5.3061684e+00   5.0379390e+00
   5.3192057e+00   5.0378633e+00
   5.3322429e+00   5.0377847e+00
   5.3452802e+00   5.0377102e+00
   5.3583175e+00   5.0376362e+00
   5.3713547e+00   5.0375767e+00
   5.3843920e+00   5.0375509e+00
   5.3974293e+00   5.0375035e+00
   5.4104665e+00   5.0374721e+00
   5.4235038e+00   5.0374358e+00
   5.4365411e+00   5.0374042e+00
   5.4495783e+00   5.0373772e+00
   5.4626156e+00   5.0373641e+00
   5.4756529e+00   5.0373531e+00
   5.4886902e+00   5.0373105e+00
   5.5017274e+00   5.0372549e+00
   5.5147647e+00   5.0372201e+00
   5.5278020e+00   5.0371816e+00
   5.5408392e+00   5.0363756e+00
   5.5538765e+00   5.0349004e+00
   5.5669138e+00   5.0348998e+00
   5.5799510e+00   5.0348990e+00
   5.5929883e+00   5.0347770e+00
   5.6060256e+00   5.0347758e+00
   5.6190628e+00   5.0347752e+00
   5.6321001e+00   5.0347746e+00
   5.6451374e+00   5.0342579e+00
   5.6581746e+00   5.0342559e+00
   5.6712119e+00   5.0335342e+00
   5.6842492e+00   5.0334968e+00
   5.6972865e+00   5.0334754e+00
   5.7103237e+00   5.0334344e+00
   5.7233610e+00   5.0333719e+00
   5.7363983e+00   5.0333484e+00
   5.7494355e+00   5.0333007e+00
   5.7624728e+00   5.0332487e+00
   5.7755101e+00   5.0332129e+00
   5.7885473e+00   5.0331758e+00
   5.8015846e+00   5.0331318e+00
   5.8146219e+00   5.0330776e+00
   5.8276591e+00   5.0330476e+00
   5.8406964e+00   5.0330127e+00
   5.8537337e+00   5.0329717e+00
   5.8667709e+00   5.0329622e+00
   5.8798082e+00   5.0329462e+00
   5.8928455e+00   5.0329397e+00
   5.9058828e+00   5.0329360e+00
   5.9189200e+00   5.0329086e+00
   5.9319573e+00   5.0327908e+00
   5.9449946e+00   5.0327893e+00
   5.9580318e+00   5.0327863e+00
   5.9710691e+00   5.0327845e+00
   5.9841064e+00   5.0327769e+00
   5.9971436e+00   5.0327719e+00
   6.0101809e+00   5.0327661e+00
   6.0232182e+00   5.0327621e+00
   6.0362554e+00   5.0327584e+00
   6.0492927e+00   5.0327404e+00
   6.0623300e+00   5.0327371e+00
   6.0753672e+00   5.0327065e+00
   6.0884045e+00   5.0326898e+00
   6.1014418e+00   5.0326761e+00
   6.1144791e+00   5.0326441e+00
   6.1275163e+00   5.0326127e+00
   6.1405536e+00   5.0323889e+00
   6.1535909e+00   5.0323251e+00
   6.1666281e+00   5.0322487e+00
   6.1796654e+00   5.0322267e+00
   6.1927027e+00   5.0322142e+00
   6.2057399e+00   5.0321643e+00
   6.2187772e+00   5.0321229e+00
   6.2318145e+00   5.0321041e+00
   6.2448517e+00   5.0320787e+00
   6.2578890e+00   5.0320315e+00
   6.2709263e+00   5.0320192e+00
   6.2839635e+00   5.0320170e+00
   6.2970008e+00   5.0319954e+00
   6.3100381e+00   5.0319854e+00
   6.3230754e+00   5.0319721e+00
   6.3361126e+00   5.0319608e+00
   6.3491499e+00   5.0319480e+00
   6.3621872e+00   5.0319323e+00
   6.3752244e+00   5.0319287e+00
   6.3882617e+00   5.0319176e+00
   6.4012990e+00   5.0319098e+00
   6.4143362e+00   5.0318958e+00
   6.4273735e+00   5.0318318e+00
   6.4404108e+00   5.0316416e+00
   6.4534480e+00   5.0314761e+00
   6.4664853e+00   5.0313861e+00
   6.4795226e+00   5.0312776e+00
   6.4925598e+00   5.0311763e+00
   6.5055971e+00   5.0310157e+00


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Wavy_CR.txt <==
   0.0000000e+00   7.7775012e-01
   1.0967777e-03   7.5974502e-01
   2.1935554e-03   7.4949134e-01
   3.2903331e-03   7.4654343e-01
   4.3871108e-03   7.4153829e-01
   5.4838885e-03   7.3860574e-01
   6.5806662e-03   7.3684879e-01
   7.6774439e-03   7.3338970e-01
   8.7742216e-03   7.2567621e-01
   9.8709993e-03   7.2383787e-01
   1.0967777e-02   7.2196956e-01
   1.2064555e-02   7.1602349e-01
   1.3161332e-02   7.1075438e-01
   1.4258110e-02   7.0912132e-01
   1.5354888e-02   7.0609315e-01
   1.6451666e-02   7.0129805e-01
   1.7548443e-02   6.9752112e-01
   1.8645221e-02   6.9458807e-01
   1.9741999e-02   6.9299683e-01
   2.0838776e-02   6.9111795e-01
   2.1935554e-02   6.9040708e-01
   2.3032332e-02   6.8664495e-01
   2.4129109e-02   6.8544964e-01
   2.5225887e-02   6.8380302e-01
   2.6322665e-02   6.8019376e-01
   2.7419443e-02   6.7883652e-01
   2.8516220e-02   6.7842338e-01
   2.9612998e-02   6.7505011e-01
   3.0709776e-02   6.7440787e-01
   3.1806553e-02   6.7432049e-01
   3.2903331e-02   6.7432049e-01
   3.4000109e-02   6.7298981e-01
   3.5096886e-02   6.7175619e-01
   3.6193664e-02   6.6945456e-01
   3.7290442e-02   6.6861825e-01
   3.8387220e-02   6.6798481e-01
   3.9483997e-02   6.6798481e-01
   4.0580775e-02   6.6692476e-01
   4.1677553e-02   6.6652459e-01
   4.2774330e-02   6.6585842e-01
   4.3871108e-02   6.6395863e-01
   4.4967886e-02   6.6315321e-01
   4.6064664e-02   6.5704482e-01
   4.7161441e-02   6.5600417e-01
   4.8258219e-02   6.5600417e-01
   4.9354997e-02   6.5172085e-01
   5.0451774e-02   6.5122851e-01
   5.1548552e-02   6.5076126e-01
   5.2645330e-02   6.5076126e-01
   5.3742107e-02   6.5076126e-01
   5.4838885e-02   6.5046498e-01
   5.5935663e-02   6.5046498e-01
   5.7032441e-02   6.5046498e-01
   5.8129218e-02   6.5046498e-01
   5.9225996e-02   6.5023998e-01
   6.0322774e-02   6.5023998e-01
   6.1419551e-02   6.4976469e-01
   6.2516329e-02   6.4650404e-01
   6.3613107e-02   6.4623617e-01
   6.4709884e-02   6.4623617e-01
   6.5806662e-02   6.4419947e-01
   6.6903440e-02   6.4383661e-01
   6.8000218e-02   6.4299675e-01
   6.9096995e-02   6.4299675e-01
   7.0193773e-02   6.4211560e-01
   7.1290551e-02   6.4111086e-01
   7.2387328e-02   6.4002701e-01
   7.3484106e-02   6.3942006e-01
   7.4580884e-02   6.3878224e-01
   7.5677661e-02   6.3786240e-01
   7.6774439e-02   6.3655646e-01
   7.7871217e-02   6.3398842e-01
   7.8967995e-02   6.3398842e-01
   8.0064772e-02   6.3146309e-01
   8.1161550e-02   6.3021067e-01
   8.2258328e-02   6.2919587e-01
   8.3355105e-02   6.2832988e-01
   8.4451883e-02   6.2781877e-01
   8.5548661e-02   6.2781877e-01
   8.6645439e-02   6.2781877e-01
   8.7742216e-02   6.2781877e-01
   8.8838994e-02   6.2781877e-01
   8.9935772e-02   6.2781877e-01
   9.1032549e-02   6.2781877e-01
   9.2129327e-02   6.2781877e-01
   9.3226105e-02   6.2781877e-01
   9.4322882e-02   6.2781877e-01
   9.5419660e-02   6.2781877e-01
   9.6516438e-02   6.2781877e-01
   9.7613216e-02   6.2781877e-01
   9.8709993e-02   6.2781877e-01
   9.9806771e-02   6.2781877e-01
   1.0090355e-01   6.2781877e-01
   1.0200033e-01   6.2781877e-01
   1.0309710e-01   6.2781877e-01
   1.0419388e-01   6.2781877e-01
   1.0529066e-01   6.2781877e-01
   1.0638744e-01   6.2781877e-01
   1.0748421e-01   6.2781877e-01
   1.0858099e-01   6.2781877e-01
   1.0967777e-01   6.2781877e-01
   1.1077455e-01   6.2781877e-01
   1.1187133e-01   6.2781877e-01
   1.1296810e-01   6.2781877e-01
   1.1406488e-01   6.2781877e-01
   1.1516166e-01   6.2781877e-01
   1.1625844e-01   6.2781877e-01
   1.1735521e-01   6.2781877e-01
   1.1845199e-01   6.2781877e-01
   1.1954877e-01   6.2764478e-01
   1.2064555e-01   6.2764478e-01
   1.2174233e-01   6.2764478e-01
   1.2283910e-01   6.2754559e-01
   1.2393588e-01   6.2754559e-01
   1.2503266e-01   6.2754559e-01
   1.2612944e-01   6.2746197e-01
   1.2722621e-01   6.2746197e-01
   1.2832299e-01   6.2746197e-01
   1.2941977e-01   6.2746197e-01
   1.3051655e-01   6.2436458e-01
   1.3161332e-01   6.2358160e-01
   1.3271010e-01   6.2302380e-01
   1.3380688e-01   6.2206677e-01
   1.3490366e-01   6.2174329e-01
   1.3600044e-01   6.1713410e-01
   1.3709721e-01   6.1115609e-01
   1.3819399e-01   6.0895272e-01
   1.3929077e-01   6.0690481e-01
   1.4038755e-01   6.0059330e-01
   1.4148432e-01   5.9683992e-01
   1.4258110e-01   5.9629204e-01
   1.4367788e-01   5.8978686e-01
   1.4477466e-01   5.8568179e-01
   1.4587143e-01   5.8031943e-01
   1.4696821e-01   5.7806134e-01
   1.4806499e-01   5.7265189e-01
   1.4916177e-01   5.6821574e-01
   1.5025855e-01   5.6380328e-01
   1.5135532e-01   5.6119456e-01
   1.5245210e-01   5.5194489e-01
   1.5354888e-01   5.4820544e-01
   1.5464566e-01   5.4360026e-01
   1.5574243e-01   5.3640503e-01
   1.5683921e-01   5.3191917e-01
   1.5793599e-01   5.3005221e-01
   1.5903277e-01   5.2416379e-01
   1.6012954e-01   5.1950994e-01
   1.6122632e-01   5.1675952e-01
   1.6232310e-01   5.1537958e-01
   1.6341988e-01   5.1104896e-01
   1.6451666e-01   5.0573504e-01
   1.6561343e-01   5.0438474e-01
   1.6671021e-01   5.0014757e-01
   1.6780699e-01   4.9926658e-01
   1.6890377e-01   4.9389164e-01
   1.7000054e-01   4.8887092e-01
   1.7109732e-01   4.8445946e-01
   1.7219410e-01   4.7969006e-01
   1.7329088e-01   4.7341488e-01
   1.7438765e-01   4.7126944e-01
   1.7548443e-01   4.6950224e-01
   1.7658121e-01   4.6709839e-01
   1.7767799e-01   4.6425177e-01
   1.7877477e-01   4.5746881e-01
   1.7987154e-01   4.5546876e-01
   1.8096832e-01   4.5522245e-01
   1.8206510e-01   4.5490929e-01
   1.8316188e-01   4.5055842e-01
   1.8425865e-01   4.4594825e-01
   1.8535543e-01   4.4033287e-01
   1.8645221e-01   4.3959997e-01
   1.8754899e-01   4.3874779e-01
   1.8864576e-01   4.3814646e-01
   1.8974254e-01   4.3244794e-01
   1.9083932e-01   4.2903344e-01
   1.9193610e-01   4.2774043e-01
   1.9303288e-01   4.2387281e-01
   1.9412965e-01   4.2275306e-01
   1.9522643e-01   4.2160167e-01
   1.9632321e-01   4.2062770e-01
   1.9741999e-01   4.2062770e-01
   1.9851676e-01   4.1584258e-01
   1.9961354e-01   4.1398423e-01
   2.0071032e-01   4.1180679e-01
   2.0180710e-01   4.1180679e-01
   2.0290388e-01   4.1073253e-01
   2.0400065e-01   4.0923255e-01
   2.0509743e-01   4.0923255e-01
   2.0619421e-01   4.0787800e-01
   2.0729099e-01   4.0673094e-01
   2.0838776e-01   4.0537188e-01
   2.0948454e-01   4.0228881e-01
   2.1058132e-01   4.0151806e-01
   2.1167810e-01   4.0148454e-01
   2.1277487e-01   4.0060241e-01
   2.1387165e-01   3.9953282e-01
   2.1496843e-01   3.9947677e-01
   2.1606521e-01   3.9943205e-01
   2.1716199e-01   3.9897127e-01
   2.1825876e-01   3.9708854e-01
   2.1935554e-01   3.9694145e-01
   2.2045232e-01   3.9594647e-01
   2.2154910e-01   3.9547614e-01
   2.2264587e-01   3.9519482e-01
   2.2374265e-01   3.9481555e-01
   2.2483943e-01   3.9286776e-01
   2.2593621e-01   3.9286776e-01
   2.2703298e-01   3.9222122e-01
   2.2812976e-01   3.9222122e-01
   2.2922654e-01   3.9222122e-01
   2.3032332e-01   3.9163780e-01
   2.3142010e-01   3.8904487e-01
   2.3251687e-01   3.8850186e-01
   2.3361365e-01   3.8829458e-01
   2.3471043e-01   3.8796742e-01
   2.3580721e-01   3.8688212e-01
   2.3690398e-01   3.8688212e-01
   2.3800076e-01   3.8611366e-01
   2.3909754e-01   3.8529662e-01
   2.4019432e-01   3.8529662e-01
   2.4129109e-01   3.8529662e-01
   2.4238787e-01   3.8529662e-01
   2.4348465e-01   3.8414131e-01
   2.4458143e-01   3.8237061e-01
   2.4567821e-01   3.8237061e-01
   2.4677498e-01   3.8199329e-01
   2.4787176e-01   3.8191647e-01
   2.4896854e-01   3.8191647e-01
   2.5006532e-01   3.8191647e-01
   2.5116209e-01   3.8191647e-01
   2.5225887e-01   3.8191647e-01
   2.5335565e-01   3.8166489e-01
   2.5445243e-01   3.8125015e-01
   2.5554920e-01   3.8125015e-01
   2.5664598e-01   3.8070195e-01
   2.5774276e-01   3.8059388e-01
   2.5883954e-01   3.8026916e-01
   2.5993632e-01   3.7980279e-01
   2.6103309e-01   3.7929880e-01
   2.6212987e-01   3.7929880e-01
   2.6322665e-01   3.7929880e-01
   2.6432343e-01   3.7900955e-01
   2.6542020e-01   3.7878600e-01
   2.6651698e-01   3.7842816e-01
   2.6761376e-01   3.7789028e-01
   2.6871054e-01   3.7776646e-01
   2.6980731e-01   3.7768972e-01
   2.7090409e-01   3.7746415e-01
   2.7200087e-01   3.7741053e-01
   2.7309765e-01   3.7728765e-01
   2.7419443e-01   3.7728765e-01
   2.7529120e-01   3.7697206e-01
   2.7638798e-01   3.7697206e-01
   2.7748476e-01   3.7682880e-01
   2.7858154e-01   3.7682880e-01
   2.7967831e-01   3.7682880e-01
   2.8077509e-01   3.7666880e-01
   2.8187187e-01   3.7619615e-01
   2.8296865e-01   3.7619615e-01
   2.8406543e-01   3.7619615e-01
   2.8516220e-01   3.7609181e-01
   2.8625898e-01   3.7599877e-01
   2.8735576e-01   3.7599877e-01
   2.8845254e-01   3.7584920e-01
   2.8954931e-01   3.7581088e-01
   2.9064609e-01   3.7581088e-01
   2.9174287e-01   3.7580018e-01
   2.9283965e-01   3.7563537e-01
   2.9393642e-01   3.7553991e-01
   2.9503320e-01   3.7541226e-01
   2.9612998e-01   3.7533661e-01
   2.9722676e-01   3.7533661e-01
   2.9832354e-01   3.7533661e-01
   2.9942031e-01   3.7530055e-01
   3.0051709e-01   3.7529074e-01
   3.0161387e-01   3.7518759e-01
   3.0271065e-01   3.7518759e-01
   3.0380742e-01   3.7514072e-01
   3.0490420e-01   3.7514072e-01
   3.0600098e-01   3.7510209e-01
   3.0709776e-01   3.7504567e-01
   3.0819453e-01   3.7494687e-01
   3.0929131e-01   3.7491069e-01
   3.1038809e-01   3.7486070e-01
   3.1148487e-01   3.7484258e-01
   3.1258165e-01   3.7483139e-01
   3.1367842e-01   3.7475833e-01
   3.1477520e-01   3.7475468e-01
   3.1587198e-01   3.7473755e-01
   3.1696876e-01   3.7473755e-01
   3.1806553e-01   3.7471516e-01
   3.1916231e-01   3.7471516e-01
   3.2025909e-01   3.7467285e-01
   3.2135587e-01   3.7466786e-01
   3.2245264e-01   3.7466457e-01
   3.2354942e-01   3.7465797e-01
   3.2464620e-01   3.7460353e-01
   3.2574298e-01   3.7453860e-01
   3.2683976e-01   3.7451947e-01
   3.2793653e-01   3.7448142e-01
   3.2903331e-01   3.7448142e-01
   3.3013009e-01   3.7446052e-01
   3.3122687e-01   3.7446052e-01
   3.3232364e-01   3.7445741e-01
   3.3342042e-01   3.7444738e-01
   3.3451720e-01   3.7441624e-01
   3.3561398e-01   3.7441596e-01
   3.3671075e-01   3.7441390e-01
   3.3780753e-01   3.7441390e-01
   3.3890431e-01   3.7436231e-01
   3.4000109e-01   3.7434467e-01
   3.4109787e-01   3.7434467e-01
   3.4219464e-01   3.7431578e-01
   3.4329142e-01   3.7431578e-01
   3.4438820e-01   3.7431578e-01
   3.4548498e-01   3.7431578e-01
   3.4658175e-01   3.7431578e-01
   3.4767853e-01   3.7431578e-01
   3.4877531e-01   3.7431578e-01
   3.4987209e-01   3.7430280e-01
   3.5096886e-01   3.7429168e-01
   3.5206564e-01   3.7428653e-01
   3.5316242e-01   3.7428347e-01
   3.5425920e-01   3.7428289e-01
   3.5535598e-01   3.7427795e-01
   3.5645275e-01   3.7424975e-01
   3.5754953e-01   3.7423668e-01
   3.5864631e-01   3.7423016e-01
   3.5974309e-01   3.7421614e-01
   3.6083986e-01   3.7420712e-01
   3.6193664e-01   3.7419584e-01
   3.6303342e-01   3.7418997e-01
   3.6413020e-01   3.7418048e-01
   3.6522698e-01   3.7418048e-01
   3.6632375e-01   3.7417959e-01
   3.6742053e-01   3.7417097e-01
   3.6851731e-01   3.7416355e-01
   3.6961409e-01   3.7415665e-01
   3.7071086e-01   3.7414816e-01
   3.7180764e-01   3.7414816e-01
   3.7290442e-01   3.7414511e-01
   3.7400120e-01   3.7413143e-01
   3.7509797e-01   3.7412378e-01
   3.7619475e-01   3.7411933e-01
   3.7729153e-01   3.7411405e-01
   3.7838831e-01   3.7410819e-01
   3.7948509e-01   3.7410612e-01
   3.8058186e-01   3.7410125e-01
   3.8167864e-01   3.7410125e-01
   3.8277542e-01   3.7409268e-01
   3.8387220e-01   3.7409186e-01
   3.8496897e-01   3.7408061e-01
   3.8606575e-01   3.7408061e-01
   3.8716253e-01   3.7408061e-01
   3.8825931e-01   3.7407841e-01
   3.8935608e-01   3.7407577e-01
   3.9045286e-01   3.7407449e-01
   3.9154964e-01   3.7407428e-01
   3.9264642e-01   3.7407170e-01
   3.9374320e-01   3.7406506e-01
   3.9483997e-01   3.7406366e-01
   3.9593675e-01   3.7406233e-01
   3.9703353e-01   3.7406233e-01
   3.9813031e-01   3.7405881e-01
   3.9922708e-01   3.7405881e-01
   4.0032386e-01   3.7405881e-01
   4.0142064e-01   3.7405650e-01
   4.0251742e-01   3.7405650e-01
   4.0361419e-01   3.7405538e-01
   4.0471097e-01   3.7405538e-01
   4.0580775e-01   3.7405538e-01
   4.0690453e-01   3.7405538e-01
   4.0800131e-01   3.7405466e-01
   4.0909808e-01   3.7405411e-01
   4.1019486e-01   3.7405281e-01
   4.1129164e-01   3.7405153e-01
   4.1238842e-01   3.7404688e-01
   4.1348519e-01   3.7404633e-01
   4.1458197e-01   3.7404280e-01
   4.1567875e-01   3.7404210e-01
   4.1677553e-01   3.7403907e-01
   4.1787230e-01   3.7403852e-01
   4.1896908e-01   3.7403659e-01
   4.2006586e-01   3.7403616e-01
   4.2116264e-01   3.7403616e-01
   4.2225942e-01   3.7403406e-01
   4.2335619e-01   3.7403395e-01
   4.2445297e-01   3.7403032e-01
   4.2554975e-01   3.7402952e-01
   4.2664653e-01   3.7402816e-01
   4.2774330e-01   3.7402580e-01
   4.2884008e-01   3.7402418e-01
   4.2993686e-01   3.7402297e-01
   4.3103364e-01   3.7402130e-01
   4.3213041e-01   3.7401993e-01
   4.3322719e-01   3.7401734e-01
   4.3432397e-01   3.7401675e-01
   4.3542075e-01   3.7401576e-01
   4.3651753e-01   3.7401410e-01
   4.3761430e-01   3.7401324e-01
   4.3871108e-01   3.7401299e-01
   4.3980786e-01   3.7401299e-01
   4.4090464e-01   3.7401293e-01
   4.4200141e-01   3.7401239e-01
   4.4309819e-01   3.7401225e-01
   4.4419497e-01   3.7401104e-01
   4.4529175e-01   3.7400972e-01
   4.4638853e-01   3.7400907e-01
   4.4748530e-01   3.7400831e-01
   4.4858208e-01   3.7400766e-01
   4.4967886e-01   3.7400763e-01
   4.5077564e-01   3.7400665e-01
   4.5187241e-01   3.7400558e-01
   4.5296919e-01   3.7400500e-01
   4.5406597e-01   3.7400489e-01
   4.5516275e-01   3.7400390e-01
   4.5625952e-01   3.7400271e-01
   4.5735630e-01   3.7400208e-01
   4.5845308e-01   3.7400191e-01
   4.5954986e-01   3.7400079e-01
   4.6064664e-01   3.7400079e-01
   4.6174341e-01   3.7400056e-01
   4.6284019e-01   3.7399914e-01
   4.6393697e-01   3.7399892e-01
   4.6503375e-01   3.7399845e-01
   4.6613052e-01   3.7399788e-01
   4.6722730e-01   3.7399767e-01
   4.6832408e-01   3.7399677e-01
   4.6942086e-01   3.7399513e-01
   4.7051763e-01   3.7399499e-01
   4.7161441e-01   3.7399471e-01
   4.7271119e-01   3.7399406e-01
   4.7380797e-01   3.7399388e-01
   4.7490475e-01   3.7399304e-01
   4.7600152e-01   3.7399287e-01
   4.7709830e-01   3.7399246e-01
   4.7819508e-01   3.7399205e-01
   4.7929186e-01   3.7399132e-01
   4.8038863e-01   3.7399055e-01
   4.8148541e-01   3.7398997e-01
   4.8258219e-01   3.7398962e-01
   4.8367897e-01   3.7398906e-01
   4.8477574e-01   3.7398860e-01
   4.8587252e-01   3.7398839e-01
   4.8696930e-01   3.7398815e-01
   4.8806608e-01   3.7398790e-01
   4.8916286e-01   3.7398767e-01
   4.9025963e-01   3.7398720e-01
   4.9135641e-01   3.7398692e-01
   4.9245319e-01   3.7398636e-01
   4.9354997e-01   3.7398587e-01
   4.9464674e-01   3.7398552e-01
   4.9574352e-01   3.7398520e-01
   4.9684030e-01   3.7398495e-01
   4.9793708e-01   3.7398452e-01
   4.9903385e-01   3.7398422e-01
   5.0013063e-01   3.7398401e-01
   5.0122741e-01   3.7398376e-01
   5.0232419e-01   3.7398347e-01
   5.0342097e-01   3.7398326e-01
   5.0451774e-01   3.7398289e-01
   5.0561452e-01   3.7398270e-01
   5.0671130e-01   3.7398246e-01
   5.0780808e-01   3.7398213e-01
   5.0890485e-01   3.7398197e-01
   5.1000163e-01   3.7398174e-01
   5.1109841e-01   3.7398156e-01
   5.1219519e-01   3.7398141e-01
   5.1329196e-01   3.7398115e-01
   5.1438874e-01   3.7398091e-01
   5.1548552e-01   3.7398071e-01
   5.1658230e-01   3.7398048e-01
   5.1767908e-01   3.7398033e-01
   5.1877585e-01   3.7398015e-01
   5.1987263e-01   3.7397993e-01
   5.2096941e-01   3.7397971e-01
   5.2206619e-01   3.7397952e-01
   5.2316296e-01   3.7397939e-01
   5.2425974e-01   3.7397922e-01
   5.2535652e-01   3.7397902e-01
   5.2645330e-01   3.7397887e-01
   5.2755008e-01   3.7397874e-01
   5.2864685e-01   3.7397861e-01
   5.2974363e-01   3.7397845e-01
   5.3084041e-01   3.7397830e-01
   5.3193719e-01   3.7397818e-01
   5.3303396e-01   3.7397808e-01
   5.3413074e-01   3.7397791e-01
   5.3522752e-01   3.7397775e-01
   5.3632430e-01   3.7397759e-01
   5.3742107e-01   3.7397747e-01
   5.3851785e-01   3.7397734e-01
   5.3961463e-01   3.7397724e-01
   5.4071141e-01   3.7397712e-01
   5.4180819e-01   3.7397703e-01
   5.4290496e-01   3.7397695e-01
   5.4400174e-01   3.7397684e-01
   5.4509852e-01   3.7397671e-01
   5.4619530e-01   3.7397660e-01
   5.4729207e-01   3.7397651e-01
   5.4838885e-01   3.7397642e-01
   5.4948563e-01   3.7397632e-01
   5.5058241e-01   3.7397625e-01
   5.5167918e-01   3.7397616e-01
   5.5277596e-01   3.7397611e-01
   5.5387274e-01   3.7397604e-01
   5.5496952e-01   3.7397593e-01
   5.5606630e-01   3.7397584e-01
   5.5716307e-01   3.7397577e-01
   5.5825985e-01   3.7397568e-01
   5.5935663e-01   3.7397562e-01
   5.6045341e-01   3.7397554e-01
   5.6155018e-01   3.7397548e-01
   5.6264696e-01   3.7397540e-01
   5.6374374e-01   3.7397534e-01
   5.6484052e-01   3.7397527e-01
   5.6593729e-01   3.7397520e-01
   5.6703407e-01   3.7397513e-01
   5.6813085e-01   3.7397506e-01
   5.6922763e-01   3.7397500e-01
   5.7032441e-01   3.7397495e-01
   5.7142118e-01   3.7397487e-01
   5.7251796e-01   3.7397482e-01
   5.7361474e-01   3.7397478e-01
   5.7471152e-01   3.7397472e-01
   5.7580829e-01   3.7397467e-01
   5.7690507e-01   3.7397462e-01
   5.7800185e-01   3.7397457e-01
   5.7909863e-01   3.7397451e-01
   5.8019540e-01   3.7397446e-01
   5.8129218e-01   3.7397440e-01
   5.8238896e-01   3.7397436e-01
   5.8348574e-01   3.7397431e-01
   5.8458252e-01   3.7397426e-01
   5.8567929e-01   3.7397422e-01
   5.8677607e-01   3.7397417e-01
   5.8787285e-01   3.7397412e-01
   5.8896963e-01   3.7397408e-01
   5.9006640e-01   3.7397403e-01
   5.9116318e-01   3.7397399e-01
   5.9225996e-01   3.7397395e-01
   5.9335674e-01   3.7397391e-01
   5.9445351e-01   3.7397388e-01
   5.9555029e-01   3.7397384e-01
   5.9664707e-01   3.7397381e-01
   5.9774385e-01   3.7397377e-01
   5.9884063e-01   3.7397374e-01
   5.9993740e-01   3.7397370e-01
   6.0103418e-01   3.7397366e-01
   6.0213096e-01   3.7397363e-01
   6.0322774e-01   3.7397359e-01
   6.0432451e-01   3.7397356e-01
   6.0542129e-01   3.7397353e-01
   6.0651807e-01   3.7397351e-01
   6.0761485e-01   3.7397348e-01
   6.0871163e-01   3.7397344e-01
   6.0980840e-01   3.7397342e-01
   6.1090518e-01   3.7397339e-01
   6.1200196e-01   3.7397336e-01
   6.1309874e-01   3.7397334e-01
   6.1419551e-01   3.7397331e-01
   6.1529229e-01   3.7397328e-01
   6.1638907e-01   3.7397326e-01
   6.1748585e-01   3.7397322e-01
   6.1858262e-01   3.7397320e-01
   6.1967940e-01   3.7397318e-01
   6.2077618e-01   3.7397316e-01
   6.2187296e-01   3.7397313e-01
   6.2296974e-01   3.7397311e-01
   6.2406651e-01   3.7397309e-01
   6.2516329e-01   3.7397307e-01
   6.2626007e-01   3.7397305e-01
   6.2735685e-01   3.7397303e-01
   6.2845362e-01   3.7397301e-01
   6.2955040e-01   3.7397299e-01
   6.3064718e-01   3.7397297e-01
   6.3174396e-01   3.7397295e-01
   6.3284073e-01   3.7397294e-01
   6.3393751e-01   3.7397292e-01
   6.3503429e-01   3.7397290e-01
   6.3613107e-01   3.7397289e-01
   6.3722785e-01   3.7397287e-01
   6.3832462e-01   3.7397285e-01
   6.3942140e-01   3.7397283e-01
   6.4051818e-01   3.7397282e-01
   6.4161496e-01   3.7397280e-01
   6.4271173e-01   3.7397279e-01
   6.4380851e-01   3.7397277e-01
   6.4490529e-01   3.7397276e-01
   6.4600207e-01   3.7397274e-01
   6.4709884e-01   3.7397273e-01
   6.4819562e-01   3.7397272e-01
   6.4929240e-01   3.7397270e-01
   6.5038918e-01   3.7397269e-01
   6.5148596e-01   3.7397268e-01
   6.5258273e-01   3.7397267e-01
   6.5367951e-01   3.7397265e-01
   6.5477629e-01   3.7397264e-01
   6.5587307e-01   3.7397263e-01
   6.5696984e-01   3.7397262e-01
   6.5806662e-01   3.7397261e-01
   6.5916340e-01   3.7397259e-01
   6.6026018e-01   3.7397258e-01
   6.6135695e-01   3.7397257e-01
   6.6245373e-01   3.7397256e-01
   6.6355051e-01   3.7397255e-01
   6.6464729e-01   3.7397254e-01
   6.6574407e-01   3.7397253e-01
   6.6684084e-01   3.7397252e-01
   6.6793762e-01   3.7397251e-01
   6.6903440e-01   3.7397250e-01
   6.7013118e-01   3.7397250e-01
   6.7122795e-01   3.7397249e-01
   6.7232473e-01   3.7397248e-01
   6.7342151e-01   3.7397247e-01
   6.7451829e-01   3.7397246e-01
   6.7561506e-01   3.7397245e-01
   6.7671184e-01   3.7397244e-01
   6.7780862e-01   3.7397244e-01
   6.7890540e-01   3.7397243e-01
   6.8000218e-01   3.7397242e-01
   6.8109895e-01   3.7397241e-01
   6.8219573e-01   3.7397241e-01
   6.8329251e-01   3.7397240e-01
   6.8438929e-01   3.7397239e-01
   6.8548606e-01   3.7397238e-01
   6.8658284e-01   3.7397238e-01
   6.8767962e-01   3.7397237e-01
   6.8877640e-01   3.7397237e-01
   6.8987318e-01   3.7397236e-01
   6.9096995e-01   3.7397235e-01
   6.9206673e-01   3.7397235e-01
   6.9316351e-01   3.7397234e-01
   6.9426029e-01   3.7397234e-01
   6.9535706e-01   3.7397233e-01
   6.9645384e-01   3.7397232e-01
   6.9755062e-01   3.7397232e-01
   6.9864740e-01   3.7397231e-01
   6.9974417e-01   3.7397231e-01
   7.0084095e-01   3.7397230e-01
   7.0193773e-01   3.7397230e-01
   7.0303451e-01   3.7397229e-01
   7.0413129e-01   3.7397229e-01
   7.0522806e-01   3.7397228e-01
   7.0632484e-01   3.7397228e-01
   7.0742162e-01   3.7397227e-01
   7.0851840e-01   3.7397227e-01
   7.0961517e-01   3.7397226e-01
   7.1071195e-01   3.7397226e-01
   7.1180873e-01   3.7397226e-01
   7.1290551e-01   3.7397225e-01
   7.1400228e-01   3.7397225e-01
   7.1509906e-01   3.7397224e-01
   7.1619584e-01   3.7397224e-01
   7.1729262e-01   3.7397224e-01
   7.1838940e-01   3.7397223e-01
   7.1948617e-01   3.7397223e-01
   7.2058295e-01   3.7397222e-01
   7.2167973e-01   3.7397222e-01
   7.2277651e-01   3.7397222e-01
   7.2387328e-01   3.7397221e-01
   7.2497006e-01   3.7397221e-01
   7.2606684e-01   3.7397221e-01
   7.2716362e-01   3.7397220e-01
   7.2826039e-01   3.7397220e-01
   7.2935717e-01   3.7397220e-01
   7.3045395e-01   3.7397220e-01
   7.3155073e-01   3.7397219e-01
   7.3264751e-01   3.7397219e-01
   7.3374428e-01   3.7397219e-01
   7.3484106e-01   3.7397218e-01
   7.3593784e-01   3.7397218e-01
   7.3703462e-01   3.7397218e-01
   7.3813139e-01   3.7397218e-01
   7.3922817e-01   3.7397217e-01
   7.4032495e-01   3.7397217e-01
   7.4142173e-01   3.7397217e-01
   7.4251850e-01   3.7397217e-01
   7.4361528e-01   3.7397216e-01
   7.4471206e-01   3.7397216e-01
   7.4580884e-01   3.7397216e-01
   7.4690562e-01   3.7397216e-01
   7.4800239e-01   3.7397215e-01
   7.4909917e-01   3.7397215e-01
   7.5019595e-01   3.7397215e-01
   7.5129273e-01   3.7397215e-01
   7.5238950e-01   3.7397215e-01
   7.5348628e-01   3.7397214e-01
   7.5458306e-01   3.7397214e-01
   7.5567984e-01   3.7397214e-01
   7.5677661e-01   3.7397214e-01
   7.5787339e-01   3.7397214e-01
   7.5897017e-01   3.7397214e-01
   7.6006695e-01   3.7397213e-01
   7.6116373e-01   3.7397213e-01
   7.6226050e-01   3.7397213e-01
   7.6335728e-01   3.7397213e-01
   7.6445406e-01   3.7397213e-01
   7.6555084e-01   3.7397212e-01
   7.6664761e-01   3.7397212e-01
   7.6774439e-01   3.7397212e-01
   7.6884117e-01   3.7397212e-01
   7.6993795e-01   3.7397212e-01
   7.7103473e-01   3.7397212e-01
   7.7213150e-01   3.7397212e-01
   7.7322828e-01   3.7397211e-01
   7.7432506e-01   3.7397211e-01
   7.7542184e-01   3.7397211e-01
   7.7651861e-01   3.7397211e-01
   7.7761539e-01   3.7397211e-01
   7.7871217e-01   3.7397211e-01
   7.7980895e-01   3.7397211e-01
   7.8090572e-01   3.7397211e-01
   7.8200250e-01   3.7397210e-01
   7.8309928e-01   3.7397210e-01
   7.8419606e-01   3.7397210e-01
   7.8529284e-01   3.7397210e-01
   7.8638961e-01   3.7397210e-01
   7.8748639e-01   3.7397210e-01
   7.8858317e-01   3.7397210e-01
   7.8967995e-01   3.7397210e-01
   7.9077672e-01   3.7397210e-01
   7.9187350e-01   3.7397210e-01
   7.9297028e-01   3.7397209e-01
   7.9406706e-01   3.7397209e-01
   7.9516383e-01   3.7397209e-01
   7.9626061e-01   3.7397209e-01
   7.9735739e-01   3.7397209e-01
   7.9845417e-01   3.7397209e-01
   7.9955095e-01   3.7397209e-01
   8.0064772e-01   3.7397209e-01
   8.0174450e-01   3.7397209e-01
   8.0284128e-01   3.7397209e-01
   8.0393806e-01   3.7397209e-01
   8.0503483e-01   3.7397209e-01
   8.0613161e-01   3.7397208e-01
   8.0722839e-01   3.7397208e-01
   8.0832517e-01   3.7397208e-01
   8.0942194e-01   3.7397208e-01
   8.1051872e-01   3.7397208e-01
   8.1161550e-01   3.7397208e-01
   8.1271228e-01   3.7397208e-01
   8.1380906e-01   3.7397208e-01
   8.1490583e-01   3.7397208e-01
   8.1600261e-01   3.7397208e-01
   8.1709939e-01   3.7397208e-01
   8.1819617e-01   3.7397208e-01
   8.1929294e-01   3.7397208e-01
   8.2038972e-01   3.7397208e-01
   8.2148650e-01   3.7397208e-01
   8.2258328e-01   3.7397207e-01
   8.2368005e-01   3.7397207e-01
   8.2477683e-01   3.7397207e-01
   8.2587361e-01   3.7397207e-01
   8.2697039e-01   3.7397207e-01
   8.2806717e-01   3.7397207e-01
   8.2916394e-01   3.7397207e-01
   8.3026072e-01   3.7397207e-01
   8.3135750e-01   3.7397207e-01
   8.3245428e-01   3.7397207e-01
   8.3355105e-01   3.7397207e-01
   8.3464783e-01   3.7397207e-01
   8.3574461e-01   3.7397207e-01
   8.3684139e-01   3.7397207e-01
   8.3793816e-01   3.7397207e-01
   8.3903494e-01   3.7397207e-01
   8.4013172e-01   3.7397207e-01
   8.4122850e-01   3.7397207e-01
   8.4232528e-01   3.7397207e-01
   8.4342205e-01   3.7397207e-01
   8.4451883e-01   3.7397207e-01
   8.4561561e-01   3.7397207e-01
   8.4671239e-01   3.7397207e-01
   8.4780916e-01   3.7397206e-01
   8.4890594e-01   3.7397206e-01
   8.5000272e-01   3.7397206e-01
   8.5109950e-01   3.7397206e-01
   8.5219628e-01   3.7397206e-01
   8.5329305e-01   3.7397206e-01
   8.5438983e-01   3.7397206e-01
   8.5548661e-01   3.7397206e-01
   8.5658339e-01   3.7397206e-01
   8.5768016e-01   3.7397206e-01
   8.5877694e-01   3.7397206e-01
   8.5987372e-01   3.7397206e-01
   8.6097050e-01   3.7397206e-01
   8.6206727e-01   3.7397206e-01
   8.6316405e-01   3.7397206e-01
   8.6426083e-01   3.7397206e-01
   8.6535761e-01   3.7397206e-01
   8.6645439e-01   3.7397206e-01
   8.6755116e-01   3.7397206e-01
   8.6864794e-01   3.7397206e-01
   8.6974472e-01   3.7397206e-01
   8.7084150e-01   3.7397206e-01
   8.7193827e-01   3.7397206e-01
   8.7303505e-01   3.7397206e-01
   8.7413183e-01   3.7397206e-01
   8.7522861e-01   3.7397206e-01
   8.7632538e-01   3.7397206e-01
   8.7742216e-01   3.7397206e-01
   8.7851894e-01   3.7397206e-01
   8.7961572e-01   3.7397206e-01
   8.8071250e-01   3.7397206e-01
   8.8180927e-01   3.7397206e-01
   8.8290605e-01   3.7397206e-01
   8.8400283e-01   3.7397206e-01
   8.8509961e-01   3.7397206e-01
   8.8619638e-01   3.7397206e-01
   8.8729316e-01   3.7397206e-01
   8.8838994e-01   3.7397206e-01
   8.8948672e-01   3.7397206e-01
   8.9058349e-01   3.7397206e-01
   8.9168027e-01   3.7397206e-01
   8.9277705e-01   3.7397206e-01
   8.9387383e-01   3.7397206e-01
   8.9497061e-01   3.7397206e-01
   8.9606738e-01   3.7397206e-01
   8.9716416e-01   3.7397205e-01
   8.9826094e-01   3.7397205e-01
   8.9935772e-01   3.7397205e-01
   9.0045449e-01   3.7397205e-01
   9.0155127e-01   3.7397205e-01
   9.0264805e-01   3.7397205e-01
   9.0374483e-01   3.7397205e-01
   9.0484160e-01   3.7397205e-01
   9.0593838e-01   3.7397205e-01
   9.0703516e-01   3.7397205e-01
   9.0813194e-01   3.7397205e-01
   9.0922872e-01   3.7397205e-01
   9.1032549e-01   3.7397205e-01
   9.1142227e-01   3.7397205e-01
   9.1251905e-01   3.7397205e-01
   9.1361583e-01   3.7397205e-01
   9.1471260e-01   3.7397205e-01
   9.1580938e-01   3.7397205e-01
   9.1690616e-01   3.7397205e-01
   9.1800294e-01   3.7397205e-01
   9.1909971e-01   3.7397205e-01
   9.2019649e-01   3.7397205e-01
   9.2129327e-01   3.7397205e-01
   9.2239005e-01   3.7397205e-01
   9.2348683e-01   3.7397205e-01
   9.2458360e-01   3.7397205e-01
   9.2568038e-01   3.7397205e-01
   9.2677716e-01   3.7397205e-01
   9.2787394e-01   3.7397205e-01
   9.2897071e-01   3.7397205e-01
   9.3006749e-01   3.7397205e-01
   9.3116427e-01   3.7397205e-01
   9.3226105e-01   3.7397205e-01
   9.3335783e-01   3.7397205e-01
   9.3445460e-01   3.7397205e-01
   9.3555138e-01   3.7397205e-01
   9.3664816e-01   3.7397205e-01
   9.3774494e-01   3.7397205e-01
   9.3884171e-01   3.7397205e-01
   9.3993849e-01   3.7397205e-01
   9.4103527e-01   3.7397205e-01
   9.4213205e-01   3.7397205e-01
   9.4322882e-01   3.7397205e-01
   9.4432560e-01   3.7397205e-01
   9.4542238e-01   3.7397205e-01
   9.4651916e-01   3.7397205e-01
   9.4761594e-01   3.7397205e-01
   9.4871271e-01   3.7397205e-01
   9.4980949e-01   3.7397205e-01
   9.5090627e-01   3.7397205e-01
   9.5200305e-01   3.7397205e-01
   9.5309982e-01   3.7397205e-01
   9.5419660e-01   3.7397205e-01
   9.5529338e-01   3.7397205e-01
   9.5639016e-01   3.7397205e-01
   9.5748693e-01   3.7397205e-01
   9.5858371e-01   3.7397205e-01
   9.5968049e-01   3.7397205e-01
   9.6077727e-01   3.7397205e-01
   9.6187405e-01   3.7397205e-01
   9.6297082e-01   3.7397205e-01
   9.6406760e-01   3.7397205e-01
   9.6516438e-01   3.7397205e-01
   9.6626116e-01   3.7397205e-01
   9.6735793e-01   3.7397205e-01
   9.6845471e-01   3.7397205e-01
   9.6955149e-01   3.7397205e-01
   9.7064827e-01   3.7397205e-01
   9.7174504e-01   3.7397205e-01
   9.7284182e-01   3.7397205e-01
   9.7393860e-01   3.7397205e-01
   9.7503538e-01   3.7397205e-01
   9.7613216e-01   3.7397205e-01
   9.7722893e-01   3.7397205e-01
   9.7832571e-01   3.7397205e-01
   9.7942249e-01   3.7397205e-01
   9.8051927e-01   3.7397205e-01
   9.8161604e-01   3.7397205e-01
   9.8271282e-01   3.7397205e-01
   9.8380960e-01   3.7397205e-01
   9.8490638e-01   3.7397205e-01
   9.8600315e-01   3.7397205e-01
   9.8709993e-01   3.7397205e-01
   9.8819671e-01   3.7397205e-01
   9.8929349e-01   3.7397205e-01
   9.9039027e-01   3.7397205e-01
   9.9148704e-01   3.7397205e-01
   9.9258382e-01   3.7397205e-01
   9.9368060e-01   3.7397205e-01
   9.9477738e-01   3.7397205e-01
   9.9587415e-01   3.7397205e-01
   9.9697093e-01   3.7397205e-01
   9.9806771e-01   3.7397205e-01
   9.9916449e-01   3.7397205e-01
   1.0002613e+00   3.7397205e-01
   1.0013580e+00   3.7397205e-01
   1.0024548e+00   3.7397205e-01
   1.0035516e+00   3.7397205e-01
   1.0046484e+00   3.7397205e-01
   1.0057452e+00   3.7397205e-01
   1.0068419e+00   3.7397205e-01
   1.0079387e+00   3.7397205e-01
   1.0090355e+00   3.7397205e-01
   1.0101323e+00   3.7397205e-01
   1.0112290e+00   3.7397205e-01
   1.0123258e+00   3.7397205e-01
   1.0134226e+00   3.7397205e-01
   1.0145194e+00   3.7397205e-01
   1.0156162e+00   3.7397205e-01
   1.0167129e+00   3.7397205e-01
   1.0178097e+00   3.7397205e-01
   1.0189065e+00   3.7397205e-01
   1.0200033e+00   3.7397205e-01
   1.0211000e+00   3.7397205e-01
   1.0221968e+00   3.7397205e-01
   1.0232936e+00   3.7397205e-01
   1.0243904e+00   3.7397205e-01
   1.0254872e+00   3.7397205e-01
   1.0265839e+00   3.7397205e-01
   1.0276807e+00   3.7397205e-01
   1.0287775e+00   3.7397205e-01
   1.0298743e+00   3.7397205e-01
   1.0309710e+00   3.7397205e-01
   1.0320678e+00   3.7397205e-01
   1.0331646e+00   3.7397205e-01
   1.0342614e+00   3.7397205e-01
   1.0353582e+00   3.7397205e-01
   1.0364549e+00   3.7397205e-01
   1.0375517e+00   3.7397205e-01
   1.0386485e+00   3.7397205e-01
   1.0397453e+00   3.7397205e-01
   1.0408420e+00   3.7397205e-01
   1.0419388e+00   3.7397205e-01
   1.0430356e+00   3.7397205e-01
   1.0441324e+00   3.7397205e-01
   1.0452292e+00   3.7397205e-01
   1.0463259e+00   3.7397205e-01
   1.0474227e+00   3.7397205e-01
   1.0485195e+00   3.7397205e-01
   1.0496163e+00   3.7397205e-01
   1.0507130e+00   3.7397205e-01
   1.0518098e+00   3.7397205e-01
   1.0529066e+00   3.7397205e-01
   1.0540034e+00   3.7397205e-01
   1.0551002e+00   3.7397205e-01
   1.0561969e+00   3.7397205e-01
   1.0572937e+00   3.7397205e-01
   1.0583905e+00   3.7397205e-01
   1.0594873e+00   3.7397205e-01
   1.0605840e+00   3.7397205e-01
   1.0616808e+00   3.7397205e-01
   1.0627776e+00   3.7397205e-01
   1.0638744e+00   3.7397205e-01
   1.0649711e+00   3.7397205e-01
   1.0660679e+00   3.7397205e-01
   1.0671647e+00   3.7397205e-01
   1.0682615e+00   3.7397205e-01
   1.0693583e+00   3.7397205e-01
   1.0704550e+00   3.7397205e-01
   1.0715518e+00   3.7397205e-01
   1.0726486e+00   3.7397205e-01
   1.0737454e+00   3.7397205e-01
   1.0748421e+00   3.7397205e-01
   1.0759389e+00   3.7397205e-01
   1.0770357e+00   3.7397205e-01
   1.0781325e+00   3.7397205e-01
   1.0792293e+00   3.7397205e-01
   1.0803260e+00   3.7397205e-01
   1.0814228e+00   3.7397205e-01
   1.0825196e+00   3.7397205e-01
   1.0836164e+00   3.7397205e-01
   1.0847131e+00   3.7397205e-01
   1.0858099e+00   3.7397205e-01
   1.0869067e+00   3.7397205e-01
   1.0880035e+00   3.7397205e-01
   1.0891003e+00   3.7397205e-01
   1.0901970e+00   3.7397205e-01
   1.0912938e+00   3.7397205e-01
   1.0923906e+00   3.7397205e-01
   1.0934874e+00   3.7397205e-01
   1.0945841e+00   3.7397205e-01
   1.0956809e+00   3.7397205e-01
   1.0967777e+00   3.7397205e-01
   1.0978745e+00   3.7397205e-01
   1.0989713e+00   3.7397205e-01
   1.1000680e+00   3.7397205e-01
   1.1011648e+00   3.7397205e-01
   1.1022616e+00   3.7397205e-01
   1.1033584e+00   3.7397205e-01
   1.1044551e+00   3.7397205e-01
   1.1055519e+00   3.7397205e-01
   1.1066487e+00   3.7397205e-01
   1.1077455e+00   3.7397205e-01
   1.1088423e+00   3.7397205e-01
   1.1099390e+00   3.7397205e-01
   1.1110358e+00   3.7397205e-01
   1.1121326e+00   3.7397205e-01
   1.1132294e+00   3.7397205e-01
   1.1143261e+00   3.7397205e-01
   1.1154229e+00   3.7397205e-01
   1.1165197e+00   3.7397205e-01
   1.1176165e+00   3.7397205e-01
   1.1187133e+00   3.7397205e-01
   1.1198100e+00   3.7397205e-01
   1.1209068e+00   3.7397205e-01
   1.1220036e+00   3.7397205e-01
   1.1231004e+00   3.7397205e-01
   1.1241971e+00   3.7397205e-01
   1.1252939e+00   3.7397205e-01
   1.1263907e+00   3.7397205e-01
   1.1274875e+00   3.7397205e-01
   1.1285843e+00   3.7397205e-01
   1.1296810e+00   3.7397205e-01
   1.1307778e+00   3.7397205e-01
   1.1318746e+00   3.7397205e-01
   1.1329714e+00   3.7397205e-01
   1.1340681e+00   3.7397205e-01
   1.1351649e+00   3.7397205e-01
   1.1362617e+00   3.7397205e-01
   1.1373585e+00   3.7397205e-01
   1.1384553e+00   3.7397205e-01
   1.1395520e+00   3.7397205e-01
   1.1406488e+00   3.7397205e-01
   1.1417456e+00   3.7397205e-01
   1.1428424e+00   3.7397205e-01
   1.1439391e+00   3.7397205e-01
   1.1450359e+00   3.7397205e-01
   1.1461327e+00   3.7397205e-01
   1.1472295e+00   3.7397205e-01
   1.1483263e+00   3.7397205e-01
   1.1494230e+00   3.7397205e-01
   1.1505198e+00   3.7397205e-01
   1.1516166e+00   3.7397205e-01
   1.1527134e+00   3.7397205e-01
   1.1538101e+00   3.7397205e-01
   1.1549069e+00   3.7397205e-01
   1.1560037e+00   3.7397205e-01
   1.1571005e+00   3.7397205e-01
   1.1581973e+00   3.7397205e-01
   1.1592940e+00   3.7397205e-01
   1.1603908e+00   3.7397205e-01
   1.1614876e+00   3.7397205e-01
   1.1625844e+00   3.7397205e-01
   1.1636811e+00   3.7397205e-01
   1.1647779e+00   3.7397205e-01
   1.1658747e+00   3.7397205e-01
   1.1669715e+00   3.7397205e-01
   1.1680683e+00   3.7397205e-01
   1.1691650e+00   3.7397205e-01
   1.1702618e+00   3.7397205e-01
   1.1713586e+00   3.7397205e-01
   1.1724554e+00   3.7397205e-01
   1.1735521e+00   3.7397205e-01
   1.1746489e+00   3.7397205e-01
   1.1757457e+00   3.7397205e-01
   1.1768425e+00   3.7397205e-01
   1.1779393e+00   3.7397205e-01
   1.1790360e+00   3.7397205e-01
   1.1801328e+00   3.7397205e-01
   1.1812296e+00   3.7397205e-01
   1.1823264e+00   3.7397205e-01
   1.1834231e+00   3.7397205e-01
   1.1845199e+00   3.7397205e-01
   1.1856167e+00   3.7397205e-01
   1.1867135e+00   3.7397205e-01
   1.1878103e+00   3.7397205e-01
   1.1889070e+00   3.7397205e-01
   1.1900038e+00   3.7397205e-01
   1.1911006e+00   3.7397205e-01
   1.1921974e+00   3.7397205e-01
   1.1932941e+00   3.7397205e-01
   1.1943909e+00   3.7397205e-01
   1.1954877e+00   3.7397205e-01
   1.1965845e+00   3.7397205e-01
   1.1976813e+00   3.7397205e-01
   1.1987780e+00   3.7397205e-01
   1.1998748e+00   3.7397205e-01
   1.2009716e+00   3.7397205e-01
   1.2020684e+00   3.7397205e-01
   1.2031651e+00   3.7397205e-01
   1.2042619e+00   3.7397205e-01
   1.2053587e+00   3.7397205e-01
   1.2064555e+00   3.7397205e-01
   1.2075523e+00   3.7397205e-01
   1.2086490e+00   3.7397205e-01
   1.2097458e+00   3.7397205e-01
   1.2108426e+00   3.7397205e-01
   1.2119394e+00   3.7397205e-01
   1.2130361e+00   3.7397205e-01
   1.2141329e+00   3.7397205e-01
   1.2152297e+00   3.7397205e-01
   1.2163265e+00   3.7397205e-01
   1.2174233e+00   3.7397205e-01
   1.2185200e+00   3.7397205e-01
   1.2196168e+00   3.7397205e-01
   1.2207136e+00   3.7397205e-01
   1.2218104e+00   3.7397205e-01
   1.2229071e+00   3.7397205e-01
   1.2240039e+00   3.7397205e-01
   1.2251007e+00   3.7397205e-01
   1.2261975e+00   3.7397205e-01
   1.2272942e+00   3.7397205e-01
   1.2283910e+00   3.7397205e-01
   1.2294878e+00   3.7397205e-01
   1.2305846e+00   3.7397205e-01
   1.2316814e+00   3.7397205e-01
   1.2327781e+00   3.7397205e-01
   1.2338749e+00   3.7397205e-01
   1.2349717e+00   3.7397205e-01
   1.2360685e+00   3.7397205e-01
   1.2371652e+00   3.7397205e-01
   1.2382620e+00   3.7397205e-01
   1.2393588e+00   3.7397205e-01
   1.2404556e+00   3.7397205e-01
   1.2415524e+00   3.7397205e-01
   1.2426491e+00   3.7397205e-01
   1.2437459e+00   3.7397205e-01
   1.2448427e+00   3.7397205e-01
   1.2459395e+00   3.7397205e-01
   1.2470362e+00   3.7397205e-01
   1.2481330e+00   3.7397205e-01
   1.2492298e+00   3.7397205e-01
   1.2503266e+00   3.7397205e-01
   1.2514234e+00   3.7397205e-01
   1.2525201e+00   3.7397205e-01
   1.2536169e+00   3.7397205e-01
   1.2547137e+00   3.7397205e-01
   1.2558105e+00   3.7397205e-01
   1.2569072e+00   3.7397205e-01
   1.2580040e+00   3.7397205e-01
   1.2591008e+00   3.7397205e-01
   1.2601976e+00   3.7397205e-01
   1.2612944e+00   3.7397205e-01
   1.2623911e+00   3.7397205e-01
   1.2634879e+00   3.7397205e-01
   1.2645847e+00   3.7397205e-01
   1.2656815e+00   3.7397205e-01
   1.2667782e+00   3.7397205e-01
   1.2678750e+00   3.7397205e-01
   1.2689718e+00   3.7397205e-01
   1.2700686e+00   3.7397205e-01
   1.2711654e+00   3.7397205e-01
   1.2722621e+00   3.7397205e-01
   1.2733589e+00   3.7397205e-01
   1.2744557e+00   3.7397205e-01
   1.2755525e+00   3.7397205e-01
   1.2766492e+00   3.7397205e-01
   1.2777460e+00   3.7397205e-01
   1.2788428e+00   3.7397205e-01
   1.2799396e+00   3.7397205e-01
   1.2810364e+00   3.7397205e-01
   1.2821331e+00   3.7397205e-01
   1.2832299e+00   3.7397205e-01
   1.2843267e+00   3.7397205e-01
   1.2854235e+00   3.7397205e-01
   1.2865202e+00   3.7397205e-01
   1.2876170e+00   3.7397205e-01
   1.2887138e+00   3.7397205e-01
   1.2898106e+00   3.7397205e-01
   1.2909074e+00   3.7397205e-01
   1.2920041e+00   3.7397205e-01
   1.2931009e+00   3.7397205e-01
   1.2941977e+00   3.7397205e-01
   1.2952945e+00   3.7397205e-01
   1.2963912e+00   3.7397205e-01
   1.2974880e+00   3.7397205e-01
   1.2985848e+00   3.7397205e-01
   1.2996816e+00   3.7397205e-01
   1.3007784e+00   3.7397205e-01
   1.3018751e+00   3.7397205e-01
   1.3029719e+00   3.7397205e-01
   1.3040687e+00   3.7397205e-01
   1.3051655e+00   3.7397205e-01
   1.3062622e+00   3.7397205e-01
   1.3073590e+00   3.7397205e-01
   1.3084558e+00   3.7397205e-01
   1.3095526e+00   3.7397205e-01
   1.3106494e+00   3.7397205e-01
   1.3117461e+00   3.7397205e-01
   1.3128429e+00   3.7397205e-01
   1.3139397e+00   3.7397205e-01
   1.3150365e+00   3.7397205e-01
   1.3161332e+00   3.7397205e-01
   1.3172300e+00   3.7397205e-01
   1.3183268e+00   3.7397205e-01
   1.3194236e+00   3.7397205e-01
   1.3205204e+00   3.7397205e-01
   1.3216171e+00   3.7397205e-01
   1.3227139e+00   3.7397205e-01
   1.3238107e+00   3.7397205e-01
   1.3249075e+00   3.7397205e-01
   1.3260042e+00   3.7397205e-01
   1.3271010e+00   3.7397205e-01
   1.3281978e+00   3.7397205e-01
   1.3292946e+00   3.7397205e-01
   1.3303914e+00   3.7397205e-01
   1.3314881e+00   3.7397205e-01
   1.3325849e+00   3.7397205e-01
   1.3336817e+00   3.7397205e-01
   1.3347785e+00   3.7397205e-01
   1.3358752e+00   3.7397205e-01
   1.3369720e+00   3.7397205e-01
   1.3380688e+00   3.7397205e-01
   1.3391656e+00   3.7397205e-01
   1.3402624e+00   3.7397205e-01
   1.3413591e+00   3.7397205e-01
   1.3424559e+00   3.7397205e-01
   1.3435527e+00   3.7397205e-01
   1.3446495e+00   3.7397205e-01
   1.3457462e+00   3.7397205e-01
   1.3468430e+00   3.7397205e-01
   1.3479398e+00   3.7397205e-01
   1.3490366e+00   3.7397205e-01
   1.3501334e+00   3.7397205e-01
   1.3512301e+00   3.7397205e-01
   1.3523269e+00   3.7397205e-01
   1.3534237e+00   3.7397205e-01
   1.3545205e+00   3.7397205e-01
   1.3556172e+00   3.7397205e-01
   1.3567140e+00   3.7397205e-01
   1.3578108e+00   3.7397205e-01
   1.3589076e+00   3.7397205e-01
   1.3600044e+00   3.7397205e-01
   1.3611011e+00   3.7397205e-01
   1.3621979e+00   3.7397205e-01
   1.3632947e+00   3.7397205e-01
   1.3643915e+00   3.7397205e-01
   1.3654882e+00   3.7397205e-01
   1.3665850e+00   3.7397205e-01
   1.3676818e+00   3.7397205e-01
   1.3687786e+00   3.7397205e-01
   1.3698754e+00   3.7397205e-01
   1.3709721e+00   3.7397205e-01
   1.3720689e+00   3.7397205e-01
   1.3731657e+00   3.7397205e-01
   1.3742625e+00   3.7397205e-01
   1.3753592e+00   3.7397205e-01
   1.3764560e+00   3.7397205e-01
   1.3775528e+00   3.7397205e-01
   1.3786496e+00   3.7397205e-01
   1.3797464e+00   3.7397205e-01
   1.3808431e+00   3.7397205e-01
   1.3819399e+00   3.7397205e-01
   1.3830367e+00   3.7397205e-01
   1.3841335e+00   3.7397205e-01
   1.3852302e+00   3.7397205e-01
   1.3863270e+00   3.7397205e-01
   1.3874238e+00   3.7397205e-01
   1.3885206e+00   3.7397205e-01
   1.3896173e+00   3.7397205e-01
   1.3907141e+00   3.7397205e-01
   1.3918109e+00   3.7397205e-01
   1.3929077e+00   3.7397205e-01
   1.3940045e+00   3.7397205e-01
   1.3951012e+00   3.7397205e-01
   1.3961980e+00   3.7397205e-01
   1.3972948e+00   3.7397205e-01
   1.3983916e+00   3.7397205e-01
   1.3994883e+00   3.7397205e-01
   1.4005851e+00   3.7397205e-01
   1.4016819e+00   3.7397205e-01
   1.4027787e+00   3.7397205e-01
   1.4038755e+00   3.7397205e-01
   1.4049722e+00   3.7397205e-01
   1.4060690e+00   3.7397205e-01
   1.4071658e+00   3.7397205e-01
   1.4082626e+00   3.7397205e-01
   1.4093593e+00   3.7397205e-01
   1.4104561e+00   3.7397205e-01
   1.4115529e+00   3.7397205e-01
   1.4126497e+00   3.7397205e-01
   1.4137465e+00   3.7397205e-01
   1.4148432e+00   3.7397205e-01
   1.4159400e+00   3.7397205e-01
   1.4170368e+00   3.7397205e-01
   1.4181336e+00   3.7397205e-01
   1.4192303e+00   3.7397205e-01
   1.4203271e+00   3.7397205e-01
   1.4214239e+00   3.7397205e-01
   1.4225207e+00   3.7397205e-01
   1.4236175e+00   3.7397205e-01
   1.4247142e+00   3.7397205e-01
   1.4258110e+00   3.7397205e-01
   1.4269078e+00   3.7397205e-01
   1.4280046e+00   3.7397205e-01
   1.4291013e+00   3.7397205e-01
   1.4301981e+00   3.7397205e-01
   1.4312949e+00   3.7397205e-01
   1.4323917e+00   3.7397205e-01
   1.4334885e+00   3.7397205e-01
   1.4345852e+00   3.7397205e-01
   1.4356820e+00   3.7397205e-01
   1.4367788e+00   3.7397205e-01
   1.4378756e+00   3.7397205e-01
   1.4389723e+00   3.7397205e-01
   1.4400691e+00   3.7397205e-01
   1.4411659e+00   3.7397205e-01
   1.4422627e+00   3.7397205e-01
   1.4433595e+00   3.7397205e-01
   1.4444562e+00   3.7397205e-01
   1.4455530e+00   3.7397205e-01
   1.4466498e+00   3.7397205e-01
   1.4477466e+00   3.7397205e-01
   1.4488433e+00   3.7397205e-01
   1.4499401e+00   3.7397205e-01
   1.4510369e+00   3.7397205e-01
   1.4521337e+00   3.7397205e-01
   1.4532305e+00   3.7397205e-01
   1.4543272e+00   3.7397205e-01
   1.4554240e+00   3.7397205e-01
   1.4565208e+00   3.7397205e-01
   1.4576176e+00   3.7397205e-01
   1.4587143e+00   3.7397205e-01
   1.4598111e+00   3.7397205e-01
   1.4609079e+00   3.7397205e-01
   1.4620047e+00   3.7397205e-01
   1.4631015e+00   3.7397205e-01
   1.4641982e+00   3.7397205e-01
   1.4652950e+00   3.7397205e-01
   1.4663918e+00   3.7397205e-01
   1.4674886e+00   3.7397205e-01
   1.4685853e+00   3.7397205e-01
   1.4696821e+00   3.7397205e-01
   1.4707789e+00   3.7397205e-01
   1.4718757e+00   3.7397205e-01
   1.4729725e+00   3.7397205e-01
   1.4740692e+00   3.7397205e-01
   1.4751660e+00   3.7397205e-01
   1.4762628e+00   3.7397205e-01
   1.4773596e+00   3.7397205e-01
   1.4784563e+00   3.7397205e-01
   1.4795531e+00   3.7397205e-01
   1.4806499e+00   3.7397205e-01
   1.4817467e+00   3.7397205e-01
   1.4828435e+00   3.7397205e-01
   1.4839402e+00   3.7397205e-01
   1.4850370e+00   3.7397205e-01
   1.4861338e+00   3.7397205e-01
   1.4872306e+00   3.7397205e-01
   1.4883273e+00   3.7397205e-01
   1.4894241e+00   3.7397205e-01
   1.4905209e+00   3.7397205e-01
   1.4916177e+00   3.7397205e-01
   1.4927145e+00   3.7397205e-01
   1.4938112e+00   3.7397205e-01
   1.4949080e+00   3.7397205e-01
   1.4960048e+00   3.7397205e-01
   1.4971016e+00   3.7397205e-01
   1.4981983e+00   3.7397205e-01
   1.4992951e+00   3.7397205e-01
   1.5003919e+00   3.7397205e-01
   1.5014887e+00   3.7397205e-01
   1.5025855e+00   3.7397205e-01
   1.5036822e+00   3.7397205e-01
   1.5047790e+00   3.7397205e-01
   1.5058758e+00   3.7397205e-01
   1.5069726e+00   3.7397205e-01
   1.5080693e+00   3.7397205e-01
   1.5091661e+00   3.7397205e-01
   1.5102629e+00   3.7397205e-01
   1.5113597e+00   3.7397205e-01
   1.5124565e+00   3.7397205e-01
   1.5135532e+00   3.7397205e-01
   1.5146500e+00   3.7397205e-01
   1.5157468e+00   3.7397205e-01
   1.5168436e+00   3.7397205e-01
   1.5179403e+00   3.7397205e-01
   1.5190371e+00   3.7397205e-01
   1.5201339e+00   3.7397205e-01
   1.5212307e+00   3.7397205e-01
   1.5223275e+00   3.7397205e-01
   1.5234242e+00   3.7397205e-01
   1.5245210e+00   3.7397205e-01
   1.5256178e+00   3.7397205e-01
   1.5267146e+00   3.7397205e-01
   1.5278113e+00   3.7397205e-01
   1.5289081e+00   3.7397205e-01
   1.5300049e+00   3.7397205e-01
   1.5311017e+00   3.7397205e-01
   1.5321985e+00   3.7397205e-01
   1.5332952e+00   3.7397205e-01
   1.5343920e+00   3.7397205e-01
   1.5354888e+00   3.7397205e-01
   1.5365856e+00   3.7397205e-01
   1.5376823e+00   3.7397205e-01
   1.5387791e+00   3.7397205e-01
   1.5398759e+00   3.7397205e-01
   1.5409727e+00   3.7397205e-01
   1.5420695e+00   3.7397205e-01
   1.5431662e+00   3.7397205e-01
   1.5442630e+00   3.7397205e-01
   1.5453598e+00   3.7397205e-01
   1.5464566e+00   3.7397205e-01
   1.5475533e+00   3.7397205e-01
   1.5486501e+00   3.7397205e-01
   1.5497469e+00   3.7397205e-01
   1.5508437e+00   3.7397205e-01
   1.5519404e+00   3.7397205e-01
   1.5530372e+00   3.7397205e-01
   1.5541340e+00   3.7397205e-01
   1.5552308e+00   3.7397205e-01
   1.5563276e+00   3.7397205e-01
   1.5574243e+00   3.7397205e-01
   1.5585211e+00   3.7397205e-01
   1.5596179e+00   3.7397205e-01
   1.5607147e+00   3.7397205e-01
   1.5618114e+00   3.7397205e-01
   1.5629082e+00   3.7397205e-01
   1.5640050e+00   3.7397205e-01
   1.5651018e+00   3.7397205e-01
   1.5661986e+00   3.7397205e-01
   1.5672953e+00   3.7397205e-01
   1.5683921e+00   3.7397205e-01
   1.5694889e+00   3.7397205e-01
   1.5705857e+00   3.7397205e-01
   1.5716824e+00   3.7397205e-01
   1.5727792e+00   3.7397205e-01
   1.5738760e+00   3.7397205e-01
   1.5749728e+00   3.7397205e-01
   1.5760696e+00   3.7397205e-01
   1.5771663e+00   3.7397205e-01
   1.5782631e+00   3.7397205e-01
   1.5793599e+00   3.7397205e-01
   1.5804567e+00   3.7397205e-01
   1.5815534e+00   3.7397205e-01
   1.5826502e+00   3.7397205e-01
   1.5837470e+00   3.7397205e-01
   1.5848438e+00   3.7397205e-01
   1.5859406e+00   3.7397205e-01
   1.5870373e+00   3.7397205e-01
   1.5881341e+00   3.7397205e-01
   1.5892309e+00   3.7397205e-01
   1.5903277e+00   3.7397205e-01
   1.5914244e+00   3.7397205e-01
   1.5925212e+00   3.7397205e-01
   1.5936180e+00   3.7397205e-01
   1.5947148e+00   3.7397205e-01
   1.5958116e+00   3.7397205e-01
   1.5969083e+00   3.7397205e-01
   1.5980051e+00   3.7397205e-01
   1.5991019e+00   3.7397205e-01
   1.6001987e+00   3.7397205e-01
   1.6012954e+00   3.7397205e-01
   1.6023922e+00   3.7397205e-01
   1.6034890e+00   3.7397205e-01
   1.6045858e+00   3.7397205e-01
   1.6056826e+00   3.7397205e-01
   1.6067793e+00   3.7397205e-01
   1.6078761e+00   3.7397205e-01
   1.6089729e+00   3.7397205e-01
   1.6100697e+00   3.7397205e-01
   1.6111664e+00   3.7397205e-01
   1.6122632e+00   3.7397205e-01
   1.6133600e+00   3.7397205e-01
   1.6144568e+00   3.7397205e-01
   1.6155536e+00   3.7397205e-01
   1.6166503e+00   3.7397205e-01
   1.6177471e+00   3.7397205e-01
   1.6188439e+00   3.7397205e-01
   1.6199407e+00   3.7397205e-01
   1.6210374e+00   3.7397205e-01
   1.6221342e+00   3.7397205e-01
   1.6232310e+00   3.7397205e-01
   1.6243278e+00   3.7397205e-01
   1.6254246e+00   3.7397205e-01
   1.6265213e+00   3.7397205e-01
   1.6276181e+00   3.7397205e-01
   1.6287149e+00   3.7397205e-01
   1.6298117e+00   3.7397205e-01
   1.6309084e+00   3.7397205e-01
   1.6320052e+00   3.7397205e-01
   1.6331020e+00   3.7397205e-01
   1.6341988e+00   3.7397205e-01
   1.6352956e+00   3.7397205e-01
   1.6363923e+00   3.7397205e-01
   1.6374891e+00   3.7397205e-01
   1.6385859e+00   3.7397205e-01
   1.6396827e+00   3.7397205e-01
   1.6407794e+00   3.7397205e-01
   1.6418762e+00   3.7397205e-01
   1.6429730e+00   3.7397205e-01
   1.6440698e+00   3.7397205e-01
   1.6451666e+00   3.7397205e-01
   1.6462633e+00   3.7397205e-01
   1.6473601e+00   3.7397205e-01
   1.6484569e+00   3.7397205e-01
   1.6495537e+00   3.7397205e-01
   1.6506504e+00   3.7397205e-01
   1.6517472e+00   3.7397205e-01
   1.6528440e+00   3.7397205e-01
   1.6539408e+00   3.7397205e-01
   1.6550376e+00   3.7397205e-01
   1.6561343e+00   3.7397205e-01
   1.6572311e+00   3.7397205e-01
   1.6583279e+00   3.7397205e-01
   1.6594247e+00   3.7397205e-01
   1.6605214e+00   3.7397205e-01
   1.6616182e+00   3.7397205e-01
   1.6627150e+00   3.7397205e-01
   1.6638118e+00   3.7397205e-01
   1.6649086e+00   3.7397205e-01
   1.6660053e+00   3.7397205e-01
   1.6671021e+00   3.7397205e-01
   1.6681989e+00   3.7397205e-01
   1.6692957e+00   3.7397205e-01
   1.6703924e+00   3.7397205e-01
   1.6714892e+00   3.7397205e-01
   1.6725860e+00   3.7397205e-01
   1.6736828e+00   3.7397205e-01
   1.6747796e+00   3.7397205e-01
   1.6758763e+00   3.7397205e-01
   1.6769731e+00   3.7397205e-01
   1.6780699e+00   3.7397205e-01
   1.6791667e+00   3.7397205e-01
   1.6802634e+00   3.7397205e-01
   1.6813602e+00   3.7397205e-01
   1.6824570e+00   3.7397205e-01
   1.6835538e+00   3.7397205e-01
   1.6846506e+00   3.7397205e-01
   1.6857473e+00   3.7397205e-01
   1.6868441e+00   3.7397205e-01
   1.6879409e+00   3.7397205e-01
   1.6890377e+00   3.7397205e-01
   1.6901344e+00   3.7397205e-01
   1.6912312e+00   3.7397205e-01
   1.6923280e+00   3.7397205e-01
   1.6934248e+00   3.7397205e-01
   1.6945216e+00   3.7397205e-01
   1.6956183e+00   3.7397205e-01
   1.6967151e+00   3.7397205e-01
   1.6978119e+00   3.7397205e-01
   1.6989087e+00   3.7397205e-01
   1.7000054e+00   3.7397205e-01
   1.7011022e+00   3.7397205e-01
   1.7021990e+00   3.7397205e-01
   1.7032958e+00   3.7397205e-01
   1.7043926e+00   3.7397205e-01
   1.7054893e+00   3.7397205e-01
   1.7065861e+00   3.7397205e-01
   1.7076829e+00   3.7397205e-01
   1.7087797e+00   3.7397205e-01
   1.7098764e+00   3.7397205e-01
   1.7109732e+00   3.7397205e-01
   1.7120700e+00   3.7397205e-01
   1.7131668e+00   3.7397205e-01
   1.7142635e+00   3.7397205e-01
   1.7153603e+00   3.7397205e-01
   1.7164571e+00   3.7397205e-01
   1.7175539e+00   3.7397205e-01
   1.7186507e+00   3.7397205e-01
   1.7197474e+00   3.7397205e-01
   1.7208442e+00   3.7397205e-01
   1.7219410e+00   3.7397205e-01
   1.7230378e+00   3.7397205e-01
   1.7241345e+00   3.7397205e-01
   1.7252313e+00   3.7397205e-01
   1.7263281e+00   3.7397205e-01
   1.7274249e+00   3.7397205e-01
   1.7285217e+00   3.7397205e-01
   1.7296184e+00   3.7397205e-01
   1.7307152e+00   3.7397205e-01
   1.7318120e+00   3.7397205e-01
   1.7329088e+00   3.7397205e-01
   1.7340055e+00   3.7397205e-01
   1.7351023e+00   3.7397205e-01
   1.7361991e+00   3.7397205e-01
   1.7372959e+00   3.7397205e-01
   1.7383927e+00   3.7397205e-01
   1.7394894e+00   3.7397205e-01
   1.7405862e+00   3.7397205e-01
   1.7416830e+00   3.7397205e-01
   1.7427798e+00   3.7397205e-01
   1.7438765e+00   3.7397205e-01
   1.7449733e+00   3.7397205e-01
   1.7460701e+00   3.7397205e-01
   1.7471669e+00   3.7397205e-01
   1.7482637e+00   3.7397205e-01
   1.7493604e+00   3.7397205e-01
   1.7504572e+00   3.7397205e-01
   1.7515540e+00   3.7397205e-01
   1.7526508e+00   3.7397205e-01
   1.7537475e+00   3.7397205e-01
   1.7548443e+00   3.7397205e-01
   1.7559411e+00   3.7397205e-01
   1.7570379e+00   3.7397205e-01
   1.7581347e+00   3.7397205e-01
   1.7592314e+00   3.7397205e-01
   1.7603282e+00   3.7397205e-01
   1.7614250e+00   3.7397205e-01
   1.7625218e+00   3.7397205e-01
   1.7636185e+00   3.7397205e-01
   1.7647153e+00   3.7397205e-01
   1.7658121e+00   3.7397205e-01
   1.7669089e+00   3.7397205e-01
   1.7680057e+00   3.7397205e-01
   1.7691024e+00   3.7397205e-01
   1.7701992e+00   3.7397205e-01
   1.7712960e+00   3.7397205e-01
   1.7723928e+00   3.7397205e-01
   1.7734895e+00   3.7397205e-01
   1.7745863e+00   3.7397205e-01
   1.7756831e+00   3.7397205e-01
   1.7767799e+00   3.7397205e-01
   1.7778767e+00   3.7397205e-01
   1.7789734e+00   3.7397205e-01
   1.7800702e+00   3.7397205e-01
   1.7811670e+00   3.7397205e-01
   1.7822638e+00   3.7397205e-01
   1.7833605e+00   3.7397205e-01
   1.7844573e+00   3.7397205e-01
   1.7855541e+00   3.7397205e-01
   1.7866509e+00   3.7397205e-01
   1.7877477e+00   3.7397205e-01
   1.7888444e+00   3.7397205e-01
   1.7899412e+00   3.7397205e-01
   1.7910380e+00   3.7397205e-01
   1.7921348e+00   3.7397205e-01
   1.7932315e+00   3.7397205e-01
   1.7943283e+00   3.7397205e-01
   1.7954251e+00   3.7397205e-01
   1.7965219e+00   3.7397205e-01
   1.7976187e+00   3.7397205e-01
   1.7987154e+00   3.7397205e-01
   1.7998122e+00   3.7397205e-01
   1.8009090e+00   3.7397205e-01
   1.8020058e+00   3.7397205e-01
   1.8031025e+00   3.7397205e-01
   1.8041993e+00   3.7397205e-01
   1.8052961e+00   3.7397205e-01
   1.8063929e+00   3.7397205e-01
   1.8074897e+00   3.7397205e-01
   1.8085864e+00   3.7397205e-01
   1.8096832e+00   3.7397205e-01
   1.8107800e+00   3.7397205e-01
   1.8118768e+00   3.7397205e-01
   1.8129735e+00   3.7397205e-01
   1.8140703e+00   3.7397205e-01
   1.8151671e+00   3.7397205e-01
   1.8162639e+00   3.7397205e-01
   1.8173607e+00   3.7397205e-01
   1.8184574e+00   3.7397205e-01
   1.8195542e+00   3.7397205e-01
   1.8206510e+00   3.7397205e-01
   1.8217478e+00   3.7397205e-01
   1.8228445e+00   3.7397205e-01
   1.8239413e+00   3.7397205e-01
   1.8250381e+00   3.7397205e-01
   1.8261349e+00   3.7397205e-01
   1.8272317e+00   3.7397205e-01
   1.8283284e+00   3.7397205e-01
   1.8294252e+00   3.7397205e-01
   1.8305220e+00   3.7397205e-01
   1.8316188e+00   3.7397205e-01
   1.8327155e+00   3.7397205e-01
   1.8338123e+00   3.7397205e-01
   1.8349091e+00   3.7397205e-01
   1.8360059e+00   3.7397205e-01
   1.8371027e+00   3.7397205e-01
   1.8381994e+00   3.7397205e-01
   1.8392962e+00   3.7397205e-01
   1.8403930e+00   3.7397205e-01
   1.8414898e+00   3.7397205e-01
   1.8425865e+00   3.7397205e-01
   1.8436833e+00   3.7397205e-01
   1.8447801e+00   3.7397205e-01
   1.8458769e+00   3.7397205e-01
   1.8469737e+00   3.7397205e-01
   1.8480704e+00   3.7397205e-01
   1.8491672e+00   3.7397205e-01
   1.8502640e+00   3.7397205e-01
   1.8513608e+00   3.7397205e-01
   1.8524575e+00   3.7397205e-01
   1.8535543e+00   3.7397205e-01
   1.8546511e+00   3.7397205e-01
   1.8557479e+00   3.7397205e-01
   1.8568447e+00   3.7397205e-01
   1.8579414e+00   3.7397205e-01
   1.8590382e+00   3.7397205e-01
   1.8601350e+00   3.7397205e-01
   1.8612318e+00   3.7397205e-01
   1.8623285e+00   3.7397205e-01
   1.8634253e+00   3.7397205e-01
   1.8645221e+00   3.7397205e-01
   1.8656189e+00   3.7397205e-01
   1.8667157e+00   3.7397205e-01
   1.8678124e+00   3.7397205e-01
   1.8689092e+00   3.7397205e-01
   1.8700060e+00   3.7397205e-01
   1.8711028e+00   3.7397205e-01
   1.8721995e+00   3.7397205e-01
   1.8732963e+00   3.7397205e-01
   1.8743931e+00   3.7397205e-01
   1.8754899e+00   3.7397205e-01
   1.8765866e+00   3.7397205e-01
   1.8776834e+00   3.7397205e-01
   1.8787802e+00   3.7397205e-01
   1.8798770e+00   3.7397205e-01
   1.8809738e+00   3.7397205e-01
   1.8820705e+00   3.7397205e-01
   1.8831673e+00   3.7397205e-01
   1.8842641e+00   3.7397205e-01
   1.8853609e+00   3.7397205e-01
   1.8864576e+00   3.7397205e-01
   1.8875544e+00   3.7397205e-01
   1.8886512e+00   3.7397205e-01
   1.8897480e+00   3.7397205e-01
   1.8908448e+00   3.7397205e-01
   1.8919415e+00   3.7397205e-01
   1.8930383e+00   3.7397205e-01
   1.8941351e+00   3.7397205e-01
   1.8952319e+00   3.7397205e-01
   1.8963286e+00   3.7397205e-01
   1.8974254e+00   3.7397205e-01
   1.8985222e+00   3.7397205e-01
   1.8996190e+00   3.7397205e-01
   1.9007158e+00   3.7397205e-01
   1.9018125e+00   3.7397205e-01
   1.9029093e+00   3.7397205e-01
   1.9040061e+00   3.7397205e-01
   1.9051029e+00   3.7397205e-01
   1.9061996e+00   3.7397205e-01
   1.9072964e+00   3.7397205e-01
   1.9083932e+00   3.7397205e-01
   1.9094900e+00   3.7397205e-01
   1.9105868e+00   3.7397205e-01
   1.9116835e+00   3.7397205e-01
   1.9127803e+00   3.7397205e-01
   1.9138771e+00   3.7397205e-01
   1.9149739e+00   3.7397205e-01
   1.9160706e+00   3.7397205e-01
   1.9171674e+00   3.7397205e-01
   1.9182642e+00   3.7397205e-01
   1.9193610e+00   3.7397205e-01
   1.9204578e+00   3.7397205e-01
   1.9215545e+00   3.7397205e-01
   1.9226513e+00   3.7397205e-01
   1.9237481e+00   3.7397205e-01
   1.9248449e+00   3.7397205e-01
   1.9259416e+00   3.7397205e-01
   1.9270384e+00   3.7397205e-01
   1.9281352e+00   3.7397205e-01
   1.9292320e+00   3.7397205e-01
   1.9303288e+00   3.7397205e-01
   1.9314255e+00   3.7397205e-01
   1.9325223e+00   3.7397205e-01
   1.9336191e+00   3.7397205e-01
   1.9347159e+00   3.7397205e-01
   1.9358126e+00   3.7397205e-01
   1.9369094e+00   3.7397205e-01
   1.9380062e+00   3.7397205e-01
   1.9391030e+00   3.7397205e-01
   1.9401998e+00   3.7397205e-01
   1.9412965e+00   3.7397205e-01
   1.9423933e+00   3.7397205e-01
   1.9434901e+00   3.7397205e-01
   1.9445869e+00   3.7397205e-01
   1.9456836e+00   3.7397205e-01
   1.9467804e+00   3.7397205e-01
   1.9478772e+00   3.7397205e-01
   1.9489740e+00   3.7397205e-01
   1.9500708e+00   3.7397205e-01
   1.9511675e+00   3.7397205e-01
   1.9522643e+00   3.7397205e-01
   1.9533611e+00   3.7397205e-01
   1.9544579e+00   3.7397205e-01
   1.9555546e+00   3.7397205e-01
   1.9566514e+00   3.7397205e-01
   1.9577482e+00   3.7397205e-01
   1.9588450e+00   3.7397205e-01
   1.9599418e+00   3.7397205e-01
   1.9610385e+00   3.7397205e-01
   1.9621353e+00   3.7397205e-01
   1.9632321e+00   3.7397205e-01
   1.9643289e+00   3.7397205e-01
   1.9654256e+00   3.7397205e-01
   1.9665224e+00   3.7397205e-01
   1.9676192e+00   3.7397205e-01
   1.9687160e+00   3.7397205e-01
   1.9698128e+00   3.7397205e-01
   1.9709095e+00   3.7397205e-01
   1.9720063e+00   3.7397205e-01
   1.9731031e+00   3.7397205e-01
   1.9741999e+00   3.7397205e-01
   1.9752966e+00   3.7397205e-01
   1.9763934e+00   3.7397205e-01
   1.9774902e+00   3.7397205e-01
   1.9785870e+00   3.7397205e-01
   1.9796838e+00   3.7397205e-01
   1.9807805e+00   3.7397205e-01
   1.9818773e+00   3.7397205e-01
   1.9829741e+00   3.7397205e-01
   1.9840709e+00   3.7397205e-01
   1.9851676e+00   3.7397205e-01
   1.9862644e+00   3.7397205e-01
   1.9873612e+00   3.7397205e-01
   1.9884580e+00   3.7397205e-01
   1.9895548e+00   3.7397205e-01
   1.9906515e+00   3.7397205e-01
   1.9917483e+00   3.7397205e-01
   1.9928451e+00   3.7397205e-01
   1.9939419e+00   3.7397205e-01
   1.9950386e+00   3.7397205e-01
   1.9961354e+00   3.7397205e-01
   1.9972322e+00   3.7397205e-01
   1.9983290e+00   3.7397205e-01
   1.9994258e+00   3.7397205e-01
   2.0005225e+00   3.7397205e-01
   2.0016193e+00   3.7397205e-01
   2.0027161e+00   3.7397205e-01
   2.0038129e+00   3.7397205e-01
   2.0049096e+00   3.7397205e-01
   2.0060064e+00   3.7397205e-01
   2.0071032e+00   3.7397205e-01
   2.0082000e+00   3.7397205e-01
   2.0092968e+00   3.7397205e-01
   2.0103935e+00   3.7397205e-01
   2.0114903e+00   3.7397205e-01
   2.0125871e+00   3.7397205e-01
   2.0136839e+00   3.7397205e-01
   2.0147806e+00   3.7397205e-01
   2.0158774e+00   3.7397205e-01
   2.0169742e+00   3.7397205e-01
   2.0180710e+00   3.7397205e-01
   2.0191678e+00   3.7397205e-01
   2.0202645e+00   3.7397205e-01
   2.0213613e+00   3.7397205e-01
   2.0224581e+00   3.7397205e-01
   2.0235549e+00   3.7397205e-01
   2.0246516e+00   3.7397205e-01
   2.0257484e+00   3.7397205e-01
   2.0268452e+00   3.7397205e-01
   2.0279420e+00   3.7397205e-01
   2.0290388e+00   3.7397205e-01
   2.0301355e+00   3.7397205e-01
   2.0312323e+00   3.7397205e-01
   2.0323291e+00   3.7397205e-01
   2.0334259e+00   3.7397205e-01
   2.0345226e+00   3.7397205e-01
   2.0356194e+00   3.7397205e-01
   2.0367162e+00   3.7397205e-01
   2.0378130e+00   3.7397205e-01
   2.0389097e+00   3.7397205e-01
   2.0400065e+00   3.7397205e-01
   2.0411033e+00   3.7397205e-01
   2.0422001e+00   3.7397205e-01
   2.0432969e+00   3.7397205e-01
   2.0443936e+00   3.7397205e-01
   2.0454904e+00   3.7397205e-01
   2.0465872e+00   3.7397205e-01
   2.0476840e+00   3.7397205e-01
   2.0487807e+00   3.7397205e-01
   2.0498775e+00   3.7397205e-01
   2.0509743e+00   3.7397205e-01
   2.0520711e+00   3.7397205e-01
   2.0531679e+00   3.7397205e-01
   2.0542646e+00   3.7397205e-01
   2.0553614e+00   3.7397205e-01
   2.0564582e+00   3.7397205e-01
   2.0575550e+00   3.7397205e-01
   2.0586517e+00   3.7397205e-01
   2.0597485e+00   3.7397205e-01
   2.0608453e+00   3.7397205e-01
   2.0619421e+00   3.7397205e-01
   2.0630389e+00   3.7397205e-01
   2.0641356e+00   3.7397205e-01
   2.0652324e+00   3.7397205e-01
   2.0663292e+00   3.7397205e-01
   2.0674260e+00   3.7397205e-01
   2.0685227e+00   3.7397205e-01
   2.0696195e+00   3.7397205e-01
   2.0707163e+00   3.7397205e-01
   2.0718131e+00   3.7397205e-01
   2.0729099e+00   3.7397205e-01
   2.0740066e+00   3.7397205e-01
   2.0751034e+00   3.7397205e-01
   2.0762002e+00   3.7397205e-01
   2.0772970e+00   3.7397205e-01
   2.0783937e+00   3.7397205e-01
   2.0794905e+00   3.7397205e-01
   2.0805873e+00   3.7397205e-01
   2.0816841e+00   3.7397205e-01
   2.0827809e+00   3.7397205e-01
   2.0838776e+00   3.7397205e-01
   2.0849744e+00   3.7397205e-01
   2.0860712e+00   3.7397205e-01
   2.0871680e+00   3.7397205e-01
   2.0882647e+00   3.7397205e-01
   2.0893615e+00   3.7397205e-01
   2.0904583e+00   3.7397205e-01
   2.0915551e+00   3.7397205e-01
   2.0926519e+00   3.7397205e-01
   2.0937486e+00   3.7397205e-01
   2.0948454e+00   3.7397205e-01
   2.0959422e+00   3.7397205e-01
   2.0970390e+00   3.7397205e-01
   2.0981357e+00   3.7397205e-01
   2.0992325e+00   3.7397205e-01
   2.1003293e+00   3.7397205e-01
   2.1014261e+00   3.7397205e-01
   2.1025229e+00   3.7397205e-01
   2.1036196e+00   3.7397205e-01
   2.1047164e+00   3.7397205e-01
   2.1058132e+00   3.7397205e-01
   2.1069100e+00   3.7397205e-01
   2.1080067e+00   3.7397205e-01
   2.1091035e+00   3.7397205e-01
   2.1102003e+00   3.7397205e-01
   2.1112971e+00   3.7397205e-01
   2.1123939e+00   3.7397205e-01
   2.1134906e+00   3.7397205e-01
   2.1145874e+00   3.7397205e-01
   2.1156842e+00   3.7397205e-01
   2.1167810e+00   3.7397205e-01
   2.1178777e+00   3.7397205e-01
   2.1189745e+00   3.7397205e-01
   2.1200713e+00   3.7397205e-01
   2.1211681e+00   3.7397205e-01
   2.1222649e+00   3.7397205e-01
   2.1233616e+00   3.7397205e-01
   2.1244584e+00   3.7397205e-01
   2.1255552e+00   3.7397205e-01
   2.1266520e+00   3.7397205e-01
   2.1277487e+00   3.7397205e-01
   2.1288455e+00   3.7397205e-01
   2.1299423e+00   3.7397205e-01
   2.1310391e+00   3.7397205e-01
   2.1321359e+00   3.7397205e-01
   2.1332326e+00   3.7397205e-01
   2.1343294e+00   3.7397205e-01
   2.1354262e+00   3.7397205e-01
   2.1365230e+00   3.7397205e-01
   2.1376197e+00   3.7397205e-01
   2.1387165e+00   3.7397205e-01
   2.1398133e+00   3.7397205e-01
   2.1409101e+00   3.7397205e-01
   2.1420069e+00   3.7397205e-01
   2.1431036e+00   3.7397205e-01
   2.1442004e+00   3.7397205e-01
   2.1452972e+00   3.7397205e-01
   2.1463940e+00   3.7397205e-01
   2.1474907e+00   3.7397205e-01
   2.1485875e+00   3.7397205e-01
   2.1496843e+00   3.7397205e-01
   2.1507811e+00   3.7397205e-01
   2.1518779e+00   3.7397205e-01
   2.1529746e+00   3.7397205e-01
   2.1540714e+00   3.7397205e-01
   2.1551682e+00   3.7397205e-01
   2.1562650e+00   3.7397205e-01
   2.1573617e+00   3.7397205e-01
   2.1584585e+00   3.7397205e-01
   2.1595553e+00   3.7397205e-01
   2.1606521e+00   3.7397205e-01
   2.1617489e+00   3.7397205e-01
   2.1628456e+00   3.7397205e-01
   2.1639424e+00   3.7397205e-01
   2.1650392e+00   3.7397205e-01
   2.1661360e+00   3.7397205e-01
   2.1672327e+00   3.7397205e-01
   2.1683295e+00   3.7397205e-01
   2.1694263e+00   3.7397205e-01
   2.1705231e+00   3.7397205e-01
   2.1716199e+00   3.7397205e-01
   2.1727166e+00   3.7397205e-01
   2.1738134e+00   3.7397205e-01
   2.1749102e+00   3.7397205e-01
   2.1760070e+00   3.7397205e-01
   2.1771037e+00   3.7397205e-01
   2.1782005e+00   3.7397205e-01
   2.1792973e+00   3.7397205e-01
   2.1803941e+00   3.7397205e-01
   2.1814909e+00   3.7397205e-01
   2.1825876e+00   3.7397205e-01
   2.1836844e+00   3.7397205e-01
   2.1847812e+00   3.7397205e-01
   2.1858780e+00   3.7397205e-01
   2.1869747e+00   3.7397205e-01
   2.1880715e+00   3.7397205e-01
   2.1891683e+00   3.7397205e-01
   2.1902651e+00   3.7397205e-01
   2.1913619e+00   3.7397205e-01
   2.1924586e+00   3.7397205e-01


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Wavy_PSO.txt <==
   0.0000000e+00   7.6359485e-01
   5.9293542e-03   7.6231951e-01
   1.1858708e-02   7.5591540e-01
   1.7788063e-02   7.5474336e-01
   2.3717417e-02   7.4554444e-01
   2.9646771e-02   7.4109721e-01
   3.5576125e-02   7.3089280e-01
   4.1505479e-02   7.2683714e-01
   4.7434834e-02   7.1925221e-01
   5.3364188e-02   7.0946885e-01
   5.9293542e-02   7.0661545e-01
   6.5222896e-02   6.9958288e-01
   7.1152250e-02   6.8962847e-01
   7.7081605e-02   6.8082017e-01
   8.3010959e-02   6.7616373e-01
   8.8940313e-02   6.6233261e-01
   9.4869667e-02   6.5913031e-01
   1.0079902e-01   6.4778022e-01
   1.0672838e-01   6.3217778e-01
   1.1265773e-01   6.2164773e-01
   1.1858708e-01   6.1903979e-01
   1.2451644e-01   6.0558832e-01
   1.3044579e-01   5.9671800e-01
   1.3637515e-01   5.8918654e-01
   1.4230450e-01   5.6853156e-01
   1.4823385e-01   5.5483362e-01
   1.5416321e-01   5.4409605e-01
   1.6009256e-01   5.2614896e-01
   1.6602192e-01   5.1448199e-01
   1.7195127e-01   5.0830936e-01
   1.7788063e-01   4.9472352e-01
   1.8380998e-01   4.8456127e-01
   1.8973933e-01   4.6816200e-01
   1.9566869e-01   4.5916701e-01
   2.0159804e-01   4.4532546e-01
   2.0752740e-01   4.3503494e-01
   2.1345675e-01   4.2582655e-01
   2.1938611e-01   4.1036381e-01
   2.2531546e-01   4.0354953e-01
   2.3124481e-01   3.9341878e-01
   2.3717417e-01   3.8376712e-01
   2.4310352e-01   3.7993760e-01
   2.4903288e-01   3.7460862e-01
   2.5496223e-01   3.6784152e-01
   2.6089158e-01   3.5954299e-01
   2.6682094e-01   3.5646696e-01
   2.7275029e-01   3.4557001e-01
   2.7867965e-01   3.4067859e-01
   2.8460900e-01   3.3687852e-01
   2.9053836e-01   3.3056922e-01
   2.9646771e-01   3.2559781e-01
   3.0239706e-01   3.2104334e-01
   3.0832642e-01   3.1716612e-01
   3.1425577e-01   3.1221140e-01
   3.2018513e-01   3.0740300e-01
   3.2611448e-01   3.0454480e-01
   3.3204383e-01   3.0231452e-01
   3.3797319e-01   2.9962872e-01
   3.4390254e-01   2.9522962e-01
   3.4983190e-01   2.9364691e-01
   3.5576125e-01   2.8859552e-01
   3.6169061e-01   2.8659756e-01
   3.6761996e-01   2.8563827e-01
   3.7354931e-01   2.8380823e-01
   3.7947867e-01   2.7906695e-01
   3.8540802e-01   2.7803834e-01
   3.9133738e-01   2.7591001e-01
   3.9726673e-01   2.7271521e-01
   4.0319609e-01   2.6964481e-01
   4.0912544e-01   2.6934809e-01
   4.1505479e-01   2.6766353e-01
   4.2098415e-01   2.6749228e-01
   4.2691350e-01   2.6631812e-01
   4.3284286e-01   2.6413409e-01
   4.3877221e-01   2.6259957e-01
   4.4470156e-01   2.6195635e-01
   4.5063092e-01   2.6146353e-01
   4.5656027e-01   2.6070821e-01
   4.6248963e-01   2.5975824e-01
   4.6841898e-01   2.5753545e-01
   4.7434834e-01   2.5693856e-01
   4.8027769e-01   2.5205114e-01
   4.8620704e-01   2.4670842e-01
   4.9213640e-01   2.4577061e-01
   4.9806575e-01   2.4482254e-01
   5.0399511e-01   2.4316196e-01
   5.0992446e-01   2.4228312e-01
   5.1585382e-01   2.4209170e-01
   5.2178317e-01   2.4194140e-01
   5.2771252e-01   2.4174730e-01
   5.3364188e-01   2.4051400e-01
   5.3957123e-01   2.3915444e-01
   5.4550059e-01   2.3907250e-01
   5.5142994e-01   2.3907195e-01
   5.5735929e-01   2.3906478e-01
   5.6328865e-01   2.3905590e-01
   5.6921800e-01   2.3816998e-01
   5.7514736e-01   2.3709726e-01
   5.8107671e-01   2.3572432e-01
   5.8700607e-01   2.3484173e-01
   5.9293542e-01   2.3361111e-01
   5.9886477e-01   2.3358812e-01
   6.0479413e-01   2.3286090e-01
   6.1072348e-01   2.3179470e-01
   6.1665284e-01   2.3166765e-01
   6.2258219e-01   2.3155730e-01
   6.2851154e-01   2.3093718e-01
   6.3444090e-01   2.3087612e-01
   6.4037025e-01   2.3085804e-01
   6.4629961e-01   2.3044617e-01
   6.5222896e-01   2.3019080e-01
   6.5815832e-01   2.3019080e-01
   6.6408767e-01   2.2998439e-01
   6.7001702e-01   2.2994066e-01
   6.7594638e-01   2.2942296e-01
   6.8187573e-01   2.2938963e-01
   6.8780509e-01   2.2934851e-01
   6.9373444e-01   2.2932574e-01
   6.9966380e-01   2.2931555e-01
   7.0559315e-01   2.2880279e-01
   7.1152250e-01   2.2879333e-01
   7.1745186e-01   2.2878703e-01
   7.2338121e-01   2.2878186e-01
   7.2931057e-01   2.2877842e-01
   7.3523992e-01   2.2776650e-01
   7.4116927e-01   2.2770532e-01
   7.4709863e-01   2.2700133e-01
   7.5302798e-01   2.2448378e-01
   7.5895734e-01   2.2432023e-01
   7.6488669e-01   2.2429591e-01
   7.7081605e-01   2.2246184e-01
   7.7674540e-01   2.2246181e-01
   7.8267475e-01   2.2245809e-01
   7.8860411e-01   2.2244184e-01
   7.9453346e-01   2.2243684e-01
   8.0046282e-01   2.2242941e-01
   8.0639217e-01   2.2241621e-01
   8.1232152e-01   2.2240775e-01
   8.1825088e-01   2.2240588e-01
   8.2418023e-01   2.2239694e-01
   8.3010959e-01   2.2158014e-01
   8.3603894e-01   2.2093171e-01
   8.4196830e-01   2.2092570e-01
   8.4789765e-01   2.2091850e-01
   8.5382700e-01   2.2091361e-01
   8.5975636e-01   2.1876393e-01
   8.6568571e-01   2.1875289e-01
   8.7161507e-01   2.1874534e-01
   8.7754442e-01   2.1874235e-01
   8.8347378e-01   2.1874008e-01
   8.8940313e-01   2.1873220e-01
   8.9533248e-01   2.1872928e-01
   9.0126184e-01   2.1872848e-01
   9.0719119e-01   2.1872722e-01
   9.1312055e-01   2.1844978e-01
   9.1904990e-01   2.1777852e-01
   9.2497925e-01   2.1560100e-01
   9.3090861e-01   2.1413044e-01
   9.3683796e-01   2.1290284e-01
   9.4276732e-01   2.1269240e-01
   9.4869667e-01   2.1269240e-01
   9.5462603e-01   2.1269240e-01
   9.6055538e-01   2.1269039e-01
   9.6648473e-01   2.1268637e-01
   9.7241409e-01   2.1267944e-01
   9.7834344e-01   2.1267533e-01
   9.8427280e-01   2.1266188e-01
   9.9020215e-01   2.1266188e-01
   9.9613150e-01   2.1265615e-01
   1.0020609e+00   2.1265615e-01
   1.0079902e+00   2.1265586e-01
   1.0139196e+00   2.1265526e-01
   1.0198489e+00   2.1265494e-01
   1.0257783e+00   2.1265469e-01
   1.0317076e+00   2.1265454e-01
   1.0376370e+00   2.1265380e-01
   1.0435663e+00   2.1265342e-01
   1.0494957e+00   2.1265307e-01
   1.0554250e+00   2.1265299e-01
   1.0613544e+00   2.1265275e-01
   1.0672838e+00   2.1265225e-01
   1.0732131e+00   2.1265205e-01
   1.0791425e+00   2.1265188e-01
   1.0850718e+00   2.1265181e-01
   1.0910012e+00   2.1265162e-01
   1.0969305e+00   2.1265152e-01
   1.1028599e+00   2.1265146e-01
   1.1087892e+00   2.1265139e-01
   1.1147186e+00   2.1265135e-01
   1.1206479e+00   2.1265132e-01
   1.1265773e+00   2.1265131e-01
   1.1325067e+00   2.1265129e-01
   1.1384360e+00   2.1265127e-01
   1.1443654e+00   2.1265126e-01
   1.1502947e+00   2.1265125e-01
   1.1562241e+00   2.1265123e-01
   1.1621534e+00   2.1265123e-01
   1.1680828e+00   2.1265122e-01
   1.1740121e+00   2.1265121e-01
   1.1799415e+00   2.1265121e-01
   1.1858708e+00   2.1265121e-01
   1.1918002e+00   2.1265120e-01
   1.1977295e+00   2.1265120e-01
   1.2036589e+00   2.1265119e-01
   1.2095883e+00   2.1265119e-01
   1.2155176e+00   2.1265118e-01
   1.2214470e+00   2.1265118e-01
   1.2273763e+00   2.1265118e-01
   1.2333057e+00   2.1265117e-01
   1.2392350e+00   2.1230923e-01
   1.2451644e+00   2.1230922e-01
   1.2510937e+00   2.1230922e-01
   1.2570231e+00   2.1230922e-01
   1.2629524e+00   2.1230922e-01
   1.2688818e+00   2.1230922e-01
   1.2748112e+00   2.1230922e-01
   1.2807405e+00   2.1230922e-01
   1.2866699e+00   2.1230922e-01
   1.2925992e+00   2.1230922e-01
   1.2985286e+00   2.1230922e-01
   1.3044579e+00   2.1230922e-01
   1.3103873e+00   2.1230922e-01
   1.3163166e+00   2.1230922e-01
   1.3222460e+00   2.1230922e-01
   1.3281753e+00   2.1230922e-01
   1.3341047e+00   2.1230922e-01
   1.3400340e+00   2.1230922e-01
   1.3459634e+00   2.1230922e-01
   1.3518928e+00   2.1230922e-01
   1.3578221e+00   2.1165829e-01
   1.3637515e+00   2.1165829e-01
   1.3696808e+00   2.1165829e-01
   1.3756102e+00   2.1165829e-01
   1.3815395e+00   2.1165829e-01
   1.3874689e+00   2.1165829e-01
   1.3933982e+00   2.1165829e-01
   1.3993276e+00   2.1165829e-01
   1.4052569e+00   2.1165829e-01
   1.4111863e+00   2.1165829e-01
   1.4171157e+00   2.1165829e-01
   1.4230450e+00   2.1165829e-01
   1.4289744e+00   2.1136873e-01
   1.4349037e+00   2.1067534e-01
   1.4408331e+00   2.1067534e-01
   1.4467624e+00   2.1067534e-01
   1.4526918e+00   2.1067534e-01
   1.4586211e+00   2.1067534e-01
   1.4645505e+00   2.1067534e-01
   1.4704798e+00   2.1067534e-01
   1.4764092e+00   2.1067534e-01
   1.4823385e+00   2.1067534e-01
   1.4882679e+00   2.1067534e-01
   1.4941973e+00   2.1067534e-01
   1.5001266e+00   2.1067534e-01
   1.5060560e+00   2.1067534e-01
   1.5119853e+00   2.1067534e-01
   1.5179147e+00   2.1067534e-01
   1.5238440e+00   2.1067534e-01
   1.5297734e+00   2.1067534e-01
   1.5357027e+00   2.1067534e-01
   1.5416321e+00   2.1067534e-01
   1.5475614e+00   2.1067534e-01
   1.5534908e+00   2.1067534e-01
   1.5594202e+00   2.1067534e-01
   1.5653495e+00   2.1067534e-01
   1.5712789e+00   2.1067534e-01
   1.5772082e+00   2.1067534e-01
   1.5831376e+00   2.1067534e-01
   1.5890669e+00   2.1067534e-01
   1.5949963e+00   2.1067534e-01
   1.6009256e+00   2.1067534e-01
   1.6068550e+00   2.1067534e-01
   1.6127843e+00   2.1067534e-01
   1.6187137e+00   2.1067534e-01
   1.6246430e+00   2.1067534e-01
   1.6305724e+00   2.1067534e-01
   1.6365018e+00   2.1067534e-01
   1.6424311e+00   2.1067534e-01
   1.6483605e+00   2.1067534e-01
   1.6542898e+00   2.1067534e-01
   1.6602192e+00   2.1067534e-01
   1.6661485e+00   2.1067534e-01
   1.6720779e+00   2.1067534e-01
   1.6780072e+00   2.1067534e-01
   1.6839366e+00   2.1067534e-01
   1.6898659e+00   2.1067534e-01
   1.6957953e+00   2.1067534e-01
   1.7017247e+00   2.1067534e-01
   1.7076540e+00   2.1067534e-01
   1.7135834e+00   2.1067534e-01
   1.7195127e+00   2.1067534e-01
   1.7254421e+00   2.1067534e-01
   1.7313714e+00   2.1067534e-01
   1.7373008e+00   2.1067534e-01
   1.7432301e+00   2.1067534e-01
   1.7491595e+00   2.1067534e-01
   1.7550888e+00   2.1067534e-01
   1.7610182e+00   2.1067534e-01
   1.7669476e+00   2.1067534e-01
   1.7728769e+00   2.1067534e-01
   1.7788063e+00   2.1067534e-01
   1.7847356e+00   2.1067534e-01
   1.7906650e+00   2.1067534e-01
   1.7965943e+00   2.1067534e-01
   1.8025237e+00   2.1067534e-01
   1.8084530e+00   2.1067534e-01
   1.8143824e+00   2.1067534e-01
   1.8203117e+00   2.1067534e-01
   1.8262411e+00   2.1067534e-01
   1.8321704e+00   2.1067534e-01
   1.8380998e+00   2.1067534e-01
   1.8440292e+00   2.1067534e-01
   1.8499585e+00   2.1067534e-01
   1.8558879e+00   2.1067534e-01
   1.8618172e+00   2.1067534e-01
   1.8677466e+00   2.1067534e-01
   1.8736759e+00   2.1067534e-01
   1.8796053e+00   2.1067534e-01
   1.8855346e+00   2.1067534e-01
   1.8914640e+00   2.1067534e-01
   1.8973933e+00   2.1067534e-01
   1.9033227e+00   2.1067534e-01
   1.9092521e+00   2.1067534e-01
   1.9151814e+00   2.1067534e-01
   1.9211108e+00   2.1067534e-01
   1.9270401e+00   2.1067534e-01
   1.9329695e+00   2.1067534e-01
   1.9388988e+00   2.1067534e-01
   1.9448282e+00   2.1067534e-01
   1.9507575e+00   2.1067534e-01
   1.9566869e+00   2.1067534e-01
   1.9626162e+00   2.1067534e-01
   1.9685456e+00   2.1067534e-01
   1.9744749e+00   2.1067534e-01
   1.9804043e+00   2.1067534e-01
   1.9863337e+00   2.1067534e-01
   1.9922630e+00   2.1067534e-01
   1.9981924e+00   2.1067534e-01
   2.0041217e+00   2.1067534e-01
   2.0100511e+00   2.1067534e-01
   2.0159804e+00   2.1067534e-01
   2.0219098e+00   2.1067534e-01
   2.0278391e+00   2.1067534e-01
   2.0337685e+00   2.1067534e-01
   2.0396978e+00   2.1067534e-01
   2.0456272e+00   2.1067534e-01
   2.0515566e+00   2.1067534e-01
   2.0574859e+00   2.1067534e-01
   2.0634153e+00   2.1067534e-01
   2.0693446e+00   2.1067534e-01
   2.0752740e+00   2.1067534e-01
   2.0812033e+00   2.1067534e-01
   2.0871327e+00   2.1067534e-01
   2.0930620e+00   2.1067534e-01
   2.0989914e+00   2.1067534e-01
   2.1049207e+00   2.1067534e-01
   2.1108501e+00   2.1067534e-01
   2.1167794e+00   2.1067534e-01
   2.1227088e+00   2.1067534e-01
   2.1286382e+00   2.1067534e-01
   2.1345675e+00   2.1067534e-01
   2.1404969e+00   2.1067534e-01
   2.1464262e+00   2.1067534e-01
   2.1523556e+00   2.1067534e-01
   2.1582849e+00   2.1067534e-01
   2.1642143e+00   2.1067534e-01
   2.1701436e+00   2.1067534e-01
   2.1760730e+00   2.1067534e-01
   2.1820023e+00   2.1067534e-01
   2.1879317e+00   2.1067534e-01
   2.1938611e+00   2.1067534e-01
   2.1997904e+00   2.1067534e-01
   2.2057198e+00   2.1067534e-01
   2.2116491e+00   2.1067534e-01
   2.2175785e+00   2.1067534e-01
   2.2235078e+00   2.1067534e-01
   2.2294372e+00   2.1067534e-01
   2.2353665e+00   2.1067534e-01
   2.2412959e+00   2.1067534e-01
   2.2472252e+00   2.1067534e-01
   2.2531546e+00   2.1067534e-01
   2.2590839e+00   2.1067534e-01
   2.2650133e+00   2.1067534e-01
   2.2709427e+00   2.1067534e-01
   2.2768720e+00   2.1067534e-01
   2.2828014e+00   2.1067534e-01
   2.2887307e+00   2.1067534e-01
   2.2946601e+00   2.1067534e-01
   2.3005894e+00   2.1067534e-01
   2.3065188e+00   2.1067534e-01
   2.3124481e+00   2.1067534e-01
   2.3183775e+00   2.1067534e-01
   2.3243068e+00   2.1067534e-01
   2.3302362e+00   2.1067534e-01
   2.3361656e+00   2.1067534e-01
   2.3420949e+00   2.1067534e-01
   2.3480243e+00   2.1067534e-01
   2.3539536e+00   2.1067534e-01
   2.3598830e+00   2.1067534e-01
   2.3658123e+00   2.1067534e-01
   2.3717417e+00   2.1067534e-01
   2.3776710e+00   2.1067534e-01
   2.3836004e+00   2.1067534e-01
   2.3895297e+00   2.1067534e-01
   2.3954591e+00   2.1067534e-01
   2.4013884e+00   2.1067534e-01
   2.4073178e+00   2.1067534e-01
   2.4132472e+00   2.1067534e-01
   2.4191765e+00   2.1067534e-01
   2.4251059e+00   2.1067534e-01
   2.4310352e+00   2.1067534e-01
   2.4369646e+00   2.1067534e-01
   2.4428939e+00   2.1067534e-01
   2.4488233e+00   2.1067534e-01
   2.4547526e+00   2.1067534e-01
   2.4606820e+00   2.1067534e-01
   2.4666113e+00   2.1067534e-01
   2.4725407e+00   2.1067534e-01
   2.4784701e+00   2.1067534e-01
   2.4843994e+00   2.1067534e-01
   2.4903288e+00   2.1067534e-01
   2.4962581e+00   2.1067534e-01
   2.5021875e+00   2.1067534e-01
   2.5081168e+00   2.1067534e-01
   2.5140462e+00   2.1067534e-01
   2.5199755e+00   2.1067534e-01
   2.5259049e+00   2.1067534e-01
   2.5318342e+00   2.1067534e-01
   2.5377636e+00   2.1067534e-01
   2.5436930e+00   2.1067534e-01
   2.5496223e+00   2.1067534e-01
   2.5555517e+00   2.1067534e-01
   2.5614810e+00   2.1067534e-01
   2.5674104e+00   2.1067534e-01
   2.5733397e+00   2.1067534e-01
   2.5792691e+00   2.1067534e-01
   2.5851984e+00   2.1067534e-01
   2.5911278e+00   2.1067534e-01
   2.5970571e+00   2.1067534e-01
   2.6029865e+00   2.1067534e-01
   2.6089158e+00   2.1067534e-01
   2.6148452e+00   2.1067534e-01
   2.6207746e+00   2.1067534e-01
   2.6267039e+00   2.1067534e-01
   2.6326333e+00   2.1067534e-01
   2.6385626e+00   2.1067534e-01
   2.6444920e+00   2.1067534e-01
   2.6504213e+00   2.1067534e-01
   2.6563507e+00   2.1067534e-01
   2.6622800e+00   2.1067534e-01
   2.6682094e+00   2.1067534e-01
   2.6741387e+00   2.1067534e-01
   2.6800681e+00   2.1067534e-01
   2.6859975e+00   2.1067534e-01
   2.6919268e+00   2.1067534e-01
   2.6978562e+00   2.1067534e-01
   2.7037855e+00   2.1067534e-01
   2.7097149e+00   2.1067534e-01
   2.7156442e+00   2.1067534e-01
   2.7215736e+00   2.1067534e-01
   2.7275029e+00   2.1067534e-01
   2.7334323e+00   2.1067534e-01
   2.7393616e+00   2.1067534e-01
   2.7452910e+00   2.1067534e-01
   2.7512203e+00   2.1067534e-01
   2.7571497e+00   2.1067534e-01
   2.7630791e+00   2.1067534e-01
   2.7690084e+00   2.1067534e-01
   2.7749378e+00   2.1067534e-01
   2.7808671e+00   2.1067534e-01
   2.7867965e+00   2.1067534e-01
   2.7927258e+00   2.1067534e-01
   2.7986552e+00   2.1067534e-01
   2.8045845e+00   2.1067534e-01
   2.8105139e+00   2.1067534e-01
   2.8164432e+00   2.1067534e-01
   2.8223726e+00   2.1067534e-01
   2.8283020e+00   2.1067534e-01
   2.8342313e+00   2.1067534e-01
   2.8401607e+00   2.1067534e-01
   2.8460900e+00   2.1067534e-01
   2.8520194e+00   2.1067534e-01
   2.8579487e+00   2.1067534e-01
   2.8638781e+00   2.1067534e-01
   2.8698074e+00   2.1067534e-01
   2.8757368e+00   2.1067534e-01
   2.8816661e+00   2.1067534e-01
   2.8875955e+00   2.1067534e-01
   2.8935248e+00   2.1067534e-01
   2.8994542e+00   2.1067534e-01
   2.9053836e+00   2.1067534e-01
   2.9113129e+00   2.1067534e-01
   2.9172423e+00   2.1067534e-01
   2.9231716e+00   2.1067534e-01
   2.9291010e+00   2.1067534e-01
   2.9350303e+00   2.1067534e-01
   2.9409597e+00   2.1067534e-01
   2.9468890e+00   2.1067534e-01
   2.9528184e+00   2.1067534e-01
   2.9587477e+00   2.1067534e-01


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Weierstrass_CR.txt <==
   0.0000000e+00   6.7116356e+02
   2.8266695e-02   6.5413541e+02
   5.6533391e-02   6.4155233e+02
   8.4800086e-02   6.2997521e+02
   1.1306678e-01   6.2427836e+02
   1.4133348e-01   6.1994376e+02
   1.6960017e-01   6.1324621e+02
   1.9786687e-01   6.0418079e+02
   2.2613356e-01   5.9715803e+02
   2.5440026e-01   5.9184238e+02
   2.8266695e-01   5.8938901e+02
   3.1093365e-01   5.8067796e+02
   3.3920034e-01   5.7397082e+02
   3.6746704e-01   5.6860038e+02
   3.9573374e-01   5.6681718e+02
   4.2400043e-01   5.5944918e+02
   4.5226713e-01   5.5604484e+02
   4.8053382e-01   5.5265729e+02
   5.0880052e-01   5.5041049e+02
   5.3706721e-01   5.4494257e+02
   5.6533391e-01   5.4079469e+02
   5.9360060e-01   5.3461585e+02
   6.2186730e-01   5.2955840e+02
   6.5013399e-01   5.2315145e+02
   6.7840069e-01   5.1870380e+02
   7.0666738e-01   5.1240539e+02
   7.3493408e-01   5.0907386e+02
   7.6320078e-01   5.0702780e+02
   7.9146747e-01   5.0395231e+02
   8.1973417e-01   5.0116651e+02
   8.4800086e-01   4.9727791e+02
   8.7626756e-01   4.9516554e+02
   9.0453425e-01   4.9444333e+02
   9.3280095e-01   4.9052575e+02
   9.6106764e-01   4.8753148e+02
   9.8933434e-01   4.8143812e+02
   1.0176010e+00   4.7850476e+02
   1.0458677e+00   4.7643489e+02
   1.0741344e+00   4.7557231e+02
   1.1024011e+00   4.7434005e+02
   1.1306678e+00   4.7387452e+02
   1.1589345e+00   4.7092023e+02
   1.1872012e+00   4.6591887e+02
   1.2154679e+00   4.6103725e+02
   1.2437346e+00   4.6002594e+02
   1.2720013e+00   4.5873758e+02
   1.3002680e+00   4.5552410e+02
   1.3285347e+00   4.5200894e+02
   1.3568014e+00   4.5125760e+02
   1.3850681e+00   4.4966021e+02
   1.4133348e+00   4.4733770e+02
   1.4416015e+00   4.4452702e+02
   1.4698682e+00   4.4365477e+02
   1.4981349e+00   4.3948854e+02
   1.5264016e+00   4.3653158e+02
   1.5546682e+00   4.3366269e+02
   1.5829349e+00   4.3226895e+02
   1.6112016e+00   4.2631251e+02
   1.6394683e+00   4.2409812e+02
   1.6677350e+00   4.1871887e+02
   1.6960017e+00   4.1770413e+02
   1.7242684e+00   4.1496218e+02
   1.7525351e+00   4.1327576e+02
   1.7808018e+00   4.1070307e+02
   1.8090685e+00   4.0621052e+02
   1.8373352e+00   4.0360019e+02
   1.8656019e+00   3.9699978e+02
   1.8938686e+00   3.9382255e+02
   1.9221353e+00   3.9147295e+02
   1.9504020e+00   3.8867766e+02
   1.9786687e+00   3.8623804e+02
   2.0069354e+00   3.8431263e+02
   2.0352021e+00   3.8121667e+02
   2.0634688e+00   3.7726306e+02
   2.0917355e+00   3.7597449e+02
   2.1200022e+00   3.7177987e+02
   2.1482689e+00   3.6658559e+02
   2.1765355e+00   3.6447789e+02
   2.2048022e+00   3.6202426e+02
   2.2330689e+00   3.6015537e+02
   2.2613356e+00   3.5633510e+02
   2.2896023e+00   3.5471253e+02
   2.3178690e+00   3.5037324e+02
   2.3461357e+00   3.5037324e+02
   2.3744024e+00   3.4928843e+02
   2.4026691e+00   3.4851186e+02
   2.4309358e+00   3.4701180e+02
   2.4592025e+00   3.4425814e+02
   2.4874692e+00   3.3851338e+02
   2.5157359e+00   3.3621636e+02
   2.5440026e+00   3.3265079e+02
   2.5722693e+00   3.2989496e+02
   2.6005360e+00   3.2861704e+02
   2.6288027e+00   3.2532708e+02
   2.6570694e+00   3.1975703e+02
   2.6853361e+00   3.1878836e+02
   2.7136028e+00   3.1722637e+02
   2.7418695e+00   3.1326382e+02
   2.7701361e+00   3.1291440e+02
   2.7984028e+00   3.1197810e+02
   2.8266695e+00   3.0717669e+02
   2.8549362e+00   3.0399101e+02
   2.8832029e+00   3.0086543e+02
   2.9114696e+00   2.9898579e+02
   2.9397363e+00   2.9898579e+02
   2.9680030e+00   2.9792116e+02
   2.9962697e+00   2.9792116e+02
   3.0245364e+00   2.9393620e+02
   3.0528031e+00   2.9393620e+02
   3.0810698e+00   2.9182161e+02
   3.1093365e+00   2.8450939e+02
   3.1376032e+00   2.8265561e+02
   3.1658699e+00   2.8181546e+02
   3.1941366e+00   2.7846308e+02
   3.2224033e+00   2.7594700e+02
   3.2506700e+00   2.7334850e+02
   3.2789367e+00   2.7155360e+02
   3.3072034e+00   2.6740317e+02
   3.3354701e+00   2.6458173e+02
   3.3637368e+00   2.6236421e+02
   3.3920034e+00   2.6079188e+02
   3.4202701e+00   2.5919044e+02
   3.4485368e+00   2.5835437e+02
   3.4768035e+00   2.5646932e+02
   3.5050702e+00   2.5570311e+02
   3.5333369e+00   2.5454356e+02
   3.5616036e+00   2.5346519e+02
   3.5898703e+00   2.5211868e+02
   3.6181370e+00   2.4818590e+02
   3.6464037e+00   2.4661022e+02
   3.6746704e+00   2.4486603e+02
   3.7029371e+00   2.3932689e+02
   3.7312038e+00   2.3725791e+02
   3.7594705e+00   2.3469011e+02
   3.7877372e+00   2.3469011e+02
   3.8160039e+00   2.3463638e+02
   3.8442706e+00   2.3463638e+02
   3.8725373e+00   2.3319177e+02
   3.9008040e+00   2.3189844e+02
   3.9290707e+00   2.3061087e+02
   3.9573374e+00   2.2816891e+02
   3.9856041e+00   2.2533748e+02
   4.0138707e+00   2.2443304e+02
   4.0421374e+00   2.2087727e+02
   4.0704041e+00   2.2026739e+02
   4.0986708e+00   2.2000766e+02
   4.1269375e+00   2.1831155e+02
   4.1552042e+00   2.1804095e+02
   4.1834709e+00   2.1804095e+02
   4.2117376e+00   2.1804095e+02
   4.2400043e+00   2.1599721e+02
   4.2682710e+00   2.1417793e+02
   4.2965377e+00   2.1183941e+02
   4.3248044e+00   2.1183941e+02
   4.3530711e+00   2.1183941e+02
   4.3813378e+00   2.0965882e+02
   4.4096045e+00   2.0887865e+02
   4.4378712e+00   2.0799548e+02
   4.4661379e+00   2.0669811e+02
   4.4944046e+00   2.0390813e+02
   4.5226713e+00   2.0346891e+02
   4.5509380e+00   2.0250571e+02
   4.5792047e+00   2.0250571e+02
   4.6074714e+00   2.0073534e+02
   4.6357380e+00   1.9863243e+02
   4.6640047e+00   1.9860355e+02
   4.6922714e+00   1.9860355e+02
   4.7205381e+00   1.9690089e+02
   4.7488048e+00   1.9639259e+02
   4.7770715e+00   1.9500481e+02
   4.8053382e+00   1.9500481e+02
   4.8336049e+00   1.9350156e+02
   4.8618716e+00   1.9350156e+02
   4.8901383e+00   1.9235458e+02
   4.9184050e+00   1.8967352e+02
   4.9466717e+00   1.8868513e+02
   4.9749384e+00   1.8610776e+02
   5.0032051e+00   1.8561009e+02
   5.0314718e+00   1.8271785e+02
   5.0597385e+00   1.8271785e+02
   5.0880052e+00   1.8244842e+02
   5.1162719e+00   1.8188376e+02
   5.1445386e+00   1.8123790e+02
   5.1728053e+00   1.7952335e+02
   5.2010720e+00   1.7877239e+02
   5.2293386e+00   1.7877239e+02
   5.2576053e+00   1.7634114e+02
   5.2858720e+00   1.7558396e+02
   5.3141387e+00   1.7214009e+02
   5.3424054e+00   1.7214009e+02
   5.3706721e+00   1.7214009e+02
   5.3989388e+00   1.7164057e+02
   5.4272055e+00   1.7115635e+02
   5.4554722e+00   1.7115635e+02
   5.4837389e+00   1.7075224e+02
   5.5120056e+00   1.6933578e+02
   5.5402723e+00   1.6788733e+02
   5.5685390e+00   1.6787268e+02
   5.5968057e+00   1.6761981e+02
   5.6250724e+00   1.6589677e+02
   5.6533391e+00   1.6477217e+02
   5.6816058e+00   1.6477217e+02
   5.7098725e+00   1.6477217e+02
   5.7381392e+00   1.6477217e+02
   5.7664059e+00   1.6473459e+02
   5.7946726e+00   1.6377481e+02
   5.8229393e+00   1.6320524e+02
   5.8512059e+00   1.6250785e+02
   5.8794726e+00   1.6153003e+02
   5.9077393e+00   1.6067765e+02
   5.9360060e+00   1.6039480e+02
   5.9642727e+00   1.5869553e+02
   5.9925394e+00   1.5639080e+02
   6.0208061e+00   1.5639080e+02
   6.0490728e+00   1.5639080e+02
   6.0773395e+00   1.5520461e+02
   6.1056062e+00   1.5520461e+02
   6.1338729e+00   1.5483012e+02
   6.1621396e+00   1.5329491e+02
   6.1904063e+00   1.5246990e+02
   6.2186730e+00   1.5246990e+02
   6.2469397e+00   1.5246990e+02
   6.2752064e+00   1.5246990e+02
   6.3034731e+00   1.5246990e+02
   6.3317398e+00   1.5114173e+02
   6.3600065e+00   1.5005378e+02
   6.3882732e+00   1.4939307e+02
   6.4165399e+00   1.4939307e+02
   6.4448066e+00   1.4936276e+02
   6.4730732e+00   1.4936276e+02
   6.5013399e+00   1.4792818e+02
   6.5296066e+00   1.4792818e+02
   6.5578733e+00   1.4792818e+02
   6.5861400e+00   1.4792818e+02
   6.6144067e+00   1.4722293e+02
   6.6426734e+00   1.4722293e+02
   6.6709401e+00   1.4688269e+02
   6.6992068e+00   1.4434983e+02
   6.7274735e+00   1.4344342e+02
   6.7557402e+00   1.4238230e+02
   6.7840069e+00   1.4219077e+02
   6.8122736e+00   1.4195971e+02
   6.8405403e+00   1.4093882e+02
   6.8688070e+00   1.4041350e+02
   6.8970737e+00   1.3998085e+02
   6.9253404e+00   1.3998085e+02
   6.9536071e+00   1.3957919e+02
   6.9818738e+00   1.3841472e+02
   7.0101405e+00   1.3822552e+02
   7.0384072e+00   1.3806356e+02
   7.0666738e+00   1.3806356e+02
   7.0949405e+00   1.3760483e+02
   7.1232072e+00   1.3687313e+02
   7.1514739e+00   1.3503080e+02
   7.1797406e+00   1.3503080e+02
   7.2080073e+00   1.3474712e+02
   7.2362740e+00   1.3462374e+02
   7.2645407e+00   1.3426610e+02
   7.2928074e+00   1.3426610e+02
   7.3210741e+00   1.3423590e+02
   7.3493408e+00   1.3402048e+02
   7.3776075e+00   1.3402048e+02
   7.4058742e+00   1.3390185e+02
   7.4341409e+00   1.3204291e+02
   7.4624076e+00   1.3203825e+02
   7.4906743e+00   1.2933019e+02
   7.5189410e+00   1.2925888e+02
   7.5472077e+00   1.2909283e+02
   7.5754744e+00   1.2909283e+02
   7.6037411e+00   1.2909283e+02
   7.6320078e+00   1.2909283e+02
   7.6602745e+00   1.2897788e+02
   7.6885411e+00   1.2827282e+02
   7.7168078e+00   1.2827282e+02
   7.7450745e+00   1.2827282e+02
   7.7733412e+00   1.2827282e+02
   7.8016079e+00   1.2827282e+02
   7.8298746e+00   1.2827282e+02
   7.8581413e+00   1.2716860e+02
   7.8864080e+00   1.2716860e+02
   7.9146747e+00   1.2716860e+02
   7.9429414e+00   1.2716860e+02
   7.9712081e+00   1.2716860e+02
   7.9994748e+00   1.2716860e+02
   8.0277415e+00   1.2696296e+02
   8.0560082e+00   1.2696296e+02
   8.0842749e+00   1.2696296e+02
   8.1125416e+00   1.2585130e+02
   8.1408083e+00   1.2513413e+02
   8.1690750e+00   1.2512716e+02
   8.1973417e+00   1.2467305e+02
   8.2256084e+00   1.2429323e+02
   8.2538751e+00   1.2419905e+02
   8.2821418e+00   1.2419905e+02
   8.3104084e+00   1.2365388e+02
   8.3386751e+00   1.2342502e+02
   8.3669418e+00   1.2263709e+02
   8.3952085e+00   1.2263709e+02
   8.4234752e+00   1.2221022e+02
   8.4517419e+00   1.2118936e+02
   8.4800086e+00   1.2118936e+02
   8.5082753e+00   1.2055022e+02
   8.5365420e+00   1.2041846e+02
   8.5648087e+00   1.2041846e+02
   8.5930754e+00   1.2041846e+02
   8.6213421e+00   1.2041846e+02
   8.6496088e+00   1.2006627e+02
   8.6778755e+00   1.1953846e+02
   8.7061422e+00   1.1953846e+02
   8.7344089e+00   1.1930236e+02
   8.7626756e+00   1.1887090e+02
   8.7909423e+00   1.1815068e+02
   8.8192090e+00   1.1815068e+02
   8.8474757e+00   1.1815068e+02
   8.8757424e+00   1.1815068e+02
   8.9040091e+00   1.1815068e+02
   8.9322757e+00   1.1814360e+02
   8.9605424e+00   1.1814360e+02
   8.9888091e+00   1.1814360e+02
   9.0170758e+00   1.1801933e+02
   9.0453425e+00   1.1801933e+02
   9.0736092e+00   1.1797649e+02
   9.1018759e+00   1.1789064e+02
   9.1301426e+00   1.1780794e+02
   9.1584093e+00   1.1779441e+02
   9.1866760e+00   1.1748724e+02
   9.2149427e+00   1.1738125e+02
   9.2432094e+00   1.1719256e+02
   9.2714761e+00   1.1661110e+02
   9.2997428e+00   1.1618426e+02
   9.3280095e+00   1.1612648e+02
   9.3562762e+00   1.1612648e+02
   9.3845429e+00   1.1584651e+02
   9.4128096e+00   1.1584651e+02
   9.4410763e+00   1.1584651e+02
   9.4693430e+00   1.1584651e+02
   9.4976097e+00   1.1584651e+02
   9.5258763e+00   1.1584651e+02
   9.5541430e+00   1.1584651e+02
   9.5824097e+00   1.1584651e+02
   9.6106764e+00   1.1580915e+02
   9.6389431e+00   1.1489301e+02
   9.6672098e+00   1.1489301e+02
   9.6954765e+00   1.1489301e+02
   9.7237432e+00   1.1489301e+02
   9.7520099e+00   1.1481436e+02
   9.7802766e+00   1.1475516e+02
   9.8085433e+00   1.1470915e+02
   9.8368100e+00   1.1470915e+02
   9.8650767e+00   1.1396442e+02
   9.8933434e+00   1.1396442e+02
   9.9216101e+00   1.1396442e+02
   9.9498768e+00   1.1396442e+02
   9.9781435e+00   1.1396442e+02
   1.0006410e+01   1.1391500e+02
   1.0034677e+01   1.1391500e+02
   1.0062944e+01   1.1391500e+02
   1.0091210e+01   1.1391500e+02
   1.0119477e+01   1.1391500e+02
   1.0147744e+01   1.1381978e+02
   1.0176010e+01   1.1377439e+02
   1.0204277e+01   1.1320986e+02
   1.0232544e+01   1.1320986e+02
   1.0260810e+01   1.1320986e+02
   1.0289077e+01   1.1320986e+02
   1.0317344e+01   1.1320986e+02
   1.0345611e+01   1.1320986e+02
   1.0373877e+01   1.1320986e+02
   1.0402144e+01   1.1320986e+02
   1.0430411e+01   1.1311123e+02
   1.0458677e+01   1.1305893e+02
   1.0486944e+01   1.1305654e+02
   1.0515211e+01   1.1268215e+02
   1.0543477e+01   1.1252845e+02
   1.0571744e+01   1.1251661e+02
   1.0600011e+01   1.1251661e+02
   1.0628277e+01   1.1216605e+02
   1.0656544e+01   1.1216605e+02
   1.0684811e+01   1.1206785e+02
   1.0713078e+01   1.1199842e+02
   1.0741344e+01   1.1186045e+02
   1.0769611e+01   1.1186045e+02
   1.0797878e+01   1.1168729e+02
   1.0826144e+01   1.1156629e+02
   1.0854411e+01   1.1156629e+02
   1.0882678e+01   1.1156629e+02
   1.0910944e+01   1.1156629e+02
   1.0939211e+01   1.1156629e+02
   1.0967478e+01   1.1156629e+02
   1.0995745e+01   1.1156629e+02
   1.1024011e+01   1.1146538e+02
   1.1052278e+01   1.1127320e+02
   1.1080545e+01   1.1127320e+02
   1.1108811e+01   1.1118623e+02
   1.1137078e+01   1.1107050e+02
   1.1165345e+01   1.1084509e+02
   1.1193611e+01   1.1079174e+02
   1.1221878e+01   1.1079174e+02
   1.1250145e+01   1.1079174e+02
   1.1278411e+01   1.1067554e+02
   1.1306678e+01   1.1067554e+02
   1.1334945e+01   1.1067554e+02
   1.1363212e+01   1.1066170e+02
   1.1391478e+01   1.1060508e+02
   1.1419745e+01   1.1050959e+02
   1.1448012e+01   1.1040726e+02
   1.1476278e+01   1.1040726e+02
   1.1504545e+01   1.1027026e+02
   1.1532812e+01   1.1001058e+02
   1.1561078e+01   1.1001058e+02
   1.1589345e+01   1.1001058e+02
   1.1617612e+01   1.1001058e+02
   1.1645879e+01   1.0946556e+02
   1.1674145e+01   1.0934690e+02
   1.1702412e+01   1.0934690e+02
   1.1730679e+01   1.0934690e+02
   1.1758945e+01   1.0934690e+02
   1.1787212e+01   1.0934690e+02
   1.1815479e+01   1.0933017e+02
   1.1843745e+01   1.0933017e+02
   1.1872012e+01   1.0933017e+02
   1.1900279e+01   1.0933017e+02
   1.1928545e+01   1.0933017e+02
   1.1956812e+01   1.0933017e+02
   1.1985079e+01   1.0933017e+02
   1.2013346e+01   1.0933017e+02
   1.2041612e+01   1.0932270e+02
   1.2069879e+01   1.0925835e+02
   1.2098146e+01   1.0924237e+02
   1.2126412e+01   1.0921947e+02
   1.2154679e+01   1.0921947e+02
   1.2182946e+01   1.0921947e+02
   1.2211212e+01   1.0912560e+02
   1.2239479e+01   1.0912560e+02
   1.2267746e+01   1.0912560e+02
   1.2296012e+01   1.0901840e+02
   1.2324279e+01   1.0893186e+02
   1.2352546e+01   1.0890002e+02
   1.2380813e+01   1.0890002e+02
   1.2409079e+01   1.0867705e+02
   1.2437346e+01   1.0866518e+02
   1.2465613e+01   1.0863529e+02
   1.2493879e+01   1.0863529e+02
   1.2522146e+01   1.0853779e+02
   1.2550413e+01   1.0844552e+02
   1.2578679e+01   1.0842127e+02
   1.2606946e+01   1.0832175e+02
   1.2635213e+01   1.0831204e+02
   1.2663480e+01   1.0825064e+02
   1.2691746e+01   1.0825064e+02
   1.2720013e+01   1.0824663e+02
   1.2748280e+01   1.0823063e+02
   1.2776546e+01   1.0823063e+02
   1.2804813e+01   1.0822221e+02
   1.2833080e+01   1.0803017e+02
   1.2861346e+01   1.0783494e+02
   1.2889613e+01   1.0783494e+02
   1.2917880e+01   1.0783494e+02
   1.2946146e+01   1.0783494e+02
   1.2974413e+01   1.0783494e+02
   1.3002680e+01   1.0783494e+02
   1.3030947e+01   1.0783494e+02
   1.3059213e+01   1.0783494e+02
   1.3087480e+01   1.0783494e+02
   1.3115747e+01   1.0783494e+02
   1.3144013e+01   1.0775267e+02
   1.3172280e+01   1.0775267e+02
   1.3200547e+01   1.0775267e+02
   1.3228813e+01   1.0766726e+02
   1.3257080e+01   1.0760405e+02
   1.3285347e+01   1.0760405e+02
   1.3313614e+01   1.0756240e+02
   1.3341880e+01   1.0751882e+02
   1.3370147e+01   1.0751882e+02
   1.3398414e+01   1.0751882e+02
   1.3426680e+01   1.0751882e+02
   1.3454947e+01   1.0751686e+02
   1.3483214e+01   1.0739059e+02
   1.3511480e+01   1.0739059e+02
   1.3539747e+01   1.0739059e+02
   1.3568014e+01   1.0737261e+02
   1.3596280e+01   1.0737261e+02
   1.3624547e+01   1.0736005e+02
   1.3652814e+01   1.0736005e+02
   1.3681081e+01   1.0735284e+02
   1.3709347e+01   1.0730647e+02
   1.3737614e+01   1.0727494e+02
   1.3765881e+01   1.0719893e+02
   1.3794147e+01   1.0719463e+02
   1.3822414e+01   1.0717721e+02
   1.3850681e+01   1.0713947e+02
   1.3878947e+01   1.0709736e+02
   1.3907214e+01   1.0709736e+02
   1.3935481e+01   1.0708456e+02
   1.3963748e+01   1.0706918e+02
   1.3992014e+01   1.0706918e+02
   1.4020281e+01   1.0703496e+02
   1.4048548e+01   1.0703496e+02
   1.4076814e+01   1.0703344e+02
   1.4105081e+01   1.0694080e+02
   1.4133348e+01   1.0694080e+02
   1.4161614e+01   1.0694080e+02
   1.4189881e+01   1.0692108e+02
   1.4218148e+01   1.0689837e+02
   1.4246414e+01   1.0686095e+02
   1.4274681e+01   1.0685742e+02
   1.4302948e+01   1.0685742e+02
   1.4331215e+01   1.0681456e+02
   1.4359481e+01   1.0678243e+02
   1.4387748e+01   1.0674346e+02
   1.4416015e+01   1.0674346e+02
   1.4444281e+01   1.0674013e+02
   1.4472548e+01   1.0674013e+02
   1.4500815e+01   1.0674013e+02
   1.4529081e+01   1.0672491e+02
   1.4557348e+01   1.0672491e+02
   1.4585615e+01   1.0671466e+02
   1.4613882e+01   1.0671466e+02
   1.4642148e+01   1.0665392e+02
   1.4670415e+01   1.0657347e+02
   1.4698682e+01   1.0654234e+02
   1.4726948e+01   1.0654234e+02
   1.4755215e+01   1.0654234e+02
   1.4783482e+01   1.0654037e+02
   1.4811748e+01   1.0647937e+02
   1.4840015e+01   1.0647937e+02
   1.4868282e+01   1.0641869e+02
   1.4896548e+01   1.0641869e+02
   1.4924815e+01   1.0641869e+02
   1.4953082e+01   1.0638743e+02
   1.4981349e+01   1.0638743e+02
   1.5009615e+01   1.0638743e+02
   1.5037882e+01   1.0633611e+02
   1.5066149e+01   1.0633611e+02
   1.5094415e+01   1.0633611e+02
   1.5122682e+01   1.0633611e+02
   1.5150949e+01   1.0633540e+02
   1.5179215e+01   1.0633540e+02
   1.5207482e+01   1.0633540e+02
   1.5235749e+01   1.0633527e+02
   1.5264016e+01   1.0633012e+02
   1.5292282e+01   1.0631440e+02
   1.5320549e+01   1.0629036e+02
   1.5348816e+01   1.0627732e+02
   1.5377082e+01   1.0627732e+02
   1.5405349e+01   1.0627261e+02
   1.5433616e+01   1.0626180e+02
   1.5461882e+01   1.0626180e+02
   1.5490149e+01   1.0626180e+02
   1.5518416e+01   1.0625136e+02
   1.5546682e+01   1.0624563e+02
   1.5574949e+01   1.0624563e+02
   1.5603216e+01   1.0620283e+02
   1.5631483e+01   1.0618328e+02
   1.5659749e+01   1.0615254e+02
   1.5688016e+01   1.0615254e+02
   1.5716283e+01   1.0614314e+02
   1.5744549e+01   1.0614314e+02
   1.5772816e+01   1.0614314e+02
   1.5801083e+01   1.0614314e+02
   1.5829349e+01   1.0614222e+02
   1.5857616e+01   1.0613860e+02
   1.5885883e+01   1.0612856e+02
   1.5914150e+01   1.0612856e+02
   1.5942416e+01   1.0612255e+02
   1.5970683e+01   1.0611575e+02
   1.5998950e+01   1.0610895e+02
   1.6027216e+01   1.0610004e+02
   1.6055483e+01   1.0609308e+02
   1.6083750e+01   1.0607908e+02
   1.6112016e+01   1.0606290e+02
   1.6140283e+01   1.0606290e+02
   1.6168550e+01   1.0605878e+02
   1.6196816e+01   1.0603944e+02
   1.6225083e+01   1.0600483e+02
   1.6253350e+01   1.0598498e+02
   1.6281617e+01   1.0597407e+02
   1.6309883e+01   1.0597407e+02
   1.6338150e+01   1.0597407e+02
   1.6366417e+01   1.0597407e+02
   1.6394683e+01   1.0596878e+02
   1.6422950e+01   1.0595565e+02
   1.6451217e+01   1.0595565e+02
   1.6479483e+01   1.0595565e+02
   1.6507750e+01   1.0595102e+02
   1.6536017e+01   1.0595102e+02
   1.6564284e+01   1.0594376e+02
   1.6592550e+01   1.0594376e+02
   1.6620817e+01   1.0594017e+02
   1.6649084e+01   1.0593418e+02
   1.6677350e+01   1.0593418e+02
   1.6705617e+01   1.0592739e+02
   1.6733884e+01   1.0591333e+02
   1.6762150e+01   1.0591333e+02
   1.6790417e+01   1.0591333e+02
   1.6818684e+01   1.0591333e+02
   1.6846950e+01   1.0591333e+02
   1.6875217e+01   1.0591122e+02
   1.6903484e+01   1.0588668e+02
   1.6931751e+01   1.0587290e+02
   1.6960017e+01   1.0587290e+02
   1.6988284e+01   1.0587290e+02
   1.7016551e+01   1.0587290e+02
   1.7044817e+01   1.0586566e+02
   1.7073084e+01   1.0586566e+02
   1.7101351e+01   1.0586566e+02
   1.7129617e+01   1.0586566e+02
   1.7157884e+01   1.0586014e+02
   1.7186151e+01   1.0586014e+02
   1.7214417e+01   1.0586014e+02
   1.7242684e+01   1.0586014e+02
   1.7270951e+01   1.0586014e+02
   1.7299218e+01   1.0586014e+02
   1.7327484e+01   1.0585570e+02
   1.7355751e+01   1.0585570e+02
   1.7384018e+01   1.0585570e+02
   1.7412284e+01   1.0585424e+02
   1.7440551e+01   1.0585018e+02
   1.7468818e+01   1.0584654e+02
   1.7497084e+01   1.0584654e+02
   1.7525351e+01   1.0584654e+02
   1.7553618e+01   1.0584654e+02
   1.7581885e+01   1.0583792e+02
   1.7610151e+01   1.0583625e+02
   1.7638418e+01   1.0582639e+02
   1.7666685e+01   1.0582639e+02
   1.7694951e+01   1.0581566e+02
   1.7723218e+01   1.0581325e+02
   1.7751485e+01   1.0581325e+02
   1.7779751e+01   1.0580220e+02
   1.7808018e+01   1.0579686e+02
   1.7836285e+01   1.0579686e+02
   1.7864551e+01   1.0578738e+02
   1.7892818e+01   1.0578247e+02
   1.7921085e+01   1.0578247e+02
   1.7949352e+01   1.0578247e+02
   1.7977618e+01   1.0578247e+02
   1.8005885e+01   1.0577560e+02
   1.8034152e+01   1.0576242e+02
   1.8062418e+01   1.0576242e+02
   1.8090685e+01   1.0575902e+02
   1.8118952e+01   1.0575902e+02
   1.8147218e+01   1.0575902e+02
   1.8175485e+01   1.0575864e+02
   1.8203752e+01   1.0574304e+02
   1.8232019e+01   1.0574304e+02
   1.8260285e+01   1.0574217e+02
   1.8288552e+01   1.0574217e+02
   1.8316819e+01   1.0573349e+02
   1.8345085e+01   1.0573349e+02
   1.8373352e+01   1.0573094e+02
   1.8401619e+01   1.0572522e+02
   1.8429885e+01   1.0571781e+02
   1.8458152e+01   1.0571781e+02
   1.8486419e+01   1.0571216e+02
   1.8514685e+01   1.0570871e+02
   1.8542952e+01   1.0570160e+02
   1.8571219e+01   1.0568969e+02
   1.8599486e+01   1.0568969e+02
   1.8627752e+01   1.0568969e+02
   1.8656019e+01   1.0568969e+02
   1.8684286e+01   1.0568969e+02
   1.8712552e+01   1.0568969e+02
   1.8740819e+01   1.0568969e+02
   1.8769086e+01   1.0568134e+02
   1.8797352e+01   1.0568134e+02
   1.8825619e+01   1.0567814e+02
   1.8853886e+01   1.0566905e+02
   1.8882153e+01   1.0566905e+02
   1.8910419e+01   1.0566905e+02
   1.8938686e+01   1.0566825e+02
   1.8966953e+01   1.0566631e+02
   1.8995219e+01   1.0566344e+02
   1.9023486e+01   1.0566344e+02
   1.9051753e+01   1.0566344e+02
   1.9080019e+01   1.0566344e+02
   1.9108286e+01   1.0566344e+02
   1.9136553e+01   1.0566291e+02
   1.9164819e+01   1.0566106e+02
   1.9193086e+01   1.0566106e+02
   1.9221353e+01   1.0566106e+02
   1.9249620e+01   1.0566106e+02
   1.9277886e+01   1.0566106e+02
   1.9306153e+01   1.0566106e+02
   1.9334420e+01   1.0566106e+02
   1.9362686e+01   1.0566106e+02
   1.9390953e+01   1.0565662e+02
   1.9419220e+01   1.0565374e+02
   1.9447486e+01   1.0565374e+02
   1.9475753e+01   1.0564993e+02
   1.9504020e+01   1.0564992e+02
   1.9532287e+01   1.0564313e+02
   1.9560553e+01   1.0564313e+02
   1.9588820e+01   1.0564267e+02
   1.9617087e+01   1.0564151e+02
   1.9645353e+01   1.0563633e+02
   1.9673620e+01   1.0563633e+02
   1.9701887e+01   1.0563633e+02
   1.9730153e+01   1.0563550e+02
   1.9758420e+01   1.0563415e+02
   1.9786687e+01   1.0563022e+02
   1.9814953e+01   1.0563022e+02
   1.9843220e+01   1.0563022e+02
   1.9871487e+01   1.0563022e+02
   1.9899754e+01   1.0562990e+02
   1.9928020e+01   1.0562898e+02
   1.9956287e+01   1.0562898e+02
   1.9984554e+01   1.0562455e+02
   2.0012820e+01   1.0562455e+02
   2.0041087e+01   1.0562455e+02
   2.0069354e+01   1.0562455e+02
   2.0097620e+01   1.0562455e+02
   2.0125887e+01   1.0562131e+02
   2.0154154e+01   1.0561849e+02
   2.0182421e+01   1.0561712e+02
   2.0210687e+01   1.0561121e+02
   2.0238954e+01   1.0560525e+02
   2.0267221e+01   1.0560416e+02
   2.0295487e+01   1.0560416e+02
   2.0323754e+01   1.0560416e+02
   2.0352021e+01   1.0560416e+02
   2.0380287e+01   1.0560416e+02
   2.0408554e+01   1.0560191e+02
   2.0436821e+01   1.0560191e+02
   2.0465087e+01   1.0559825e+02
   2.0493354e+01   1.0559321e+02
   2.0521621e+01   1.0558954e+02
   2.0549888e+01   1.0558887e+02
   2.0578154e+01   1.0558792e+02
   2.0606421e+01   1.0558713e+02
   2.0634688e+01   1.0558713e+02
   2.0662954e+01   1.0558713e+02
   2.0691221e+01   1.0558654e+02
   2.0719488e+01   1.0558654e+02
   2.0747754e+01   1.0558624e+02
   2.0776021e+01   1.0558421e+02
   2.0804288e+01   1.0558326e+02
   2.0832555e+01   1.0558326e+02
   2.0860821e+01   1.0558313e+02
   2.0889088e+01   1.0557822e+02
   2.0917355e+01   1.0557822e+02
   2.0945621e+01   1.0557822e+02
   2.0973888e+01   1.0557822e+02
   2.1002155e+01   1.0557822e+02
   2.1030421e+01   1.0557748e+02
   2.1058688e+01   1.0557748e+02
   2.1086955e+01   1.0557748e+02
   2.1115221e+01   1.0557748e+02
   2.1143488e+01   1.0557726e+02
   2.1171755e+01   1.0557726e+02
   2.1200022e+01   1.0557726e+02
   2.1228288e+01   1.0557726e+02
   2.1256555e+01   1.0557726e+02
   2.1284822e+01   1.0557717e+02
   2.1313088e+01   1.0557717e+02
   2.1341355e+01   1.0557717e+02
   2.1369622e+01   1.0557576e+02
   2.1397888e+01   1.0557422e+02
   2.1426155e+01   1.0557422e+02
   2.1454422e+01   1.0557422e+02
   2.1482689e+01   1.0557422e+02
   2.1510955e+01   1.0557422e+02
   2.1539222e+01   1.0557422e+02
   2.1567489e+01   1.0557272e+02
   2.1595755e+01   1.0557239e+02
   2.1624022e+01   1.0556543e+02
   2.1652289e+01   1.0556543e+02
   2.1680555e+01   1.0556527e+02
   2.1708822e+01   1.0556527e+02
   2.1737089e+01   1.0556526e+02
   2.1765355e+01   1.0556526e+02
   2.1793622e+01   1.0556454e+02
   2.1821889e+01   1.0556256e+02
   2.1850156e+01   1.0556092e+02
   2.1878422e+01   1.0556092e+02
   2.1906689e+01   1.0555973e+02
   2.1934956e+01   1.0555877e+02
   2.1963222e+01   1.0555877e+02
   2.1991489e+01   1.0555763e+02
   2.2019756e+01   1.0555763e+02
   2.2048022e+01   1.0555763e+02
   2.2076289e+01   1.0555763e+02
   2.2104556e+01   1.0555763e+02
   2.2132822e+01   1.0555763e+02
   2.2161089e+01   1.0555708e+02
   2.2189356e+01   1.0555708e+02
   2.2217623e+01   1.0555708e+02
   2.2245889e+01   1.0555708e+02
   2.2274156e+01   1.0555708e+02
   2.2302423e+01   1.0555708e+02
   2.2330689e+01   1.0555708e+02
   2.2358956e+01   1.0555411e+02
   2.2387223e+01   1.0555297e+02
   2.2415489e+01   1.0555292e+02
   2.2443756e+01   1.0555273e+02
   2.2472023e+01   1.0555214e+02
   2.2500290e+01   1.0555143e+02
   2.2528556e+01   1.0555143e+02
   2.2556823e+01   1.0555143e+02
   2.2585090e+01   1.0555143e+02
   2.2613356e+01   1.0555143e+02
   2.2641623e+01   1.0555143e+02
   2.2669890e+01   1.0555143e+02
   2.2698156e+01   1.0555120e+02
   2.2726423e+01   1.0555120e+02
   2.2754690e+01   1.0555090e+02
   2.2782956e+01   1.0555090e+02
   2.2811223e+01   1.0555013e+02
   2.2839490e+01   1.0555013e+02
   2.2867757e+01   1.0554939e+02
   2.2896023e+01   1.0554939e+02
   2.2924290e+01   1.0554939e+02
   2.2952557e+01   1.0554862e+02
   2.2980823e+01   1.0554862e+02
   2.3009090e+01   1.0554749e+02
   2.3037357e+01   1.0554749e+02
   2.3065623e+01   1.0554749e+02
   2.3093890e+01   1.0554749e+02
   2.3122157e+01   1.0554658e+02
   2.3150424e+01   1.0554658e+02
   2.3178690e+01   1.0554658e+02
   2.3206957e+01   1.0554658e+02
   2.3235224e+01   1.0554658e+02
   2.3263490e+01   1.0554658e+02
   2.3291757e+01   1.0554658e+02
   2.3320024e+01   1.0554658e+02
   2.3348290e+01   1.0554600e+02
   2.3376557e+01   1.0554600e+02
   2.3404824e+01   1.0554600e+02
   2.3433090e+01   1.0554600e+02
   2.3461357e+01   1.0554600e+02
   2.3489624e+01   1.0554600e+02
   2.3517891e+01   1.0554600e+02
   2.3546157e+01   1.0554600e+02
   2.3574424e+01   1.0554600e+02
   2.3602691e+01   1.0554578e+02
   2.3630957e+01   1.0554574e+02
   2.3659224e+01   1.0554442e+02
   2.3687491e+01   1.0554436e+02
   2.3715757e+01   1.0554381e+02
   2.3744024e+01   1.0554372e+02
   2.3772291e+01   1.0554372e+02
   2.3800558e+01   1.0554372e+02
   2.3828824e+01   1.0554330e+02
   2.3857091e+01   1.0554293e+02
   2.3885358e+01   1.0554293e+02
   2.3913624e+01   1.0554218e+02
   2.3941891e+01   1.0554218e+02
   2.3970158e+01   1.0554218e+02
   2.3998424e+01   1.0554206e+02
   2.4026691e+01   1.0554108e+02
   2.4054958e+01   1.0554108e+02
   2.4083224e+01   1.0554102e+02
   2.4111491e+01   1.0554102e+02
   2.4139758e+01   1.0554083e+02
   2.4168025e+01   1.0554030e+02
   2.4196291e+01   1.0554030e+02
   2.4224558e+01   1.0554030e+02
   2.4252825e+01   1.0554030e+02
   2.4281091e+01   1.0554030e+02
   2.4309358e+01   1.0554018e+02
   2.4337625e+01   1.0553943e+02
   2.4365891e+01   1.0553934e+02
   2.4394158e+01   1.0553902e+02
   2.4422425e+01   1.0553828e+02
   2.4450692e+01   1.0553828e+02
   2.4478958e+01   1.0553783e+02
   2.4507225e+01   1.0553783e+02
   2.4535492e+01   1.0553783e+02
   2.4563758e+01   1.0553754e+02
   2.4592025e+01   1.0553754e+02
   2.4620292e+01   1.0553726e+02
   2.4648558e+01   1.0553726e+02
   2.4676825e+01   1.0553712e+02
   2.4705092e+01   1.0553712e+02
   2.4733358e+01   1.0553687e+02
   2.4761625e+01   1.0553687e+02
   2.4789892e+01   1.0553687e+02
   2.4818159e+01   1.0553687e+02
   2.4846425e+01   1.0553687e+02
   2.4874692e+01   1.0553687e+02
   2.4902959e+01   1.0553687e+02
   2.4931225e+01   1.0553679e+02
   2.4959492e+01   1.0553669e+02
   2.4987759e+01   1.0553657e+02
   2.5016025e+01   1.0553657e+02
   2.5044292e+01   1.0553644e+02
   2.5072559e+01   1.0553615e+02
   2.5100826e+01   1.0553615e+02
   2.5129092e+01   1.0553578e+02
   2.5157359e+01   1.0553578e+02
   2.5185626e+01   1.0553574e+02
   2.5213892e+01   1.0553473e+02
   2.5242159e+01   1.0553411e+02
   2.5270426e+01   1.0553411e+02
   2.5298692e+01   1.0553411e+02
   2.5326959e+01   1.0553411e+02
   2.5355226e+01   1.0553411e+02
   2.5383492e+01   1.0553411e+02
   2.5411759e+01   1.0553398e+02
   2.5440026e+01   1.0553398e+02
   2.5468293e+01   1.0553398e+02
   2.5496559e+01   1.0553398e+02
   2.5524826e+01   1.0553398e+02
   2.5553093e+01   1.0553398e+02
   2.5581359e+01   1.0553398e+02
   2.5609626e+01   1.0553398e+02
   2.5637893e+01   1.0553382e+02
   2.5666159e+01   1.0553382e+02
   2.5694426e+01   1.0553382e+02
   2.5722693e+01   1.0553382e+02
   2.5750960e+01   1.0553358e+02
   2.5779226e+01   1.0553356e+02
   2.5807493e+01   1.0553333e+02
   2.5835760e+01   1.0553317e+02
   2.5864026e+01   1.0553317e+02
   2.5892293e+01   1.0553315e+02
   2.5920560e+01   1.0553311e+02
   2.5948826e+01   1.0553280e+02
   2.5977093e+01   1.0553238e+02
   2.6005360e+01   1.0553135e+02
   2.6033626e+01   1.0553135e+02
   2.6061893e+01   1.0553135e+02
   2.6090160e+01   1.0553135e+02
   2.6118427e+01   1.0553135e+02
   2.6146693e+01   1.0553133e+02
   2.6174960e+01   1.0553133e+02
   2.6203227e+01   1.0553116e+02
   2.6231493e+01   1.0553116e+02
   2.6259760e+01   1.0553116e+02
   2.6288027e+01   1.0553089e+02
   2.6316293e+01   1.0553072e+02
   2.6344560e+01   1.0553072e+02
   2.6372827e+01   1.0553072e+02
   2.6401094e+01   1.0553072e+02
   2.6429360e+01   1.0553061e+02
   2.6457627e+01   1.0553061e+02
   2.6485894e+01   1.0553061e+02
   2.6514160e+01   1.0553061e+02
   2.6542427e+01   1.0553049e+02
   2.6570694e+01   1.0553049e+02
   2.6598960e+01   1.0553049e+02
   2.6627227e+01   1.0553049e+02
   2.6655494e+01   1.0553049e+02
   2.6683760e+01   1.0553031e+02
   2.6712027e+01   1.0553031e+02
   2.6740294e+01   1.0553031e+02
   2.6768561e+01   1.0553031e+02
   2.6796827e+01   1.0553031e+02
   2.6825094e+01   1.0553031e+02
   2.6853361e+01   1.0553031e+02
   2.6881627e+01   1.0553017e+02
   2.6909894e+01   1.0553017e+02
   2.6938161e+01   1.0553017e+02
   2.6966427e+01   1.0553017e+02
   2.6994694e+01   1.0553017e+02
   2.7022961e+01   1.0553017e+02
   2.7051227e+01   1.0553016e+02
   2.7079494e+01   1.0553002e+02
   2.7107761e+01   1.0552987e+02
   2.7136028e+01   1.0552987e+02
   2.7164294e+01   1.0552987e+02
   2.7192561e+01   1.0552987e+02
   2.7220828e+01   1.0552987e+02
   2.7249094e+01   1.0552981e+02
   2.7277361e+01   1.0552981e+02
   2.7305628e+01   1.0552981e+02
   2.7333894e+01   1.0552967e+02
   2.7362161e+01   1.0552947e+02
   2.7390428e+01   1.0552941e+02
   2.7418695e+01   1.0552941e+02
   2.7446961e+01   1.0552926e+02
   2.7475228e+01   1.0552926e+02
   2.7503495e+01   1.0552926e+02
   2.7531761e+01   1.0552926e+02
   2.7560028e+01   1.0552926e+02
   2.7588295e+01   1.0552926e+02
   2.7616561e+01   1.0552926e+02
   2.7644828e+01   1.0552923e+02
   2.7673095e+01   1.0552923e+02
   2.7701361e+01   1.0552895e+02
   2.7729628e+01   1.0552895e+02
   2.7757895e+01   1.0552888e+02
   2.7786162e+01   1.0552888e+02
   2.7814428e+01   1.0552884e+02
   2.7842695e+01   1.0552868e+02
   2.7870962e+01   1.0552860e+02
   2.7899228e+01   1.0552857e+02
   2.7927495e+01   1.0552857e+02
   2.7955762e+01   1.0552857e+02
   2.7984028e+01   1.0552857e+02
   2.8012295e+01   1.0552857e+02
   2.8040562e+01   1.0552857e+02
   2.8068829e+01   1.0552852e+02
   2.8097095e+01   1.0552843e+02
   2.8125362e+01   1.0552843e+02
   2.8153629e+01   1.0552843e+02
   2.8181895e+01   1.0552834e+02
   2.8210162e+01   1.0552830e+02
   2.8238429e+01   1.0552830e+02
   2.8266695e+01   1.0552826e+02
   2.8294962e+01   1.0552826e+02
   2.8323229e+01   1.0552826e+02
   2.8351495e+01   1.0552826e+02
   2.8379762e+01   1.0552826e+02
   2.8408029e+01   1.0552826e+02
   2.8436296e+01   1.0552825e+02
   2.8464562e+01   1.0552821e+02
   2.8492829e+01   1.0552821e+02
   2.8521096e+01   1.0552816e+02
   2.8549362e+01   1.0552813e+02
   2.8577629e+01   1.0552812e+02
   2.8605896e+01   1.0552812e+02
   2.8634162e+01   1.0552812e+02
   2.8662429e+01   1.0552806e+02
   2.8690696e+01   1.0552806e+02
   2.8718963e+01   1.0552806e+02
   2.8747229e+01   1.0552806e+02
   2.8775496e+01   1.0552795e+02
   2.8803763e+01   1.0552792e+02
   2.8832029e+01   1.0552789e+02
   2.8860296e+01   1.0552780e+02
   2.8888563e+01   1.0552780e+02
   2.8916829e+01   1.0552780e+02
   2.8945096e+01   1.0552780e+02
   2.8973363e+01   1.0552777e+02
   2.9001629e+01   1.0552777e+02
   2.9029896e+01   1.0552776e+02
   2.9058163e+01   1.0552772e+02
   2.9086430e+01   1.0552772e+02
   2.9114696e+01   1.0552771e+02
   2.9142963e+01   1.0552771e+02
   2.9171230e+01   1.0552770e+02
   2.9199496e+01   1.0552768e+02
   2.9227763e+01   1.0552765e+02
   2.9256030e+01   1.0552762e+02
   2.9284296e+01   1.0552760e+02
   2.9312563e+01   1.0552750e+02
   2.9340830e+01   1.0552750e+02
   2.9369097e+01   1.0552747e+02
   2.9397363e+01   1.0552746e+02
   2.9425630e+01   1.0552746e+02
   2.9453897e+01   1.0552746e+02
   2.9482163e+01   1.0552741e+02
   2.9510430e+01   1.0552741e+02
   2.9538697e+01   1.0552738e+02
   2.9566963e+01   1.0552738e+02
   2.9595230e+01   1.0552738e+02
   2.9623497e+01   1.0552737e+02
   2.9651763e+01   1.0552736e+02
   2.9680030e+01   1.0552736e+02
   2.9708297e+01   1.0552732e+02
   2.9736564e+01   1.0552721e+02
   2.9764830e+01   1.0552716e+02
   2.9793097e+01   1.0552716e+02
   2.9821364e+01   1.0552716e+02
   2.9849630e+01   1.0552716e+02
   2.9877897e+01   1.0552716e+02
   2.9906164e+01   1.0552710e+02
   2.9934430e+01   1.0552710e+02
   2.9962697e+01   1.0552710e+02
   2.9990964e+01   1.0552709e+02
   3.0019231e+01   1.0552709e+02
   3.0047497e+01   1.0552709e+02
   3.0075764e+01   1.0552708e+02
   3.0104031e+01   1.0552708e+02
   3.0132297e+01   1.0552707e+02
   3.0160564e+01   1.0552707e+02
   3.0188831e+01   1.0552707e+02
   3.0217097e+01   1.0552707e+02
   3.0245364e+01   1.0552707e+02
   3.0273631e+01   1.0552707e+02
   3.0301897e+01   1.0552707e+02
   3.0330164e+01   1.0552707e+02
   3.0358431e+01   1.0552707e+02
   3.0386698e+01   1.0552706e+02
   3.0414964e+01   1.0552703e+02
   3.0443231e+01   1.0552703e+02
   3.0471498e+01   1.0552703e+02
   3.0499764e+01   1.0552703e+02
   3.0528031e+01   1.0552703e+02
   3.0556298e+01   1.0552699e+02
   3.0584564e+01   1.0552699e+02
   3.0612831e+01   1.0552699e+02
   3.0641098e+01   1.0552698e+02
   3.0669365e+01   1.0552698e+02
   3.0697631e+01   1.0552698e+02
   3.0725898e+01   1.0552696e+02
   3.0754165e+01   1.0552696e+02
   3.0782431e+01   1.0552691e+02
   3.0810698e+01   1.0552691e+02
   3.0838965e+01   1.0552691e+02
   3.0867231e+01   1.0552686e+02
   3.0895498e+01   1.0552684e+02
   3.0923765e+01   1.0552684e+02
   3.0952031e+01   1.0552684e+02
   3.0980298e+01   1.0552682e+02
   3.1008565e+01   1.0552681e+02
   3.1036832e+01   1.0552681e+02
   3.1065098e+01   1.0552681e+02
   3.1093365e+01   1.0552681e+02
   3.1121632e+01   1.0552680e+02
   3.1149898e+01   1.0552679e+02
   3.1178165e+01   1.0552676e+02
   3.1206432e+01   1.0552676e+02
   3.1234698e+01   1.0552676e+02
   3.1262965e+01   1.0552676e+02
   3.1291232e+01   1.0552675e+02
   3.1319499e+01   1.0552675e+02
   3.1347765e+01   1.0552675e+02
   3.1376032e+01   1.0552674e+02
   3.1404299e+01   1.0552674e+02
   3.1432565e+01   1.0552673e+02
   3.1460832e+01   1.0552670e+02
   3.1489099e+01   1.0552668e+02
   3.1517365e+01   1.0552666e+02
   3.1545632e+01   1.0552665e+02
   3.1573899e+01   1.0552663e+02
   3.1602165e+01   1.0552663e+02
   3.1630432e+01   1.0552663e+02
   3.1658699e+01   1.0552663e+02
   3.1686966e+01   1.0552661e+02
   3.1715232e+01   1.0552661e+02
   3.1743499e+01   1.0552660e+02
   3.1771766e+01   1.0552660e+02
   3.1800032e+01   1.0552660e+02
   3.1828299e+01   1.0552659e+02
   3.1856566e+01   1.0552658e+02
   3.1884832e+01   1.0552658e+02
   3.1913099e+01   1.0552658e+02
   3.1941366e+01   1.0552658e+02
   3.1969632e+01   1.0552656e+02
   3.1997899e+01   1.0552656e+02
   3.2026166e+01   1.0552656e+02
   3.2054433e+01   1.0552656e+02
   3.2082699e+01   1.0552655e+02
   3.2110966e+01   1.0552655e+02
   3.2139233e+01   1.0552655e+02
   3.2167499e+01   1.0552654e+02
   3.2195766e+01   1.0552654e+02
   3.2224033e+01   1.0552653e+02
   3.2252299e+01   1.0552653e+02
   3.2280566e+01   1.0552653e+02
   3.2308833e+01   1.0552652e+02
   3.2337100e+01   1.0552652e+02
   3.2365366e+01   1.0552652e+02
   3.2393633e+01   1.0552652e+02
   3.2421900e+01   1.0552652e+02
   3.2450166e+01   1.0552651e+02
   3.2478433e+01   1.0552651e+02
   3.2506700e+01   1.0552651e+02
   3.2534966e+01   1.0552651e+02
   3.2563233e+01   1.0552651e+02
   3.2591500e+01   1.0552651e+02
   3.2619766e+01   1.0552650e+02
   3.2648033e+01   1.0552650e+02
   3.2676300e+01   1.0552650e+02
   3.2704567e+01   1.0552650e+02
   3.2732833e+01   1.0552650e+02
   3.2761100e+01   1.0552650e+02
   3.2789367e+01   1.0552650e+02
   3.2817633e+01   1.0552650e+02
   3.2845900e+01   1.0552650e+02
   3.2874167e+01   1.0552649e+02
   3.2902433e+01   1.0552649e+02
   3.2930700e+01   1.0552649e+02
   3.2958967e+01   1.0552649e+02
   3.2987234e+01   1.0552649e+02
   3.3015500e+01   1.0552649e+02
   3.3043767e+01   1.0552648e+02
   3.3072034e+01   1.0552648e+02
   3.3100300e+01   1.0552648e+02
   3.3128567e+01   1.0552648e+02
   3.3156834e+01   1.0552648e+02
   3.3185100e+01   1.0552647e+02
   3.3213367e+01   1.0552647e+02
   3.3241634e+01   1.0552647e+02
   3.3269900e+01   1.0552647e+02
   3.3298167e+01   1.0552647e+02
   3.3326434e+01   1.0552647e+02
   3.3354701e+01   1.0552647e+02
   3.3382967e+01   1.0552646e+02
   3.3411234e+01   1.0552646e+02
   3.3439501e+01   1.0552646e+02
   3.3467767e+01   1.0552646e+02
   3.3496034e+01   1.0552646e+02
   3.3524301e+01   1.0552646e+02
   3.3552567e+01   1.0552645e+02
   3.3580834e+01   1.0552645e+02
   3.3609101e+01   1.0552645e+02
   3.3637368e+01   1.0552645e+02
   3.3665634e+01   1.0552645e+02
   3.3693901e+01   1.0552645e+02
   3.3722168e+01   1.0552645e+02
   3.3750434e+01   1.0552645e+02
   3.3778701e+01   1.0552645e+02
   3.3806968e+01   1.0552645e+02
   3.3835234e+01   1.0552645e+02
   3.3863501e+01   1.0552645e+02
   3.3891768e+01   1.0552645e+02
   3.3920034e+01   1.0552645e+02
   3.3948301e+01   1.0552644e+02
   3.3976568e+01   1.0552644e+02
   3.4004835e+01   1.0552644e+02
   3.4033101e+01   1.0552644e+02
   3.4061368e+01   1.0552644e+02
   3.4089635e+01   1.0552644e+02
   3.4117901e+01   1.0552644e+02
   3.4146168e+01   1.0552644e+02
   3.4174435e+01   1.0552644e+02
   3.4202701e+01   1.0552644e+02
   3.4230968e+01   1.0552644e+02
   3.4259235e+01   1.0552644e+02
   3.4287502e+01   1.0552644e+02
   3.4315768e+01   1.0552644e+02
   3.4344035e+01   1.0552644e+02
   3.4372302e+01   1.0552644e+02
   3.4400568e+01   1.0552644e+02
   3.4428835e+01   1.0552644e+02
   3.4457102e+01   1.0552644e+02
   3.4485368e+01   1.0552644e+02
   3.4513635e+01   1.0552644e+02
   3.4541902e+01   1.0552644e+02
   3.4570168e+01   1.0552644e+02
   3.4598435e+01   1.0552644e+02
   3.4626702e+01   1.0552644e+02
   3.4654969e+01   1.0552644e+02
   3.4683235e+01   1.0552644e+02
   3.4711502e+01   1.0552644e+02
   3.4739769e+01   1.0552644e+02
   3.4768035e+01   1.0552644e+02
   3.4796302e+01   1.0552644e+02
   3.4824569e+01   1.0552644e+02
   3.4852835e+01   1.0552644e+02
   3.4881102e+01   1.0552644e+02
   3.4909369e+01   1.0552644e+02
   3.4937636e+01   1.0552644e+02
   3.4965902e+01   1.0552644e+02
   3.4994169e+01   1.0552644e+02
   3.5022436e+01   1.0552644e+02
   3.5050702e+01   1.0552644e+02
   3.5078969e+01   1.0552644e+02
   3.5107236e+01   1.0552644e+02
   3.5135502e+01   1.0552644e+02
   3.5163769e+01   1.0552644e+02
   3.5192036e+01   1.0552644e+02
   3.5220302e+01   1.0552644e+02
   3.5248569e+01   1.0552644e+02
   3.5276836e+01   1.0552644e+02
   3.5305103e+01   1.0552644e+02
   3.5333369e+01   1.0552644e+02
   3.5361636e+01   1.0552644e+02
   3.5389903e+01   1.0552644e+02
   3.5418169e+01   1.0552644e+02
   3.5446436e+01   1.0552644e+02
   3.5474703e+01   1.0552644e+02
   3.5502969e+01   1.0552644e+02
   3.5531236e+01   1.0552644e+02
   3.5559503e+01   1.0552644e+02
   3.5587770e+01   1.0552644e+02
   3.5616036e+01   1.0552644e+02
   3.5644303e+01   1.0552644e+02
   3.5672570e+01   1.0552644e+02
   3.5700836e+01   1.0552644e+02
   3.5729103e+01   1.0552644e+02
   3.5757370e+01   1.0552644e+02
   3.5785636e+01   1.0552644e+02
   3.5813903e+01   1.0552644e+02
   3.5842170e+01   1.0552644e+02
   3.5870436e+01   1.0552644e+02
   3.5898703e+01   1.0552644e+02
   3.5926970e+01   1.0552644e+02
   3.5955237e+01   1.0552644e+02
   3.5983503e+01   1.0552644e+02
   3.6011770e+01   1.0552644e+02
   3.6040037e+01   1.0552644e+02
   3.6068303e+01   1.0552644e+02
   3.6096570e+01   1.0552644e+02
   3.6124837e+01   1.0552644e+02
   3.6153103e+01   1.0552644e+02
   3.6181370e+01   1.0552644e+02
   3.6209637e+01   1.0552644e+02
   3.6237904e+01   1.0552644e+02
   3.6266170e+01   1.0552644e+02
   3.6294437e+01   1.0552644e+02
   3.6322704e+01   1.0552644e+02
   3.6350970e+01   1.0552644e+02
   3.6379237e+01   1.0552644e+02
   3.6407504e+01   1.0552644e+02
   3.6435770e+01   1.0552644e+02
   3.6464037e+01   1.0552644e+02
   3.6492304e+01   1.0552644e+02
   3.6520570e+01   1.0552644e+02
   3.6548837e+01   1.0552644e+02
   3.6577104e+01   1.0552644e+02
   3.6605371e+01   1.0552644e+02
   3.6633637e+01   1.0552644e+02
   3.6661904e+01   1.0552644e+02
   3.6690171e+01   1.0552644e+02
   3.6718437e+01   1.0552644e+02
   3.6746704e+01   1.0552644e+02
   3.6774971e+01   1.0552644e+02
   3.6803237e+01   1.0552644e+02
   3.6831504e+01   1.0552644e+02
   3.6859771e+01   1.0552644e+02
   3.6888037e+01   1.0552644e+02
   3.6916304e+01   1.0552644e+02
   3.6944571e+01   1.0552644e+02
   3.6972838e+01   1.0552644e+02
   3.7001104e+01   1.0552644e+02
   3.7029371e+01   1.0552644e+02
   3.7057638e+01   1.0552644e+02
   3.7085904e+01   1.0552644e+02
   3.7114171e+01   1.0552644e+02
   3.7142438e+01   1.0552644e+02
   3.7170704e+01   1.0552644e+02
   3.7198971e+01   1.0552644e+02
   3.7227238e+01   1.0552644e+02
   3.7255505e+01   1.0552644e+02
   3.7283771e+01   1.0552644e+02
   3.7312038e+01   1.0552644e+02
   3.7340305e+01   1.0552644e+02
   3.7368571e+01   1.0552644e+02
   3.7396838e+01   1.0552644e+02
   3.7425105e+01   1.0552644e+02
   3.7453371e+01   1.0552644e+02
   3.7481638e+01   1.0552644e+02
   3.7509905e+01   1.0552644e+02
   3.7538171e+01   1.0552644e+02
   3.7566438e+01   1.0552644e+02
   3.7594705e+01   1.0552644e+02
   3.7622972e+01   1.0552644e+02
   3.7651238e+01   1.0552644e+02
   3.7679505e+01   1.0552644e+02
   3.7707772e+01   1.0552644e+02
   3.7736038e+01   1.0552644e+02
   3.7764305e+01   1.0552644e+02
   3.7792572e+01   1.0552644e+02
   3.7820838e+01   1.0552644e+02
   3.7849105e+01   1.0552644e+02
   3.7877372e+01   1.0552644e+02
   3.7905639e+01   1.0552644e+02
   3.7933905e+01   1.0552644e+02
   3.7962172e+01   1.0552644e+02
   3.7990439e+01   1.0552644e+02
   3.8018705e+01   1.0552644e+02
   3.8046972e+01   1.0552644e+02
   3.8075239e+01   1.0552644e+02
   3.8103505e+01   1.0552644e+02
   3.8131772e+01   1.0552644e+02
   3.8160039e+01   1.0552644e+02
   3.8188305e+01   1.0552644e+02
   3.8216572e+01   1.0552644e+02
   3.8244839e+01   1.0552644e+02
   3.8273106e+01   1.0552644e+02
   3.8301372e+01   1.0552644e+02
   3.8329639e+01   1.0552644e+02
   3.8357906e+01   1.0552644e+02
   3.8386172e+01   1.0552644e+02
   3.8414439e+01   1.0552644e+02
   3.8442706e+01   1.0552644e+02
   3.8470972e+01   1.0552644e+02
   3.8499239e+01   1.0552644e+02
   3.8527506e+01   1.0552644e+02
   3.8555773e+01   1.0552644e+02
   3.8584039e+01   1.0552644e+02
   3.8612306e+01   1.0552644e+02
   3.8640573e+01   1.0552644e+02
   3.8668839e+01   1.0552644e+02
   3.8697106e+01   1.0552644e+02
   3.8725373e+01   1.0552644e+02
   3.8753639e+01   1.0552644e+02
   3.8781906e+01   1.0552644e+02
   3.8810173e+01   1.0552644e+02
   3.8838439e+01   1.0552644e+02
   3.8866706e+01   1.0552644e+02
   3.8894973e+01   1.0552644e+02
   3.8923240e+01   1.0552644e+02
   3.8951506e+01   1.0552644e+02
   3.8979773e+01   1.0552644e+02
   3.9008040e+01   1.0552644e+02
   3.9036306e+01   1.0552644e+02
   3.9064573e+01   1.0552644e+02
   3.9092840e+01   1.0552644e+02
   3.9121106e+01   1.0552644e+02
   3.9149373e+01   1.0552644e+02
   3.9177640e+01   1.0552644e+02
   3.9205907e+01   1.0552644e+02
   3.9234173e+01   1.0552644e+02
   3.9262440e+01   1.0552644e+02
   3.9290707e+01   1.0552644e+02
   3.9318973e+01   1.0552644e+02
   3.9347240e+01   1.0552644e+02
   3.9375507e+01   1.0552644e+02
   3.9403773e+01   1.0552644e+02
   3.9432040e+01   1.0552644e+02
   3.9460307e+01   1.0552644e+02
   3.9488573e+01   1.0552644e+02
   3.9516840e+01   1.0552644e+02
   3.9545107e+01   1.0552644e+02
   3.9573374e+01   1.0552644e+02
   3.9601640e+01   1.0552644e+02
   3.9629907e+01   1.0552644e+02
   3.9658174e+01   1.0552644e+02
   3.9686440e+01   1.0552644e+02
   3.9714707e+01   1.0552644e+02
   3.9742974e+01   1.0552644e+02
   3.9771240e+01   1.0552644e+02
   3.9799507e+01   1.0552644e+02
   3.9827774e+01   1.0552644e+02
   3.9856041e+01   1.0552644e+02
   3.9884307e+01   1.0552644e+02
   3.9912574e+01   1.0552644e+02
   3.9940841e+01   1.0552644e+02
   3.9969107e+01   1.0552644e+02
   3.9997374e+01   1.0552644e+02
   4.0025641e+01   1.0552644e+02
   4.0053907e+01   1.0552644e+02
   4.0082174e+01   1.0552644e+02
   4.0110441e+01   1.0552644e+02
   4.0138707e+01   1.0552644e+02
   4.0166974e+01   1.0552644e+02
   4.0195241e+01   1.0552644e+02
   4.0223508e+01   1.0552644e+02
   4.0251774e+01   1.0552644e+02
   4.0280041e+01   1.0552644e+02
   4.0308308e+01   1.0552644e+02
   4.0336574e+01   1.0552644e+02
   4.0364841e+01   1.0552644e+02
   4.0393108e+01   1.0552644e+02
   4.0421374e+01   1.0552644e+02
   4.0449641e+01   1.0552644e+02
   4.0477908e+01   1.0552644e+02
   4.0506175e+01   1.0552644e+02
   4.0534441e+01   1.0552644e+02
   4.0562708e+01   1.0552644e+02
   4.0590975e+01   1.0552644e+02
   4.0619241e+01   1.0552644e+02
   4.0647508e+01   1.0552644e+02
   4.0675775e+01   1.0552644e+02
   4.0704041e+01   1.0552644e+02
   4.0732308e+01   1.0552644e+02
   4.0760575e+01   1.0552644e+02
   4.0788841e+01   1.0552644e+02
   4.0817108e+01   1.0552644e+02
   4.0845375e+01   1.0552644e+02
   4.0873642e+01   1.0552644e+02
   4.0901908e+01   1.0552644e+02
   4.0930175e+01   1.0552644e+02
   4.0958442e+01   1.0552644e+02
   4.0986708e+01   1.0552644e+02
   4.1014975e+01   1.0552644e+02
   4.1043242e+01   1.0552644e+02
   4.1071508e+01   1.0552644e+02
   4.1099775e+01   1.0552644e+02
   4.1128042e+01   1.0552644e+02
   4.1156309e+01   1.0552644e+02
   4.1184575e+01   1.0552644e+02
   4.1212842e+01   1.0552644e+02
   4.1241109e+01   1.0552644e+02
   4.1269375e+01   1.0552644e+02
   4.1297642e+01   1.0552644e+02
   4.1325909e+01   1.0552644e+02
   4.1354175e+01   1.0552644e+02
   4.1382442e+01   1.0552644e+02
   4.1410709e+01   1.0552644e+02
   4.1438975e+01   1.0552644e+02
   4.1467242e+01   1.0552644e+02
   4.1495509e+01   1.0552644e+02
   4.1523776e+01   1.0552644e+02
   4.1552042e+01   1.0552644e+02
   4.1580309e+01   1.0552644e+02
   4.1608576e+01   1.0552644e+02
   4.1636842e+01   1.0552644e+02
   4.1665109e+01   1.0552644e+02
   4.1693376e+01   1.0552644e+02
   4.1721642e+01   1.0552644e+02
   4.1749909e+01   1.0552644e+02
   4.1778176e+01   1.0552644e+02
   4.1806442e+01   1.0552644e+02
   4.1834709e+01   1.0552644e+02
   4.1862976e+01   1.0552644e+02
   4.1891243e+01   1.0552644e+02
   4.1919509e+01   1.0552644e+02
   4.1947776e+01   1.0552644e+02
   4.1976043e+01   1.0552644e+02
   4.2004309e+01   1.0552644e+02
   4.2032576e+01   1.0552644e+02
   4.2060843e+01   1.0552644e+02
   4.2089109e+01   1.0552644e+02
   4.2117376e+01   1.0552644e+02
   4.2145643e+01   1.0552644e+02
   4.2173910e+01   1.0552644e+02
   4.2202176e+01   1.0552644e+02
   4.2230443e+01   1.0552644e+02
   4.2258710e+01   1.0552644e+02
   4.2286976e+01   1.0552644e+02
   4.2315243e+01   1.0552644e+02
   4.2343510e+01   1.0552644e+02
   4.2371776e+01   1.0552644e+02
   4.2400043e+01   1.0552644e+02
   4.2428310e+01   1.0552644e+02
   4.2456576e+01   1.0552644e+02
   4.2484843e+01   1.0552644e+02
   4.2513110e+01   1.0552644e+02
   4.2541377e+01   1.0552644e+02
   4.2569643e+01   1.0552644e+02
   4.2597910e+01   1.0552644e+02
   4.2626177e+01   1.0552644e+02
   4.2654443e+01   1.0552644e+02
   4.2682710e+01   1.0552644e+02
   4.2710977e+01   1.0552644e+02
   4.2739243e+01   1.0552644e+02
   4.2767510e+01   1.0552644e+02
   4.2795777e+01   1.0552644e+02
   4.2824044e+01   1.0552644e+02
   4.2852310e+01   1.0552644e+02
   4.2880577e+01   1.0552644e+02
   4.2908844e+01   1.0552644e+02
   4.2937110e+01   1.0552644e+02
   4.2965377e+01   1.0552644e+02
   4.2993644e+01   1.0552644e+02
   4.3021910e+01   1.0552644e+02
   4.3050177e+01   1.0552644e+02
   4.3078444e+01   1.0552644e+02
   4.3106710e+01   1.0552644e+02
   4.3134977e+01   1.0552644e+02
   4.3163244e+01   1.0552644e+02
   4.3191511e+01   1.0552644e+02
   4.3219777e+01   1.0552644e+02
   4.3248044e+01   1.0552644e+02
   4.3276311e+01   1.0552644e+02
   4.3304577e+01   1.0552644e+02
   4.3332844e+01   1.0552644e+02
   4.3361111e+01   1.0552644e+02
   4.3389377e+01   1.0552644e+02
   4.3417644e+01   1.0552644e+02
   4.3445911e+01   1.0552644e+02
   4.3474178e+01   1.0552644e+02
   4.3502444e+01   1.0552644e+02
   4.3530711e+01   1.0552644e+02
   4.3558978e+01   1.0552644e+02
   4.3587244e+01   1.0552644e+02
   4.3615511e+01   1.0552644e+02
   4.3643778e+01   1.0552644e+02
   4.3672044e+01   1.0552644e+02
   4.3700311e+01   1.0552644e+02
   4.3728578e+01   1.0552644e+02
   4.3756844e+01   1.0552644e+02
   4.3785111e+01   1.0552644e+02
   4.3813378e+01   1.0552644e+02
   4.3841645e+01   1.0552644e+02
   4.3869911e+01   1.0552644e+02
   4.3898178e+01   1.0552644e+02
   4.3926445e+01   1.0552644e+02
   4.3954711e+01   1.0552644e+02
   4.3982978e+01   1.0552644e+02
   4.4011245e+01   1.0552644e+02
   4.4039511e+01   1.0552644e+02
   4.4067778e+01   1.0552644e+02
   4.4096045e+01   1.0552644e+02
   4.4124312e+01   1.0552644e+02
   4.4152578e+01   1.0552644e+02
   4.4180845e+01   1.0552644e+02
   4.4209112e+01   1.0552644e+02
   4.4237378e+01   1.0552644e+02
   4.4265645e+01   1.0552644e+02
   4.4293912e+01   1.0552644e+02
   4.4322178e+01   1.0552644e+02
   4.4350445e+01   1.0552644e+02
   4.4378712e+01   1.0552644e+02
   4.4406978e+01   1.0552644e+02
   4.4435245e+01   1.0552644e+02
   4.4463512e+01   1.0552644e+02
   4.4491779e+01   1.0552644e+02
   4.4520045e+01   1.0552644e+02
   4.4548312e+01   1.0552644e+02
   4.4576579e+01   1.0552644e+02
   4.4604845e+01   1.0552644e+02
   4.4633112e+01   1.0552644e+02
   4.4661379e+01   1.0552644e+02
   4.4689645e+01   1.0552644e+02
   4.4717912e+01   1.0552644e+02
   4.4746179e+01   1.0552644e+02
   4.4774446e+01   1.0552644e+02
   4.4802712e+01   1.0552644e+02
   4.4830979e+01   1.0552644e+02
   4.4859246e+01   1.0552644e+02
   4.4887512e+01   1.0552644e+02
   4.4915779e+01   1.0552644e+02
   4.4944046e+01   1.0552644e+02
   4.4972312e+01   1.0552644e+02
   4.5000579e+01   1.0552644e+02
   4.5028846e+01   1.0552644e+02
   4.5057112e+01   1.0552644e+02
   4.5085379e+01   1.0552644e+02
   4.5113646e+01   1.0552644e+02
   4.5141913e+01   1.0552644e+02
   4.5170179e+01   1.0552644e+02
   4.5198446e+01   1.0552644e+02
   4.5226713e+01   1.0552644e+02
   4.5254979e+01   1.0552644e+02
   4.5283246e+01   1.0552644e+02
   4.5311513e+01   1.0552644e+02
   4.5339779e+01   1.0552644e+02
   4.5368046e+01   1.0552644e+02
   4.5396313e+01   1.0552644e+02
   4.5424580e+01   1.0552644e+02
   4.5452846e+01   1.0552644e+02
   4.5481113e+01   1.0552644e+02
   4.5509380e+01   1.0552644e+02
   4.5537646e+01   1.0552644e+02
   4.5565913e+01   1.0552644e+02
   4.5594180e+01   1.0552644e+02
   4.5622446e+01   1.0552644e+02
   4.5650713e+01   1.0552644e+02
   4.5678980e+01   1.0552644e+02
   4.5707246e+01   1.0552644e+02
   4.5735513e+01   1.0552644e+02
   4.5763780e+01   1.0552644e+02
   4.5792047e+01   1.0552644e+02
   4.5820313e+01   1.0552644e+02
   4.5848580e+01   1.0552644e+02
   4.5876847e+01   1.0552644e+02
   4.5905113e+01   1.0552644e+02
   4.5933380e+01   1.0552644e+02
   4.5961647e+01   1.0552644e+02
   4.5989913e+01   1.0552644e+02
   4.6018180e+01   1.0552644e+02
   4.6046447e+01   1.0552644e+02
   4.6074714e+01   1.0552644e+02
   4.6102980e+01   1.0552644e+02
   4.6131247e+01   1.0552644e+02
   4.6159514e+01   1.0552644e+02
   4.6187780e+01   1.0552644e+02
   4.6216047e+01   1.0552644e+02
   4.6244314e+01   1.0552644e+02
   4.6272580e+01   1.0552644e+02
   4.6300847e+01   1.0552644e+02
   4.6329114e+01   1.0552644e+02
   4.6357380e+01   1.0552644e+02
   4.6385647e+01   1.0552644e+02
   4.6413914e+01   1.0552644e+02
   4.6442181e+01   1.0552644e+02
   4.6470447e+01   1.0552644e+02
   4.6498714e+01   1.0552644e+02
   4.6526981e+01   1.0552644e+02
   4.6555247e+01   1.0552644e+02
   4.6583514e+01   1.0552644e+02
   4.6611781e+01   1.0552644e+02
   4.6640047e+01   1.0552644e+02
   4.6668314e+01   1.0552644e+02
   4.6696581e+01   1.0552644e+02
   4.6724847e+01   1.0552644e+02
   4.6753114e+01   1.0552644e+02
   4.6781381e+01   1.0552644e+02
   4.6809648e+01   1.0552644e+02
   4.6837914e+01   1.0552644e+02
   4.6866181e+01   1.0552644e+02
   4.6894448e+01   1.0552644e+02
   4.6922714e+01   1.0552644e+02
   4.6950981e+01   1.0552644e+02
   4.6979248e+01   1.0552644e+02
   4.7007514e+01   1.0552644e+02
   4.7035781e+01   1.0552644e+02
   4.7064048e+01   1.0552644e+02
   4.7092315e+01   1.0552644e+02
   4.7120581e+01   1.0552644e+02
   4.7148848e+01   1.0552644e+02
   4.7177115e+01   1.0552644e+02
   4.7205381e+01   1.0552644e+02
   4.7233648e+01   1.0552644e+02
   4.7261915e+01   1.0552644e+02
   4.7290181e+01   1.0552644e+02
   4.7318448e+01   1.0552644e+02
   4.7346715e+01   1.0552644e+02
   4.7374981e+01   1.0552644e+02
   4.7403248e+01   1.0552644e+02
   4.7431515e+01   1.0552644e+02
   4.7459782e+01   1.0552644e+02
   4.7488048e+01   1.0552644e+02
   4.7516315e+01   1.0552644e+02
   4.7544582e+01   1.0552644e+02
   4.7572848e+01   1.0552644e+02
   4.7601115e+01   1.0552644e+02
   4.7629382e+01   1.0552644e+02
   4.7657648e+01   1.0552644e+02
   4.7685915e+01   1.0552644e+02
   4.7714182e+01   1.0552644e+02
   4.7742449e+01   1.0552644e+02
   4.7770715e+01   1.0552644e+02
   4.7798982e+01   1.0552644e+02
   4.7827249e+01   1.0552644e+02
   4.7855515e+01   1.0552644e+02
   4.7883782e+01   1.0552644e+02
   4.7912049e+01   1.0552644e+02
   4.7940315e+01   1.0552644e+02
   4.7968582e+01   1.0552644e+02
   4.7996849e+01   1.0552644e+02
   4.8025115e+01   1.0552644e+02
   4.8053382e+01   1.0552644e+02
   4.8081649e+01   1.0552644e+02
   4.8109916e+01   1.0552644e+02
   4.8138182e+01   1.0552644e+02
   4.8166449e+01   1.0552644e+02
   4.8194716e+01   1.0552644e+02
   4.8222982e+01   1.0552644e+02
   4.8251249e+01   1.0552644e+02
   4.8279516e+01   1.0552644e+02
   4.8307782e+01   1.0552644e+02
   4.8336049e+01   1.0552644e+02
   4.8364316e+01   1.0552644e+02
   4.8392583e+01   1.0552644e+02
   4.8420849e+01   1.0552644e+02
   4.8449116e+01   1.0552644e+02
   4.8477383e+01   1.0552644e+02
   4.8505649e+01   1.0552644e+02
   4.8533916e+01   1.0552644e+02
   4.8562183e+01   1.0552644e+02
   4.8590449e+01   1.0552644e+02
   4.8618716e+01   1.0552644e+02
   4.8646983e+01   1.0552644e+02
   4.8675249e+01   1.0552644e+02
   4.8703516e+01   1.0552644e+02
   4.8731783e+01   1.0552644e+02
   4.8760050e+01   1.0552644e+02
   4.8788316e+01   1.0552644e+02
   4.8816583e+01   1.0552644e+02
   4.8844850e+01   1.0552644e+02
   4.8873116e+01   1.0552644e+02
   4.8901383e+01   1.0552644e+02
   4.8929650e+01   1.0552644e+02
   4.8957916e+01   1.0552644e+02
   4.8986183e+01   1.0552644e+02
   4.9014450e+01   1.0552644e+02
   4.9042717e+01   1.0552644e+02
   4.9070983e+01   1.0552644e+02
   4.9099250e+01   1.0552644e+02
   4.9127517e+01   1.0552644e+02
   4.9155783e+01   1.0552644e+02
   4.9184050e+01   1.0552644e+02
   4.9212317e+01   1.0552644e+02
   4.9240583e+01   1.0552644e+02
   4.9268850e+01   1.0552644e+02
   4.9297117e+01   1.0552644e+02
   4.9325383e+01   1.0552644e+02
   4.9353650e+01   1.0552644e+02
   4.9381917e+01   1.0552644e+02
   4.9410184e+01   1.0552644e+02
   4.9438450e+01   1.0552644e+02
   4.9466717e+01   1.0552644e+02
   4.9494984e+01   1.0552644e+02
   4.9523250e+01   1.0552644e+02
   4.9551517e+01   1.0552644e+02
   4.9579784e+01   1.0552644e+02
   4.9608050e+01   1.0552644e+02
   4.9636317e+01   1.0552644e+02
   4.9664584e+01   1.0552644e+02
   4.9692851e+01   1.0552644e+02
   4.9721117e+01   1.0552644e+02
   4.9749384e+01   1.0552644e+02
   4.9777651e+01   1.0552644e+02
   4.9805917e+01   1.0552644e+02
   4.9834184e+01   1.0552644e+02
   4.9862451e+01   1.0552644e+02
   4.9890717e+01   1.0552644e+02
   4.9918984e+01   1.0552644e+02
   4.9947251e+01   1.0552644e+02
   4.9975517e+01   1.0552644e+02
   5.0003784e+01   1.0552644e+02
   5.0032051e+01   1.0552644e+02
   5.0060318e+01   1.0552644e+02
   5.0088584e+01   1.0552644e+02
   5.0116851e+01   1.0552644e+02
   5.0145118e+01   1.0552644e+02
   5.0173384e+01   1.0552644e+02
   5.0201651e+01   1.0552644e+02
   5.0229918e+01   1.0552644e+02
   5.0258184e+01   1.0552644e+02
   5.0286451e+01   1.0552644e+02
   5.0314718e+01   1.0552644e+02
   5.0342985e+01   1.0552644e+02
   5.0371251e+01   1.0552644e+02
   5.0399518e+01   1.0552644e+02
   5.0427785e+01   1.0552644e+02
   5.0456051e+01   1.0552644e+02
   5.0484318e+01   1.0552644e+02
   5.0512585e+01   1.0552644e+02
   5.0540851e+01   1.0552644e+02
   5.0569118e+01   1.0552644e+02
   5.0597385e+01   1.0552644e+02
   5.0625651e+01   1.0552644e+02
   5.0653918e+01   1.0552644e+02
   5.0682185e+01   1.0552644e+02
   5.0710452e+01   1.0552644e+02
   5.0738718e+01   1.0552644e+02
   5.0766985e+01   1.0552644e+02
   5.0795252e+01   1.0552644e+02
   5.0823518e+01   1.0552644e+02
   5.0851785e+01   1.0552644e+02
   5.0880052e+01   1.0552644e+02
   5.0908318e+01   1.0552644e+02
   5.0936585e+01   1.0552644e+02
   5.0964852e+01   1.0552644e+02
   5.0993119e+01   1.0552644e+02
   5.1021385e+01   1.0552644e+02
   5.1049652e+01   1.0552644e+02
   5.1077919e+01   1.0552644e+02
   5.1106185e+01   1.0552644e+02
   5.1134452e+01   1.0552644e+02
   5.1162719e+01   1.0552644e+02
   5.1190985e+01   1.0552644e+02
   5.1219252e+01   1.0552644e+02
   5.1247519e+01   1.0552644e+02
   5.1275785e+01   1.0552644e+02
   5.1304052e+01   1.0552644e+02
   5.1332319e+01   1.0552644e+02
   5.1360586e+01   1.0552644e+02
   5.1388852e+01   1.0552644e+02
   5.1417119e+01   1.0552644e+02
   5.1445386e+01   1.0552644e+02
   5.1473652e+01   1.0552644e+02
   5.1501919e+01   1.0552644e+02
   5.1530186e+01   1.0552644e+02
   5.1558452e+01   1.0552644e+02
   5.1586719e+01   1.0552644e+02
   5.1614986e+01   1.0552644e+02
   5.1643252e+01   1.0552644e+02
   5.1671519e+01   1.0552644e+02
   5.1699786e+01   1.0552644e+02
   5.1728053e+01   1.0552644e+02
   5.1756319e+01   1.0552644e+02
   5.1784586e+01   1.0552644e+02
   5.1812853e+01   1.0552644e+02
   5.1841119e+01   1.0552644e+02
   5.1869386e+01   1.0552644e+02
   5.1897653e+01   1.0552644e+02
   5.1925919e+01   1.0552644e+02
   5.1954186e+01   1.0552644e+02
   5.1982453e+01   1.0552644e+02
   5.2010720e+01   1.0552644e+02
   5.2038986e+01   1.0552644e+02
   5.2067253e+01   1.0552644e+02
   5.2095520e+01   1.0552644e+02
   5.2123786e+01   1.0552644e+02
   5.2152053e+01   1.0552644e+02
   5.2180320e+01   1.0552644e+02
   5.2208586e+01   1.0552644e+02
   5.2236853e+01   1.0552644e+02
   5.2265120e+01   1.0552644e+02
   5.2293386e+01   1.0552644e+02
   5.2321653e+01   1.0552644e+02
   5.2349920e+01   1.0552644e+02
   5.2378187e+01   1.0552644e+02
   5.2406453e+01   1.0552644e+02
   5.2434720e+01   1.0552644e+02
   5.2462987e+01   1.0552644e+02
   5.2491253e+01   1.0552644e+02
   5.2519520e+01   1.0552644e+02
   5.2547787e+01   1.0552644e+02
   5.2576053e+01   1.0552644e+02
   5.2604320e+01   1.0552644e+02
   5.2632587e+01   1.0552644e+02
   5.2660854e+01   1.0552644e+02
   5.2689120e+01   1.0552644e+02
   5.2717387e+01   1.0552644e+02
   5.2745654e+01   1.0552644e+02
   5.2773920e+01   1.0552644e+02
   5.2802187e+01   1.0552644e+02
   5.2830454e+01   1.0552644e+02
   5.2858720e+01   1.0552644e+02
   5.2886987e+01   1.0552644e+02
   5.2915254e+01   1.0552644e+02
   5.2943520e+01   1.0552644e+02
   5.2971787e+01   1.0552644e+02
   5.3000054e+01   1.0552644e+02
   5.3028321e+01   1.0552644e+02
   5.3056587e+01   1.0552644e+02
   5.3084854e+01   1.0552644e+02
   5.3113121e+01   1.0552644e+02
   5.3141387e+01   1.0552644e+02
   5.3169654e+01   1.0552644e+02
   5.3197921e+01   1.0552644e+02
   5.3226187e+01   1.0552644e+02
   5.3254454e+01   1.0552644e+02
   5.3282721e+01   1.0552644e+02
   5.3310988e+01   1.0552644e+02
   5.3339254e+01   1.0552644e+02
   5.3367521e+01   1.0552644e+02
   5.3395788e+01   1.0552644e+02
   5.3424054e+01   1.0552644e+02
   5.3452321e+01   1.0552644e+02
   5.3480588e+01   1.0552644e+02
   5.3508854e+01   1.0552644e+02
   5.3537121e+01   1.0552644e+02
   5.3565388e+01   1.0552644e+02
   5.3593654e+01   1.0552644e+02
   5.3621921e+01   1.0552644e+02
   5.3650188e+01   1.0552644e+02
   5.3678455e+01   1.0552644e+02
   5.3706721e+01   1.0552644e+02
   5.3734988e+01   1.0552644e+02
   5.3763255e+01   1.0552644e+02
   5.3791521e+01   1.0552644e+02
   5.3819788e+01   1.0552644e+02
   5.3848055e+01   1.0552644e+02
   5.3876321e+01   1.0552644e+02
   5.3904588e+01   1.0552644e+02
   5.3932855e+01   1.0552644e+02
   5.3961122e+01   1.0552644e+02
   5.3989388e+01   1.0552644e+02
   5.4017655e+01   1.0552644e+02
   5.4045922e+01   1.0552644e+02
   5.4074188e+01   1.0552644e+02
   5.4102455e+01   1.0552644e+02
   5.4130722e+01   1.0552644e+02
   5.4158988e+01   1.0552644e+02
   5.4187255e+01   1.0552644e+02
   5.4215522e+01   1.0552644e+02
   5.4243788e+01   1.0552644e+02
   5.4272055e+01   1.0552644e+02
   5.4300322e+01   1.0552644e+02
   5.4328589e+01   1.0552644e+02
   5.4356855e+01   1.0552644e+02
   5.4385122e+01   1.0552644e+02
   5.4413389e+01   1.0552644e+02
   5.4441655e+01   1.0552644e+02
   5.4469922e+01   1.0552644e+02
   5.4498189e+01   1.0552644e+02
   5.4526455e+01   1.0552644e+02
   5.4554722e+01   1.0552644e+02
   5.4582989e+01   1.0552644e+02
   5.4611256e+01   1.0552644e+02
   5.4639522e+01   1.0552644e+02
   5.4667789e+01   1.0552644e+02
   5.4696056e+01   1.0552644e+02
   5.4724322e+01   1.0552644e+02
   5.4752589e+01   1.0552644e+02
   5.4780856e+01   1.0552644e+02
   5.4809122e+01   1.0552644e+02
   5.4837389e+01   1.0552644e+02
   5.4865656e+01   1.0552644e+02
   5.4893922e+01   1.0552644e+02
   5.4922189e+01   1.0552644e+02
   5.4950456e+01   1.0552644e+02
   5.4978723e+01   1.0552644e+02
   5.5006989e+01   1.0552644e+02
   5.5035256e+01   1.0552644e+02
   5.5063523e+01   1.0552644e+02
   5.5091789e+01   1.0552644e+02
   5.5120056e+01   1.0552644e+02
   5.5148323e+01   1.0552644e+02
   5.5176589e+01   1.0552644e+02
   5.5204856e+01   1.0552644e+02
   5.5233123e+01   1.0552644e+02
   5.5261390e+01   1.0552644e+02
   5.5289656e+01   1.0552644e+02
   5.5317923e+01   1.0552644e+02
   5.5346190e+01   1.0552644e+02
   5.5374456e+01   1.0552644e+02
   5.5402723e+01   1.0552644e+02
   5.5430990e+01   1.0552644e+02
   5.5459256e+01   1.0552644e+02
   5.5487523e+01   1.0552644e+02
   5.5515790e+01   1.0552644e+02
   5.5544056e+01   1.0552644e+02
   5.5572323e+01   1.0552644e+02
   5.5600590e+01   1.0552644e+02
   5.5628857e+01   1.0552644e+02
   5.5657123e+01   1.0552644e+02
   5.5685390e+01   1.0552644e+02
   5.5713657e+01   1.0552644e+02
   5.5741923e+01   1.0552644e+02
   5.5770190e+01   1.0552644e+02
   5.5798457e+01   1.0552644e+02
   5.5826723e+01   1.0552644e+02
   5.5854990e+01   1.0552644e+02
   5.5883257e+01   1.0552644e+02
   5.5911524e+01   1.0552644e+02
   5.5939790e+01   1.0552644e+02
   5.5968057e+01   1.0552644e+02
   5.5996324e+01   1.0552644e+02
   5.6024590e+01   1.0552644e+02
   5.6052857e+01   1.0552644e+02
   5.6081124e+01   1.0552644e+02
   5.6109390e+01   1.0552644e+02
   5.6137657e+01   1.0552644e+02
   5.6165924e+01   1.0552644e+02
   5.6194190e+01   1.0552644e+02
   5.6222457e+01   1.0552644e+02
   5.6250724e+01   1.0552644e+02
   5.6278991e+01   1.0552644e+02
   5.6307257e+01   1.0552644e+02
   5.6335524e+01   1.0552644e+02
   5.6363791e+01   1.0552644e+02
   5.6392057e+01   1.0552644e+02
   5.6420324e+01   1.0552644e+02
   5.6448591e+01   1.0552644e+02
   5.6476857e+01   1.0552644e+02
   5.6505124e+01   1.0552644e+02


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Weierstrass_PSO.txt <==
   0.0000000e+00   6.6406374e+02
   5.6982603e-02   6.2036040e+02
   1.1396521e-01   5.4987587e+02
   1.7094781e-01   5.3646165e+02
   2.2793041e-01   4.9525629e+02
   2.8491302e-01   4.7145951e+02
   3.4189562e-01   4.3920862e+02
   3.9887822e-01   4.2182333e+02
   4.5586083e-01   4.0061272e+02
   5.1284343e-01   3.7807953e+02
   5.6982603e-01   3.5351017e+02
   6.2680864e-01   3.3345398e+02
   6.8379124e-01   3.1281047e+02
   7.4077384e-01   2.9844126e+02
   7.9775644e-01   2.8257885e+02
   8.5473905e-01   2.6500092e+02
   9.1172165e-01   2.4836867e+02
   9.6870425e-01   2.3690809e+02
   1.0256869e+00   2.2312518e+02
   1.0826695e+00   2.1016740e+02
   1.1396521e+00   1.9788314e+02
   1.1966347e+00   1.8626391e+02
   1.2536173e+00   1.7863873e+02
   1.3105999e+00   1.6560790e+02
   1.3675825e+00   1.5527898e+02
   1.4245651e+00   1.4942506e+02
   1.4815477e+00   1.4220189e+02
   1.5385303e+00   1.3472372e+02
   1.5955129e+00   1.2953006e+02
   1.6524955e+00   1.2028776e+02
   1.7094781e+00   1.1692503e+02
   1.7664607e+00   1.1094480e+02
   1.8234433e+00   1.0478289e+02
   1.8804259e+00   1.0218350e+02
   1.9374085e+00   9.8105922e+01
   1.9943911e+00   9.4545984e+01
   2.0513737e+00   9.0510773e+01
   2.1083563e+00   8.5717854e+01
   2.1653389e+00   8.3157453e+01
   2.2223215e+00   8.0232062e+01
   2.2793041e+00   7.7868215e+01
   2.3362867e+00   7.6075210e+01
   2.3932693e+00   7.3602792e+01
   2.4502519e+00   7.0890898e+01
   2.5072345e+00   6.9974284e+01
   2.5642171e+00   6.7001789e+01
   2.6211997e+00   6.5293183e+01
   2.6781823e+00   6.4477206e+01
   2.7351650e+00   6.2047658e+01
   2.7921476e+00   6.0499196e+01
   2.8491302e+00   5.8786860e+01
   2.9061128e+00   5.7746164e+01
   2.9630954e+00   5.7246399e+01
   3.0200780e+00   5.4992684e+01
   3.0770606e+00   5.3775454e+01
   3.1340432e+00   5.2900224e+01
   3.1910258e+00   5.1983970e+01
   3.2480084e+00   5.1055407e+01
   3.3049910e+00   4.9933842e+01
   3.3619736e+00   4.9679795e+01
   3.4189562e+00   4.8905952e+01
   3.4759388e+00   4.8462588e+01
   3.5329214e+00   4.8005508e+01
   3.5899040e+00   4.7323743e+01
   3.6468866e+00   4.7036046e+01
   3.7038692e+00   4.6642746e+01
   3.7608518e+00   4.6300061e+01
   3.8178344e+00   4.6144154e+01
   3.8748170e+00   4.5776388e+01
   3.9317996e+00   4.4967677e+01
   3.9887822e+00   4.4823319e+01
   4.0457648e+00   4.4779842e+01
   4.1027474e+00   4.4588776e+01
   4.1597300e+00   4.4407918e+01
   4.2167126e+00   4.4079198e+01
   4.2736952e+00   4.3876915e+01
   4.3306778e+00   4.3698266e+01
   4.3876604e+00   4.3247914e+01
   4.4446430e+00   4.3232042e+01
   4.5016257e+00   4.3001803e+01
   4.5586083e+00   4.2926009e+01
   4.6155909e+00   4.2876146e+01
   4.6725735e+00   4.2742799e+01
   4.7295561e+00   4.2626408e+01
   4.7865387e+00   4.2374364e+01
   4.8435213e+00   4.1731344e+01
   4.9005039e+00   4.1689168e+01
   4.9574865e+00   4.1665690e+01
   5.0144691e+00   4.1558774e+01
   5.0714517e+00   4.1501467e+01
   5.1284343e+00   4.1451074e+01
   5.1854169e+00   4.1379176e+01
   5.2423995e+00   4.1269051e+01
   5.2993821e+00   4.1240325e+01
   5.3563647e+00   4.1214471e+01
   5.4133473e+00   4.1065954e+01
   5.4703299e+00   4.0942194e+01
   5.5273125e+00   4.0912064e+01
   5.5842951e+00   4.0868002e+01
   5.6412777e+00   4.0826356e+01
   5.6982603e+00   4.0779370e+01
   5.7552429e+00   4.0725554e+01
   5.8122255e+00   4.0672730e+01
   5.8692081e+00   4.0589134e+01
   5.9261907e+00   4.0576307e+01
   5.9831733e+00   4.0559440e+01
   6.0401559e+00   4.0552315e+01
   6.0971385e+00   4.0546887e+01
   6.1541211e+00   4.0503319e+01
   6.2111037e+00   4.0468807e+01
   6.2680864e+00   4.0427013e+01
   6.3250690e+00   4.0420867e+01
   6.3820516e+00   4.0404086e+01
   6.4390342e+00   4.0397131e+01
   6.4960168e+00   4.0383993e+01
   6.5529994e+00   4.0382162e+01
   6.6099820e+00   4.0375634e+01
   6.6669646e+00   4.0361089e+01
   6.7239472e+00   4.0337582e+01
   6.7809298e+00   4.0332045e+01
   6.8379124e+00   4.0326435e+01
   6.8948950e+00   4.0305073e+01
   6.9518776e+00   4.0303163e+01
   7.0088602e+00   4.0294912e+01
   7.0658428e+00   4.0274401e+01
   7.1228254e+00   4.0272337e+01
   7.1798080e+00   4.0262460e+01
   7.2367906e+00   4.0251072e+01
   7.2937732e+00   4.0250050e+01
   7.3507558e+00   4.0247132e+01
   7.4077384e+00   4.0241449e+01
   7.4647210e+00   4.0234190e+01
   7.5217036e+00   4.0226432e+01
   7.5786862e+00   4.0222759e+01
   7.6356688e+00   4.0218547e+01
   7.6926514e+00   4.0204491e+01
   7.7496340e+00   4.0194466e+01
   7.8066166e+00   4.0186235e+01
   7.8635992e+00   4.0186235e+01
   7.9205818e+00   4.0185030e+01
   7.9775644e+00   4.0180113e+01
   8.0345470e+00   4.0178142e+01
   8.0915297e+00   4.0174372e+01
   8.1485123e+00   4.0172601e+01
   8.2054949e+00   4.0168439e+01
   8.2624775e+00   4.0165266e+01
   8.3194601e+00   4.0163649e+01
   8.3764427e+00   4.0161690e+01
   8.4334253e+00   4.0159719e+01
   8.4904079e+00   4.0158401e+01
   8.5473905e+00   4.0157686e+01
   8.6043731e+00   4.0155985e+01
   8.6613557e+00   4.0155426e+01
   8.7183383e+00   4.0153092e+01
   8.7753209e+00   4.0151881e+01
   8.8323035e+00   4.0151239e+01
   8.8892861e+00   4.0150357e+01
   8.9462687e+00   4.0149375e+01
   9.0032513e+00   4.0148884e+01
   9.0602339e+00   4.0148176e+01
   9.1172165e+00   4.0147816e+01
   9.1741991e+00   4.0146897e+01
   9.2311817e+00   4.0146612e+01
   9.2881643e+00   4.0146137e+01
   9.3451469e+00   4.0145607e+01
   9.4021295e+00   4.0144794e+01
   9.4591121e+00   4.0144482e+01
   9.5160947e+00   4.0144233e+01
   9.5730773e+00   4.0143163e+01
   9.6300599e+00   4.0140972e+01
   9.6870425e+00   4.0140435e+01
   9.7440251e+00   4.0140263e+01
   9.8010077e+00   4.0139341e+01
   9.8579904e+00   4.0139034e+01
   9.9149730e+00   4.0138931e+01
   9.9719556e+00   4.0138777e+01
   1.0028938e+01   4.0138580e+01
   1.0085921e+01   4.0138365e+01
   1.0142903e+01   4.0138013e+01
   1.0199886e+01   4.0136032e+01
   1.0256869e+01   4.0133220e+01
   1.0313851e+01   4.0132871e+01
   1.0370834e+01   4.0132776e+01
   1.0427816e+01   4.0132510e+01
   1.0484799e+01   4.0132416e+01
   1.0541782e+01   4.0132186e+01
   1.0598764e+01   4.0132103e+01
   1.0655747e+01   4.0131948e+01
   1.0712729e+01   4.0131868e+01
   1.0769712e+01   4.0131801e+01
   1.0826695e+01   4.0131730e+01
   1.0883677e+01   4.0131615e+01
   1.0940660e+01   4.0131481e+01
   1.0997642e+01   4.0131434e+01
   1.1054625e+01   4.0131234e+01
   1.1111608e+01   4.0131196e+01
   1.1168590e+01   4.0131107e+01
   1.1225573e+01   4.0130919e+01
   1.1282555e+01   4.0130893e+01
   1.1339538e+01   4.0130887e+01
   1.1396521e+01   4.0130856e+01
   1.1453503e+01   4.0130834e+01
   1.1510486e+01   4.0130749e+01
   1.1567468e+01   4.0130721e+01
   1.1624451e+01   4.0130649e+01
   1.1681434e+01   4.0130615e+01
   1.1738416e+01   4.0130584e+01
   1.1795399e+01   4.0130569e+01
   1.1852381e+01   4.0130543e+01
   1.1909364e+01   4.0130517e+01
   1.1966347e+01   4.0130495e+01
   1.2023329e+01   4.0130426e+01
   1.2080312e+01   4.0130388e+01
   1.2137294e+01   4.0130339e+01
   1.2194277e+01   4.0130319e+01
   1.2251260e+01   4.0130305e+01
   1.2308242e+01   4.0130288e+01
   1.2365225e+01   4.0130283e+01
   1.2422207e+01   4.0130261e+01
   1.2479190e+01   4.0130255e+01
   1.2536173e+01   4.0130251e+01
   1.2593155e+01   4.0130243e+01
   1.2650138e+01   4.0130240e+01
   1.2707121e+01   4.0130238e+01
   1.2764103e+01   4.0130231e+01
   1.2821086e+01   4.0130221e+01
   1.2878068e+01   4.0130203e+01
   1.2935051e+01   4.0130194e+01
   1.2992034e+01   4.0130192e+01
   1.3049016e+01   4.0130190e+01
   1.3105999e+01   4.0130185e+01
   1.3162981e+01   4.0130182e+01
   1.3219964e+01   4.0130177e+01
   1.3276947e+01   4.0130175e+01
   1.3333929e+01   4.0130172e+01
   1.3390912e+01   4.0130164e+01
   1.3447894e+01   4.0130136e+01
   1.3504877e+01   4.0130104e+01
   1.3561860e+01   4.0130098e+01
   1.3618842e+01   4.0130097e+01
   1.3675825e+01   4.0130096e+01
   1.3732807e+01   4.0130095e+01
   1.3789790e+01   4.0130094e+01
   1.3846773e+01   4.0130093e+01
   1.3903755e+01   4.0130092e+01
   1.3960738e+01   4.0130091e+01
   1.4017720e+01   4.0130091e+01
   1.4074703e+01   4.0130091e+01
   1.4131686e+01   4.0130090e+01
   1.4188668e+01   4.0130090e+01
   1.4245651e+01   4.0130089e+01
   1.4302633e+01   4.0130089e+01
   1.4359616e+01   4.0130088e+01
   1.4416599e+01   4.0130087e+01
   1.4473581e+01   4.0130086e+01
   1.4530564e+01   4.0130084e+01
   1.4587546e+01   4.0130083e+01
   1.4644529e+01   4.0130081e+01
   1.4701512e+01   4.0130079e+01
   1.4758494e+01   4.0130076e+01
   1.4815477e+01   4.0130074e+01
   1.4872459e+01   4.0130073e+01
   1.4929442e+01   4.0130073e+01
   1.4986425e+01   4.0130073e+01
   1.5043407e+01   4.0130073e+01
   1.5100390e+01   4.0130072e+01
   1.5157372e+01   4.0130072e+01
   1.5214355e+01   4.0130071e+01
   1.5271338e+01   4.0130071e+01
   1.5328320e+01   4.0130070e+01
   1.5385303e+01   4.0130069e+01
   1.5442285e+01   4.0130068e+01
   1.5499268e+01   4.0130066e+01
   1.5556251e+01   4.0130064e+01
   1.5613233e+01   4.0130061e+01
   1.5670216e+01   4.0130057e+01
   1.5727198e+01   4.0130052e+01
   1.5784181e+01   4.0130046e+01
   1.5841164e+01   4.0130040e+01
   1.5898146e+01   4.0130034e+01
   1.5955129e+01   4.0130029e+01
   1.6012111e+01   4.0130026e+01
   1.6069094e+01   4.0130017e+01
   1.6126077e+01   4.0129992e+01
   1.6183059e+01   4.0129973e+01
   1.6240042e+01   4.0129973e+01
   1.6297025e+01   4.0129973e+01
   1.6354007e+01   4.0129973e+01
   1.6410990e+01   4.0129973e+01
   1.6467972e+01   4.0129973e+01
   1.6524955e+01   4.0129973e+01
   1.6581938e+01   4.0129973e+01
   1.6638920e+01   4.0129973e+01
   1.6695903e+01   4.0129973e+01
   1.6752885e+01   4.0129973e+01
   1.6809868e+01   4.0129973e+01
   1.6866851e+01   4.0129973e+01
   1.6923833e+01   4.0129973e+01
   1.6980816e+01   4.0129973e+01
   1.7037798e+01   4.0129973e+01
   1.7094781e+01   4.0129973e+01
   1.7151764e+01   4.0129973e+01
   1.7208746e+01   4.0129973e+01
   1.7265729e+01   4.0129973e+01
   1.7322711e+01   4.0129973e+01
   1.7379694e+01   4.0129973e+01
   1.7436677e+01   4.0129973e+01
   1.7493659e+01   4.0129973e+01
   1.7550642e+01   4.0129973e+01
   1.7607624e+01   4.0129973e+01
   1.7664607e+01   4.0129973e+01
   1.7721590e+01   4.0129973e+01
   1.7778572e+01   4.0129973e+01
   1.7835555e+01   4.0129973e+01
   1.7892537e+01   4.0129973e+01
   1.7949520e+01   4.0129973e+01
   1.8006503e+01   4.0129973e+01
   1.8063485e+01   4.0129973e+01
   1.8120468e+01   4.0129973e+01
   1.8177450e+01   4.0129973e+01
   1.8234433e+01   4.0129973e+01
   1.8291416e+01   4.0129973e+01
   1.8348398e+01   4.0129973e+01
   1.8405381e+01   4.0129973e+01
   1.8462363e+01   4.0129973e+01
   1.8519346e+01   4.0129973e+01
   1.8576329e+01   4.0129973e+01
   1.8633311e+01   4.0129973e+01
   1.8690294e+01   4.0129973e+01
   1.8747276e+01   4.0129973e+01
   1.8804259e+01   4.0129973e+01
   1.8861242e+01   4.0129973e+01
   1.8918224e+01   4.0129973e+01
   1.8975207e+01   4.0129973e+01
   1.9032189e+01   4.0129973e+01
   1.9089172e+01   4.0129973e+01
   1.9146155e+01   4.0129973e+01
   1.9203137e+01   4.0129973e+01
   1.9260120e+01   4.0129973e+01
   1.9317102e+01   4.0129973e+01
   1.9374085e+01   4.0129973e+01
   1.9431068e+01   4.0129973e+01
   1.9488050e+01   4.0129973e+01
   1.9545033e+01   4.0129973e+01
   1.9602015e+01   4.0129972e+01
   1.9658998e+01   4.0129972e+01
   1.9715981e+01   4.0129972e+01
   1.9772963e+01   4.0129972e+01
   1.9829946e+01   4.0129971e+01
   1.9886929e+01   4.0129971e+01
   1.9943911e+01   4.0129970e+01
   2.0000894e+01   4.0129969e+01
   2.0057876e+01   4.0129968e+01
   2.0114859e+01   4.0129968e+01
   2.0171842e+01   4.0129968e+01
   2.0228824e+01   4.0129968e+01
   2.0285807e+01   4.0129968e+01
   2.0342789e+01   4.0129968e+01
   2.0399772e+01   4.0129968e+01
   2.0456755e+01   4.0129968e+01
   2.0513737e+01   4.0129968e+01
   2.0570720e+01   4.0129968e+01
   2.0627702e+01   4.0129968e+01
   2.0684685e+01   4.0129968e+01
   2.0741668e+01   4.0129968e+01
   2.0798650e+01   4.0129968e+01
   2.0855633e+01   4.0129968e+01
   2.0912615e+01   4.0129968e+01
   2.0969598e+01   4.0129968e+01
   2.1026581e+01   4.0129968e+01
   2.1083563e+01   4.0129968e+01
   2.1140546e+01   4.0129968e+01
   2.1197528e+01   4.0129968e+01
   2.1254511e+01   4.0129968e+01
   2.1311494e+01   4.0129968e+01
   2.1368476e+01   4.0129968e+01
   2.1425459e+01   4.0129968e+01
   2.1482441e+01   4.0129968e+01
   2.1539424e+01   4.0129968e+01
   2.1596407e+01   4.0129968e+01
   2.1653389e+01   4.0129968e+01
   2.1710372e+01   4.0129968e+01
   2.1767354e+01   4.0129968e+01
   2.1824337e+01   4.0129968e+01
   2.1881320e+01   4.0129968e+01
   2.1938302e+01   4.0129968e+01
   2.1995285e+01   4.0129968e+01
   2.2052267e+01   4.0129968e+01
   2.2109250e+01   4.0129968e+01
   2.2166233e+01   4.0129968e+01
   2.2223215e+01   4.0129968e+01
   2.2280198e+01   4.0129968e+01
   2.2337180e+01   4.0129968e+01
   2.2394163e+01   4.0129968e+01
   2.2451146e+01   4.0129968e+01
   2.2508128e+01   4.0129968e+01
   2.2565111e+01   4.0129968e+01
   2.2622093e+01   4.0129968e+01
   2.2679076e+01   4.0129968e+01
   2.2736059e+01   4.0129968e+01
   2.2793041e+01   4.0129968e+01
   2.2850024e+01   4.0129968e+01
   2.2907006e+01   4.0129968e+01
   2.2963989e+01   4.0129968e+01
   2.3020972e+01   4.0129968e+01
   2.3077954e+01   4.0129968e+01
   2.3134937e+01   4.0129968e+01
   2.3191919e+01   4.0129968e+01
   2.3248902e+01   4.0129968e+01
   2.3305885e+01   4.0129968e+01
   2.3362867e+01   4.0129968e+01
   2.3419850e+01   4.0129968e+01
   2.3476833e+01   4.0129968e+01
   2.3533815e+01   4.0129968e+01
   2.3590798e+01   4.0129968e+01
   2.3647780e+01   4.0129968e+01
   2.3704763e+01   4.0129968e+01
   2.3761746e+01   4.0129968e+01
   2.3818728e+01   4.0129968e+01
   2.3875711e+01   4.0129968e+01
   2.3932693e+01   4.0129968e+01
   2.3989676e+01   4.0129968e+01
   2.4046659e+01   4.0129968e+01
   2.4103641e+01   4.0129968e+01
   2.4160624e+01   4.0129968e+01
   2.4217606e+01   4.0129968e+01
   2.4274589e+01   4.0129968e+01
   2.4331572e+01   4.0129968e+01
   2.4388554e+01   4.0129968e+01
   2.4445537e+01   4.0129968e+01
   2.4502519e+01   4.0129968e+01
   2.4559502e+01   4.0129968e+01
   2.4616485e+01   4.0129968e+01
   2.4673467e+01   4.0129968e+01
   2.4730450e+01   4.0129968e+01
   2.4787432e+01   4.0129968e+01
   2.4844415e+01   4.0129968e+01
   2.4901398e+01   4.0129968e+01
   2.4958380e+01   4.0129968e+01
   2.5015363e+01   4.0129968e+01
   2.5072345e+01   4.0129968e+01
   2.5129328e+01   4.0129968e+01
   2.5186311e+01   4.0129968e+01
   2.5243293e+01   4.0129968e+01
   2.5300276e+01   4.0129968e+01
   2.5357258e+01   4.0129968e+01
   2.5414241e+01   4.0129968e+01
   2.5471224e+01   4.0129968e+01
   2.5528206e+01   4.0129968e+01
   2.5585189e+01   4.0129968e+01
   2.5642171e+01   4.0129968e+01
   2.5699154e+01   4.0129968e+01
   2.5756137e+01   4.0129968e+01
   2.5813119e+01   4.0129968e+01
   2.5870102e+01   4.0129968e+01
   2.5927084e+01   4.0129968e+01
   2.5984067e+01   4.0129968e+01
   2.6041050e+01   4.0129968e+01
   2.6098032e+01   4.0129968e+01
   2.6155015e+01   4.0129968e+01
   2.6211997e+01   4.0129968e+01
   2.6268980e+01   4.0129968e+01
   2.6325963e+01   4.0129968e+01
   2.6382945e+01   4.0129968e+01
   2.6439928e+01   4.0129968e+01
   2.6496910e+01   4.0129968e+01
   2.6553893e+01   4.0129968e+01
   2.6610876e+01   4.0129968e+01
   2.6667858e+01   4.0129968e+01
   2.6724841e+01   4.0129968e+01
   2.6781823e+01   4.0129968e+01
   2.6838806e+01   4.0129968e+01
   2.6895789e+01   4.0129968e+01
   2.6952771e+01   4.0129968e+01
   2.7009754e+01   4.0129968e+01
   2.7066737e+01   4.0129968e+01
   2.7123719e+01   4.0129968e+01
   2.7180702e+01   4.0129968e+01
   2.7237684e+01   4.0129968e+01
   2.7294667e+01   4.0129968e+01
   2.7351650e+01   4.0129968e+01
   2.7408632e+01   4.0129968e+01
   2.7465615e+01   4.0129968e+01
   2.7522597e+01   4.0129968e+01
   2.7579580e+01   4.0129968e+01
   2.7636563e+01   4.0129968e+01
   2.7693545e+01   4.0129968e+01
   2.7750528e+01   4.0129968e+01
   2.7807510e+01   4.0129968e+01
   2.7864493e+01   4.0129968e+01
   2.7921476e+01   4.0129968e+01
   2.7978458e+01   4.0129968e+01
   2.8035441e+01   4.0129968e+01
   2.8092423e+01   4.0129968e+01
   2.8149406e+01   4.0129968e+01
   2.8206389e+01   4.0129968e+01
   2.8263371e+01   4.0129968e+01
   2.8320354e+01   4.0129968e+01
   2.8377336e+01   4.0129968e+01
   2.8434319e+01   4.0129968e+01


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Whitley_CR.txt <==
   0.0000000e+00   2.8023307e+09
   1.7757312e-02   2.1759680e+09
   3.5514623e-02   1.6878663e+09
   5.3271935e-02   1.3452382e+09
   7.1029247e-02   1.1405744e+09
   8.8786559e-02   9.6075886e+08
   1.0654387e-01   8.3609756e+08
   1.2430118e-01   6.7838539e+08
   1.4205849e-01   6.0243889e+08
   1.5981581e-01   5.2217446e+08
   1.7757312e-01   4.6788638e+08
   1.9533043e-01   4.1120581e+08
   2.1308774e-01   3.5115038e+08
   2.3084505e-01   3.0780003e+08
   2.4860236e-01   2.9137857e+08
   2.6635968e-01   2.4016603e+08
   2.8411699e-01   2.2628920e+08
   3.0187430e-01   2.1514770e+08
   3.1963161e-01   2.0770516e+08
   3.3738892e-01   1.8918065e+08
   3.5514623e-01   1.7906036e+08
   3.7290355e-01   1.6494889e+08
   3.9066086e-01   1.5817220e+08
   4.0841817e-01   1.5667149e+08
   4.2617548e-01   1.4815925e+08
   4.4393279e-01   1.4006271e+08
   4.6169011e-01   1.3387702e+08
   4.7944742e-01   1.3094434e+08
   4.9720473e-01   1.1461626e+08
   5.1496204e-01   1.0520697e+08
   5.3271935e-01   9.9454746e+07
   5.5047666e-01   9.4877844e+07
   5.6823398e-01   8.6974831e+07
   5.8599129e-01   8.2212318e+07
   6.0374860e-01   7.5760993e+07
   6.2150591e-01   7.0488120e+07
   6.3926322e-01   5.4221124e+07
   6.5702053e-01   5.0245895e+07
   6.7477785e-01   4.5631707e+07
   6.9253516e-01   4.1332605e+07
   7.1029247e-01   3.8960026e+07
   7.2804978e-01   3.2696419e+07
   7.4580709e-01   2.8096624e+07
   7.6356441e-01   2.4138876e+07
   7.8132172e-01   2.0511072e+07
   7.9907903e-01   1.8306745e+07
   8.1683634e-01   1.5577287e+07
   8.3459365e-01   1.4027000e+07
   8.5235096e-01   1.1940887e+07
   8.7010828e-01   1.1366185e+07
   8.8786559e-01   9.1850495e+06
   9.0562290e-01   8.7839456e+06
   9.2338021e-01   8.1133051e+06
   9.4113752e-01   6.2278939e+06
   9.5889483e-01   5.6572545e+06
   9.7665215e-01   4.9123798e+06
   9.9440946e-01   4.4073065e+06
   1.0121668e+00   4.0204599e+06
   1.0299241e+00   3.5935639e+06
   1.0476814e+00   3.0358823e+06
   1.0654387e+00   2.5645900e+06
   1.0831960e+00   2.2101816e+06
   1.1009533e+00   1.8035473e+06
   1.1187106e+00   1.5255077e+06
   1.1364680e+00   1.3277488e+06
   1.1542253e+00   1.1412170e+06
   1.1719826e+00   1.0539842e+06
   1.1897399e+00   7.7346812e+05
   1.2074972e+00   6.7657389e+05
   1.2252545e+00   5.1963669e+05
   1.2430118e+00   4.5372297e+05
   1.2607691e+00   3.9756868e+05
   1.2785264e+00   3.5245792e+05
   1.2962838e+00   2.9582439e+05
   1.3140411e+00   2.5794542e+05
   1.3317984e+00   2.3389322e+05
   1.3495557e+00   1.7619718e+05
   1.3673130e+00   1.5007702e+05
   1.3850703e+00   1.3652409e+05
   1.4028276e+00   1.0803854e+05
   1.4205849e+00   8.9331195e+04
   1.4383423e+00   7.7396626e+04
   1.4560996e+00   6.5593283e+04
   1.4738569e+00   6.1304080e+04
   1.4916142e+00   5.1284533e+04
   1.5093715e+00   4.0691761e+04
   1.5271288e+00   3.5415633e+04
   1.5448861e+00   2.7418900e+04
   1.5626434e+00   2.2816635e+04
   1.5804007e+00   1.8267296e+04
   1.5981581e+00   1.5685547e+04
   1.6159154e+00   1.4265903e+04
   1.6336727e+00   1.1916587e+04
   1.6514300e+00   1.0922883e+04
   1.6691873e+00   9.8147725e+03
   1.6869446e+00   7.4600419e+03
   1.7047019e+00   6.4224248e+03
   1.7224592e+00   5.9899850e+03
   1.7402166e+00   5.4311409e+03
   1.7579739e+00   4.8996472e+03
   1.7757312e+00   4.6527012e+03
   1.7934885e+00   4.3724534e+03
   1.8112458e+00   3.7629079e+03
   1.8290031e+00   3.2364156e+03
   1.8467604e+00   2.7037401e+03
   1.8645177e+00   2.4969880e+03
   1.8822750e+00   2.1763086e+03
   1.9000324e+00   2.0457816e+03
   1.9177897e+00   1.8740336e+03
   1.9355470e+00   1.7466692e+03
   1.9533043e+00   1.6902648e+03
   1.9710616e+00   1.5748934e+03
   1.9888189e+00   1.3672086e+03
   2.0065762e+00   1.3279042e+03
   2.0243335e+00   1.2979063e+03
   2.0420909e+00   1.2754836e+03
   2.0598482e+00   1.2226783e+03
   2.0776055e+00   1.1219965e+03
   2.0953628e+00   1.1064838e+03
   2.1131201e+00   1.0773678e+03
   2.1308774e+00   1.0551306e+03
   2.1486347e+00   1.0172182e+03
   2.1663920e+00   9.8408951e+02
   2.1841493e+00   9.6722997e+02
   2.2019067e+00   9.5147917e+02
   2.2196640e+00   9.3259874e+02
   2.2374213e+00   9.1975752e+02
   2.2551786e+00   8.9418388e+02
   2.2729359e+00   8.8613382e+02
   2.2906932e+00   8.7526983e+02
   2.3084505e+00   8.6271528e+02
   2.3262078e+00   8.5597495e+02
   2.3439652e+00   8.4591708e+02
   2.3617225e+00   8.3655046e+02
   2.3794798e+00   8.2576162e+02
   2.3972371e+00   8.1349024e+02
   2.4149944e+00   8.0896774e+02
   2.4327517e+00   7.9528365e+02
   2.4505090e+00   7.8919944e+02
   2.4682663e+00   7.7613847e+02
   2.4860236e+00   7.6616588e+02
   2.5037810e+00   7.6382355e+02
   2.5215383e+00   7.6116287e+02
   2.5392956e+00   7.5167267e+02
   2.5570529e+00   7.4699625e+02
   2.5748102e+00   7.3944522e+02
   2.5925675e+00   7.3226336e+02
   2.6103248e+00   7.2432948e+02
   2.6280821e+00   7.1480979e+02
   2.6458395e+00   7.1173355e+02
   2.6635968e+00   7.0604952e+02
   2.6813541e+00   6.9516728e+02
   2.6991114e+00   6.9000436e+02
   2.7168687e+00   6.8499679e+02
   2.7346260e+00   6.7840001e+02
   2.7523833e+00   6.7542124e+02
   2.7701406e+00   6.7414918e+02
   2.7878979e+00   6.6832188e+02
   2.8056553e+00   6.6641961e+02
   2.8234126e+00   6.6041177e+02
   2.8411699e+00   6.5198435e+02
   2.8589272e+00   6.4522978e+02
   2.8766845e+00   6.4327748e+02
   2.8944418e+00   6.4124722e+02
   2.9121991e+00   6.3716285e+02
   2.9299564e+00   6.2996598e+02
   2.9477137e+00   6.1688257e+02
   2.9654711e+00   6.1164896e+02
   2.9832284e+00   6.0844279e+02
   3.0009857e+00   6.0368325e+02
   3.0187430e+00   6.0322733e+02
   3.0365003e+00   6.0066886e+02
   3.0542576e+00   5.9842958e+02
   3.0720149e+00   5.9253731e+02
   3.0897722e+00   5.8570851e+02
   3.1075296e+00   5.7998211e+02
   3.1252869e+00   5.7854431e+02
   3.1430442e+00   5.7854431e+02
   3.1608015e+00   5.7293529e+02
   3.1785588e+00   5.6566114e+02
   3.1963161e+00   5.6109364e+02
   3.2140734e+00   5.4783603e+02
   3.2318307e+00   5.4419804e+02
   3.2495880e+00   5.3975362e+02
   3.2673454e+00   5.3729972e+02
   3.2851027e+00   5.3211224e+02
   3.3028600e+00   5.2666193e+02
   3.3206173e+00   5.2047625e+02
   3.3383746e+00   5.1896890e+02
   3.3561319e+00   5.1544755e+02
   3.3738892e+00   5.1380077e+02
   3.3916465e+00   5.0584767e+02
   3.4094039e+00   5.0304401e+02
   3.4271612e+00   5.0032171e+02
   3.4449185e+00   4.9352142e+02
   3.4626758e+00   4.9078968e+02
   3.4804331e+00   4.8717416e+02
   3.4981904e+00   4.8538917e+02
   3.5159477e+00   4.8083261e+02
   3.5337050e+00   4.7878509e+02
   3.5514623e+00   4.7816532e+02
   3.5692197e+00   4.7780851e+02
   3.5869770e+00   4.7192693e+02
   3.6047343e+00   4.7085095e+02
   3.6224916e+00   4.6549917e+02
   3.6402489e+00   4.5945577e+02
   3.6580062e+00   4.5434505e+02
   3.6757635e+00   4.4831841e+02
   3.6935208e+00   4.4342635e+02
   3.7112782e+00   4.4209659e+02
   3.7290355e+00   4.4209659e+02
   3.7467928e+00   4.4096480e+02
   3.7645501e+00   4.3243726e+02
   3.7823074e+00   4.3050815e+02
   3.8000647e+00   4.3029720e+02
   3.8178220e+00   4.2686253e+02
   3.8355793e+00   4.2369922e+02
   3.8533366e+00   4.2188007e+02
   3.8710940e+00   4.1938912e+02
   3.8888513e+00   4.1326246e+02
   3.9066086e+00   4.0745432e+02
   3.9243659e+00   4.0745432e+02
   3.9421232e+00   4.0683335e+02
   3.9598805e+00   4.0296281e+02
   3.9776378e+00   4.0276498e+02
   3.9953951e+00   4.0047564e+02
   4.0131525e+00   3.9606156e+02
   4.0309098e+00   3.9606156e+02
   4.0486671e+00   3.8646679e+02
   4.0664244e+00   3.8513146e+02
   4.0841817e+00   3.8513146e+02
   4.1019390e+00   3.8513146e+02
   4.1196963e+00   3.8479702e+02
   4.1374536e+00   3.7940547e+02
   4.1552109e+00   3.7899706e+02
   4.1729683e+00   3.7885691e+02
   4.1907256e+00   3.7577873e+02
   4.2084829e+00   3.7377660e+02
   4.2262402e+00   3.7299874e+02
   4.2439975e+00   3.6856471e+02
   4.2617548e+00   3.6781010e+02
   4.2795121e+00   3.6287372e+02
   4.2972694e+00   3.6287372e+02
   4.3150268e+00   3.5857119e+02
   4.3327841e+00   3.5808451e+02
   4.3505414e+00   3.5778369e+02
   4.3682987e+00   3.5369989e+02
   4.3860560e+00   3.5207799e+02
   4.4038133e+00   3.5043748e+02
   4.4215706e+00   3.4774996e+02
   4.4393279e+00   3.4521819e+02
   4.4570852e+00   3.4366606e+02
   4.4748426e+00   3.4138032e+02
   4.4925999e+00   3.3732224e+02
   4.5103572e+00   3.3503373e+02
   4.5281145e+00   3.3334086e+02
   4.5458718e+00   3.2893951e+02
   4.5636291e+00   3.2821554e+02
   4.5813864e+00   3.2727732e+02
   4.5991437e+00   3.2727732e+02
   4.6169011e+00   3.2727732e+02
   4.6346584e+00   3.2484410e+02
   4.6524157e+00   3.2402310e+02
   4.6701730e+00   3.2365091e+02
   4.6879303e+00   3.2042253e+02
   4.7056876e+00   3.2027491e+02
   4.7234449e+00   3.1875828e+02
   4.7412022e+00   3.1533063e+02
   4.7589595e+00   3.1454814e+02
   4.7767169e+00   3.1268179e+02
   4.7944742e+00   3.1212992e+02
   4.8122315e+00   3.1068094e+02
   4.8299888e+00   3.1068094e+02
   4.8477461e+00   3.0956777e+02
   4.8655034e+00   3.0891617e+02
   4.8832607e+00   3.0853662e+02
   4.9010180e+00   3.0788117e+02
   4.9187754e+00   3.0662985e+02
   4.9365327e+00   3.0332610e+02
   4.9542900e+00   3.0332610e+02
   4.9720473e+00   3.0205893e+02
   4.9898046e+00   2.9616393e+02
   5.0075619e+00   2.9457238e+02
   5.0253192e+00   2.9416404e+02
   5.0430765e+00   2.9340691e+02
   5.0608338e+00   2.9248510e+02
   5.0785912e+00   2.8847424e+02
   5.0963485e+00   2.8693528e+02
   5.1141058e+00   2.8569566e+02
   5.1318631e+00   2.8394576e+02
   5.1496204e+00   2.8219568e+02
   5.1673777e+00   2.8219568e+02
   5.1851350e+00   2.7963052e+02
   5.2028923e+00   2.7892430e+02
   5.2206497e+00   2.7887948e+02
   5.2384070e+00   2.7767597e+02
   5.2561643e+00   2.7612889e+02
   5.2739216e+00   2.7506031e+02
   5.2916789e+00   2.7489912e+02
   5.3094362e+00   2.7459603e+02
   5.3271935e+00   2.7177731e+02
   5.3449508e+00   2.7165765e+02
   5.3627081e+00   2.6945803e+02
   5.3804655e+00   2.6905350e+02
   5.3982228e+00   2.6711869e+02
   5.4159801e+00   2.6582347e+02
   5.4337374e+00   2.6580465e+02
   5.4514947e+00   2.6513841e+02
   5.4692520e+00   2.6423287e+02
   5.4870093e+00   2.6280218e+02
   5.5047666e+00   2.6062019e+02
   5.5225240e+00   2.5981076e+02
   5.5402813e+00   2.5981076e+02
   5.5580386e+00   2.5938409e+02
   5.5757959e+00   2.5852076e+02
   5.5935532e+00   2.5778600e+02
   5.6113105e+00   2.5655715e+02
   5.6290678e+00   2.5612739e+02
   5.6468251e+00   2.5489061e+02
   5.6645824e+00   2.5339711e+02
   5.6823398e+00   2.5339711e+02
   5.7000971e+00   2.5079316e+02
   5.7178544e+00   2.4887027e+02
   5.7356117e+00   2.4820524e+02
   5.7533690e+00   2.4780635e+02
   5.7711263e+00   2.4585056e+02
   5.7888836e+00   2.4585056e+02
   5.8066409e+00   2.4465489e+02
   5.8243983e+00   2.4465489e+02
   5.8421556e+00   2.4344985e+02
   5.8599129e+00   2.4187471e+02
   5.8776702e+00   2.4131548e+02
   5.8954275e+00   2.4025242e+02
   5.9131848e+00   2.3915196e+02
   5.9309421e+00   2.3849923e+02
   5.9486994e+00   2.3816444e+02
   5.9664567e+00   2.3732562e+02
   5.9842141e+00   2.3651732e+02
   6.0019714e+00   2.3542441e+02
   6.0197287e+00   2.3494783e+02
   6.0374860e+00   2.3403522e+02
   6.0552433e+00   2.3292032e+02
   6.0730006e+00   2.3292032e+02
   6.0907579e+00   2.3214265e+02
   6.1085152e+00   2.3171078e+02
   6.1262726e+00   2.3121812e+02
   6.1440299e+00   2.3048977e+02
   6.1617872e+00   2.2955748e+02
   6.1795445e+00   2.2922287e+02
   6.1973018e+00   2.2834457e+02
   6.2150591e+00   2.2780723e+02
   6.2328164e+00   2.2727833e+02
   6.2505737e+00   2.2646735e+02
   6.2683310e+00   2.2553868e+02
   6.2860884e+00   2.2473154e+02
   6.3038457e+00   2.2397876e+02
   6.3216030e+00   2.2345013e+02
   6.3393603e+00   2.2282203e+02
   6.3571176e+00   2.2172533e+02
   6.3748749e+00   2.2114479e+02
   6.3926322e+00   2.2028619e+02
   6.4103895e+00   2.1967865e+02
   6.4281469e+00   2.1845633e+02
   6.4459042e+00   2.1785534e+02
   6.4636615e+00   2.1703918e+02
   6.4814188e+00   2.1662691e+02
   6.4991761e+00   2.1546531e+02
   6.5169334e+00   2.1502648e+02
   6.5346907e+00   2.1420579e+02
   6.5524480e+00   2.1386784e+02
   6.5702053e+00   2.1347019e+02
   6.5879627e+00   2.1330260e+02
   6.6057200e+00   2.1287534e+02
   6.6234773e+00   2.1206574e+02
   6.6412346e+00   2.1114363e+02
   6.6589919e+00   2.1088501e+02
   6.6767492e+00   2.1059811e+02
   6.6945065e+00   2.0979645e+02
   6.7122638e+00   2.0938333e+02
   6.7300212e+00   2.0926085e+02
   6.7477785e+00   2.0908359e+02
   6.7655358e+00   2.0827488e+02
   6.7832931e+00   2.0820107e+02
   6.8010504e+00   2.0795997e+02
   6.8188077e+00   2.0782574e+02
   6.8365650e+00   2.0772191e+02
   6.8543223e+00   2.0722290e+02
   6.8720796e+00   2.0671250e+02
   6.8898370e+00   2.0626748e+02
   6.9075943e+00   2.0603634e+02
   6.9253516e+00   2.0555014e+02
   6.9431089e+00   2.0520851e+02
   6.9608662e+00   2.0509777e+02
   6.9786235e+00   2.0494272e+02
   6.9963808e+00   2.0470277e+02
   7.0141381e+00   2.0456153e+02
   7.0318955e+00   2.0423203e+02
   7.0496528e+00   2.0415595e+02
   7.0674101e+00   2.0405864e+02
   7.0851674e+00   2.0378569e+02
   7.1029247e+00   2.0359470e+02
   7.1206820e+00   2.0333019e+02
   7.1384393e+00   2.0325166e+02
   7.1561966e+00   2.0306521e+02
   7.1739539e+00   2.0272538e+02
   7.1917113e+00   2.0263621e+02
   7.2094686e+00   2.0248527e+02
   7.2272259e+00   2.0235988e+02
   7.2449832e+00   2.0215083e+02
   7.2627405e+00   2.0195200e+02
   7.2804978e+00   2.0181171e+02
   7.2982551e+00   2.0164362e+02
   7.3160124e+00   2.0152260e+02
   7.3337698e+00   2.0135718e+02
   7.3515271e+00   2.0125413e+02
   7.3692844e+00   2.0113950e+02
   7.3870417e+00   2.0095140e+02
   7.4047990e+00   2.0062139e+02
   7.4225563e+00   2.0048028e+02
   7.4403136e+00   2.0022103e+02
   7.4580709e+00   2.0002865e+02
   7.4758282e+00   1.9990255e+02
   7.4935856e+00   1.9977249e+02
   7.5113429e+00   1.9958505e+02
   7.5291002e+00   1.9947337e+02
   7.5468575e+00   1.9933854e+02
   7.5646148e+00   1.9919843e+02
   7.5823721e+00   1.9905770e+02
   7.6001294e+00   1.9897086e+02
   7.6178867e+00   1.9886052e+02
   7.6356441e+00   1.9869546e+02
   7.6534014e+00   1.9859341e+02
   7.6711587e+00   1.9849935e+02
   7.6889160e+00   1.9837378e+02
   7.7066733e+00   1.9822849e+02
   7.7244306e+00   1.9811368e+02
   7.7421879e+00   1.9800930e+02
   7.7599452e+00   1.9785713e+02
   7.7777025e+00   1.9770712e+02
   7.7954599e+00   1.9756233e+02
   7.8132172e+00   1.9741703e+02
   7.8309745e+00   1.9726926e+02
   7.8487318e+00   1.9718274e+02
   7.8664891e+00   1.9698111e+02
   7.8842464e+00   1.9686585e+02
   7.9020037e+00   1.9673350e+02
   7.9197610e+00   1.9663366e+02
   7.9375184e+00   1.9654906e+02
   7.9552757e+00   1.9642870e+02
   7.9730330e+00   1.9635411e+02
   7.9907903e+00   1.9622501e+02
   8.0085476e+00   1.9611344e+02
   8.0263049e+00   1.9600814e+02
   8.0440622e+00   1.9589752e+02
   8.0618195e+00   1.9581496e+02
   8.0795768e+00   1.9571617e+02
   8.0973342e+00   1.9562498e+02
   8.1150915e+00   1.9552067e+02
   8.1328488e+00   1.9545029e+02
   8.1506061e+00   1.9534553e+02
   8.1683634e+00   1.9521777e+02
   8.1861207e+00   1.9514279e+02
   8.2038780e+00   1.9504166e+02
   8.2216353e+00   1.9495997e+02
   8.2393927e+00   1.9487916e+02
   8.2571500e+00   1.9481073e+02
   8.2749073e+00   1.9473321e+02
   8.2926646e+00   1.9465465e+02
   8.3104219e+00   1.9455754e+02
   8.3281792e+00   1.9447003e+02
   8.3459365e+00   1.9439049e+02
   8.3636938e+00   1.9429750e+02
   8.3814511e+00   1.9422228e+02
   8.3992085e+00   1.9414826e+02
   8.4169658e+00   1.9409515e+02
   8.4347231e+00   1.9403460e+02
   8.4524804e+00   1.9398220e+02
   8.4702377e+00   1.9391602e+02
   8.4879950e+00   1.9386098e+02
   8.5057523e+00   1.9379969e+02
   8.5235096e+00   1.9375102e+02
   8.5412669e+00   1.9369663e+02
   8.5590243e+00   1.9363587e+02
   8.5767816e+00   1.9357962e+02
   8.5945389e+00   1.9351500e+02
   8.6122962e+00   1.9345216e+02
   8.6300535e+00   1.9338853e+02
   8.6478108e+00   1.9331269e+02
   8.6655681e+00   1.9326391e+02
   8.6833254e+00   1.9321454e+02
   8.7010828e+00   1.9316182e+02
   8.7188401e+00   1.9310766e+02
   8.7365974e+00   1.9306025e+02
   8.7543547e+00   1.9301858e+02
   8.7721120e+00   1.9297082e+02
   8.7898693e+00   1.9291862e+02
   8.8076266e+00   1.9287619e+02
   8.8253839e+00   1.9283664e+02
   8.8431412e+00   1.9279743e+02
   8.8608986e+00   1.9274620e+02
   8.8786559e+00   1.9270373e+02
   8.8964132e+00   1.9265509e+02
   8.9141705e+00   1.9261462e+02
   8.9319278e+00   1.9257487e+02
   8.9496851e+00   1.9253721e+02
   8.9674424e+00   1.9249673e+02
   8.9851997e+00   1.9246410e+02
   9.0029571e+00   1.9243222e+02
   9.0207144e+00   1.9240039e+02
   9.0384717e+00   1.9236410e+02
   9.0562290e+00   1.9232532e+02
   9.0739863e+00   1.9229458e+02
   9.0917436e+00   1.9226169e+02
   9.1095009e+00   1.9223143e+02
   9.1272582e+00   1.9219574e+02
   9.1450155e+00   1.9215878e+02
   9.1627729e+00   1.9212619e+02
   9.1805302e+00   1.9209550e+02
   9.1982875e+00   1.9206445e+02
   9.2160448e+00   1.9202948e+02
   9.2338021e+00   1.9200316e+02
   9.2515594e+00   1.9198230e+02
   9.2693167e+00   1.9195197e+02
   9.2870740e+00   1.9192431e+02
   9.3048314e+00   1.9190208e+02
   9.3225887e+00   1.9187107e+02
   9.3403460e+00   1.9184065e+02
   9.3581033e+00   1.9181847e+02
   9.3758606e+00   1.9179016e+02
   9.3936179e+00   1.9176161e+02
   9.4113752e+00   1.9173638e+02
   9.4291325e+00   1.9171310e+02
   9.4468898e+00   1.9168933e+02
   9.4646472e+00   1.9166772e+02
   9.4824045e+00   1.9164663e+02
   9.5001618e+00   1.9162418e+02
   9.5179191e+00   1.9160183e+02
   9.5356764e+00   1.9158043e+02
   9.5534337e+00   1.9156213e+02
   9.5711910e+00   1.9153924e+02
   9.5889483e+00   1.9151928e+02
   9.6067057e+00   1.9150119e+02
   9.6244630e+00   1.9148036e+02
   9.6422203e+00   1.9146201e+02
   9.6599776e+00   1.9144686e+02
   9.6777349e+00   1.9143254e+02
   9.6954922e+00   1.9141322e+02
   9.7132495e+00   1.9139655e+02
   9.7310068e+00   1.9137832e+02
   9.7487641e+00   1.9136167e+02
   9.7665215e+00   1.9134746e+02
   9.7842788e+00   1.9133224e+02
   9.8020361e+00   1.9131208e+02
   9.8197934e+00   1.9129600e+02
   9.8375507e+00   1.9128339e+02
   9.8553080e+00   1.9126735e+02
   9.8730653e+00   1.9125252e+02
   9.8908226e+00   1.9123810e+02
   9.9085800e+00   1.9122483e+02
   9.9263373e+00   1.9121228e+02
   9.9440946e+00   1.9119944e+02
   9.9618519e+00   1.9118623e+02
   9.9796092e+00   1.9117523e+02
   9.9973665e+00   1.9116345e+02
   1.0015124e+01   1.9115072e+02
   1.0032881e+01   1.9113739e+02
   1.0050638e+01   1.9112679e+02
   1.0068396e+01   1.9111588e+02
   1.0086153e+01   1.9110476e+02
   1.0103910e+01   1.9109370e+02
   1.0121668e+01   1.9108132e+02
   1.0139425e+01   1.9106974e+02
   1.0157182e+01   1.9105888e+02
   1.0174940e+01   1.9104759e+02
   1.0192697e+01   1.9103448e+02
   1.0210454e+01   1.9102422e+02
   1.0228212e+01   1.9101464e+02
   1.0245969e+01   1.9100549e+02
   1.0263726e+01   1.9099725e+02
   1.0281484e+01   1.9098973e+02
   1.0299241e+01   1.9098101e+02
   1.0316998e+01   1.9097185e+02
   1.0334755e+01   1.9096319e+02
   1.0352513e+01   1.9095465e+02
   1.0370270e+01   1.9094554e+02
   1.0388027e+01   1.9093636e+02
   1.0405785e+01   1.9092854e+02
   1.0423542e+01   1.9092156e+02
   1.0441299e+01   1.9091262e+02
   1.0459057e+01   1.9090530e+02
   1.0476814e+01   1.9089831e+02
   1.0494571e+01   1.9089099e+02
   1.0512329e+01   1.9088470e+02
   1.0530086e+01   1.9087635e+02
   1.0547843e+01   1.9086787e+02
   1.0565600e+01   1.9086152e+02
   1.0583358e+01   1.9085519e+02
   1.0601115e+01   1.9084885e+02
   1.0618872e+01   1.9084207e+02
   1.0636630e+01   1.9083641e+02
   1.0654387e+01   1.9082970e+02
   1.0672144e+01   1.9082409e+02
   1.0689902e+01   1.9081826e+02
   1.0707659e+01   1.9081248e+02
   1.0725416e+01   1.9080713e+02
   1.0743174e+01   1.9080155e+02
   1.0760931e+01   1.9079687e+02
   1.0778688e+01   1.9079182e+02
   1.0796446e+01   1.9078673e+02
   1.0814203e+01   1.9078194e+02
   1.0831960e+01   1.9077681e+02
   1.0849717e+01   1.9077191e+02
   1.0867475e+01   1.9076697e+02
   1.0885232e+01   1.9076281e+02
   1.0902989e+01   1.9075832e+02
   1.0920747e+01   1.9075382e+02
   1.0938504e+01   1.9074937e+02
   1.0956261e+01   1.9074550e+02
   1.0974019e+01   1.9074141e+02
   1.0991776e+01   1.9073750e+02
   1.1009533e+01   1.9073379e+02
   1.1027291e+01   1.9072988e+02
   1.1045048e+01   1.9072611e+02
   1.1062805e+01   1.9072247e+02
   1.1080563e+01   1.9071831e+02
   1.1098320e+01   1.9071505e+02
   1.1116077e+01   1.9071129e+02
   1.1133834e+01   1.9070802e+02
   1.1151592e+01   1.9070502e+02
   1.1169349e+01   1.9070197e+02
   1.1187106e+01   1.9069895e+02
   1.1204864e+01   1.9069586e+02
   1.1222621e+01   1.9069256e+02
   1.1240378e+01   1.9068939e+02
   1.1258136e+01   1.9068598e+02
   1.1275893e+01   1.9068267e+02
   1.1293650e+01   1.9067962e+02
   1.1311408e+01   1.9067682e+02
   1.1329165e+01   1.9067395e+02
   1.1346922e+01   1.9067100e+02
   1.1364680e+01   1.9066827e+02
   1.1382437e+01   1.9066561e+02
   1.1400194e+01   1.9066279e+02
   1.1417951e+01   1.9066042e+02
   1.1435709e+01   1.9065814e+02
   1.1453466e+01   1.9065548e+02
   1.1471223e+01   1.9065331e+02
   1.1488981e+01   1.9065108e+02
   1.1506738e+01   1.9064878e+02
   1.1524495e+01   1.9064657e+02
   1.1542253e+01   1.9064458e+02
   1.1560010e+01   1.9064223e+02
   1.1577767e+01   1.9063987e+02
   1.1595525e+01   1.9063795e+02
   1.1613282e+01   1.9063586e+02
   1.1631039e+01   1.9063360e+02
   1.1648797e+01   1.9063148e+02
   1.1666554e+01   1.9062946e+02
   1.1684311e+01   1.9062760e+02
   1.1702068e+01   1.9062569e+02
   1.1719826e+01   1.9062405e+02
   1.1737583e+01   1.9062224e+02
   1.1755340e+01   1.9062020e+02
   1.1773098e+01   1.9061842e+02
   1.1790855e+01   1.9061652e+02
   1.1808612e+01   1.9061474e+02
   1.1826370e+01   1.9061308e+02
   1.1844127e+01   1.9061138e+02
   1.1861884e+01   1.9060981e+02
   1.1879642e+01   1.9060849e+02
   1.1897399e+01   1.9060722e+02
   1.1915156e+01   1.9060579e+02
   1.1932913e+01   1.9060441e+02
   1.1950671e+01   1.9060292e+02
   1.1968428e+01   1.9060148e+02
   1.1986185e+01   1.9060008e+02
   1.2003943e+01   1.9059901e+02
   1.2021700e+01   1.9059770e+02
   1.2039457e+01   1.9059659e+02
   1.2057215e+01   1.9059522e+02
   1.2074972e+01   1.9059370e+02
   1.2092729e+01   1.9059239e+02
   1.2110487e+01   1.9059117e+02
   1.2128244e+01   1.9059011e+02
   1.2146001e+01   1.9058894e+02
   1.2163759e+01   1.9058777e+02
   1.2181516e+01   1.9058669e+02
   1.2199273e+01   1.9058561e+02
   1.2217030e+01   1.9058460e+02
   1.2234788e+01   1.9058346e+02
   1.2252545e+01   1.9058247e+02
   1.2270302e+01   1.9058153e+02
   1.2288060e+01   1.9058053e+02
   1.2305817e+01   1.9057966e+02
   1.2323574e+01   1.9057873e+02
   1.2341332e+01   1.9057785e+02
   1.2359089e+01   1.9057688e+02
   1.2376846e+01   1.9057601e+02
   1.2394604e+01   1.9057520e+02
   1.2412361e+01   1.9057445e+02
   1.2430118e+01   1.9057358e+02
   1.2447876e+01   1.9057281e+02
   1.2465633e+01   1.9057202e+02
   1.2483390e+01   1.9057121e+02
   1.2501147e+01   1.9057047e+02
   1.2518905e+01   1.9056965e+02
   1.2536662e+01   1.9056898e+02
   1.2554419e+01   1.9056832e+02
   1.2572177e+01   1.9056759e+02
   1.2589934e+01   1.9056694e+02
   1.2607691e+01   1.9056631e+02
   1.2625449e+01   1.9056571e+02
   1.2643206e+01   1.9056502e+02
   1.2660963e+01   1.9056428e+02
   1.2678721e+01   1.9056364e+02
   1.2696478e+01   1.9056298e+02
   1.2714235e+01   1.9056241e+02
   1.2731993e+01   1.9056187e+02
   1.2749750e+01   1.9056134e+02
   1.2767507e+01   1.9056072e+02
   1.2785264e+01   1.9056013e+02
   1.2803022e+01   1.9055965e+02
   1.2820779e+01   1.9055918e+02
   1.2838536e+01   1.9055858e+02
   1.2856294e+01   1.9055808e+02
   1.2874051e+01   1.9055759e+02
   1.2891808e+01   1.9055711e+02
   1.2909566e+01   1.9055663e+02
   1.2927323e+01   1.9055620e+02
   1.2945080e+01   1.9055578e+02
   1.2962838e+01   1.9055540e+02
   1.2980595e+01   1.9055500e+02
   1.2998352e+01   1.9055458e+02
   1.3016110e+01   1.9055412e+02
   1.3033867e+01   1.9055368e+02
   1.3051624e+01   1.9055333e+02
   1.3069381e+01   1.9055295e+02
   1.3087139e+01   1.9055256e+02
   1.3104896e+01   1.9055217e+02
   1.3122653e+01   1.9055180e+02
   1.3140411e+01   1.9055148e+02
   1.3158168e+01   1.9055112e+02
   1.3175925e+01   1.9055079e+02
   1.3193683e+01   1.9055047e+02
   1.3211440e+01   1.9055014e+02
   1.3229197e+01   1.9054982e+02
   1.3246955e+01   1.9054945e+02
   1.3264712e+01   1.9054911e+02
   1.3282469e+01   1.9054881e+02
   1.3300226e+01   1.9054851e+02
   1.3317984e+01   1.9054823e+02
   1.3335741e+01   1.9054797e+02
   1.3353498e+01   1.9054771e+02
   1.3371256e+01   1.9054742e+02
   1.3389013e+01   1.9054716e+02
   1.3406770e+01   1.9054687e+02
   1.3424528e+01   1.9054663e+02
   1.3442285e+01   1.9054638e+02
   1.3460042e+01   1.9054609e+02
   1.3477800e+01   1.9054585e+02
   1.3495557e+01   1.9054558e+02
   1.3513314e+01   1.9054535e+02
   1.3531072e+01   1.9054512e+02
   1.3548829e+01   1.9054489e+02
   1.3566586e+01   1.9054465e+02
   1.3584343e+01   1.9054443e+02
   1.3602101e+01   1.9054422e+02
   1.3619858e+01   1.9054402e+02
   1.3637615e+01   1.9054382e+02
   1.3655373e+01   1.9054360e+02
   1.3673130e+01   1.9054341e+02
   1.3690887e+01   1.9054320e+02
   1.3708645e+01   1.9054302e+02
   1.3726402e+01   1.9054283e+02
   1.3744159e+01   1.9054264e+02
   1.3761917e+01   1.9054243e+02
   1.3779674e+01   1.9054222e+02
   1.3797431e+01   1.9054205e+02
   1.3815189e+01   1.9054188e+02
   1.3832946e+01   1.9054170e+02
   1.3850703e+01   1.9054154e+02
   1.3868460e+01   1.9054140e+02
   1.3886218e+01   1.9054125e+02
   1.3903975e+01   1.9054110e+02
   1.3921732e+01   1.9054095e+02
   1.3939490e+01   1.9054080e+02
   1.3957247e+01   1.9054065e+02
   1.3975004e+01   1.9054053e+02
   1.3992762e+01   1.9054040e+02
   1.4010519e+01   1.9054026e+02
   1.4028276e+01   1.9054013e+02
   1.4046034e+01   1.9054001e+02
   1.4063791e+01   1.9053987e+02
   1.4081548e+01   1.9053975e+02
   1.4099306e+01   1.9053964e+02
   1.4117063e+01   1.9053951e+02
   1.4134820e+01   1.9053939e+02
   1.4152577e+01   1.9053928e+02
   1.4170335e+01   1.9053918e+02
   1.4188092e+01   1.9053906e+02
   1.4205849e+01   1.9053895e+02
   1.4223607e+01   1.9053885e+02
   1.4241364e+01   1.9053875e+02
   1.4259121e+01   1.9053865e+02
   1.4276879e+01   1.9053854e+02
   1.4294636e+01   1.9053844e+02
   1.4312393e+01   1.9053834e+02
   1.4330151e+01   1.9053824e+02
   1.4347908e+01   1.9053815e+02
   1.4365665e+01   1.9053806e+02
   1.4383423e+01   1.9053797e+02
   1.4401180e+01   1.9053788e+02
   1.4418937e+01   1.9053780e+02
   1.4436694e+01   1.9053770e+02
   1.4454452e+01   1.9053762e+02
   1.4472209e+01   1.9053752e+02
   1.4489966e+01   1.9053744e+02
   1.4507724e+01   1.9053736e+02
   1.4525481e+01   1.9053729e+02
   1.4543238e+01   1.9053722e+02
   1.4560996e+01   1.9053715e+02
   1.4578753e+01   1.9053707e+02
   1.4596510e+01   1.9053701e+02
   1.4614268e+01   1.9053694e+02
   1.4632025e+01   1.9053686e+02
   1.4649782e+01   1.9053680e+02
   1.4667540e+01   1.9053673e+02
   1.4685297e+01   1.9053667e+02
   1.4703054e+01   1.9053661e+02
   1.4720811e+01   1.9053654e+02
   1.4738569e+01   1.9053648e+02
   1.4756326e+01   1.9053643e+02
   1.4774083e+01   1.9053638e+02
   1.4791841e+01   1.9053632e+02
   1.4809598e+01   1.9053627e+02
   1.4827355e+01   1.9053622e+02
   1.4845113e+01   1.9053618e+02
   1.4862870e+01   1.9053612e+02
   1.4880627e+01   1.9053607e+02
   1.4898385e+01   1.9053602e+02
   1.4916142e+01   1.9053598e+02
   1.4933899e+01   1.9053593e+02
   1.4951656e+01   1.9053589e+02
   1.4969414e+01   1.9053584e+02
   1.4987171e+01   1.9053579e+02
   1.5004928e+01   1.9053575e+02
   1.5022686e+01   1.9053571e+02
   1.5040443e+01   1.9053567e+02
   1.5058200e+01   1.9053562e+02
   1.5075958e+01   1.9053558e+02
   1.5093715e+01   1.9053553e+02
   1.5111472e+01   1.9053549e+02
   1.5129230e+01   1.9053545e+02
   1.5146987e+01   1.9053541e+02
   1.5164744e+01   1.9053537e+02
   1.5182502e+01   1.9053533e+02
   1.5200259e+01   1.9053530e+02
   1.5218016e+01   1.9053527e+02
   1.5235773e+01   1.9053523e+02
   1.5253531e+01   1.9053520e+02
   1.5271288e+01   1.9053517e+02
   1.5289045e+01   1.9053514e+02
   1.5306803e+01   1.9053511e+02
   1.5324560e+01   1.9053508e+02
   1.5342317e+01   1.9053505e+02
   1.5360075e+01   1.9053502e+02
   1.5377832e+01   1.9053499e+02
   1.5395589e+01   1.9053496e+02
   1.5413347e+01   1.9053493e+02
   1.5431104e+01   1.9053490e+02
   1.5448861e+01   1.9053488e+02
   1.5466619e+01   1.9053485e+02
   1.5484376e+01   1.9053483e+02
   1.5502133e+01   1.9053480e+02
   1.5519890e+01   1.9053478e+02
   1.5537648e+01   1.9053475e+02
   1.5555405e+01   1.9053473e+02
   1.5573162e+01   1.9053470e+02
   1.5590920e+01   1.9053468e+02
   1.5608677e+01   1.9053466e+02
   1.5626434e+01   1.9053464e+02
   1.5644192e+01   1.9053462e+02
   1.5661949e+01   1.9053460e+02
   1.5679706e+01   1.9053457e+02
   1.5697464e+01   1.9053455e+02
   1.5715221e+01   1.9053454e+02
   1.5732978e+01   1.9053452e+02
   1.5750736e+01   1.9053450e+02
   1.5768493e+01   1.9053448e+02
   1.5786250e+01   1.9053446e+02
   1.5804007e+01   1.9053445e+02
   1.5821765e+01   1.9053443e+02
   1.5839522e+01   1.9053441e+02
   1.5857279e+01   1.9053440e+02
   1.5875037e+01   1.9053438e+02
   1.5892794e+01   1.9053436e+02
   1.5910551e+01   1.9053435e+02
   1.5928309e+01   1.9053433e+02
   1.5946066e+01   1.9053432e+02
   1.5963823e+01   1.9053430e+02
   1.5981581e+01   1.9053429e+02
   1.5999338e+01   1.9053428e+02
   1.6017095e+01   1.9053426e+02
   1.6034853e+01   1.9053425e+02
   1.6052610e+01   1.9053424e+02
   1.6070367e+01   1.9053422e+02
   1.6088124e+01   1.9053421e+02
   1.6105882e+01   1.9053420e+02
   1.6123639e+01   1.9053419e+02
   1.6141396e+01   1.9053418e+02
   1.6159154e+01   1.9053416e+02
   1.6176911e+01   1.9053415e+02
   1.6194668e+01   1.9053414e+02
   1.6212426e+01   1.9053413e+02
   1.6230183e+01   1.9053412e+02
   1.6247940e+01   1.9053411e+02
   1.6265698e+01   1.9053410e+02
   1.6283455e+01   1.9053408e+02
   1.6301212e+01   1.9053407e+02
   1.6318969e+01   1.9053407e+02
   1.6336727e+01   1.9053405e+02
   1.6354484e+01   1.9053405e+02
   1.6372241e+01   1.9053404e+02
   1.6389999e+01   1.9053403e+02
   1.6407756e+01   1.9053402e+02
   1.6425513e+01   1.9053401e+02
   1.6443271e+01   1.9053400e+02
   1.6461028e+01   1.9053399e+02
   1.6478785e+01   1.9053398e+02
   1.6496543e+01   1.9053398e+02
   1.6514300e+01   1.9053397e+02
   1.6532057e+01   1.9053396e+02
   1.6549815e+01   1.9053395e+02
   1.6567572e+01   1.9053395e+02
   1.6585329e+01   1.9053394e+02
   1.6603086e+01   1.9053393e+02
   1.6620844e+01   1.9053393e+02
   1.6638601e+01   1.9053392e+02
   1.6656358e+01   1.9053391e+02
   1.6674116e+01   1.9053391e+02
   1.6691873e+01   1.9053390e+02
   1.6709630e+01   1.9053389e+02
   1.6727388e+01   1.9053389e+02
   1.6745145e+01   1.9053388e+02
   1.6762902e+01   1.9053387e+02
   1.6780660e+01   1.9053387e+02
   1.6798417e+01   1.9053386e+02
   1.6816174e+01   1.9053386e+02
   1.6833932e+01   1.9053385e+02
   1.6851689e+01   1.9053385e+02
   1.6869446e+01   1.9053384e+02
   1.6887203e+01   1.9053383e+02
   1.6904961e+01   1.9053383e+02
   1.6922718e+01   1.9053382e+02
   1.6940475e+01   1.9053382e+02
   1.6958233e+01   1.9053382e+02
   1.6975990e+01   1.9053381e+02
   1.6993747e+01   1.9053381e+02
   1.7011505e+01   1.9053380e+02
   1.7029262e+01   1.9053380e+02
   1.7047019e+01   1.9053379e+02
   1.7064777e+01   1.9053379e+02
   1.7082534e+01   1.9053378e+02
   1.7100291e+01   1.9053378e+02
   1.7118049e+01   1.9053378e+02
   1.7135806e+01   1.9053377e+02
   1.7153563e+01   1.9053377e+02
   1.7171320e+01   1.9053376e+02
   1.7189078e+01   1.9053376e+02
   1.7206835e+01   1.9053376e+02
   1.7224592e+01   1.9053375e+02
   1.7242350e+01   1.9053375e+02
   1.7260107e+01   1.9053375e+02
   1.7277864e+01   1.9053374e+02
   1.7295622e+01   1.9053374e+02
   1.7313379e+01   1.9053374e+02
   1.7331136e+01   1.9053373e+02
   1.7348894e+01   1.9053373e+02
   1.7366651e+01   1.9053373e+02
   1.7384408e+01   1.9053372e+02
   1.7402166e+01   1.9053372e+02
   1.7419923e+01   1.9053372e+02
   1.7437680e+01   1.9053372e+02
   1.7455437e+01   1.9053371e+02
   1.7473195e+01   1.9053371e+02
   1.7490952e+01   1.9053371e+02
   1.7508709e+01   1.9053371e+02
   1.7526467e+01   1.9053370e+02
   1.7544224e+01   1.9053370e+02
   1.7561981e+01   1.9053370e+02
   1.7579739e+01   1.9053370e+02
   1.7597496e+01   1.9053369e+02
   1.7615253e+01   1.9053369e+02
   1.7633011e+01   1.9053369e+02
   1.7650768e+01   1.9053369e+02
   1.7668525e+01   1.9053369e+02
   1.7686282e+01   1.9053368e+02
   1.7704040e+01   1.9053368e+02
   1.7721797e+01   1.9053368e+02
   1.7739554e+01   1.9053368e+02
   1.7757312e+01   1.9053368e+02
   1.7775069e+01   1.9053367e+02
   1.7792826e+01   1.9053367e+02
   1.7810584e+01   1.9053367e+02
   1.7828341e+01   1.9053367e+02
   1.7846098e+01   1.9053367e+02
   1.7863856e+01   1.9053366e+02
   1.7881613e+01   1.9053366e+02
   1.7899370e+01   1.9053366e+02
   1.7917128e+01   1.9053366e+02
   1.7934885e+01   1.9053366e+02
   1.7952642e+01   1.9053366e+02
   1.7970399e+01   1.9053366e+02
   1.7988157e+01   1.9053365e+02
   1.8005914e+01   1.9053365e+02
   1.8023671e+01   1.9053365e+02
   1.8041429e+01   1.9053365e+02
   1.8059186e+01   1.9053365e+02
   1.8076943e+01   1.9053365e+02
   1.8094701e+01   1.9053365e+02
   1.8112458e+01   1.9053364e+02
   1.8130215e+01   1.9053364e+02
   1.8147973e+01   1.9053364e+02
   1.8165730e+01   1.9053364e+02
   1.8183487e+01   1.9053364e+02
   1.8201245e+01   1.9053364e+02
   1.8219002e+01   1.9053364e+02
   1.8236759e+01   1.9053364e+02
   1.8254516e+01   1.9053364e+02
   1.8272274e+01   1.9053363e+02
   1.8290031e+01   1.9053363e+02
   1.8307788e+01   1.9053363e+02
   1.8325546e+01   1.9053363e+02
   1.8343303e+01   1.9053363e+02
   1.8361060e+01   1.9053363e+02
   1.8378818e+01   1.9053363e+02
   1.8396575e+01   1.9053363e+02
   1.8414332e+01   1.9053363e+02
   1.8432090e+01   1.9053363e+02
   1.8449847e+01   1.9053362e+02
   1.8467604e+01   1.9053362e+02
   1.8485362e+01   1.9053362e+02
   1.8503119e+01   1.9053362e+02
   1.8520876e+01   1.9053362e+02
   1.8538633e+01   1.9053362e+02
   1.8556391e+01   1.9053362e+02
   1.8574148e+01   1.9053362e+02
   1.8591905e+01   1.9053362e+02
   1.8609663e+01   1.9053362e+02
   1.8627420e+01   1.9053362e+02
   1.8645177e+01   1.9053362e+02
   1.8662935e+01   1.9053362e+02
   1.8680692e+01   1.9053361e+02
   1.8698449e+01   1.9053361e+02
   1.8716207e+01   1.9053361e+02
   1.8733964e+01   1.9053361e+02
   1.8751721e+01   1.9053361e+02
   1.8769479e+01   1.9053361e+02
   1.8787236e+01   1.9053361e+02
   1.8804993e+01   1.9053361e+02
   1.8822750e+01   1.9053361e+02
   1.8840508e+01   1.9053361e+02
   1.8858265e+01   1.9053361e+02
   1.8876022e+01   1.9053361e+02
   1.8893780e+01   1.9053361e+02
   1.8911537e+01   1.9053361e+02
   1.8929294e+01   1.9053361e+02
   1.8947052e+01   1.9053361e+02
   1.8964809e+01   1.9053361e+02
   1.8982566e+01   1.9053361e+02
   1.9000324e+01   1.9053360e+02
   1.9018081e+01   1.9053360e+02
   1.9035838e+01   1.9053360e+02
   1.9053596e+01   1.9053360e+02
   1.9071353e+01   1.9053360e+02
   1.9089110e+01   1.9053360e+02
   1.9106867e+01   1.9053360e+02
   1.9124625e+01   1.9053360e+02
   1.9142382e+01   1.9053360e+02
   1.9160139e+01   1.9053360e+02
   1.9177897e+01   1.9053360e+02
   1.9195654e+01   1.9053360e+02
   1.9213411e+01   1.9053360e+02
   1.9231169e+01   1.9053360e+02
   1.9248926e+01   1.9053360e+02
   1.9266683e+01   1.9053360e+02
   1.9284441e+01   1.9053360e+02
   1.9302198e+01   1.9053360e+02
   1.9319955e+01   1.9053360e+02
   1.9337712e+01   1.9053360e+02
   1.9355470e+01   1.9053360e+02
   1.9373227e+01   1.9053360e+02
   1.9390984e+01   1.9053360e+02
   1.9408742e+01   1.9053360e+02
   1.9426499e+01   1.9053360e+02
   1.9444256e+01   1.9053360e+02
   1.9462014e+01   1.9053360e+02
   1.9479771e+01   1.9053360e+02
   1.9497528e+01   1.9053360e+02
   1.9515286e+01   1.9053359e+02
   1.9533043e+01   1.9053359e+02
   1.9550800e+01   1.9053359e+02
   1.9568558e+01   1.9053359e+02
   1.9586315e+01   1.9053359e+02
   1.9604072e+01   1.9053359e+02
   1.9621829e+01   1.9053359e+02
   1.9639587e+01   1.9053359e+02
   1.9657344e+01   1.9053359e+02
   1.9675101e+01   1.9053359e+02
   1.9692859e+01   1.9053359e+02
   1.9710616e+01   1.9053359e+02
   1.9728373e+01   1.9053359e+02
   1.9746131e+01   1.9053359e+02
   1.9763888e+01   1.9053359e+02
   1.9781645e+01   1.9053359e+02
   1.9799403e+01   1.9053359e+02
   1.9817160e+01   1.9053359e+02
   1.9834917e+01   1.9053359e+02
   1.9852675e+01   1.9053359e+02
   1.9870432e+01   1.9053359e+02
   1.9888189e+01   1.9053359e+02
   1.9905946e+01   1.9053359e+02
   1.9923704e+01   1.9053359e+02
   1.9941461e+01   1.9053359e+02
   1.9959218e+01   1.9053359e+02
   1.9976976e+01   1.9053359e+02
   1.9994733e+01   1.9053359e+02
   2.0012490e+01   1.9053359e+02
   2.0030248e+01   1.9053359e+02
   2.0048005e+01   1.9053359e+02
   2.0065762e+01   1.9053359e+02
   2.0083520e+01   1.9053359e+02
   2.0101277e+01   1.9053359e+02
   2.0119034e+01   1.9053359e+02
   2.0136792e+01   1.9053359e+02
   2.0154549e+01   1.9053359e+02
   2.0172306e+01   1.9053359e+02
   2.0190063e+01   1.9053359e+02
   2.0207821e+01   1.9053359e+02
   2.0225578e+01   1.9053359e+02
   2.0243335e+01   1.9053359e+02
   2.0261093e+01   1.9053359e+02
   2.0278850e+01   1.9053359e+02
   2.0296607e+01   1.9053359e+02
   2.0314365e+01   1.9053359e+02
   2.0332122e+01   1.9053359e+02
   2.0349879e+01   1.9053359e+02
   2.0367637e+01   1.9053359e+02
   2.0385394e+01   1.9053359e+02
   2.0403151e+01   1.9053359e+02
   2.0420909e+01   1.9053359e+02
   2.0438666e+01   1.9053359e+02
   2.0456423e+01   1.9053359e+02
   2.0474180e+01   1.9053359e+02
   2.0491938e+01   1.9053359e+02
   2.0509695e+01   1.9053359e+02
   2.0527452e+01   1.9053359e+02
   2.0545210e+01   1.9053359e+02
   2.0562967e+01   1.9053359e+02
   2.0580724e+01   1.9053359e+02
   2.0598482e+01   1.9053359e+02
   2.0616239e+01   1.9053359e+02
   2.0633996e+01   1.9053359e+02
   2.0651754e+01   1.9053359e+02
   2.0669511e+01   1.9053359e+02
   2.0687268e+01   1.9053359e+02
   2.0705025e+01   1.9053359e+02
   2.0722783e+01   1.9053359e+02
   2.0740540e+01   1.9053359e+02
   2.0758297e+01   1.9053359e+02
   2.0776055e+01   1.9053359e+02
   2.0793812e+01   1.9053359e+02
   2.0811569e+01   1.9053359e+02
   2.0829327e+01   1.9053359e+02
   2.0847084e+01   1.9053358e+02
   2.0864841e+01   1.9053358e+02
   2.0882599e+01   1.9053358e+02
   2.0900356e+01   1.9053358e+02
   2.0918113e+01   1.9053358e+02
   2.0935871e+01   1.9053358e+02
   2.0953628e+01   1.9053358e+02
   2.0971385e+01   1.9053358e+02
   2.0989142e+01   1.9053358e+02
   2.1006900e+01   1.9053358e+02
   2.1024657e+01   1.9053358e+02
   2.1042414e+01   1.9053358e+02
   2.1060172e+01   1.9053358e+02
   2.1077929e+01   1.9053358e+02
   2.1095686e+01   1.9053358e+02
   2.1113444e+01   1.9053358e+02
   2.1131201e+01   1.9053358e+02
   2.1148958e+01   1.9053358e+02
   2.1166716e+01   1.9053358e+02
   2.1184473e+01   1.9053358e+02
   2.1202230e+01   1.9053358e+02
   2.1219988e+01   1.9053358e+02
   2.1237745e+01   1.9053358e+02
   2.1255502e+01   1.9053358e+02
   2.1273259e+01   1.9053358e+02
   2.1291017e+01   1.9053358e+02
   2.1308774e+01   1.9053358e+02
   2.1326531e+01   1.9053358e+02
   2.1344289e+01   1.9053358e+02
   2.1362046e+01   1.9053358e+02
   2.1379803e+01   1.9053358e+02
   2.1397561e+01   1.9053358e+02
   2.1415318e+01   1.9053358e+02
   2.1433075e+01   1.9053358e+02
   2.1450833e+01   1.9053358e+02
   2.1468590e+01   1.9053358e+02
   2.1486347e+01   1.9053358e+02
   2.1504105e+01   1.9053358e+02
   2.1521862e+01   1.9053358e+02
   2.1539619e+01   1.9053358e+02
   2.1557376e+01   1.9053358e+02
   2.1575134e+01   1.9053358e+02
   2.1592891e+01   1.9053358e+02
   2.1610648e+01   1.9053358e+02
   2.1628406e+01   1.9053358e+02
   2.1646163e+01   1.9053358e+02
   2.1663920e+01   1.9053358e+02
   2.1681678e+01   1.9053358e+02
   2.1699435e+01   1.9053358e+02
   2.1717192e+01   1.9053358e+02
   2.1734950e+01   1.9053358e+02
   2.1752707e+01   1.9053358e+02
   2.1770464e+01   1.9053358e+02
   2.1788222e+01   1.9053358e+02
   2.1805979e+01   1.9053358e+02
   2.1823736e+01   1.9053358e+02
   2.1841493e+01   1.9053358e+02
   2.1859251e+01   1.9053358e+02
   2.1877008e+01   1.9053358e+02
   2.1894765e+01   1.9053358e+02
   2.1912523e+01   1.9053358e+02
   2.1930280e+01   1.9053358e+02
   2.1948037e+01   1.9053358e+02
   2.1965795e+01   1.9053358e+02
   2.1983552e+01   1.9053358e+02
   2.2001309e+01   1.9053358e+02
   2.2019067e+01   1.9053358e+02
   2.2036824e+01   1.9053358e+02
   2.2054581e+01   1.9053358e+02
   2.2072339e+01   1.9053358e+02
   2.2090096e+01   1.9053358e+02
   2.2107853e+01   1.9053358e+02
   2.2125610e+01   1.9053358e+02
   2.2143368e+01   1.9053358e+02
   2.2161125e+01   1.9053358e+02
   2.2178882e+01   1.9053358e+02
   2.2196640e+01   1.9053358e+02
   2.2214397e+01   1.9053358e+02
   2.2232154e+01   1.9053358e+02
   2.2249912e+01   1.9053358e+02
   2.2267669e+01   1.9053358e+02
   2.2285426e+01   1.9053358e+02
   2.2303184e+01   1.9053358e+02
   2.2320941e+01   1.9053358e+02
   2.2338698e+01   1.9053358e+02
   2.2356455e+01   1.9053358e+02
   2.2374213e+01   1.9053358e+02
   2.2391970e+01   1.9053358e+02
   2.2409727e+01   1.9053358e+02
   2.2427485e+01   1.9053358e+02
   2.2445242e+01   1.9053358e+02
   2.2462999e+01   1.9053358e+02
   2.2480757e+01   1.9053358e+02
   2.2498514e+01   1.9053358e+02
   2.2516271e+01   1.9053358e+02
   2.2534029e+01   1.9053358e+02
   2.2551786e+01   1.9053358e+02
   2.2569543e+01   1.9053358e+02
   2.2587301e+01   1.9053358e+02
   2.2605058e+01   1.9053358e+02
   2.2622815e+01   1.9053358e+02
   2.2640572e+01   1.9053358e+02
   2.2658330e+01   1.9053358e+02
   2.2676087e+01   1.9053358e+02
   2.2693844e+01   1.9053358e+02
   2.2711602e+01   1.9053358e+02
   2.2729359e+01   1.9053358e+02
   2.2747116e+01   1.9053358e+02
   2.2764874e+01   1.9053358e+02
   2.2782631e+01   1.9053358e+02
   2.2800388e+01   1.9053358e+02
   2.2818146e+01   1.9053358e+02
   2.2835903e+01   1.9053358e+02
   2.2853660e+01   1.9053358e+02
   2.2871418e+01   1.9053358e+02
   2.2889175e+01   1.9053358e+02
   2.2906932e+01   1.9053358e+02
   2.2924689e+01   1.9053358e+02
   2.2942447e+01   1.9053358e+02
   2.2960204e+01   1.9053358e+02
   2.2977961e+01   1.9053358e+02
   2.2995719e+01   1.9053358e+02
   2.3013476e+01   1.9053358e+02
   2.3031233e+01   1.9053358e+02
   2.3048991e+01   1.9053358e+02
   2.3066748e+01   1.9053358e+02
   2.3084505e+01   1.9053358e+02
   2.3102263e+01   1.9053358e+02
   2.3120020e+01   1.9053358e+02
   2.3137777e+01   1.9053358e+02
   2.3155535e+01   1.9053358e+02
   2.3173292e+01   1.9053358e+02
   2.3191049e+01   1.9053358e+02
   2.3208806e+01   1.9053358e+02
   2.3226564e+01   1.9053358e+02
   2.3244321e+01   1.9053358e+02
   2.3262078e+01   1.9053358e+02
   2.3279836e+01   1.9053358e+02
   2.3297593e+01   1.9053358e+02
   2.3315350e+01   1.9053358e+02
   2.3333108e+01   1.9053358e+02
   2.3350865e+01   1.9053358e+02
   2.3368622e+01   1.9053358e+02
   2.3386380e+01   1.9053358e+02
   2.3404137e+01   1.9053358e+02
   2.3421894e+01   1.9053358e+02
   2.3439652e+01   1.9053358e+02
   2.3457409e+01   1.9053358e+02
   2.3475166e+01   1.9053358e+02
   2.3492923e+01   1.9053358e+02
   2.3510681e+01   1.9053358e+02
   2.3528438e+01   1.9053358e+02
   2.3546195e+01   1.9053358e+02
   2.3563953e+01   1.9053358e+02
   2.3581710e+01   1.9053358e+02
   2.3599467e+01   1.9053358e+02
   2.3617225e+01   1.9053358e+02
   2.3634982e+01   1.9053358e+02
   2.3652739e+01   1.9053358e+02
   2.3670497e+01   1.9053358e+02
   2.3688254e+01   1.9053358e+02
   2.3706011e+01   1.9053358e+02
   2.3723768e+01   1.9053358e+02
   2.3741526e+01   1.9053358e+02
   2.3759283e+01   1.9053358e+02
   2.3777040e+01   1.9053358e+02
   2.3794798e+01   1.9053358e+02
   2.3812555e+01   1.9053358e+02
   2.3830312e+01   1.9053358e+02
   2.3848070e+01   1.9053358e+02
   2.3865827e+01   1.9053358e+02
   2.3883584e+01   1.9053358e+02
   2.3901342e+01   1.9053358e+02
   2.3919099e+01   1.9053358e+02
   2.3936856e+01   1.9053358e+02
   2.3954614e+01   1.9053358e+02
   2.3972371e+01   1.9053358e+02
   2.3990128e+01   1.9053358e+02
   2.4007885e+01   1.9053358e+02
   2.4025643e+01   1.9053358e+02
   2.4043400e+01   1.9053358e+02
   2.4061157e+01   1.9053358e+02
   2.4078915e+01   1.9053358e+02
   2.4096672e+01   1.9053358e+02
   2.4114429e+01   1.9053358e+02
   2.4132187e+01   1.9053358e+02
   2.4149944e+01   1.9053358e+02
   2.4167701e+01   1.9053358e+02
   2.4185459e+01   1.9053358e+02
   2.4203216e+01   1.9053358e+02
   2.4220973e+01   1.9053358e+02
   2.4238731e+01   1.9053358e+02
   2.4256488e+01   1.9053358e+02
   2.4274245e+01   1.9053358e+02
   2.4292002e+01   1.9053358e+02
   2.4309760e+01   1.9053358e+02
   2.4327517e+01   1.9053358e+02
   2.4345274e+01   1.9053358e+02
   2.4363032e+01   1.9053358e+02
   2.4380789e+01   1.9053358e+02
   2.4398546e+01   1.9053358e+02
   2.4416304e+01   1.9053358e+02
   2.4434061e+01   1.9053358e+02
   2.4451818e+01   1.9053358e+02
   2.4469576e+01   1.9053358e+02
   2.4487333e+01   1.9053358e+02
   2.4505090e+01   1.9053358e+02
   2.4522848e+01   1.9053358e+02
   2.4540605e+01   1.9053358e+02
   2.4558362e+01   1.9053358e+02
   2.4576119e+01   1.9053358e+02
   2.4593877e+01   1.9053358e+02
   2.4611634e+01   1.9053358e+02
   2.4629391e+01   1.9053358e+02
   2.4647149e+01   1.9053358e+02
   2.4664906e+01   1.9053358e+02
   2.4682663e+01   1.9053358e+02
   2.4700421e+01   1.9053358e+02
   2.4718178e+01   1.9053358e+02
   2.4735935e+01   1.9053358e+02
   2.4753693e+01   1.9053358e+02
   2.4771450e+01   1.9053358e+02
   2.4789207e+01   1.9053358e+02
   2.4806965e+01   1.9053358e+02
   2.4824722e+01   1.9053358e+02
   2.4842479e+01   1.9053358e+02
   2.4860236e+01   1.9053358e+02
   2.4877994e+01   1.9053358e+02
   2.4895751e+01   1.9053358e+02
   2.4913508e+01   1.9053358e+02
   2.4931266e+01   1.9053358e+02
   2.4949023e+01   1.9053358e+02
   2.4966780e+01   1.9053358e+02
   2.4984538e+01   1.9053358e+02
   2.5002295e+01   1.9053358e+02
   2.5020052e+01   1.9053358e+02
   2.5037810e+01   1.9053358e+02
   2.5055567e+01   1.9053358e+02
   2.5073324e+01   1.9053358e+02
   2.5091081e+01   1.9053358e+02
   2.5108839e+01   1.9053358e+02
   2.5126596e+01   1.9053358e+02
   2.5144353e+01   1.9053358e+02
   2.5162111e+01   1.9053358e+02
   2.5179868e+01   1.9053358e+02
   2.5197625e+01   1.9053358e+02
   2.5215383e+01   1.9053358e+02
   2.5233140e+01   1.9053358e+02
   2.5250897e+01   1.9053358e+02
   2.5268655e+01   1.9053358e+02
   2.5286412e+01   1.9053358e+02
   2.5304169e+01   1.9053358e+02
   2.5321927e+01   1.9053358e+02
   2.5339684e+01   1.9053358e+02
   2.5357441e+01   1.9053358e+02
   2.5375198e+01   1.9053358e+02
   2.5392956e+01   1.9053358e+02
   2.5410713e+01   1.9053358e+02
   2.5428470e+01   1.9053358e+02
   2.5446228e+01   1.9053358e+02
   2.5463985e+01   1.9053358e+02
   2.5481742e+01   1.9053358e+02
   2.5499500e+01   1.9053358e+02
   2.5517257e+01   1.9053358e+02
   2.5535014e+01   1.9053358e+02
   2.5552772e+01   1.9053358e+02
   2.5570529e+01   1.9053358e+02
   2.5588286e+01   1.9053358e+02
   2.5606044e+01   1.9053358e+02
   2.5623801e+01   1.9053358e+02
   2.5641558e+01   1.9053358e+02
   2.5659315e+01   1.9053358e+02
   2.5677073e+01   1.9053358e+02
   2.5694830e+01   1.9053358e+02
   2.5712587e+01   1.9053358e+02
   2.5730345e+01   1.9053358e+02
   2.5748102e+01   1.9053358e+02
   2.5765859e+01   1.9053358e+02
   2.5783617e+01   1.9053358e+02
   2.5801374e+01   1.9053358e+02
   2.5819131e+01   1.9053358e+02
   2.5836889e+01   1.9053358e+02
   2.5854646e+01   1.9053358e+02
   2.5872403e+01   1.9053358e+02
   2.5890161e+01   1.9053358e+02
   2.5907918e+01   1.9053358e+02
   2.5925675e+01   1.9053358e+02
   2.5943432e+01   1.9053358e+02
   2.5961190e+01   1.9053358e+02
   2.5978947e+01   1.9053358e+02
   2.5996704e+01   1.9053358e+02
   2.6014462e+01   1.9053358e+02
   2.6032219e+01   1.9053358e+02
   2.6049976e+01   1.9053358e+02
   2.6067734e+01   1.9053358e+02
   2.6085491e+01   1.9053358e+02
   2.6103248e+01   1.9053358e+02
   2.6121006e+01   1.9053358e+02
   2.6138763e+01   1.9053358e+02
   2.6156520e+01   1.9053358e+02
   2.6174278e+01   1.9053358e+02
   2.6192035e+01   1.9053358e+02
   2.6209792e+01   1.9053358e+02
   2.6227549e+01   1.9053358e+02
   2.6245307e+01   1.9053358e+02
   2.6263064e+01   1.9053358e+02
   2.6280821e+01   1.9053358e+02
   2.6298579e+01   1.9053358e+02
   2.6316336e+01   1.9053358e+02
   2.6334093e+01   1.9053358e+02
   2.6351851e+01   1.9053358e+02
   2.6369608e+01   1.9053358e+02
   2.6387365e+01   1.9053358e+02
   2.6405123e+01   1.9053358e+02
   2.6422880e+01   1.9053358e+02
   2.6440637e+01   1.9053358e+02
   2.6458395e+01   1.9053358e+02
   2.6476152e+01   1.9053358e+02
   2.6493909e+01   1.9053358e+02
   2.6511666e+01   1.9053358e+02
   2.6529424e+01   1.9053358e+02
   2.6547181e+01   1.9053358e+02
   2.6564938e+01   1.9053358e+02
   2.6582696e+01   1.9053358e+02
   2.6600453e+01   1.9053358e+02
   2.6618210e+01   1.9053358e+02
   2.6635968e+01   1.9053358e+02
   2.6653725e+01   1.9053358e+02
   2.6671482e+01   1.9053358e+02
   2.6689240e+01   1.9053358e+02
   2.6706997e+01   1.9053358e+02
   2.6724754e+01   1.9053358e+02
   2.6742511e+01   1.9053358e+02
   2.6760269e+01   1.9053358e+02
   2.6778026e+01   1.9053358e+02
   2.6795783e+01   1.9053358e+02
   2.6813541e+01   1.9053358e+02
   2.6831298e+01   1.9053358e+02
   2.6849055e+01   1.9053358e+02
   2.6866813e+01   1.9053358e+02
   2.6884570e+01   1.9053358e+02
   2.6902327e+01   1.9053358e+02
   2.6920085e+01   1.9053358e+02
   2.6937842e+01   1.9053358e+02
   2.6955599e+01   1.9053358e+02
   2.6973357e+01   1.9053358e+02
   2.6991114e+01   1.9053358e+02
   2.7008871e+01   1.9053358e+02
   2.7026628e+01   1.9053358e+02
   2.7044386e+01   1.9053358e+02
   2.7062143e+01   1.9053358e+02
   2.7079900e+01   1.9053358e+02
   2.7097658e+01   1.9053358e+02
   2.7115415e+01   1.9053358e+02
   2.7133172e+01   1.9053358e+02
   2.7150930e+01   1.9053358e+02
   2.7168687e+01   1.9053358e+02
   2.7186444e+01   1.9053358e+02
   2.7204202e+01   1.9053358e+02
   2.7221959e+01   1.9053358e+02
   2.7239716e+01   1.9053358e+02
   2.7257474e+01   1.9053358e+02
   2.7275231e+01   1.9053358e+02
   2.7292988e+01   1.9053358e+02
   2.7310745e+01   1.9053358e+02
   2.7328503e+01   1.9053358e+02
   2.7346260e+01   1.9053358e+02
   2.7364017e+01   1.9053358e+02
   2.7381775e+01   1.9053358e+02
   2.7399532e+01   1.9053358e+02
   2.7417289e+01   1.9053358e+02
   2.7435047e+01   1.9053358e+02
   2.7452804e+01   1.9053358e+02
   2.7470561e+01   1.9053358e+02
   2.7488319e+01   1.9053358e+02
   2.7506076e+01   1.9053358e+02
   2.7523833e+01   1.9053358e+02
   2.7541591e+01   1.9053358e+02
   2.7559348e+01   1.9053358e+02
   2.7577105e+01   1.9053358e+02
   2.7594862e+01   1.9053358e+02
   2.7612620e+01   1.9053358e+02
   2.7630377e+01   1.9053358e+02
   2.7648134e+01   1.9053358e+02
   2.7665892e+01   1.9053358e+02
   2.7683649e+01   1.9053358e+02
   2.7701406e+01   1.9053358e+02
   2.7719164e+01   1.9053358e+02
   2.7736921e+01   1.9053358e+02
   2.7754678e+01   1.9053358e+02
   2.7772436e+01   1.9053358e+02
   2.7790193e+01   1.9053358e+02
   2.7807950e+01   1.9053358e+02
   2.7825708e+01   1.9053358e+02
   2.7843465e+01   1.9053358e+02
   2.7861222e+01   1.9053358e+02
   2.7878979e+01   1.9053358e+02
   2.7896737e+01   1.9053358e+02
   2.7914494e+01   1.9053358e+02
   2.7932251e+01   1.9053358e+02
   2.7950009e+01   1.9053358e+02
   2.7967766e+01   1.9053358e+02
   2.7985523e+01   1.9053358e+02
   2.8003281e+01   1.9053358e+02
   2.8021038e+01   1.9053358e+02
   2.8038795e+01   1.9053358e+02
   2.8056553e+01   1.9053358e+02
   2.8074310e+01   1.9053358e+02
   2.8092067e+01   1.9053358e+02
   2.8109824e+01   1.9053358e+02
   2.8127582e+01   1.9053358e+02
   2.8145339e+01   1.9053358e+02
   2.8163096e+01   1.9053358e+02
   2.8180854e+01   1.9053358e+02
   2.8198611e+01   1.9053358e+02
   2.8216368e+01   1.9053358e+02
   2.8234126e+01   1.9053358e+02
   2.8251883e+01   1.9053358e+02
   2.8269640e+01   1.9053358e+02
   2.8287398e+01   1.9053358e+02
   2.8305155e+01   1.9053358e+02
   2.8322912e+01   1.9053358e+02
   2.8340670e+01   1.9053358e+02
   2.8358427e+01   1.9053358e+02
   2.8376184e+01   1.9053358e+02
   2.8393941e+01   1.9053358e+02
   2.8411699e+01   1.9053358e+02
   2.8429456e+01   1.9053358e+02
   2.8447213e+01   1.9053358e+02
   2.8464971e+01   1.9053358e+02
   2.8482728e+01   1.9053358e+02
   2.8500485e+01   1.9053358e+02
   2.8518243e+01   1.9053358e+02
   2.8536000e+01   1.9053358e+02
   2.8553757e+01   1.9053358e+02
   2.8571515e+01   1.9053358e+02
   2.8589272e+01   1.9053358e+02
   2.8607029e+01   1.9053358e+02
   2.8624787e+01   1.9053358e+02
   2.8642544e+01   1.9053358e+02
   2.8660301e+01   1.9053358e+02
   2.8678058e+01   1.9053358e+02
   2.8695816e+01   1.9053358e+02
   2.8713573e+01   1.9053358e+02
   2.8731330e+01   1.9053358e+02
   2.8749088e+01   1.9053358e+02
   2.8766845e+01   1.9053358e+02
   2.8784602e+01   1.9053358e+02
   2.8802360e+01   1.9053358e+02
   2.8820117e+01   1.9053358e+02
   2.8837874e+01   1.9053358e+02
   2.8855632e+01   1.9053358e+02
   2.8873389e+01   1.9053358e+02
   2.8891146e+01   1.9053358e+02
   2.8908904e+01   1.9053358e+02
   2.8926661e+01   1.9053358e+02
   2.8944418e+01   1.9053358e+02
   2.8962175e+01   1.9053358e+02
   2.8979933e+01   1.9053358e+02
   2.8997690e+01   1.9053358e+02
   2.9015447e+01   1.9053358e+02
   2.9033205e+01   1.9053358e+02
   2.9050962e+01   1.9053358e+02
   2.9068719e+01   1.9053358e+02
   2.9086477e+01   1.9053358e+02
   2.9104234e+01   1.9053358e+02
   2.9121991e+01   1.9053358e+02
   2.9139749e+01   1.9053358e+02
   2.9157506e+01   1.9053358e+02
   2.9175263e+01   1.9053358e+02
   2.9193021e+01   1.9053358e+02
   2.9210778e+01   1.9053358e+02
   2.9228535e+01   1.9053358e+02
   2.9246292e+01   1.9053358e+02
   2.9264050e+01   1.9053358e+02
   2.9281807e+01   1.9053358e+02
   2.9299564e+01   1.9053358e+02
   2.9317322e+01   1.9053358e+02
   2.9335079e+01   1.9053358e+02
   2.9352836e+01   1.9053358e+02
   2.9370594e+01   1.9053358e+02
   2.9388351e+01   1.9053358e+02
   2.9406108e+01   1.9053358e+02
   2.9423866e+01   1.9053358e+02
   2.9441623e+01   1.9053358e+02
   2.9459380e+01   1.9053358e+02
   2.9477137e+01   1.9053358e+02
   2.9494895e+01   1.9053358e+02
   2.9512652e+01   1.9053358e+02
   2.9530409e+01   1.9053358e+02
   2.9548167e+01   1.9053358e+02
   2.9565924e+01   1.9053358e+02
   2.9583681e+01   1.9053358e+02
   2.9601439e+01   1.9053358e+02
   2.9619196e+01   1.9053358e+02
   2.9636953e+01   1.9053358e+02
   2.9654711e+01   1.9053358e+02
   2.9672468e+01   1.9053358e+02
   2.9690225e+01   1.9053358e+02
   2.9707983e+01   1.9053358e+02
   2.9725740e+01   1.9053358e+02
   2.9743497e+01   1.9053358e+02
   2.9761254e+01   1.9053358e+02
   2.9779012e+01   1.9053358e+02
   2.9796769e+01   1.9053358e+02
   2.9814526e+01   1.9053358e+02
   2.9832284e+01   1.9053358e+02
   2.9850041e+01   1.9053358e+02
   2.9867798e+01   1.9053358e+02
   2.9885556e+01   1.9053358e+02
   2.9903313e+01   1.9053358e+02
   2.9921070e+01   1.9053358e+02
   2.9938828e+01   1.9053358e+02
   2.9956585e+01   1.9053358e+02
   2.9974342e+01   1.9053358e+02
   2.9992100e+01   1.9053358e+02
   3.0009857e+01   1.9053358e+02
   3.0027614e+01   1.9053358e+02
   3.0045371e+01   1.9053358e+02
   3.0063129e+01   1.9053358e+02
   3.0080886e+01   1.9053358e+02
   3.0098643e+01   1.9053358e+02
   3.0116401e+01   1.9053358e+02
   3.0134158e+01   1.9053358e+02
   3.0151915e+01   1.9053358e+02
   3.0169673e+01   1.9053358e+02
   3.0187430e+01   1.9053358e+02
   3.0205187e+01   1.9053358e+02
   3.0222945e+01   1.9053358e+02
   3.0240702e+01   1.9053358e+02
   3.0258459e+01   1.9053358e+02
   3.0276217e+01   1.9053358e+02
   3.0293974e+01   1.9053358e+02
   3.0311731e+01   1.9053358e+02
   3.0329488e+01   1.9053358e+02
   3.0347246e+01   1.9053358e+02
   3.0365003e+01   1.9053358e+02
   3.0382760e+01   1.9053358e+02
   3.0400518e+01   1.9053358e+02
   3.0418275e+01   1.9053358e+02
   3.0436032e+01   1.9053358e+02
   3.0453790e+01   1.9053358e+02
   3.0471547e+01   1.9053358e+02
   3.0489304e+01   1.9053358e+02
   3.0507062e+01   1.9053358e+02
   3.0524819e+01   1.9053358e+02
   3.0542576e+01   1.9053358e+02
   3.0560334e+01   1.9053358e+02
   3.0578091e+01   1.9053358e+02
   3.0595848e+01   1.9053358e+02
   3.0613605e+01   1.9053358e+02
   3.0631363e+01   1.9053358e+02
   3.0649120e+01   1.9053358e+02
   3.0666877e+01   1.9053358e+02
   3.0684635e+01   1.9053358e+02
   3.0702392e+01   1.9053358e+02
   3.0720149e+01   1.9053358e+02
   3.0737907e+01   1.9053358e+02
   3.0755664e+01   1.9053358e+02
   3.0773421e+01   1.9053358e+02
   3.0791179e+01   1.9053358e+02
   3.0808936e+01   1.9053358e+02
   3.0826693e+01   1.9053358e+02
   3.0844451e+01   1.9053358e+02
   3.0862208e+01   1.9053358e+02
   3.0879965e+01   1.9053358e+02
   3.0897722e+01   1.9053358e+02
   3.0915480e+01   1.9053358e+02
   3.0933237e+01   1.9053358e+02
   3.0950994e+01   1.9053358e+02
   3.0968752e+01   1.9053358e+02
   3.0986509e+01   1.9053358e+02
   3.1004266e+01   1.9053358e+02
   3.1022024e+01   1.9053358e+02
   3.1039781e+01   1.9053358e+02
   3.1057538e+01   1.9053358e+02
   3.1075296e+01   1.9053358e+02
   3.1093053e+01   1.9053358e+02
   3.1110810e+01   1.9053358e+02
   3.1128567e+01   1.9053358e+02
   3.1146325e+01   1.9053358e+02
   3.1164082e+01   1.9053358e+02
   3.1181839e+01   1.9053358e+02
   3.1199597e+01   1.9053358e+02
   3.1217354e+01   1.9053358e+02
   3.1235111e+01   1.9053358e+02
   3.1252869e+01   1.9053358e+02
   3.1270626e+01   1.9053358e+02
   3.1288383e+01   1.9053358e+02
   3.1306141e+01   1.9053358e+02
   3.1323898e+01   1.9053358e+02
   3.1341655e+01   1.9053358e+02
   3.1359413e+01   1.9053358e+02
   3.1377170e+01   1.9053358e+02
   3.1394927e+01   1.9053358e+02
   3.1412684e+01   1.9053358e+02
   3.1430442e+01   1.9053358e+02
   3.1448199e+01   1.9053358e+02
   3.1465956e+01   1.9053358e+02
   3.1483714e+01   1.9053358e+02
   3.1501471e+01   1.9053358e+02
   3.1519228e+01   1.9053358e+02
   3.1536986e+01   1.9053358e+02
   3.1554743e+01   1.9053358e+02
   3.1572500e+01   1.9053358e+02
   3.1590258e+01   1.9053358e+02
   3.1608015e+01   1.9053358e+02
   3.1625772e+01   1.9053358e+02
   3.1643530e+01   1.9053358e+02
   3.1661287e+01   1.9053358e+02
   3.1679044e+01   1.9053358e+02
   3.1696801e+01   1.9053358e+02
   3.1714559e+01   1.9053358e+02
   3.1732316e+01   1.9053358e+02
   3.1750073e+01   1.9053358e+02
   3.1767831e+01   1.9053358e+02
   3.1785588e+01   1.9053358e+02
   3.1803345e+01   1.9053358e+02
   3.1821103e+01   1.9053358e+02
   3.1838860e+01   1.9053358e+02
   3.1856617e+01   1.9053358e+02
   3.1874375e+01   1.9053358e+02
   3.1892132e+01   1.9053358e+02
   3.1909889e+01   1.9053358e+02
   3.1927647e+01   1.9053358e+02
   3.1945404e+01   1.9053358e+02
   3.1963161e+01   1.9053358e+02
   3.1980918e+01   1.9053358e+02
   3.1998676e+01   1.9053358e+02
   3.2016433e+01   1.9053358e+02
   3.2034190e+01   1.9053358e+02
   3.2051948e+01   1.9053358e+02
   3.2069705e+01   1.9053358e+02
   3.2087462e+01   1.9053358e+02
   3.2105220e+01   1.9053358e+02
   3.2122977e+01   1.9053358e+02
   3.2140734e+01   1.9053358e+02
   3.2158492e+01   1.9053358e+02
   3.2176249e+01   1.9053358e+02
   3.2194006e+01   1.9053358e+02
   3.2211764e+01   1.9053358e+02
   3.2229521e+01   1.9053358e+02
   3.2247278e+01   1.9053358e+02
   3.2265035e+01   1.9053358e+02
   3.2282793e+01   1.9053358e+02
   3.2300550e+01   1.9053358e+02
   3.2318307e+01   1.9053358e+02
   3.2336065e+01   1.9053358e+02
   3.2353822e+01   1.9053358e+02
   3.2371579e+01   1.9053358e+02
   3.2389337e+01   1.9053358e+02
   3.2407094e+01   1.9053358e+02
   3.2424851e+01   1.9053358e+02
   3.2442609e+01   1.9053358e+02
   3.2460366e+01   1.9053358e+02
   3.2478123e+01   1.9053358e+02
   3.2495880e+01   1.9053358e+02
   3.2513638e+01   1.9053358e+02
   3.2531395e+01   1.9053358e+02
   3.2549152e+01   1.9053358e+02
   3.2566910e+01   1.9053358e+02
   3.2584667e+01   1.9053358e+02
   3.2602424e+01   1.9053358e+02
   3.2620182e+01   1.9053358e+02
   3.2637939e+01   1.9053358e+02
   3.2655696e+01   1.9053358e+02
   3.2673454e+01   1.9053358e+02
   3.2691211e+01   1.9053358e+02
   3.2708968e+01   1.9053358e+02
   3.2726726e+01   1.9053358e+02
   3.2744483e+01   1.9053358e+02
   3.2762240e+01   1.9053358e+02
   3.2779997e+01   1.9053358e+02
   3.2797755e+01   1.9053358e+02
   3.2815512e+01   1.9053358e+02
   3.2833269e+01   1.9053358e+02
   3.2851027e+01   1.9053358e+02
   3.2868784e+01   1.9053358e+02
   3.2886541e+01   1.9053358e+02
   3.2904299e+01   1.9053358e+02
   3.2922056e+01   1.9053358e+02
   3.2939813e+01   1.9053358e+02
   3.2957571e+01   1.9053358e+02
   3.2975328e+01   1.9053358e+02
   3.2993085e+01   1.9053358e+02
   3.3010843e+01   1.9053358e+02
   3.3028600e+01   1.9053358e+02
   3.3046357e+01   1.9053358e+02
   3.3064114e+01   1.9053358e+02
   3.3081872e+01   1.9053358e+02
   3.3099629e+01   1.9053358e+02
   3.3117386e+01   1.9053358e+02
   3.3135144e+01   1.9053358e+02
   3.3152901e+01   1.9053358e+02
   3.3170658e+01   1.9053358e+02
   3.3188416e+01   1.9053358e+02
   3.3206173e+01   1.9053358e+02
   3.3223930e+01   1.9053358e+02
   3.3241688e+01   1.9053358e+02
   3.3259445e+01   1.9053358e+02
   3.3277202e+01   1.9053358e+02
   3.3294960e+01   1.9053358e+02
   3.3312717e+01   1.9053358e+02
   3.3330474e+01   1.9053358e+02
   3.3348231e+01   1.9053358e+02
   3.3365989e+01   1.9053358e+02
   3.3383746e+01   1.9053358e+02
   3.3401503e+01   1.9053358e+02
   3.3419261e+01   1.9053358e+02
   3.3437018e+01   1.9053358e+02
   3.3454775e+01   1.9053358e+02
   3.3472533e+01   1.9053358e+02
   3.3490290e+01   1.9053358e+02
   3.3508047e+01   1.9053358e+02
   3.3525805e+01   1.9053358e+02
   3.3543562e+01   1.9053358e+02
   3.3561319e+01   1.9053358e+02
   3.3579077e+01   1.9053358e+02
   3.3596834e+01   1.9053358e+02
   3.3614591e+01   1.9053358e+02
   3.3632348e+01   1.9053358e+02
   3.3650106e+01   1.9053358e+02
   3.3667863e+01   1.9053358e+02
   3.3685620e+01   1.9053358e+02
   3.3703378e+01   1.9053358e+02
   3.3721135e+01   1.9053358e+02
   3.3738892e+01   1.9053358e+02
   3.3756650e+01   1.9053358e+02
   3.3774407e+01   1.9053358e+02
   3.3792164e+01   1.9053358e+02
   3.3809922e+01   1.9053358e+02
   3.3827679e+01   1.9053358e+02
   3.3845436e+01   1.9053358e+02
   3.3863193e+01   1.9053358e+02
   3.3880951e+01   1.9053358e+02
   3.3898708e+01   1.9053358e+02
   3.3916465e+01   1.9053358e+02
   3.3934223e+01   1.9053358e+02
   3.3951980e+01   1.9053358e+02
   3.3969737e+01   1.9053358e+02
   3.3987495e+01   1.9053358e+02
   3.4005252e+01   1.9053358e+02
   3.4023009e+01   1.9053358e+02
   3.4040767e+01   1.9053358e+02
   3.4058524e+01   1.9053358e+02
   3.4076281e+01   1.9053358e+02
   3.4094039e+01   1.9053358e+02
   3.4111796e+01   1.9053358e+02
   3.4129553e+01   1.9053358e+02
   3.4147310e+01   1.9053358e+02
   3.4165068e+01   1.9053358e+02
   3.4182825e+01   1.9053358e+02
   3.4200582e+01   1.9053358e+02
   3.4218340e+01   1.9053358e+02
   3.4236097e+01   1.9053358e+02
   3.4253854e+01   1.9053358e+02
   3.4271612e+01   1.9053358e+02
   3.4289369e+01   1.9053358e+02
   3.4307126e+01   1.9053358e+02
   3.4324884e+01   1.9053358e+02
   3.4342641e+01   1.9053358e+02
   3.4360398e+01   1.9053358e+02
   3.4378156e+01   1.9053358e+02
   3.4395913e+01   1.9053358e+02
   3.4413670e+01   1.9053358e+02
   3.4431427e+01   1.9053358e+02
   3.4449185e+01   1.9053358e+02
   3.4466942e+01   1.9053358e+02
   3.4484699e+01   1.9053358e+02
   3.4502457e+01   1.9053358e+02
   3.4520214e+01   1.9053358e+02
   3.4537971e+01   1.9053358e+02
   3.4555729e+01   1.9053358e+02
   3.4573486e+01   1.9053358e+02
   3.4591243e+01   1.9053358e+02
   3.4609001e+01   1.9053358e+02
   3.4626758e+01   1.9053358e+02
   3.4644515e+01   1.9053358e+02
   3.4662273e+01   1.9053358e+02
   3.4680030e+01   1.9053358e+02
   3.4697787e+01   1.9053358e+02
   3.4715544e+01   1.9053358e+02
   3.4733302e+01   1.9053358e+02
   3.4751059e+01   1.9053358e+02
   3.4768816e+01   1.9053358e+02
   3.4786574e+01   1.9053358e+02
   3.4804331e+01   1.9053358e+02
   3.4822088e+01   1.9053358e+02
   3.4839846e+01   1.9053358e+02
   3.4857603e+01   1.9053358e+02
   3.4875360e+01   1.9053358e+02
   3.4893118e+01   1.9053358e+02
   3.4910875e+01   1.9053358e+02
   3.4928632e+01   1.9053358e+02
   3.4946390e+01   1.9053358e+02
   3.4964147e+01   1.9053358e+02
   3.4981904e+01   1.9053358e+02
   3.4999661e+01   1.9053358e+02
   3.5017419e+01   1.9053358e+02
   3.5035176e+01   1.9053358e+02
   3.5052933e+01   1.9053358e+02
   3.5070691e+01   1.9053358e+02
   3.5088448e+01   1.9053358e+02
   3.5106205e+01   1.9053358e+02
   3.5123963e+01   1.9053358e+02
   3.5141720e+01   1.9053358e+02
   3.5159477e+01   1.9053358e+02
   3.5177235e+01   1.9053358e+02
   3.5194992e+01   1.9053358e+02
   3.5212749e+01   1.9053358e+02
   3.5230507e+01   1.9053358e+02
   3.5248264e+01   1.9053358e+02
   3.5266021e+01   1.9053358e+02
   3.5283778e+01   1.9053358e+02
   3.5301536e+01   1.9053358e+02
   3.5319293e+01   1.9053358e+02
   3.5337050e+01   1.9053358e+02
   3.5354808e+01   1.9053358e+02
   3.5372565e+01   1.9053358e+02
   3.5390322e+01   1.9053358e+02
   3.5408080e+01   1.9053358e+02
   3.5425837e+01   1.9053358e+02
   3.5443594e+01   1.9053358e+02
   3.5461352e+01   1.9053358e+02
   3.5479109e+01   1.9053358e+02
   3.5496866e+01   1.9053358e+02


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Whitley_PSO.txt <==
   0.0000000e+00   2.1164622e+09
   4.1041647e-02   1.1780226e+09
   8.2083295e-02   3.8188200e+08
   1.2312494e-01   3.2463146e+08
   1.6416659e-01   1.3060007e+08
   2.0520824e-01   7.2009938e+07
   2.4624988e-01   3.5741113e+07
   2.8729153e-01   1.9527874e+07
   3.2833318e-01   1.1218095e+07
   3.6937483e-01   6.4194198e+06
   4.1041647e-01   3.7385692e+06
   4.5145812e-01   2.0186050e+06
   4.9249977e-01   1.2914123e+06
   5.3354141e-01   7.4073045e+05
   5.7458306e-01   3.6251135e+05
   6.1562471e-01   2.0674753e+05
   6.5666636e-01   1.1242780e+05
   6.9770800e-01   6.7517533e+04
   7.3874965e-01   3.7565392e+04
   7.7979130e-01   2.2571807e+04
   8.2083295e-01   1.2824790e+04
   8.6187459e-01   8.6805419e+03
   9.0291624e-01   5.8531771e+03
   9.4395789e-01   4.3655916e+03
   9.8499953e-01   3.0416775e+03
   1.0260412e+00   2.3120927e+03
   1.0670828e+00   1.8753424e+03
   1.1081245e+00   1.5443896e+03
   1.1491661e+00   1.2533335e+03
   1.1902078e+00   1.1120716e+03
   1.2312494e+00   1.0383387e+03
   1.2722911e+00   9.8632837e+02
   1.3133327e+00   9.3521217e+02
   1.3543744e+00   9.0791838e+02
   1.3954160e+00   8.7905927e+02
   1.4364577e+00   8.5201060e+02
   1.4774993e+00   8.3616057e+02
   1.5185409e+00   8.1685298e+02
   1.5595826e+00   7.8958645e+02
   1.6006242e+00   7.7215915e+02
   1.6416659e+00   7.5603242e+02
   1.6827075e+00   7.4281065e+02
   1.7237492e+00   7.3043062e+02
   1.7647908e+00   7.1044900e+02
   1.8058325e+00   6.9120864e+02
   1.8468741e+00   6.7959708e+02
   1.8879158e+00   6.6299040e+02
   1.9289574e+00   6.4406939e+02
   1.9699991e+00   6.2403432e+02
   2.0110407e+00   6.0956033e+02
   2.0520824e+00   5.9570588e+02
   2.0931240e+00   5.8039231e+02
   2.1341657e+00   5.5835100e+02
   2.1752073e+00   5.5787334e+02
   2.2162490e+00   5.4690257e+02
   2.2572906e+00   5.2975215e+02
   2.2983322e+00   5.0679688e+02
   2.3393739e+00   4.8916498e+02
   2.3804155e+00   4.8776358e+02
   2.4214572e+00   4.8259679e+02
   2.4624988e+00   4.7141240e+02
   2.5035405e+00   4.6556452e+02
   2.5445821e+00   4.6069022e+02
   2.5856238e+00   4.5507670e+02
   2.6266654e+00   4.4982149e+02
   2.6677071e+00   4.4760648e+02
   2.7087487e+00   4.4568108e+02
   2.7497904e+00   4.4276931e+02
   2.7908320e+00   4.4168903e+02
   2.8318737e+00   4.3942390e+02
   2.8729153e+00   4.3603947e+02
   2.9139570e+00   4.3182006e+02
   2.9549986e+00   4.2773261e+02
   2.9960403e+00   4.2424523e+02
   3.0370819e+00   4.2424523e+02
   3.0781235e+00   4.1547168e+02
   3.1191652e+00   4.1372013e+02
   3.1602068e+00   4.1224443e+02
   3.2012485e+00   4.0915788e+02
   3.2422901e+00   4.0669948e+02
   3.2833318e+00   4.0579914e+02
   3.3243734e+00   4.0513959e+02
   3.3654151e+00   4.0451814e+02
   3.4064567e+00   4.0412784e+02
   3.4474984e+00   4.0350873e+02
   3.4885400e+00   4.0311390e+02
   3.5295817e+00   4.0305109e+02
   3.5706233e+00   4.0292294e+02
   3.6116650e+00   4.0283379e+02
   3.6527066e+00   4.0276762e+02
   3.6937483e+00   4.0269067e+02
   3.7347899e+00   4.0261657e+02
   3.7758316e+00   4.0258961e+02
   3.8168732e+00   4.0249728e+02
   3.8579148e+00   4.0229655e+02
   3.8989565e+00   4.0214083e+02
   3.9399981e+00   4.0198497e+02
   3.9810398e+00   4.0195265e+02
   4.0220814e+00   4.0182741e+02
   4.0631231e+00   4.0177955e+02
   4.1041647e+00   3.9875854e+02
   4.1452064e+00   3.9820305e+02
   4.1862480e+00   3.9779722e+02
   4.2272897e+00   3.9746476e+02
   4.2683313e+00   3.9725940e+02
   4.3093730e+00   3.9699266e+02
   4.3504146e+00   3.9362366e+02
   4.3914563e+00   3.9348904e+02
   4.4324979e+00   3.9338516e+02
   4.4735396e+00   3.9335739e+02
   4.5145812e+00   3.9326096e+02
   4.5556228e+00   3.9315802e+02
   4.5966645e+00   3.9310946e+02
   4.6377061e+00   3.9306330e+02
   4.6787478e+00   3.9304043e+02
   4.7197894e+00   3.9298750e+02
   4.7608311e+00   3.9296902e+02
   4.8018727e+00   3.9291961e+02
   4.8429144e+00   3.9289368e+02
   4.8839560e+00   3.9287343e+02
   4.9249977e+00   3.9284724e+02
   4.9660393e+00   3.9282714e+02
   5.0070810e+00   3.9279039e+02
   5.0481226e+00   3.9277421e+02
   5.0891643e+00   3.9274879e+02
   5.1302059e+00   3.9271570e+02
   5.1712476e+00   3.9269510e+02
   5.2122892e+00   3.9267827e+02
   5.2533309e+00   3.9266274e+02
   5.2943725e+00   3.9264708e+02
   5.3354141e+00   3.9263381e+02
   5.3764558e+00   3.9262087e+02
   5.4174974e+00   3.9257944e+02
   5.4585391e+00   3.9255361e+02
   5.4995807e+00   3.9253095e+02
   5.5406224e+00   3.9251022e+02
   5.5816640e+00   3.9249450e+02
   5.6227057e+00   3.9248815e+02
   5.6637473e+00   3.9248184e+02
   5.7047890e+00   3.9247264e+02
   5.7458306e+00   3.9246514e+02
   5.7868723e+00   3.9245830e+02
   5.8279139e+00   3.9244901e+02
   5.8689556e+00   3.9244250e+02
   5.9099972e+00   3.9243590e+02
   5.9510389e+00   3.9242949e+02
   5.9920805e+00   3.9242286e+02
   6.0331222e+00   3.9241733e+02
   6.0741638e+00   3.9241141e+02
   6.1152054e+00   3.9240650e+02
   6.1562471e+00   3.9240176e+02
   6.1972887e+00   3.9239801e+02
   6.2383304e+00   3.9239445e+02
   6.2793720e+00   3.9239158e+02
   6.3204137e+00   3.9238902e+02
   6.3614553e+00   3.9238673e+02
   6.4024970e+00   3.9238451e+02
   6.4435386e+00   3.9238284e+02
   6.4845803e+00   3.9238098e+02
   6.5256219e+00   3.9237943e+02
   6.5666636e+00   3.9237771e+02
   6.6077052e+00   3.9237611e+02
   6.6487469e+00   3.9237458e+02
   6.6897885e+00   3.9237335e+02
   6.7308302e+00   3.9237200e+02
   6.7718718e+00   3.9237075e+02
   6.8129134e+00   3.9237001e+02
   6.8539551e+00   3.9236922e+02
   6.8949967e+00   3.9236852e+02
   6.9360384e+00   3.9236796e+02
   6.9770800e+00   3.9236733e+02
   7.0181217e+00   3.9236678e+02
   7.0591633e+00   3.9236622e+02
   7.1002050e+00   3.9236574e+02
   7.1412466e+00   3.9236528e+02
   7.1822883e+00   3.9236477e+02
   7.2233299e+00   3.9236435e+02
   7.2643716e+00   3.9236399e+02
   7.3054132e+00   3.9236372e+02
   7.3464549e+00   3.9236356e+02
   7.3874965e+00   3.9236337e+02
   7.4285382e+00   3.9236318e+02
   7.4695798e+00   3.9236294e+02
   7.5106215e+00   3.9236271e+02
   7.5516631e+00   3.9236249e+02
   7.5927047e+00   3.9236229e+02
   7.6337464e+00   3.9236215e+02
   7.6747880e+00   3.9236205e+02
   7.7158297e+00   3.9236199e+02
   7.7568713e+00   3.9236193e+02
   7.7979130e+00   3.9236185e+02
   7.8389546e+00   3.9236178e+02
   7.8799963e+00   3.9236170e+02
   7.9210379e+00   3.9236163e+02
   7.9620796e+00   3.9236155e+02
   8.0031212e+00   3.9236148e+02
   8.0441629e+00   3.9236141e+02
   8.0852045e+00   3.9236132e+02
   8.1262462e+00   3.9236124e+02
   8.1672878e+00   3.9236113e+02
   8.2083295e+00   3.9236102e+02
   8.2493711e+00   3.9236087e+02
   8.2904128e+00   3.9236072e+02
   8.3314544e+00   3.9236055e+02
   8.3724960e+00   3.9236041e+02
   8.4135377e+00   3.9236032e+02
   8.4545793e+00   3.9236031e+02
   8.4956210e+00   3.9236030e+02
   8.5366626e+00   3.9236029e+02
   8.5777043e+00   3.9236028e+02
   8.6187459e+00   3.9236027e+02
   8.6597876e+00   3.9236026e+02
   8.7008292e+00   3.9236026e+02
   8.7418709e+00   3.9236025e+02
   8.7829125e+00   3.9236024e+02
   8.8239542e+00   3.9236023e+02
   8.8649958e+00   3.9236022e+02
   8.9060375e+00   3.9236022e+02
   8.9470791e+00   3.9236020e+02
   8.9881208e+00   3.9236019e+02
   9.0291624e+00   3.9236018e+02
   9.0702041e+00   3.9236015e+02
   9.1112457e+00   3.9236013e+02
   9.1522873e+00   3.9236010e+02
   9.1933290e+00   3.9236007e+02
   9.2343706e+00   3.9236003e+02
   9.2754123e+00   3.9235998e+02
   9.3164539e+00   3.9235992e+02
   9.3574956e+00   3.9235986e+02
   9.3985372e+00   3.9235979e+02
   9.4395789e+00   3.9235970e+02
   9.4806205e+00   3.9235961e+02
   9.5216622e+00   3.9235949e+02
   9.5627038e+00   3.9235937e+02
   9.6037455e+00   3.9235922e+02
   9.6447871e+00   3.9235905e+02
   9.6858288e+00   3.9235886e+02
   9.7268704e+00   3.9235864e+02
   9.7679121e+00   3.9235838e+02
   9.8089537e+00   3.9235809e+02
   9.8499953e+00   3.9235783e+02
   9.8910370e+00   3.9235765e+02
   9.9320786e+00   3.9235760e+02
   9.9731203e+00   3.9235759e+02
   1.0014162e+01   3.9235757e+02
   1.0055204e+01   3.9235754e+02
   1.0096245e+01   3.9235751e+02
   1.0137287e+01   3.9235746e+02
   1.0178329e+01   3.9235740e+02
   1.0219370e+01   3.9235731e+02
   1.0260412e+01   3.9235718e+02
   1.0301453e+01   3.9235702e+02
   1.0342495e+01   3.9235685e+02
   1.0383537e+01   3.9235664e+02
   1.0424578e+01   3.9235635e+02
   1.0465620e+01   3.9235609e+02
   1.0506662e+01   3.9235586e+02
   1.0547703e+01   3.9235574e+02
   1.0588745e+01   3.9235573e+02
   1.0629787e+01   3.9235573e+02
   1.0670828e+01   3.9235573e+02
   1.0711870e+01   3.9235573e+02
   1.0752912e+01   3.9235573e+02
   1.0793953e+01   3.9235573e+02
   1.0834995e+01   3.9235573e+02
   1.0876037e+01   3.9235573e+02
   1.0917078e+01   3.9235573e+02
   1.0958120e+01   3.9235573e+02
   1.0999161e+01   3.9235573e+02
   1.1040203e+01   3.9235573e+02
   1.1081245e+01   3.9235573e+02
   1.1122286e+01   3.9235573e+02
   1.1163328e+01   3.9235573e+02
   1.1204370e+01   3.9235573e+02
   1.1245411e+01   3.9235573e+02
   1.1286453e+01   3.9235573e+02
   1.1327495e+01   3.9235573e+02
   1.1368536e+01   3.9235573e+02
   1.1409578e+01   3.9235572e+02
   1.1450620e+01   3.9235572e+02
   1.1491661e+01   3.9235572e+02
   1.1532703e+01   3.9235572e+02
   1.1573745e+01   3.9235571e+02
   1.1614786e+01   3.9235571e+02
   1.1655828e+01   3.9235570e+02
   1.1696869e+01   3.9235569e+02
   1.1737911e+01   3.9235568e+02
   1.1778953e+01   3.9235567e+02
   1.1819994e+01   3.9235566e+02
   1.1861036e+01   3.9235564e+02
   1.1902078e+01   3.9235562e+02
   1.1943119e+01   3.9235561e+02
   1.1984161e+01   3.9235559e+02
   1.2025203e+01   3.9235559e+02
   1.2066244e+01   3.9235559e+02
   1.2107286e+01   3.9235559e+02
   1.2148328e+01   3.9235559e+02
   1.2189369e+01   3.9235559e+02
   1.2230411e+01   3.9235559e+02
   1.2271453e+01   3.9235559e+02
   1.2312494e+01   3.9235558e+02
   1.2353536e+01   3.9235558e+02
   1.2394577e+01   3.9235558e+02
   1.2435619e+01   3.9235558e+02
   1.2476661e+01   3.9235558e+02
   1.2517702e+01   3.9235558e+02
   1.2558744e+01   3.9235558e+02
   1.2599786e+01   3.9235558e+02
   1.2640827e+01   3.9235557e+02
   1.2681869e+01   3.9235557e+02
   1.2722911e+01   3.9235556e+02
   1.2763952e+01   3.9235556e+02
   1.2804994e+01   3.9235555e+02
   1.2846036e+01   3.9235554e+02
   1.2887077e+01   3.9235553e+02
   1.2928119e+01   3.9235552e+02
   1.2969161e+01   3.9235550e+02
   1.3010202e+01   3.9235549e+02
   1.3051244e+01   3.9235548e+02
   1.3092285e+01   3.9235547e+02
   1.3133327e+01   3.9235546e+02
   1.3174369e+01   3.9235544e+02
   1.3215410e+01   3.9235543e+02
   1.3256452e+01   3.9235542e+02
   1.3297494e+01   3.9235542e+02
   1.3338535e+01   3.9235541e+02
   1.3379577e+01   3.9235541e+02
   1.3420619e+01   3.9235541e+02
   1.3461660e+01   3.9235541e+02
   1.3502702e+01   3.9235541e+02
   1.3543744e+01   3.9235541e+02
   1.3584785e+01   3.9235541e+02
   1.3625827e+01   3.9235541e+02
   1.3666869e+01   3.9235541e+02
   1.3707910e+01   3.9235541e+02
   1.3748952e+01   3.9235541e+02
   1.3789993e+01   3.9235541e+02
   1.3831035e+01   3.9235541e+02
   1.3872077e+01   3.9235541e+02
   1.3913118e+01   3.9235541e+02
   1.3954160e+01   3.9235541e+02
   1.3995202e+01   3.9235541e+02
   1.4036243e+01   3.9235541e+02
   1.4077285e+01   3.9235541e+02
   1.4118327e+01   3.9235541e+02
   1.4159368e+01   3.9235541e+02
   1.4200410e+01   3.9235541e+02
   1.4241452e+01   3.9235541e+02
   1.4282493e+01   3.9235541e+02
   1.4323535e+01   3.9235541e+02
   1.4364577e+01   3.9235541e+02
   1.4405618e+01   3.9235541e+02
   1.4446660e+01   3.9235541e+02
   1.4487701e+01   3.9235541e+02
   1.4528743e+01   3.9235541e+02
   1.4569785e+01   3.9235541e+02
   1.4610826e+01   3.9235541e+02
   1.4651868e+01   3.9235541e+02
   1.4692910e+01   3.9235541e+02
   1.4733951e+01   3.9235541e+02
   1.4774993e+01   3.9235541e+02
   1.4816035e+01   3.9235541e+02
   1.4857076e+01   3.9235541e+02
   1.4898118e+01   3.9235541e+02
   1.4939160e+01   3.9235541e+02
   1.4980201e+01   3.9235541e+02
   1.5021243e+01   3.9235541e+02
   1.5062285e+01   3.9235541e+02
   1.5103326e+01   3.9235541e+02
   1.5144368e+01   3.9235541e+02
   1.5185409e+01   3.9235541e+02
   1.5226451e+01   3.9235541e+02
   1.5267493e+01   3.9235541e+02
   1.5308534e+01   3.9235541e+02
   1.5349576e+01   3.9235541e+02
   1.5390618e+01   3.9235541e+02
   1.5431659e+01   3.9235541e+02
   1.5472701e+01   3.9235541e+02
   1.5513743e+01   3.9235541e+02
   1.5554784e+01   3.9235541e+02
   1.5595826e+01   3.9235541e+02
   1.5636868e+01   3.9235541e+02
   1.5677909e+01   3.9235541e+02
   1.5718951e+01   3.9235541e+02
   1.5759993e+01   3.9235541e+02
   1.5801034e+01   3.9235541e+02
   1.5842076e+01   3.9235541e+02
   1.5883118e+01   3.9235541e+02
   1.5924159e+01   3.9235541e+02
   1.5965201e+01   3.9235540e+02
   1.6006242e+01   3.9235540e+02
   1.6047284e+01   3.9235540e+02
   1.6088326e+01   3.9235540e+02
   1.6129367e+01   3.9235540e+02
   1.6170409e+01   3.9235540e+02
   1.6211451e+01   3.9235540e+02
   1.6252492e+01   3.9235540e+02
   1.6293534e+01   3.9235540e+02
   1.6334576e+01   3.9235540e+02
   1.6375617e+01   3.9235540e+02
   1.6416659e+01   3.9235540e+02
   1.6457701e+01   3.9235540e+02
   1.6498742e+01   3.9235540e+02
   1.6539784e+01   3.9235540e+02
   1.6580826e+01   3.9235540e+02
   1.6621867e+01   3.9235540e+02
   1.6662909e+01   3.9235540e+02
   1.6703950e+01   3.9235540e+02
   1.6744992e+01   3.9235540e+02
   1.6786034e+01   3.9235540e+02
   1.6827075e+01   3.9235540e+02
   1.6868117e+01   3.9235540e+02
   1.6909159e+01   3.9235540e+02
   1.6950200e+01   3.9235540e+02
   1.6991242e+01   3.9235540e+02
   1.7032284e+01   3.9235540e+02
   1.7073325e+01   3.9235540e+02
   1.7114367e+01   3.9235540e+02
   1.7155409e+01   3.9235540e+02
   1.7196450e+01   3.9235539e+02
   1.7237492e+01   3.9235539e+02
   1.7278534e+01   3.9235539e+02
   1.7319575e+01   3.9235538e+02
   1.7360617e+01   3.9235538e+02
   1.7401658e+01   3.9235537e+02
   1.7442700e+01   3.9235536e+02
   1.7483742e+01   3.9235535e+02
   1.7524783e+01   3.9235534e+02
   1.7565825e+01   3.9235532e+02
   1.7606867e+01   3.9235529e+02
   1.7647908e+01   3.9235526e+02
   1.7688950e+01   3.9235522e+02
   1.7729992e+01   3.9235517e+02
   1.7771033e+01   3.9235511e+02
   1.7812075e+01   3.9235505e+02
   1.7853117e+01   3.9235498e+02
   1.7894158e+01   3.9235491e+02
   1.7935200e+01   3.9235487e+02
   1.7976242e+01   3.9235486e+02
   1.8017283e+01   3.9235486e+02
   1.8058325e+01   3.9235486e+02
   1.8099366e+01   3.9235486e+02
   1.8140408e+01   3.9235486e+02
   1.8181450e+01   3.9235486e+02
   1.8222491e+01   3.9235486e+02
   1.8263533e+01   3.9235486e+02
   1.8304575e+01   3.9235486e+02
   1.8345616e+01   3.9235486e+02
   1.8386658e+01   3.9235486e+02
   1.8427700e+01   3.9235486e+02
   1.8468741e+01   3.9235486e+02
   1.8509783e+01   3.9235486e+02
   1.8550825e+01   3.9235486e+02
   1.8591866e+01   3.9235486e+02
   1.8632908e+01   3.9235486e+02
   1.8673950e+01   3.9235486e+02
   1.8714991e+01   3.9235486e+02
   1.8756033e+01   3.9235486e+02
   1.8797074e+01   3.9235486e+02
   1.8838116e+01   3.9235486e+02
   1.8879158e+01   3.9235486e+02
   1.8920199e+01   3.9235486e+02
   1.8961241e+01   3.9235486e+02
   1.9002283e+01   3.9235486e+02
   1.9043324e+01   3.9235486e+02
   1.9084366e+01   3.9235486e+02
   1.9125408e+01   3.9235486e+02
   1.9166449e+01   3.9235486e+02
   1.9207491e+01   3.9235486e+02
   1.9248533e+01   3.9235486e+02
   1.9289574e+01   3.9235486e+02
   1.9330616e+01   3.9235486e+02
   1.9371658e+01   3.9235486e+02
   1.9412699e+01   3.9235486e+02
   1.9453741e+01   3.9235486e+02
   1.9494782e+01   3.9235486e+02
   1.9535824e+01   3.9235486e+02
   1.9576866e+01   3.9235486e+02
   1.9617907e+01   3.9235486e+02
   1.9658949e+01   3.9235486e+02
   1.9699991e+01   3.9235486e+02
   1.9741032e+01   3.9235486e+02
   1.9782074e+01   3.9235486e+02
   1.9823116e+01   3.9235486e+02
   1.9864157e+01   3.9235486e+02
   1.9905199e+01   3.9235486e+02
   1.9946241e+01   3.9235486e+02
   1.9987282e+01   3.9235486e+02
   2.0028324e+01   3.9235486e+02
   2.0069366e+01   3.9235486e+02
   2.0110407e+01   3.9235486e+02
   2.0151449e+01   3.9235486e+02
   2.0192490e+01   3.9235486e+02
   2.0233532e+01   3.9235486e+02
   2.0274574e+01   3.9235486e+02
   2.0315615e+01   3.9235486e+02
   2.0356657e+01   3.9235486e+02
   2.0397699e+01   3.9235486e+02
   2.0438740e+01   3.9235486e+02
   2.0479782e+01   3.9235486e+02


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Zakharov_CR.txt <==
   0.0000000e+00   2.4712206e+03
   5.7571700e-04   6.8957365e+02
   1.1514340e-03   5.8865918e+02
   1.7271510e-03   5.5219509e+02
   2.3028680e-03   5.0694197e+02
   2.8785850e-03   4.8536176e+02
   3.4543020e-03   4.6015751e+02
   4.0300190e-03   4.2615663e+02
   4.6057360e-03   3.8477931e+02
   5.1814530e-03   3.7734626e+02
   5.7571700e-03   3.5827944e+02
   6.3328870e-03   3.4436862e+02
   6.9086040e-03   3.3385801e+02
   7.4843210e-03   3.1961339e+02
   8.0600380e-03   3.1163108e+02
   8.6357550e-03   3.0326359e+02
   9.2114720e-03   2.7725850e+02
   9.7871890e-03   2.6754075e+02
   1.0362906e-02   2.6186063e+02
   1.0938623e-02   2.5362575e+02
   1.1514340e-02   2.4700189e+02
   1.2090057e-02   2.3690957e+02
   1.2665774e-02   2.2421712e+02
   1.3241491e-02   2.1767027e+02
   1.3817208e-02   2.1136184e+02
   1.4392925e-02   2.0093507e+02
   1.4968642e-02   1.9205941e+02
   1.5544359e-02   1.8977334e+02
   1.6120076e-02   1.8054810e+02
   1.6695793e-02   1.7719689e+02
   1.7271510e-02   1.6921706e+02
   1.7847227e-02   1.5890367e+02
   1.8422944e-02   1.5085931e+02
   1.8998661e-02   1.4588007e+02
   1.9574378e-02   1.4083601e+02
   2.0150095e-02   1.3770571e+02
   2.0725812e-02   1.3693546e+02
   2.1301529e-02   1.3157218e+02
   2.1877246e-02   1.2463513e+02
   2.2452963e-02   1.1735800e+02
   2.3028680e-02   1.1562617e+02
   2.3604397e-02   1.1228787e+02
   2.4180114e-02   1.0927434e+02
   2.4755831e-02   1.0744440e+02
   2.5331548e-02   1.0438625e+02
   2.5907265e-02   1.0137646e+02
   2.6482982e-02   9.8047369e+01
   2.7058699e-02   9.4511127e+01
   2.7634416e-02   9.2446759e+01
   2.8210133e-02   8.9920121e+01
   2.8785850e-02   8.4713591e+01
   2.9361567e-02   8.3689387e+01
   2.9937284e-02   8.1688558e+01
   3.0513001e-02   8.1287780e+01
   3.1088718e-02   8.0217014e+01
   3.1664435e-02   7.6391623e+01
   3.2240152e-02   7.5514198e+01
   3.2815869e-02   7.3195349e+01
   3.3391586e-02   6.9682920e+01
   3.3967303e-02   6.8263881e+01
   3.4543020e-02   6.6486950e+01
   3.5118737e-02   6.4561952e+01
   3.5694454e-02   6.2919762e+01
   3.6270171e-02   6.1859339e+01
   3.6845888e-02   5.9987559e+01
   3.7421605e-02   5.8913880e+01
   3.7997322e-02   5.6976014e+01
   3.8573039e-02   5.5423662e+01
   3.9148756e-02   5.4510733e+01
   3.9724473e-02   5.1544852e+01
   4.0300190e-02   4.9862821e+01
   4.0875907e-02   4.8493677e+01
   4.1451624e-02   4.6736566e+01
   4.2027341e-02   4.5359659e+01
   4.2603058e-02   4.3367252e+01
   4.3178775e-02   4.1846746e+01
   4.3754492e-02   4.0874973e+01
   4.4330209e-02   3.8823295e+01
   4.4905926e-02   3.7703918e+01
   4.5481643e-02   3.5638531e+01
   4.6057360e-02   3.5248198e+01
   4.6633077e-02   3.3155117e+01
   4.7208794e-02   3.1918322e+01
   4.7784511e-02   3.0746665e+01
   4.8360228e-02   2.8372298e+01
   4.8935945e-02   2.7466915e+01
   4.9511662e-02   2.6795465e+01
   5.0087379e-02   2.5795959e+01
   5.0663096e-02   2.4519653e+01
   5.1238813e-02   2.3691867e+01
   5.1814530e-02   2.2937420e+01
   5.2390247e-02   2.1842932e+01
   5.2965964e-02   2.1166081e+01
   5.3541681e-02   2.0172231e+01
   5.4117398e-02   1.9382146e+01
   5.4693115e-02   1.8905910e+01
   5.5268832e-02   1.7830566e+01
   5.5844549e-02   1.7362049e+01
   5.6420266e-02   1.6294327e+01
   5.6995983e-02   1.5581723e+01
   5.7571700e-02   1.5168602e+01
   5.8147417e-02   1.4580038e+01
   5.8723134e-02   1.4061882e+01
   5.9298851e-02   1.3372446e+01
   5.9874568e-02   1.3011919e+01
   6.0450285e-02   1.2513714e+01
   6.1026002e-02   1.1953288e+01
   6.1601719e-02   1.1568300e+01
   6.2177436e-02   1.0982671e+01
   6.2753153e-02   1.0112191e+01
   6.3328870e-02   9.8566563e+00
   6.3904587e-02   9.7697491e+00
   6.4480304e-02   9.0415371e+00
   6.5056021e-02   8.7445452e+00
   6.5631738e-02   8.5080276e+00
   6.6207455e-02   8.2479207e+00
   6.6783172e-02   7.5882574e+00
   6.7358889e-02   7.3372334e+00
   6.7934606e-02   6.9959781e+00
   6.8510323e-02   6.7908532e+00
   6.9086040e-02   6.4064893e+00
   6.9661757e-02   6.2703230e+00
   7.0237474e-02   5.9130218e+00
   7.0813191e-02   5.6595103e+00
   7.1388908e-02   5.5971220e+00
   7.1964625e-02   5.2613862e+00
   7.2540342e-02   4.9311600e+00
   7.3116059e-02   4.7991756e+00
   7.3691776e-02   4.5490659e+00
   7.4267493e-02   4.4218171e+00
   7.4843210e-02   4.2084703e+00
   7.5418927e-02   4.0113641e+00
   7.5994644e-02   3.9430529e+00
   7.6570361e-02   3.6217356e+00
   7.7146078e-02   3.4932530e+00
   7.7721795e-02   3.4268500e+00
   7.8297512e-02   3.2636950e+00
   7.8873229e-02   3.1637212e+00
   7.9448946e-02   3.0258858e+00
   8.0024663e-02   2.9742499e+00
   8.0600380e-02   2.7873196e+00
   8.1176097e-02   2.7479647e+00
   8.1751814e-02   2.7009852e+00
   8.2327531e-02   2.5862394e+00
   8.2903248e-02   2.4211546e+00
   8.3478965e-02   2.3146143e+00
   8.4054682e-02   2.2073370e+00
   8.4630399e-02   2.1093307e+00
   8.5206116e-02   1.9743115e+00
   8.5781833e-02   1.9110481e+00
   8.6357550e-02   1.8433006e+00
   8.6933267e-02   1.7606398e+00
   8.7508984e-02   1.6846520e+00
   8.8084701e-02   1.6498836e+00
   8.8660418e-02   1.5802325e+00
   8.9236135e-02   1.5311056e+00
   8.9811852e-02   1.3871120e+00
   9.0387569e-02   1.3578543e+00
   9.0963286e-02   1.3177994e+00
   9.1539003e-02   1.2990915e+00
   9.2114720e-02   1.2387153e+00
   9.2690437e-02   1.1775427e+00
   9.3266154e-02   1.1398365e+00
   9.3841871e-02   1.0954613e+00
   9.4417588e-02   1.0310153e+00
   9.4993305e-02   1.0153649e+00
   9.5569022e-02   9.5406155e-01
   9.6144739e-02   9.0666089e-01
   9.6720456e-02   8.9068796e-01
   9.7296173e-02   8.4756528e-01
   9.7871890e-02   8.2880734e-01
   9.8447607e-02   7.7583935e-01
   9.9023324e-02   7.6600330e-01
   9.9599041e-02   7.3450615e-01
   1.0017476e-01   6.8750485e-01
   1.0075048e-01   6.6386689e-01
   1.0132619e-01   6.1815723e-01
   1.0190191e-01   6.0646314e-01
   1.0247763e-01   5.7892299e-01
   1.0305334e-01   5.5478223e-01
   1.0362906e-01   5.4216942e-01
   1.0420478e-01   5.1861142e-01
   1.0478049e-01   4.9918272e-01
   1.0535621e-01   4.8793723e-01
   1.0593193e-01   4.5903467e-01
   1.0650765e-01   4.4462855e-01
   1.0708336e-01   4.3650303e-01
   1.0765908e-01   4.0571268e-01
   1.0823480e-01   3.9530708e-01
   1.0881051e-01   3.8190281e-01
   1.0938623e-01   3.5877861e-01
   1.0996195e-01   3.4235691e-01
   1.1053766e-01   3.3623369e-01
   1.1111338e-01   3.2192262e-01
   1.1168910e-01   3.0960780e-01
   1.1226482e-01   2.9663408e-01
   1.1284053e-01   2.8043131e-01
   1.1341625e-01   2.6542705e-01
   1.1399197e-01   2.5408042e-01
   1.1456768e-01   2.4292100e-01
   1.1514340e-01   2.3558260e-01
   1.1571912e-01   2.2473792e-01
   1.1629483e-01   2.2121150e-01
   1.1687055e-01   2.0636465e-01
   1.1744627e-01   2.0077050e-01
   1.1802199e-01   1.9294106e-01
   1.1859770e-01   1.8851277e-01
   1.1917342e-01   1.7447477e-01
   1.1974914e-01   1.6953524e-01
   1.2032485e-01   1.6214350e-01
   1.2090057e-01   1.5594994e-01
   1.2147629e-01   1.5354421e-01
   1.2205200e-01   1.4880969e-01
   1.2262772e-01   1.4168666e-01
   1.2320344e-01   1.3584037e-01
   1.2377916e-01   1.3177305e-01
   1.2435487e-01   1.2639478e-01
   1.2493059e-01   1.2042201e-01
   1.2550631e-01   1.1636669e-01
   1.2608202e-01   1.0759217e-01
   1.2665774e-01   1.0466513e-01
   1.2723346e-01   1.0037890e-01
   1.2780917e-01   9.7428534e-02
   1.2838489e-01   9.4227926e-02
   1.2896061e-01   9.1303806e-02
   1.2953633e-01   8.4111546e-02
   1.3011204e-01   7.9245993e-02
   1.3068776e-01   7.6237180e-02
   1.3126348e-01   7.4176556e-02
   1.3183919e-01   7.1654086e-02
   1.3241491e-01   6.7859951e-02
   1.3299063e-01   6.5683914e-02
   1.3356634e-01   6.3739996e-02
   1.3414206e-01   6.2103806e-02
   1.3471778e-01   5.9459455e-02
   1.3529350e-01   5.7908563e-02
   1.3586921e-01   5.5573886e-02
   1.3644493e-01   5.2314893e-02
   1.3702065e-01   5.0355675e-02
   1.3759636e-01   4.7347978e-02
   1.3817208e-01   4.5813977e-02
   1.3874780e-01   4.4642428e-02
   1.3932351e-01   4.3151156e-02
   1.3989923e-01   4.1600217e-02
   1.4047495e-01   3.9877399e-02
   1.4105067e-01   3.8229746e-02
   1.4162638e-01   3.6952890e-02
   1.4220210e-01   3.5343323e-02
   1.4277782e-01   3.4525624e-02
   1.4335353e-01   3.2906618e-02
   1.4392925e-01   3.2027383e-02
   1.4450497e-01   3.0717700e-02
   1.4508068e-01   2.9586297e-02
   1.4565640e-01   2.8538993e-02
   1.4623212e-01   2.7425408e-02
   1.4680784e-01   2.4921430e-02
   1.4738355e-01   2.4496348e-02
   1.4795927e-01   2.3809385e-02
   1.4853499e-01   2.2808593e-02
   1.4911070e-01   2.2196066e-02
   1.4968642e-01   2.1066079e-02
   1.5026214e-01   2.0034199e-02
   1.5083785e-01   1.9083114e-02
   1.5141357e-01   1.8437070e-02
   1.5198929e-01   1.7856890e-02
   1.5256501e-01   1.7353253e-02
   1.5314072e-01   1.6077467e-02
   1.5371644e-01   1.5750019e-02
   1.5429216e-01   1.5071116e-02
   1.5486787e-01   1.4392558e-02
   1.5544359e-01   1.3477698e-02
   1.5601931e-01   1.3294056e-02
   1.5659502e-01   1.2748086e-02
   1.5717074e-01   1.2108678e-02
   1.5774646e-01   1.1609928e-02
   1.5832218e-01   1.1112144e-02
   1.5889789e-01   1.1048181e-02
   1.5947361e-01   1.0480678e-02
   1.6004933e-01   9.9179961e-03
   1.6062504e-01   9.3258460e-03
   1.6120076e-01   9.2084059e-03
   1.6177648e-01   8.7326953e-03
   1.6235219e-01   8.4398962e-03
   1.6292791e-01   8.1955798e-03
   1.6350363e-01   7.9003233e-03
   1.6407935e-01   7.4986157e-03
   1.6465506e-01   7.1183599e-03
   1.6523078e-01   6.9704849e-03
   1.6580650e-01   6.7354038e-03
   1.6638221e-01   6.3723760e-03
   1.6695793e-01   6.1428394e-03
   1.6753365e-01   5.8115014e-03
   1.6810936e-01   5.7017708e-03
   1.6868508e-01   5.3684225e-03
   1.6926080e-01   5.2860759e-03
   1.6983652e-01   5.1886642e-03
   1.7041223e-01   5.1093545e-03
   1.7098795e-01   4.7398590e-03
   1.7156367e-01   4.4802035e-03
   1.7213938e-01   4.1739367e-03
   1.7271510e-01   4.1357576e-03
   1.7329082e-01   3.9328917e-03
   1.7386653e-01   3.8730055e-03
   1.7444225e-01   3.8396527e-03
   1.7501797e-01   3.6655443e-03
   1.7559369e-01   3.5131289e-03
   1.7616940e-01   3.2772196e-03
   1.7674512e-01   3.1941999e-03
   1.7732084e-01   3.0675270e-03
   1.7789655e-01   2.9376124e-03
   1.7847227e-01   2.8297099e-03
   1.7904799e-01   2.7917821e-03
   1.7962370e-01   2.6934883e-03
   1.8019942e-01   2.5565665e-03
   1.8077514e-01   2.3853698e-03
   1.8135086e-01   2.2912250e-03
   1.8192657e-01   2.2165220e-03
   1.8250229e-01   2.0786081e-03
   1.8307801e-01   1.9988606e-03
   1.8365372e-01   1.9343130e-03
   1.8422944e-01   1.8511075e-03
   1.8480516e-01   1.8001449e-03
   1.8538087e-01   1.7334403e-03
   1.8595659e-01   1.6852001e-03
   1.8653231e-01   1.6346261e-03
   1.8710803e-01   1.5664498e-03
   1.8768374e-01   1.4920696e-03
   1.8825946e-01   1.4478428e-03
   1.8883518e-01   1.3515053e-03
   1.8941089e-01   1.2956546e-03
   1.8998661e-01   1.2353006e-03
   1.9056233e-01   1.1551486e-03
   1.9113804e-01   1.1003879e-03
   1.9171376e-01   1.0618718e-03
   1.9228948e-01   1.0194165e-03
   1.9286520e-01   9.8269678e-04
   1.9344091e-01   9.4060814e-04
   1.9401663e-01   9.1560533e-04
   1.9459235e-01   8.8673501e-04
   1.9516806e-01   8.3932640e-04
   1.9574378e-01   8.2426138e-04
   1.9631950e-01   7.8425869e-04
   1.9689521e-01   7.5563563e-04
   1.9747093e-01   7.3234426e-04
   1.9804665e-01   7.0500056e-04
   1.9862237e-01   6.6722088e-04
   1.9919808e-01   6.4327303e-04
   1.9977380e-01   6.2118150e-04
   2.0034952e-01   5.8633477e-04
   2.0092523e-01   5.6042656e-04
   2.0150095e-01   5.3127274e-04
   2.0207667e-01   5.1342911e-04
   2.0265238e-01   4.9273502e-04
   2.0322810e-01   4.7717171e-04
   2.0380382e-01   4.6362470e-04
   2.0437954e-01   4.4941474e-04
   2.0495525e-01   4.2961997e-04
   2.0553097e-01   4.0365245e-04
   2.0610669e-01   3.8438868e-04
   2.0668240e-01   3.7642182e-04
   2.0725812e-01   3.5575590e-04
   2.0783384e-01   3.4225334e-04
   2.0840955e-01   3.3028425e-04
   2.0898527e-01   3.1528122e-04
   2.0956099e-01   3.0275544e-04
   2.1013671e-01   2.9611710e-04
   2.1071242e-01   2.8726867e-04
   2.1128814e-01   2.8000998e-04
   2.1186386e-01   2.6730979e-04
   2.1243957e-01   2.5345386e-04
   2.1301529e-01   2.4187916e-04
   2.1359101e-01   2.3507189e-04
   2.1416672e-01   2.2190942e-04
   2.1474244e-01   2.1093967e-04
   2.1531816e-01   2.0348658e-04
   2.1589388e-01   1.9578958e-04
   2.1646959e-01   1.9096269e-04
   2.1704531e-01   1.8465771e-04
   2.1762103e-01   1.8045504e-04
   2.1819674e-01   1.7253630e-04
   2.1877246e-01   1.6454986e-04
   2.1934818e-01   1.6069237e-04
   2.1992389e-01   1.5531090e-04
   2.2049961e-01   1.4632756e-04
   2.2107533e-01   1.4217309e-04
   2.2165105e-01   1.3443532e-04
   2.2222676e-01   1.2886122e-04
   2.2280248e-01   1.1821365e-04
   2.2337820e-01   1.1397711e-04
   2.2395391e-01   1.1014887e-04
   2.2452963e-01   1.0574217e-04
   2.2510535e-01   1.0201182e-04
   2.2568106e-01   9.9654365e-05
   2.2625678e-01   9.5672253e-05
   2.2683250e-01   9.2262304e-05
   2.2740822e-01   8.8804336e-05
   2.2798393e-01   8.5742617e-05
   2.2855965e-01   8.1758025e-05
   2.2913537e-01   7.7472919e-05
   2.2971108e-01   7.5965118e-05
   2.3028680e-01   7.2951009e-05
   2.3086252e-01   6.8900644e-05
   2.3143823e-01   6.6925398e-05
   2.3201395e-01   6.5672181e-05
   2.3258967e-01   6.2766888e-05
   2.3316539e-01   6.1926192e-05
   2.3374110e-01   5.9082825e-05
   2.3431682e-01   5.4743225e-05
   2.3489254e-01   5.2794242e-05
   2.3546825e-01   5.1001744e-05
   2.3604397e-01   4.9683768e-05
   2.3661969e-01   4.7953327e-05
   2.3719540e-01   4.4896405e-05
   2.3777112e-01   4.2451993e-05
   2.3834684e-01   4.0838011e-05
   2.3892256e-01   3.9852208e-05
   2.3949827e-01   3.7677737e-05
   2.4007399e-01   3.6935843e-05
   2.4064971e-01   3.5871351e-05
   2.4122542e-01   3.4092335e-05
   2.4180114e-01   3.3282754e-05
   2.4237686e-01   3.2607573e-05
   2.4295257e-01   3.0844770e-05
   2.4352829e-01   2.9088888e-05
   2.4410401e-01   2.7590175e-05
   2.4467973e-01   2.7000424e-05
   2.4525544e-01   2.5421632e-05
   2.4583116e-01   2.4322780e-05
   2.4640688e-01   2.3356007e-05
   2.4698259e-01   2.2653315e-05
   2.4755831e-01   2.1384492e-05
   2.4813403e-01   2.0458895e-05
   2.4870974e-01   1.9907005e-05
   2.4928546e-01   1.9671032e-05
   2.4986118e-01   1.8910587e-05
   2.5043690e-01   1.8330682e-05
   2.5101261e-01   1.7592414e-05
   2.5158833e-01   1.6800100e-05
   2.5216405e-01   1.6044344e-05
   2.5273976e-01   1.5350615e-05
   2.5331548e-01   1.4935581e-05
   2.5389120e-01   1.4347725e-05
   2.5446691e-01   1.4070918e-05
   2.5504263e-01   1.3446696e-05
   2.5561835e-01   1.2627910e-05
   2.5619407e-01   1.1876958e-05
   2.5676978e-01   1.1579258e-05
   2.5734550e-01   1.1319658e-05
   2.5792122e-01   1.0681381e-05
   2.5849693e-01   1.0218953e-05
   2.5907265e-01   9.6749780e-06
   2.5964837e-01   9.1041532e-06
   2.6022408e-01   8.6915612e-06
   2.6079980e-01   8.3967431e-06
   2.6137552e-01   8.1886529e-06
   2.6195124e-01   7.5105588e-06
   2.6252695e-01   7.3851664e-06
   2.6310267e-01   7.2661842e-06
   2.6367839e-01   6.9406350e-06
   2.6425410e-01   6.7315346e-06
   2.6482982e-01   6.3007160e-06
   2.6540554e-01   6.1436987e-06
   2.6598125e-01   5.8959880e-06
   2.6655697e-01   5.7496565e-06
   2.6713269e-01   5.4804910e-06
   2.6770841e-01   5.2936374e-06
   2.6828412e-01   4.9243587e-06
   2.6885984e-01   4.6779520e-06
   2.6943556e-01   4.5753224e-06
   2.7001127e-01   4.3745489e-06
   2.7058699e-01   4.2236042e-06
   2.7116271e-01   4.0805363e-06
   2.7173842e-01   3.8888786e-06
   2.7231414e-01   3.7692054e-06
   2.7288986e-01   3.6362110e-06
   2.7346558e-01   3.5237936e-06
   2.7404129e-01   3.3882103e-06
   2.7461701e-01   3.3524197e-06
   2.7519273e-01   3.1744637e-06
   2.7576844e-01   3.0281439e-06
   2.7634416e-01   2.9493431e-06
   2.7691988e-01   2.8386830e-06
   2.7749559e-01   2.6543316e-06
   2.7807131e-01   2.5873859e-06
   2.7864703e-01   2.4511313e-06
   2.7922275e-01   2.3714109e-06
   2.7979846e-01   2.2534420e-06
   2.8037418e-01   2.1993930e-06
   2.8094990e-01   2.0871529e-06
   2.8152561e-01   1.9929487e-06
   2.8210133e-01   1.8861529e-06
   2.8267705e-01   1.7769452e-06
   2.8325276e-01   1.7508134e-06
   2.8382848e-01   1.7029940e-06
   2.8440420e-01   1.6062634e-06
   2.8497992e-01   1.5667889e-06
   2.8555563e-01   1.5279675e-06
   2.8613135e-01   1.4918658e-06
   2.8670707e-01   1.3988166e-06
   2.8728278e-01   1.3328372e-06
   2.8785850e-01   1.2848973e-06
   2.8843422e-01   1.2101374e-06
   2.8900993e-01   1.1916112e-06
   2.8958565e-01   1.1384837e-06
   2.9016137e-01   1.1320993e-06
   2.9073709e-01   1.0781624e-06
   2.9131280e-01   1.0234775e-06
   2.9188852e-01   9.8434302e-07
   2.9246424e-01   9.2903797e-07
   2.9303995e-01   9.0082392e-07
   2.9361567e-01   8.4069275e-07
   2.9419139e-01   8.1989960e-07
   2.9476710e-01   7.9113124e-07
   2.9534282e-01   7.4874704e-07
   2.9591854e-01   7.1920568e-07
   2.9649426e-01   6.8844470e-07
   2.9706997e-01   6.4430474e-07
   2.9764569e-01   6.2112168e-07
   2.9822141e-01   5.9813428e-07
   2.9879712e-01   5.7506732e-07
   2.9937284e-01   5.4763219e-07
   2.9994856e-01   5.3782865e-07
   3.0052427e-01   5.0945245e-07
   3.0109999e-01   4.9191428e-07
   3.0167571e-01   4.7754993e-07
   3.0225143e-01   4.6007233e-07
   3.0282714e-01   4.4204033e-07
   3.0340286e-01   4.1841928e-07
   3.0397858e-01   4.0168287e-07
   3.0455429e-01   3.9011805e-07
   3.0513001e-01   3.7207018e-07
   3.0570573e-01   3.6063612e-07
   3.0628144e-01   3.5071044e-07
   3.0685716e-01   3.2954401e-07
   3.0743288e-01   3.1524136e-07
   3.0800860e-01   3.0731754e-07
   3.0858431e-01   2.9271147e-07
   3.0916003e-01   2.8424218e-07
   3.0973575e-01   2.7550218e-07
   3.1031146e-01   2.5932319e-07
   3.1088718e-01   2.4545738e-07
   3.1146290e-01   2.3975409e-07
   3.1203861e-01   2.3125905e-07
   3.1261433e-01   2.1999129e-07
   3.1319005e-01   2.1402443e-07
   3.1376577e-01   2.0350087e-07
   3.1434148e-01   1.9806120e-07
   3.1491720e-01   1.9108771e-07
   3.1549292e-01   1.8465201e-07
   3.1606863e-01   1.7762685e-07
   3.1664435e-01   1.6942115e-07
   3.1722007e-01   1.6436567e-07
   3.1779578e-01   1.5553072e-07
   3.1837150e-01   1.4981220e-07
   3.1894722e-01   1.4232453e-07
   3.1952294e-01   1.3440854e-07
   3.2009865e-01   1.2712440e-07
   3.2067437e-01   1.2434803e-07
   3.2125009e-01   1.2054933e-07
   3.2182580e-01   1.1735496e-07
   3.2240152e-01   1.1078967e-07
   3.2297724e-01   1.0606392e-07
   3.2355295e-01   1.0266643e-07
   3.2412867e-01   9.8528664e-08
   3.2470439e-01   9.5428738e-08
   3.2528011e-01   9.0218454e-08
   3.2585582e-01   8.5713465e-08
   3.2643154e-01   8.2995132e-08
   3.2700726e-01   8.1329108e-08
   3.2758297e-01   7.8967827e-08
   3.2815869e-01   7.4852361e-08
   3.2873441e-01   7.2646749e-08
   3.2931012e-01   6.8273893e-08
   3.2988584e-01   6.6940588e-08
   3.3046156e-01   6.3986589e-08
   3.3103728e-01   5.8558385e-08
   3.3161299e-01   5.6295631e-08
   3.3218871e-01   5.4028774e-08
   3.3276443e-01   5.2678453e-08
   3.3334014e-01   5.0752778e-08
   3.3391586e-01   4.9954510e-08
   3.3449158e-01   4.9121787e-08
   3.3506729e-01   4.6194781e-08
   3.3564301e-01   4.5383338e-08
   3.3621873e-01   4.3094608e-08
   3.3679445e-01   4.0348552e-08
   3.3737016e-01   3.9274244e-08
   3.3794588e-01   3.7950006e-08
   3.3852160e-01   3.6680927e-08
   3.3909731e-01   3.5769281e-08
   3.3967303e-01   3.4470020e-08
   3.4024875e-01   3.2863131e-08
   3.4082446e-01   3.1605521e-08
   3.4140018e-01   3.0623034e-08
   3.4197590e-01   2.9556403e-08
   3.4255162e-01   2.7724464e-08
   3.4312733e-01   2.5593308e-08
   3.4370305e-01   2.4377602e-08
   3.4427877e-01   2.3657674e-08
   3.4485448e-01   2.3082643e-08
   3.4543020e-01   2.2250250e-08
   3.4600592e-01   2.1161994e-08
   3.4658163e-01   2.0473372e-08
   3.4715735e-01   1.9454879e-08
   3.4773307e-01   1.8639039e-08
   3.4830879e-01   1.8241286e-08
   3.4888450e-01   1.7696211e-08
   3.4946022e-01   1.7003489e-08
   3.5003594e-01   1.6482096e-08
   3.5061165e-01   1.5540595e-08
   3.5118737e-01   1.4812817e-08
   3.5176309e-01   1.4446410e-08
   3.5233880e-01   1.3527876e-08
   3.5291452e-01   1.3176683e-08
   3.5349024e-01   1.2454164e-08
   3.5406596e-01   1.2040551e-08
   3.5464167e-01   1.1574387e-08
   3.5521739e-01   1.1029984e-08
   3.5579311e-01   1.0744755e-08
   3.5636882e-01   1.0309539e-08
   3.5694454e-01   1.0050179e-08
   3.5752026e-01   9.2412457e-09
   3.5809597e-01   8.9822576e-09
   3.5867169e-01   8.6981700e-09
   3.5924741e-01   8.5035465e-09
   3.5982313e-01   8.3249507e-09
   3.6039884e-01   7.9696801e-09
   3.6097456e-01   7.7783693e-09
   3.6155028e-01   7.1431489e-09
   3.6212599e-01   6.9706546e-09
   3.6270171e-01   6.8273756e-09
   3.6327743e-01   6.6175724e-09
   3.6385314e-01   6.3132878e-09
   3.6442886e-01   6.0899159e-09
   3.6500458e-01   5.7648677e-09
   3.6558030e-01   5.6018593e-09
   3.6615601e-01   5.1134324e-09
   3.6673173e-01   4.9951281e-09
   3.6730745e-01   4.7830857e-09
   3.6788316e-01   4.5281760e-09
   3.6845888e-01   4.4404735e-09
   3.6903460e-01   4.3117240e-09
   3.6961031e-01   4.1496082e-09
   3.7018603e-01   4.0946931e-09
   3.7076175e-01   3.7973360e-09
   3.7133747e-01   3.5251868e-09
   3.7191318e-01   3.3599772e-09
   3.7248890e-01   3.2361529e-09
   3.7306462e-01   3.1413052e-09
   3.7364033e-01   3.0503517e-09
   3.7421605e-01   2.9693306e-09
   3.7479177e-01   2.7800093e-09
   3.7536748e-01   2.6800660e-09
   3.7594320e-01   2.5380251e-09
   3.7651892e-01   2.4368586e-09
   3.7709464e-01   2.3395753e-09
   3.7767035e-01   2.2525354e-09
   3.7824607e-01   2.1867629e-09
   3.7882179e-01   2.1043362e-09
   3.7939750e-01   2.0204186e-09
   3.7997322e-01   1.9746592e-09
   3.8054894e-01   1.9184495e-09
   3.8112465e-01   1.8005608e-09
   3.8170037e-01   1.7376395e-09
   3.8227609e-01   1.6800680e-09
   3.8285181e-01   1.6265765e-09
   3.8342752e-01   1.5509782e-09
   3.8400324e-01   1.5073974e-09
   3.8457896e-01   1.4481299e-09
   3.8515467e-01   1.4012766e-09
   3.8573039e-01   1.3398994e-09
   3.8630611e-01   1.2404751e-09
   3.8688182e-01   1.2058418e-09
   3.8745754e-01   1.1442057e-09
   3.8803326e-01   1.1281827e-09
   3.8860898e-01   1.0738951e-09
   3.8918469e-01   1.0266708e-09
   3.8976041e-01   9.9666181e-10
   3.9033613e-01   9.7087468e-10
   3.9091184e-01   9.1892655e-10
   3.9148756e-01   8.9051677e-10
   3.9206328e-01   8.5590539e-10
   3.9263899e-01   8.4016866e-10
   3.9321471e-01   7.9694877e-10
   3.9379043e-01   7.5158420e-10
   3.9436615e-01   7.1164740e-10
   3.9494186e-01   6.9291378e-10
   3.9551758e-01   6.5837044e-10
   3.9609330e-01   6.4655819e-10
   3.9666901e-01   6.2857254e-10
   3.9724473e-01   5.7653086e-10
   3.9782045e-01   5.5334863e-10
   3.9839616e-01   5.3888966e-10
   3.9897188e-01   5.1792422e-10
   3.9954760e-01   5.0645393e-10
   4.0012332e-01   4.8963531e-10
   4.0069903e-01   4.7677990e-10
   4.0127475e-01   4.4791014e-10
   4.0185047e-01   4.3761046e-10
   4.0242618e-01   4.2146331e-10
   4.0300190e-01   4.1243164e-10
   4.0357762e-01   3.9089591e-10
   4.0415333e-01   3.7737024e-10
   4.0472905e-01   3.6543507e-10
   4.0530477e-01   3.4788185e-10
   4.0588049e-01   3.4248207e-10
   4.0645620e-01   3.2691447e-10
   4.0703192e-01   3.0390216e-10
   4.0760764e-01   2.9552040e-10
   4.0818335e-01   2.8675277e-10
   4.0875907e-01   2.7557253e-10
   4.0933479e-01   2.6299088e-10
   4.0991050e-01   2.4616475e-10
   4.1048622e-01   2.3432969e-10
   4.1106194e-01   2.2461733e-10
   4.1163766e-01   2.1163125e-10
   4.1221337e-01   2.0521834e-10
   4.1278909e-01   2.0150964e-10
   4.1336481e-01   1.9543908e-10
   4.1394052e-01   1.8668411e-10
   4.1451624e-01   1.7970527e-10
   4.1509196e-01   1.7329840e-10
   4.1566767e-01   1.7044003e-10
   4.1624339e-01   1.5995170e-10
   4.1681911e-01   1.5779540e-10
   4.1739483e-01   1.5233482e-10
   4.1797054e-01   1.4188712e-10
   4.1854626e-01   1.3516443e-10
   4.1912198e-01   1.2992590e-10
   4.1969769e-01   1.2424173e-10
   4.2027341e-01   1.2250344e-10
   4.2084913e-01   1.1969549e-10
   4.2142484e-01   1.1351057e-10
   4.2200056e-01   1.0769874e-10
   4.2257628e-01   1.0372867e-10
   4.2315200e-01   9.9808320e-11
   4.2372771e-01   9.5283988e-11
   4.2430343e-01   9.1035326e-11
   4.2487915e-01   8.6982204e-11
   4.2545486e-01   8.2382122e-11
   4.2603058e-01   7.7269655e-11
   4.2660630e-01   7.5968946e-11
   4.2718201e-01   7.4787167e-11
   4.2775773e-01   7.0652400e-11
   4.2833345e-01   6.7953167e-11
   4.2890917e-01   6.5543281e-11
   4.2948488e-01   6.2674659e-11
   4.3006060e-01   6.0613639e-11
   4.3063632e-01   5.7032590e-11
   4.3121203e-01   5.3914271e-11
   4.3178775e-01   5.2118839e-11
   4.3236347e-01   5.0812474e-11
   4.3293918e-01   4.8747535e-11
   4.3351490e-01   4.5898997e-11
   4.3409062e-01   4.4768967e-11
   4.3466634e-01   4.3712318e-11
   4.3524205e-01   4.1407314e-11
   4.3581777e-01   4.0178177e-11
   4.3639349e-01   3.7730637e-11
   4.3696920e-01   3.6856184e-11
   4.3754492e-01   3.5712501e-11
   4.3812064e-01   3.4453214e-11
   4.3869635e-01   3.2991687e-11
   4.3927207e-01   3.1036776e-11
   4.3984779e-01   3.0011726e-11
   4.4042351e-01   2.8852142e-11
   4.4099922e-01   2.8499575e-11
   4.4157494e-01   2.7089275e-11
   4.4215066e-01   2.6411598e-11
   4.4272637e-01   2.5286684e-11
   4.4330209e-01   2.3839388e-11
   4.4387781e-01   2.2836352e-11
   4.4445352e-01   2.2028313e-11
   4.4502924e-01   2.0909036e-11
   4.4560496e-01   2.0141843e-11
   4.4618068e-01   1.9511168e-11
   4.4675639e-01   1.8517720e-11
   4.4733211e-01   1.8004358e-11
   4.4790783e-01   1.7487897e-11
   4.4848354e-01   1.6664011e-11
   4.4905926e-01   1.5748975e-11
   4.4963498e-01   1.4924996e-11
   4.5021069e-01   1.4477356e-11
   4.5078641e-01   1.3683119e-11
   4.5136213e-01   1.3453172e-11
   4.5193785e-01   1.2767749e-11
   4.5251356e-01   1.2547643e-11
   4.5308928e-01   1.1955560e-11
   4.5366500e-01   1.1478114e-11
   4.5424071e-01   1.1025460e-11
   4.5481643e-01   1.0589569e-11
   4.5539215e-01   1.0284480e-11
   4.5596786e-01   9.9043066e-12
   4.5654358e-01   9.4285893e-12
   4.5711930e-01   9.1231831e-12
   4.5769502e-01   8.6757328e-12
   4.5827073e-01   8.1867429e-12
   4.5884645e-01   7.7813853e-12
   4.5942217e-01   7.5111464e-12
   4.5999788e-01   7.2970361e-12
   4.6057360e-01   7.0341863e-12
   4.6114932e-01   6.6342308e-12
   4.6172503e-01   6.3395297e-12
   4.6230075e-01   6.1733443e-12
   4.6287647e-01   5.7479566e-12
   4.6345219e-01   5.3798052e-12
   4.6402790e-01   5.2966399e-12
   4.6460362e-01   5.1678965e-12
   4.6517934e-01   4.8288999e-12
   4.6575505e-01   4.6937300e-12
   4.6633077e-01   4.5728129e-12
   4.6690649e-01   4.3136049e-12
   4.6748220e-01   4.2563724e-12
   4.6805792e-01   4.0258322e-12
   4.6863364e-01   3.8849999e-12
   4.6920936e-01   3.7370903e-12
   4.6978507e-01   3.6191613e-12
   4.7036079e-01   3.5151133e-12
   4.7093651e-01   3.3624614e-12
   4.7151222e-01   3.2802261e-12
   4.7208794e-01   3.1670002e-12
   4.7266366e-01   2.9921638e-12
   4.7323937e-01   2.8093630e-12
   4.7381509e-01   2.6942844e-12
   4.7439081e-01   2.6264279e-12
   4.7496653e-01   2.4686739e-12
   4.7554224e-01   2.3654047e-12
   4.7611796e-01   2.2746116e-12
   4.7669368e-01   2.1937957e-12
   4.7726939e-01   2.0756093e-12
   4.7784511e-01   1.9971441e-12
   4.7842083e-01   1.8784692e-12
   4.7899654e-01   1.8097111e-12
   4.7957226e-01   1.7659869e-12
   4.8014798e-01   1.7168293e-12
   4.8072370e-01   1.6348531e-12
   4.8129941e-01   1.5861350e-12
   4.8187513e-01   1.5478575e-12
   4.8245085e-01   1.5064410e-12
   4.8302656e-01   1.4556264e-12
   4.8360228e-01   1.3964058e-12
   4.8417800e-01   1.3432553e-12
   4.8475371e-01   1.2773591e-12
   4.8532943e-01   1.2426116e-12
   4.8590515e-01   1.1689587e-12
   4.8648087e-01   1.1336867e-12
   4.8705658e-01   1.0875313e-12
   4.8763230e-01   1.0375275e-12
   4.8820802e-01   9.9004641e-13
   4.8878373e-01   9.4506861e-13
   4.8935945e-01   9.3252334e-13
   4.8993517e-01   8.9580742e-13
   4.9051088e-01   8.6953362e-13
   4.9108660e-01   8.3121393e-13
   4.9166232e-01   7.8443850e-13
   4.9223804e-01   7.5614465e-13
   4.9281375e-01   7.3475782e-13
   4.9338947e-01   6.8781726e-13
   4.9396519e-01   6.6209711e-13
   4.9454090e-01   6.4786913e-13
   4.9511662e-01   6.2307706e-13
   4.9569234e-01   5.9205295e-13
   4.9626805e-01   5.7005188e-13
   4.9684377e-01   5.5554912e-13
   4.9741949e-01   5.2785319e-13
   4.9799521e-01   5.1542689e-13
   4.9857092e-01   4.8698651e-13
   4.9914664e-01   4.6134239e-13
   4.9972236e-01   4.3469960e-13
   5.0029807e-01   4.2353721e-13
   5.0087379e-01   4.1267617e-13
   5.0144951e-01   3.8887450e-13
   5.0202522e-01   3.7157990e-13
   5.0260094e-01   3.5720837e-13
   5.0317666e-01   3.4374377e-13
   5.0375238e-01   3.3357694e-13
   5.0432809e-01   3.1910983e-13
   5.0490381e-01   3.0643588e-13
   5.0547953e-01   2.9655027e-13
   5.0605524e-01   2.7873973e-13
   5.0663096e-01   2.7319488e-13
   5.0720668e-01   2.6016805e-13
   5.0778239e-01   2.4567385e-13
   5.0835811e-01   2.4081550e-13
   5.0893383e-01   2.3112248e-13
   5.0950955e-01   2.2175726e-13
   5.1008526e-01   2.1731638e-13
   5.1066098e-01   2.1049626e-13
   5.1123670e-01   2.0052631e-13
   5.1181241e-01   1.9219380e-13
   5.1238813e-01   1.8427493e-13
   5.1296385e-01   1.7946328e-13
   5.1353956e-01   1.7165838e-13
   5.1411528e-01   1.6294946e-13
   5.1469100e-01   1.5336032e-13
   5.1526672e-01   1.4583103e-13
   5.1584243e-01   1.3998661e-13
   5.1641815e-01   1.3526919e-13
   5.1699387e-01   1.3011517e-13
   5.1756958e-01   1.2335712e-13
   5.1814530e-01   1.1826993e-13
   5.1872102e-01   1.1565633e-13
   5.1929673e-01   1.0688792e-13
   5.1987245e-01   1.0545896e-13
   5.2044817e-01   1.0185573e-13
   5.2102389e-01   9.6576175e-14
   5.2159960e-01   9.5875020e-14
   5.2217532e-01   9.0965225e-14
   5.2275104e-01   8.7910164e-14
   5.2332675e-01   8.6183832e-14
   5.2390247e-01   8.1862399e-14
   5.2447819e-01   7.8292554e-14
   5.2505390e-01   7.6417149e-14
   5.2562962e-01   7.3470737e-14
   5.2620534e-01   7.0676435e-14
   5.2678106e-01   6.6792852e-14
   5.2735677e-01   6.3265572e-14
   5.2793249e-01   6.1089184e-14
   5.2850821e-01   5.8262054e-14
   5.2908392e-01   5.6155042e-14
   5.2965964e-01   5.3474161e-14
   5.3023536e-01   5.2275808e-14
   5.3081107e-01   5.1112599e-14
   5.3138679e-01   4.9165550e-14
   5.3196251e-01   4.6766682e-14
   5.3253823e-01   4.5473000e-14
   5.3311394e-01   4.3568931e-14
   5.3368966e-01   4.1738072e-14
   5.3426538e-01   4.0750168e-14
   5.3484109e-01   3.8452028e-14
   5.3541681e-01   3.7375247e-14
   5.3599253e-01   3.6364590e-14
   5.3656824e-01   3.4368801e-14
   5.3714396e-01   3.3058955e-14
   5.3771968e-01   3.1486291e-14
   5.3829540e-01   3.0573914e-14
   5.3887111e-01   2.8818400e-14
   5.3944683e-01   2.8252945e-14
   5.4002255e-01   2.6593397e-14
   5.4059826e-01   2.5466414e-14
   5.4117398e-01   2.4478791e-14
   5.4174970e-01   2.3795770e-14
   5.4232541e-01   2.2696220e-14
   5.4290113e-01   2.1645929e-14
   5.4347685e-01   2.0886324e-14
   5.4405257e-01   1.9996319e-14
   5.4462828e-01   1.8961996e-14
   5.4520400e-01   1.8214885e-14
   5.4577972e-01   1.7778268e-14
   5.4635543e-01   1.7367750e-14
   5.4693115e-01   1.6411958e-14
   5.4750687e-01   1.5745420e-14
   5.4808258e-01   1.5175466e-14
   5.4865830e-01   1.4718468e-14
   5.4923402e-01   1.4024416e-14
   5.4980974e-01   1.3530012e-14
   5.5038545e-01   1.3013180e-14
   5.5096117e-01   1.2542796e-14
   5.5153689e-01   1.2026353e-14
   5.5211260e-01   1.1030221e-14
   5.5268832e-01   1.0460155e-14
   5.5326404e-01   1.0298890e-14
   5.5383975e-01   9.8154140e-15
   5.5441547e-01   9.6179939e-15
   5.5499119e-01   8.9894383e-15
   5.5556691e-01   8.8439540e-15
   5.5614262e-01   8.5417560e-15
   5.5671834e-01   8.3134196e-15
   5.5729406e-01   7.9595323e-15
   5.5786977e-01   7.6087474e-15
   5.5844549e-01   7.3555547e-15
   5.5902121e-01   7.0929765e-15
   5.5959692e-01   6.8378454e-15
   5.6017264e-01   6.5347383e-15
   5.6074836e-01   6.3080859e-15
   5.6132408e-01   6.0431869e-15
   5.6189979e-01   5.8059563e-15
   5.6247551e-01   5.5322860e-15
   5.6305123e-01   5.2817187e-15
   5.6362694e-01   5.1409706e-15
   5.6420266e-01   4.9502715e-15
   5.6477838e-01   4.6569737e-15
   5.6535409e-01   4.4821548e-15
   5.6592981e-01   4.3471939e-15
   5.6650553e-01   4.1389187e-15
   5.6708125e-01   4.0644570e-15
   5.6765696e-01   3.8637872e-15
   5.6823268e-01   3.7199019e-15
   5.6880840e-01   3.5922103e-15
   5.6938411e-01   3.5254519e-15
   5.6995983e-01   3.3009779e-15
   5.7053555e-01   3.1301647e-15
   5.7111126e-01   3.0687710e-15
   5.7168698e-01   2.8516164e-15
   5.7226270e-01   2.8093906e-15
   5.7283842e-01   2.7022619e-15
   5.7341413e-01   2.5696071e-15
   5.7398985e-01   2.4672981e-15
   5.7456557e-01   2.3978318e-15
   5.7514128e-01   2.2665751e-15
   5.7571700e-01   2.2269499e-15
   5.7629272e-01   2.1745841e-15
   5.7686843e-01   2.0411630e-15
   5.7744415e-01   1.9082231e-15
   5.7801987e-01   1.8386934e-15
   5.7859559e-01   1.7794754e-15
   5.7917130e-01   1.7114365e-15
   5.7974702e-01   1.6269635e-15
   5.8032274e-01   1.5606751e-15
   5.8089845e-01   1.5191201e-15
   5.8147417e-01   1.4240692e-15
   5.8204989e-01   1.3810198e-15
   5.8262560e-01   1.3666223e-15
   5.8320132e-01   1.2627197e-15
   5.8377704e-01   1.1957303e-15
   5.8435276e-01   1.1766649e-15
   5.8492847e-01   1.1357191e-15
   5.8550419e-01   1.0889027e-15
   5.8607991e-01   1.0614432e-15
   5.8665562e-01   1.0402754e-15
   5.8723134e-01   9.9641128e-16
   5.8780706e-01   9.4178648e-16
   5.8838277e-01   9.1616841e-16
   5.8895849e-01   8.8227845e-16
   5.8953421e-01   8.2365696e-16
   5.9010993e-01   7.9091192e-16
   5.9068564e-01   7.7079519e-16
   5.9126136e-01   7.3329537e-16
   5.9183708e-01   7.0235680e-16
   5.9241279e-01   6.7584531e-16
   5.9298851e-01   6.4983352e-16
   5.9356423e-01   6.1676171e-16
   5.9413994e-01   5.8881658e-16
   5.9471566e-01   5.5890339e-16
   5.9529138e-01   5.3219320e-16
   5.9586710e-01   5.1348212e-16
   5.9644281e-01   4.9367033e-16
   5.9701853e-01   4.7490639e-16
   5.9759425e-01   4.6322921e-16
   5.9816996e-01   4.4926047e-16
   5.9874568e-01   4.3292797e-16
   5.9932140e-01   4.2131157e-16
   5.9989711e-01   4.0371081e-16
   6.0047283e-01   3.8451974e-16
   6.0104855e-01   3.6816835e-16
   6.0162427e-01   3.6194772e-16
   6.0219998e-01   3.4300273e-16
   6.0277570e-01   3.2177079e-16
   6.0335142e-01   3.1082485e-16
   6.0392713e-01   2.8897067e-16
   6.0450285e-01   2.7629840e-16
   6.0507857e-01   2.7327034e-16
   6.0565428e-01   2.6326740e-16
   6.0623000e-01   2.5438513e-16
   6.0680572e-01   2.4117885e-16
   6.0738144e-01   2.3408537e-16
   6.0795715e-01   2.2231977e-16
   6.0853287e-01   2.1258811e-16
   6.0910859e-01   2.0343851e-16
   6.0968430e-01   1.9704450e-16
   6.1026002e-01   1.9205161e-16
   6.1083574e-01   1.8420142e-16
   6.1141145e-01   1.7882729e-16
   6.1198717e-01   1.6791031e-16
   6.1256289e-01   1.6153582e-16
   6.1313861e-01   1.5266240e-16
   6.1371432e-01   1.4530924e-16
   6.1429004e-01   1.4109700e-16
   6.1486576e-01   1.3575015e-16
   6.1544147e-01   1.2844197e-16
   6.1601719e-01   1.2529255e-16
   6.1659291e-01   1.2028456e-16
   6.1716862e-01   1.1705820e-16
   6.1774434e-01   1.1206060e-16
   6.1832006e-01   1.0748828e-16
   6.1889578e-01   1.0497481e-16
   6.1947149e-01   1.0079766e-16
   6.2004721e-01   9.4693506e-17
   6.2062293e-01   9.2969935e-17
   6.2119864e-01   8.5057182e-17
   6.2177436e-01   8.3398433e-17
   6.2235008e-01   8.0622225e-17
   6.2292579e-01   7.5032283e-17
   6.2350151e-01   7.3746040e-17
   6.2407723e-01   7.1290402e-17
   6.2465295e-01   6.8279077e-17
   6.2522866e-01   6.6059705e-17
   6.2580438e-01   6.4115612e-17
   6.2638010e-01   6.2180499e-17
   6.2695581e-01   5.9799494e-17
   6.2753153e-01   5.7452789e-17
   6.2810725e-01   5.5088951e-17
   6.2868296e-01   5.1900545e-17
   6.2925868e-01   4.9913867e-17
   6.2983440e-01   4.7121247e-17
   6.3041012e-01   4.5681749e-17
   6.3098583e-01   4.3997474e-17
   6.3156155e-01   4.2181127e-17
   6.3213727e-01   4.0354161e-17
   6.3271298e-01   3.7559225e-17
   6.3328870e-01   3.7168122e-17
   6.3386442e-01   3.5689074e-17
   6.3444013e-01   3.4294408e-17
   6.3501585e-01   3.2163922e-17
   6.3559157e-01   3.1327084e-17
   6.3616729e-01   3.0655651e-17
   6.3674300e-01   2.8997159e-17
   6.3731872e-01   2.7872158e-17
   6.3789444e-01   2.6468494e-17
   6.3847015e-01   2.5205608e-17
   6.3904587e-01   2.4490680e-17
   6.3962159e-01   2.3917999e-17
   6.4019730e-01   2.2947082e-17
   6.4077302e-01   2.2425066e-17
   6.4134874e-01   2.1081570e-17
   6.4192446e-01   2.0760830e-17
   6.4250017e-01   2.0004771e-17
   6.4307589e-01   1.9085922e-17
   6.4365161e-01   1.8441759e-17
   6.4422732e-01   1.7401896e-17
   6.4480304e-01   1.6677155e-17
   6.4537876e-01   1.6093892e-17
   6.4595447e-01   1.5607657e-17
   6.4653019e-01   1.4674564e-17
   6.4710591e-01   1.4139557e-17
   6.4768163e-01   1.3662244e-17
   6.4825734e-01   1.2979597e-17
   6.4883306e-01   1.2737049e-17
   6.4940878e-01   1.2337283e-17
   6.4998449e-01   1.1696269e-17
   6.5056021e-01   1.1260310e-17
   6.5113593e-01   1.0938005e-17
   6.5171164e-01   1.0541503e-17
   6.5228736e-01   1.0191699e-17
   6.5286308e-01   9.5366356e-18
   6.5343880e-01   9.4308056e-18
   6.5401451e-01   9.0935614e-18
   6.5459023e-01   8.7001013e-18
   6.5516595e-01   8.3601157e-18
   6.5574166e-01   7.9824606e-18
   6.5631738e-01   7.6614440e-18
   6.5689310e-01   7.3753165e-18
   6.5746881e-01   7.0335811e-18
   6.5804453e-01   6.8910132e-18
   6.5862025e-01   6.7241419e-18
   6.5919597e-01   6.2354927e-18
   6.5977168e-01   5.9904637e-18
   6.6034740e-01   5.6155386e-18
   6.6092312e-01   5.3202478e-18
   6.6149883e-01   5.1289867e-18
   6.6207455e-01   5.0473372e-18
   6.6265027e-01   4.8339224e-18
   6.6322598e-01   4.6386494e-18
   6.6380170e-01   4.4483156e-18
   6.6437742e-01   4.3612695e-18
   6.6495314e-01   4.2181760e-18
   6.6552885e-01   3.9130308e-18
   6.6610457e-01   3.6592342e-18
   6.6668029e-01   3.5595954e-18
   6.6725600e-01   3.4311173e-18
   6.6783172e-01   3.3009166e-18
   6.6840744e-01   3.1785997e-18
   6.6898315e-01   3.0619599e-18
   6.6955887e-01   3.0336878e-18
   6.7013459e-01   2.8737605e-18
   6.7071031e-01   2.8133637e-18
   6.7128602e-01   2.6713012e-18
   6.7186174e-01   2.5556610e-18
   6.7243746e-01   2.5048542e-18
   6.7301317e-01   2.3750621e-18
   6.7358889e-01   2.3171500e-18
   6.7416461e-01   2.2255618e-18
   6.7474032e-01   2.1466318e-18
   6.7531604e-01   2.0588976e-18
   6.7589176e-01   1.9687166e-18
   6.7646748e-01   1.8684605e-18
   6.7704319e-01   1.7549799e-18
   6.7761891e-01   1.7302658e-18
   6.7819463e-01   1.6352277e-18
   6.7877034e-01   1.5658748e-18
   6.7934606e-01   1.5050921e-18
   6.7992178e-01   1.4504687e-18
   6.8049749e-01   1.4017037e-18
   6.8107321e-01   1.3332492e-18
   6.8164893e-01   1.2978169e-18
   6.8222465e-01   1.2562282e-18
   6.8280036e-01   1.1928411e-18
   6.8337608e-01   1.1594622e-18
   6.8395180e-01   1.0961122e-18
   6.8452751e-01   1.0506339e-18
   6.8510323e-01   1.0041453e-18
   6.8567895e-01   9.7652462e-19
   6.8625466e-01   9.2750874e-19
   6.8683038e-01   9.1712111e-19
   6.8740610e-01   8.7439594e-19
   6.8798182e-01   8.2514218e-19
   6.8855753e-01   7.8481766e-19
   6.8913325e-01   7.5080182e-19
   6.8970897e-01   7.0134596e-19
   6.9028468e-01   6.6765011e-19
   6.9086040e-01   6.4939204e-19
   6.9143612e-01   6.2580974e-19
   6.9201183e-01   6.1153005e-19
   6.9258755e-01   5.8942631e-19
   6.9316327e-01   5.6296510e-19
   6.9373899e-01   5.3113863e-19
   6.9431470e-01   5.0447186e-19
   6.9489042e-01   4.8369975e-19
   6.9546614e-01   4.7941509e-19
   6.9604185e-01   4.6872046e-19
   6.9661757e-01   4.4518470e-19
   6.9719329e-01   4.3399679e-19
   6.9776900e-01   4.2196399e-19
   6.9834472e-01   4.0777868e-19
   6.9892044e-01   3.8922010e-19
   6.9949616e-01   3.5746102e-19
   7.0007187e-01   3.5302162e-19
   7.0064759e-01   3.3769784e-19
   7.0122331e-01   3.2426440e-19
   7.0179902e-01   3.1587969e-19
   7.0237474e-01   3.1159008e-19
   7.0295046e-01   2.9499498e-19
   7.0352617e-01   2.8046773e-19
   7.0410189e-01   2.6743700e-19
   7.0467761e-01   2.5435008e-19
   7.0525333e-01   2.4555266e-19
   7.0582904e-01   2.3769614e-19
   7.0640476e-01   2.3180812e-19
   7.0698048e-01   2.2199479e-19
   7.0755619e-01   2.1652317e-19
   7.0813191e-01   2.0654390e-19
   7.0870763e-01   1.9607770e-19
   7.0928334e-01   1.8919593e-19
   7.0985906e-01   1.7538662e-19
   7.1043478e-01   1.7126809e-19
   7.1101050e-01   1.6048125e-19
   7.1158621e-01   1.5483187e-19
   7.1216193e-01   1.5077854e-19
   7.1273765e-01   1.4425014e-19
   7.1331336e-01   1.3964934e-19
   7.1388908e-01   1.3437440e-19
   7.1446480e-01   1.2546669e-19
   7.1504051e-01   1.2120612e-19
   7.1561623e-01   1.1629425e-19
   7.1619195e-01   1.1256481e-19
   7.1676767e-01   1.0900922e-19
   7.1734338e-01   1.0374417e-19
   7.1791910e-01   9.9427366e-20
   7.1849482e-01   9.5823464e-20
   7.1907053e-01   9.0474253e-20
   7.1964625e-01   8.7827101e-20
   7.2022197e-01   8.3986175e-20
   7.2079768e-01   8.2157716e-20
   7.2137340e-01   7.8337945e-20
   7.2194912e-01   7.5951934e-20
   7.2252484e-01   7.2708112e-20
   7.2310055e-01   7.0017938e-20
   7.2367627e-01   6.7238388e-20
   7.2425199e-01   6.5392051e-20
   7.2482770e-01   6.1647527e-20
   7.2540342e-01   5.8283551e-20
   7.2597914e-01   5.7054131e-20
   7.2655485e-01   5.4986793e-20
   7.2713057e-01   5.2116324e-20
   7.2770629e-01   4.9515443e-20
   7.2828201e-01   4.8169245e-20
   7.2885772e-01   4.7039728e-20
   7.2943344e-01   4.3241876e-20
   7.3000916e-01   4.2109497e-20
   7.3058487e-01   4.0873677e-20
   7.3116059e-01   3.9563087e-20
   7.3173631e-01   3.8453915e-20
   7.3231202e-01   3.6572725e-20
   7.3288774e-01   3.5406986e-20
   7.3346346e-01   3.4183148e-20
   7.3403918e-01   3.0724706e-20
   7.3461489e-01   3.0164554e-20
   7.3519061e-01   2.9356668e-20
   7.3576633e-01   2.8530842e-20
   7.3634204e-01   2.7239648e-20
   7.3691776e-01   2.5985438e-20
   7.3749348e-01   2.4849555e-20
   7.3806919e-01   2.4026702e-20
   7.3864491e-01   2.3315319e-20
   7.3922063e-01   2.2609145e-20
   7.3979635e-01   2.1891003e-20
   7.4037206e-01   2.1127300e-20
   7.4094778e-01   2.0544289e-20
   7.4152350e-01   1.9474515e-20
   7.4209921e-01   1.8347230e-20
   7.4267493e-01   1.7475645e-20
   7.4325065e-01   1.7103236e-20
   7.4382636e-01   1.6182136e-20
   7.4440208e-01   1.6009083e-20
   7.4497780e-01   1.4764780e-20
   7.4555352e-01   1.4298972e-20
   7.4612923e-01   1.3816919e-20
   7.4670495e-01   1.3196276e-20
   7.4728067e-01   1.2661466e-20
   7.4785638e-01   1.2358553e-20
   7.4843210e-01   1.2028422e-20
   7.4900782e-01   1.1465946e-20
   7.4958353e-01   1.0765782e-20
   7.5015925e-01   1.0413324e-20
   7.5073497e-01   1.0119259e-20
   7.5131069e-01   9.8917049e-21
   7.5188640e-01   9.5192574e-21
   7.5246212e-01   9.1433800e-21
   7.5303784e-01   8.6927225e-21
   7.5361355e-01   8.0110638e-21
   7.5418927e-01   7.8404624e-21
   7.5476499e-01   7.6385545e-21
   7.5534070e-01   7.2138405e-21
   7.5591642e-01   6.9622285e-21
   7.5649214e-01   6.6121252e-21
   7.5706786e-01   6.3459868e-21
   7.5764357e-01   6.0309679e-21
   7.5821929e-01   5.7675577e-21
   7.5879501e-01   5.6127502e-21
   7.5937072e-01   5.3579445e-21
   7.5994644e-01   5.1564453e-21
   7.6052216e-01   4.9658683e-21
   7.6109787e-01   4.7622636e-21
   7.6167359e-01   4.6345308e-21
   7.6224931e-01   4.5246707e-21
   7.6282503e-01   4.2618159e-21
   7.6340074e-01   4.1050838e-21
   7.6397646e-01   3.9552471e-21
   7.6455218e-01   3.8145783e-21
   7.6512789e-01   3.5668086e-21
   7.6570361e-01   3.4931385e-21
   7.6627933e-01   3.2923986e-21
   7.6685504e-01   3.0824882e-21
   7.6743076e-01   3.0338812e-21
   7.6800648e-01   2.9166462e-21
   7.6858220e-01   2.7922245e-21
   7.6915791e-01   2.6616037e-21
   7.6973363e-01   2.6315429e-21
   7.7030935e-01   2.5205634e-21
   7.7088506e-01   2.4622227e-21
   7.7146078e-01   2.3143859e-21
   7.7203650e-01   2.1912404e-21
   7.7261221e-01   2.1437892e-21
   7.7318793e-01   2.1084027e-21
   7.7376365e-01   2.0299235e-21
   7.7433937e-01   1.9455369e-21
   7.7491508e-01   1.8751793e-21
   7.7549080e-01   1.8229566e-21
   7.7606652e-01   1.7344443e-21
   7.7664223e-01   1.5803869e-21
   7.7721795e-01   1.4770017e-21
   7.7779367e-01   1.4282116e-21
   7.7836938e-01   1.3956480e-21
   7.7894510e-01   1.3570815e-21
   7.7952082e-01   1.3201032e-21
   7.8009654e-01   1.2672659e-21
   7.8067225e-01   1.1872954e-21
   7.8124797e-01   1.1425914e-21
   7.8182369e-01   1.1060131e-21
   7.8239940e-01   1.0718294e-21
   7.8297512e-01   1.0369830e-21
   7.8355084e-01   9.9779106e-22
   7.8412655e-01   9.5466827e-22
   7.8470227e-01   9.3153188e-22
   7.8527799e-01   9.0242583e-22
   7.8585371e-01   8.4726331e-22
   7.8642942e-01   8.2774981e-22
   7.8700514e-01   7.9828984e-22
   7.8758086e-01   7.4167202e-22
   7.8815657e-01   7.2356593e-22
   7.8873229e-01   7.0203847e-22
   7.8930801e-01   6.7316140e-22
   7.8988372e-01   6.2617654e-22
   7.9045944e-01   6.0547322e-22
   7.9103516e-01   5.7920134e-22
   7.9161088e-01   5.6697816e-22
   7.9218659e-01   5.5349526e-22
   7.9276231e-01   5.2208422e-22
   7.9333803e-01   5.0542678e-22
   7.9391374e-01   4.7928297e-22
   7.9448946e-01   4.5713362e-22
   7.9506518e-01   4.4258711e-22
   7.9564089e-01   4.1777654e-22
   7.9621661e-01   3.9770203e-22
   7.9679233e-01   3.7381864e-22
   7.9736805e-01   3.6693548e-22
   7.9794376e-01   3.5297204e-22
   7.9851948e-01   3.4568202e-22
   7.9909520e-01   3.3975758e-22
   7.9967091e-01   3.2340854e-22
   8.0024663e-01   3.1252245e-22
   8.0082235e-01   2.9392851e-22
   8.0139806e-01   2.8218179e-22
   8.0197378e-01   2.7485273e-22
   8.0254950e-01   2.6985049e-22
   8.0312522e-01   2.5673854e-22
   8.0370093e-01   2.4416176e-22
   8.0427665e-01   2.3668199e-22
   8.0485237e-01   2.2428324e-22
   8.0542808e-01   2.1363339e-22
   8.0600380e-01   2.0537363e-22
   8.0657952e-01   2.0166479e-22
   8.0715523e-01   1.9200176e-22
   8.0773095e-01   1.8153063e-22
   8.0830667e-01   1.7235000e-22
   8.0888239e-01   1.6719957e-22
   8.0945810e-01   1.6017890e-22
   8.1003382e-01   1.5781651e-22
   8.1060954e-01   1.5072902e-22
   8.1118525e-01   1.4350917e-22
   8.1176097e-01   1.3340748e-22
   8.1233669e-01   1.2893487e-22
   8.1291240e-01   1.2448476e-22
   8.1348812e-01   1.2053250e-22
   8.1406384e-01   1.1524296e-22
   8.1463956e-01   1.0974756e-22
   8.1521527e-01   1.0462865e-22
   8.1579099e-01   1.0186872e-22
   8.1636671e-01   9.8288025e-23
   8.1694242e-01   9.4855282e-23
   8.1751814e-01   9.1795673e-23
   8.1809386e-01   8.7467110e-23
   8.1866957e-01   8.4424012e-23
   8.1924529e-01   8.2142993e-23
   8.1982101e-01   7.8966928e-23
   8.2039673e-01   7.5644678e-23
   8.2097244e-01   7.0860288e-23
   8.2154816e-01   6.7228169e-23
   8.2212388e-01   6.5353837e-23
   8.2269959e-01   6.2632307e-23
   8.2327531e-01   6.1018575e-23
   8.2385103e-01   5.8992143e-23
   8.2442674e-01   5.6600657e-23
   8.2500246e-01   5.3923762e-23
   8.2557818e-01   5.3379549e-23
   8.2615390e-01   5.1533818e-23
   8.2672961e-01   4.9348032e-23
   8.2730533e-01   4.7211810e-23
   8.2788105e-01   4.4227276e-23
   8.2845676e-01   4.2266040e-23
   8.2903248e-01   4.1044264e-23
   8.2960820e-01   3.9925921e-23
   8.3018391e-01   3.8483861e-23
   8.3075963e-01   3.7759377e-23
   8.3133535e-01   3.5765818e-23
   8.3191107e-01   3.4807274e-23
   8.3248678e-01   3.3511896e-23
   8.3306250e-01   3.1267812e-23
   8.3363822e-01   2.9241604e-23
   8.3421393e-01   2.8899375e-23
   8.3478965e-01   2.7882908e-23
   8.3536537e-01   2.6491061e-23
   8.3594108e-01   2.5502590e-23
   8.3651680e-01   2.4563969e-23
   8.3709252e-01   2.3948030e-23
   8.3766824e-01   2.2600173e-23
   8.3824395e-01   2.1912241e-23
   8.3881967e-01   2.0258995e-23
   8.3939539e-01   1.9529032e-23
   8.3997110e-01   1.8828191e-23
   8.4054682e-01   1.7968475e-23
   8.4112254e-01   1.7791550e-23
   8.4169825e-01   1.6739588e-23
   8.4227397e-01   1.6027016e-23
   8.4284969e-01   1.5573690e-23
   8.4342541e-01   1.4984128e-23
   8.4400112e-01   1.4198468e-23
   8.4457684e-01   1.3583358e-23
   8.4515256e-01   1.3153695e-23
   8.4572827e-01   1.2552288e-23
   8.4630399e-01   1.1858112e-23
   8.4687971e-01   1.1634087e-23
   8.4745542e-01   1.1116468e-23
   8.4803114e-01   1.0669859e-23
   8.4860686e-01   1.0451635e-23
   8.4918258e-01   1.0041002e-23
   8.4975829e-01   9.8562217e-24
   8.5033401e-01   9.2792459e-24
   8.5090973e-01   8.7198065e-24
   8.5148544e-01   8.5558962e-24
   8.5206116e-01   8.0786074e-24
   8.5263688e-01   7.8180477e-24
   8.5321259e-01   7.5611291e-24
   8.5378831e-01   7.4339817e-24
   8.5436403e-01   7.1225704e-24
   8.5493975e-01   6.8642095e-24
   8.5551546e-01   6.5961203e-24
   8.5609118e-01   6.3043874e-24
   8.5666690e-01   5.9250372e-24
   8.5724261e-01   5.7317827e-24
   8.5781833e-01   5.3478368e-24
   8.5839405e-01   5.1242415e-24
   8.5896976e-01   4.9597211e-24
   8.5954548e-01   4.8704067e-24
   8.6012120e-01   4.7121804e-24
   8.6069692e-01   4.4099003e-24
   8.6127263e-01   4.3194224e-24
   8.6184835e-01   4.1762665e-24
   8.6242407e-01   3.9974703e-24
   8.6299978e-01   3.8341457e-24
   8.6357550e-01   3.6074221e-24
   8.6415122e-01   3.4652985e-24
   8.6472693e-01   3.2351238e-24
   8.6530265e-01   3.0769219e-24
   8.6587837e-01   2.9890507e-24
   8.6645409e-01   2.8352399e-24
   8.6702980e-01   2.7710972e-24
   8.6760552e-01   2.6923433e-24
   8.6818124e-01   2.6077262e-24
   8.6875695e-01   2.5319939e-24
   8.6933267e-01   2.3455711e-24
   8.6990839e-01   2.2878404e-24
   8.7048410e-01   2.2066931e-24
   8.7105982e-01   2.1346388e-24
   8.7163554e-01   2.0045241e-24
   8.7221126e-01   1.9572897e-24
   8.7278697e-01   1.8890795e-24
   8.7336269e-01   1.8234547e-24
   8.7393841e-01   1.7484196e-24
   8.7451412e-01   1.6691694e-24
   8.7508984e-01   1.6268976e-24
   8.7566556e-01   1.5680639e-24
   8.7624127e-01   1.4668420e-24
   8.7681699e-01   1.4528948e-24
   8.7739271e-01   1.3800000e-24
   8.7796843e-01   1.3503688e-24
   8.7854414e-01   1.2688167e-24
   8.7911986e-01   1.2374749e-24
   8.7969558e-01   1.2040339e-24
   8.8027129e-01   1.1575653e-24
   8.8084701e-01   1.1133198e-24
   8.8142273e-01   1.0581218e-24
   8.8199844e-01   1.0228511e-24
   8.8257416e-01   9.4400806e-25
   8.8314988e-01   9.0995246e-25
   8.8372560e-01   8.8338291e-25
   8.8430131e-01   8.3445483e-25
   8.8487703e-01   8.2013941e-25
   8.8545275e-01   7.8704650e-25
   8.8602846e-01   7.5953443e-25
   8.8660418e-01   7.1927806e-25
   8.8717990e-01   6.8689688e-25
   8.8775561e-01   6.6116644e-25
   8.8833133e-01   6.3339103e-25
   8.8890705e-01   6.2066784e-25
   8.8948277e-01   5.8377658e-25
   8.9005848e-01   5.5952709e-25
   8.9063420e-01   5.4418350e-25
   8.9120992e-01   5.3669595e-25
   8.9178563e-01   5.2161257e-25
   8.9236135e-01   4.9616997e-25
   8.9293707e-01   4.6718425e-25
   8.9351278e-01   4.4469580e-25
   8.9408850e-01   4.3820294e-25
   8.9466422e-01   4.1460621e-25
   8.9523994e-01   3.9214571e-25
   8.9581565e-01   3.7355744e-25
   8.9639137e-01   3.6297880e-25
   8.9696709e-01   3.4562209e-25
   8.9754280e-01   3.3388310e-25
   8.9811852e-01   3.2472420e-25
   8.9869424e-01   3.1018450e-25
   8.9926995e-01   2.9378567e-25
   8.9984567e-01   2.7524464e-25
   9.0042139e-01   2.6668685e-25
   9.0099711e-01   2.5360290e-25
   9.0157282e-01   2.4296747e-25
   9.0214854e-01   2.3628716e-25
   9.0272426e-01   2.2433083e-25
   9.0329997e-01   2.1642608e-25
   9.0387569e-01   2.1304807e-25
   9.0445141e-01   2.0429782e-25
   9.0502712e-01   1.9965726e-25
   9.0560284e-01   1.8892158e-25
   9.0617856e-01   1.8066537e-25
   9.0675428e-01   1.7219838e-25
   9.0732999e-01   1.6668801e-25
   9.0790571e-01   1.6049078e-25
   9.0848143e-01   1.5248060e-25
   9.0905714e-01   1.4562599e-25
   9.0963286e-01   1.3764920e-25
   9.1020858e-01   1.3497192e-25
   9.1078429e-01   1.2993604e-25
   9.1136001e-01   1.2525790e-25
   9.1193573e-01   1.1931598e-25
   9.1251145e-01   1.1215061e-25
   9.1308716e-01   1.0652462e-25
   9.1366288e-01   1.0392993e-25
   9.1423860e-01   1.0078836e-25
   9.1481431e-01   9.7391298e-26
   9.1539003e-01   9.4360593e-26
   9.1596575e-01   9.0727776e-26
   9.1654146e-01   8.6105222e-26
   9.1711718e-01   8.3228697e-26
   9.1769290e-01   8.1495480e-26
   9.1826862e-01   8.0142454e-26
   9.1884433e-01   7.6614798e-26
   9.1942005e-01   7.2521153e-26
   9.1999577e-01   6.9951233e-26
   9.2057148e-01   6.7454254e-26
   9.2114720e-01   6.4791607e-26
   9.2172292e-01   6.1463576e-26
   9.2229863e-01   5.8985373e-26
   9.2287435e-01   5.7384474e-26
   9.2345007e-01   5.4929650e-26
   9.2402579e-01   5.2456132e-26
   9.2460150e-01   4.9829861e-26
   9.2517722e-01   4.8418083e-26
   9.2575294e-01   4.7084447e-26
   9.2632865e-01   4.4457899e-26
   9.2690437e-01   4.2625834e-26
   9.2748009e-01   4.1790028e-26
   9.2805580e-01   3.9808545e-26
   9.2863152e-01   3.7046575e-26
   9.2920724e-01   3.5810052e-26
   9.2978296e-01   3.4733816e-26
   9.3035867e-01   3.3052441e-26
   9.3093439e-01   3.1551544e-26
   9.3151011e-01   3.0414446e-26
   9.3208582e-01   2.9386690e-26
   9.3266154e-01   2.8136827e-26
   9.3323726e-01   2.7547847e-26
   9.3381297e-01   2.6651018e-26
   9.3438869e-01   2.4778327e-26
   9.3496441e-01   2.3679035e-26
   9.3554013e-01   2.3075829e-26
   9.3611584e-01   2.2342893e-26
   9.3669156e-01   2.1160342e-26
   9.3726728e-01   2.0199964e-26
   9.3784299e-01   1.9469985e-26
   9.3841871e-01   1.8547573e-26
   9.3899443e-01   1.8029059e-26
   9.3957014e-01   1.7474514e-26
   9.4014586e-01   1.6699416e-26
   9.4072158e-01   1.6097607e-26
   9.4129730e-01   1.5314263e-26
   9.4187301e-01   1.4770011e-26
   9.4244873e-01   1.4371043e-26
   9.4302445e-01   1.3636322e-26
   9.4360016e-01   1.3098623e-26
   9.4417588e-01   1.2800312e-26
   9.4475160e-01   1.2517579e-26
   9.4532731e-01   1.1877519e-26
   9.4590303e-01   1.1171428e-26
   9.4647875e-01   1.0659845e-26
   9.4705447e-01   1.0140428e-26
   9.4763018e-01   9.7713322e-27
   9.4820590e-01   9.3763607e-27
   9.4878162e-01   9.0934708e-27
   9.4935733e-01   8.5443458e-27
   9.4993305e-01   8.1420261e-27
   9.5050877e-01   7.8666397e-27
   9.5108448e-01   7.7170306e-27
   9.5166020e-01   7.5523142e-27
   9.5223592e-01   7.3264554e-27
   9.5281164e-01   6.9190466e-27
   9.5338735e-01   6.7444894e-27
   9.5396307e-01   6.2696108e-27
   9.5453879e-01   6.1376703e-27
   9.5511450e-01   6.0730513e-27
   9.5569022e-01   5.8963273e-27
   9.5626594e-01   5.6237269e-27
   9.5684165e-01   5.4457903e-27
   9.5741737e-01   5.2137055e-27
   9.5799309e-01   5.0151670e-27
   9.5856881e-01   4.8830780e-27
   9.5914452e-01   4.7185060e-27
   9.5972024e-01   4.4259779e-27
   9.6029596e-01   4.2304714e-27
   9.6087167e-01   4.0245944e-27
   9.6144739e-01   3.7569262e-27
   9.6202311e-01   3.6471693e-27
   9.6259882e-01   3.5089288e-27
   9.6317454e-01   3.3509423e-27
   9.6375026e-01   3.2814287e-27
   9.6432598e-01   3.0999994e-27
   9.6490169e-01   2.9678776e-27
   9.6547741e-01   2.8531870e-27
   9.6605313e-01   2.6806463e-27
   9.6662884e-01   2.6019821e-27
   9.6720456e-01   2.5180665e-27
   9.6778028e-01   2.4300884e-27
   9.6835599e-01   2.3441845e-27
   9.6893171e-01   2.1782817e-27
   9.6950743e-01   2.0865653e-27
   9.7008315e-01   2.0256138e-27
   9.7065886e-01   1.9263646e-27
   9.7123458e-01   1.8960349e-27
   9.7181030e-01   1.7983193e-27
   9.7238601e-01   1.7515077e-27
   9.7296173e-01   1.6882992e-27
   9.7353745e-01   1.6305548e-27
   9.7411316e-01   1.5173839e-27
   9.7468888e-01   1.4235222e-27
   9.7526460e-01   1.3900753e-27
   9.7584032e-01   1.3549046e-27
   9.7641603e-01   1.2902969e-27
   9.7699175e-01   1.2700927e-27
   9.7756747e-01   1.2038947e-27
   9.7814318e-01   1.1415657e-27
   9.7871890e-01   1.1306197e-27
   9.7929462e-01   1.0515472e-27
   9.7987033e-01   1.0281614e-27
   9.8044605e-01   1.0025658e-27
   9.8102177e-01   9.4617543e-28
   9.8159749e-01   9.2880765e-28
   9.8217320e-01   8.8898828e-28
   9.8274892e-01   8.6437480e-28
   9.8332464e-01   8.4976157e-28
   9.8390035e-01   8.0728462e-28
   9.8447607e-01   7.7974696e-28
   9.8505179e-01   7.3057430e-28
   9.8562750e-01   6.8012714e-28
   9.8620322e-01   6.5368401e-28
   9.8677894e-01   6.3439472e-28
   9.8735466e-01   6.1625617e-28
   9.8793037e-01   5.9245875e-28
   9.8850609e-01   5.7216367e-28
   9.8908181e-01   5.3857086e-28
   9.8965752e-01   5.1787070e-28
   9.9023324e-01   5.0816527e-28
   9.9080896e-01   4.7449298e-28
   9.9138467e-01   4.5891185e-28
   9.9196039e-01   4.3899118e-28
   9.9253611e-01   4.1784487e-28
   9.9311183e-01   4.0300257e-28
   9.9368754e-01   3.9443040e-28
   9.9426326e-01   3.7636771e-28
   9.9483898e-01   3.6277047e-28
   9.9541469e-01   3.4104914e-28
   9.9599041e-01   3.2525577e-28
   9.9656613e-01   3.1119702e-28
   9.9714184e-01   3.0248334e-28
   9.9771756e-01   2.9597996e-28
   9.9829328e-01   2.7581895e-28
   9.9886900e-01   2.6695872e-28
   9.9944471e-01   2.5753479e-28
   1.0000204e+00   2.4684890e-28
   1.0005961e+00   2.3995771e-28
   1.0011719e+00   2.3185851e-28
   1.0017476e+00   2.2511300e-28
   1.0023233e+00   2.1854919e-28
   1.0028990e+00   2.0905485e-28
   1.0034747e+00   2.0126300e-28
   1.0040504e+00   1.9750156e-28
   1.0046262e+00   1.8806410e-28
   1.0052019e+00   1.7775116e-28
   1.0057776e+00   1.6816135e-28
   1.0063533e+00   1.6394884e-28
   1.0069290e+00   1.6019809e-28
   1.0075048e+00   1.5250007e-28
   1.0080805e+00   1.4808764e-28
   1.0086562e+00   1.4222058e-28
   1.0092319e+00   1.3275894e-28
   1.0098076e+00   1.2788761e-28
   1.0103833e+00   1.2084219e-28
   1.0109591e+00   1.1921807e-28
   1.0115348e+00   1.1420558e-28
   1.0121105e+00   1.0833277e-28
   1.0126862e+00   1.0628417e-28
   1.0132619e+00   9.9292396e-29
   1.0138376e+00   9.3453868e-29
   1.0144134e+00   8.8842770e-29
   1.0149891e+00   8.6656254e-29
   1.0155648e+00   8.3772666e-29
   1.0161405e+00   7.9719251e-29
   1.0167162e+00   7.5966424e-29
   1.0172919e+00   7.4556664e-29
   1.0178677e+00   7.1993017e-29
   1.0184434e+00   6.8791972e-29
   1.0190191e+00   6.6086560e-29
   1.0195948e+00   6.2800545e-29
   1.0201705e+00   6.1736369e-29
   1.0207462e+00   5.8123753e-29
   1.0213220e+00   5.4020838e-29
   1.0218977e+00   5.2212882e-29
   1.0224734e+00   4.9552590e-29
   1.0230491e+00   4.8633278e-29
   1.0236248e+00   4.6576113e-29
   1.0242005e+00   4.4492805e-29
   1.0247763e+00   4.3620581e-29
   1.0253520e+00   4.1634326e-29
   1.0259277e+00   4.0884143e-29
   1.0265034e+00   3.8017328e-29
   1.0270791e+00   3.5794292e-29
   1.0276548e+00   3.4324168e-29
   1.0282306e+00   3.2874008e-29
   1.0288063e+00   3.1050449e-29
   1.0293820e+00   3.0305647e-29
   1.0299577e+00   2.8807731e-29
   1.0305334e+00   2.8099396e-29
   1.0311091e+00   2.7110187e-29
   1.0316849e+00   2.6149936e-29
   1.0322606e+00   2.5085035e-29
   1.0328363e+00   2.4212851e-29
   1.0334120e+00   2.3657221e-29
   1.0339877e+00   2.2435146e-29
   1.0345634e+00   2.1235001e-29
   1.0351392e+00   2.0525930e-29
   1.0357149e+00   1.9935997e-29
   1.0362906e+00   1.9276012e-29
   1.0368663e+00   1.7904225e-29
   1.0374420e+00   1.7726213e-29
   1.0380178e+00   1.7084197e-29
   1.0385935e+00   1.6707978e-29
   1.0391692e+00   1.5897752e-29
   1.0397449e+00   1.5536958e-29
   1.0403206e+00   1.4869802e-29
   1.0408963e+00   1.4343039e-29
   1.0414721e+00   1.3475560e-29
   1.0420478e+00   1.3083442e-29
   1.0426235e+00   1.2886014e-29
   1.0431992e+00   1.2061379e-29
   1.0437749e+00   1.1572889e-29
   1.0443506e+00   1.1152728e-29
   1.0449264e+00   1.0893846e-29
   1.0455021e+00   1.0425940e-29
   1.0460778e+00   9.9342653e-30
   1.0466535e+00   9.5712416e-30
   1.0472292e+00   9.3186089e-30
   1.0478049e+00   8.7748199e-30
   1.0483807e+00   8.4653051e-30
   1.0489564e+00   7.9797270e-30
   1.0495321e+00   7.8321208e-30
   1.0501078e+00   7.4605881e-30
   1.0506835e+00   6.8664445e-30
   1.0512592e+00   6.5870344e-30
   1.0518350e+00   6.4821411e-30
   1.0524107e+00   6.2266753e-30
   1.0529864e+00   6.0829130e-30
   1.0535621e+00   5.8346295e-30
   1.0541378e+00   5.5194676e-30
   1.0547135e+00   5.3925214e-30
   1.0552893e+00   5.1796034e-30
   1.0558650e+00   4.9484605e-30
   1.0564407e+00   4.7642288e-30
   1.0570164e+00   4.6934019e-30
   1.0575921e+00   4.3974815e-30
   1.0581678e+00   4.2792915e-30
   1.0587436e+00   4.0656142e-30
   1.0593193e+00   3.9108935e-30
   1.0598950e+00   3.8078002e-30
   1.0604707e+00   3.7484655e-30
   1.0610464e+00   3.5953985e-30
   1.0616221e+00   3.3440644e-30
   1.0621979e+00   3.1987016e-30
   1.0627736e+00   3.1006723e-30
   1.0633493e+00   3.0664969e-30
   1.0639250e+00   2.9662120e-30
   1.0645007e+00   2.8036741e-30
   1.0650765e+00   2.6513208e-30
   1.0656522e+00   2.5175148e-30
   1.0662279e+00   2.4175670e-30
   1.0668036e+00   2.3193438e-30
   1.0673793e+00   2.2249318e-30
   1.0679550e+00   2.1697525e-30
   1.0685308e+00   2.0881612e-30
   1.0691065e+00   1.9925740e-30
   1.0696822e+00   1.8995824e-30
   1.0702579e+00   1.8445765e-30
   1.0708336e+00   1.7477543e-30
   1.0714093e+00   1.7081285e-30
   1.0719851e+00   1.6542726e-30
   1.0725608e+00   1.5085956e-30
   1.0731365e+00   1.4867054e-30
   1.0737122e+00   1.4302050e-30
   1.0742879e+00   1.3856060e-30
   1.0748636e+00   1.3461015e-30
   1.0754394e+00   1.2975746e-30
   1.0760151e+00   1.2405412e-30
   1.0765908e+00   1.2066442e-30
   1.0771665e+00   1.1581790e-30
   1.0777422e+00   1.1110045e-30
   1.0783179e+00   1.0928881e-30
   1.0788937e+00   1.0073457e-30
   1.0794694e+00   9.8128076e-31
   1.0800451e+00   9.3157161e-31
   1.0806208e+00   8.6984403e-31
   1.0811965e+00   8.4765865e-31
   1.0817722e+00   8.1223661e-31
   1.0823480e+00   7.9005784e-31
   1.0829237e+00   7.3666194e-31
   1.0834994e+00   7.1224383e-31
   1.0840751e+00   6.9367666e-31
   1.0846508e+00   6.6614776e-31
   1.0852265e+00   6.4795808e-31
   1.0858023e+00   6.0186679e-31
   1.0863780e+00   5.8490245e-31
   1.0869537e+00   5.4433342e-31
   1.0875294e+00   5.2881938e-31
   1.0881051e+00   5.1034441e-31
   1.0886808e+00   4.9177820e-31
   1.0892566e+00   4.6920106e-31
   1.0898323e+00   4.5024675e-31
   1.0904080e+00   4.3380707e-31
   1.0909837e+00   4.2255620e-31
   1.0915594e+00   4.1003967e-31
   1.0921351e+00   3.9581761e-31
   1.0927109e+00   3.7736619e-31
   1.0932866e+00   3.6192770e-31
   1.0938623e+00   3.5169187e-31
   1.0944380e+00   3.3949923e-31
   1.0950137e+00   3.1578549e-31
   1.0955895e+00   3.0508144e-31
   1.0961652e+00   2.9493224e-31
   1.0967409e+00   2.8213877e-31
   1.0973166e+00   2.6957745e-31
   1.0978923e+00   2.6090271e-31
   1.0984680e+00   2.5329664e-31
   1.0990438e+00   2.4868712e-31
   1.0996195e+00   2.3854825e-31
   1.1001952e+00   2.2935452e-31
   1.1007709e+00   2.1456760e-31
   1.1013466e+00   2.0603426e-31
   1.1019223e+00   2.0242191e-31
   1.1024981e+00   1.9333605e-31
   1.1030738e+00   1.8429428e-31
   1.1036495e+00   1.7527823e-31
   1.1042252e+00   1.7019219e-31
   1.1048009e+00   1.6505988e-31
   1.1053766e+00   1.5915612e-31
   1.1059524e+00   1.5213589e-31
   1.1065281e+00   1.4590669e-31
   1.1071038e+00   1.4004962e-31
   1.1076795e+00   1.3072548e-31
   1.1082552e+00   1.2505044e-31
   1.1088309e+00   1.2246783e-31
   1.1094067e+00   1.1753048e-31
   1.1099824e+00   1.1542017e-31
   1.1105581e+00   1.0789585e-31
   1.1111338e+00   1.0229027e-31
   1.1117095e+00   9.4659948e-32
   1.1122852e+00   9.3446899e-32
   1.1128610e+00   8.8781408e-32
   1.1134367e+00   8.6760688e-32
   1.1140124e+00   8.3834541e-32
   1.1145881e+00   8.0057249e-32
   1.1151638e+00   7.5111588e-32
   1.1157395e+00   7.2648935e-32
   1.1163153e+00   6.9829925e-32
   1.1168910e+00   6.7753799e-32
   1.1174667e+00   6.6615298e-32
   1.1180424e+00   6.3374035e-32
   1.1186181e+00   6.1158791e-32
   1.1191938e+00   5.8810445e-32
   1.1197696e+00   5.6122432e-32
   1.1203453e+00   5.2533932e-32
   1.1209210e+00   4.9577615e-32
   1.1214967e+00   4.8232542e-32
   1.1220724e+00   4.7020214e-32
   1.1226482e+00   4.5360705e-32
   1.1232239e+00   4.3880668e-32
   1.1237996e+00   4.1793469e-32
   1.1243753e+00   3.9979924e-32
   1.1249510e+00   3.8319330e-32
   1.1255267e+00   3.7040994e-32
   1.1261025e+00   3.5975141e-32
   1.1266782e+00   3.4862974e-32
   1.1272539e+00   3.3798481e-32
   1.1278296e+00   3.1870850e-32
   1.1284053e+00   3.0862718e-32
   1.1289810e+00   2.9317285e-32
   1.1295568e+00   2.8252462e-32
   1.1301325e+00   2.7376392e-32
   1.1307082e+00   2.5655951e-32
   1.1312839e+00   2.4831845e-32
   1.1318596e+00   2.4404564e-32
   1.1324353e+00   2.3612833e-32
   1.1330111e+00   2.2685805e-32
   1.1335868e+00   2.1543654e-32
   1.1341625e+00   2.0990421e-32
   1.1347382e+00   2.0046114e-32
   1.1353139e+00   1.9025207e-32
   1.1358896e+00   1.8694485e-32
   1.1364654e+00   1.7728660e-32
   1.1370411e+00   1.7095820e-32
   1.1376168e+00   1.6370511e-32
   1.1381925e+00   1.5021005e-32
   1.1387682e+00   1.4636707e-32
   1.1393439e+00   1.3410102e-32
   1.1399197e+00   1.3132359e-32
   1.1404954e+00   1.2652594e-32
   1.1410711e+00   1.2288500e-32
   1.1416468e+00   1.1558807e-32
   1.1422225e+00   1.1325519e-32
   1.1427982e+00   1.1243009e-32
   1.1433740e+00   1.0722306e-32
   1.1439497e+00   1.0361924e-32
   1.1445254e+00   9.7491614e-33
   1.1451011e+00   9.4254521e-33
   1.1456768e+00   9.2068044e-33
   1.1462525e+00   8.7049905e-33
   1.1468283e+00   8.4080228e-33
   1.1474040e+00   7.9938619e-33
   1.1479797e+00   7.5695057e-33
   1.1485554e+00   7.2583041e-33
   1.1491311e+00   7.1301541e-33
   1.1497068e+00   7.0159630e-33
   1.1502826e+00   6.6033438e-33
   1.1508583e+00   6.3417791e-33


==> A Simple Novel Global Optimization Algorithm and Its Performance on Some Benchmark Functions/Fig_nd/Zakharov_PSO.txt <==
   0.0000000e+00   1.5555528e+03
   5.1633908e-03   1.5555528e+03
   1.0326782e-02   5.2545701e+02
   1.5490173e-02   4.6638481e+02
   2.0653563e-02   4.2970119e+02
   2.5816954e-02   3.7225275e+02
   3.0980345e-02   3.2714852e+02
   3.6143736e-02   2.8987415e+02
   4.1307127e-02   2.6110183e+02
   4.6470518e-02   2.4372385e+02
   5.1633908e-02   2.1630493e+02
   5.6797299e-02   1.8734657e+02
   6.1960690e-02   1.7617079e+02
   6.7124081e-02   1.5388093e+02
   7.2287472e-02   1.4224198e+02
   7.7450863e-02   1.2906255e+02
   8.2614253e-02   1.1764462e+02
   8.7777644e-02   1.0789836e+02
   9.2941035e-02   9.7121445e+01
   9.8104426e-02   8.7857020e+01
   1.0326782e-01   7.9122678e+01
   1.0843121e-01   7.4279537e+01
   1.1359460e-01   6.4047164e+01
   1.1875799e-01   6.0739904e+01
   1.2392138e-01   5.4502008e+01
   1.2908477e-01   4.9508516e+01
   1.3424816e-01   4.6868462e+01
   1.3941155e-01   4.3380721e+01
   1.4457494e-01   3.8972808e+01
   1.4973833e-01   3.7138280e+01
   1.5490173e-01   3.4163220e+01
   1.6006512e-01   3.0545108e+01
   1.6522851e-01   2.8602754e+01
   1.7039190e-01   2.6333826e+01
   1.7555529e-01   2.3797614e+01
   1.8071868e-01   2.3016566e+01
   1.8588207e-01   2.1656151e+01
   1.9104546e-01   1.9736944e+01
   1.9620885e-01   1.8875479e+01
   2.0137224e-01   1.7063963e+01
   2.0653563e-01   1.6208216e+01
   2.1169902e-01   1.5145737e+01
   2.1686242e-01   1.4442788e+01
   2.2202581e-01   1.3415403e+01
   2.2718920e-01   1.2716408e+01
   2.3235259e-01   1.2093520e+01
   2.3751598e-01   1.1091868e+01
   2.4267937e-01   1.0660386e+01
   2.4784276e-01   9.9552248e+00
   2.5300615e-01   9.5974469e+00
   2.5816954e-01   8.8253927e+00
   2.6333293e-01   8.4165204e+00
   2.6849632e-01   8.0182840e+00
   2.7365971e-01   7.6014169e+00
   2.7882311e-01   7.0412485e+00
   2.8398650e-01   6.6220477e+00
   2.8914989e-01   6.2916199e+00
   2.9431328e-01   5.7429749e+00
   2.9947667e-01   5.5252798e+00
   3.0464006e-01   5.2949303e+00
   3.0980345e-01   5.0582022e+00
   3.1496684e-01   4.8477624e+00
   3.2013023e-01   4.5448242e+00
   3.2529362e-01   4.1594058e+00
   3.3045701e-01   3.9715476e+00
   3.3562040e-01   3.7991472e+00
   3.4078380e-01   3.4563846e+00
   3.4594719e-01   3.2444133e+00
   3.5111058e-01   3.1105199e+00
   3.5627397e-01   2.9346744e+00
   3.6143736e-01   2.7136592e+00
   3.6660075e-01   2.6199231e+00
   3.7176414e-01   2.4419255e+00
   3.7692753e-01   2.3355391e+00
   3.8209092e-01   2.2153510e+00
   3.8725431e-01   2.0591333e+00
   3.9241770e-01   1.9219358e+00
   3.9758109e-01   1.8234692e+00
   4.0274449e-01   1.6824013e+00
   4.0790788e-01   1.5628195e+00
   4.1307127e-01   1.5037709e+00
   4.1823466e-01   1.4065220e+00
   4.2339805e-01   1.2880046e+00
   4.2856144e-01   1.2640032e+00
   4.3372483e-01   1.1888784e+00
   4.3888822e-01   1.1304415e+00
   4.4405161e-01   1.0523850e+00
   4.4921500e-01   1.0192490e+00
   4.5437839e-01   9.3930020e-01
   4.5954178e-01   8.7211073e-01
   4.6470518e-01   8.0482715e-01
   4.6986857e-01   7.6059715e-01
   4.7503196e-01   6.9487940e-01
   4.8019535e-01   6.4798849e-01
   4.8535874e-01   6.1640772e-01
   4.9052213e-01   5.8248892e-01
   4.9568552e-01   5.3821836e-01
   5.0084891e-01   5.0068846e-01
   5.0601230e-01   4.6830476e-01
   5.1117569e-01   4.2849911e-01
   5.1633908e-01   4.0944669e-01
   5.2150247e-01   3.8471395e-01
   5.2666587e-01   3.6202971e-01
   5.3182926e-01   3.2958459e-01
   5.3699265e-01   3.1034929e-01
   5.4215604e-01   2.8628546e-01
   5.4731943e-01   2.6190681e-01
   5.5248282e-01   2.4642762e-01
   5.5764621e-01   2.4135097e-01
   5.6280960e-01   2.2647263e-01
   5.6797299e-01   2.0871622e-01
   5.7313638e-01   1.9022854e-01
   5.7829977e-01   1.7518945e-01
   5.8346316e-01   1.6064985e-01
   5.8862656e-01   1.4961958e-01
   5.9378995e-01   1.3859307e-01
   5.9895334e-01   1.2760316e-01
   6.0411673e-01   1.1941577e-01
   6.0928012e-01   1.0937354e-01
   6.1444351e-01   1.0363261e-01
   6.1960690e-01   9.4972031e-02
   6.2477029e-01   8.6836104e-02
   6.2993368e-01   7.8556813e-02
   6.3509707e-01   7.3595067e-02
   6.4026046e-01   7.0323131e-02
   6.4542385e-01   6.5615386e-02
   6.5058725e-01   6.2591040e-02
   6.5575064e-01   5.8472669e-02
   6.6091403e-01   5.3344380e-02
   6.6607742e-01   4.9632757e-02
   6.7124081e-01   4.6403749e-02
   6.7640420e-01   4.3625147e-02
   6.8156759e-01   4.0472026e-02
   6.8673098e-01   3.6983268e-02
   6.9189437e-01   3.4563259e-02
   6.9705776e-01   3.2109539e-02
   7.0222115e-01   3.0638542e-02
   7.0738455e-01   2.7732875e-02
   7.1254794e-01   2.6330182e-02
   7.1771133e-01   2.3828756e-02
   7.2287472e-01   2.1705208e-02
   7.2803811e-01   2.1206074e-02
   7.3320150e-01   1.7981179e-02
   7.3836489e-01   1.6947840e-02
   7.4352828e-01   1.5957024e-02
   7.4869167e-01   1.4792667e-02
   7.5385506e-01   1.4198431e-02
   7.5901845e-01   1.3034182e-02
   7.6418184e-01   1.1659994e-02
   7.6934524e-01   1.0948859e-02
   7.7450863e-01   9.8876277e-03
   7.7967202e-01   8.8123881e-03
   7.8483541e-01   8.2832033e-03
   7.8999880e-01   7.7384998e-03
   7.9516219e-01   7.6469556e-03
   8.0032558e-01   6.2759365e-03
   8.0548897e-01   6.0220000e-03
   8.1065236e-01   5.5786156e-03
   8.1581575e-01   5.0030272e-03
   8.2097914e-01   4.7313907e-03
   8.2614253e-01   4.4722626e-03
   8.3130593e-01   3.9221806e-03
   8.3646932e-01   3.6007421e-03
   8.4163271e-01   3.4095522e-03
   8.4679610e-01   3.1530219e-03
   8.5195949e-01   2.9160674e-03
   8.5712288e-01   2.5495712e-03
   8.6228627e-01   2.4432657e-03
   8.6744966e-01   2.2480823e-03
   8.7261305e-01   2.0811687e-03
   8.7777644e-01   1.8839414e-03
   8.8293983e-01   1.6721493e-03
   8.8810322e-01   1.5794543e-03
   8.9326662e-01   1.4953294e-03
   8.9843001e-01   1.3568829e-03
   9.0359340e-01   1.1902792e-03
   9.0875679e-01   1.1346845e-03
   9.1392018e-01   1.0104010e-03
   9.1908357e-01   9.3195137e-04
   9.2424696e-01   8.5030733e-04
   9.2941035e-01   8.0875726e-04
   9.3457374e-01   7.2276256e-04
   9.3973713e-01   6.8198224e-04
   9.4490052e-01   6.4569394e-04
   9.5006391e-01   5.9698814e-04
   9.5522731e-01   5.1494605e-04
   9.6039070e-01   4.7432039e-04
   9.6555409e-01   4.4832386e-04
   9.7071748e-01   4.0399420e-04
   9.7588087e-01   3.7641170e-04
   9.8104426e-01   3.4055345e-04
   9.8620765e-01   3.2324537e-04
   9.9137104e-01   3.1223803e-04
   9.9653443e-01   2.7468342e-04
   1.0016978e+00   2.5624089e-04
   1.0068612e+00   2.3900623e-04
   1.0120246e+00   2.1344194e-04
   1.0171880e+00   2.0156921e-04
   1.0223514e+00   1.8443413e-04
   1.0275148e+00   1.7647863e-04
   1.0326782e+00   1.5590204e-04
   1.0378416e+00   1.3925043e-04
   1.0430049e+00   1.2647604e-04
   1.0481683e+00   1.1706381e-04
   1.0533317e+00   1.0820005e-04
   1.0584951e+00   9.8003085e-05
   1.0636585e+00   9.3882012e-05
   1.0688219e+00   8.4476431e-05
   1.0739853e+00   7.7174832e-05
   1.0791487e+00   6.8426343e-05
   1.0843121e+00   6.2408348e-05
   1.0894755e+00   5.9177195e-05
   1.0946389e+00   5.5195840e-05
   1.0998022e+00   5.0879495e-05
   1.1049656e+00   4.5351702e-05
   1.1101290e+00   3.8597658e-05
   1.1152924e+00   3.5153072e-05
   1.1204558e+00   3.1748370e-05
   1.1256192e+00   3.1224992e-05
   1.1307826e+00   2.8173158e-05
   1.1359460e+00   2.7004815e-05
   1.1411094e+00   2.5947044e-05
   1.1462728e+00   2.1675645e-05
   1.1514362e+00   2.0347668e-05
   1.1565995e+00   1.8330394e-05
   1.1617629e+00   1.7617766e-05
   1.1669263e+00   1.6431992e-05
   1.1720897e+00   1.4290708e-05
   1.1772531e+00   1.4092914e-05
   1.1824165e+00   1.3292611e-05
   1.1875799e+00   1.1618810e-05
   1.1927433e+00   1.1079806e-05
   1.1979067e+00   1.0494688e-05
   1.2030701e+00   9.9539000e-06
   1.2082335e+00   9.3594748e-06
   1.2133968e+00   8.1579102e-06
   1.2185602e+00   7.5396410e-06
   1.2237236e+00   6.6731848e-06
   1.2288870e+00   6.1867520e-06
   1.2340504e+00   5.1154947e-06
   1.2392138e+00   5.0423316e-06
   1.2443772e+00   4.6992086e-06
   1.2495406e+00   4.1435701e-06
   1.2547040e+00   4.0123918e-06
   1.2598674e+00   3.5988826e-06
   1.2650308e+00   3.4948488e-06
   1.2701941e+00   3.1789983e-06
   1.2753575e+00   2.8016401e-06
   1.2805209e+00   2.5741217e-06
   1.2856843e+00   2.2864635e-06
   1.2908477e+00   2.2236888e-06
   1.2960111e+00   2.0211535e-06
   1.3011745e+00   1.7935881e-06
   1.3063379e+00   1.7332575e-06
   1.3115013e+00   1.4967643e-06
   1.3166647e+00   1.3988571e-06
   1.3218281e+00   1.3044934e-06
   1.3269914e+00   1.2238124e-06
   1.3321548e+00   1.1017577e-06
   1.3373182e+00   1.0144515e-06
   1.3424816e+00   9.6122672e-07
   1.3476450e+00   8.5941378e-07
   1.3528084e+00   8.2141010e-07
   1.3579718e+00   7.3383889e-07
   1.3631352e+00   6.9923173e-07
   1.3682986e+00   5.9617642e-07
   1.3734620e+00   5.5349799e-07
   1.3786254e+00   5.0671669e-07
   1.3837887e+00   4.7782933e-07
   1.3889521e+00   4.2858001e-07
   1.3941155e+00   4.0092745e-07
   1.3992789e+00   3.4465448e-07
   1.4044423e+00   3.2144805e-07
   1.4096057e+00   3.0263555e-07
   1.4147691e+00   2.8414451e-07
   1.4199325e+00   2.5800294e-07
   1.4250959e+00   2.3525799e-07
   1.4302593e+00   2.2246675e-07
   1.4354227e+00   1.9631630e-07
   1.4405860e+00   1.8662727e-07
   1.4457494e+00   1.7012800e-07
   1.4509128e+00   1.5939687e-07
   1.4560762e+00   1.4832539e-07
   1.4612396e+00   1.3327294e-07
   1.4664030e+00   1.2081729e-07
   1.4715664e+00   1.0875630e-07
   1.4767298e+00   9.8882829e-08
   1.4818932e+00   8.8618518e-08
   1.4870566e+00   8.7182239e-08
   1.4922200e+00   7.8498375e-08
   1.4973833e+00   7.0702446e-08
   1.5025467e+00   6.5984373e-08
   1.5077101e+00   6.0704809e-08
   1.5128735e+00   5.8923195e-08
   1.5180369e+00   5.3643247e-08
   1.5232003e+00   5.1216886e-08
   1.5283637e+00   4.4691293e-08
   1.5335271e+00   4.1790561e-08
   1.5386905e+00   3.7225420e-08
   1.5438539e+00   3.4966971e-08
   1.5490173e+00   3.1407292e-08
   1.5541806e+00   2.9754625e-08
   1.5593440e+00   2.7589733e-08
   1.5645074e+00   2.4924729e-08
   1.5696708e+00   2.3395803e-08
   1.5748342e+00   2.1530993e-08
   1.5799976e+00   1.8001625e-08
   1.5851610e+00   1.6335367e-08
   1.5903244e+00   1.5668134e-08
   1.5954878e+00   1.4174566e-08
   1.6006512e+00   1.3791357e-08
   1.6058146e+00   1.2573502e-08
   1.6109779e+00   1.0836160e-08
   1.6161413e+00   9.7938415e-09
   1.6213047e+00   9.1259863e-09
   1.6264681e+00   8.8691350e-09
   1.6316315e+00   8.5569709e-09
   1.6367949e+00   7.7547735e-09
   1.6419583e+00   7.1063669e-09
   1.6471217e+00   6.5091018e-09
   1.6522851e+00   6.0284394e-09
   1.6574485e+00   5.4891027e-09
   1.6626119e+00   5.0107876e-09
   1.6677752e+00   4.6779544e-09
   1.6729386e+00   4.2336217e-09
   1.6781020e+00   4.0269663e-09
   1.6832654e+00   3.9122220e-09
   1.6884288e+00   3.4581672e-09
   1.6935922e+00   3.2014648e-09
   1.6987556e+00   2.7092106e-09
   1.7039190e+00   2.5505228e-09
   1.7090824e+00   2.3512575e-09
   1.7142458e+00   2.1261535e-09
   1.7194091e+00   1.9658899e-09
   1.7245725e+00   1.8771825e-09
   1.7297359e+00   1.7411508e-09
   1.7348993e+00   1.6142424e-09
   1.7400627e+00   1.4747338e-09
   1.7452261e+00   1.3747840e-09
   1.7503895e+00   1.2788725e-09
   1.7555529e+00   1.1935427e-09
   1.7607163e+00   1.0958653e-09
   1.7658797e+00   9.6282543e-10
   1.7710431e+00   9.0260636e-10
   1.7762064e+00   8.1917416e-10
   1.7813698e+00   7.3529823e-10
   1.7865332e+00   6.4605531e-10
   1.7916966e+00   5.6626359e-10
   1.7968600e+00   5.4742978e-10
   1.8020234e+00   5.1523727e-10
   1.8071868e+00   4.6158423e-10
   1.8123502e+00   4.4162244e-10
   1.8175136e+00   3.9083004e-10
   1.8226770e+00   3.5824989e-10
   1.8278404e+00   3.5246683e-10
   1.8330037e+00   3.1297934e-10
   1.8381671e+00   2.7919780e-10
   1.8433305e+00   2.5110378e-10
   1.8484939e+00   2.3162960e-10
   1.8536573e+00   2.1424298e-10
   1.8588207e+00   1.9840726e-10
   1.8639841e+00   1.7501649e-10
   1.8691475e+00   1.6945963e-10
   1.8743109e+00   1.5727595e-10
   1.8794743e+00   1.4141207e-10
   1.8846377e+00   1.3173682e-10
   1.8898010e+00   1.2171907e-10
   1.8949644e+00   1.1336384e-10
   1.9001278e+00   1.0301663e-10
   1.9052912e+00   9.4240115e-11
   1.9104546e+00   8.8579533e-11
   1.9156180e+00   8.3887453e-11
   1.9207814e+00   7.0340797e-11
   1.9259448e+00   6.1043703e-11
   1.9311082e+00   5.7655018e-11
   1.9362716e+00   5.5089530e-11
   1.9414350e+00   5.1287636e-11
   1.9465983e+00   4.4522380e-11
   1.9517617e+00   4.3784879e-11
   1.9569251e+00   3.8486713e-11
   1.9620885e+00   3.6778948e-11
   1.9672519e+00   3.2383667e-11
   1.9724153e+00   3.0852201e-11
   1.9775787e+00   3.0402158e-11
   1.9827421e+00   2.6327604e-11
   1.9879055e+00   2.5329501e-11
   1.9930689e+00   2.1660209e-11
   1.9982323e+00   2.0450218e-11
   2.0033956e+00   2.0133849e-11
   2.0085590e+00   1.7897613e-11
   2.0137224e+00   1.7173140e-11
   2.0188858e+00   1.5834549e-11
   2.0240492e+00   1.4748222e-11
   2.0292126e+00   1.3978102e-11
   2.0343760e+00   1.2023070e-11
   2.0395394e+00   1.0930969e-11
   2.0447028e+00   1.0325827e-11
   2.0498662e+00   9.3557351e-12
   2.0550296e+00   8.7287725e-12
   2.0601929e+00   8.1062092e-12
   2.0653563e+00   6.9157096e-12
   2.0705197e+00   6.2428691e-12
   2.0756831e+00   5.9161005e-12
   2.0808465e+00   5.5484695e-12
   2.0860099e+00   5.0128373e-12
   2.0911733e+00   4.7729534e-12
   2.0963367e+00   4.4076653e-12
   2.1015001e+00   4.1979837e-12
   2.1066635e+00   3.8772171e-12
   2.1118269e+00   3.4987218e-12
   2.1169902e+00   3.2804903e-12
   2.1221536e+00   2.8599521e-12
   2.1273170e+00   2.6938445e-12
   2.1324804e+00   2.4376781e-12
   2.1376438e+00   2.1932838e-12
   2.1428072e+00   2.0085167e-12
   2.1479706e+00   1.7890467e-12
   2.1531340e+00   1.5824276e-12
   2.1582974e+00   1.5489384e-12
   2.1634608e+00   1.3697204e-12
   2.1686242e+00   1.2688622e-12
   2.1737875e+00   1.2153730e-12
   2.1789509e+00   1.1256599e-12
   2.1841143e+00   1.0329678e-12
   2.1892777e+00   9.6136196e-13
   2.1944411e+00   9.4167262e-13
   2.1996045e+00   8.1960375e-13
   2.2047679e+00   7.5206985e-13
   2.2099313e+00   7.0181474e-13
   2.2150947e+00   6.6198348e-13
   2.2202581e+00   6.3025172e-13
   2.2254215e+00   5.6283760e-13
   2.2305848e+00   5.1571848e-13
   2.2357482e+00   4.6686336e-13
   2.2409116e+00   4.3555721e-13
   2.2460750e+00   3.8606099e-13
   2.2512384e+00   3.7750276e-13
   2.2564018e+00   3.4286192e-13
   2.2615652e+00   3.1323584e-13
   2.2667286e+00   2.7780632e-13
   2.2718920e+00   2.5005651e-13
   2.2770554e+00   2.3996923e-13
   2.2822188e+00   2.2216087e-13
   2.2873821e+00   2.1017460e-13
   2.2925455e+00   1.8837722e-13
   2.2977089e+00   1.7945558e-13
   2.3028723e+00   1.5952191e-13
   2.3080357e+00   1.4761645e-13
   2.3131991e+00   1.4415773e-13
   2.3183625e+00   1.2343385e-13
   2.3235259e+00   1.2207661e-13
   2.3286893e+00   1.0059388e-13
   2.3338527e+00   9.8517840e-14
   2.3390161e+00   9.0542300e-14
   2.3441794e+00   8.1904568e-14
   2.3493428e+00   7.7334108e-14
   2.3545062e+00   7.2450781e-14
   2.3596696e+00   6.3800159e-14
   2.3648330e+00   5.7692697e-14
   2.3699964e+00   5.5699739e-14
   2.3751598e+00   4.6225544e-14
   2.3803232e+00   4.4122842e-14
   2.3854866e+00   4.3734865e-14
   2.3906500e+00   3.8339936e-14
   2.3958133e+00   3.6498461e-14
   2.4009767e+00   3.3992922e-14
   2.4061401e+00   2.8644029e-14
   2.4113035e+00   2.5261572e-14
   2.4164669e+00   2.1995381e-14
   2.4216303e+00   2.1995381e-14
   2.4267937e+00   2.0572713e-14
   2.4319571e+00   1.9030810e-14
   2.4371205e+00   1.7212885e-14
   2.4422839e+00   1.5939048e-14
   2.4474473e+00   1.4016009e-14
   2.4526106e+00   1.2964882e-14
   2.4577740e+00   1.2598268e-14
   2.4629374e+00   1.1153476e-14
   2.4681008e+00   1.0282292e-14
   2.4732642e+00   9.4194195e-15
   2.4784276e+00   8.5462194e-15
   2.4835910e+00   7.6202218e-15
   2.4887544e+00   7.0194437e-15
   2.4939178e+00   6.2090728e-15
   2.4990812e+00   5.5046798e-15
   2.5042446e+00   5.0012176e-15
   2.5094079e+00   4.5756767e-15
   2.5145713e+00   4.2630826e-15
   2.5197347e+00   3.9297541e-15
   2.5248981e+00   3.5571680e-15
   2.5300615e+00   3.3583040e-15
   2.5352249e+00   2.9550094e-15
   2.5403883e+00   2.7139018e-15
   2.5455517e+00   2.4830483e-15
   2.5507151e+00   2.2752429e-15
   2.5558785e+00   2.2565750e-15
   2.5610419e+00   1.9329364e-15
   2.5662052e+00   1.8303690e-15
   2.5713686e+00   1.6306642e-15
   2.5765320e+00   1.5273170e-15


==> Fig_2d/Ackley3_CG.txt <==
   0.0000000e+00   3.8824120e+01
   8.6567367e-02   9.7416763e+00
   1.7313473e-01   2.3642887e+00
   2.5970210e-01   4.3224213e-01
   3.4626947e-01   4.0606654e-02
   4.3283684e-01   1.8467171e-02
   5.1940420e-01   2.7650034e-03
   6.0597157e-01   7.3565775e-04
   6.9253894e-01   1.3912275e-04
   7.7910631e-01   1.7356657e-05
   8.6567367e-01   2.3193892e-06
   9.5224104e-01   4.6217500e-07
   1.0388084e+00   5.2438025e-08
   1.1253758e+00   8.7272554e-09
   1.2119431e+00   1.5548949e-09
   1.2985105e+00   2.5616487e-10
   1.3850779e+00   2.1799451e-11
   1.4716452e+00   4.3769433e-12
   1.5582126e+00   9.6633812e-13
   1.6447800e+00   1.4210855e-13
   1.7313473e+00   2.8421709e-14
   1.8179147e+00   2.8421709e-14
   1.9044821e+00   2.8421709e-14
   1.9910494e+00   2.8421709e-14
   2.0776168e+00   2.8421709e-14
   2.1641842e+00   2.8421709e-14
   2.2507516e+00   2.8421709e-14
   2.3373189e+00   2.8421709e-14
   2.4238863e+00   2.8421709e-14
   2.5104537e+00   2.8421709e-14
   2.5970210e+00   2.8421709e-14
   2.6835884e+00   2.8421709e-14
   2.7701558e+00   2.8421709e-14
   2.8567231e+00   2.8421709e-14
   2.9432905e+00   2.8421709e-14
   3.0298579e+00   2.8421709e-14
   3.1164252e+00   2.8421709e-14
   3.2029926e+00   2.8421709e-14
   3.2895600e+00   2.8421709e-14
   3.3761273e+00   2.8421709e-14
   3.4626947e+00   2.8421709e-14
   3.5492621e+00   2.8421709e-14
   3.6358294e+00   2.8421709e-14
   3.7223968e+00   2.8421709e-14
   3.8089642e+00   2.8421709e-14
   3.8955315e+00   2.8421709e-14
   3.9820989e+00   2.8421709e-14
   4.0686663e+00   2.8421709e-14
   4.1552336e+00   2.8421709e-14
   4.2418010e+00   2.8421709e-14


==> Fig_2d/Ackley3_CR.txt <==
   0.0000000e+00   1.8794003e+01
   8.2272286e-02   9.4369003e+00
   1.6454457e-01   3.3108100e+00
   2.4681686e-01   5.9194151e-01
   3.2908914e-01   1.1544288e-01
   4.1136143e-01   1.4340236e-02
   4.9363371e-01   1.8681057e-03
   5.7590600e-01   3.5875230e-04
   6.5817829e-01   7.7874545e-05
   7.4045057e-01   1.2792016e-05
   8.2272286e-01   1.4857078e-06
   9.0499514e-01   3.2825878e-07
   9.8726743e-01   2.7699201e-08
   1.0695397e+00   6.6889356e-09
   1.1518120e+00   1.1773977e-09
   1.2340843e+00   1.8243895e-10
   1.3163566e+00   3.2002845e-11
   1.3986289e+00   4.2064130e-12
   1.4809011e+00   7.3896445e-13
   1.5631734e+00   1.7053026e-13
   1.6454457e+00   5.6843419e-14
   1.7277180e+00   2.8421709e-14
   1.8099903e+00   2.8421709e-14
   1.8922626e+00   2.8421709e-14
   1.9745349e+00   0.0000000e+00
   2.0568071e+00   0.0000000e+00
   2.1390794e+00   0.0000000e+00
   2.2213517e+00   0.0000000e+00
   2.3036240e+00   0.0000000e+00
   2.3858963e+00   0.0000000e+00
   2.4681686e+00   0.0000000e+00
   2.5504409e+00   0.0000000e+00
   2.6327131e+00   0.0000000e+00
   2.7149854e+00   0.0000000e+00
   2.7972577e+00   0.0000000e+00
   2.8795300e+00   0.0000000e+00
   2.9618023e+00   0.0000000e+00
   3.0440746e+00   0.0000000e+00
   3.1263469e+00   0.0000000e+00
   3.2086191e+00   0.0000000e+00
   3.2908914e+00   0.0000000e+00
   3.3731637e+00   0.0000000e+00
   3.4554360e+00   0.0000000e+00
   3.5377083e+00   0.0000000e+00
   3.6199806e+00   0.0000000e+00
   3.7022529e+00   0.0000000e+00
   3.7845251e+00   0.0000000e+00
   3.8667974e+00   0.0000000e+00
   3.9490697e+00   0.0000000e+00
   4.0313420e+00   0.0000000e+00


==> Fig_2d/Ackley3_PSO.txt <==
   0.0000000e+00   3.4715172e+01
   6.5964141e-02   1.9969412e+01
   1.3192828e-01   1.4736511e+01
   1.9789242e-01   1.1069634e+01
   2.6385657e-01   8.6086043e+00
   3.2982071e-01   5.6438693e+00
   3.9578485e-01   3.5371441e+00
   4.6174899e-01   1.7730141e+00
   5.2771313e-01   5.8097631e-01
   5.9367727e-01   2.6546761e-01
   6.5964141e-01   1.0276460e-01
   7.2560556e-01   5.0768283e-02
   7.9156970e-01   1.3556568e-02
   8.5753384e-01   5.9963492e-03
   9.2349798e-01   2.2437472e-03
   9.8946212e-01   8.1687248e-04
   1.0554263e+00   4.2375912e-04
   1.1213904e+00   1.4825255e-04
   1.1873545e+00   7.0082514e-05
   1.2533187e+00   2.4826418e-05
   1.3192828e+00   1.1410010e-05
   1.3852470e+00   4.1456844e-06
   1.4512111e+00   1.4299488e-06
   1.5171753e+00   5.3998184e-07
   1.5831394e+00   2.1530570e-07
   1.6491035e+00   7.9649453e-08
   1.7150677e+00   3.0438343e-08
   1.7810318e+00   1.3000260e-08
   1.8469960e+00   4.2710155e-09
   1.9129601e+00   1.7933530e-09
   1.9789242e+00   8.5464080e-10
   2.0448884e+00   2.1924507e-10
   2.1108525e+00   1.0732037e-10
   2.1768167e+00   5.0818016e-11
   2.2427808e+00   1.6854074e-11
   2.3087449e+00   6.9348971e-12
   2.3747091e+00   2.9558578e-12
   2.4406732e+00   1.2505552e-12
   2.5066374e+00   5.1159077e-13
   2.5726015e+00   2.8421709e-13
   2.6385657e+00   1.4210855e-13
   2.7045298e+00   5.6843419e-14
   2.7704939e+00   5.6843419e-14
   2.8364581e+00   5.6843419e-14
   2.9024222e+00   2.8421709e-14
   2.9683864e+00   2.8421709e-14
   3.0343505e+00   2.8421709e-14
   3.1003146e+00   2.8421709e-14
   3.1662788e+00   2.8421709e-14
   3.2322429e+00   2.8421709e-14
   3.2982071e+00   2.8421709e-14
   3.3641712e+00   2.8421709e-14
   3.4301354e+00   2.8421709e-14
   3.4960995e+00   2.8421709e-14
   3.5620636e+00   2.8421709e-14
   3.6280278e+00   0.0000000e+00
   3.6939919e+00   0.0000000e+00
   3.7599561e+00   0.0000000e+00
   3.8259202e+00   0.0000000e+00
   3.8918843e+00   0.0000000e+00
   3.9578485e+00   0.0000000e+00
   4.0238126e+00   0.0000000e+00
   4.0897768e+00   0.0000000e+00
   4.1557409e+00   0.0000000e+00
   4.2217051e+00   0.0000000e+00
   4.2876692e+00   0.0000000e+00
   4.3536333e+00   0.0000000e+00
   4.4195975e+00   0.0000000e+00
   4.4855616e+00   0.0000000e+00
   4.5515258e+00   0.0000000e+00
   4.6174899e+00   0.0000000e+00
   4.6834540e+00   0.0000000e+00
   4.7494182e+00   0.0000000e+00
   4.8153823e+00   0.0000000e+00
   4.8813465e+00   0.0000000e+00
   4.9473106e+00   0.0000000e+00
   5.0132747e+00   0.0000000e+00
   5.0792389e+00   0.0000000e+00
   5.1452030e+00   0.0000000e+00
   5.2111672e+00   0.0000000e+00
   5.2771313e+00   0.0000000e+00
   5.3430955e+00   0.0000000e+00
   5.4090596e+00   0.0000000e+00
   5.4750237e+00   0.0000000e+00
   5.5409879e+00   0.0000000e+00
   5.6069520e+00   0.0000000e+00
   5.6729162e+00   0.0000000e+00
   5.7388803e+00   0.0000000e+00
   5.8048444e+00   0.0000000e+00
   5.8708086e+00   0.0000000e+00
   5.9367727e+00   0.0000000e+00
   6.0027369e+00   0.0000000e+00
   6.0687010e+00   0.0000000e+00
   6.1346652e+00   0.0000000e+00
   6.2006293e+00   0.0000000e+00
   6.2665934e+00   0.0000000e+00
   6.3325576e+00   0.0000000e+00
   6.3985217e+00   0.0000000e+00
   6.4644859e+00   0.0000000e+00
   6.5304500e+00   0.0000000e+00


==> Fig_2d/Beale_CG.txt <==
   0.0000000e+00   9.9386863e-03
   7.2949429e-02   2.9322803e-03
   1.4589886e-01   1.7911251e-05
   2.1884829e-01   1.7911251e-05
   2.9179771e-01   1.5986520e-05
   3.6474714e-01   3.1775826e-06
   4.3769657e-01   3.2453055e-07
   5.1064600e-01   4.3608755e-08
   5.8359543e-01   2.8288853e-08
   6.5654486e-01   2.0190038e-09
   7.2949429e-01   1.3682500e-10
   8.0244371e-01   8.2949750e-11
   8.7539314e-01   1.0219238e-11
   9.4834257e-01   1.3484126e-12
   1.0212920e+00   2.9160999e-13
   1.0942414e+00   8.1254483e-14
   1.1671909e+00   3.5678889e-15
   1.2401403e+00   2.8453793e-16
   1.3130897e+00   1.4646988e-16
   1.3860391e+00   1.0392034e-17
   1.4589886e+00   1.6795854e-18
   1.5319380e+00   1.9070894e-19
   1.6048874e+00   6.2586106e-20
   1.6778369e+00   2.5969911e-20
   1.7507863e+00   4.3724226e-21
   1.8237357e+00   8.4206843e-22
   1.8966851e+00   6.7489156e-23
   1.9696346e+00   1.4628596e-23
   2.0425840e+00   3.6253146e-24
   2.1155334e+00   1.6938693e-25
   2.1884829e+00   1.5836210e-26
   2.2614323e+00   7.3500420e-27
   2.3343817e+00   2.1721408e-27
   2.4073311e+00   1.7807610e-28
   2.4802806e+00   6.6325946e-29
   2.5532300e+00   5.7469750e-30
   2.6261794e+00   1.0507874e-30
   2.6991289e+00   2.0029671e-31
   2.7720783e+00   1.1093356e-31
   2.8450277e+00   0.0000000e+00
   2.9179771e+00   0.0000000e+00
   2.9909266e+00   0.0000000e+00
   3.0638760e+00   0.0000000e+00
   3.1368254e+00   0.0000000e+00
   3.2097749e+00   0.0000000e+00
   3.2827243e+00   0.0000000e+00
   3.3556737e+00   0.0000000e+00
   3.4286231e+00   0.0000000e+00
   3.5015726e+00   0.0000000e+00
   3.5745220e+00   0.0000000e+00


==> Fig_2d/Beale_CR.txt <==
   0.0000000e+00   2.9317245e-02
   8.9674224e-02   4.9122476e-03
   1.7934845e-01   9.9520437e-04
   2.6902267e-01   1.0665556e-04
   3.5869690e-01   1.7499872e-05
   4.4837112e-01   4.0126227e-06
   5.3804535e-01   6.4110666e-07
   6.2771957e-01   6.0517800e-08
   7.1739380e-01   1.4738028e-08
   8.0706802e-01   1.8062362e-09
   8.9674224e-01   3.6079646e-10
   9.8641647e-01   6.1116292e-11
   1.0760907e+00   1.0924811e-11
   1.1657649e+00   1.3101375e-12
   1.2554391e+00   1.8537002e-13
   1.3451134e+00   2.7052070e-14
   1.4347876e+00   6.6863427e-15
   1.5244618e+00   9.6605745e-16
   1.6141360e+00   1.4348895e-16
   1.7038103e+00   2.5985950e-17
   1.7934845e+00   3.7724868e-18
   1.8831587e+00   5.0172643e-19
   1.9728329e+00   9.7377272e-20
   2.0625072e+00   1.8025702e-20
   2.1521814e+00   2.4542395e-21
   2.2418556e+00   4.8513582e-22
   2.3315298e+00   5.3067110e-23
   2.4212041e+00   1.1059293e-23
   2.5108783e+00   1.5800566e-24
   2.6005525e+00   2.9719931e-25
   2.6902267e+00   5.0556028e-26
   2.7799010e+00   6.5156537e-27
   2.8695752e+00   1.1274671e-27
   2.9592494e+00   1.7157262e-28
   3.0489236e+00   3.1267858e-29
   3.1385979e+00   5.5528412e-30
   3.2282721e+00   7.3647561e-31
   3.3179463e+00   1.2634100e-31
   3.4076205e+00   0.0000000e+00
   3.4972948e+00   0.0000000e+00
   3.5869690e+00   0.0000000e+00
   3.6766432e+00   0.0000000e+00
   3.7663174e+00   0.0000000e+00
   3.8559917e+00   0.0000000e+00
   3.9456659e+00   0.0000000e+00
   4.0353401e+00   0.0000000e+00
   4.1250143e+00   0.0000000e+00
   4.2146886e+00   0.0000000e+00
   4.3043628e+00   0.0000000e+00
   4.3940370e+00   0.0000000e+00


==> Fig_2d/Beale_PSO.txt <==
   0.0000000e+00   4.5536061e-01
   6.4355788e-02   5.5651037e-02
   1.2871158e-01   2.2608865e-02
   1.9306736e-01   1.0169343e-02
   2.5742315e-01   3.0679023e-03
   3.2177894e-01   1.7826449e-03
   3.8613473e-01   5.8093437e-04
   4.5049052e-01   2.7785762e-04
   5.1484630e-01   1.1220956e-04
   5.7920209e-01   6.1219679e-05
   6.4355788e-01   1.7819727e-05
   7.0791367e-01   9.3542828e-06
   7.7226945e-01   4.1436137e-06
   8.3662524e-01   1.8361443e-06
   9.0098103e-01   8.1102442e-07
   9.6533682e-01   3.3781388e-07
   1.0296926e+00   1.4487741e-07
   1.0940484e+00   7.2620094e-08
   1.1584042e+00   3.4545615e-08
   1.2227600e+00   1.8236066e-08
   1.2871158e+00   6.7881589e-09
   1.3514715e+00   3.0781187e-09
   1.4158273e+00   1.1470454e-09
   1.4801831e+00   4.3404620e-10
   1.5445389e+00   3.3395476e-10
   1.6088947e+00   1.2079935e-10
   1.6732505e+00   5.1782829e-11
   1.7376063e+00   2.4004065e-11
   1.8019621e+00   1.3753183e-11
   1.8663178e+00   5.1183491e-12
   1.9306736e+00   1.9713178e-12
   1.9950294e+00   9.8725120e-13
   2.0593852e+00   5.2539034e-13
   2.1237410e+00   2.2750524e-13
   2.1880968e+00   9.6580300e-14
   2.2524526e+00   6.8838185e-14
   2.3168084e+00   3.9504343e-14
   2.3811642e+00   1.5533442e-14
   2.4455199e+00   5.9771963e-15
   2.5098757e+00   2.9995377e-15
   2.5742315e+00   1.5677547e-15
   2.6385873e+00   7.5316194e-16
   2.7029431e+00   4.2022426e-16
   2.7672989e+00   1.8544093e-16
   2.8316547e+00   8.5712631e-17
   2.8960105e+00   2.3714703e-17
   2.9603662e+00   1.4741497e-17
   3.0247220e+00   7.9592268e-18
   3.0890778e+00   3.3215667e-18
   3.1534336e+00   1.3701369e-18
   3.2177894e+00   6.7841350e-19
   3.2821452e+00   4.2673042e-19
   3.3465010e+00   2.0477453e-19
   3.4108568e+00   7.0954092e-20
   3.4752125e+00   4.4829612e-20
   3.5395683e+00   1.8420051e-20
   3.6039241e+00   9.1657719e-21
   3.6682799e+00   4.2527926e-21
   3.7326357e+00   2.2558059e-21
   3.7969915e+00   1.0887958e-21
   3.8613473e+00   6.9630544e-22
   3.9257031e+00   2.7089009e-22
   3.9900588e+00   1.5097291e-22
   4.0544146e+00   6.6158395e-23
   4.1187704e+00   3.7305102e-23
   4.1831262e+00   1.2756954e-23
   4.2474820e+00   4.8684205e-24
   4.3118378e+00   3.3017751e-24
   4.3761936e+00   1.6118645e-24
   4.4405494e+00   7.7141352e-25
   4.5049052e+00   4.5983844e-25
   4.5692609e+00   1.7873706e-25
   4.6336167e+00   1.0623872e-25
   4.6979725e+00   6.6152435e-26
   4.7623283e+00   2.5346181e-26
   4.8266841e+00   1.0923667e-26
   4.8910399e+00   4.7825247e-27
   4.9553957e+00   2.7653642e-27
   5.0197515e+00   1.4160315e-27
   5.0841072e+00   5.7199349e-28
   5.1484630e+00   2.2973263e-28
   5.2128188e+00   9.6228704e-29
   5.2771746e+00   4.1199493e-29
   5.3415304e+00   3.1654585e-29
   5.4058862e+00   1.3253480e-29
   5.4702420e+00   5.0598031e-30
   5.5345978e+00   3.1215473e-30
   5.5989535e+00   1.3327435e-30
   5.6633093e+00   7.6420900e-31
   5.7276651e+00   3.2047474e-31
   5.7920209e+00   1.6331886e-31
   5.8563767e+00   1.2634100e-31
   5.9207325e+00   6.1629758e-32
   5.9850883e+00   2.7733391e-32
   6.0494441e+00   2.7733391e-32
   6.1137998e+00   0.0000000e+00
   6.1781556e+00   0.0000000e+00
   6.2425114e+00   0.0000000e+00
   6.3068672e+00   0.0000000e+00
   6.3712230e+00   0.0000000e+00


==> Fig_2d/Booth_CG.txt <==
   0.0000000e+00   8.7990488e-02
   2.0814265e-02   8.7990488e-02
   4.1628531e-02   5.8026159e-03
   6.2442796e-02   1.4192628e-03
   8.3257061e-02   1.3347919e-04
   1.0407133e-01   1.8927562e-05
   1.2488559e-01   8.2672476e-06
   1.4569986e-01   8.3088894e-09
   1.6651412e-01   8.3088894e-09
   1.8732839e-01   6.2980174e-09
   2.0814265e-01   3.1802082e-09
   2.2895692e-01   5.1061512e-11
   2.4977118e-01   3.7513724e-11
   2.7058545e-01   2.6867680e-11
   2.9139971e-01   1.5782328e-12
   3.1221398e-01   9.9083487e-14
   3.3302824e-01   9.8517186e-14
   3.5384251e-01   3.9875422e-15
   3.7465678e-01   1.5513192e-15
   3.9547104e-01   1.0005064e-16
   4.1628531e-01   2.3841326e-17
   4.3709957e-01   8.2894227e-18
   4.5791384e-01   3.4680152e-19
   4.7872810e-01   2.6360483e-19
   4.9954237e-01   1.2368277e-20
   5.2035663e-01   6.8340125e-21
   5.4117090e-01   4.1506495e-23
   5.6198516e-01   5.6330546e-24
   5.8279943e-01   1.4595126e-24
   6.0361369e-01   1.6552905e-25
   6.2442796e-01   1.6552905e-25
   6.4524222e-01   1.0696323e-25
   6.6605649e-01   3.6476928e-27
   6.8687076e-01   2.8335884e-27
   7.0768502e-01   1.9011548e-28
   7.2849929e-01   7.9674951e-29
   7.4931355e-01   1.5777218e-30
   7.7012782e-01   0.0000000e+00
   7.9094208e-01   0.0000000e+00
   8.1175635e-01   0.0000000e+00
   8.3257061e-01   0.0000000e+00
   8.5338488e-01   0.0000000e+00
   8.7419914e-01   0.0000000e+00
   8.9501341e-01   0.0000000e+00
   9.1582767e-01   0.0000000e+00
   9.3664194e-01   0.0000000e+00
   9.5745620e-01   0.0000000e+00
   9.7827047e-01   0.0000000e+00
   9.9908473e-01   0.0000000e+00
   1.0198990e+00   0.0000000e+00


==> Fig_2d/Booth_CR.txt <==
   0.0000000e+00   3.1704896e-01
   3.4937082e-02   4.2137124e-02
   6.9874163e-02   7.8919209e-03
   1.0481124e-01   1.1157282e-03
   1.3974833e-01   1.8203807e-04
   1.7468541e-01   2.9864151e-05
   2.0962249e-01   3.9993210e-06
   2.4455957e-01   6.2564408e-07
   2.7949665e-01   9.9024190e-08
   3.1443373e-01   1.8849781e-08
   3.4937082e-01   3.0647648e-09
   3.8430790e-01   4.7075612e-10
   4.1924498e-01   6.1178130e-11
   4.5418206e-01   8.1993475e-12
   4.8911914e-01   1.9973961e-12
   5.2405622e-01   2.6091121e-13
   5.5899331e-01   5.1605811e-14
   5.9393039e-01   7.9187138e-15
   6.2886747e-01   1.3044812e-15
   6.6380455e-01   2.0986043e-16
   6.9874163e-01   2.0662489e-17
   7.3367871e-01   4.9223701e-18
   7.6861580e-01   8.7371422e-19
   8.0355288e-01   1.1971519e-19
   8.3848996e-01   1.8759322e-20
   8.7342704e-01   3.3272137e-21
   9.0836412e-01   4.0410269e-22
   9.4330120e-01   7.7077336e-23
   9.7823829e-01   1.2985126e-23
   1.0131754e+00   3.1657584e-24
   1.0481124e+00   3.6443244e-25
   1.0830495e+00   7.0268180e-26
   1.1179866e+00   9.5740104e-27
   1.1529237e+00   1.8199021e-27
   1.1878608e+00   2.2837523e-28
   1.2227979e+00   3.1948867e-29
   1.2577349e+00   6.3108872e-30
   1.2926720e+00   7.8886091e-31
   1.3276091e+00   0.0000000e+00
   1.3625462e+00   0.0000000e+00
   1.3974833e+00   0.0000000e+00
   1.4324203e+00   0.0000000e+00
   1.4673574e+00   0.0000000e+00
   1.5022945e+00   0.0000000e+00
   1.5372316e+00   0.0000000e+00
   1.5721687e+00   0.0000000e+00
   1.6071058e+00   0.0000000e+00
   1.6420428e+00   0.0000000e+00
   1.6769799e+00   0.0000000e+00
   1.7119170e+00   0.0000000e+00


==> Fig_2d/Booth_PSO.txt <==
   0.0000000e+00   2.1399082e+00
   4.6969970e-02   2.9536698e-01
   9.3939939e-02   1.1570756e-01
   1.4090991e-01   4.3804224e-02
   1.8787988e-01   1.9370912e-02
   2.3484985e-01   7.2537474e-03
   2.8181982e-01   2.3714357e-03
   3.2878979e-01   9.9170042e-04
   3.7575976e-01   3.5379559e-04
   4.2272973e-01   1.5169447e-04
   4.6969970e-01   5.3702686e-05
   5.1666967e-01   1.6271335e-05
   5.6363964e-01   7.3772753e-06
   6.1060961e-01   3.4030227e-06
   6.5757958e-01   1.2251088e-06
   7.0454955e-01   5.3239245e-07
   7.5151952e-01   2.0416531e-07
   7.9848948e-01   1.1614194e-07
   8.4545945e-01   4.1813537e-08
   8.9242942e-01   1.4537117e-08
   9.3939939e-01   4.8923185e-09
   9.8636936e-01   3.0379309e-09
   1.0333393e+00   7.8943091e-10
   1.0803093e+00   4.5115835e-10
   1.1272793e+00   2.3564334e-10
   1.1742492e+00   7.6858339e-11
   1.2212192e+00   3.0932293e-11
   1.2681892e+00   1.3794633e-11
   1.3151592e+00   6.6988117e-12
   1.3621291e+00   2.6867477e-12
   1.4090991e+00   6.0194288e-13
   1.4560691e+00   3.5166875e-13
   1.5030390e+00   1.2881468e-13
   1.5500090e+00   4.9753907e-14
   1.5969790e+00   2.0489256e-14
   1.6439489e+00   9.4490239e-15
   1.6909189e+00   4.6641961e-15
   1.7378889e+00   2.1043670e-15
   1.7848588e+00   8.8274121e-16
   1.8318288e+00   4.3556231e-16
   1.8787988e+00   1.9398140e-16
   1.9257688e+00   9.4516165e-17
   1.9727387e+00   3.7434320e-17
   2.0197087e+00   1.5037484e-17
   2.0666787e+00   6.7163171e-18
   2.1136486e+00   2.5332706e-18
   2.1606186e+00   1.2177037e-18
   2.2075886e+00   4.6574043e-19
   2.2545585e+00   1.5495513e-19
   2.3015285e+00   6.6727955e-20
   2.3484985e+00   2.9065159e-20
   2.3954685e+00   1.4601883e-20
   2.4424384e+00   7.0107684e-21
   2.4894084e+00   2.2019353e-21
   2.5363784e+00   8.6030398e-22
   2.5833483e+00   3.5672651e-22
   2.6303183e+00   2.0823415e-22
   2.6772883e+00   7.3139696e-23
   2.7242582e+00   3.1885730e-23
   2.7712282e+00   1.3504023e-23
   2.8181982e+00   7.9131292e-24
   2.8651682e+00   2.8511741e-24
   2.9121381e+00   1.3445653e-24
   2.9591081e+00   5.2860149e-25
   3.0060781e+00   1.9797766e-25
   3.0530480e+00   6.0240574e-26
   3.1000180e+00   4.0565200e-26
   3.1469880e+00   1.4050402e-26
   3.1939579e+00   7.0074514e-27
   3.2409279e+00   2.7783681e-27
   3.2878979e+00   1.5777218e-27
   3.3348678e+00   4.3781780e-28
   3.3818378e+00   2.3310840e-28
   3.4288078e+00   1.1438483e-28
   3.4757778e+00   3.5893171e-29
   3.5227477e+00   1.5777218e-29
   3.5697177e+00   7.0997481e-30
   3.6166877e+00   3.9443045e-30
   3.6636576e+00   1.5777218e-30
   3.7106276e+00   7.8886091e-31
   3.7575976e+00   0.0000000e+00
   3.8045675e+00   0.0000000e+00
   3.8515375e+00   0.0000000e+00
   3.8985075e+00   0.0000000e+00
   3.9454775e+00   0.0000000e+00
   3.9924474e+00   0.0000000e+00
   4.0394174e+00   0.0000000e+00
   4.0863874e+00   0.0000000e+00
   4.1333573e+00   0.0000000e+00
   4.1803273e+00   0.0000000e+00
   4.2272973e+00   0.0000000e+00
   4.2742672e+00   0.0000000e+00
   4.3212372e+00   0.0000000e+00
   4.3682072e+00   0.0000000e+00
   4.4151772e+00   0.0000000e+00
   4.4621471e+00   0.0000000e+00
   4.5091171e+00   0.0000000e+00
   4.5560871e+00   0.0000000e+00
   4.6030570e+00   0.0000000e+00
   4.6500270e+00   0.0000000e+00


==> Fig_2d/Bukin2_CG.txt <==
   0.0000000e+00   3.3911557e-03
   2.0320837e-02   1.0816069e-04
   4.0641673e-02   4.2824507e-06
   6.0962510e-02   1.5412601e-06
   8.1283347e-02   6.8489940e-09
   1.0160418e-01   6.8489940e-09
   1.2192502e-01   6.8489940e-09
   1.4224586e-01   3.9450178e-12
   1.6256669e-01   3.9450178e-12
   1.8288753e-01   3.9450178e-12
   2.0320837e-01   3.9450178e-12
   2.2352920e-01   3.3584480e-14
   2.4385004e-01   3.3584480e-14
   2.6417088e-01   2.6848174e-14
   2.8449171e-01   6.2540999e-16
   3.0481255e-01   6.2540999e-16
   3.2513339e-01   7.8000133e-18
   3.4545422e-01   7.8000133e-18
   3.6577506e-01   5.8004272e-19
   3.8609590e-01   4.3583364e-19
   4.0641673e-01   8.3656781e-21
   4.2673757e-01   8.3656781e-21
   4.4705841e-01   2.2092751e-25
   4.6737924e-01   2.2092751e-25
   4.8770008e-01   2.2092751e-25
   5.0802092e-01   2.2092751e-25
   5.2834176e-01   2.2092751e-25
   5.4866259e-01   2.1314887e-25
   5.6898343e-01   7.9251254e-27
   5.8930427e-01   3.6098354e-27
   6.0962510e-01   1.9847740e-29
   6.2994594e-01   1.9847740e-29
   6.5026678e-01   1.9847740e-29
   6.7058761e-01   1.9847740e-29
   6.9090845e-01   8.7484674e-30
   7.1122929e-01   2.0194839e-30
   7.3155012e-01   1.2621774e-31
   7.5187096e-01   0.0000000e+00
   7.7219180e-01   0.0000000e+00
   7.9251263e-01   0.0000000e+00
   8.1283347e-01   0.0000000e+00
   8.3315431e-01   0.0000000e+00
   8.5347514e-01   0.0000000e+00
   8.7379598e-01   0.0000000e+00
   8.9411682e-01   0.0000000e+00
   9.1443765e-01   0.0000000e+00
   9.3475849e-01   0.0000000e+00
   9.5507933e-01   0.0000000e+00
   9.7540016e-01   0.0000000e+00
   9.9572100e-01   0.0000000e+00


==> Fig_2d/Bukin2_CR.txt <==
   0.0000000e+00   1.5162006e-02
   3.3398408e-02   1.7826654e-03
   6.6796816e-02   2.6862392e-04
   1.0019522e-01   5.4534615e-05
   1.3359363e-01   9.1071321e-06
   1.6699204e-01   1.2935576e-06
   2.0039045e-01   2.1853502e-07
   2.3378886e-01   4.3727440e-08
   2.6718727e-01   5.0832225e-09
   3.0058567e-01   8.6947199e-10
   3.3398408e-01   1.4884167e-10
   3.6738249e-01   2.3481581e-11
   4.0078090e-01   3.6493000e-12
   4.3417931e-01   5.7224387e-13
   4.6757771e-01   9.8640857e-14
   5.0097612e-01   1.5926687e-14
   5.3437453e-01   2.6930016e-15
   5.6777294e-01   3.2857828e-16
   6.0117135e-01   6.9562655e-17
   6.3456976e-01   1.0034377e-17
   6.6796816e-01   2.1325916e-18
   7.0136657e-01   2.7260271e-19
   7.3476498e-01   5.8158480e-20
   7.6816339e-01   7.3565989e-21
   8.0156180e-01   1.5351588e-21
   8.3496020e-01   2.2352961e-22
   8.6835861e-01   3.7601445e-23
   9.0175702e-01   5.8205448e-24
   9.3515543e-01   8.4520867e-25
   9.6855384e-01   1.0332914e-25
   1.0019522e+00   2.3829134e-26
   1.0353507e+00   4.2119650e-27
   1.0687491e+00   4.9093970e-28
   1.1021475e+00   7.9896819e-29
   1.1355459e+00   1.5154018e-29
   1.1689443e+00   3.2520791e-30
   1.2023427e+00   2.0510384e-31
   1.2357411e+00   0.0000000e+00
   1.2691395e+00   0.0000000e+00
   1.3025379e+00   0.0000000e+00
   1.3359363e+00   0.0000000e+00
   1.3693347e+00   0.0000000e+00
   1.4027331e+00   0.0000000e+00
   1.4361316e+00   0.0000000e+00
   1.4695300e+00   0.0000000e+00
   1.5029284e+00   0.0000000e+00
   1.5363268e+00   0.0000000e+00
   1.5697252e+00   0.0000000e+00
   1.6031236e+00   0.0000000e+00
   1.6365220e+00   0.0000000e+00


==> Fig_2d/Bukin2_PSO.txt <==
   0.0000000e+00   1.4286527e-01
   4.8354212e-02   5.4073742e-02
   9.6708424e-02   2.3807508e-02
   1.4506264e-01   1.0659469e-02
   1.9341685e-01   5.6551933e-03
   2.4177106e-01   2.2868203e-03
   2.9012527e-01   1.2473999e-03
   3.3847948e-01   6.4572407e-04
   3.8683370e-01   3.1999884e-04
   4.3518791e-01   2.3828647e-04
   4.8354212e-01   1.3387668e-04
   5.3189633e-01   8.1762854e-05
   5.8025055e-01   4.7502942e-05
   6.2860476e-01   2.5444947e-05
   6.7695897e-01   1.6127179e-05
   7.2531318e-01   9.5132523e-06
   7.7366739e-01   6.7486903e-06
   8.2202161e-01   5.0829436e-06
   8.7037582e-01   3.7335480e-06
   9.1873003e-01   2.1057732e-06
   9.6708424e-01   1.4654267e-06
   1.0154385e+00   1.0485808e-06
   1.0637927e+00   4.9429749e-07
   1.1121469e+00   4.8667448e-07
   1.1605011e+00   3.1388018e-07
   1.2088553e+00   1.8493055e-07
   1.2572095e+00   1.4376767e-07
   1.3055637e+00   1.0188525e-07
   1.3539179e+00   8.1569392e-08
   1.4022722e+00   4.6973439e-08
   1.4506264e+00   3.7971631e-08
   1.4989806e+00   2.2489134e-08
   1.5473348e+00   1.8413060e-08
   1.5956890e+00   1.0944826e-08
   1.6440432e+00   8.6732384e-09
   1.6923974e+00   7.4849751e-09
   1.7407516e+00   6.2716627e-09
   1.7891058e+00   5.1965298e-09
   1.8374601e+00   4.0985326e-09
   1.8858143e+00   2.9312714e-09
   1.9341685e+00   2.5808200e-09
   1.9825227e+00   1.4631297e-09
   2.0308769e+00   8.3641465e-10
   2.0792311e+00   7.3468150e-10
   2.1275853e+00   5.6633548e-10
   2.1759395e+00   4.7872614e-10
   2.2242938e+00   2.8091193e-10
   2.2726480e+00   2.1921261e-10
   2.3210022e+00   2.1295431e-10
   2.3693564e+00   1.7237136e-10
   2.4177106e+00   1.2760583e-10
   2.4660648e+00   1.2151222e-10
   2.5144190e+00   8.5893033e-11
   2.5627732e+00   6.3974582e-11
   2.6111275e+00   6.0910742e-11
   2.6594817e+00   4.8606965e-11
   2.7078359e+00   3.8234752e-11
   2.7561901e+00   3.4467695e-11
   2.8045443e+00   2.7156429e-11
   2.8528985e+00   2.0274100e-11
   2.9012527e+00   1.7904017e-11
   2.9496069e+00   1.4297605e-11
   2.9979612e+00   1.0586513e-11
   3.0463154e+00   7.4716119e-12
   3.0946696e+00   5.8636073e-12
   3.1430238e+00   4.6465595e-12
   3.1913780e+00   3.7135207e-12
   3.2397322e+00   3.2024300e-12
   3.2880864e+00   2.6908743e-12
   3.3364406e+00   2.0053252e-12
   3.3847948e+00   1.8266644e-12
   3.4331491e+00   1.2842110e-12
   3.4815033e+00   9.1373308e-13
   3.5298575e+00   7.1191303e-13
   3.5782117e+00   5.3291762e-13
   3.6265659e+00   4.8549694e-13
   3.6749201e+00   3.5103581e-13
   3.7232743e+00   2.1282844e-13
   3.7716285e+00   1.8874003e-13
   3.8199828e+00   1.3125949e-13
   3.8683370e+00   1.0655720e-13
   3.9166912e+00   1.0215031e-13
   3.9650454e+00   7.8844001e-14
   4.0133996e+00   5.0588457e-14
   4.0617538e+00   4.6297530e-14
   4.1101080e+00   4.5931487e-14
   4.1584622e+00   4.3781880e-14
   4.2068165e+00   3.2274524e-14
   4.2551707e+00   2.3139195e-14
   4.3035249e+00   1.6599911e-14
   4.3518791e+00   9.3136859e-15
   4.4002333e+00   5.7496428e-15
   4.4485875e+00   3.8132028e-15
   4.4969417e+00   3.3924440e-15
   4.5452959e+00   2.5485985e-15
   4.5936502e+00   2.1242707e-15
   4.6420044e+00   1.4472383e-15
   4.6903586e+00   1.1825326e-15
   4.7387128e+00   1.0259197e-15
   4.7870670e+00   9.0708809e-16


==> Fig_2d/Camel_3Hump_CG.txt <==
   0.0000000e+00   5.8529561e-02
   1.0884076e-01   2.3766370e-03
   2.1768151e-01   9.5122476e-05
   3.2652227e-01   3.4244639e-05
   4.3536302e-01   1.5219976e-07
   5.4420378e-01   1.5219976e-07
   6.5304453e-01   1.5219976e-07
   7.6188529e-01   8.7667063e-11
   8.7072604e-01   8.7667063e-11
   9.7956680e-01   8.7667063e-11
   1.0884076e+00   8.7667063e-11
   1.1972483e+00   7.4632179e-13
   1.3060891e+00   7.4632179e-13
   1.4149298e+00   5.9662609e-13
   1.5237706e+00   1.3898000e-14
   1.6326113e+00   1.3898000e-14
   1.7414521e+00   1.7333365e-16
   1.8502928e+00   1.7333365e-16
   1.9591336e+00   1.2889830e-17
   2.0679743e+00   9.6851974e-18
   2.1768151e+00   1.8590464e-19
   2.2856559e+00   1.8590464e-19
   2.3944966e+00   4.9127168e-24
   2.5033374e+00   4.9127168e-24
   2.6121781e+00   4.9127168e-24
   2.7210189e+00   4.9127168e-24
   2.8298596e+00   4.9127168e-24
   2.9387004e+00   4.7349085e-24
   3.0475411e+00   1.7556496e-25
   3.1563819e+00   8.0535168e-26
   3.2652227e+00   7.1338386e-30
   3.3740634e+00   7.1338386e-30
   3.4829042e+00   7.1338386e-30
   3.5917449e+00   7.1338386e-30
   3.7005857e+00   7.1338386e-30
   3.8094264e+00   4.6052072e-32
   3.9182672e+00   4.6052072e-32
   4.0271079e+00   4.6052072e-32
   4.1359487e+00   3.2733231e-33
   4.2447894e+00   3.2733231e-33
   4.3536302e+00   5.7701891e-34
   4.4624710e+00   9.2485004e-35
   4.5713117e+00   1.9370323e-35
   4.6801525e+00   3.4693719e-36
   4.7889932e+00   4.3387820e-37
   4.8978340e+00   5.5601972e-38
   5.0066747e+00   6.3363671e-39
   5.1155155e+00   1.8185236e-39
   5.2243562e+00   2.8030332e-40
   5.3331970e+00   4.0485796e-41


==> Fig_2d/Camel_3Hump_CR.txt <==
   0.0000000e+00   4.4990775e-02
   1.2657167e-01   4.9200328e-03
   2.5314335e-01   6.6519241e-04
   3.7971502e-01   1.1784986e-04
   5.0628669e-01   1.6275284e-05
   6.3285837e-01   3.0124193e-06
   7.5943004e-01   3.4764771e-07
   8.8600171e-01   7.7479343e-08
   1.0125734e+00   1.2278215e-08
   1.1391451e+00   2.2823672e-09
   1.2657167e+00   3.6992844e-10
   1.3922884e+00   5.9388718e-11
   1.5188601e+00   9.4216969e-12
   1.6454318e+00   1.5303814e-12
   1.7720034e+00   1.4033999e-13
   1.8985751e+00   3.1873379e-14
   2.0251468e+00   3.9812643e-15
   2.1517184e+00   8.6534396e-16
   2.2782901e+00   1.2231109e-16
   2.4048618e+00   2.1066239e-17
   2.5314335e+00   3.3185797e-18
   2.6580051e+00   5.6826143e-19
   2.7845768e+00   8.7694849e-20
   2.9111485e+00   1.4295764e-20
   3.0377202e+00   1.7681565e-21
   3.1642918e+00   3.8911921e-22
   3.2908635e+00   6.2774900e-23
   3.4174352e+00   7.5919686e-24
   3.5440069e+00   1.8097109e-24
   3.6705785e+00   2.1808066e-25
   3.7971502e+00   3.8634751e-26
   3.9237219e+00   5.2368243e-27
   4.0502936e+00   8.1159957e-28
   4.1768652e+00   8.9905459e-29
   4.3034369e+00   2.4261550e-29
   4.4300086e+00   3.6956654e-30
   4.5565802e+00   6.5090522e-31
   4.6831519e+00   9.7876560e-32
   4.8097236e+00   1.8235479e-32
   4.9362953e+00   2.6693910e-33
   5.0628669e+00   4.7754715e-34
   5.1894386e+00   6.8829378e-35
   5.3160103e+00   1.0793337e-35
   5.4425820e+00   1.5161092e-36
   5.5691536e+00   2.2652465e-37
   5.6957253e+00   4.4921006e-38
   5.8222970e+00   5.6117255e-39
   5.9488687e+00   9.6063357e-40
   6.0754403e+00   1.3376720e-40
   6.2020120e+00   2.6048168e-41


==> Fig_2d/Camel_3Hump_PSO.txt <==
   0.0000000e+00   2.6336159e-01
   7.6966566e-02   5.3538610e-02
   1.5393313e-01   1.7528636e-02
   2.3089970e-01   4.7637035e-03
   3.0786626e-01   2.0192190e-03
   3.8483283e-01   7.1643039e-04
   4.6179939e-01   2.5607847e-04
   5.3876596e-01   1.1284912e-04
   6.1573253e-01   4.0868906e-05
   6.9269909e-01   1.4053159e-05
   7.6966566e-01   4.7004479e-06
   8.4663222e-01   1.7540034e-06
   9.2359879e-01   7.3827635e-07
   1.0005654e+00   3.0835347e-07
   1.0775319e+00   8.7466924e-08
   1.1544985e+00   3.6479753e-08
   1.2314651e+00   1.6273638e-08
   1.3084316e+00   6.7540868e-09
   1.3853982e+00   2.3092383e-09
   1.4623647e+00   8.5996132e-10
   1.5393313e+00   3.8615997e-10
   1.6162979e+00   1.4555865e-10
   1.6932644e+00   5.6546688e-11
   1.7702310e+00   2.5256337e-11
   1.8471976e+00   8.9296800e-12
   1.9241641e+00   3.2076036e-12
   2.0011307e+00   1.1882010e-12
   2.0780973e+00   5.0087926e-13
   2.1550638e+00   2.1261576e-13
   2.2320304e+00   7.4951506e-14
   2.3089970e+00   3.1206716e-14
   2.3859635e+00   1.4862215e-14
   2.4629301e+00   6.0159222e-15
   2.5398967e+00   2.3297872e-15
   2.6168632e+00   8.4658188e-16
   2.6938298e+00   3.4092206e-16
   2.7707964e+00   1.2276551e-16
   2.8477629e+00   4.9248882e-17
   2.9247295e+00   2.0659263e-17
   3.0016961e+00   8.3499557e-18
   3.0786626e+00   3.3704052e-18
   3.1556292e+00   1.5288986e-18
   3.2325958e+00   5.0783549e-19
   3.3095623e+00   2.4573077e-19
   3.3865289e+00   8.0737687e-20
   3.4634955e+00   4.1507479e-20
   3.5404620e+00   1.8594879e-20
   3.6174286e+00   5.4764233e-21
   3.6943952e+00   3.0287289e-21
   3.7713617e+00   1.2261300e-21
   3.8483283e+00   4.7527111e-22
   3.9252948e+00   1.2918624e-22
   4.0022614e+00   6.6824952e-23
   4.0792280e+00   3.4486723e-23
   4.1561945e+00   1.0565295e-23
   4.2331611e+00   3.5701373e-24
   4.3101277e+00   1.6863412e-24
   4.3870942e+00   7.2467186e-25
   4.4640608e+00   2.7185680e-25
   4.5410274e+00   9.3404962e-26
   4.6179939e+00   2.8487428e-26
   4.6949605e+00   1.3849723e-26
   4.7719271e+00   4.8557298e-27
   4.8488936e+00   2.3000325e-27
   4.9258602e+00   1.1915519e-27
   5.0028268e+00   4.3020709e-28
   5.0797933e+00   2.1185238e-28
   5.1567599e+00   6.3003210e-29
   5.2337265e+00   2.9378738e-29
   5.3106930e+00   1.4597663e-29
   5.3876596e+00   5.6880095e-30
   5.4646262e+00   2.2335476e-30
   5.5415927e+00   8.1725615e-31
   5.6185593e+00   4.0852309e-31
   5.6955259e+00   1.4292427e-31
   5.7724924e+00   5.1501224e-32
   5.8494590e+00   2.5021995e-32
   5.9264256e+00   8.8066480e-33
   6.0033921e+00   3.6023722e-33
   6.0803587e+00   1.6198587e-33
   6.1573253e+00   6.7661418e-34
   6.2342918e+00   2.5712892e-34
   6.3112584e+00   1.1244701e-34
   6.3882249e+00   4.0339115e-35
   6.4651915e+00   1.5971075e-35
   6.5421581e+00   9.1580583e-36
   6.6191246e+00   3.1305026e-36
   6.6960912e+00   1.1603429e-36
   6.7730578e+00   4.5364067e-37
   6.8500243e+00   2.0754371e-37
   6.9269909e+00   8.2696178e-38
   7.0039575e+00   2.7865299e-38
   7.0809240e+00   1.1257400e-38
   7.1578906e+00   6.1654601e-39
   7.2348572e+00   2.3727851e-39
   7.3118237e+00   9.5247824e-40
   7.3887903e+00   3.7803939e-40
   7.4657569e+00   1.7368547e-40
   7.5427234e+00   5.6928261e-41
   7.6196900e+00   2.5274072e-41


==> Fig_2d/Chen_Bird_CG.txt <==
   0.0000000e+00   1.0000040e+03
   2.2068633e-02   1.0000040e+03
   4.4137265e-02   1.0000040e+03
   6.6205898e-02   1.0000040e+03
   8.8274531e-02   1.0000040e+03
   1.1034316e-01   1.0000040e+03
   1.3241180e-01   1.0000040e+03
   1.5448043e-01   1.0000040e+03
   1.7654906e-01   1.0000040e+03
   1.9861769e-01   1.0000040e+03
   2.2068633e-01   1.0000040e+03
   2.4275496e-01   1.0000040e+03
   2.6482359e-01   1.0000040e+03
   2.8689222e-01   1.0000040e+03
   3.0896086e-01   1.0000040e+03
   3.3102949e-01   1.0000040e+03
   3.5309812e-01   1.0000040e+03
   3.7516676e-01   1.0000040e+03
   3.9723539e-01   1.0000040e+03
   4.1930402e-01   1.0000040e+03
   4.4137265e-01   1.0000040e+03
   4.6344129e-01   1.0000040e+03
   4.8550992e-01   1.0000040e+03
   5.0757855e-01   1.0000040e+03
   5.2964718e-01   1.0000040e+03
   5.5171582e-01   1.0000040e+03
   5.7378445e-01   1.0000040e+03
   5.9585308e-01   1.0000040e+03
   6.1792171e-01   1.0000040e+03
   6.3999035e-01   1.0000040e+03
   6.6205898e-01   1.0000040e+03
   6.8412761e-01   1.0000040e+03
   7.0619624e-01   1.0000040e+03
   7.2826488e-01   1.0000040e+03
   7.5033351e-01   1.0000040e+03
   7.7240214e-01   1.0000040e+03
   7.9447078e-01   1.0000040e+03
   8.1653941e-01   1.0000040e+03
   8.3860804e-01   1.0000040e+03
   8.6067667e-01   1.0000040e+03
   8.8274531e-01   1.0000040e+03
   9.0481394e-01   1.0000040e+03
   9.2688257e-01   1.0000040e+03
   9.4895120e-01   1.0000040e+03
   9.7101984e-01   1.0000040e+03
   9.9308847e-01   1.0000040e+03
   1.0151571e+00   1.0000040e+03
   1.0372257e+00   1.0000040e+03
   1.0592944e+00   1.0000040e+03
   1.0813630e+00   1.0000040e+03


==> Fig_2d/Chen_Bird_CR.txt <==
   0.0000000e+00   1.9999995e+03
   3.5937571e-02   1.9999094e+03
   7.1875143e-02   1.9988309e+03
   1.0781271e-01   1.9953344e+03
   1.4375029e-01   1.9675176e+03
   1.7968786e-01   1.8933472e+03
   2.1562543e-01   1.4738396e+03
   2.5156300e-01   1.2028424e+03
   2.8750057e-01   1.0277871e+03
   3.2343814e-01   1.0040605e+03
   3.5937571e-01   1.0008204e+03
   3.9531329e-01   1.0001684e+03
   4.3125086e-01   1.0000170e+03
   4.6718843e-01   1.0000059e+03
   5.0312600e-01   1.0000044e+03
   5.3906357e-01   1.0000041e+03
   5.7500114e-01   1.0000040e+03
   6.1093871e-01   1.0000040e+03
   6.4687629e-01   1.0000040e+03
   6.8281386e-01   1.0000040e+03
   7.1875143e-01   1.0000040e+03
   7.5468900e-01   1.0000040e+03
   7.9062657e-01   1.0000040e+03
   8.2656414e-01   1.0000040e+03
   8.6250171e-01   1.0000040e+03
   8.9843929e-01   1.0000040e+03
   9.3437686e-01   1.0000040e+03
   9.7031443e-01   1.0000040e+03
   1.0062520e+00   1.0000040e+03
   1.0421896e+00   1.0000040e+03
   1.0781271e+00   1.0000040e+03
   1.1140647e+00   1.0000040e+03
   1.1500023e+00   1.0000040e+03
   1.1859399e+00   1.0000040e+03
   1.2218774e+00   1.0000040e+03
   1.2578150e+00   1.0000040e+03
   1.2937526e+00   1.0000040e+03
   1.3296901e+00   1.0000040e+03
   1.3656277e+00   1.0000040e+03
   1.4015653e+00   1.0000040e+03
   1.4375029e+00   1.0000040e+03
   1.4734404e+00   1.0000040e+03
   1.5093780e+00   1.0000040e+03
   1.5453156e+00   1.0000040e+03
   1.5812531e+00   1.0000040e+03
   1.6171907e+00   1.0000040e+03
   1.6531283e+00   1.0000040e+03
   1.6890659e+00   1.0000040e+03
   1.7250034e+00   1.0000040e+03
   1.7609410e+00   1.0000040e+03


==> Fig_2d/Chen_Bird_PSO.txt <==
   0.0000000e+00   2.0000039e+03
   4.7030535e-02   2.0000036e+03
   9.4061071e-02   2.0000029e+03
   1.4109161e-01   2.0000012e+03
   1.8812214e-01   1.9999966e+03
   2.3515268e-01   1.9999829e+03
   2.8218321e-01   1.9999530e+03
   3.2921375e-01   1.9999242e+03
   3.7624428e-01   1.9998080e+03
   4.2327482e-01   1.9996387e+03
   4.7030535e-01   1.9987912e+03
   5.1733589e-01   1.9981256e+03
   5.6436642e-01   1.9965329e+03
   6.1139696e-01   1.9950801e+03
   6.5842749e-01   1.9881507e+03
   7.0545803e-01   1.9842992e+03
   7.5248857e-01   1.9755310e+03
   7.9951910e-01   1.9601259e+03
   8.4654964e-01   1.9241595e+03
   8.9358017e-01   1.8591803e+03
   9.4061071e-01   1.7296497e+03
   9.8764124e-01   1.6500159e+03
   1.0346718e+00   1.4791228e+03
   1.0817023e+00   1.3943273e+03
   1.1287328e+00   1.1788326e+03
   1.1757634e+00   1.1107315e+03
   1.2227939e+00   1.1015740e+03
   1.2698245e+00   1.0573965e+03
   1.3168550e+00   1.0371847e+03
   1.3638855e+00   1.0263942e+03
   1.4109161e+00   1.0108419e+03
   1.4579466e+00   1.0052602e+03
   1.5049771e+00   1.0023355e+03
   1.5520077e+00   1.0013855e+03
   1.5990382e+00   1.0010849e+03
   1.6460687e+00   1.0005973e+03
   1.6930993e+00   1.0003437e+03
   1.7401298e+00   1.0001401e+03
   1.7871603e+00   1.0000311e+03
   1.8341909e+00   1.0000159e+03
   1.8812214e+00   1.0000119e+03
   1.9282519e+00   1.0000093e+03
   1.9752825e+00   1.0000063e+03
   2.0223130e+00   1.0000054e+03
   2.0693436e+00   1.0000047e+03
   2.1163741e+00   1.0000044e+03
   2.1634046e+00   1.0000042e+03
   2.2104352e+00   1.0000041e+03
   2.2574657e+00   1.0000041e+03
   2.3044962e+00   1.0000041e+03
   2.3515268e+00   1.0000040e+03
   2.3985573e+00   1.0000040e+03
   2.4455878e+00   1.0000040e+03
   2.4926184e+00   1.0000040e+03
   2.5396489e+00   1.0000040e+03
   2.5866794e+00   1.0000040e+03
   2.6337100e+00   1.0000040e+03
   2.6807405e+00   1.0000040e+03
   2.7277711e+00   1.0000040e+03
   2.7748016e+00   1.0000040e+03
   2.8218321e+00   1.0000040e+03
   2.8688627e+00   1.0000040e+03
   2.9158932e+00   1.0000040e+03
   2.9629237e+00   1.0000040e+03
   3.0099543e+00   1.0000040e+03
   3.0569848e+00   1.0000040e+03
   3.1040153e+00   1.0000040e+03
   3.1510459e+00   1.0000040e+03
   3.1980764e+00   1.0000040e+03
   3.2451069e+00   1.0000040e+03
   3.2921375e+00   1.0000040e+03
   3.3391680e+00   1.0000040e+03
   3.3861985e+00   1.0000040e+03
   3.4332291e+00   1.0000040e+03
   3.4802596e+00   1.0000040e+03
   3.5272902e+00   1.0000040e+03
   3.5743207e+00   1.0000040e+03
   3.6213512e+00   1.0000040e+03
   3.6683818e+00   1.0000040e+03
   3.7154123e+00   1.0000040e+03
   3.7624428e+00   1.0000040e+03
   3.8094734e+00   1.0000040e+03
   3.8565039e+00   1.0000040e+03
   3.9035344e+00   1.0000040e+03
   3.9505650e+00   1.0000040e+03
   3.9975955e+00   1.0000040e+03
   4.0446260e+00   1.0000040e+03
   4.0916566e+00   1.0000040e+03
   4.1386871e+00   1.0000040e+03
   4.1857176e+00   1.0000040e+03
   4.2327482e+00   1.0000040e+03
   4.2797787e+00   1.0000040e+03
   4.3268093e+00   1.0000040e+03
   4.3738398e+00   1.0000040e+03
   4.4208703e+00   1.0000040e+03
   4.4679009e+00   1.0000040e+03
   4.5149314e+00   1.0000040e+03
   4.5619619e+00   1.0000040e+03
   4.6089925e+00   1.0000040e+03
   4.6560230e+00   1.0000040e+03


==> Fig_2d/Cube_CG.txt <==
   0.0000000e+00   5.2788327e-01
   6.4533653e-02   5.0744621e-01
   1.2906731e-01   9.1365086e-02
   1.9360096e-01   8.0668597e-04
   2.5813461e-01   8.0668597e-04
   3.2266827e-01   7.6197677e-04
   3.8720192e-01   1.0617902e-06
   4.5173557e-01   4.9390463e-07
   5.1626922e-01   4.3853904e-07
   5.8080288e-01   4.3853904e-07
   6.4533653e-01   4.1995443e-09
   7.0987018e-01   3.7826201e-09
   7.7440384e-01   2.9849306e-09
   8.3893749e-01   7.0430791e-11
   9.0347114e-01   6.9491983e-11
   9.6800480e-01   9.7274814e-13
   1.0325384e+00   8.8073305e-13
   1.0970721e+00   6.7944883e-14
   1.1616058e+00   4.8569129e-14
   1.2261394e+00   9.3570346e-16
   1.2906731e+00   9.3122380e-16
   1.3552067e+00   6.9335435e-20
   1.4197404e+00   6.9335435e-20
   1.4842740e+00   2.5514300e-20
   1.5488077e+00   2.5514300e-20
   1.6133413e+00   2.4613276e-20
   1.6778750e+00   2.3744769e-20
   1.7424086e+00   8.8207843e-22
   1.8069423e+00   4.0215151e-22
   1.8714759e+00   2.5202639e-26
   1.9360096e+00   2.5202639e-26
   2.0005432e+00   2.5202639e-26
   2.0650769e+00   2.5139074e-26
   2.1296106e+00   2.4887378e-26
   2.1941442e+00   1.9918738e-27
   2.2586779e+00   1.3333721e-27
   2.3232115e+00   1.2818990e-30
   2.3877452e+00   1.2818990e-30
   2.4522788e+00   1.9721523e-31
   2.5168125e+00   1.2325952e-32
   2.5813461e+00   0.0000000e+00
   2.6458798e+00   0.0000000e+00
   2.7104134e+00   0.0000000e+00
   2.7749471e+00   0.0000000e+00
   2.8394807e+00   0.0000000e+00
   2.9040144e+00   0.0000000e+00
   2.9685480e+00   0.0000000e+00
   3.0330817e+00   0.0000000e+00
   3.0976153e+00   0.0000000e+00
   3.1621490e+00   0.0000000e+00


==> Fig_2d/Cube_CR.txt <==
   0.0000000e+00   1.2691521e+00
   8.5618000e-02   1.9240015e-01
   1.7123600e-01   3.0887182e-02
   2.5685400e-01   5.7885876e-03
   3.4247200e-01   6.8541735e-04
   4.2809000e-01   1.3092434e-04
   5.1370800e-01   2.5596149e-05
   5.9932600e-01   3.1104409e-06
   6.8494400e-01   7.6148530e-07
   7.7056200e-01   1.5064341e-07
   8.5618000e-01   2.1026776e-08
   9.4179800e-01   5.1416389e-09
   1.0274160e+00   6.9009349e-10
   1.1130340e+00   1.9480799e-10
   1.1986520e+00   2.3480196e-11
   1.2842700e+00   4.2794296e-12
   1.3698880e+00   1.2575471e-12
   1.4555060e+00   3.2278151e-13
   1.5411240e+00   1.1090565e-13
   1.6267420e+00   6.1219128e-14
   1.7123600e+00   4.8820419e-14
   1.7979780e+00   4.3032777e-14
   1.8835960e+00   4.0777829e-14
   1.9692140e+00   3.9832929e-14
   2.0548320e+00   3.9455849e-14
   2.1404500e+00   3.9318099e-14
   2.2260680e+00   3.9263175e-14
   2.3116860e+00   3.9241368e-14
   2.3973040e+00   3.9231685e-14
   2.4829220e+00   3.9228176e-14
   2.5685400e+00   3.9226757e-14
   2.6541580e+00   3.9226186e-14
   2.7397760e+00   3.9225958e-14
   2.8253940e+00   3.9225867e-14
   2.9110120e+00   3.9225831e-14
   2.9966300e+00   3.9225816e-14
   3.0822480e+00   3.9225811e-14
   3.1678660e+00   3.9225808e-14
   3.2534840e+00   3.9225807e-14
   3.3391020e+00   3.9225807e-14
   3.4247200e+00   3.9225807e-14
   3.5103380e+00   3.9225807e-14
   3.5959560e+00   3.9225807e-14
   3.6815740e+00   3.9225807e-14
   3.7671920e+00   3.9225807e-14
   3.8528100e+00   3.9225807e-14
   3.9384280e+00   3.9225807e-14
   4.0240460e+00   3.9225807e-14
   4.1096640e+00   3.9225807e-14
   4.1952820e+00   3.9225807e-14


==> Fig_2d/Cube_PSO.txt <==
   0.0000000e+00   9.8431243e+00
   6.1131778e-02   2.4445975e+00
   1.2226356e-01   8.0673516e-01
   1.8339533e-01   3.7473044e-01
   2.4452711e-01   1.6051064e-01
   3.0565889e-01   8.6220500e-02
   3.6679067e-01   4.0702368e-02
   4.2792244e-01   2.5351069e-02
   4.8905422e-01   1.5039203e-02
   5.5018600e-01   8.4524131e-03
   6.1131778e-01   5.2231207e-03
   6.7244956e-01   3.2098393e-03
   7.3358133e-01   1.4866470e-03
   7.9471311e-01   1.3833069e-03
   8.5584489e-01   1.0816272e-03
   9.1697667e-01   7.0940865e-04
   9.7810844e-01   5.7516773e-04
   1.0392402e+00   3.2165401e-04
   1.1003720e+00   2.2522621e-04
   1.1615038e+00   1.4870691e-04
   1.2226356e+00   1.2359017e-04
   1.2837673e+00   8.4396482e-05
   1.3448991e+00   7.3659256e-05
   1.4060309e+00   5.6417104e-05
   1.4671627e+00   4.7287173e-05
   1.5282944e+00   3.5120087e-05
   1.5894262e+00   2.6130773e-05
   1.6505580e+00   1.6760617e-05
   1.7116898e+00   1.5047148e-05
   1.7728216e+00   1.1792537e-05
   1.8339533e+00   9.3681068e-06
   1.8950851e+00   6.6306565e-06
   1.9562169e+00   5.3568764e-06
   2.0173487e+00   3.0322692e-06
   2.0784804e+00   2.0248205e-06
   2.1396122e+00   1.2486060e-06
   2.2007440e+00   1.1230114e-06
   2.2618758e+00   7.9255276e-07
   2.3230076e+00   6.5698835e-07
   2.3841393e+00   3.6251060e-07
   2.4452711e+00   3.3584354e-07
   2.5064029e+00   2.7692910e-07
   2.5675347e+00   2.4723346e-07
   2.6286664e+00   2.4723346e-07
   2.6897982e+00   2.2068409e-07
   2.7509300e+00   1.5192177e-07
   2.8120618e+00   1.2383065e-07
   2.8731936e+00   1.0910413e-07
   2.9343253e+00   6.0627103e-08
   2.9954571e+00   3.8579544e-08
   3.0565889e+00   3.1556960e-08
   3.1177207e+00   2.9809395e-08
   3.1788524e+00   2.8965417e-08
   3.2399842e+00   1.7732338e-08
   3.3011160e+00   1.2696356e-08
   3.3622478e+00   1.1695609e-08
   3.4233796e+00   1.1008055e-08
   3.4845113e+00   9.1922160e-09
   3.5456431e+00   7.7769227e-09
   3.6067749e+00   4.8790125e-09
   3.6679067e+00   4.8790042e-09
   3.7290384e+00   2.9742585e-09
   3.7901702e+00   2.9468028e-09
   3.8513020e+00   2.6117852e-09
   3.9124338e+00   1.2451645e-09
   3.9735656e+00   1.1157572e-09
   4.0346973e+00   1.1157572e-09
   4.0958291e+00   8.2509715e-10
   4.1569609e+00   6.3078153e-10
   4.2180927e+00   6.3078059e-10
   4.2792244e+00   6.2111164e-10
   4.3403562e+00   6.2066757e-10
   4.4014880e+00   6.1751032e-10
   4.4626198e+00   3.7136137e-10
   4.5237516e+00   3.3784718e-10
   4.5848833e+00   2.9586993e-10
   4.6460151e+00   2.4383639e-10
   4.7071469e+00   2.0048923e-10
   4.7682787e+00   1.1669332e-10
   4.8294104e+00   1.1055148e-10
   4.8905422e+00   1.0721173e-10
   4.9516740e+00   1.0721173e-10
   5.0128058e+00   1.0721173e-10
   5.0739376e+00   1.0416627e-10
   5.1350693e+00   1.0416627e-10
   5.1962011e+00   1.0284727e-10
   5.2573329e+00   7.3481784e-11
   5.3184647e+00   7.1186322e-11
   5.3795964e+00   3.7353231e-11
   5.4407282e+00   3.6784550e-11
   5.5018600e+00   3.6559859e-11
   5.5629918e+00   3.3106809e-11
   5.6241236e+00   3.2374970e-11
   5.6852553e+00   2.9283646e-11
   5.7463871e+00   2.7957304e-11
   5.8075189e+00   1.6082794e-11
   5.8686507e+00   1.5909467e-11
   5.9297824e+00   1.4479544e-11
   5.9909142e+00   1.2191752e-11
   6.0520460e+00   1.0660461e-11


==> Fig_2d/Damavandi_CG.txt <==
   0.0000000e+00   2.1747919e+00
   8.7120878e-02   2.0069917e+00
   1.7424176e-01   2.0002797e+00
   2.6136263e-01   2.0001007e+00
   3.4848351e-01   2.0000004e+00
   4.3560439e-01   2.0000004e+00
   5.2272527e-01   2.0000004e+00
   6.0984614e-01   2.0000000e+00
   6.9696702e-01   2.0000000e+00
   7.8408790e-01   2.0000000e+00
   8.7120878e-01   2.0000000e+00
   9.5832965e-01   2.0000000e+00
   1.0454505e+00   2.0000000e+00
   1.1325714e+00   2.0000000e+00
   1.2196923e+00   2.0000000e+00
   1.3068132e+00   2.0000000e+00
   1.3939340e+00   2.0000000e+00
   1.4810549e+00   2.0000000e+00
   1.5681758e+00   2.0000000e+00
   1.6552967e+00   2.0000000e+00
   1.7424176e+00   2.0000000e+00
   1.8295384e+00   2.0000000e+00
   1.9166593e+00   2.0000000e+00
   2.0037802e+00   2.0000000e+00
   2.0909011e+00   2.0000000e+00
   2.1780219e+00   2.0000000e+00
   2.2651428e+00   2.0000000e+00
   2.3522637e+00   2.0000000e+00
   2.4393846e+00   2.0000000e+00
   2.5265054e+00   2.0000000e+00
   2.6136263e+00   2.0000000e+00
   2.7007472e+00   2.0000000e+00
   2.7878681e+00   2.0000000e+00
   2.8749890e+00   2.0000000e+00
   2.9621098e+00   2.0000000e+00
   3.0492307e+00   2.0000000e+00
   3.1363516e+00   2.0000000e+00
   3.2234725e+00   2.0000000e+00
   3.3105933e+00   2.0000000e+00
   3.3977142e+00   2.0000000e+00
   3.4848351e+00   2.0000000e+00
   3.5719560e+00   2.0000000e+00
   3.6590769e+00   2.0000000e+00
   3.7461977e+00   2.0000000e+00
   3.8333186e+00   2.0000000e+00
   3.9204395e+00   2.0000000e+00
   4.0075604e+00   2.0000000e+00
   4.0946812e+00   2.0000000e+00
   4.1818021e+00   2.0000000e+00
   4.2689230e+00   2.0000000e+00


==> Fig_2d/Damavandi_CR.txt <==
   0.0000000e+00   2.0827967e+00
   1.0866510e-01   2.0079963e+00
   2.1733020e-01   2.0012660e+00
   3.2599531e-01   2.0002058e+00
   4.3466041e-01   2.0000256e+00
   5.4332551e-01   2.0000056e+00
   6.5199061e-01   2.0000011e+00
   7.6065571e-01   2.0000002e+00
   8.6932082e-01   2.0000000e+00
   9.7798592e-01   2.0000000e+00
   1.0866510e+00   2.0000000e+00
   1.1953161e+00   2.0000000e+00
   1.3039812e+00   2.0000000e+00
   1.4126463e+00   2.0000000e+00
   1.5213114e+00   2.0000000e+00
   1.6299765e+00   2.0000000e+00
   1.7386416e+00   2.0000000e+00
   1.8473067e+00   2.0000000e+00
   1.9559718e+00   2.0000000e+00
   2.0646369e+00   2.0000000e+00
   2.1733020e+00   2.0000000e+00
   2.2819671e+00   2.0000000e+00
   2.3906322e+00   2.0000000e+00
   2.4992973e+00   2.0000000e+00
   2.6079624e+00   2.0000000e+00
   2.7166276e+00   2.0000000e+00
   2.8252927e+00   2.0000000e+00
   2.9339578e+00   2.0000000e+00
   3.0426229e+00   2.0000000e+00
   3.1512880e+00   2.0000000e+00
   3.2599531e+00   2.0000000e+00
   3.3686182e+00   2.0000000e+00
   3.4772833e+00   2.0000000e+00
   3.5859484e+00   2.0000000e+00
   3.6946135e+00   2.0000000e+00
   3.8032786e+00   2.0000000e+00
   3.9119437e+00   2.0000000e+00
   4.0206088e+00   2.0000000e+00
   4.1292739e+00   2.0000000e+00
   4.2379390e+00   2.0000000e+00
   4.3466041e+00   2.0000000e+00
   4.4552692e+00   2.0000000e+00
   4.5639343e+00   2.0000000e+00
   4.6725994e+00   2.0000000e+00
   4.7812645e+00   2.0000000e+00
   4.8899296e+00   2.0000000e+00
   4.9985947e+00   2.0000000e+00
   5.1072598e+00   2.0000000e+00
   5.2159249e+00   2.0000000e+00
   5.3245900e+00   2.0000000e+00


==> Fig_2d/Damavandi_PSO.txt <==
   0.0000000e+00   2.6155867e+00
   6.6672343e-02   2.1829176e+00
   1.3334469e-01   2.0489689e+00
   2.0001703e-01   2.0176309e+00
   2.6668937e-01   2.0057454e+00
   3.3336172e-01   2.0023032e+00
   4.0003406e-01   2.0006810e+00
   4.6670640e-01   2.0003375e+00
   5.3337875e-01   2.0001086e+00
   6.0005109e-01   2.0000452e+00
   6.6672343e-01   2.0000136e+00
   7.3339578e-01   2.0000045e+00
   8.0006812e-01   2.0000020e+00
   8.6674046e-01   2.0000006e+00
   9.3341281e-01   2.0000002e+00
   1.0000852e+00   2.0000001e+00
   1.0667575e+00   2.0000001e+00
   1.1334298e+00   2.0000000e+00
   1.2001022e+00   2.0000000e+00
   1.2667745e+00   2.0000000e+00
   1.3334469e+00   2.0000000e+00
   1.4001192e+00   2.0000000e+00
   1.4667916e+00   2.0000000e+00
   1.5334639e+00   2.0000000e+00
   1.6001362e+00   2.0000000e+00
   1.6668086e+00   2.0000000e+00
   1.7334809e+00   2.0000000e+00
   1.8001533e+00   2.0000000e+00
   1.8668256e+00   2.0000000e+00
   1.9334980e+00   2.0000000e+00
   2.0001703e+00   2.0000000e+00
   2.0668426e+00   2.0000000e+00
   2.1335150e+00   2.0000000e+00
   2.2001873e+00   2.0000000e+00
   2.2668597e+00   2.0000000e+00
   2.3335320e+00   2.0000000e+00
   2.4002044e+00   2.0000000e+00
   2.4668767e+00   2.0000000e+00
   2.5335491e+00   2.0000000e+00
   2.6002214e+00   2.0000000e+00
   2.6668937e+00   2.0000000e+00
   2.7335661e+00   2.0000000e+00
   2.8002384e+00   2.0000000e+00
   2.8669108e+00   2.0000000e+00
   2.9335831e+00   2.0000000e+00
   3.0002555e+00   2.0000000e+00
   3.0669278e+00   2.0000000e+00
   3.1336001e+00   2.0000000e+00
   3.2002725e+00   2.0000000e+00
   3.2669448e+00   2.0000000e+00
   3.3336172e+00   2.0000000e+00
   3.4002895e+00   2.0000000e+00
   3.4669619e+00   2.0000000e+00
   3.5336342e+00   2.0000000e+00
   3.6003065e+00   2.0000000e+00
   3.6669789e+00   2.0000000e+00
   3.7336512e+00   2.0000000e+00
   3.8003236e+00   2.0000000e+00
   3.8669959e+00   2.0000000e+00
   3.9336683e+00   2.0000000e+00
   4.0003406e+00   2.0000000e+00
   4.0670129e+00   2.0000000e+00
   4.1336853e+00   2.0000000e+00
   4.2003576e+00   2.0000000e+00
   4.2670300e+00   2.0000000e+00
   4.3337023e+00   2.0000000e+00
   4.4003747e+00   2.0000000e+00
   4.4670470e+00   2.0000000e+00
   4.5337194e+00   2.0000000e+00
   4.6003917e+00   2.0000000e+00
   4.6670640e+00   2.0000000e+00
   4.7337364e+00   2.0000000e+00
   4.8004087e+00   2.0000000e+00
   4.8670811e+00   2.0000000e+00
   4.9337534e+00   2.0000000e+00
   5.0004258e+00   2.0000000e+00
   5.0670981e+00   2.0000000e+00
   5.1337704e+00   2.0000000e+00
   5.2004428e+00   2.0000000e+00
   5.2671151e+00   2.0000000e+00
   5.3337875e+00   2.0000000e+00
   5.4004598e+00   2.0000000e+00
   5.4671322e+00   2.0000000e+00
   5.5338045e+00   2.0000000e+00
   5.6004768e+00   2.0000000e+00
   5.6671492e+00   2.0000000e+00
   5.7338215e+00   2.0000000e+00
   5.8004939e+00   2.0000000e+00
   5.8671662e+00   2.0000000e+00
   5.9338386e+00   2.0000000e+00
   6.0005109e+00   2.0000000e+00
   6.0671833e+00   2.0000000e+00
   6.1338556e+00   2.0000000e+00
   6.2005279e+00   2.0000000e+00
   6.2672003e+00   2.0000000e+00
   6.3338726e+00   2.0000000e+00
   6.4005450e+00   2.0000000e+00
   6.4672173e+00   2.0000000e+00
   6.5338897e+00   2.0000000e+00
   6.6005620e+00   2.0000000e+00


==> Fig_2d/Jennrich_Sampson_CG.txt <==
   0.0000000e+00   2.1823461e+01
   2.4586161e-01   1.2650259e+00
   4.9172322e-01   9.4252682e-01
   7.3758484e-01   3.7651729e-02
   9.8344645e-01   2.6077565e-02
   1.2293081e+00   1.0090732e-03
   1.4751697e+00   5.0225723e-04
   1.7210313e+00   1.6532627e-07
   1.9668929e+00   1.6532627e-07
   2.2127545e+00   1.6532627e-07
   2.4586161e+00   1.3808177e-07
   2.7044777e+00   3.2103600e-08
   2.9503393e+00   2.2894682e-09
   3.1962010e+00   1.6931097e-09
   3.4420626e+00   2.5565328e-11
   3.6879242e+00   2.5565328e-11
   3.9337858e+00   4.1211479e-13
   4.1796474e+00   3.5527137e-13
   4.4255090e+00   2.7000624e-13
   4.6713706e+00   1.5631940e-13
   4.9172322e+00   4.2632564e-14
   5.1630939e+00   4.2632564e-14
   5.4089555e+00   2.8421709e-14
   5.6548171e+00   2.8421709e-14
   5.9006787e+00   2.8421709e-14
   6.1465403e+00   1.4210855e-14
   6.3924019e+00   1.4210855e-14
   6.6382635e+00   1.4210855e-14
   6.8841251e+00   1.4210855e-14
   7.1299868e+00   1.4210855e-14
   7.3758484e+00   1.4210855e-14
   7.6217100e+00   1.4210855e-14
   7.8675716e+00   1.4210855e-14
   8.1134332e+00   1.4210855e-14
   8.3592948e+00   1.4210855e-14
   8.6051564e+00   1.4210855e-14
   8.8510180e+00   1.4210855e-14
   9.0968797e+00   1.4210855e-14
   9.3427413e+00   1.4210855e-14
   9.5886029e+00   1.4210855e-14
   9.8344645e+00   1.4210855e-14
   1.0080326e+01   1.4210855e-14
   1.0326188e+01   1.4210855e-14
   1.0572049e+01   1.4210855e-14
   1.0817911e+01   1.4210855e-14
   1.1063773e+01   1.4210855e-14
   1.1309634e+01   1.4210855e-14
   1.1555496e+01   1.4210855e-14
   1.1801357e+01   1.4210855e-14
   1.2047219e+01   1.4210855e-14


==> Fig_2d/Jennrich_Sampson_CR.txt <==
   0.0000000e+00   1.2261932e+01
   2.3965424e-01   1.5833377e+00
   4.7930849e-01   2.2597495e-01
   7.1896273e-01   4.3512572e-02
   9.5861698e-01   6.6486261e-03
   1.1982712e+00   1.0621728e-03
   1.4379255e+00   2.0306940e-04
   1.6775797e+00   3.4397604e-05
   1.9172340e+00   4.3936249e-06
   2.1568882e+00   6.0241204e-07
   2.3965424e+00   1.0564214e-07
   2.6361967e+00   1.6539431e-08
   2.8758509e+00   3.6279602e-09
   3.1155052e+00   4.9583093e-10
   3.3551594e+00   7.1452178e-11
   3.5948137e+00   1.3514523e-11
   3.8344679e+00   1.9184654e-12
   4.0741222e+00   3.8369308e-13
   4.3137764e+00   1.5631940e-13
   4.5534307e+00   9.9475983e-14
   4.7930849e+00   7.1054274e-14
   5.0327391e+00   5.6843419e-14
   5.2723934e+00   4.2632564e-14
   5.5120476e+00   2.8421709e-14
   5.7517019e+00   2.8421709e-14
   5.9913561e+00   2.8421709e-14
   6.2310104e+00   1.4210855e-14
   6.4706646e+00   1.4210855e-14
   6.7103189e+00   1.4210855e-14
   6.9499731e+00   1.4210855e-14
   7.1896273e+00   1.4210855e-14
   7.4292816e+00   1.4210855e-14
   7.6689358e+00   1.4210855e-14
   7.9085901e+00   1.4210855e-14
   8.1482443e+00   1.4210855e-14
   8.3878986e+00   1.4210855e-14
   8.6275528e+00   1.4210855e-14
   8.8672071e+00   1.4210855e-14
   9.1068613e+00   1.4210855e-14
   9.3465156e+00   1.4210855e-14
   9.5861698e+00   1.4210855e-14
   9.8258240e+00   1.4210855e-14
   1.0065478e+01   1.4210855e-14
   1.0305133e+01   1.4210855e-14
   1.0544787e+01   1.4210855e-14
   1.0784441e+01   1.4210855e-14
   1.1024095e+01   1.4210855e-14
   1.1263750e+01   1.4210855e-14
   1.1503404e+01   1.4210855e-14
   1.1743058e+01   1.4210855e-14


==> Fig_2d/Jennrich_Sampson_PSO.txt <==
   0.0000000e+00   7.5651659e+01
   8.1189131e-02   1.8522385e+01
   1.6237826e-01   7.9348124e+00
   2.4356739e-01   2.8039173e+00
   3.2475653e-01   1.1324221e+00
   4.0594566e-01   5.1190066e-01
   4.8713479e-01   2.1069301e-01
   5.6832392e-01   8.3595079e-02
   6.4951305e-01   3.5379535e-02
   7.3070218e-01   1.0461084e-02
   8.1189131e-01   5.6602438e-03
   8.9308044e-01   2.7368918e-03
   9.7426958e-01   1.3243491e-03
   1.0554587e+00   4.7840771e-04
   1.1366478e+00   1.9814714e-04
   1.2178370e+00   8.2442603e-05
   1.2990261e+00   4.1120020e-05
   1.3802152e+00   2.0621469e-05
   1.4614044e+00   8.6983007e-06
   1.5425935e+00   3.3907137e-06
   1.6237826e+00   1.4274261e-06
   1.7049718e+00   5.8840409e-07
   1.7861609e+00   2.8389445e-07
   1.8673500e+00   1.2534335e-07
   1.9485392e+00   5.6093739e-08
   2.0297283e+00   2.6781208e-08
   2.1109174e+00   1.4706913e-08
   2.1921065e+00   6.6525416e-09
   2.2732957e+00   2.3762254e-09
   2.3544848e+00   1.1715571e-09
   2.4356739e+00   4.3498005e-10
   2.5168631e+00   2.4841995e-10
   2.5980522e+00   1.0552981e-10
   2.6792413e+00   5.0064841e-11
   2.7604305e+00   2.7810643e-11
   2.8416196e+00   1.1439738e-11
   2.9228087e+00   3.9932502e-12
   3.0039979e+00   2.7000624e-12
   3.0851870e+00   1.2079227e-12
   3.1663761e+00   6.6791017e-13
   3.2475653e+00   3.6948222e-13
   3.3287544e+00   2.1316282e-13
   3.4099435e+00   1.5631940e-13
   3.4911326e+00   1.5631940e-13
   3.5723218e+00   1.1368684e-13
   3.6535109e+00   9.9475983e-14
   3.7347000e+00   8.5265128e-14
   3.8158892e+00   7.1054274e-14
   3.8970783e+00   7.1054274e-14
   3.9782674e+00   7.1054274e-14
   4.0594566e+00   7.1054274e-14
   4.1406457e+00   5.6843419e-14
   4.2218348e+00   5.6843419e-14
   4.3030240e+00   4.2632564e-14
   4.3842131e+00   4.2632564e-14
   4.4654022e+00   4.2632564e-14
   4.5465914e+00   4.2632564e-14
   4.6277805e+00   4.2632564e-14
   4.7089696e+00   4.2632564e-14
   4.7901587e+00   4.2632564e-14
   4.8713479e+00   4.2632564e-14
   4.9525370e+00   4.2632564e-14
   5.0337261e+00   4.2632564e-14
   5.1149153e+00   2.8421709e-14
   5.1961044e+00   2.8421709e-14
   5.2772935e+00   2.8421709e-14
   5.3584827e+00   2.8421709e-14
   5.4396718e+00   2.8421709e-14
   5.5208609e+00   2.8421709e-14
   5.6020501e+00   2.8421709e-14
   5.6832392e+00   2.8421709e-14
   5.7644283e+00   2.8421709e-14
   5.8456175e+00   2.8421709e-14
   5.9268066e+00   2.8421709e-14
   6.0079957e+00   2.8421709e-14
   6.0891848e+00   2.8421709e-14
   6.1703740e+00   2.8421709e-14
   6.2515631e+00   2.8421709e-14
   6.3327522e+00   2.8421709e-14
   6.4139414e+00   2.8421709e-14
   6.4951305e+00   2.8421709e-14
   6.5763196e+00   2.8421709e-14
   6.6575088e+00   2.8421709e-14
   6.7386979e+00   2.8421709e-14
   6.8198870e+00   2.8421709e-14
   6.9010762e+00   2.8421709e-14
   6.9822653e+00   2.8421709e-14
   7.0634544e+00   2.8421709e-14
   7.1446436e+00   1.4210855e-14
   7.2258327e+00   1.4210855e-14
   7.3070218e+00   1.4210855e-14
   7.3882109e+00   1.4210855e-14
   7.4694001e+00   1.4210855e-14
   7.5505892e+00   1.4210855e-14
   7.6317783e+00   1.4210855e-14
   7.7129675e+00   1.4210855e-14
   7.7941566e+00   1.4210855e-14
   7.8753457e+00   1.4210855e-14
   7.9565349e+00   1.4210855e-14
   8.0377240e+00   1.4210855e-14


==> Fig_2d/Leon_CG.txt <==
   0.0000000e+00   4.6367144e-02
   2.2039857e-02   1.9267739e-04
   4.4079714e-02   1.9267739e-04
   6.6119571e-02   1.6222920e-04
   8.8159429e-02   4.4376415e-06
   1.1019929e-01   4.4376415e-06
   1.3223914e-01   1.6292719e-07
   1.5427900e-01   7.7111250e-08
   1.7631886e-01   2.6476571e-11
   1.9835871e-01   2.6476571e-11
   2.2039857e-01   2.6476571e-11
   2.4243843e-01   2.6476571e-11
   2.6447829e-01   3.3539701e-12
   2.8651814e-01   9.2041682e-13
   3.0855800e-01   2.4625127e-14
   3.3059786e-01   2.4625127e-14
   3.5263771e-01   4.7024941e-16
   3.7467757e-01   4.7024941e-16
   3.9671743e-01   4.7502912e-17
   4.1875729e-01   2.0600273e-17
   4.4079714e-01   1.1318114e-21
   4.6283700e-01   1.1318114e-21
   4.8487686e-01   1.1318114e-21
   5.0691671e-01   1.1318114e-21
   5.2895657e-01   1.1318114e-21
   5.5099643e-01   1.7369556e-22
   5.7303629e-01   3.0787807e-23
   5.9507614e-01   3.7777928e-24
   6.1711600e-01   1.1093940e-24
   6.3915586e-01   2.1039167e-26
   6.6119571e-01   2.1039167e-26
   6.8323557e-01   2.1960408e-27
   7.0527543e-01   8.4156667e-28
   7.2731529e-01   4.9796845e-30
   7.4935514e-01   4.9796845e-30
   7.7139500e-01   4.9796845e-30
   7.9343486e-01   0.0000000e+00
   8.1547471e-01   0.0000000e+00
   8.3751457e-01   0.0000000e+00
   8.5955443e-01   0.0000000e+00
   8.8159429e-01   0.0000000e+00
   9.0363414e-01   0.0000000e+00
   9.2567400e-01   0.0000000e+00
   9.4771386e-01   0.0000000e+00
   9.6975371e-01   0.0000000e+00
   9.9179357e-01   0.0000000e+00
   1.0138334e+00   0.0000000e+00
   1.0358733e+00   0.0000000e+00
   1.0579131e+00   0.0000000e+00
   1.0799530e+00   0.0000000e+00


==> Fig_2d/Leon_CR.txt <==
   0.0000000e+00   1.6085233e-02
   3.2966347e-02   2.1040117e-03
   6.5932694e-02   2.5651744e-04
   9.8899041e-02   5.0670634e-05
   1.3186539e-01   8.4499117e-06
   1.6483173e-01   1.2881055e-06
   1.9779808e-01   1.8446064e-07
   2.3076443e-01   3.2708791e-08
   2.6373078e-01   5.6004747e-09
   2.9669712e-01   7.3397095e-10
   3.2966347e-01   1.2584922e-10
   3.6262982e-01   2.4283702e-11
   3.9559616e-01   3.9414426e-12
   4.2856251e-01   5.4960033e-13
   4.6152886e-01   9.8233109e-14
   4.9449520e-01   1.5175272e-14
   5.2746155e-01   2.1127137e-15
   5.6042790e-01   4.2736326e-16
   5.9339424e-01   7.0322755e-17
   6.2636059e-01   1.1474762e-17
   6.5932694e-01   2.1935690e-18
   6.9229329e-01   2.7652688e-19
   7.2525963e-01   3.7819765e-20
   7.5822598e-01   5.5033494e-21
   7.9119233e-01   1.1017181e-21
   8.2415867e-01   1.6499883e-22
   8.5712502e-01   2.3985954e-23
   8.9009137e-01   3.1195647e-24
   9.2305771e-01   6.3085071e-25
   9.5602406e-01   9.3979317e-26
   9.8899041e-01   1.7775458e-26
   1.0219568e+00   3.1497552e-27
   1.0549231e+00   5.0667057e-28
   1.0878894e+00   7.2014372e-29
   1.1208558e+00   7.9194239e-30
   1.1538221e+00   1.5160921e-30
   1.1867885e+00   1.1093356e-31
   1.2197548e+00   0.0000000e+00
   1.2527212e+00   0.0000000e+00
   1.2856875e+00   0.0000000e+00
   1.3186539e+00   0.0000000e+00
   1.3516202e+00   0.0000000e+00
   1.3845866e+00   0.0000000e+00
   1.4175529e+00   0.0000000e+00
   1.4505193e+00   0.0000000e+00
   1.4834856e+00   0.0000000e+00
   1.5164520e+00   0.0000000e+00
   1.5494183e+00   0.0000000e+00
   1.5823847e+00   0.0000000e+00
   1.6153510e+00   0.0000000e+00


==> Fig_2d/Leon_PSO.txt <==
   0.0000000e+00   1.6165904e-01
   5.0188707e-02   5.3092261e-02
   1.0037741e-01   2.5625077e-02
   1.5056612e-01   1.0155461e-02
   2.0075483e-01   5.1020556e-03
   2.5094354e-01   2.8964077e-03
   3.0113224e-01   1.4533196e-03
   3.5132095e-01   7.7247234e-04
   4.0150966e-01   4.9609648e-04
   4.5169836e-01   3.1235658e-04
   5.0188707e-01   1.6234455e-04
   5.5207578e-01   1.2658824e-04
   6.0226448e-01   9.2651172e-05
   6.5245319e-01   6.4066499e-05
   7.0264190e-01   3.5156499e-05
   7.5283061e-01   2.9338499e-05
   8.0301931e-01   1.1349600e-05
   8.5320802e-01   9.8065286e-06
   9.0339673e-01   7.9142088e-06
   9.5358543e-01   5.6906864e-06
   1.0037741e+00   3.8536958e-06
   1.0539628e+00   3.2425442e-06
   1.1041516e+00   2.5781766e-06
   1.1543403e+00   1.6487091e-06
   1.2045290e+00   1.0977789e-06
   1.2547177e+00   8.7837832e-07
   1.3049064e+00   7.2787486e-07
   1.3550951e+00   4.1741281e-07
   1.4052838e+00   3.3757235e-07
   1.4554725e+00   1.7528888e-07
   1.5056612e+00   1.4956465e-07
   1.5558499e+00   9.8500840e-08
   1.6060386e+00   8.6447773e-08
   1.6562273e+00   6.9079919e-08
   1.7064160e+00   5.7509476e-08
   1.7566047e+00   3.2632259e-08
   1.8067935e+00   2.8825073e-08
   1.8569822e+00   1.6586320e-08
   1.9071709e+00   1.2778772e-08
   1.9573596e+00   1.0346666e-08
   2.0075483e+00   6.4986812e-09
   2.0577370e+00   4.9359503e-09
   2.1079257e+00   4.2101938e-09
   2.1581144e+00   2.9445784e-09
   2.2083031e+00   2.2748369e-09
   2.2584918e+00   2.1416357e-09
   2.3086805e+00   1.6017613e-09
   2.3588692e+00   1.1427338e-09
   2.4090579e+00   8.4583378e-10
   2.4592466e+00   5.1529073e-10
   2.5094354e+00   3.8051436e-10
   2.5596241e+00   3.1642377e-10
   2.6098128e+00   2.4175156e-10
   2.6600015e+00   2.1861426e-10
   2.7101902e+00   1.6860322e-10
   2.7603789e+00   1.5732178e-10
   2.8105676e+00   1.4546732e-10
   2.8607563e+00   1.2999650e-10
   2.9109450e+00   1.2294425e-10
   2.9611337e+00   7.4011414e-11
   3.0113224e+00   5.0691703e-11
   3.0615111e+00   3.7343425e-11
   3.1116998e+00   3.4373723e-11
   3.1618885e+00   3.0073411e-11
   3.2120773e+00   1.7097245e-11
   3.2622660e+00   1.5999891e-11
   3.3124547e+00   1.4351178e-11
   3.3626434e+00   1.0783888e-11
   3.4128321e+00   1.0435721e-11
   3.4630208e+00   8.0926732e-12
   3.5132095e+00   5.8640073e-12
   3.5633982e+00   4.9508674e-12
   3.6135869e+00   3.8647313e-12
   3.6637756e+00   2.6247685e-12
   3.7139643e+00   2.2749165e-12
   3.7641530e+00   1.7572641e-12
   3.8143417e+00   1.5488706e-12
   3.8645304e+00   1.4770752e-12
   3.9147192e+00   1.2042198e-12
   3.9649079e+00   1.0569726e-12
   4.0150966e+00   9.6767453e-13
   4.0652853e+00   9.0342694e-13
   4.1154740e+00   7.0293990e-13
   4.1656627e+00   4.1280773e-13
   4.2158514e+00   3.3428306e-13
   4.2660401e+00   2.7398001e-13
   4.3162288e+00   2.7392716e-13
   4.3664175e+00   2.1196956e-13
   4.4166062e+00   1.6712342e-13
   4.4667949e+00   1.0915488e-13
   4.5169836e+00   6.8568128e-14
   4.5671723e+00   4.9500223e-14
   4.6173611e+00   4.9119678e-14
   4.6675498e+00   4.0585231e-14
   4.7177385e+00   2.5966565e-14
   4.7679272e+00   1.7317526e-14
   4.8181159e+00   1.5475371e-14
   4.8683046e+00   1.3970417e-14
   4.9184933e+00   1.0945250e-14
   4.9686820e+00   8.3654685e-15


==> Fig_2d/Matyas_CG.txt <==
   0.0000000e+00   4.7562426e-03
   2.3282857e-02   1.9024970e-04
   4.6565714e-02   7.6099881e-06
   6.9848571e-02   2.7395957e-06
   9.3131429e-02   1.2175981e-08
   1.1641429e-01   1.2175981e-08
   1.3969714e-01   1.2175981e-08
   1.6298000e-01   7.0133650e-12
   1.8626286e-01   7.0133650e-12
   2.0954571e-01   7.0133650e-12
   2.3282857e-01   7.0133650e-12
   2.5611143e-01   5.9705743e-14
   2.7939429e-01   5.9705743e-14
   3.0267714e-01   4.7730087e-14
   3.2596000e-01   1.1118400e-15
   3.4924286e-01   1.1118400e-15
   3.7252571e-01   1.3866692e-17
   3.9580857e-01   1.3866692e-17
   4.1909143e-01   1.0311864e-18
   4.4237429e-01   7.7481580e-19
   4.6565714e-01   1.4872373e-20
   4.8894000e-01   1.4872373e-20
   5.1222286e-01   3.9302431e-25
   5.3550571e-01   3.9302431e-25
   5.5878857e-01   3.9302431e-25
   5.8207143e-01   3.9302431e-25
   6.0535429e-01   3.9302431e-25
   6.2863714e-01   3.7878585e-25
   6.5192000e-01   1.4043881e-26
   6.7520286e-01   6.4437047e-27
   6.9848571e-01   5.7891051e-31
   7.2176857e-01   5.7891051e-31
   7.4505143e-01   5.7891051e-31
   7.6833429e-01   5.7891051e-31
   7.9161714e-01   5.7891051e-31
   8.1490000e-01   2.8450947e-33
   8.3818286e-01   2.8450947e-33
   8.6146571e-01   2.8450947e-33
   8.8474857e-01   1.5142724e-36
   9.0803143e-01   1.5142724e-36
   9.3131429e-01   1.5142724e-36
   9.5459714e-01   1.5142724e-36
   9.7788000e-01   1.0697627e-38
   1.0011629e+00   1.0697627e-38
   1.0244457e+00   1.0697627e-38
   1.0477286e+00   3.2595264e-40
   1.0710114e+00   2.5907837e-40
   1.0942943e+00   5.9335284e-42
   1.1175771e+00   5.9335284e-42
   1.1408600e+00   6.2639582e-44


==> Fig_2d/Matyas_CR.txt <==
   0.0000000e+00   8.9423719e-03
   3.4783673e-02   1.0144738e-03
   6.9567347e-02   1.7502445e-04
   1.0435102e-01   2.9966819e-05
   1.3913469e-01   4.7761940e-06
   1.7391837e-01   7.5696670e-07
   2.0870204e-01   1.0615871e-07
   2.4348571e-01   2.6965488e-08
   2.7826939e-01   3.1722069e-09
   3.1305306e-01   4.4858089e-10
   3.4783673e-01   7.1436788e-11
   3.8262041e-01   1.3578769e-11
   4.1740408e-01   2.1806352e-12
   4.5218776e-01   4.9024624e-13
   4.8697143e-01   5.5581581e-14
   5.2175510e-01   9.5170248e-15
   5.5653878e-01   1.3197914e-15
   5.9132245e-01   2.5425044e-16
   6.2610612e-01   3.7224360e-17
   6.6088980e-01   5.2306251e-18
   6.9567347e-01   7.7568609e-19
   7.3045714e-01   1.6493711e-19
   7.6524082e-01   2.3783167e-20
   8.0002449e-01   3.2903240e-21
   8.3480816e-01   6.2955750e-22
   8.6959184e-01   7.9772309e-23
   9.0437551e-01   1.8736396e-23
   9.3915918e-01   2.5816855e-24
   9.7394286e-01   4.1426483e-25
   1.0087265e+00   6.0300173e-26
   1.0435102e+00   1.1253415e-26
   1.0782939e+00   1.8646075e-27
   1.1130776e+00   3.0353362e-28
   1.1478612e+00   3.9712064e-29
   1.1826449e+00   6.1682034e-30
   1.2174286e+00   1.0330277e-30
   1.2522122e+00   1.7280083e-31
   1.2869959e+00   3.4071475e-32
   1.3217796e+00   4.8187298e-33
   1.3565633e+00   8.7147161e-34
   1.3913469e+00   1.3852385e-34
   1.4261306e+00   1.8193046e-35
   1.4609143e+00   3.1370375e-36
   1.4956980e+00   4.7841522e-37
   1.5304816e+00   8.6239082e-38
   1.5652653e+00   1.2773705e-38
   1.6000490e+00   1.9090772e-39
   1.6348327e+00   3.1321389e-40
   1.6696163e+00   4.5195488e-41
   1.7044000e+00   7.8040151e-42


==> Fig_2d/Matyas_PSO.txt <==
   0.0000000e+00   8.9247081e-02
   4.9882162e-02   1.3196439e-02
   9.9764323e-02   5.1212527e-03
   1.4964648e-01   1.6103459e-03
   1.9952865e-01   7.2038549e-04
   2.4941081e-01   2.9193684e-04
   2.9929297e-01   8.6642035e-05
   3.4917513e-01   4.6868679e-05
   3.9905729e-01   1.7472880e-05
   4.4893945e-01   4.5894795e-06
   4.9882162e-01   2.4864673e-06
   5.4870378e-01   1.1056074e-06
   5.9858594e-01   4.2003676e-07
   6.4846810e-01   1.9322110e-07
   6.9835026e-01   9.4808430e-08
   7.4823242e-01   4.1823880e-08
   7.9811459e-01   1.8670116e-08
   8.4799675e-01   6.5246404e-09
   8.9787891e-01   3.2839418e-09
   9.4776107e-01   1.8005994e-09
   9.9764323e-01   6.1862960e-10
   1.0475254e+00   3.0410632e-10
   1.0974076e+00   1.3828096e-10
   1.1472897e+00   3.9192052e-11
   1.1971719e+00   2.9996414e-11
   1.2470540e+00   1.2444042e-11
   1.2969362e+00   5.8027391e-12
   1.3468184e+00   2.4358646e-12
   1.3967005e+00   1.6285426e-12
   1.4465827e+00   4.1381830e-13
   1.4964648e+00   1.8263188e-13
   1.5463470e+00   1.2321126e-13
   1.5962292e+00   5.4839837e-14
   1.6461113e+00   2.0416477e-14
   1.6959935e+00   8.9446249e-15
   1.7458757e+00   3.7429453e-15
   1.7957578e+00   1.8022605e-15
   1.8456400e+00   9.6672898e-16
   1.8955221e+00   4.0768377e-16
   1.9454043e+00   1.6854531e-16
   1.9952865e+00   8.1413712e-17
   2.0451686e+00   4.0351502e-17
   2.0950508e+00   1.8351359e-17
   2.1449329e+00   7.7896022e-18
   2.1948151e+00   4.8614353e-18
   2.2446973e+00   2.1263089e-18
   2.2945794e+00   9.2041084e-19
   2.3444616e+00   3.4543207e-19
   2.3943438e+00   1.9175329e-19
   2.4442259e+00   7.7602363e-20
   2.4941081e+00   3.7690751e-20
   2.5439902e+00   1.8214369e-20
   2.5938724e+00   9.1467308e-21
   2.6437546e+00   3.5550658e-21
   2.6936367e+00   1.3004506e-21
   2.7435189e+00   6.0386290e-22
   2.7934011e+00   3.0984641e-22
   2.8432832e+00   2.2520882e-22
   2.8931654e+00   6.9966923e-23
   2.9430475e+00   3.6439309e-23
   2.9929297e+00   1.6731865e-23
   3.0428119e+00   9.1970337e-24
   3.0926940e+00   2.9146024e-24
   3.1425762e+00   1.4151308e-24
   3.1924583e+00   6.8477409e-25
   3.2423405e+00   3.8732149e-25
   3.2922227e+00   2.0061453e-25
   3.3421048e+00   1.0818189e-25
   3.3919870e+00   2.5703653e-26
   3.4418692e+00   1.8687184e-26
   3.4917513e+00   7.5000551e-27
   3.5416335e+00   3.1764020e-27
   3.5915156e+00   1.7346951e-27
   3.6413978e+00   7.1991208e-28
   3.6912800e+00   3.5986697e-28
   3.7411621e+00   1.6644417e-28
   3.7910443e+00   8.3628589e-29
   3.8409264e+00   4.3644779e-29
   3.8908086e+00   1.8035321e-29
   3.9406908e+00   9.6290587e-30
   3.9905729e+00   4.9674586e-30
   4.0404551e+00   2.4357282e-30
   4.0903373e+00   1.1189890e-30
   4.1402194e+00   5.3459888e-31
   4.1901016e+00   1.8721943e-31
   4.2399837e+00   7.5036288e-32
   4.2898659e+00   3.9666653e-32
   4.3397481e+00   2.3898253e-32
   4.3896302e+00   9.6397211e-33
   4.4395124e+00   3.8967120e-33
   4.4893945e+00   2.6703428e-33
   4.5392767e+00   1.4946638e-33
   4.5891589e+00   6.4583633e-34
   4.6390410e+00   3.7213059e-34
   4.6889232e+00   1.8077184e-34
   4.7388054e+00   8.5323189e-35
   4.7886875e+00   4.9423058e-35
   4.8385697e+00   1.5332485e-35
   4.8884518e+00   7.9465563e-36
   4.9383340e+00   4.1578480e-36


==> Fig_2d/Mishra10a_CG.txt <==
   0.0000000e+00   5.6554608e-04
   2.8291735e-02   2.2621843e-05
   5.6583469e-02   1.0460340e-05
   8.4875204e-02   1.9820354e-06
   1.1316694e-01   1.3678564e-07
   1.4145867e-01   1.3678564e-07
   1.6975041e-01   3.6103311e-11
   1.9804214e-01   3.6103311e-11
   2.2633388e-01   3.6103311e-11
   2.5462561e-01   5.6616869e-14
   2.8291735e-01   5.6616869e-14
   3.1120908e-01   5.6616869e-14
   3.3950082e-01   4.6877465e-14
   3.6779255e-01   2.3692883e-16
   3.9608429e-01   2.3692883e-16
   4.2437602e-01   2.0287845e-16
   4.5266776e-01   3.0495238e-19
   4.8095949e-01   3.0495238e-19
   5.0925122e-01   3.0495238e-19
   5.3754296e-01   4.2989475e-20
   5.6583469e-01   9.3104774e-21
   5.9412643e-01   6.2702234e-22
   6.2241816e-01   5.5560935e-22
   6.5070990e-01   4.4373426e-25
   6.7900163e-01   4.4373426e-25
   7.0729337e-01   4.4373426e-25
   7.3558510e-01   3.3329373e-25
   7.6387684e-01   1.8175355e-27
   7.9216857e-01   1.8175355e-27
   8.2046031e-01   1.3260752e-27
   8.4875204e-01   7.0997481e-30
   8.7704378e-01   7.0997481e-30
   9.0533551e-01   7.0997481e-30
   9.3362724e-01   0.0000000e+00
   9.6191898e-01   0.0000000e+00
   9.9021071e-01   0.0000000e+00
   1.0185024e+00   0.0000000e+00
   1.0467942e+00   0.0000000e+00
   1.0750859e+00   0.0000000e+00
   1.1033777e+00   0.0000000e+00
   1.1316694e+00   0.0000000e+00
   1.1599611e+00   0.0000000e+00
   1.1882529e+00   0.0000000e+00
   1.2165446e+00   0.0000000e+00
   1.2448363e+00   0.0000000e+00
   1.2731281e+00   0.0000000e+00
   1.3014198e+00   0.0000000e+00
   1.3297115e+00   0.0000000e+00
   1.3580033e+00   0.0000000e+00
   1.3862950e+00   0.0000000e+00


==> Fig_2d/Mishra10a_CR.txt <==
   0.0000000e+00   3.2624971e-04
   3.5838184e-02   1.7609763e-05
   7.1676367e-02   4.4426218e-06
   1.0751455e-01   6.6106848e-07
   1.4335273e-01   1.0727512e-07
   1.7919092e-01   2.2709114e-08
   2.1502910e-01   1.7591781e-09
   2.5086729e-01   3.3259237e-10
   2.8670547e-01   5.8945357e-11
   3.2254365e-01   1.0281117e-11
   3.5838184e-01   1.1019934e-12
   3.9422002e-01   2.5067281e-13
   4.3005820e-01   3.6825054e-14
   4.6589639e-01   7.1980608e-15
   5.0173457e-01   4.8719178e-16
   5.3757276e-01   9.6275780e-17
   5.7341094e-01   2.5397347e-17
   6.0924912e-01   3.9637759e-18
   6.4508731e-01   5.6317363e-19
   6.8092549e-01   1.8644763e-19
   7.1676367e-01   1.5908284e-20
   7.5260186e-01   2.5531667e-21
   7.8844004e-01   3.1321240e-22
   8.2427822e-01   3.8367508e-23
   8.6011641e-01   7.7060077e-24
   8.9595459e-01   2.0243304e-24
   9.3179278e-01   2.6849867e-25
   9.6763096e-01   6.9760769e-26
   1.0034691e+00   7.1265694e-27
   1.0393073e+00   1.6164746e-27
   1.0751455e+00   1.8659026e-28
   1.1109837e+00   3.3976486e-29
   1.1468219e+00   6.8100883e-30
   1.1826601e+00   7.8886091e-31
   1.2184982e+00   1.8527446e-31
   1.2543364e+00   0.0000000e+00
   1.2901746e+00   0.0000000e+00
   1.3260128e+00   0.0000000e+00
   1.3618510e+00   0.0000000e+00
   1.3976892e+00   0.0000000e+00
   1.4335273e+00   0.0000000e+00
   1.4693655e+00   0.0000000e+00
   1.5052037e+00   0.0000000e+00
   1.5410419e+00   0.0000000e+00
   1.5768801e+00   0.0000000e+00
   1.6127183e+00   0.0000000e+00
   1.6485564e+00   0.0000000e+00
   1.6843946e+00   0.0000000e+00
   1.7202328e+00   0.0000000e+00
   1.7560710e+00   0.0000000e+00


==> Fig_2d/Mishra10a_PSO.txt <==
   0.0000000e+00   1.8587365e-02
   4.8617495e-02   2.1884958e-03
   9.7234990e-02   5.2580836e-04
   1.4585248e-01   2.4340378e-04
   1.9446998e-01   6.9583240e-05
   2.4308747e-01   3.4915053e-05
   2.9170497e-01   1.9008451e-05
   3.4032246e-01   5.3128999e-06
   3.8893996e-01   2.8127828e-06
   4.3755745e-01   1.7375260e-06
   4.8617495e-01   6.4244282e-07
   5.3479244e-01   2.9501786e-07
   5.8340994e-01   9.3990079e-08
   6.3202743e-01   3.7069006e-08
   6.8064493e-01   1.5142117e-08
   7.2926242e-01   1.0034494e-08
   7.7787992e-01   6.0536385e-09
   8.2649741e-01   4.4358052e-09
   8.7511491e-01   3.3750928e-09
   9.2373240e-01   1.1708422e-09
   9.7234990e-01   7.2637234e-10
   1.0209674e+00   3.5158370e-10
   1.0695849e+00   2.3217650e-10
   1.1182024e+00   8.9469487e-11
   1.1668199e+00   4.7787798e-11
   1.2154374e+00   3.6308426e-11
   1.2640549e+00   2.1551605e-11
   1.3126724e+00   1.7310810e-11
   1.3612899e+00   1.2558918e-11
   1.4099074e+00   2.6164203e-12
   1.4585248e+00   2.2264423e-12
   1.5071423e+00   7.5929552e-13
   1.5557598e+00   4.9099899e-13
   1.6043773e+00   2.2080084e-13
   1.6529948e+00   1.0058939e-13
   1.7016123e+00   5.7576266e-14
   1.7502298e+00   2.6528071e-14
   1.7988473e+00   1.2259558e-14
   1.8474648e+00   8.5468281e-15
   1.8960823e+00   3.5074090e-15
   1.9446998e+00   2.5643208e-15
   1.9933173e+00   1.2983947e-15
   2.0419348e+00   3.3268623e-16
   2.0905523e+00   2.7997804e-16
   2.1391698e+00   1.5186915e-16
   2.1877873e+00   8.2626100e-17
   2.2364048e+00   5.0159202e-17
   2.2850223e+00   3.4182857e-17
   2.3336398e+00   1.2910072e-17
   2.3822573e+00   8.1090401e-18
   2.4308747e+00   5.2291430e-18
   2.4794922e+00   3.6651262e-18
   2.5281097e+00   1.2989119e-18
   2.5767272e+00   7.8492777e-19
   2.6253447e+00   6.7851764e-19
   2.6739622e+00   3.1355272e-19
   2.7225797e+00   4.9427715e-20
   2.7711972e+00   4.2297875e-20
   2.8198147e+00   2.3315146e-20
   2.8684322e+00   1.1141188e-20
   2.9170497e+00   4.0006605e-21
   2.9656672e+00   1.6050017e-21
   3.0142847e+00   1.0165575e-21
   3.0629022e+00   5.6057692e-22
   3.1115197e+00   2.3393545e-22
   3.1601372e+00   1.7518219e-22
   3.2087547e+00   1.1660889e-22
   3.2573722e+00   1.1361401e-22
   3.3059897e+00   4.5932237e-23
   3.3546072e+00   3.0461217e-23
   3.4032246e+00   1.2363818e-23
   3.4518421e+00   5.9895423e-24
   3.5004596e+00   3.8290618e-24
   3.5490771e+00   1.1530638e-24
   3.5976946e+00   6.2807143e-25
   3.6463121e+00   4.7880243e-25
   3.6949296e+00   2.5052211e-25
   3.7435471e+00   1.2264588e-25
   3.7921646e+00   7.9928435e-26
   3.8407821e+00   3.5688881e-26
   3.8893996e+00   2.5441456e-26
   3.9380171e+00   1.7045485e-26
   3.9866346e+00   4.8002186e-27
   4.0352521e+00   2.6568835e-27
   4.0838696e+00   1.5280236e-27
   4.1324871e+00   1.2006463e-27
   4.1811046e+00   6.3720685e-28
   4.2297221e+00   3.3329373e-28
   4.2783396e+00   6.1290795e-29
   4.3269571e+00   5.5606322e-29
   4.3755745e+00   5.0487098e-29
   4.4241920e+00   3.2871875e-29
   4.4728095e+00   2.9684069e-29
   4.5214270e+00   2.6131017e-29
   4.5700445e+00   1.9721523e-29
   4.6186620e+00   1.4749638e-29
   4.6672795e+00   7.8886091e-31
   4.7158970e+00   7.8886091e-31
   4.7645145e+00   5.9802532e-31
   4.8131320e+00   1.8527446e-31


==> Fig_2d/Mishra3_CG.txt <==
   0.0000000e+00   1.7080877e-01
   5.5864714e-02   5.7665544e-02
   1.1172943e-01   3.1532559e-02
   1.6759414e-01   1.9512745e-02
   2.2345886e-01   1.3472886e-02
   2.7932357e-01   1.0199220e-02
   3.3518829e-01   8.3298993e-03
   3.9105300e-01   7.2316901e-03
   4.4691771e-01   6.5835750e-03
   5.0278243e-01   6.2105386e-03
   5.5864714e-01   6.0086640e-03
   6.1451186e-01   5.9088721e-03
   6.7037657e-01   5.8637668e-03
   7.2624129e-01   5.4975231e-03
   7.8210600e-01   5.4678587e-03
   8.3797071e-01   5.4534177e-03
   8.9383543e-01   5.4469816e-03
   9.4970014e-01   5.3678429e-03
   1.0055649e+00   5.3676544e-03
   1.0614296e+00   5.3621387e-03
   1.1172943e+00   5.3616227e-03
   1.1731590e+00   5.3590016e-03
   1.2290237e+00   5.3590016e-03
   1.2848884e+00   5.3589394e-03
   1.3407531e+00   5.3583494e-03
   1.3966179e+00   5.3583494e-03
   1.4524826e+00   5.3580739e-03
   1.5083473e+00   5.3580739e-03
   1.5642120e+00   5.3580739e-03
   1.6200767e+00   5.3580002e-03
   1.6759414e+00   5.3580002e-03
   1.7318061e+00   5.3580002e-03
   1.7876709e+00   5.3580002e-03
   1.8435356e+00   5.3580002e-03
   1.8994003e+00   5.3580002e-03
   1.9552650e+00   5.3580002e-03
   2.0111297e+00   5.3580002e-03
   2.0669944e+00   5.3580002e-03
   2.1228591e+00   5.3580002e-03
   2.1787239e+00   5.3580002e-03
   2.2345886e+00   5.3580002e-03
   2.2904533e+00   5.3580002e-03
   2.3463180e+00   5.3580002e-03
   2.4021827e+00   5.3580002e-03
   2.4580474e+00   5.3580002e-03
   2.5139121e+00   5.3580002e-03
   2.5697769e+00   5.3580002e-03
   2.6256416e+00   5.3580002e-03
   2.6815063e+00   5.3580002e-03
   2.7373710e+00   5.3580002e-03


==> Fig_2d/Mishra3_CR.txt <==
   0.0000000e+00   1.3664249e-01
   7.3344245e-02   9.7018474e-02
   1.4668849e-01   8.0795229e-02
   2.2003273e-01   6.4951846e-02
   2.9337698e-01   5.6735446e-02
   3.6672122e-01   5.4299266e-02
   4.4006547e-01   4.9834286e-02
   5.1340971e-01   4.8358048e-02
   5.8675396e-01   4.5058174e-02
   6.6009820e-01   4.4255315e-02
   7.3344245e-01   4.4122235e-02
   8.0678669e-01   4.3929658e-02
   8.8013094e-01   4.3853107e-02
   9.5347518e-01   4.3793939e-02
   1.0268194e+00   4.3790649e-02
   1.1001637e+00   4.3711286e-02
   1.1735079e+00   4.3661660e-02
   1.2468522e+00   4.3646932e-02
   1.3201964e+00   4.3627411e-02
   1.3935407e+00   4.3616127e-02
   1.4668849e+00   4.3613398e-02
   1.5402291e+00   4.3609096e-02
   1.6135734e+00   4.3609096e-02
   1.6869176e+00   4.3609096e-02
   1.7602619e+00   4.3607892e-02
   1.8336061e+00   4.3607841e-02
   1.9069504e+00   4.3607546e-02
   1.9802946e+00   4.3607204e-02
   2.0536389e+00   4.3607115e-02
   2.1269831e+00   4.3607082e-02
   2.2003273e+00   4.3607040e-02
   2.2736716e+00   4.3606981e-02
   2.3470158e+00   4.3606971e-02
   2.4203601e+00   4.3606960e-02
   2.4937043e+00   4.3606947e-02
   2.5670486e+00   4.3606947e-02
   2.6403928e+00   4.3606947e-02
   2.7137371e+00   4.3606947e-02
   2.7870813e+00   4.3606947e-02
   2.8604256e+00   4.3606947e-02
   2.9337698e+00   4.3606947e-02
   3.0071140e+00   4.3606947e-02
   3.0804583e+00   4.3606947e-02
   3.1538025e+00   4.3606947e-02
   3.2271468e+00   4.3606947e-02
   3.3004910e+00   4.3606947e-02
   3.3738353e+00   4.3606947e-02
   3.4471795e+00   4.3606947e-02
   3.5205238e+00   4.3606947e-02
   3.5938680e+00   4.3606947e-02


==> Fig_2d/Mishra3_PSO.txt <==
   0.0000000e+00   2.5367340e-01
   5.2643636e-02   2.1590737e-01
   1.0528727e-01   1.8291429e-01
   1.5793091e-01   1.7500814e-01
   2.1057455e-01   1.6065787e-01
   2.6321818e-01   1.4748979e-01
   3.1586182e-01   1.4019036e-01
   3.6850545e-01   1.2000431e-01
   4.2114909e-01   1.1316738e-01
   4.7379273e-01   1.0667931e-01
   5.2643636e-01   9.5891420e-02
   5.7908000e-01   9.0771515e-02
   6.3172364e-01   8.8980433e-02
   6.8436727e-01   8.6132920e-02
   7.3701091e-01   8.4248505e-02
   7.8965455e-01   8.2619203e-02
   8.4229818e-01   8.0342109e-02
   8.9494182e-01   7.7772571e-02
   9.4758545e-01   7.6640589e-02
   1.0002291e+00   7.4037762e-02
   1.0528727e+00   7.3081609e-02
   1.1055164e+00   7.0968687e-02
   1.1581600e+00   7.0675728e-02
   1.2108036e+00   7.0382177e-02
   1.2634473e+00   6.8579892e-02
   1.3160909e+00   6.8543260e-02
   1.3687345e+00   6.8382669e-02
   1.4213782e+00   6.8288084e-02
   1.4740218e+00   6.6911834e-02
   1.5266655e+00   6.5792690e-02
   1.5793091e+00   6.5787467e-02
   1.6319527e+00   6.5147339e-02
   1.6845964e+00   6.4551163e-02
   1.7372400e+00   6.4450198e-02
   1.7898836e+00   6.4045934e-02
   1.8425273e+00   6.3953293e-02
   1.8951709e+00   6.2047800e-02
   1.9478145e+00   6.2047800e-02
   2.0004582e+00   6.2017020e-02
   2.0531018e+00   6.2017020e-02
   2.1057455e+00   6.2017020e-02
   2.1583891e+00   6.0915129e-02
   2.2110327e+00   6.0915129e-02
   2.2636764e+00   6.0915129e-02
   2.3163200e+00   6.0807307e-02
   2.3689636e+00   5.9728857e-02
   2.4216073e+00   5.9728857e-02
   2.4742509e+00   5.9728857e-02
   2.5268945e+00   5.9660977e-02
   2.5795382e+00   5.9492058e-02
   2.6321818e+00   5.9137281e-02
   2.6848255e+00   5.9119985e-02
   2.7374691e+00   5.9114742e-02
   2.7901127e+00   5.9113163e-02
   2.8427564e+00   5.9112690e-02
   2.8954000e+00   5.8528055e-02
   2.9480436e+00   5.8468852e-02
   3.0006873e+00   5.8347186e-02
   3.0533309e+00   5.8340450e-02
   3.1059745e+00   5.8337424e-02
   3.1586182e+00   5.8336800e-02
   3.2112618e+00   5.8336613e-02
   3.2639055e+00   5.8336557e-02
   3.3165491e+00   5.8335758e-02
   3.3691927e+00   5.8335753e-02
   3.4218364e+00   5.8335752e-02
   3.4744800e+00   5.8335751e-02
   3.5271236e+00   5.8335501e-02
   3.5797673e+00   5.8335340e-02
   3.6324109e+00   5.8335340e-02
   3.6850545e+00   5.7751666e-02
   3.7376982e+00   5.7751666e-02
   3.7903418e+00   5.7751666e-02
   3.8429855e+00   5.7751666e-02
   3.8956291e+00   5.7751666e-02
   3.9482727e+00   5.6997534e-02
   4.0009164e+00   5.6997463e-02
   4.0535600e+00   5.6997389e-02
   4.1062036e+00   5.6997389e-02
   4.1588473e+00   5.6997389e-02
   4.2114909e+00   5.6997383e-02
   4.2641345e+00   5.6997346e-02
   4.3167782e+00   5.6997305e-02
   4.3694218e+00   5.6997280e-02
   4.4220655e+00   5.6997280e-02
   4.4747091e+00   5.6997267e-02
   4.5273527e+00   5.6997256e-02
   4.5799964e+00   5.6997256e-02
   4.6326400e+00   5.6997256e-02
   4.6852836e+00   5.6997256e-02
   4.7379273e+00   5.6997256e-02
   4.7905709e+00   5.6997256e-02
   4.8432145e+00   5.6997256e-02
   4.8958582e+00   5.6997256e-02
   4.9485018e+00   5.6980147e-02
   5.0011455e+00   5.6980147e-02
   5.0537891e+00   5.6980147e-02
   5.1064327e+00   5.6980147e-02
   5.1590764e+00   5.6523543e-02
   5.2117200e+00   5.6523543e-02


==> Fig_2d/Price2_CG.txt <==
   0.0000000e+00   1.0290858e-01
   3.9894429e-02   1.0444152e-02
   7.9788857e-02   4.1851798e-04
   1.1968329e-01   1.5067370e-04
   1.5957771e-01   6.6967887e-07
   1.9947214e-01   6.6967887e-07
   2.3936657e-01   6.6967887e-07
   2.7926100e-01   3.8573522e-10
   3.1915543e-01   3.8573522e-10
   3.5904986e-01   3.8573522e-10
   3.9894429e-01   3.8573522e-10
   4.3883871e-01   3.2837066e-12
   4.7873314e-01   3.2837066e-12
   5.1862757e-01   2.6251223e-12
   5.5852200e-01   6.1062266e-14
   5.9841643e-01   6.1062266e-14
   6.3831086e-01   8.8817842e-16
   6.7820529e-01   8.8817842e-16
   7.1809971e-01   0.0000000e+00
   7.5799414e-01   0.0000000e+00
   7.9788857e-01   0.0000000e+00
   8.3778300e-01   0.0000000e+00
   8.7767743e-01   0.0000000e+00
   9.1757186e-01   0.0000000e+00
   9.5746629e-01   0.0000000e+00
   9.9736071e-01   0.0000000e+00
   1.0372551e+00   0.0000000e+00
   1.0771496e+00   0.0000000e+00
   1.1170440e+00   0.0000000e+00
   1.1569384e+00   0.0000000e+00
   1.1968329e+00   0.0000000e+00
   1.2367273e+00   0.0000000e+00
   1.2766217e+00   0.0000000e+00
   1.3165161e+00   0.0000000e+00
   1.3564106e+00   0.0000000e+00
   1.3963050e+00   0.0000000e+00
   1.4361994e+00   0.0000000e+00
   1.4760939e+00   0.0000000e+00
   1.5159883e+00   0.0000000e+00
   1.5558827e+00   0.0000000e+00
   1.5957771e+00   0.0000000e+00
   1.6356716e+00   0.0000000e+00
   1.6755660e+00   0.0000000e+00
   1.7154604e+00   0.0000000e+00
   1.7553549e+00   0.0000000e+00
   1.7952493e+00   0.0000000e+00
   1.8351437e+00   0.0000000e+00
   1.8750381e+00   0.0000000e+00
   1.9149326e+00   0.0000000e+00
   1.9548270e+00   0.0000000e+00


==> Fig_2d/Price2_CR.txt <==
   0.0000000e+00   1.0040035e-01
   6.0743714e-02   3.9536955e-02
   1.2148743e-01   1.0868168e-02
   1.8223114e-01   1.3564821e-03
   2.4297486e-01   1.9545252e-04
   3.0371857e-01   3.4413085e-05
   3.6446229e-01   6.6222409e-06
   4.2520600e-01   7.8183251e-07
   4.8594971e-01   1.4306271e-07
   5.4669343e-01   3.1710705e-08
   6.0743714e-01   3.9204929e-09
   6.6818086e-01   8.8888830e-10
   7.2892457e-01   1.1360235e-10
   7.8966829e-01   1.7028379e-11
   8.5041200e-01   2.9306557e-12
   9.1115571e-01   2.9731773e-13
   9.7189943e-01   5.6621374e-14
   1.0326431e+00   1.1324275e-14
   1.0933869e+00   2.3314684e-15
   1.1541306e+00   2.2204460e-16
   1.2148743e+00   0.0000000e+00
   1.2756180e+00   0.0000000e+00
   1.3363617e+00   0.0000000e+00
   1.3971054e+00   0.0000000e+00
   1.4578491e+00   0.0000000e+00
   1.5185929e+00   0.0000000e+00
   1.5793366e+00   0.0000000e+00
   1.6400803e+00   0.0000000e+00
   1.7008240e+00   0.0000000e+00
   1.7615677e+00   0.0000000e+00
   1.8223114e+00   0.0000000e+00
   1.8830551e+00   0.0000000e+00
   1.9437989e+00   0.0000000e+00
   2.0045426e+00   0.0000000e+00
   2.0652863e+00   0.0000000e+00
   2.1260300e+00   0.0000000e+00
   2.1867737e+00   0.0000000e+00
   2.2475174e+00   0.0000000e+00
   2.3082611e+00   0.0000000e+00
   2.3690049e+00   0.0000000e+00
   2.4297486e+00   0.0000000e+00
   2.4904923e+00   0.0000000e+00
   2.5512360e+00   0.0000000e+00
   2.6119797e+00   0.0000000e+00
   2.6727234e+00   0.0000000e+00
   2.7334671e+00   0.0000000e+00
   2.7942109e+00   0.0000000e+00
   2.8549546e+00   0.0000000e+00
   2.9156983e+00   0.0000000e+00
   2.9764420e+00   0.0000000e+00


==> Fig_2d/Price2_PSO.txt <==
   0.0000000e+00   1.1994764e-01
   5.2862636e-02   1.1120593e-01
   1.0572527e-01   1.0595488e-01
   1.5858791e-01   1.0449560e-01
   2.1145055e-01   1.0251190e-01
   2.6431318e-01   1.0149398e-01
   3.1717582e-01   1.0072880e-01
   3.7003845e-01   1.0022857e-01
   4.2290109e-01   1.0008663e-01
   4.7576373e-01   1.0003494e-01
   5.2862636e-01   1.0000562e-01
   5.8148900e-01   8.5517897e-02
   6.3435164e-01   3.0802626e-02
   6.8721427e-01   2.5573757e-02
   7.4007691e-01   6.5297558e-03
   7.9293955e-01   1.6743755e-03
   8.4580218e-01   1.4473217e-03
   8.9866482e-01   1.0308641e-03
   9.5152745e-01   7.9125639e-04
   1.0043901e+00   5.5455598e-04
   1.0572527e+00   3.2212352e-04
   1.1101154e+00   1.1248410e-04
   1.1629780e+00   9.1750047e-05
   1.2158406e+00   2.8687115e-05
   1.2687033e+00   7.4699258e-06
   1.3215659e+00   5.4179385e-06
   1.3744285e+00   2.9108161e-06
   1.4272912e+00   1.4248782e-06
   1.4801538e+00   2.7963778e-07
   1.5330165e+00   1.0989041e-07
   1.5858791e+00   7.1211469e-08
   1.6387417e+00   7.1211469e-08
   1.6916044e+00   2.1849237e-08
   1.7444670e+00   1.2683452e-08
   1.7973296e+00   5.6887878e-09
   1.8501923e+00   1.3117759e-09
   1.9030549e+00   9.5542763e-10
   1.9559175e+00   8.9776964e-11
   2.0087802e+00   6.0076055e-11
   2.0616428e+00   2.4574232e-11
   2.1145055e+00   1.1454393e-11
   2.1673681e+00   2.2760682e-12
   2.2202307e+00   9.6445074e-13
   2.2730934e+00   7.3752116e-13
   2.3259560e+00   6.2982952e-13
   2.3788186e+00   1.0280665e-13
   2.4316813e+00   4.8294702e-14
   2.4845439e+00   3.3195668e-14
   2.5374065e+00   9.4368957e-15
   2.5902692e+00   6.2172489e-15
   2.6431318e+00   1.6653345e-15
   2.6959945e+00   1.3322676e-15
   2.7488571e+00   4.4408921e-16
   2.8017197e+00   2.2204460e-16
   2.8545824e+00   0.0000000e+00
   2.9074450e+00   0.0000000e+00
   2.9603076e+00   0.0000000e+00
   3.0131703e+00   0.0000000e+00
   3.0660329e+00   0.0000000e+00
   3.1188955e+00   0.0000000e+00
   3.1717582e+00   0.0000000e+00
   3.2246208e+00   0.0000000e+00
   3.2774835e+00   0.0000000e+00
   3.3303461e+00   0.0000000e+00
   3.3832087e+00   0.0000000e+00
   3.4360714e+00   0.0000000e+00
   3.4889340e+00   0.0000000e+00
   3.5417966e+00   0.0000000e+00
   3.5946593e+00   0.0000000e+00
   3.6475219e+00   0.0000000e+00
   3.7003845e+00   0.0000000e+00
   3.7532472e+00   0.0000000e+00
   3.8061098e+00   0.0000000e+00
   3.8589725e+00   0.0000000e+00
   3.9118351e+00   0.0000000e+00
   3.9646977e+00   0.0000000e+00
   4.0175604e+00   0.0000000e+00
   4.0704230e+00   0.0000000e+00
   4.1232856e+00   0.0000000e+00
   4.1761483e+00   0.0000000e+00
   4.2290109e+00   0.0000000e+00
   4.2818735e+00   0.0000000e+00
   4.3347362e+00   0.0000000e+00
   4.3875988e+00   0.0000000e+00
   4.4404615e+00   0.0000000e+00
   4.4933241e+00   0.0000000e+00
   4.5461867e+00   0.0000000e+00
   4.5990494e+00   0.0000000e+00
   4.6519120e+00   0.0000000e+00
   4.7047746e+00   0.0000000e+00
   4.7576373e+00   0.0000000e+00
   4.8104999e+00   0.0000000e+00
   4.8633625e+00   0.0000000e+00
   4.9162252e+00   0.0000000e+00
   4.9690878e+00   0.0000000e+00
   5.0219505e+00   0.0000000e+00
   5.0748131e+00   0.0000000e+00
   5.1276757e+00   0.0000000e+00
   5.1805384e+00   0.0000000e+00
   5.2334010e+00   0.0000000e+00


==> Fig_2d/Scahffer1_CG.txt <==
   0.0000000e+00   1.8287423e-01
   3.5599469e-02   1.8287423e-01
   7.1198939e-02   1.3746731e-02
   1.0679841e-01   3.3714718e-05
   1.4239788e-01   6.4134503e-08
   1.7799735e-01   2.7683168e-09
   2.1359682e-01   8.8916652e-12
   2.4919629e-01   8.0158102e-14
   2.8479576e-01   0.0000000e+00
   3.2039522e-01   0.0000000e+00
   3.5599469e-01   0.0000000e+00
   3.9159416e-01   0.0000000e+00
   4.2719363e-01   0.0000000e+00
   4.6279310e-01   0.0000000e+00
   4.9839257e-01   0.0000000e+00
   5.3399204e-01   0.0000000e+00
   5.6959151e-01   0.0000000e+00
   6.0519098e-01   0.0000000e+00
   6.4079045e-01   0.0000000e+00
   6.7638992e-01   0.0000000e+00
   7.1198939e-01   0.0000000e+00
   7.4758886e-01   0.0000000e+00
   7.8318833e-01   0.0000000e+00
   8.1878780e-01   0.0000000e+00
   8.5438727e-01   0.0000000e+00
   8.8998673e-01   0.0000000e+00
   9.2558620e-01   0.0000000e+00
   9.6118567e-01   0.0000000e+00
   9.9678514e-01   0.0000000e+00
   1.0323846e+00   0.0000000e+00
   1.0679841e+00   0.0000000e+00
   1.1035836e+00   0.0000000e+00
   1.1391830e+00   0.0000000e+00
   1.1747825e+00   0.0000000e+00
   1.2103820e+00   0.0000000e+00
   1.2459814e+00   0.0000000e+00
   1.2815809e+00   0.0000000e+00
   1.3171804e+00   0.0000000e+00
   1.3527798e+00   0.0000000e+00
   1.3883793e+00   0.0000000e+00
   1.4239788e+00   0.0000000e+00
   1.4595782e+00   0.0000000e+00
   1.4951777e+00   0.0000000e+00
   1.5307772e+00   0.0000000e+00
   1.5663767e+00   0.0000000e+00
   1.6019761e+00   0.0000000e+00
   1.6375756e+00   0.0000000e+00
   1.6731751e+00   0.0000000e+00
   1.7087745e+00   0.0000000e+00
   1.7443740e+00   0.0000000e+00


==> Fig_2d/Scahffer1_CR.txt <==
   0.0000000e+00   2.5641727e-01
   5.4324612e-02   5.8322179e-02
   1.0864922e-01   1.2786711e-03
   1.6297384e-01   2.4213443e-06
   2.1729845e-01   1.9140522e-08
   2.7162306e-01   2.5248403e-10
   3.2594767e-01   4.4088344e-12
   3.8027229e-01   2.2770674e-13
   4.3459690e-01   7.8270723e-15
   4.8892151e-01   1.1102230e-16
   5.4324612e-01   0.0000000e+00
   5.9757073e-01   0.0000000e+00
   6.5189535e-01   0.0000000e+00
   7.0621996e-01   0.0000000e+00
   7.6054457e-01   0.0000000e+00
   8.1486918e-01   0.0000000e+00
   8.6919380e-01   0.0000000e+00
   9.2351841e-01   0.0000000e+00
   9.7784302e-01   0.0000000e+00
   1.0321676e+00   0.0000000e+00
   1.0864922e+00   0.0000000e+00
   1.1408169e+00   0.0000000e+00
   1.1951415e+00   0.0000000e+00
   1.2494661e+00   0.0000000e+00
   1.3037907e+00   0.0000000e+00
   1.3581153e+00   0.0000000e+00
   1.4124399e+00   0.0000000e+00
   1.4667645e+00   0.0000000e+00
   1.5210891e+00   0.0000000e+00
   1.5754138e+00   0.0000000e+00
   1.6297384e+00   0.0000000e+00
   1.6840630e+00   0.0000000e+00
   1.7383876e+00   0.0000000e+00
   1.7927122e+00   0.0000000e+00
   1.8470368e+00   0.0000000e+00
   1.9013614e+00   0.0000000e+00
   1.9556860e+00   0.0000000e+00
   2.0100107e+00   0.0000000e+00
   2.0643353e+00   0.0000000e+00
   2.1186599e+00   0.0000000e+00
   2.1729845e+00   0.0000000e+00
   2.2273091e+00   0.0000000e+00
   2.2816337e+00   0.0000000e+00
   2.3359583e+00   0.0000000e+00
   2.3902829e+00   0.0000000e+00
   2.4446076e+00   0.0000000e+00
   2.4989322e+00   0.0000000e+00
   2.5532568e+00   0.0000000e+00
   2.6075814e+00   0.0000000e+00
   2.6619060e+00   0.0000000e+00


==> Fig_2d/Scahffer1_PSO.txt <==
   0.0000000e+00   4.8898138e-01
   4.8946354e-02   3.7092934e-01
   9.7892707e-02   1.6118203e-01
   1.4683906e-01   7.4291745e-02
   1.9578541e-01   2.3615608e-02
   2.4473177e-01   6.2843806e-03
   2.9367812e-01   2.2019872e-03
   3.4262447e-01   2.3701146e-04
   3.9157083e-01   6.6044446e-06
   4.4051718e-01   3.3041439e-07
   4.8946354e-01   5.0203916e-08
   5.3840989e-01   6.3515878e-09
   5.8735624e-01   1.1290293e-09
   6.3630260e-01   1.4968563e-10
   6.8524895e-01   2.1208535e-11
   7.3419530e-01   4.2443826e-12
   7.8314166e-01   5.4323213e-13
   8.3208801e-01   1.1901591e-13
   8.8103436e-01   1.7652546e-14
   9.2998072e-01   2.4424907e-15
   9.7892707e-01   3.3306691e-16
   1.0278734e+00   0.0000000e+00
   1.0768198e+00   0.0000000e+00
   1.1257661e+00   0.0000000e+00
   1.1747125e+00   0.0000000e+00
   1.2236588e+00   0.0000000e+00
   1.2726052e+00   0.0000000e+00
   1.3215515e+00   0.0000000e+00
   1.3704979e+00   0.0000000e+00
   1.4194443e+00   0.0000000e+00
   1.4683906e+00   0.0000000e+00
   1.5173370e+00   0.0000000e+00
   1.5662833e+00   0.0000000e+00
   1.6152297e+00   0.0000000e+00
   1.6641760e+00   0.0000000e+00
   1.7131224e+00   0.0000000e+00
   1.7620687e+00   0.0000000e+00
   1.8110151e+00   0.0000000e+00
   1.8599614e+00   0.0000000e+00
   1.9089078e+00   0.0000000e+00
   1.9578541e+00   0.0000000e+00
   2.0068005e+00   0.0000000e+00
   2.0557468e+00   0.0000000e+00
   2.1046932e+00   0.0000000e+00
   2.1536396e+00   0.0000000e+00
   2.2025859e+00   0.0000000e+00
   2.2515323e+00   0.0000000e+00
   2.3004786e+00   0.0000000e+00
   2.3494250e+00   0.0000000e+00
   2.3983713e+00   0.0000000e+00
   2.4473177e+00   0.0000000e+00
   2.4962640e+00   0.0000000e+00
   2.5452104e+00   0.0000000e+00
   2.5941567e+00   0.0000000e+00
   2.6431031e+00   0.0000000e+00
   2.6920494e+00   0.0000000e+00
   2.7409958e+00   0.0000000e+00
   2.7899422e+00   0.0000000e+00
   2.8388885e+00   0.0000000e+00
   2.8878349e+00   0.0000000e+00
   2.9367812e+00   0.0000000e+00
   2.9857276e+00   0.0000000e+00
   3.0346739e+00   0.0000000e+00
   3.0836203e+00   0.0000000e+00
   3.1325666e+00   0.0000000e+00
   3.1815130e+00   0.0000000e+00
   3.2304593e+00   0.0000000e+00
   3.2794057e+00   0.0000000e+00
   3.3283520e+00   0.0000000e+00
   3.3772984e+00   0.0000000e+00
   3.4262447e+00   0.0000000e+00
   3.4751911e+00   0.0000000e+00
   3.5241375e+00   0.0000000e+00
   3.5730838e+00   0.0000000e+00
   3.6220302e+00   0.0000000e+00
   3.6709765e+00   0.0000000e+00
   3.7199229e+00   0.0000000e+00
   3.7688692e+00   0.0000000e+00
   3.8178156e+00   0.0000000e+00
   3.8667619e+00   0.0000000e+00
   3.9157083e+00   0.0000000e+00
   3.9646546e+00   0.0000000e+00
   4.0136010e+00   0.0000000e+00
   4.0625473e+00   0.0000000e+00
   4.1114937e+00   0.0000000e+00
   4.1604401e+00   0.0000000e+00
   4.2093864e+00   0.0000000e+00
   4.2583328e+00   0.0000000e+00
   4.3072791e+00   0.0000000e+00
   4.3562255e+00   0.0000000e+00
   4.4051718e+00   0.0000000e+00
   4.4541182e+00   0.0000000e+00
   4.5030645e+00   0.0000000e+00
   4.5520109e+00   0.0000000e+00
   4.6009572e+00   0.0000000e+00
   4.6499036e+00   0.0000000e+00
   4.6988499e+00   0.0000000e+00
   4.7477963e+00   0.0000000e+00
   4.7967426e+00   0.0000000e+00
   4.8456890e+00   0.0000000e+00


==> Fig_2d/Schwefel2_6_CG.txt <==
   0.0000000e+00   5.3448276e+00
   2.2251857e-02   1.2068966e+00
   4.4503714e-02   6.5517241e-01
   6.6755571e-02   4.2068966e-01
   8.9007429e-02   9.5172414e-02
   1.1125929e-01   5.9862069e-02
   1.3351114e-01   1.7489655e-02
   1.5576300e-01   3.3213793e-03
   1.7801486e-01   1.7191724e-03
   2.0026671e-01   1.6503172e-03
   2.2251857e-01   5.6558345e-04
   2.4477043e-01   2.3670290e-04
   2.6702229e-01   6.3145490e-05
   2.8927414e-01   4.0004502e-05
   3.1152600e-01   6.2774731e-06
   3.3377786e-01   5.8029586e-06
   3.5602971e-01   1.6021575e-06
   3.7828157e-01   6.8333597e-07
   4.0053343e-01   4.4637226e-07
   4.2278529e-01   3.2892149e-08
   4.4503714e-01   3.2892149e-08
   4.6728900e-01   1.7941863e-08
   4.8954086e-01   5.5939289e-09
   5.1179271e-01   3.1674210e-09
   5.3404457e-01   2.5561153e-10
   5.5629643e-01   1.5988988e-10
   5.7854829e-01   2.2666313e-11
   6.0080014e-01   2.2666313e-11
   6.2305200e-01   2.2666313e-11
   6.4530386e-01   1.4532375e-11
   6.6755571e-01   2.6059155e-12
   6.8980757e-01   2.3909763e-12
   7.1205943e-01   7.8959062e-13
   7.3431129e-01   3.8369308e-13
   7.5656314e-01   1.2523316e-13
   7.7881500e-01   4.6185278e-14
   8.0106686e-01   3.0198066e-14
   8.2331871e-01   7.1054274e-15
   8.4557057e-01   3.5527137e-15
   8.6782243e-01   1.7763568e-15
   8.9007429e-01   0.0000000e+00
   9.1232614e-01   0.0000000e+00
   9.3457800e-01   0.0000000e+00
   9.5682986e-01   0.0000000e+00
   9.7908171e-01   0.0000000e+00
   1.0013336e+00   0.0000000e+00
   1.0235854e+00   0.0000000e+00
   1.0458373e+00   0.0000000e+00
   1.0680891e+00   0.0000000e+00
   1.0903410e+00   0.0000000e+00


==> Fig_2d/Schwefel2_6_CR.txt <==
   0.0000000e+00   5.1278789e+00
   3.9100816e-02   1.9475497e+00
   7.8201633e-02   8.4539797e-01
   1.1730245e-01   3.3246758e-01
   1.5640327e-01   1.0726826e-01
   1.9550408e-01   4.2954766e-02
   2.3460490e-01   2.0959926e-02
   2.7370571e-01   7.6669945e-03
   3.1280653e-01   2.8059594e-03
   3.5190735e-01   1.1411444e-03
   3.9100816e-01   4.8745279e-04
   4.3010898e-01   1.7026744e-04
   4.6920980e-01   7.3580955e-05
   5.0831061e-01   2.8669244e-05
   5.4741143e-01   1.0750070e-05
   5.8651224e-01   4.4889232e-06
   6.2561306e-01   1.8852263e-06
   6.6471388e-01   7.7996882e-07
   7.0381469e-01   2.9086251e-07
   7.4291551e-01   1.1532730e-07
   7.8201633e-01   4.9647749e-08
   8.2111714e-01   2.2027507e-08
   8.6021796e-01   6.5383445e-09
   8.9931878e-01   2.5863187e-09
   9.3841959e-01   1.2872303e-09
   9.7752041e-01   5.3688520e-10
   1.0166212e+00   2.1535307e-10
   1.0557220e+00   7.2626349e-11
   1.0948229e+00   3.3822722e-11
   1.1339237e+00   1.2660983e-11
   1.1730245e+00   4.3276493e-12
   1.2121253e+00   2.0055069e-12
   1.2512261e+00   7.7760021e-13
   1.2903269e+00   3.1130654e-13
   1.3294278e+00   1.0791368e-13
   1.3685286e+00   4.7073456e-14
   1.4076294e+00   1.9539925e-14
   1.4467302e+00   9.3258734e-15
   1.4858310e+00   3.5527137e-15
   1.5249318e+00   1.7763568e-15
   1.5640327e+00   8.8817842e-16
   1.6031335e+00   0.0000000e+00
   1.6422343e+00   0.0000000e+00
   1.6813351e+00   0.0000000e+00
   1.7204359e+00   0.0000000e+00
   1.7595367e+00   0.0000000e+00
   1.7986376e+00   0.0000000e+00
   1.8377384e+00   0.0000000e+00
   1.8768392e+00   0.0000000e+00
   1.9159400e+00   0.0000000e+00


==> Fig_2d/Schwefel2_6_PSO.txt <==
   0.0000000e+00   1.5157802e+01
   4.9992202e-02   5.6546724e+00
   9.9984404e-02   3.6479199e+00
   1.4997661e-01   1.8756939e+00
   1.9996881e-01   1.2383483e+00
   2.4996101e-01   7.1643275e-01
   2.9995321e-01   4.0761598e-01
   3.4994541e-01   2.6187627e-01
   3.9993762e-01   1.5854256e-01
   4.4992982e-01   1.0786926e-01
   4.9992202e-01   7.0471003e-02
   5.4991422e-01   4.2814471e-02
   5.9990642e-01   2.7298715e-02
   6.4989863e-01   1.6359035e-02
   6.9989083e-01   1.0201737e-02
   7.4988303e-01   7.5020510e-03
   7.9987523e-01   4.2887742e-03
   8.4986743e-01   2.4889855e-03
   8.9985964e-01   1.7659563e-03
   9.4985184e-01   1.1746329e-03
   9.9984404e-01   7.3050711e-04
   1.0498362e+00   4.1993547e-04
   1.0998284e+00   2.8681645e-04
   1.1498206e+00   1.8774090e-04
   1.1998128e+00   1.3427748e-04
   1.2498051e+00   7.9223883e-05
   1.2997973e+00   5.3651665e-05
   1.3497895e+00   3.6092646e-05
   1.3997817e+00   2.1198691e-05
   1.4497739e+00   1.2139514e-05
   1.4997661e+00   8.3156278e-06
   1.5497583e+00   5.8354500e-06
   1.5997505e+00   3.8093622e-06
   1.6497427e+00   2.1416946e-06
   1.6997349e+00   1.2892343e-06
   1.7497271e+00   9.0023443e-07
   1.7997193e+00   5.8042233e-07
   1.8497115e+00   4.4720562e-07
   1.8997037e+00   2.7053566e-07
   1.9496959e+00   1.6143531e-07
   1.9996881e+00   1.0140433e-07
   2.0496803e+00   7.4521511e-08
   2.0996725e+00   4.1395747e-08
   2.1496647e+00   2.9297318e-08
   2.1996569e+00   2.0836413e-08
   2.2496491e+00   1.3485542e-08
   2.2996413e+00   9.1048284e-09
   2.3496335e+00   5.9045191e-09
   2.3996257e+00   3.5643719e-09
   2.4496179e+00   2.6821922e-09
   2.4996101e+00   1.5541621e-09
   2.5496023e+00   1.0290671e-09
   2.5995945e+00   7.4844619e-10
   2.6495867e+00   4.9514304e-10
   2.6995789e+00   2.7785152e-10
   2.7495711e+00   1.7835466e-10
   2.7995633e+00   1.2978596e-10
   2.8495555e+00   8.2513552e-11
   2.8995477e+00   5.6227467e-11
   2.9495399e+00   3.6274983e-11
   2.9995321e+00   2.1656454e-11
   3.0495243e+00   1.1727952e-11
   3.0995165e+00   9.3205443e-12
   3.1495087e+00   6.9215744e-12
   3.1995009e+00   4.4733106e-12
   3.2494931e+00   2.7231550e-12
   3.2994853e+00   2.0587976e-12
   3.3494775e+00   1.1679546e-12
   3.3994697e+00   8.2023277e-13
   3.4494619e+00   5.7109872e-13
   3.4994541e+00   3.8280490e-13
   3.5494463e+00   2.3669955e-13
   3.5994385e+00   1.6076029e-13
   3.6494307e+00   1.0036416e-13
   3.6994229e+00   6.7501560e-14
   3.7494152e+00   4.1744386e-14
   3.7994074e+00   2.5757174e-14
   3.8493996e+00   1.8651747e-14
   3.8993918e+00   1.3766766e-14
   3.9493840e+00   8.4376950e-15
   3.9993762e+00   5.3290705e-15
   4.0493684e+00   3.5527137e-15
   4.0993606e+00   2.6645353e-15
   4.1493528e+00   1.7763568e-15
   4.1993450e+00   8.8817842e-16
   4.2493372e+00   4.4408921e-16
   4.2993294e+00   0.0000000e+00
   4.3493216e+00   0.0000000e+00
   4.3993138e+00   0.0000000e+00
   4.4493060e+00   0.0000000e+00
   4.4992982e+00   0.0000000e+00
   4.5492904e+00   0.0000000e+00
   4.5992826e+00   0.0000000e+00
   4.6492748e+00   0.0000000e+00
   4.6992670e+00   0.0000000e+00
   4.7492592e+00   0.0000000e+00
   4.7992514e+00   0.0000000e+00
   4.8492436e+00   0.0000000e+00
   4.8992358e+00   0.0000000e+00
   4.9492280e+00   0.0000000e+00


==> Fig_2d/Testtube_Holder_CG.txt <==
   0.0000000e+00   1.5586684e-01
   5.6352408e-02   2.7169633e-02
   1.1270482e-01   9.5465862e-03
   1.6905722e-01   2.0375419e-03
   2.2540963e-01   4.1058184e-04
   2.8176204e-01   6.8337753e-05
   3.3811445e-01   1.0012705e-05
   3.9446686e-01   1.0550665e-06
   4.5081927e-01   3.9940978e-07
   5.0717167e-01   5.4281028e-08
   5.6352408e-01   7.6346947e-09
   6.1987649e-01   1.6073347e-09
   6.7622890e-01   1.3007195e-10
   7.3258131e-01   1.5177193e-11
   7.8893371e-01   1.8314239e-12
   8.4528612e-01   4.3876014e-13
   9.0163853e-01   3.1974423e-14
   9.5799094e-01   3.5527137e-15
   1.0143433e+00   3.5527137e-15
   1.0706958e+00   3.5527137e-15
   1.1270482e+00   0.0000000e+00
   1.1834006e+00   0.0000000e+00
   1.2397530e+00   0.0000000e+00
   1.2961054e+00   0.0000000e+00
   1.3524578e+00   0.0000000e+00
   1.4088102e+00   0.0000000e+00
   1.4651626e+00   0.0000000e+00
   1.5215150e+00   0.0000000e+00
   1.5778674e+00   0.0000000e+00
   1.6342198e+00   0.0000000e+00
   1.6905722e+00   0.0000000e+00
   1.7469247e+00   0.0000000e+00
   1.8032771e+00   0.0000000e+00
   1.8596295e+00   0.0000000e+00
   1.9159819e+00   0.0000000e+00
   1.9723343e+00   0.0000000e+00
   2.0286867e+00   0.0000000e+00
   2.0850391e+00   0.0000000e+00
   2.1413915e+00   0.0000000e+00
   2.1977439e+00   0.0000000e+00
   2.2540963e+00   0.0000000e+00
   2.3104487e+00   0.0000000e+00
   2.3668011e+00   0.0000000e+00
   2.4231536e+00   0.0000000e+00
   2.4795060e+00   0.0000000e+00
   2.5358584e+00   0.0000000e+00
   2.5922108e+00   0.0000000e+00
   2.6485632e+00   0.0000000e+00
   2.7049156e+00   0.0000000e+00
   2.7612680e+00   0.0000000e+00


==> Fig_2d/Testtube_Holder_CR.txt <==
   0.0000000e+00   8.2000349e-02
   7.6386531e-02   2.8313998e-02
   1.5277306e-01   2.0620971e-02
   2.2915959e-01   4.8636043e-03
   3.0554612e-01   7.3139266e-04
   3.8193265e-01   1.2808502e-04
   4.5831918e-01   1.8570734e-05
   5.3470571e-01   3.8607251e-06
   6.1109224e-01   5.6897801e-07
   6.8747878e-01   9.9698964e-08
   7.6386531e-01   2.0442767e-08
   8.4025184e-01   3.1851446e-09
   9.1663837e-01   4.0550674e-10
   9.9302490e-01   5.9671379e-11
   1.0694114e+00   9.1961994e-12
   1.1457980e+00   1.4974688e-12
   1.2221845e+00   2.4513724e-13
   1.2985710e+00   4.7961635e-14
   1.3749576e+00   1.0658141e-14
   1.4513441e+00   3.5527137e-15
   1.5277306e+00   1.7763568e-15
   1.6041171e+00   0.0000000e+00
   1.6805037e+00   0.0000000e+00
   1.7568902e+00   0.0000000e+00
   1.8332767e+00   0.0000000e+00
   1.9096633e+00   0.0000000e+00
   1.9860498e+00   0.0000000e+00
   2.0624363e+00   0.0000000e+00
   2.1388229e+00   0.0000000e+00
   2.2152094e+00   0.0000000e+00
   2.2915959e+00   0.0000000e+00
   2.3679824e+00   0.0000000e+00
   2.4443690e+00   0.0000000e+00
   2.5207555e+00   0.0000000e+00
   2.5971420e+00   0.0000000e+00
   2.6735286e+00   0.0000000e+00
   2.7499151e+00   0.0000000e+00
   2.8263016e+00   0.0000000e+00
   2.9026882e+00   0.0000000e+00
   2.9790747e+00   0.0000000e+00
   3.0554612e+00   0.0000000e+00
   3.1318478e+00   0.0000000e+00
   3.2082343e+00   0.0000000e+00
   3.2846208e+00   0.0000000e+00
   3.3610073e+00   0.0000000e+00
   3.4373939e+00   0.0000000e+00
   3.5137804e+00   0.0000000e+00
   3.5901669e+00   0.0000000e+00
   3.6665535e+00   0.0000000e+00
   3.7429400e+00   0.0000000e+00


==> Fig_2d/Testtube_Holder_PSO.txt <==
   0.0000000e+00   4.3439300e-01
   5.0505485e-02   2.0492714e-01
   1.0101097e-01   1.4331249e-01
   1.5151645e-01   1.0737661e-01
   2.0202194e-01   7.1229716e-02
   2.5252742e-01   4.4838937e-02
   3.0303291e-01   3.2622148e-02
   3.5353839e-01   2.3185788e-02
   4.0404388e-01   2.0597028e-02
   4.5454936e-01   1.9873904e-02
   5.0505485e-01   1.5640037e-02
   5.5556033e-01   7.2377741e-03
   6.0606582e-01   6.1361365e-03
   6.5657130e-01   3.7806826e-03
   7.0707679e-01   1.7395311e-03
   7.5758227e-01   6.2233695e-04
   8.0808776e-01   4.0190807e-04
   8.5859324e-01   2.8627496e-04
   9.0909873e-01   1.1424150e-04
   9.5960421e-01   6.1809920e-05
   1.0101097e+00   2.7690632e-05
   1.0606152e+00   1.2741304e-05
   1.1111207e+00   4.2607665e-06
   1.1616262e+00   2.0162790e-06
   1.2121316e+00   9.0352252e-07
   1.2626371e+00   1.8218834e-07
   1.3131426e+00   9.0250952e-08
   1.3636481e+00   4.3350385e-08
   1.4141536e+00   1.3935720e-08
   1.4646591e+00   5.2147069e-09
   1.5151645e+00   2.7954936e-09
   1.5656700e+00   1.5729658e-09
   1.6161755e+00   4.0260417e-10
   1.6666810e+00   2.4390445e-10
   1.7171865e+00   6.4394712e-11
   1.7676920e+00   5.1601390e-11
   1.8181975e+00   9.4058095e-12
   1.8687029e+00   4.5528026e-12
   1.9192084e+00   2.1334046e-12
   1.9697139e+00   6.8567374e-13
   2.0202194e+00   6.3060668e-13
   2.0707249e+00   9.5923269e-14
   2.1212304e+00   3.5527137e-14
   2.1717358e+00   3.1974423e-14
   2.2222413e+00   1.5987212e-14
   2.2727468e+00   5.3290705e-15
   2.3232523e+00   5.3290705e-15
   2.3737578e+00   3.5527137e-15
   2.4242633e+00   1.7763568e-15
   2.4747688e+00   1.7763568e-15
   2.5252742e+00   1.7763568e-15
   2.5757797e+00   1.7763568e-15
   2.6262852e+00   1.7763568e-15
   2.6767907e+00   0.0000000e+00
   2.7272962e+00   0.0000000e+00
   2.7778017e+00   0.0000000e+00
   2.8283072e+00   0.0000000e+00
   2.8788126e+00   0.0000000e+00
   2.9293181e+00   0.0000000e+00
   2.9798236e+00   0.0000000e+00
   3.0303291e+00   0.0000000e+00
   3.0808346e+00   0.0000000e+00
   3.1313401e+00   0.0000000e+00
   3.1818455e+00   0.0000000e+00
   3.2323510e+00   0.0000000e+00
   3.2828565e+00   0.0000000e+00
   3.3333620e+00   0.0000000e+00
   3.3838675e+00   0.0000000e+00
   3.4343730e+00   0.0000000e+00
   3.4848785e+00   0.0000000e+00
   3.5353839e+00   0.0000000e+00
   3.5858894e+00   0.0000000e+00
   3.6363949e+00   0.0000000e+00
   3.6869004e+00   0.0000000e+00
   3.7374059e+00   0.0000000e+00
   3.7879114e+00   0.0000000e+00
   3.8384168e+00   0.0000000e+00
   3.8889223e+00   0.0000000e+00
   3.9394278e+00   0.0000000e+00
   3.9899333e+00   0.0000000e+00
   4.0404388e+00   0.0000000e+00
   4.0909443e+00   0.0000000e+00
   4.1414498e+00   0.0000000e+00
   4.1919552e+00   0.0000000e+00
   4.2424607e+00   0.0000000e+00
   4.2929662e+00   0.0000000e+00
   4.3434717e+00   0.0000000e+00
   4.3939772e+00   0.0000000e+00
   4.4444827e+00   0.0000000e+00
   4.4949882e+00   0.0000000e+00
   4.5454936e+00   0.0000000e+00
   4.5959991e+00   0.0000000e+00
   4.6465046e+00   0.0000000e+00
   4.6970101e+00   0.0000000e+00
   4.7475156e+00   0.0000000e+00
   4.7980211e+00   0.0000000e+00
   4.8485265e+00   0.0000000e+00
   4.8990320e+00   0.0000000e+00
   4.9495375e+00   0.0000000e+00
   5.0000430e+00   0.0000000e+00


==> Fig_2d/Trefethen_CG.txt <==
   0.0000000e+00   1.1502114e+00
   9.7882490e-02   9.3775836e-01
   1.9576498e-01   7.3242052e-01
   2.9364747e-01   4.7581846e-01
   3.9152996e-01   4.7581846e-01
   4.8941245e-01   2.9154398e-01
   5.8729494e-01   2.5221107e-01
   6.8517743e-01   2.4564968e-01
   7.8305992e-01   2.4452811e-01
   8.8094241e-01   2.4427089e-01
   9.7882490e-01   2.4424823e-01
   1.0767074e+00   2.4424423e-01
   1.1745899e+00   2.4424305e-01
   1.2724724e+00   2.4424294e-01
   1.3703549e+00   2.4424292e-01
   1.4682373e+00   2.4424292e-01
   1.5661198e+00   2.4424292e-01
   1.6640023e+00   2.4424292e-01
   1.7618848e+00   2.4424292e-01
   1.8597673e+00   2.4424292e-01
   1.9576498e+00   2.4424292e-01
   2.0555323e+00   2.4424292e-01
   2.1534148e+00   2.4424292e-01
   2.2512973e+00   2.4424292e-01
   2.3491798e+00   2.4424292e-01
   2.4470622e+00   2.4424292e-01
   2.5449447e+00   2.4424292e-01
   2.6428272e+00   2.4424292e-01
   2.7407097e+00   2.4424292e-01
   2.8385922e+00   2.4424292e-01
   2.9364747e+00   2.4424292e-01
   3.0343572e+00   2.4424292e-01
   3.1322397e+00   2.4424292e-01
   3.2301222e+00   2.4424292e-01
   3.3280047e+00   2.4424292e-01
   3.4258871e+00   2.4424292e-01
   3.5237696e+00   2.4424292e-01
   3.6216521e+00   2.4424292e-01
   3.7195346e+00   2.4424292e-01
   3.8174171e+00   2.4424292e-01
   3.9152996e+00   2.4424292e-01
   4.0131821e+00   2.4424292e-01
   4.1110646e+00   2.4424292e-01
   4.2089471e+00   2.4424292e-01
   4.3068296e+00   2.4424292e-01
   4.4047120e+00   2.4424292e-01
   4.5025945e+00   2.4424292e-01
   4.6004770e+00   2.4424292e-01
   4.6983595e+00   2.4424292e-01
   4.7962420e+00   2.4424292e-01


==> Fig_2d/Trefethen_CR.txt <==
   0.0000000e+00   2.0585011e+00
   1.1255153e-01   1.0999484e+00
   2.2510306e-01   7.2072578e-01
   3.3765459e-01   4.9137354e-01
   4.5020612e-01   3.9563816e-01
   5.6275765e-01   2.8168018e-01
   6.7530918e-01   2.5203606e-01
   7.8786071e-01   2.4616011e-01
   9.0041224e-01   2.4434430e-01
   1.0129638e+00   2.4426705e-01
   1.1255153e+00   2.4424514e-01
   1.2380668e+00   2.4424324e-01
   1.3506184e+00   2.4424301e-01
   1.4631699e+00   2.4424293e-01
   1.5757214e+00   2.4424292e-01
   1.6882730e+00   2.4424292e-01
   1.8008245e+00   2.4424292e-01
   1.9133760e+00   2.4424292e-01
   2.0259276e+00   2.4424292e-01
   2.1384791e+00   2.4424292e-01
   2.2510306e+00   2.4424292e-01
   2.3635821e+00   2.4424292e-01
   2.4761337e+00   2.4424292e-01
   2.5886852e+00   2.4424292e-01
   2.7012367e+00   2.4424292e-01
   2.8137883e+00   2.4424292e-01
   2.9263398e+00   2.4424292e-01
   3.0388913e+00   2.4424292e-01
   3.1514429e+00   2.4424292e-01
   3.2639944e+00   2.4424292e-01
   3.3765459e+00   2.4424292e-01
   3.4890974e+00   2.4424292e-01
   3.6016490e+00   2.4424292e-01
   3.7142005e+00   2.4424292e-01
   3.8267520e+00   2.4424292e-01
   3.9393036e+00   2.4424292e-01
   4.0518551e+00   2.4424292e-01
   4.1644066e+00   2.4424292e-01
   4.2769582e+00   2.4424292e-01
   4.3895097e+00   2.4424292e-01
   4.5020612e+00   2.4424292e-01
   4.6146128e+00   2.4424292e-01
   4.7271643e+00   2.4424292e-01
   4.8397158e+00   2.4424292e-01
   4.9522673e+00   2.4424292e-01
   5.0648189e+00   2.4424292e-01
   5.1773704e+00   2.4424292e-01
   5.2899219e+00   2.4424292e-01
   5.4024735e+00   2.4424292e-01
   5.5150250e+00   2.4424292e-01


==> Fig_2d/Trefethen_PSO.txt <==
   0.0000000e+00   3.4099421e+00
   6.8310232e-02   2.2753987e+00
   1.3662046e-01   1.8680394e+00
   2.0493070e-01   1.5031026e+00
   2.7324093e-01   1.3159407e+00
   3.4155116e-01   1.0926187e+00
   4.0986139e-01   9.3871489e-01
   4.7817163e-01   8.5717557e-01
   5.4648186e-01   7.5836057e-01
   6.1479209e-01   6.7046218e-01
   6.8310232e-01   6.3487366e-01
   7.5141256e-01   5.3910311e-01
   8.1972279e-01   4.6614048e-01
   8.8803302e-01   4.5309347e-01
   9.5634325e-01   4.0831902e-01
   1.0246535e+00   3.7348894e-01
   1.0929637e+00   3.4417082e-01
   1.1612739e+00   3.2018966e-01
   1.2295842e+00   3.0063787e-01
   1.2978944e+00   2.4718739e-01
   1.3662046e+00   2.4502578e-01
   1.4345149e+00   2.4322121e-01
   1.5028251e+00   2.3417368e-01
   1.5711353e+00   2.3399941e-01
   1.6394456e+00   2.0464225e-01
   1.7077558e+00   1.6829040e-01
   1.7760660e+00   1.6710373e-01
   1.8443763e+00   1.6289585e-01
   1.9126865e+00   1.6282834e-01
   1.9809967e+00   1.6279278e-01
   2.0493070e+00   1.6278946e-01
   2.1176172e+00   1.6164107e-01
   2.1859274e+00   1.6164107e-01
   2.2542377e+00   1.6151700e-01
   2.3225479e+00   1.4253884e-01
   2.3908581e+00   1.3874932e-01
   2.4591684e+00   1.2731482e-01
   2.5274786e+00   1.0464143e-01
   2.5957888e+00   1.0464143e-01
   2.6640991e+00   1.0158153e-01
   2.7324093e+00   1.0032310e-01
   2.8007195e+00   9.9029381e-02
   2.8690298e+00   9.8831652e-02
   2.9373400e+00   9.8734961e-02
   3.0056502e+00   9.8733272e-02
   3.0739605e+00   9.8730566e-02
   3.1422707e+00   9.8730259e-02
   3.2105809e+00   9.8729574e-02
   3.2788912e+00   9.8729547e-02
   3.3472014e+00   9.8729535e-02
   3.4155116e+00   9.8729523e-02
   3.4838218e+00   9.8729519e-02
   3.5521321e+00   9.8729518e-02
   3.6204423e+00   9.8729518e-02
   3.6887525e+00   9.8729518e-02
   3.7570628e+00   9.8729518e-02
   3.8253730e+00   9.8729518e-02
   3.8936832e+00   9.8729518e-02
   3.9619935e+00   9.8729518e-02
   4.0303037e+00   9.8729518e-02
   4.0986139e+00   9.8729518e-02
   4.1669242e+00   9.8729518e-02
   4.2352344e+00   9.8729518e-02
   4.3035446e+00   9.8729518e-02
   4.3718549e+00   9.8729518e-02
   4.4401651e+00   9.8729518e-02
   4.5084753e+00   9.8729518e-02
   4.5767856e+00   9.8729518e-02
   4.6450958e+00   9.8729518e-02
   4.7134060e+00   9.8729518e-02
   4.7817163e+00   9.8729518e-02
   4.8500265e+00   9.8729518e-02
   4.9183367e+00   9.8729518e-02
   4.9866470e+00   9.8729518e-02
   5.0549572e+00   9.8729518e-02
   5.1232674e+00   9.8729518e-02
   5.1915777e+00   9.8729518e-02
   5.2598879e+00   9.8729518e-02
   5.3281981e+00   9.8729518e-02
   5.3965084e+00   9.8729518e-02
   5.4648186e+00   9.8729518e-02
   5.5331288e+00   9.8729518e-02
   5.6014391e+00   9.8729518e-02
   5.6697493e+00   9.8729518e-02
   5.7380595e+00   9.8729518e-02
   5.8063697e+00   9.8729518e-02
   5.8746800e+00   9.8729518e-02
   5.9429902e+00   9.8729518e-02
   6.0113004e+00   9.8729518e-02
   6.0796107e+00   9.8729518e-02
   6.1479209e+00   9.8729518e-02
   6.2162311e+00   9.8729518e-02
   6.2845414e+00   9.8729518e-02
   6.3528516e+00   9.8729518e-02
   6.4211618e+00   9.8729518e-02
   6.4894721e+00   9.8729518e-02
   6.5577823e+00   9.8729518e-02
   6.6260925e+00   9.8729518e-02
   6.6944028e+00   9.8729518e-02
   6.7627130e+00   9.8729518e-02


==> Fig_2d/Tripod_CG.txt <==
   0.0000000e+00   4.4482759e+00
   3.6592347e-02   1.6896552e+00
   7.3184694e-02   1.4137931e+00
   1.0977704e-01   1.0275862e+00
   1.4636939e-01   1.0275862e+00
   1.8296173e-01   1.0275862e+00
   2.1955408e-01   1.0006621e+00
   2.5614643e-01   1.0006621e+00
   2.9273878e-01   1.0006621e+00
   3.2933112e-01   1.0006621e+00
   3.6592347e-01   1.0000611e+00
   4.0251582e-01   1.0000611e+00
   4.3910816e-01   1.0000546e+00
   4.7570051e-01   1.0000083e+00
   5.1229286e-01   1.0000083e+00
   5.4888520e-01   1.0000009e+00
   5.8547755e-01   1.0000009e+00
   6.2206990e-01   1.0000003e+00
   6.5866224e-01   1.0000002e+00
   6.9525459e-01   1.0000000e+00
   7.3184694e-01   1.0000000e+00
   7.6843929e-01   1.0000000e+00
   8.0503163e-01   1.0000000e+00
   8.4162398e-01   1.0000000e+00
   8.7821633e-01   1.0000000e+00
   9.1480867e-01   1.0000000e+00
   9.5140102e-01   1.0000000e+00
   9.8799337e-01   1.0000000e+00
   1.0245857e+00   1.0000000e+00
   1.0611781e+00   1.0000000e+00
   1.0977704e+00   1.0000000e+00
   1.1343628e+00   1.0000000e+00
   1.1709551e+00   1.0000000e+00
   1.2075474e+00   1.0000000e+00
   1.2441398e+00   1.0000000e+00
   1.2807321e+00   1.0000000e+00
   1.3173245e+00   1.0000000e+00
   1.3539168e+00   1.0000000e+00
   1.3905092e+00   1.0000000e+00
   1.4271015e+00   1.0000000e+00
   1.4636939e+00   1.0000000e+00
   1.5002862e+00   1.0000000e+00
   1.5368786e+00   1.0000000e+00
   1.5734709e+00   1.0000000e+00
   1.6100633e+00   1.0000000e+00
   1.6466556e+00   1.0000000e+00
   1.6832480e+00   1.0000000e+00
   1.7198403e+00   1.0000000e+00
   1.7564327e+00   1.0000000e+00
   1.7930250e+00   1.0000000e+00


==> Fig_2d/Tripod_CR.txt <==
   0.0000000e+00   2.8935178e+00
   4.9391571e-02   1.6691988e+00
   9.8783143e-02   8.5810833e-01
   1.4817471e-01   3.6000806e-01
   1.9756629e-01   1.4420835e-01
   2.4695786e-01   5.3515204e-02
   2.9634943e-01   2.3233223e-02
   3.4574100e-01   8.4780362e-03
   3.9513257e-01   3.3411975e-03
   4.4452414e-01   1.3420251e-03
   4.9391571e-01   5.1559828e-04
   5.4330729e-01   1.9891663e-04
   5.9269886e-01   9.2792280e-05
   6.4209043e-01   3.5955074e-05
   6.9148200e-01   1.2955555e-05
   7.4087357e-01   5.8639974e-06
   7.9026514e-01   2.4373677e-06
   8.3965671e-01   8.8614364e-07
   8.8904829e-01   3.6381525e-07
   9.3843986e-01   1.4246620e-07
   9.8783143e-01   5.5259604e-08
   1.0372230e+00   2.3179164e-08
   1.0866146e+00   7.5159441e-09
   1.1360061e+00   3.4193710e-09
   1.1853977e+00   1.5384444e-09
   1.2347893e+00   5.7870132e-10
   1.2841809e+00   2.4747312e-10
   1.3335724e+00   9.1558298e-11
   1.3829640e+00   3.6615069e-11
   1.4323556e+00   1.4837864e-11
   1.4817471e+00   6.0145150e-12
   1.5311387e+00   2.5831276e-12
   1.5805303e+00   9.6540679e-13
   1.6299219e+00   4.3398387e-13
   1.6793134e+00   1.7109568e-13
   1.7287050e+00   6.7330152e-14
   1.7780966e+00   2.7363048e-14
   1.8274881e+00   9.8017055e-15
   1.8768797e+00   2.5559466e-15
   1.9262713e+00   4.2271234e-16
   1.9756629e+00   6.0765782e-17
   2.0250544e+00   1.2944852e-17
   2.0744460e+00   2.8985877e-18
   2.1238376e+00   8.5329482e-19
   2.1732291e+00   3.7373143e-19
   2.2226207e+00   1.2457746e-19
   2.2720123e+00   4.6846304e-20
   2.3214039e+00   1.9710198e-20
   2.3707954e+00   6.0789221e-21
   2.4201870e+00   3.5554673e-21


==> Fig_2d/Tripod_PSO.txt <==
   0.0000000e+00   7.4936612e+00
   5.7443909e-02   4.2034563e+00
   1.1488782e-01   3.3901653e+00
   1.7233173e-01   2.2832143e+00
   2.2977564e-01   1.8294294e+00
   2.8721955e-01   1.3634918e+00
   3.4466345e-01   1.2799052e+00
   4.0210736e-01   1.1175214e+00
   4.5955127e-01   1.0964132e+00
   5.1699518e-01   1.0670705e+00
   5.7443909e-01   1.0368529e+00
   6.3188300e-01   1.0282143e+00
   6.8932691e-01   1.0119466e+00
   7.4677082e-01   1.0065164e+00
   8.0421473e-01   1.0047312e+00
   8.6165864e-01   1.0032867e+00
   9.1910255e-01   1.0021848e+00
   9.7654645e-01   1.0011834e+00
   1.0339904e+00   1.0007864e+00
   1.0914343e+00   1.0004397e+00
   1.1488782e+00   1.0002555e+00
   1.2063221e+00   1.0001586e+00
   1.2637660e+00   1.0001069e+00
   1.3212099e+00   1.0000704e+00
   1.3786538e+00   1.0000391e+00
   1.4360977e+00   1.0000255e+00
   1.4935416e+00   1.0000138e+00
   1.5509855e+00   1.0000106e+00
   1.6084295e+00   1.0000069e+00
   1.6658734e+00   1.0000034e+00
   1.7233173e+00   1.0000031e+00
   1.7807612e+00   1.0000017e+00
   1.8382051e+00   1.0000011e+00
   1.8956490e+00   1.0000007e+00
   1.9530929e+00   1.0000005e+00
   2.0105368e+00   1.0000003e+00
   2.0679807e+00   1.0000002e+00
   2.1254246e+00   1.0000001e+00
   2.1828685e+00   1.0000001e+00
   2.2403125e+00   1.0000000e+00
   2.2977564e+00   1.0000000e+00
   2.3552003e+00   1.0000000e+00
   2.4126442e+00   1.0000000e+00
   2.4700881e+00   1.0000000e+00
   2.5275320e+00   1.0000000e+00
   2.5849759e+00   1.0000000e+00
   2.6424198e+00   1.0000000e+00
   2.6998637e+00   1.0000000e+00
   2.7573076e+00   1.0000000e+00
   2.8147515e+00   1.0000000e+00
   2.8721955e+00   1.0000000e+00
   2.9296394e+00   1.0000000e+00
   2.9870833e+00   1.0000000e+00
   3.0445272e+00   1.0000000e+00
   3.1019711e+00   1.0000000e+00
   3.1594150e+00   1.0000000e+00
   3.2168589e+00   1.0000000e+00
   3.2743028e+00   1.0000000e+00
   3.3317467e+00   1.0000000e+00
   3.3891906e+00   1.0000000e+00
   3.4466345e+00   1.0000000e+00
   3.5040785e+00   1.0000000e+00
   3.5615224e+00   1.0000000e+00
   3.6189663e+00   1.0000000e+00
   3.6764102e+00   1.0000000e+00
   3.7338541e+00   1.0000000e+00
   3.7912980e+00   1.0000000e+00
   3.8487419e+00   1.0000000e+00
   3.9061858e+00   1.0000000e+00
   3.9636297e+00   1.0000000e+00
   4.0210736e+00   1.0000000e+00
   4.0785175e+00   1.0000000e+00
   4.1359615e+00   1.0000000e+00
   4.1934054e+00   1.0000000e+00
   4.2508493e+00   1.0000000e+00
   4.3082932e+00   1.0000000e+00
   4.3657371e+00   1.0000000e+00
   4.4231810e+00   1.0000000e+00
   4.4806249e+00   1.0000000e+00
   4.5380688e+00   1.0000000e+00
   4.5955127e+00   1.0000000e+00
   4.6529566e+00   1.0000000e+00
   4.7104005e+00   1.0000000e+00
   4.7678445e+00   1.0000000e+00
   4.8252884e+00   1.0000000e+00
   4.8827323e+00   1.0000000e+00
   4.9401762e+00   1.0000000e+00
   4.9976201e+00   1.0000000e+00
   5.0550640e+00   1.0000000e+00
   5.1125079e+00   1.0000000e+00
   5.1699518e+00   1.0000000e+00
   5.2273957e+00   1.0000000e+00
   5.2848396e+00   1.0000000e+00
   5.3422835e+00   1.0000000e+00
   5.3997275e+00   1.0000000e+00
   5.4571714e+00   1.0000000e+00
   5.5146153e+00   1.0000000e+00
   5.5720592e+00   1.0000000e+00
   5.6295031e+00   1.0000000e+00
   5.6869470e+00   1.0000000e+00


==> Fig_2d/Wayburn_Seader2_CG.txt <==
   0.0000000e+00   4.4955968e+06
   2.1102469e-02   2.4956382e+04
   4.2204939e-02   5.7095140e+02
   6.3307408e-02   8.3561126e+00
   8.4409878e-02   8.7955270e-02
   1.0551235e-01   1.7617449e-02
   1.2661482e-01   2.4461752e-03
   1.4771729e-01   7.6629216e-04
   1.6881976e-01   1.6525352e-04
   1.8992222e-01   1.8294066e-05
   2.1102469e-01   3.6847095e-06
   2.3212716e-01   1.5952446e-07
   2.5322963e-01   3.0181632e-08
   2.7433210e-01   6.2175962e-09
   2.9543457e-01   9.1410147e-10
   3.1653704e-01   2.8766694e-10
   3.3763951e-01   2.5205145e-11
   3.5874198e-01   2.4300979e-12
   3.7984445e-01   1.6692858e-13
   4.0094692e-01   1.6692858e-13
   4.2204939e-01   3.4925789e-14
   4.4315186e-01   4.2678884e-15
   4.6425433e-01   2.5819025e-16
   4.8535680e-01   2.9805076e-17
   5.0645927e-01   2.6840241e-17
   5.2756173e-01   5.7527208e-19
   5.4866420e-01   1.9145706e-20
   5.6976667e-01   1.9145706e-20
   5.9086914e-01   6.3815216e-21
   6.1197161e-01   8.2285234e-23
   6.3307408e-01   8.2285234e-23
   6.5417655e-01   1.2259257e-23
   6.7527902e-01   2.9037409e-24
   6.9638149e-01   1.6424996e-25
   7.1748396e-01   1.6424996e-25
   7.3858643e-01   2.2064686e-26
   7.5968890e-01   4.0896521e-27
   7.8079137e-01   1.2056383e-27
   8.0189384e-01   1.2981692e-28
   8.2299631e-01   5.2262035e-30
   8.4409878e-01   1.1956173e-30
   8.6520124e-01   4.9303807e-31
   8.8630371e-01   4.9303807e-32
   9.0740618e-01   0.0000000e+00
   9.2850865e-01   0.0000000e+00
   9.4961112e-01   0.0000000e+00
   9.7071359e-01   0.0000000e+00
   9.9181606e-01   0.0000000e+00
   1.0129185e+00   0.0000000e+00
   1.0340210e+00   0.0000000e+00


==> Fig_2d/Wayburn_Seader2_CR.txt <==
   0.0000000e+00   2.1133598e+06
   3.3890122e-02   1.5381738e+04
   6.7780245e-02   3.4027966e+02
   1.0167037e-01   2.2514551e+00
   1.3556049e-01   3.4826154e-01
   1.6945061e-01   3.4460343e-02
   2.0334073e-01   2.6931492e-03
   2.3723086e-01   3.7574111e-04
   2.7112098e-01   3.3590626e-05
   3.0501110e-01   1.1628804e-05
   3.3890122e-01   2.0541483e-06
   3.7279135e-01   3.1425931e-07
   4.0668147e-01   4.8225412e-08
   4.4057159e-01   9.1548164e-09
   4.7446171e-01   1.4807893e-09
   5.0835184e-01   2.2871587e-10
   5.4224196e-01   4.1200747e-11
   5.7613208e-01   5.3459682e-12
   6.1002220e-01   9.3113293e-13
   6.4391233e-01   1.3797585e-13
   6.7780245e-01   2.0564258e-14
   7.1169257e-01   3.4514197e-15
   7.4558269e-01   5.3560669e-16
   7.7947282e-01   8.9375506e-17
   8.1336294e-01   1.2458131e-17
   8.4725306e-01   2.7723119e-18
   8.8114318e-01   3.3255341e-19
   9.1503331e-01   7.4063574e-20
   9.4892343e-01   7.6611421e-21
   9.8281355e-01   1.6237551e-21
   1.0167037e+00   2.2647263e-22
   1.0505938e+00   4.1257787e-23
   1.0844839e+00   5.6496730e-24
   1.1183740e+00   1.0178335e-24
   1.1522642e+00   1.3344346e-25
   1.1861543e+00   2.6409066e-26
   1.2200444e+00   4.0830023e-27
   1.2539345e+00   6.7859910e-28
   1.2878247e+00   1.1195046e-28
   1.3217148e+00   1.4002281e-29
   1.3556049e+00   3.5745260e-30
   1.3894950e+00   4.4989724e-31
   1.4233851e+00   6.1629758e-32
   1.4572753e+00   0.0000000e+00
   1.4911654e+00   0.0000000e+00
   1.5250555e+00   0.0000000e+00
   1.5589456e+00   0.0000000e+00
   1.5928358e+00   0.0000000e+00
   1.6267259e+00   0.0000000e+00
   1.6606160e+00   0.0000000e+00


==> Fig_2d/Wayburn_Seader2_PSO.txt <==
   0.0000000e+00   7.1201065e+07
   4.7968495e-02   2.8877256e+06
   9.5936990e-02   1.7340068e+05
   1.4390548e-01   2.2487602e+04
   1.9187398e-01   2.7649846e+03
   2.3984247e-01   1.5283437e+02
   2.8781097e-01   1.1256104e+01
   3.3577946e-01   2.0414946e+00
   3.8374796e-01   7.4612556e-01
   4.3171645e-01   1.9773003e-01
   4.7968495e-01   8.1255494e-02
   5.2765344e-01   1.9769141e-02
   5.7562194e-01   6.4968410e-03
   6.2359043e-01   2.4798956e-03
   6.7155893e-01   8.4806307e-04
   7.1952742e-01   2.2991193e-04
   7.6749592e-01   1.1685980e-04
   8.1546441e-01   7.1533351e-05
   8.6343291e-01   4.0762339e-05
   9.1140140e-01   2.0973985e-05
   9.5936990e-01   9.8145088e-06
   1.0073384e+00   3.7264420e-06
   1.0553069e+00   1.7518610e-06
   1.1032754e+00   1.0654756e-06
   1.1512439e+00   3.6176801e-07
   1.1992124e+00   1.9566040e-07
   1.2471809e+00   1.0451711e-07
   1.2951494e+00   4.8544647e-08
   1.3431179e+00   2.4618631e-08
   1.3910864e+00   1.3772128e-08
   1.4390548e+00   6.8812331e-09
   1.4870233e+00   4.6709681e-09
   1.5349918e+00   2.6789318e-09
   1.5829603e+00   9.2524483e-10
   1.6309288e+00   6.8198381e-10
   1.6788973e+00   2.7794622e-10
   1.7268658e+00   1.5908510e-10
   1.7748343e+00   7.0866667e-11
   1.8228028e+00   3.2417061e-11
   1.8707713e+00   1.2432169e-11
   1.9187398e+00   7.6342063e-12
   1.9667083e+00   4.0306065e-12
   2.0146768e+00   2.2632554e-12
   2.0626453e+00   1.3071766e-12
   2.1106138e+00   4.2223134e-13
   2.1585823e+00   2.7052829e-13
   2.2065508e+00   9.7101398e-14
   2.2545193e+00   6.3922089e-14
   2.3024878e+00   4.1149459e-14
   2.3504563e+00   1.5781859e-14
   2.3984247e+00   9.3166578e-15
   2.4463932e+00   5.3483436e-15
   2.4943617e+00   3.2359693e-15
   2.5423302e+00   1.7180465e-15
   2.5902987e+00   6.9762574e-16
   2.6382672e+00   4.3894904e-16
   2.6862357e+00   2.4244700e-16
   2.7342042e+00   1.4685197e-16
   2.7821727e+00   6.9342642e-17
   2.8301412e+00   2.9059424e-17
   2.8781097e+00   1.9168703e-17
   2.9260782e+00   8.2219733e-18
   2.9740467e+00   4.8204027e-18
   3.0220152e+00   1.8765731e-18
   3.0699837e+00   1.3285441e-18
   3.1179522e+00   8.7584331e-19
   3.1659207e+00   4.8442890e-19
   3.2138892e+00   3.3646049e-19
   3.2618577e+00   1.4303886e-19
   3.3098262e+00   6.8195462e-20
   3.3577946e+00   4.4954269e-20
   3.4057631e+00   3.1121686e-20
   3.4537316e+00   1.4371808e-20
   3.5017001e+00   7.3515208e-21
   3.5496686e+00   4.5249993e-21
   3.5976371e+00   2.4278087e-21
   3.6456056e+00   1.3685847e-21
   3.6935741e+00   8.1485858e-22
   3.7415426e+00   3.3091890e-22
   3.7895111e+00   1.9409712e-22
   3.8374796e+00   1.2187031e-22
   3.8854481e+00   7.6296629e-23
   3.9334166e+00   2.9855883e-23
   3.9813851e+00   1.4659223e-23
   4.0293536e+00   1.0700602e-23
   4.0773221e+00   6.9169779e-24
   4.1252906e+00   4.1392059e-24
   4.1732591e+00   2.7771707e-24
   4.2212276e+00   1.2128094e-24
   4.2691961e+00   5.4890840e-25
   4.3171645e+00   3.4954323e-25
   4.3651330e+00   1.3739243e-25
   4.4131015e+00   6.9653115e-26
   4.4610700e+00   4.6680400e-26
   4.5090385e+00   2.5898581e-26
   4.5570070e+00   1.1413073e-26
   4.6049755e+00   9.5076351e-27
   4.6529440e+00   5.2978481e-27
   4.7009125e+00   2.9587707e-27
   4.7488810e+00   2.0473899e-27


==> Fig_4d/Biggs_EXP4_CG.txt <==
   0.0000000e+00   4.4900096e-01
   6.3918610e-01   1.7752312e-01
   1.2783722e+00   5.5774857e-02
   1.9175583e+00   1.2005092e-02
   2.5567444e+00   1.2005092e-02
   3.1959305e+00   3.2230171e-03
   3.8351166e+00   3.2230171e-03
   4.4743027e+00   3.2230171e-03
   5.1134888e+00   4.3020816e-04
   5.7526749e+00   4.3020816e-04
   6.3918610e+00   4.3020816e-04
   7.0310471e+00   4.3020816e-04
   7.6702331e+00   4.3020816e-04
   8.3094192e+00   3.6102980e-04
   8.9486053e+00   2.3181752e-04
   9.5877914e+00   1.3975578e-04
   1.0226978e+01   8.1767782e-05
   1.0866164e+01   8.1767782e-05
   1.1505350e+01   6.7750805e-05
   1.2144536e+01   1.6082154e-05
   1.2783722e+01   6.8979985e-06
   1.3422908e+01   6.8979985e-06
   1.4062094e+01   2.8359333e-06
   1.4701280e+01   2.8359333e-06
   1.5340466e+01   1.4868855e-06
   1.5979652e+01   1.4183728e-06
   1.6618838e+01   7.4850560e-07
   1.7258025e+01   7.4850560e-07
   1.7897211e+01   5.0325521e-07
   1.8536397e+01   2.6600534e-07
   1.9175583e+01   2.2964152e-07
   1.9814769e+01   1.1477006e-07
   2.0453955e+01   1.1413097e-07
   2.1093141e+01   5.5624074e-08
   2.1732327e+01   5.5624074e-08
   2.2371513e+01   3.8549290e-08
   2.3010699e+01   1.4676010e-08
   2.3649886e+01   1.4676010e-08
   2.4289072e+01   1.4676010e-08
   2.4928258e+01   1.1554964e-08
   2.5567444e+01   2.2294182e-09
   2.6206630e+01   2.2294182e-09
   2.6845816e+01   2.1204348e-09
   2.7485002e+01   1.0266535e-09
   2.8124188e+01   1.9231440e-10
   2.8763374e+01   1.9231440e-10
   2.9402560e+01   1.9231440e-10
   3.0041746e+01   1.9231440e-10
   3.0680933e+01   1.9231440e-10
   3.1320119e+01   1.6441456e-10
   3.1959305e+01   4.0220157e-11
   3.2598491e+01   3.3468946e-11
   3.3237677e+01   1.3555746e-11
   3.3876863e+01   9.8033269e-12
   3.4516049e+01   7.7894171e-12
   3.5155235e+01   4.4914389e-12
   3.5794421e+01   4.4914389e-12
   3.6433607e+01   2.7566301e-12
   3.7072794e+01   3.2677675e-13
   3.7711980e+01   3.2677675e-13
   3.8351166e+01   3.2677675e-13
   3.8990352e+01   3.2677675e-13
   3.9629538e+01   3.2677675e-13
   4.0268724e+01   2.8261499e-13
   4.0907910e+01   1.1584621e-13
   4.1547096e+01   2.8439948e-14
   4.2186282e+01   2.8439948e-14
   4.2825468e+01   1.3863505e-14
   4.3464654e+01   4.2043634e-15
   4.4103841e+01   4.2043634e-15
   4.4743027e+01   4.2043634e-15
   4.5382213e+01   3.9351610e-15
   4.6021399e+01   8.7206778e-16
   4.6660585e+01   8.7206778e-16
   4.7299771e+01   8.7206778e-16
   4.7938957e+01   7.1735965e-16
   4.8578143e+01   1.9582714e-17
   4.9217329e+01   1.9582714e-17
   4.9856515e+01   1.9582714e-17
   5.0495702e+01   1.9582714e-17
   5.1134888e+01   1.9582714e-17
   5.1774074e+01   1.9582714e-17
   5.2413260e+01   1.9582714e-17
   5.3052446e+01   1.9582714e-17
   5.3691632e+01   1.3628190e-17
   5.4330818e+01   1.2546002e-18
   5.4970004e+01   1.2546002e-18
   5.5609190e+01   1.2546002e-18
   5.6248376e+01   1.2546002e-18
   5.6887562e+01   1.2546002e-18
   5.7526749e+01   1.0078330e-18
   5.8165935e+01   4.3011501e-20
   5.8805121e+01   4.3011501e-20
   5.9444307e+01   4.3011501e-20
   6.0083493e+01   4.3011501e-20
   6.0722679e+01   4.3011501e-20
   6.1361865e+01   4.3011501e-20
   6.2001051e+01   3.0705816e-20
   6.2640237e+01   1.1740551e-20
   6.3279423e+01   1.1740551e-20
   6.3918610e+01   1.0175162e-20
   6.4557796e+01   2.6261957e-21
   6.5196982e+01   5.9164436e-22
   6.5836168e+01   5.9164436e-22
   6.6475354e+01   5.9164436e-22
   6.7114540e+01   2.9258749e-22
   6.7753726e+01   2.9258749e-22
   6.8392912e+01   1.5988745e-22
   6.9032098e+01   1.5988745e-22
   6.9671284e+01   7.6035610e-23
   7.0310471e+01   7.3451230e-23
   7.0949657e+01   3.0933022e-23
   7.1588843e+01   3.0933022e-23
   7.2228029e+01   1.3601121e-23
   7.2867215e+01   1.3601121e-23
   7.3506401e+01   7.7298000e-24
   7.4145587e+01   2.8176320e-24
   7.4784773e+01   2.8176320e-24
   7.5423959e+01   1.5497312e-24
   7.6063145e+01   6.8800667e-25
   7.6702331e+01   6.8800667e-25
   7.7341518e+01   6.1212010e-25
   7.7980704e+01   2.4499546e-25
   7.8619890e+01   2.1741291e-25
   7.9259076e+01   1.6631324e-25
   7.9898262e+01   1.4330930e-25
   8.0537448e+01   1.3070821e-26
   8.1176634e+01   1.3070821e-26
   8.1815820e+01   1.3070821e-26
   8.2455006e+01   1.3070821e-26
   8.3094192e+01   1.2683070e-26
   8.3733379e+01   7.0023571e-27
   8.4372565e+01   7.0023571e-27
   8.5011751e+01   5.1825207e-27
   8.5650937e+01   2.7186706e-27
   8.6290123e+01   2.7186706e-27
   8.6929309e+01   2.1685114e-27
   8.7568495e+01   4.8796016e-28
   8.8207681e+01   4.6309583e-28
   8.8846867e+01   2.5563812e-28
   8.9486053e+01   5.8470078e-29
   9.0125239e+01   5.8470078e-29
   9.0764426e+01   5.8470078e-29
   9.1403612e+01   5.8470078e-29
   9.2042798e+01   5.8470078e-29
   9.2681984e+01   5.1956582e-29
   9.3321170e+01   1.3016012e-29
   9.3960356e+01   8.2217949e-31
   9.4599542e+01   8.2217949e-31
   9.5238728e+01   8.2217949e-31
   9.5877914e+01   8.2217949e-31
   9.6517100e+01   8.2217949e-31
   9.7156287e+01   8.2217949e-31
   9.7795473e+01   8.2217949e-31
   9.8434659e+01   6.0589756e-31
   9.9073845e+01   4.6395652e-31
   9.9713031e+01   2.2340787e-31
   1.0035222e+02   5.9703828e-32
   1.0099140e+02   5.9703828e-32
   1.0163059e+02   5.9703828e-32
   1.0226978e+02   1.1362987e-32
   1.0290896e+02   1.1362987e-32
   1.0354815e+02   1.1362987e-32
   1.0418733e+02   0.0000000e+00
   1.0482652e+02   0.0000000e+00
   1.0546571e+02   0.0000000e+00
   1.0610489e+02   0.0000000e+00
   1.0674408e+02   0.0000000e+00
   1.0738326e+02   0.0000000e+00
   1.0802245e+02   0.0000000e+00
   1.0866164e+02   0.0000000e+00
   1.0930082e+02   0.0000000e+00
   1.0994001e+02   0.0000000e+00
   1.1057919e+02   0.0000000e+00
   1.1121838e+02   0.0000000e+00
   1.1185757e+02   0.0000000e+00
   1.1249675e+02   0.0000000e+00
   1.1313594e+02   0.0000000e+00
   1.1377512e+02   0.0000000e+00
   1.1441431e+02   0.0000000e+00
   1.1505350e+02   0.0000000e+00
   1.1569268e+02   0.0000000e+00
   1.1633187e+02   0.0000000e+00
   1.1697106e+02   0.0000000e+00
   1.1761024e+02   0.0000000e+00
   1.1824943e+02   0.0000000e+00
   1.1888861e+02   0.0000000e+00
   1.1952780e+02   0.0000000e+00
   1.2016699e+02   0.0000000e+00
   1.2080617e+02   0.0000000e+00
   1.2144536e+02   0.0000000e+00
   1.2208454e+02   0.0000000e+00
   1.2272373e+02   0.0000000e+00
   1.2336292e+02   0.0000000e+00
   1.2400210e+02   0.0000000e+00
   1.2464129e+02   0.0000000e+00
   1.2528047e+02   0.0000000e+00
   1.2591966e+02   0.0000000e+00
   1.2655885e+02   0.0000000e+00
   1.2719803e+02   0.0000000e+00


==> Fig_4d/Biggs_EXP4_CR.txt <==
   0.0000000e+00   2.3532428e-01
   4.7497590e-01   1.2465109e-01
   9.4995180e-01   8.6734333e-02
   1.4249277e+00   6.4229045e-02
   1.8999036e+00   4.5879029e-02
   2.3748795e+00   3.0219803e-02
   2.8498554e+00   2.1717474e-02
   3.3248313e+00   1.5823884e-02
   3.7998072e+00   1.0142159e-02
   4.2747831e+00   7.4759037e-03
   4.7497590e+00   5.5335834e-03
   5.2247349e+00   4.3901078e-03
   5.6997108e+00   2.1884235e-03
   6.1746867e+00   1.6775677e-03
   6.6496626e+00   1.0394447e-03
   7.1246385e+00   6.5750880e-04
   7.5996144e+00   4.9830832e-04
   8.0745903e+00   3.1140161e-04
   8.5495662e+00   1.9539313e-04
   9.0245421e+00   1.4456203e-04
   9.4995180e+00   1.0272619e-04
   9.9744939e+00   5.9128813e-05
   1.0449470e+01   4.1501665e-05
   1.0924446e+01   2.6265049e-05
   1.1399422e+01   1.9172990e-05
   1.1874397e+01   1.4101430e-05
   1.2349373e+01   8.4270015e-06
   1.2824349e+01   6.2857456e-06
   1.3299325e+01   4.4539763e-06
   1.3774301e+01   3.4663013e-06
   1.4249277e+01   2.4565774e-06
   1.4724253e+01   1.7805618e-06
   1.5199229e+01   1.3169741e-06
   1.5674205e+01   8.9643804e-07
   1.6149181e+01   5.5770953e-07
   1.6624156e+01   4.3278114e-07
   1.7099132e+01   3.6325228e-07
   1.7574108e+01   2.7111973e-07
   1.8049084e+01   1.8177577e-07
   1.8524060e+01   1.5889312e-07
   1.8999036e+01   1.3992824e-07
   1.9474012e+01   1.0532855e-07
   1.9948988e+01   8.8829687e-08
   2.0423964e+01   7.7713176e-08
   2.0898940e+01   6.5651407e-08
   2.1373915e+01   5.8143254e-08
   2.1848891e+01   5.2824545e-08
   2.2323867e+01   4.8389193e-08
   2.2798843e+01   4.5112110e-08
   2.3273819e+01   4.2114318e-08
   2.3748795e+01   4.0597692e-08
   2.4223771e+01   3.8725829e-08
   2.4698747e+01   3.7504838e-08
   2.5173723e+01   3.6546176e-08
   2.5648699e+01   3.5739314e-08
   2.6123674e+01   3.5128161e-08
   2.6598650e+01   3.4602910e-08
   2.7073626e+01   3.4236455e-08
   2.7548602e+01   3.3930743e-08
   2.8023578e+01   3.3687540e-08
   2.8498554e+01   3.3488324e-08
   2.8973530e+01   3.3339521e-08
   2.9448506e+01   3.3213776e-08
   2.9923482e+01   3.3114429e-08
   3.0398458e+01   3.3032933e-08
   3.0873433e+01   3.2969108e-08
   3.1348409e+01   3.2917667e-08
   3.1823385e+01   3.2877071e-08
   3.2298361e+01   3.2844129e-08
   3.2773337e+01   3.2817560e-08
   3.3248313e+01   3.2796718e-08
   3.3723289e+01   3.2780126e-08
   3.4198265e+01   3.2766565e-08
   3.4673241e+01   3.2755686e-08
   3.5148217e+01   3.2747016e-08
   3.5623192e+01   3.2740100e-08
   3.6098168e+01   3.2734548e-08
   3.6573144e+01   3.2730142e-08
   3.7048120e+01   3.2726616e-08
   3.7523096e+01   3.2723763e-08
   3.7998072e+01   3.2721492e-08
   3.8473048e+01   3.2719683e-08
   3.8948024e+01   3.2718220e-08
   3.9423000e+01   3.2717058e-08
   3.9897976e+01   3.2716129e-08
   4.0372951e+01   3.2715384e-08
   4.0847927e+01   3.2714788e-08
   4.1322903e+01   3.2714311e-08
   4.1797879e+01   3.2713930e-08
   4.2272855e+01   3.2713624e-08
   4.2747831e+01   3.2713381e-08
   4.3222807e+01   3.2713185e-08
   4.3697783e+01   3.2713030e-08
   4.4172759e+01   3.2712905e-08
   4.4647735e+01   3.2712805e-08
   4.5122710e+01   3.2712725e-08
   4.5597686e+01   3.2712661e-08
   4.6072662e+01   3.2712610e-08
   4.6547638e+01   3.2712569e-08
   4.7022614e+01   3.2712536e-08
   4.7497590e+01   3.2712510e-08
   4.7972566e+01   3.2712489e-08
   4.8447542e+01   3.2712473e-08
   4.8922518e+01   3.2712459e-08
   4.9397494e+01   3.2712448e-08
   4.9872469e+01   3.2712440e-08
   5.0347445e+01   3.2712433e-08
   5.0822421e+01   3.2712427e-08
   5.1297397e+01   3.2712423e-08
   5.1772373e+01   3.2712420e-08
   5.2247349e+01   3.2712417e-08
   5.2722325e+01   3.2712415e-08
   5.3197301e+01   3.2712413e-08
   5.3672277e+01   3.2712411e-08
   5.4147253e+01   3.2712410e-08
   5.4622228e+01   3.2712409e-08
   5.5097204e+01   3.2712408e-08
   5.5572180e+01   3.2712408e-08
   5.6047156e+01   3.2712407e-08
   5.6522132e+01   3.2712407e-08
   5.6997108e+01   3.2712407e-08
   5.7472084e+01   3.2712406e-08
   5.7947060e+01   3.2712406e-08
   5.8422036e+01   3.2712406e-08
   5.8897012e+01   3.2712406e-08
   5.9371987e+01   3.2712406e-08
   5.9846963e+01   3.2712406e-08
   6.0321939e+01   3.2712406e-08
   6.0796915e+01   3.2712406e-08
   6.1271891e+01   3.2712406e-08
   6.1746867e+01   3.2712406e-08
   6.2221843e+01   3.2712406e-08
   6.2696819e+01   3.2712406e-08
   6.3171795e+01   3.2712406e-08
   6.3646771e+01   3.2712406e-08
   6.4121746e+01   3.2712406e-08
   6.4596722e+01   3.2712406e-08
   6.5071698e+01   3.2712406e-08
   6.5546674e+01   3.2712406e-08
   6.6021650e+01   3.2712406e-08
   6.6496626e+01   3.2712406e-08
   6.6971602e+01   3.2712406e-08
   6.7446578e+01   3.2712406e-08
   6.7921554e+01   3.2712406e-08
   6.8396530e+01   3.2712406e-08
   6.8871505e+01   3.2712406e-08
   6.9346481e+01   3.2712406e-08
   6.9821457e+01   3.2712406e-08
   7.0296433e+01   3.2712406e-08
   7.0771409e+01   3.2712406e-08
   7.1246385e+01   3.2712406e-08
   7.1721361e+01   3.2712406e-08
   7.2196337e+01   3.2712406e-08
   7.2671313e+01   3.2712406e-08
   7.3146289e+01   3.2712406e-08
   7.3621264e+01   3.2712406e-08
   7.4096240e+01   3.2712406e-08
   7.4571216e+01   3.2712406e-08
   7.5046192e+01   3.2712406e-08
   7.5521168e+01   3.2712406e-08
   7.5996144e+01   3.2712406e-08
   7.6471120e+01   3.2712406e-08
   7.6946096e+01   3.2712406e-08
   7.7421072e+01   3.2712406e-08
   7.7896048e+01   3.2712406e-08
   7.8371023e+01   3.2712406e-08
   7.8845999e+01   3.2712406e-08
   7.9320975e+01   3.2712406e-08
   7.9795951e+01   3.2712406e-08
   8.0270927e+01   3.2712406e-08
   8.0745903e+01   3.2712406e-08
   8.1220879e+01   3.2712406e-08
   8.1695855e+01   3.2712406e-08
   8.2170831e+01   3.2712406e-08
   8.2645807e+01   3.2712406e-08
   8.3120782e+01   3.2712406e-08
   8.3595758e+01   3.2712406e-08
   8.4070734e+01   3.2712406e-08
   8.4545710e+01   3.2712406e-08
   8.5020686e+01   3.2712406e-08
   8.5495662e+01   3.2712406e-08
   8.5970638e+01   3.2712406e-08
   8.6445614e+01   3.2712406e-08
   8.6920590e+01   3.2712406e-08
   8.7395566e+01   3.2712406e-08
   8.7870541e+01   3.2712406e-08
   8.8345517e+01   3.2712406e-08
   8.8820493e+01   3.2712406e-08
   8.9295469e+01   3.2712406e-08
   8.9770445e+01   3.2712406e-08
   9.0245421e+01   3.2712406e-08
   9.0720397e+01   3.2712406e-08
   9.1195373e+01   3.2712406e-08
   9.1670349e+01   3.2712406e-08
   9.2145325e+01   3.2712406e-08
   9.2620300e+01   3.2712406e-08
   9.3095276e+01   3.2712406e-08
   9.3570252e+01   3.2712406e-08
   9.4045228e+01   3.2712406e-08
   9.4520204e+01   3.2712406e-08


==> Fig_4d/Biggs_EXP4_PSO.txt <==
   0.0000000e+00   3.6131339e-01
   7.0728565e-01   3.4663543e-01
   1.4145713e+00   1.6597323e-01
   2.1218570e+00   1.2006452e-01
   2.8291426e+00   8.0168098e-02
   3.5364283e+00   5.8007311e-02
   4.2437139e+00   4.9528969e-02
   4.9509996e+00   4.1054027e-02
   5.6582852e+00   3.3138077e-02
   6.3655709e+00   2.7391059e-02
   7.0728565e+00   1.8949476e-02
   7.7801422e+00   1.5120299e-02
   8.4874278e+00   1.1192568e-02
   9.1947135e+00   8.0184883e-03
   9.9019991e+00   7.0122534e-03
   1.0609285e+01   4.8755079e-03
   1.1316570e+01   2.5045585e-03
   1.2023856e+01   2.2568570e-03
   1.2731142e+01   1.9742757e-03
   1.3438427e+01   1.5264660e-03
   1.4145713e+01   1.0344816e-03
   1.4852999e+01   6.5189133e-04
   1.5560284e+01   3.6673351e-04
   1.6267570e+01   2.6340419e-04
   1.6974856e+01   1.9476770e-04
   1.7682141e+01   1.3685546e-04
   1.8389427e+01   1.0192535e-04
   1.9096713e+01   7.2698962e-05
   1.9803998e+01   4.5774091e-05
   2.0511284e+01   3.3743625e-05
   2.1218570e+01   2.0705729e-05
   2.1925855e+01   1.2079231e-05
   2.2633141e+01   9.5011516e-06
   2.3340427e+01   5.9047388e-06
   2.4047712e+01   3.7893830e-06
   2.4754998e+01   3.0132614e-06
   2.5462284e+01   2.0681804e-06
   2.6169569e+01   1.4925177e-06
   2.6876855e+01   1.0868281e-06
   2.7584140e+01   8.7480147e-07
   2.8291426e+01   5.6011979e-07
   2.8998712e+01   4.1815688e-07
   2.9705997e+01   3.1385155e-07
   3.0413283e+01   2.0917794e-07
   3.1120569e+01   1.6672256e-07
   3.1827854e+01   1.0164045e-07
   3.2535140e+01   6.9485070e-08
   3.3242426e+01   5.3526591e-08
   3.3949711e+01   3.3888777e-08
   3.4656997e+01   2.2342707e-08
   3.5364283e+01   1.6565819e-08
   3.6071568e+01   1.2829391e-08
   3.6778854e+01   9.5586081e-09
   3.7486140e+01   5.6221584e-09
   3.8193425e+01   3.4314301e-09
   3.8900711e+01   3.0018046e-09
   3.9607997e+01   1.9524254e-09
   4.0315282e+01   1.6647489e-09
   4.1022568e+01   1.0892579e-09
   4.1729854e+01   6.8053442e-10
   4.2437139e+01   4.9315862e-10
   4.3144425e+01   4.3743479e-10
   4.3851711e+01   3.5079156e-10
   4.4558996e+01   2.6209232e-10
   4.5266282e+01   2.1475612e-10
   4.5973567e+01   1.4078384e-10
   4.6680853e+01   9.7950220e-11
   4.7388139e+01   8.3807707e-11
   4.8095424e+01   5.1961720e-11
   4.8802710e+01   4.2323095e-11
   4.9509996e+01   3.2770961e-11
   5.0217281e+01   2.7429491e-11
   5.0924567e+01   2.0201760e-11
   5.1631853e+01   1.2961289e-11
   5.2339138e+01   9.7918799e-12
   5.3046424e+01   7.0903247e-12
   5.3753710e+01   5.2144102e-12
   5.4460995e+01   2.7415705e-12
   5.5168281e+01   2.3912210e-12
   5.5875567e+01   2.0242091e-12
   5.6582852e+01   1.5465732e-12
   5.7290138e+01   1.1065763e-12
   5.7997424e+01   7.1463768e-13
   5.8704709e+01   6.1597689e-13
   5.9411995e+01   4.0595898e-13
   6.0119281e+01   2.9282899e-13
   6.0826566e+01   1.9337759e-13
   6.1533852e+01   1.2017290e-13
   6.2241137e+01   8.6734000e-14
   6.2948423e+01   6.9397296e-14
   6.3655709e+01   4.5406852e-14
   6.4362994e+01   3.0739425e-14
   6.5070280e+01   2.6664115e-14
   6.5777566e+01   1.5588498e-14
   6.6484851e+01   1.3596181e-14
   6.7192137e+01   8.0322849e-15
   6.7899423e+01   7.0038340e-15
   6.8606708e+01   4.9601500e-15
   6.9313994e+01   2.9916385e-15
   7.0021280e+01   2.2584782e-15
   7.0728565e+01   1.7315789e-15
   7.1435851e+01   1.4288290e-15
   7.2143137e+01   1.0153269e-15
   7.2850422e+01   5.6429089e-16
   7.3557708e+01   4.5535819e-16
   7.4264994e+01   3.7618763e-16
   7.4972279e+01   2.9623728e-16
   7.5679565e+01   2.2559938e-16
   7.6386851e+01   1.5787120e-16
   7.7094136e+01   1.1997854e-16
   7.7801422e+01   8.0136425e-17
   7.8508708e+01   6.3751604e-17
   7.9215993e+01   5.0598266e-17
   7.9923279e+01   3.2636233e-17
   8.0630564e+01   2.3265019e-17
   8.1337850e+01   2.1597292e-17
   8.2045136e+01   1.2645565e-17
   8.2752421e+01   1.0648006e-17
   8.3459707e+01   9.1091263e-18
   8.4166993e+01   7.5822703e-18
   8.4874278e+01   4.0937779e-18
   8.5581564e+01   3.3375148e-18
   8.6288850e+01   2.5190610e-18
   8.6996135e+01   1.8891211e-18
   8.7703421e+01   1.3379559e-18
   8.8410707e+01   8.0035904e-19
   8.9117992e+01   7.0926614e-19
   8.9825278e+01   6.0031442e-19
   9.0532564e+01   3.8423853e-19
   9.1239849e+01   3.1112380e-19
   9.1947135e+01   2.2819363e-19
   9.2654421e+01   1.5808534e-19
   9.3361706e+01   1.1126327e-19
   9.4068992e+01   6.8843887e-20
   9.4776278e+01   5.5300786e-20
   9.5483563e+01   3.7047459e-20
   9.6190849e+01   2.8500134e-20
   9.6898134e+01   2.2857138e-20
   9.7605420e+01   1.6269716e-20
   9.8312706e+01   1.2896837e-20
   9.9019991e+01   1.1819593e-20
   9.9727277e+01   7.9377302e-21
   1.0043456e+02   6.3312205e-21
   1.0114185e+02   4.8389748e-21
   1.0184913e+02   3.6899569e-21
   1.0255642e+02   2.4732338e-21
   1.0326371e+02   1.7803217e-21
   1.0397099e+02   1.4692622e-21
   1.0467828e+02   9.5881064e-22
   1.0538556e+02   6.3382429e-22
   1.0609285e+02   3.6602197e-22
   1.0680013e+02   3.6543446e-22
   1.0750742e+02   3.1855286e-22
   1.0821470e+02   1.6971830e-22
   1.0892199e+02   1.2475658e-22
   1.0962928e+02   9.3742733e-23
   1.1033656e+02   6.2280576e-23
   1.1104385e+02   5.5232600e-23
   1.1175113e+02   3.9506889e-23
   1.1245842e+02   3.0388696e-23
   1.1316570e+02   2.5283937e-23
   1.1387299e+02   2.3067561e-23
   1.1458028e+02   1.5115366e-23
   1.1528756e+02   9.8853913e-24
   1.1599485e+02   5.5166678e-24
   1.1670213e+02   3.4897228e-24
   1.1740942e+02   3.1323683e-24
   1.1811670e+02   1.8759785e-24
   1.1882399e+02   1.5579556e-24
   1.1953128e+02   1.2993291e-24
   1.2023856e+02   9.1636269e-25
   1.2094585e+02   6.6967180e-25
   1.2165313e+02   4.7711589e-25
   1.2236042e+02   3.1478785e-25
   1.2306770e+02   2.5716505e-25
   1.2377499e+02   2.2626756e-25
   1.2448227e+02   1.7380814e-25
   1.2518956e+02   1.1391612e-25
   1.2589685e+02   7.4014471e-26
   1.2660413e+02   6.5825967e-26
   1.2731142e+02   5.4158432e-26
   1.2801870e+02   3.6826800e-26
   1.2872599e+02   3.0649299e-26
   1.2943327e+02   1.8818331e-26
   1.3014056e+02   1.4904477e-26
   1.3084785e+02   1.3186538e-26
   1.3155513e+02   1.0306926e-26
   1.3226242e+02   8.3459326e-27
   1.3296970e+02   6.3348342e-27
   1.3367699e+02   4.0098702e-27
   1.3438427e+02   2.0480918e-27
   1.3509156e+02   1.6021858e-27
   1.3579885e+02   1.2094852e-27
   1.3650613e+02   7.1382908e-28
   1.3721342e+02   7.0309183e-28
   1.3792070e+02   4.3252053e-28
   1.3862799e+02   3.3507127e-28
   1.3933527e+02   3.0478766e-28
   1.4004256e+02   2.3718848e-28
   1.4074984e+02   1.7311144e-28


==> Fig_4d/Colville_CG.txt <==
   0.0000000e+00   7.8934611e+01
   7.0045543e-02   2.9341941e+01
   1.4009109e-01   1.2624000e+01
   2.1013663e-01   1.2624000e+01
   2.8018217e-01   1.2624000e+01
   3.5022771e-01   1.0335288e+01
   4.2027326e-01   3.1070988e+00
   4.9031880e-01   3.1070988e+00
   5.6036434e-01   2.3942536e+00
   6.3040988e-01   1.5405230e+00
   7.0045543e-01   1.0584306e+00
   7.7050097e-01   6.7564243e-01
   8.4054651e-01   6.7564243e-01
   9.1059206e-01   4.2862925e-01
   9.8063760e-01   9.7786905e-02
   1.0506831e+00   9.7786905e-02
   1.1207287e+00   9.7786905e-02
   1.1907742e+00   8.5879585e-02
   1.2608198e+00   1.0230343e-02
   1.3308653e+00   1.0230343e-02
   1.4009109e+00   1.0230343e-02
   1.4709564e+00   1.0230343e-02
   1.5410019e+00   4.7505907e-03
   1.6110475e+00   2.6858439e-03
   1.6810930e+00   2.0666178e-03
   1.7511386e+00   1.0889176e-03
   1.8211841e+00   9.3836826e-04
   1.8912297e+00   4.5672735e-04
   1.9612752e+00   4.5672735e-04
   2.0313207e+00   2.1332009e-04
   2.1013663e+00   1.5716502e-04
   2.1714118e+00   8.6210616e-05
   2.2414574e+00   6.8631239e-05
   2.3115029e+00   3.0313449e-05
   2.3815485e+00   3.0313449e-05
   2.4515940e+00   1.6990092e-05
   2.5216395e+00   9.2085943e-06
   2.5916851e+00   6.6308531e-06
   2.6617306e+00   4.2812107e-06
   2.7317762e+00   2.4223769e-06
   2.8018217e+00   1.8185314e-06
   2.8718673e+00   9.6298668e-07
   2.9419128e+00   7.9092879e-07
   3.0119583e+00   3.8030455e-07
   3.0820039e+00   3.5796945e-07
   3.1520494e+00   1.5127342e-07
   3.2220950e+00   1.5127342e-07
   3.2921405e+00   7.6619371e-08
   3.3621861e+00   3.8257356e-08
   3.4322316e+00   3.3290961e-08
   3.5022771e+00   1.4438725e-08
   3.5723227e+00   1.4438725e-08
   3.6423682e+00   5.4717542e-09
   3.7124138e+00   5.4717542e-09
   3.7824593e+00   2.5945250e-09
   3.8525048e+00   2.4457606e-09
   3.9225504e+00   9.9632236e-10
   3.9925959e+00   9.9632236e-10
   4.0626415e+00   4.7854156e-10
   4.1326870e+00   3.8473812e-10
   4.2027326e+00   2.1965329e-10
   4.2727781e+00   1.5328691e-10
   4.3428236e+00   9.2515215e-11
   4.4128692e+00   6.0428556e-11
   4.4829147e+00   4.1951656e-11
   4.5529603e+00   2.1667022e-11
   4.6230058e+00   1.8791370e-11
   4.6930514e+00   8.8657297e-12
   4.7630969e+00   8.8657297e-12
   4.8331424e+00   3.9505158e-12
   4.9031880e+00   2.7996030e-12
   4.9732335e+00   1.6293863e-12
   5.0432791e+00   1.2437316e-12
   5.1133246e+00   5.9727467e-13
   5.1833702e+00   5.9727467e-13
   5.2534157e+00   2.7808679e-13
   5.3234612e+00   1.5873540e-13
   5.3935068e+00   1.3245791e-13
   5.4635523e+00   6.8953706e-14
   5.5335979e+00   6.1622471e-14
   5.6036434e+00   2.7131433e-14
   5.6736890e+00   2.4373905e-14
   5.7437345e+00   9.0831185e-15
   5.8137800e+00   9.0831185e-15
   5.8838256e+00   5.6661020e-15
   5.9538711e+00   2.5821297e-15
   6.0239167e+00   2.5100327e-15
   6.0939622e+00   9.4257460e-16
   6.1640078e+00   9.4257460e-16
   6.2340533e+00   4.4802264e-16
   6.3040988e+00   4.1764463e-16
   6.3741444e+00   1.6929450e-16
   6.4441899e+00   1.6765150e-16
   6.5142355e+00   7.2498807e-17
   6.5842810e+00   7.1955537e-17
   6.6543266e+00   2.6646647e-17
   6.7243721e+00   2.6646647e-17
   6.7944176e+00   1.3487111e-17
   6.8644632e+00   1.2023336e-17
   6.9345087e+00   5.3612929e-18
   7.0045543e+00   5.3612929e-18
   7.0745998e+00   2.8599829e-18
   7.1446454e+00   1.6533036e-18
   7.2146909e+00   9.8475947e-19
   7.2847364e+00   6.9555431e-19
   7.3547820e+00   3.9953285e-19
   7.4248275e+00   2.9882180e-19
   7.4948731e+00   1.6337365e-19
   7.5649186e+00   1.2950964e-19
   7.6349642e+00   7.7317779e-20
   7.7050097e+00   5.0805244e-20
   7.7750552e+00   2.5179903e-20
   7.8451008e+00   2.2484952e-20
   7.9151463e+00   9.7965976e-21
   7.9851919e+00   9.7965976e-21
   8.0552374e+00   4.2364231e-21
   8.1252830e+00   3.9083452e-21
   8.1953285e+00   1.7053066e-21
   8.2653740e+00   1.7053066e-21
   8.3354196e+00   8.0421348e-22
   8.4054651e+00   5.1620299e-22
   8.4755107e+00   3.5102471e-22
   8.5455562e+00   2.3006227e-22
   8.6156018e+00   1.3217454e-22
   8.6856473e+00   1.0095554e-22
   8.7556928e+00   5.2195676e-23
   8.8257384e+00   5.2195676e-23
   8.8957839e+00   2.6486761e-23
   8.9658295e+00   1.4168724e-23
   9.0358750e+00   1.0027296e-23
   9.1059206e+00   6.2142413e-24
   9.1759661e+00   4.3332382e-24
   9.2460116e+00   2.7319868e-24
   9.3160572e+00   1.7873745e-24
   9.3861027e+00   8.8503019e-25
   9.4561483e+00   7.9709946e-25
   9.5261938e+00   3.5049147e-25
   9.5962394e+00   3.3232657e-25
   9.6662849e+00   1.5372921e-25
   9.7363304e+00   1.5372921e-25
   9.8063760e+00   7.2865330e-26
   9.8764215e+00   5.2007627e-26
   9.9464671e+00   2.2418379e-26
   1.0016513e+01   2.2418379e-26
   1.0086558e+01   8.9962191e-27
   1.0156604e+01   8.9962191e-27
   1.0226649e+01   3.9788801e-27
   1.0296695e+01   3.9788801e-27
   1.0366740e+01   1.6068246e-27
   1.0436786e+01   1.6068246e-27
   1.0506831e+01   9.2336909e-28
   1.0576877e+01   6.4493816e-28
   1.0646922e+01   3.3941233e-28
   1.0716968e+01   3.3941233e-28
   1.0787014e+01   2.0812862e-28
   1.0857059e+01   1.9008343e-28
   1.0927105e+01   1.0082628e-28
   1.0997150e+01   2.9434373e-29
   1.1067196e+01   2.9434373e-29
   1.1137241e+01   2.4394291e-29
   1.1207287e+01   2.1910612e-29
   1.1277332e+01   1.2873224e-29
   1.1347378e+01   6.2295360e-30
   1.1417423e+01   1.8414972e-30
   1.1487469e+01   1.8414972e-30
   1.1557515e+01   1.2461537e-30
   1.1627560e+01   6.9518367e-31
   1.1697606e+01   1.7379592e-31
   1.1767651e+01   0.0000000e+00
   1.1837697e+01   0.0000000e+00
   1.1907742e+01   0.0000000e+00
   1.1977788e+01   0.0000000e+00
   1.2047833e+01   0.0000000e+00
   1.2117879e+01   0.0000000e+00
   1.2187924e+01   0.0000000e+00
   1.2257970e+01   0.0000000e+00
   1.2328016e+01   0.0000000e+00
   1.2398061e+01   0.0000000e+00
   1.2468107e+01   0.0000000e+00
   1.2538152e+01   0.0000000e+00
   1.2608198e+01   0.0000000e+00
   1.2678243e+01   0.0000000e+00
   1.2748289e+01   0.0000000e+00
   1.2818334e+01   0.0000000e+00
   1.2888380e+01   0.0000000e+00
   1.2958425e+01   0.0000000e+00
   1.3028471e+01   0.0000000e+00
   1.3098516e+01   0.0000000e+00
   1.3168562e+01   0.0000000e+00
   1.3238608e+01   0.0000000e+00
   1.3308653e+01   0.0000000e+00
   1.3378699e+01   0.0000000e+00
   1.3448744e+01   0.0000000e+00
   1.3518790e+01   0.0000000e+00
   1.3588835e+01   0.0000000e+00
   1.3658881e+01   0.0000000e+00
   1.3728926e+01   0.0000000e+00
   1.3798972e+01   0.0000000e+00
   1.3869017e+01   0.0000000e+00
   1.3939063e+01   0.0000000e+00


==> Fig_4d/Colville_CR.txt <==
   0.0000000e+00   1.0726779e+02
   1.1862084e-01   4.6010350e+01
   2.3724169e-01   2.3764600e+01
   3.5586253e-01   1.6393663e+01
   4.7448338e-01   1.0272915e+01
   5.9310422e-01   6.9421925e+00
   7.1172507e-01   5.6124077e+00
   8.3034591e-01   3.6873198e+00
   9.4896675e-01   2.5140310e+00
   1.0675876e+00   2.0529450e+00
   1.1862084e+00   1.3056960e+00
   1.3048293e+00   8.2837027e-01
   1.4234501e+00   5.7063954e-01
   1.5420710e+00   3.5782651e-01
   1.6606918e+00   1.9800990e-01
   1.7793127e+00   1.3793196e-01
   1.8979335e+00   9.4527800e-02
   2.0165544e+00   6.0759160e-02
   2.1351752e+00   4.1188096e-02
   2.2537960e+00   2.4276145e-02
   2.3724169e+00   1.6908217e-02
   2.4910377e+00   9.7858522e-03
   2.6096586e+00   6.0253835e-03
   2.7282794e+00   4.2066801e-03
   2.8469003e+00   2.3744897e-03
   2.9655211e+00   1.7113124e-03
   3.0841419e+00   1.1111493e-03
   3.2027628e+00   7.1779652e-04
   3.3213836e+00   4.6497781e-04
   3.4400045e+00   2.6352439e-04
   3.5586253e+00   1.8069172e-04
   3.6772462e+00   1.2587079e-04
   3.7958670e+00   8.0584209e-05
   3.9144879e+00   5.3334663e-05
   4.0331087e+00   3.3000439e-05
   4.1517295e+00   1.9988488e-05
   4.2703504e+00   1.1697945e-05
   4.3889712e+00   7.7212650e-06
   4.5075921e+00   4.7834450e-06
   4.6262129e+00   3.0048105e-06
   4.7448338e+00   1.9887837e-06
   4.8634546e+00   1.2955731e-06
   4.9820755e+00   8.4472610e-07
   5.1006963e+00   5.6251945e-07
   5.2193171e+00   4.0931070e-07
   5.3379380e+00   2.3027005e-07
   5.4565588e+00   1.0873829e-07
   5.5751797e+00   7.3230315e-08
   5.6938005e+00   5.7537895e-08
   5.8124214e+00   3.8143689e-08
   5.9310422e+00   2.3333926e-08
   6.0496631e+00   1.3418205e-08
   6.1682839e+00   9.7602322e-09
   6.2869047e+00   6.6713171e-09
   6.4055256e+00   4.1022768e-09
   6.5241464e+00   2.3714337e-09
   6.6427673e+00   1.5414913e-09
   6.7613881e+00   1.0195928e-09
   6.8800090e+00   7.1588892e-10
   6.9986298e+00   4.0339391e-10
   7.1172507e+00   2.7135939e-10
   7.2358715e+00   1.5516789e-10
   7.3544923e+00   1.0912992e-10
   7.4731132e+00   7.2031412e-11
   7.5917340e+00   4.8019332e-11
   7.7103549e+00   3.4159510e-11
   7.8289757e+00   1.7521920e-11
   7.9475966e+00   1.1965591e-11
   8.0662174e+00   7.3100840e-12
   8.1848383e+00   5.0920362e-12
   8.3034591e+00   3.4006438e-12
   8.4220799e+00   1.7553518e-12
   8.5407008e+00   1.2524823e-12
   8.6593216e+00   7.3874187e-13
   8.7779425e+00   4.8161489e-13
   8.8965633e+00   3.1508690e-13
   9.0151842e+00   2.0885753e-13
   9.1338050e+00   1.3968535e-13
   9.2524258e+00   8.9802352e-14
   9.3710467e+00   5.2704523e-14
   9.4896675e+00   3.4310210e-14
   9.6082884e+00   2.1272284e-14
   9.7269092e+00   1.4314649e-14
   9.8455301e+00   1.0204743e-14
   9.9641509e+00   6.9926588e-15
   1.0082772e+01   3.6604250e-15
   1.0201393e+01   2.7824128e-15
   1.0320013e+01   1.6931675e-15
   1.0438634e+01   9.8895819e-16
   1.0557255e+01   6.6800862e-16
   1.0675876e+01   4.0823589e-16
   1.0794497e+01   2.5025255e-16
   1.0913118e+01   1.5981843e-16
   1.1031739e+01   9.1372493e-17
   1.1150359e+01   6.8434216e-17
   1.1268980e+01   4.4414400e-17
   1.1387601e+01   2.5656579e-17
   1.1506222e+01   1.6992091e-17
   1.1624843e+01   1.1417813e-17
   1.1743464e+01   7.3245915e-18
   1.1862084e+01   4.0309705e-18
   1.1980705e+01   2.7710024e-18
   1.2099326e+01   1.8357089e-18
   1.2217947e+01   1.1979343e-18
   1.2336568e+01   8.3484494e-19
   1.2455189e+01   4.8631682e-19
   1.2573809e+01   3.3900345e-19
   1.2692430e+01   2.4471098e-19
   1.2811051e+01   1.4181339e-19
   1.2929672e+01   8.0993859e-20
   1.3048293e+01   5.9050628e-20
   1.3166914e+01   3.7092925e-20
   1.3285535e+01   2.3738740e-20
   1.3404155e+01   1.6456816e-20
   1.3522776e+01   9.1000959e-21
   1.3641397e+01   6.1102977e-21
   1.3760018e+01   3.5992097e-21
   1.3878639e+01   2.6675481e-21
   1.3997260e+01   1.3970989e-21
   1.4115880e+01   1.0016200e-21
   1.4234501e+01   6.8942906e-22
   1.4353122e+01   4.5154070e-22
   1.4471743e+01   2.5146010e-22
   1.4590364e+01   1.6814330e-22
   1.4708985e+01   1.0254797e-22
   1.4827606e+01   6.1480466e-23
   1.4946226e+01   3.4924042e-23
   1.5064847e+01   2.6747191e-23
   1.5183468e+01   1.7791472e-23
   1.5302089e+01   1.0786879e-23
   1.5420710e+01   7.0246651e-24
   1.5539331e+01   4.0332570e-24
   1.5657951e+01   2.8388251e-24
   1.5776572e+01   1.9536939e-24
   1.5895193e+01   1.4012030e-24
   1.6013814e+01   9.0654262e-25
   1.6132435e+01   4.7240589e-25
   1.6251056e+01   3.4328353e-25
   1.6369677e+01   2.3689579e-25
   1.6488297e+01   1.3811213e-25
   1.6606918e+01   9.5166267e-26
   1.6725539e+01   5.6213698e-26
   1.6844160e+01   3.3430773e-26
   1.6962781e+01   2.4068459e-26
   1.7081402e+01   1.4113997e-26
   1.7200022e+01   8.8370091e-27
   1.7318643e+01   6.1784511e-27
   1.7437264e+01   3.7909980e-27
   1.7555885e+01   2.6130623e-27
   1.7674506e+01   1.7776888e-27
   1.7793127e+01   1.0198277e-27
   1.7911747e+01   6.8865338e-28
   1.8030368e+01   4.3055289e-28
   1.8148989e+01   2.7276838e-28
   1.8267610e+01   1.5747636e-28
   1.8386231e+01   1.0582384e-28
   1.8504852e+01   6.5819349e-29
   1.8623473e+01   4.0763771e-29
   1.8742093e+01   2.6201275e-29
   1.8860714e+01   1.6415086e-29
   1.8979335e+01   1.1044053e-29
   1.9097956e+01   7.0097687e-30
   1.9216577e+01   5.0117319e-30
   1.9335198e+01   2.5601002e-30
   1.9453818e+01   1.7737044e-30
   1.9572439e+01   1.2030129e-30
   1.9691060e+01   6.9518367e-31
   1.9809681e+01   1.7379592e-31
   1.9928302e+01   0.0000000e+00
   2.0046923e+01   0.0000000e+00
   2.0165544e+01   0.0000000e+00
   2.0284164e+01   0.0000000e+00
   2.0402785e+01   0.0000000e+00
   2.0521406e+01   0.0000000e+00
   2.0640027e+01   0.0000000e+00
   2.0758648e+01   0.0000000e+00
   2.0877269e+01   0.0000000e+00
   2.0995889e+01   0.0000000e+00
   2.1114510e+01   0.0000000e+00
   2.1233131e+01   0.0000000e+00
   2.1351752e+01   0.0000000e+00
   2.1470373e+01   0.0000000e+00
   2.1588994e+01   0.0000000e+00
   2.1707614e+01   0.0000000e+00
   2.1826235e+01   0.0000000e+00
   2.1944856e+01   0.0000000e+00
   2.2063477e+01   0.0000000e+00
   2.2182098e+01   0.0000000e+00
   2.2300719e+01   0.0000000e+00
   2.2419340e+01   0.0000000e+00
   2.2537960e+01   0.0000000e+00
   2.2656581e+01   0.0000000e+00
   2.2775202e+01   0.0000000e+00
   2.2893823e+01   0.0000000e+00
   2.3012444e+01   0.0000000e+00
   2.3131065e+01   0.0000000e+00
   2.3249685e+01   0.0000000e+00
   2.3368306e+01   0.0000000e+00
   2.3486927e+01   0.0000000e+00
   2.3605548e+01   0.0000000e+00


==> Fig_4d/Colville_PSO.txt <==
   0.0000000e+00   1.7478805e+02
   4.0957601e-01   4.8719927e+01
   8.1915202e-01   2.5404654e+01
   1.2287280e+00   1.2969410e+01
   1.6383040e+00   9.8554905e+00
   2.0478801e+00   6.5978822e+00
   2.4574561e+00   5.1423683e+00
   2.8670321e+00   3.1959008e+00
   3.2766081e+00   2.2201947e+00
   3.6861841e+00   1.8178908e+00
   4.0957601e+00   1.2000273e+00
   4.5053361e+00   8.6192642e-01
   4.9149121e+00   5.8949813e-01
   5.3244881e+00   3.9914171e-01
   5.7340641e+00   3.1677874e-01
   6.1436402e+00   1.9844997e-01
   6.5532162e+00   1.5600935e-01
   6.9627922e+00   1.0787587e-01
   7.3723682e+00   9.1793845e-02
   7.7819442e+00   5.6982259e-02
   8.1915202e+00   4.3170038e-02
   8.6010962e+00   2.7420542e-02
   9.0106722e+00   2.1739993e-02
   9.4202482e+00   1.6207657e-02
   9.8298242e+00   1.2372312e-02
   1.0239400e+01   7.9289053e-03
   1.0648976e+01   5.4009468e-03
   1.1058552e+01   4.3307324e-03
   1.1468128e+01   3.0990888e-03
   1.1877704e+01   2.5166768e-03
   1.2287280e+01   1.6695265e-03
   1.2696856e+01   1.2142681e-03
   1.3106432e+01   1.0017728e-03
   1.3516008e+01   7.9505471e-04
   1.3925584e+01   5.3466557e-04
   1.4335160e+01   3.3450391e-04
   1.4744736e+01   2.5133073e-04
   1.5154312e+01   1.9754683e-04
   1.5563888e+01   1.3066458e-04
   1.5973464e+01   9.7615279e-05
   1.6383040e+01   8.1710077e-05
   1.6792616e+01   5.7330002e-05
   1.7202192e+01   4.7808826e-05
   1.7611768e+01   3.3229471e-05
   1.8021344e+01   2.5958788e-05
   1.8430920e+01   2.0126910e-05
   1.8840496e+01   1.2121212e-05
   1.9250072e+01   7.8047424e-06
   1.9659648e+01   7.0617623e-06
   2.0069224e+01   5.4319167e-06
   2.0478801e+01   3.6197683e-06
   2.0888377e+01   3.0253408e-06
   2.1297953e+01   2.1130656e-06
   2.1707529e+01   1.7569751e-06
   2.2117105e+01   1.5359742e-06
   2.2526681e+01   1.0073253e-06
   2.2936257e+01   9.6526772e-07
   2.3345833e+01   7.0517319e-07
   2.3755409e+01   5.3551360e-07
   2.4164985e+01   4.4363131e-07
   2.4574561e+01   3.7009976e-07
   2.4984137e+01   2.8675252e-07
   2.5393713e+01   2.5857771e-07
   2.5803289e+01   1.8924866e-07
   2.6212865e+01   1.6066796e-07
   2.6622441e+01   1.3587422e-07
   2.7032017e+01   1.0903703e-07
   2.7441593e+01   8.3155595e-08
   2.7851169e+01   6.0916003e-08
   2.8260745e+01   4.3672854e-08
   2.8670321e+01   3.3209152e-08
   2.9079897e+01   2.5019130e-08
   2.9489473e+01   2.3226319e-08
   2.9899049e+01   1.8836609e-08
   3.0308625e+01   1.3806745e-08
   3.0718201e+01   9.7189944e-09
   3.1127777e+01   7.2992104e-09
   3.1537353e+01   7.0985001e-09
   3.1946929e+01   6.0711543e-09
   3.2356505e+01   4.1630571e-09
   3.2766081e+01   3.2273703e-09
   3.3175657e+01   2.5863821e-09
   3.3585233e+01   2.3265648e-09
   3.3994809e+01   1.8053132e-09
   3.4404385e+01   1.4663684e-09
   3.4813961e+01   1.2946174e-09
   3.5223537e+01   8.6595480e-10
   3.5633113e+01   8.0666004e-10
   3.6042689e+01   6.7674878e-10
   3.6452265e+01   4.7067041e-10
   3.6861841e+01   2.9901851e-10
   3.7271417e+01   2.4104555e-10
   3.7680993e+01   1.6566110e-10
   3.8090569e+01   1.2139902e-10
   3.8500145e+01   9.8839553e-11
   3.8909721e+01   7.6756104e-11
   3.9319297e+01   7.0933796e-11
   3.9728873e+01   5.5624838e-11
   4.0138449e+01   3.7859300e-11
   4.0548025e+01   3.2690627e-11
   4.0957601e+01   2.5052859e-11
   4.1367177e+01   1.9526066e-11
   4.1776753e+01   1.5707811e-11
   4.2186329e+01   1.2059455e-11
   4.2595905e+01   9.5844463e-12
   4.3005481e+01   7.9728844e-12
   4.3415057e+01   6.1208332e-12
   4.3824633e+01   5.1996078e-12
   4.4234209e+01   3.8951718e-12
   4.4643785e+01   3.6632600e-12
   4.5053361e+01   3.0587733e-12
   4.5462937e+01   2.5823689e-12
   4.5872513e+01   2.0835115e-12
   4.6282089e+01   1.7226667e-12
   4.6691665e+01   1.4453847e-12
   4.7101241e+01   1.0557209e-12
   4.7510817e+01   7.7541796e-13
   4.7920393e+01   7.3411014e-13
   4.8329969e+01   6.3367668e-13
   4.8739545e+01   4.2507096e-13
   4.9149121e+01   3.3925700e-13
   4.9558697e+01   2.7400756e-13
   4.9968273e+01   1.8666803e-13
   5.0377849e+01   1.6188677e-13
   5.0787425e+01   1.3931218e-13
   5.1197001e+01   9.7713240e-14
   5.1606577e+01   6.2033677e-14
   5.2016153e+01   5.1862805e-14
   5.2425729e+01   4.5958101e-14
   5.2835305e+01   3.6324106e-14
   5.3244881e+01   3.1278462e-14
   5.3654457e+01   2.1646396e-14
   5.4064033e+01   1.8445057e-14
   5.4473609e+01   1.6873807e-14
   5.4883185e+01   1.3810531e-14
   5.5292761e+01   1.2384913e-14
   5.5702337e+01   8.9579395e-15
   5.6111913e+01   6.9453015e-15
   5.6521489e+01   5.5668354e-15
   5.6931065e+01   3.2975929e-15
   5.7340641e+01   3.0993545e-15
   5.7750217e+01   2.8335306e-15
   5.8159793e+01   2.0931358e-15
   5.8569369e+01   1.4924004e-15
   5.8978945e+01   1.3957402e-15
   5.9388521e+01   1.2386536e-15
   5.9798097e+01   1.0659230e-15
   6.0207673e+01   1.0356269e-15
   6.0617249e+01   8.1448684e-16
   6.1026825e+01   6.9593567e-16
   6.1436402e+01   5.4246087e-16
   6.1845978e+01   4.2056518e-16
   6.2255554e+01   3.1296648e-16
   6.2665130e+01   2.2922255e-16
   6.3074706e+01   1.8895699e-16
   6.3484282e+01   1.6039231e-16
   6.3893858e+01   1.4878534e-16
   6.4303434e+01   1.1128802e-16
   6.4713010e+01   8.1462906e-17
   6.5122586e+01   5.6937458e-17
   6.5532162e+01   4.9721067e-17
   6.5941738e+01   3.7189380e-17
   6.6351314e+01   3.1354807e-17
   6.6760890e+01   2.3546792e-17
   6.7170466e+01   1.9870077e-17
   6.7580042e+01   1.5133532e-17
   6.7989618e+01   1.0389546e-17
   6.8399194e+01   8.5015230e-18
   6.8808770e+01   7.9520890e-18
   6.9218346e+01   5.4775837e-18
   6.9627922e+01   5.0721771e-18
   7.0037498e+01   4.6783565e-18
   7.0447074e+01   3.3495133e-18
   7.0856650e+01   2.8059724e-18
   7.1266226e+01   2.1700091e-18
   7.1675802e+01   1.8336780e-18
   7.2085378e+01   1.6829726e-18
   7.2494954e+01   1.6339909e-18
   7.2904530e+01   1.2524069e-18
   7.3314106e+01   1.0882526e-18
   7.3723682e+01   7.6411637e-19
   7.4133258e+01   5.4267389e-19
   7.4542834e+01   3.6746067e-19
   7.4952410e+01   3.2740751e-19
   7.5361986e+01   3.1413070e-19
   7.5771562e+01   2.4663954e-19
   7.6181138e+01   2.1862105e-19
   7.6590714e+01   2.0241200e-19
   7.7000290e+01   1.9036928e-19
   7.7409866e+01   1.5469600e-19
   7.7819442e+01   1.1147284e-19
   7.8229018e+01   8.1782306e-20
   7.8638594e+01   6.1974718e-20
   7.9048170e+01   5.7033660e-20
   7.9457746e+01   4.8454083e-20
   7.9867322e+01   4.0981176e-20
   8.0276898e+01   3.0355756e-20
   8.0686474e+01   2.4601107e-20
   8.1096050e+01   2.1971240e-20
   8.1505626e+01   1.9093132e-20


==> Fig_4d/Corana_CG.txt <==
   0.0000000e+00   8.4838557e+05
   3.2082538e-01   2.2673469e+05
   6.4165076e-01   1.6378737e+05
   9.6247615e-01   2.9384816e+04
   1.2833015e+00   2.9384816e+04
   1.6041269e+00   2.9384816e+04
   1.9249523e+00   2.9384816e+04
   2.2457777e+00   1.5842166e+04
   2.5666031e+00   5.1209212e+03
   2.8874284e+00   5.1209212e+03
   3.2082538e+00   5.1209212e+03
   3.5290792e+00   2.6001566e+03
   3.8499046e+00   9.3992566e+02
   4.1707300e+00   9.3992566e+02
   4.4915553e+00   7.7033963e+02
   4.8123807e+00   9.4404068e+01
   5.1332061e+00   9.4404068e+01
   5.4540315e+00   9.4404068e+01
   5.7748569e+00   9.4404068e+01
   6.0956823e+00   9.4404068e+01
   6.4165076e+00   9.4404068e+01
   6.7373330e+00   2.0414625e+01
   7.0581584e+00   3.7496250e+00
   7.3789838e+00   3.7496250e+00
   7.6998092e+00   3.7496250e+00
   8.0206345e+00   3.7496250e+00
   8.3414599e+00   3.5018159e+00
   8.6622853e+00   3.5018159e+00
   8.9831107e+00   3.5018159e+00
   9.3039361e+00   3.2864149e+00
   9.6247615e+00   0.0000000e+00
   9.9455868e+00   0.0000000e+00
   1.0266412e+01   0.0000000e+00
   1.0587238e+01   0.0000000e+00
   1.0908063e+01   0.0000000e+00
   1.1228888e+01   0.0000000e+00
   1.1549714e+01   0.0000000e+00
   1.1870539e+01   0.0000000e+00
   1.2191365e+01   0.0000000e+00
   1.2512190e+01   0.0000000e+00
   1.2833015e+01   0.0000000e+00
   1.3153841e+01   0.0000000e+00
   1.3474666e+01   0.0000000e+00
   1.3795491e+01   0.0000000e+00
   1.4116317e+01   0.0000000e+00
   1.4437142e+01   0.0000000e+00
   1.4757968e+01   0.0000000e+00
   1.5078793e+01   0.0000000e+00
   1.5399618e+01   0.0000000e+00
   1.5720444e+01   0.0000000e+00
   1.6041269e+01   0.0000000e+00
   1.6362094e+01   0.0000000e+00
   1.6682920e+01   0.0000000e+00
   1.7003745e+01   0.0000000e+00
   1.7324571e+01   0.0000000e+00
   1.7645396e+01   0.0000000e+00
   1.7966221e+01   0.0000000e+00
   1.8287047e+01   0.0000000e+00
   1.8607872e+01   0.0000000e+00
   1.8928698e+01   0.0000000e+00
   1.9249523e+01   0.0000000e+00
   1.9570348e+01   0.0000000e+00
   1.9891174e+01   0.0000000e+00
   2.0211999e+01   0.0000000e+00
   2.0532824e+01   0.0000000e+00
   2.0853650e+01   0.0000000e+00
   2.1174475e+01   0.0000000e+00
   2.1495301e+01   0.0000000e+00
   2.1816126e+01   0.0000000e+00
   2.2136951e+01   0.0000000e+00
   2.2457777e+01   0.0000000e+00
   2.2778602e+01   0.0000000e+00
   2.3099427e+01   0.0000000e+00
   2.3420253e+01   0.0000000e+00
   2.3741078e+01   0.0000000e+00
   2.4061904e+01   0.0000000e+00
   2.4382729e+01   0.0000000e+00
   2.4703554e+01   0.0000000e+00
   2.5024380e+01   0.0000000e+00
   2.5345205e+01   0.0000000e+00
   2.5666031e+01   0.0000000e+00
   2.5986856e+01   0.0000000e+00
   2.6307681e+01   0.0000000e+00
   2.6628507e+01   0.0000000e+00
   2.6949332e+01   0.0000000e+00
   2.7270157e+01   0.0000000e+00
   2.7590983e+01   0.0000000e+00
   2.7911808e+01   0.0000000e+00
   2.8232634e+01   0.0000000e+00
   2.8553459e+01   0.0000000e+00
   2.8874284e+01   0.0000000e+00
   2.9195110e+01   0.0000000e+00
   2.9515935e+01   0.0000000e+00
   2.9836761e+01   0.0000000e+00
   3.0157586e+01   0.0000000e+00
   3.0478411e+01   0.0000000e+00
   3.0799237e+01   0.0000000e+00
   3.1120062e+01   0.0000000e+00
   3.1440887e+01   0.0000000e+00
   3.1761713e+01   0.0000000e+00
   3.2082538e+01   0.0000000e+00
   3.2403364e+01   0.0000000e+00
   3.2724189e+01   0.0000000e+00
   3.3045014e+01   0.0000000e+00
   3.3365840e+01   0.0000000e+00
   3.3686665e+01   0.0000000e+00
   3.4007490e+01   0.0000000e+00
   3.4328316e+01   0.0000000e+00
   3.4649141e+01   0.0000000e+00
   3.4969967e+01   0.0000000e+00
   3.5290792e+01   0.0000000e+00
   3.5611617e+01   0.0000000e+00
   3.5932443e+01   0.0000000e+00
   3.6253268e+01   0.0000000e+00
   3.6574094e+01   0.0000000e+00
   3.6894919e+01   0.0000000e+00
   3.7215744e+01   0.0000000e+00
   3.7536570e+01   0.0000000e+00
   3.7857395e+01   0.0000000e+00
   3.8178220e+01   0.0000000e+00
   3.8499046e+01   0.0000000e+00
   3.8819871e+01   0.0000000e+00
   3.9140697e+01   0.0000000e+00
   3.9461522e+01   0.0000000e+00
   3.9782347e+01   0.0000000e+00
   4.0103173e+01   0.0000000e+00
   4.0423998e+01   0.0000000e+00
   4.0744824e+01   0.0000000e+00
   4.1065649e+01   0.0000000e+00
   4.1386474e+01   0.0000000e+00
   4.1707300e+01   0.0000000e+00
   4.2028125e+01   0.0000000e+00
   4.2348950e+01   0.0000000e+00
   4.2669776e+01   0.0000000e+00
   4.2990601e+01   0.0000000e+00
   4.3311427e+01   0.0000000e+00
   4.3632252e+01   0.0000000e+00
   4.3953077e+01   0.0000000e+00
   4.4273903e+01   0.0000000e+00
   4.4594728e+01   0.0000000e+00
   4.4915553e+01   0.0000000e+00
   4.5236379e+01   0.0000000e+00
   4.5557204e+01   0.0000000e+00
   4.5878030e+01   0.0000000e+00
   4.6198855e+01   0.0000000e+00
   4.6519680e+01   0.0000000e+00
   4.6840506e+01   0.0000000e+00
   4.7161331e+01   0.0000000e+00
   4.7482157e+01   0.0000000e+00
   4.7802982e+01   0.0000000e+00
   4.8123807e+01   0.0000000e+00
   4.8444633e+01   0.0000000e+00
   4.8765458e+01   0.0000000e+00
   4.9086283e+01   0.0000000e+00
   4.9407109e+01   0.0000000e+00
   4.9727934e+01   0.0000000e+00
   5.0048760e+01   0.0000000e+00
   5.0369585e+01   0.0000000e+00
   5.0690410e+01   0.0000000e+00
   5.1011236e+01   0.0000000e+00
   5.1332061e+01   0.0000000e+00
   5.1652886e+01   0.0000000e+00
   5.1973712e+01   0.0000000e+00
   5.2294537e+01   0.0000000e+00
   5.2615363e+01   0.0000000e+00
   5.2936188e+01   0.0000000e+00
   5.3257013e+01   0.0000000e+00
   5.3577839e+01   0.0000000e+00
   5.3898664e+01   0.0000000e+00
   5.4219490e+01   0.0000000e+00
   5.4540315e+01   0.0000000e+00
   5.4861140e+01   0.0000000e+00
   5.5181966e+01   0.0000000e+00
   5.5502791e+01   0.0000000e+00
   5.5823616e+01   0.0000000e+00
   5.6144442e+01   0.0000000e+00
   5.6465267e+01   0.0000000e+00
   5.6786093e+01   0.0000000e+00
   5.7106918e+01   0.0000000e+00
   5.7427743e+01   0.0000000e+00
   5.7748569e+01   0.0000000e+00
   5.8069394e+01   0.0000000e+00
   5.8390220e+01   0.0000000e+00
   5.8711045e+01   0.0000000e+00
   5.9031870e+01   0.0000000e+00
   5.9352696e+01   0.0000000e+00
   5.9673521e+01   0.0000000e+00
   5.9994346e+01   0.0000000e+00
   6.0315172e+01   0.0000000e+00
   6.0635997e+01   0.0000000e+00
   6.0956823e+01   0.0000000e+00
   6.1277648e+01   0.0000000e+00
   6.1598473e+01   0.0000000e+00
   6.1919299e+01   0.0000000e+00
   6.2240124e+01   0.0000000e+00
   6.2560949e+01   0.0000000e+00
   6.2881775e+01   0.0000000e+00
   6.3202600e+01   0.0000000e+00
   6.3523426e+01   0.0000000e+00
   6.3844251e+01   0.0000000e+00


==> Fig_4d/Corana_CR.txt <==
   0.0000000e+00   9.3918224e+04
   2.9496020e-01   4.6755150e+04
   5.8992040e-01   2.8953726e+04
   8.8488060e-01   1.8043417e+04
   1.1798408e+00   1.1410092e+04
   1.4748010e+00   7.5617970e+03
   1.7697612e+00   4.9477182e+03
   2.0647214e+00   3.1334713e+03
   2.3596816e+00   2.3702886e+03
   2.6546418e+00   1.4052466e+03
   2.9496020e+00   9.4064241e+02
   3.2445622e+00   6.2222063e+02
   3.5395224e+00   3.6601130e+02
   3.8344826e+00   2.2675982e+02
   4.1294428e+00   1.6330927e+02
   4.4244030e+00   1.2294763e+02
   4.7193632e+00   6.9134625e+01
   5.0143234e+00   4.6489069e+01
   5.3092836e+00   2.6743125e+01
   5.6042438e+00   1.6450547e+01
   5.8992040e+00   1.2282030e+01
   6.1941642e+00   8.6145544e+00
   6.4891244e+00   5.1460320e+00
   6.7840846e+00   3.7765047e+00
   7.0790448e+00   2.6669307e+00
   7.3740050e+00   1.2886997e+00
   7.6689652e+00   7.6813590e-01
   7.9639254e+00   4.5712500e-01
   8.2588856e+00   3.2861936e-01
   8.5538458e+00   1.8705554e-01
   8.8488060e+00   9.8682172e-02
   9.1437662e+00   4.1250000e-02
   9.4387264e+00   1.8375000e-02
   9.7336866e+00   3.3750000e-03
   1.0028647e+01   0.0000000e+00
   1.0323607e+01   0.0000000e+00
   1.0618567e+01   0.0000000e+00
   1.0913527e+01   0.0000000e+00
   1.1208488e+01   0.0000000e+00
   1.1503448e+01   0.0000000e+00
   1.1798408e+01   0.0000000e+00
   1.2093368e+01   0.0000000e+00
   1.2388328e+01   0.0000000e+00
   1.2683289e+01   0.0000000e+00
   1.2978249e+01   0.0000000e+00
   1.3273209e+01   0.0000000e+00
   1.3568169e+01   0.0000000e+00
   1.3863129e+01   0.0000000e+00
   1.4158090e+01   0.0000000e+00
   1.4453050e+01   0.0000000e+00
   1.4748010e+01   0.0000000e+00
   1.5042970e+01   0.0000000e+00
   1.5337930e+01   0.0000000e+00
   1.5632891e+01   0.0000000e+00
   1.5927851e+01   0.0000000e+00
   1.6222811e+01   0.0000000e+00
   1.6517771e+01   0.0000000e+00
   1.6812731e+01   0.0000000e+00
   1.7107692e+01   0.0000000e+00
   1.7402652e+01   0.0000000e+00
   1.7697612e+01   0.0000000e+00
   1.7992572e+01   0.0000000e+00
   1.8287532e+01   0.0000000e+00
   1.8582493e+01   0.0000000e+00
   1.8877453e+01   0.0000000e+00
   1.9172413e+01   0.0000000e+00
   1.9467373e+01   0.0000000e+00
   1.9762333e+01   0.0000000e+00
   2.0057294e+01   0.0000000e+00
   2.0352254e+01   0.0000000e+00
   2.0647214e+01   0.0000000e+00
   2.0942174e+01   0.0000000e+00
   2.1237134e+01   0.0000000e+00
   2.1532095e+01   0.0000000e+00
   2.1827055e+01   0.0000000e+00
   2.2122015e+01   0.0000000e+00
   2.2416975e+01   0.0000000e+00
   2.2711935e+01   0.0000000e+00
   2.3006896e+01   0.0000000e+00
   2.3301856e+01   0.0000000e+00
   2.3596816e+01   0.0000000e+00
   2.3891776e+01   0.0000000e+00
   2.4186736e+01   0.0000000e+00
   2.4481697e+01   0.0000000e+00
   2.4776657e+01   0.0000000e+00
   2.5071617e+01   0.0000000e+00
   2.5366577e+01   0.0000000e+00
   2.5661537e+01   0.0000000e+00
   2.5956498e+01   0.0000000e+00
   2.6251458e+01   0.0000000e+00
   2.6546418e+01   0.0000000e+00
   2.6841378e+01   0.0000000e+00
   2.7136338e+01   0.0000000e+00
   2.7431299e+01   0.0000000e+00
   2.7726259e+01   0.0000000e+00
   2.8021219e+01   0.0000000e+00
   2.8316179e+01   0.0000000e+00
   2.8611139e+01   0.0000000e+00
   2.8906100e+01   0.0000000e+00
   2.9201060e+01   0.0000000e+00
   2.9496020e+01   0.0000000e+00
   2.9790980e+01   0.0000000e+00
   3.0085941e+01   0.0000000e+00
   3.0380901e+01   0.0000000e+00
   3.0675861e+01   0.0000000e+00
   3.0970821e+01   0.0000000e+00
   3.1265781e+01   0.0000000e+00
   3.1560742e+01   0.0000000e+00
   3.1855702e+01   0.0000000e+00
   3.2150662e+01   0.0000000e+00
   3.2445622e+01   0.0000000e+00
   3.2740582e+01   0.0000000e+00
   3.3035543e+01   0.0000000e+00
   3.3330503e+01   0.0000000e+00
   3.3625463e+01   0.0000000e+00
   3.3920423e+01   0.0000000e+00
   3.4215383e+01   0.0000000e+00
   3.4510344e+01   0.0000000e+00
   3.4805304e+01   0.0000000e+00
   3.5100264e+01   0.0000000e+00
   3.5395224e+01   0.0000000e+00
   3.5690184e+01   0.0000000e+00
   3.5985145e+01   0.0000000e+00
   3.6280105e+01   0.0000000e+00
   3.6575065e+01   0.0000000e+00
   3.6870025e+01   0.0000000e+00
   3.7164985e+01   0.0000000e+00
   3.7459946e+01   0.0000000e+00
   3.7754906e+01   0.0000000e+00
   3.8049866e+01   0.0000000e+00
   3.8344826e+01   0.0000000e+00
   3.8639786e+01   0.0000000e+00
   3.8934747e+01   0.0000000e+00
   3.9229707e+01   0.0000000e+00
   3.9524667e+01   0.0000000e+00
   3.9819627e+01   0.0000000e+00
   4.0114587e+01   0.0000000e+00
   4.0409548e+01   0.0000000e+00
   4.0704508e+01   0.0000000e+00
   4.0999468e+01   0.0000000e+00
   4.1294428e+01   0.0000000e+00
   4.1589388e+01   0.0000000e+00
   4.1884349e+01   0.0000000e+00
   4.2179309e+01   0.0000000e+00
   4.2474269e+01   0.0000000e+00
   4.2769229e+01   0.0000000e+00
   4.3064189e+01   0.0000000e+00
   4.3359150e+01   0.0000000e+00
   4.3654110e+01   0.0000000e+00
   4.3949070e+01   0.0000000e+00
   4.4244030e+01   0.0000000e+00
   4.4538990e+01   0.0000000e+00
   4.4833951e+01   0.0000000e+00
   4.5128911e+01   0.0000000e+00
   4.5423871e+01   0.0000000e+00
   4.5718831e+01   0.0000000e+00
   4.6013791e+01   0.0000000e+00
   4.6308752e+01   0.0000000e+00
   4.6603712e+01   0.0000000e+00
   4.6898672e+01   0.0000000e+00
   4.7193632e+01   0.0000000e+00
   4.7488592e+01   0.0000000e+00
   4.7783553e+01   0.0000000e+00
   4.8078513e+01   0.0000000e+00
   4.8373473e+01   0.0000000e+00
   4.8668433e+01   0.0000000e+00
   4.8963393e+01   0.0000000e+00
   4.9258354e+01   0.0000000e+00
   4.9553314e+01   0.0000000e+00
   4.9848274e+01   0.0000000e+00
   5.0143234e+01   0.0000000e+00
   5.0438194e+01   0.0000000e+00
   5.0733155e+01   0.0000000e+00
   5.1028115e+01   0.0000000e+00
   5.1323075e+01   0.0000000e+00
   5.1618035e+01   0.0000000e+00
   5.1912995e+01   0.0000000e+00
   5.2207956e+01   0.0000000e+00
   5.2502916e+01   0.0000000e+00
   5.2797876e+01   0.0000000e+00
   5.3092836e+01   0.0000000e+00
   5.3387796e+01   0.0000000e+00
   5.3682757e+01   0.0000000e+00
   5.3977717e+01   0.0000000e+00
   5.4272677e+01   0.0000000e+00
   5.4567637e+01   0.0000000e+00
   5.4862597e+01   0.0000000e+00
   5.5157558e+01   0.0000000e+00
   5.5452518e+01   0.0000000e+00
   5.5747478e+01   0.0000000e+00
   5.6042438e+01   0.0000000e+00
   5.6337398e+01   0.0000000e+00
   5.6632359e+01   0.0000000e+00
   5.6927319e+01   0.0000000e+00
   5.7222279e+01   0.0000000e+00
   5.7517239e+01   0.0000000e+00
   5.7812199e+01   0.0000000e+00
   5.8107160e+01   0.0000000e+00
   5.8402120e+01   0.0000000e+00
   5.8697080e+01   0.0000000e+00


==> Fig_4d/Corana_PSO.txt <==
   0.0000000e+00   1.3814666e+05
   4.8033302e-01   4.7094134e+04
   9.6066604e-01   2.5748930e+04
   1.4409991e+00   1.3928469e+04
   1.9213321e+00   7.3959720e+03
   2.4016651e+00   4.5536018e+03
   2.8819981e+00   2.8673978e+03
   3.3623311e+00   1.6951033e+03
   3.8426642e+00   9.9563028e+02
   4.3229972e+00   5.2373063e+02
   4.8033302e+00   3.5780904e+02
   5.2836632e+00   2.0311298e+02
   5.7639962e+00   1.1096825e+02
   6.2443293e+00   7.4411608e+01
   6.7246623e+00   4.2668864e+01
   7.2049953e+00   2.5711067e+01
   7.6853283e+00   1.6014162e+01
   8.1656613e+00   1.0202562e+01
   8.6459944e+00   5.5414368e+00
   9.1263274e+00   3.3037715e+00
   9.6066604e+00   1.9854375e+00
   1.0086993e+01   1.1623697e+00
   1.0567326e+01   5.9015053e-01
   1.1047659e+01   3.5812500e-01
   1.1527992e+01   1.4903994e-01
   1.2008326e+01   4.5375000e-02
   1.2488659e+01   3.0301370e-02
   1.2968992e+01   3.3750000e-03
   1.3449325e+01   0.0000000e+00
   1.3929658e+01   0.0000000e+00
   1.4409991e+01   0.0000000e+00
   1.4890324e+01   0.0000000e+00
   1.5370657e+01   0.0000000e+00
   1.5850990e+01   0.0000000e+00
   1.6331323e+01   0.0000000e+00
   1.6811656e+01   0.0000000e+00
   1.7291989e+01   0.0000000e+00
   1.7772322e+01   0.0000000e+00
   1.8252655e+01   0.0000000e+00
   1.8732988e+01   0.0000000e+00
   1.9213321e+01   0.0000000e+00
   1.9693654e+01   0.0000000e+00
   2.0173987e+01   0.0000000e+00
   2.0654320e+01   0.0000000e+00
   2.1134653e+01   0.0000000e+00
   2.1614986e+01   0.0000000e+00
   2.2095319e+01   0.0000000e+00
   2.2575652e+01   0.0000000e+00
   2.3055985e+01   0.0000000e+00
   2.3536318e+01   0.0000000e+00
   2.4016651e+01   0.0000000e+00
   2.4496984e+01   0.0000000e+00
   2.4977317e+01   0.0000000e+00
   2.5457650e+01   0.0000000e+00
   2.5937983e+01   0.0000000e+00
   2.6418316e+01   0.0000000e+00
   2.6898649e+01   0.0000000e+00
   2.7378982e+01   0.0000000e+00
   2.7859315e+01   0.0000000e+00
   2.8339648e+01   0.0000000e+00
   2.8819981e+01   0.0000000e+00
   2.9300314e+01   0.0000000e+00
   2.9780647e+01   0.0000000e+00
   3.0260980e+01   0.0000000e+00
   3.0741313e+01   0.0000000e+00
   3.1221646e+01   0.0000000e+00
   3.1701979e+01   0.0000000e+00
   3.2182312e+01   0.0000000e+00
   3.2662645e+01   0.0000000e+00
   3.3142978e+01   0.0000000e+00
   3.3623311e+01   0.0000000e+00
   3.4103644e+01   0.0000000e+00
   3.4583977e+01   0.0000000e+00
   3.5064310e+01   0.0000000e+00
   3.5544643e+01   0.0000000e+00
   3.6024977e+01   0.0000000e+00
   3.6505310e+01   0.0000000e+00
   3.6985643e+01   0.0000000e+00
   3.7465976e+01   0.0000000e+00
   3.7946309e+01   0.0000000e+00
   3.8426642e+01   0.0000000e+00
   3.8906975e+01   0.0000000e+00
   3.9387308e+01   0.0000000e+00
   3.9867641e+01   0.0000000e+00
   4.0347974e+01   0.0000000e+00
   4.0828307e+01   0.0000000e+00
   4.1308640e+01   0.0000000e+00
   4.1788973e+01   0.0000000e+00
   4.2269306e+01   0.0000000e+00
   4.2749639e+01   0.0000000e+00
   4.3229972e+01   0.0000000e+00
   4.3710305e+01   0.0000000e+00
   4.4190638e+01   0.0000000e+00
   4.4670971e+01   0.0000000e+00
   4.5151304e+01   0.0000000e+00
   4.5631637e+01   0.0000000e+00
   4.6111970e+01   0.0000000e+00
   4.6592303e+01   0.0000000e+00
   4.7072636e+01   0.0000000e+00
   4.7552969e+01   0.0000000e+00
   4.8033302e+01   0.0000000e+00
   4.8513635e+01   0.0000000e+00
   4.8993968e+01   0.0000000e+00
   4.9474301e+01   0.0000000e+00
   4.9954634e+01   0.0000000e+00
   5.0434967e+01   0.0000000e+00
   5.0915300e+01   0.0000000e+00
   5.1395633e+01   0.0000000e+00
   5.1875966e+01   0.0000000e+00
   5.2356299e+01   0.0000000e+00
   5.2836632e+01   0.0000000e+00
   5.3316965e+01   0.0000000e+00
   5.3797298e+01   0.0000000e+00
   5.4277631e+01   0.0000000e+00
   5.4757964e+01   0.0000000e+00
   5.5238297e+01   0.0000000e+00
   5.5718630e+01   0.0000000e+00
   5.6198963e+01   0.0000000e+00
   5.6679296e+01   0.0000000e+00
   5.7159629e+01   0.0000000e+00
   5.7639962e+01   0.0000000e+00
   5.8120295e+01   0.0000000e+00
   5.8600628e+01   0.0000000e+00
   5.9080961e+01   0.0000000e+00
   5.9561294e+01   0.0000000e+00
   6.0041628e+01   0.0000000e+00
   6.0521961e+01   0.0000000e+00
   6.1002294e+01   0.0000000e+00
   6.1482627e+01   0.0000000e+00
   6.1962960e+01   0.0000000e+00
   6.2443293e+01   0.0000000e+00
   6.2923626e+01   0.0000000e+00
   6.3403959e+01   0.0000000e+00
   6.3884292e+01   0.0000000e+00
   6.4364625e+01   0.0000000e+00
   6.4844958e+01   0.0000000e+00
   6.5325291e+01   0.0000000e+00
   6.5805624e+01   0.0000000e+00
   6.6285957e+01   0.0000000e+00
   6.6766290e+01   0.0000000e+00
   6.7246623e+01   0.0000000e+00
   6.7726956e+01   0.0000000e+00
   6.8207289e+01   0.0000000e+00
   6.8687622e+01   0.0000000e+00
   6.9167955e+01   0.0000000e+00
   6.9648288e+01   0.0000000e+00
   7.0128621e+01   0.0000000e+00
   7.0608954e+01   0.0000000e+00
   7.1089287e+01   0.0000000e+00
   7.1569620e+01   0.0000000e+00
   7.2049953e+01   0.0000000e+00
   7.2530286e+01   0.0000000e+00
   7.3010619e+01   0.0000000e+00
   7.3490952e+01   0.0000000e+00
   7.3971285e+01   0.0000000e+00
   7.4451618e+01   0.0000000e+00
   7.4931951e+01   0.0000000e+00
   7.5412284e+01   0.0000000e+00
   7.5892617e+01   0.0000000e+00
   7.6372950e+01   0.0000000e+00
   7.6853283e+01   0.0000000e+00
   7.7333616e+01   0.0000000e+00
   7.7813949e+01   0.0000000e+00
   7.8294282e+01   0.0000000e+00
   7.8774615e+01   0.0000000e+00
   7.9254948e+01   0.0000000e+00
   7.9735281e+01   0.0000000e+00
   8.0215614e+01   0.0000000e+00
   8.0695947e+01   0.0000000e+00
   8.1176280e+01   0.0000000e+00
   8.1656613e+01   0.0000000e+00
   8.2136946e+01   0.0000000e+00
   8.2617279e+01   0.0000000e+00
   8.3097612e+01   0.0000000e+00
   8.3577945e+01   0.0000000e+00
   8.4058279e+01   0.0000000e+00
   8.4538612e+01   0.0000000e+00
   8.5018945e+01   0.0000000e+00
   8.5499278e+01   0.0000000e+00
   8.5979611e+01   0.0000000e+00
   8.6459944e+01   0.0000000e+00
   8.6940277e+01   0.0000000e+00
   8.7420610e+01   0.0000000e+00
   8.7900943e+01   0.0000000e+00
   8.8381276e+01   0.0000000e+00
   8.8861609e+01   0.0000000e+00
   8.9341942e+01   0.0000000e+00
   8.9822275e+01   0.0000000e+00
   9.0302608e+01   0.0000000e+00
   9.0782941e+01   0.0000000e+00
   9.1263274e+01   0.0000000e+00
   9.1743607e+01   0.0000000e+00
   9.2223940e+01   0.0000000e+00
   9.2704273e+01   0.0000000e+00
   9.3184606e+01   0.0000000e+00
   9.3664939e+01   0.0000000e+00
   9.4145272e+01   0.0000000e+00
   9.4625605e+01   0.0000000e+00
   9.5105938e+01   0.0000000e+00
   9.5586271e+01   0.0000000e+00


==> Fig_4d/Gear_CG.txt <==
   0.0000000e+00   7.8019628e-08
   1.1172701e-01   7.8019628e-08
   2.2345401e-01   7.8019628e-08
   3.3518102e-01   2.3549398e-09
   4.4690802e-01   2.3549398e-09
   5.5863503e-01   2.3549398e-09
   6.7036203e-01   3.0405473e-10
   7.8208904e-01   3.0405473e-10
   8.9381604e-01   3.0405473e-10
   1.0055430e+00   2.0377300e-11
   1.1172701e+00   2.0377300e-11
   1.2289971e+00   2.0377300e-11
   1.3407241e+00   2.0377300e-11
   1.4524511e+00   2.0377300e-11
   1.5641781e+00   2.0377300e-11
   1.6759051e+00   2.0377300e-11
   1.7876321e+00   2.0377300e-11
   1.8993591e+00   2.0377300e-11
   2.0110861e+00   2.0377300e-11
   2.1228131e+00   2.0377300e-11
   2.2345401e+00   2.0377300e-11
   2.3462671e+00   2.0377300e-11
   2.4579941e+00   2.0377300e-11
   2.5697211e+00   2.0377300e-11
   2.6814481e+00   2.0377300e-11
   2.7931751e+00   2.0377300e-11
   2.9049021e+00   2.0377300e-11
   3.0166291e+00   2.0377300e-11
   3.1283561e+00   2.0377300e-11
   3.2400831e+00   2.0377300e-11
   3.3518102e+00   2.0377300e-11
   3.4635372e+00   2.0377300e-11
   3.5752642e+00   2.0377300e-11
   3.6869912e+00   2.0377300e-11
   3.7987182e+00   2.0377300e-11
   3.9104452e+00   2.0377300e-11
   4.0221722e+00   2.0377300e-11
   4.1338992e+00   2.0377300e-11
   4.2456262e+00   2.0377300e-11
   4.3573532e+00   2.0377300e-11
   4.4690802e+00   2.0377300e-11
   4.5808072e+00   2.0377300e-11
   4.6925342e+00   2.0377300e-11
   4.8042612e+00   2.0377300e-11
   4.9159882e+00   2.0377300e-11
   5.0277152e+00   2.0377300e-11
   5.1394422e+00   2.0377300e-11
   5.2511692e+00   2.0377300e-11
   5.3628962e+00   2.0377300e-11
   5.4746232e+00   2.0377300e-11
   5.5863503e+00   2.0377300e-11
   5.6980773e+00   2.0377300e-11
   5.8098043e+00   2.0377300e-11
   5.9215313e+00   2.0377300e-11
   6.0332583e+00   2.0377300e-11
   6.1449853e+00   2.0377300e-11
   6.2567123e+00   2.0377300e-11
   6.3684393e+00   2.0377300e-11
   6.4801663e+00   2.0377300e-11
   6.5918933e+00   2.0377300e-11
   6.7036203e+00   2.0377300e-11
   6.8153473e+00   2.0377300e-11
   6.9270743e+00   2.0377300e-11
   7.0388013e+00   2.0377300e-11
   7.1505283e+00   2.0377300e-11
   7.2622553e+00   2.0377300e-11
   7.3739823e+00   2.0377300e-11
   7.4857093e+00   2.0377300e-11
   7.5974363e+00   2.0377300e-11
   7.7091633e+00   2.0377300e-11
   7.8208904e+00   2.0377300e-11
   7.9326174e+00   2.0377300e-11
   8.0443444e+00   2.0377300e-11
   8.1560714e+00   2.0377300e-11
   8.2677984e+00   2.0377300e-11
   8.3795254e+00   2.0377300e-11
   8.4912524e+00   2.0377300e-11
   8.6029794e+00   2.0377300e-11
   8.7147064e+00   2.0377300e-11
   8.8264334e+00   2.0377300e-11
   8.9381604e+00   2.0377300e-11
   9.0498874e+00   2.0377300e-11
   9.1616144e+00   2.0377300e-11
   9.2733414e+00   2.0377300e-11
   9.3850684e+00   2.0377300e-11
   9.4967954e+00   2.0377300e-11
   9.6085224e+00   2.0377300e-11
   9.7202494e+00   2.0377300e-11
   9.8319764e+00   2.0377300e-11
   9.9437034e+00   2.0377300e-11
   1.0055430e+01   2.0377300e-11
   1.0167157e+01   2.0377300e-11
   1.0278884e+01   2.0377300e-11
   1.0390611e+01   2.0377300e-11
   1.0502338e+01   2.0377300e-11
   1.0614065e+01   2.0377300e-11
   1.0725792e+01   2.0377300e-11
   1.0837519e+01   2.0377300e-11
   1.0949246e+01   2.0377300e-11
   1.1060973e+01   2.0377300e-11
   1.1172701e+01   2.0377300e-11
   1.1284428e+01   2.0377300e-11
   1.1396155e+01   2.0377300e-11
   1.1507882e+01   2.0377300e-11
   1.1619609e+01   2.0377300e-11
   1.1731336e+01   2.0377300e-11
   1.1843063e+01   2.0377300e-11
   1.1954790e+01   2.0377300e-11
   1.2066517e+01   2.0377300e-11
   1.2178244e+01   2.0377300e-11
   1.2289971e+01   2.0377300e-11
   1.2401698e+01   2.0377300e-11
   1.2513425e+01   2.0377300e-11
   1.2625152e+01   2.0377300e-11
   1.2736879e+01   2.0377300e-11
   1.2848606e+01   2.0377300e-11
   1.2960333e+01   2.0377300e-11
   1.3072060e+01   2.0377300e-11
   1.3183787e+01   2.0377300e-11
   1.3295514e+01   2.0377300e-11
   1.3407241e+01   2.0377300e-11
   1.3518968e+01   2.0377300e-11
   1.3630695e+01   2.0377300e-11
   1.3742422e+01   2.0377300e-11
   1.3854149e+01   2.0377300e-11
   1.3965876e+01   2.0377300e-11
   1.4077603e+01   2.0377300e-11
   1.4189330e+01   2.0377300e-11
   1.4301057e+01   2.0377300e-11
   1.4412784e+01   2.0377300e-11
   1.4524511e+01   2.0377300e-11
   1.4636238e+01   2.0377300e-11
   1.4747965e+01   2.0377300e-11
   1.4859692e+01   2.0377300e-11
   1.4971419e+01   2.0377300e-11
   1.5083146e+01   2.0377300e-11
   1.5194873e+01   2.0377300e-11
   1.5306600e+01   2.0377300e-11
   1.5418327e+01   2.0377300e-11
   1.5530054e+01   2.0377300e-11
   1.5641781e+01   2.0377300e-11
   1.5753508e+01   2.0377300e-11
   1.5865235e+01   2.0377300e-11
   1.5976962e+01   2.0377300e-11
   1.6088689e+01   2.0377300e-11
   1.6200416e+01   2.0377300e-11
   1.6312143e+01   2.0377300e-11
   1.6423870e+01   2.0377300e-11
   1.6535597e+01   2.0377300e-11
   1.6647324e+01   2.0377300e-11
   1.6759051e+01   2.0377300e-11
   1.6870778e+01   2.0377300e-11
   1.6982505e+01   2.0377300e-11
   1.7094232e+01   2.0377300e-11
   1.7205959e+01   2.0377300e-11
   1.7317686e+01   2.0377300e-11
   1.7429413e+01   2.0377300e-11
   1.7541140e+01   2.0377300e-11
   1.7652867e+01   2.0377300e-11
   1.7764594e+01   2.0377300e-11
   1.7876321e+01   2.0377300e-11
   1.7988048e+01   2.0377300e-11
   1.8099775e+01   2.0377300e-11
   1.8211502e+01   2.0377300e-11
   1.8323229e+01   2.0377300e-11
   1.8434956e+01   2.0377300e-11
   1.8546683e+01   2.0377300e-11
   1.8658410e+01   2.0377300e-11
   1.8770137e+01   2.0377300e-11
   1.8881864e+01   2.0377300e-11
   1.8993591e+01   2.0377300e-11
   1.9105318e+01   2.0377300e-11
   1.9217045e+01   2.0377300e-11
   1.9328772e+01   2.0377300e-11
   1.9440499e+01   2.0377300e-11
   1.9552226e+01   2.0377300e-11
   1.9663953e+01   2.0377300e-11
   1.9775680e+01   2.0377300e-11
   1.9887407e+01   2.0377300e-11
   1.9999134e+01   2.0377300e-11
   2.0110861e+01   2.0377300e-11
   2.0222588e+01   2.0377300e-11
   2.0334315e+01   2.0377300e-11
   2.0446042e+01   2.0377300e-11
   2.0557769e+01   2.0377300e-11
   2.0669496e+01   2.0377300e-11
   2.0781223e+01   2.0377300e-11
   2.0892950e+01   2.0377300e-11
   2.1004677e+01   2.0377300e-11
   2.1116404e+01   2.0377300e-11
   2.1228131e+01   2.0377300e-11
   2.1339858e+01   2.0377300e-11
   2.1451585e+01   2.0377300e-11
   2.1563312e+01   2.0377300e-11
   2.1675039e+01   2.0377300e-11
   2.1786766e+01   2.0377300e-11
   2.1898493e+01   2.0377300e-11
   2.2010220e+01   2.0377300e-11
   2.2121947e+01   2.0377300e-11
   2.2233674e+01   2.0377300e-11


==> Fig_4d/Gear_CR.txt <==
   0.0000000e+00   2.5297436e-07
   1.7473553e-01   2.7261805e-08
   3.4947106e-01   3.3731672e-09
   5.2420658e-01   2.3549398e-09
   6.9894211e-01   1.2606773e-09
   8.7367764e-01   9.8066079e-10
   1.0484132e+00   6.5750813e-10
   1.2231487e+00   2.0377300e-11
   1.3978842e+00   2.0377300e-11
   1.5726197e+00   2.0377300e-11
   1.7473553e+00   2.0377300e-11
   1.9220908e+00   2.0377300e-11
   2.0968263e+00   2.0377300e-11
   2.2715619e+00   2.0377300e-11
   2.4462974e+00   2.0377300e-11
   2.6210329e+00   2.0377300e-11
   2.7957684e+00   2.0377300e-11
   2.9705040e+00   2.0377300e-11
   3.1452395e+00   2.0377300e-11
   3.3199750e+00   2.0377300e-11
   3.4947106e+00   2.0377300e-11
   3.6694461e+00   2.0377300e-11
   3.8441816e+00   2.0377300e-11
   4.0189171e+00   2.0377300e-11
   4.1936527e+00   2.0377300e-11
   4.3683882e+00   2.0377300e-11
   4.5431237e+00   2.0377300e-11
   4.7178592e+00   2.0377300e-11
   4.8925948e+00   2.0377300e-11
   5.0673303e+00   2.0377300e-11
   5.2420658e+00   2.0377300e-11
   5.4168014e+00   2.0377300e-11
   5.5915369e+00   2.0377300e-11
   5.7662724e+00   2.0377300e-11
   5.9410079e+00   2.0377300e-11
   6.1157435e+00   2.0377300e-11
   6.2904790e+00   2.0377300e-11
   6.4652145e+00   2.0377300e-11
   6.6399501e+00   2.0377300e-11
   6.8146856e+00   2.0377300e-11
   6.9894211e+00   2.0377300e-11
   7.1641566e+00   2.0377300e-11
   7.3388922e+00   2.0377300e-11
   7.5136277e+00   2.0377300e-11
   7.6883632e+00   2.0377300e-11
   7.8630987e+00   2.0377300e-11
   8.0378343e+00   2.0377300e-11
   8.2125698e+00   2.0377300e-11
   8.3873053e+00   2.0377300e-11
   8.5620409e+00   2.0377300e-11
   8.7367764e+00   2.0377300e-11
   8.9115119e+00   2.0377300e-11
   9.0862474e+00   2.0377300e-11
   9.2609830e+00   2.0377300e-11
   9.4357185e+00   2.0377300e-11
   9.6104540e+00   2.0377300e-11
   9.7851895e+00   2.0377300e-11
   9.9599251e+00   2.0377300e-11
   1.0134661e+01   2.0377300e-11
   1.0309396e+01   2.0377300e-11
   1.0484132e+01   2.0377300e-11
   1.0658867e+01   2.0377300e-11
   1.0833603e+01   2.0377300e-11
   1.1008338e+01   2.0377300e-11
   1.1183074e+01   2.0377300e-11
   1.1357809e+01   2.0377300e-11
   1.1532545e+01   2.0377300e-11
   1.1707280e+01   2.0377300e-11
   1.1882016e+01   2.0377300e-11
   1.2056751e+01   2.0377300e-11
   1.2231487e+01   2.0377300e-11
   1.2406222e+01   2.0377300e-11
   1.2580958e+01   2.0377300e-11
   1.2755694e+01   2.0377300e-11
   1.2930429e+01   2.0377300e-11
   1.3105165e+01   2.0377300e-11
   1.3279900e+01   2.0377300e-11
   1.3454636e+01   2.0377300e-11
   1.3629371e+01   2.0377300e-11
   1.3804107e+01   2.0377300e-11
   1.3978842e+01   2.0377300e-11
   1.4153578e+01   2.0377300e-11
   1.4328313e+01   2.0377300e-11
   1.4503049e+01   2.0377300e-11
   1.4677784e+01   2.0377300e-11
   1.4852520e+01   2.0377300e-11
   1.5027255e+01   2.0377300e-11
   1.5201991e+01   2.0377300e-11
   1.5376726e+01   2.0377300e-11
   1.5551462e+01   2.0377300e-11
   1.5726197e+01   2.0377300e-11
   1.5900933e+01   2.0377300e-11
   1.6075669e+01   2.0377300e-11
   1.6250404e+01   2.0377300e-11
   1.6425140e+01   2.0377300e-11
   1.6599875e+01   2.0377300e-11
   1.6774611e+01   2.0377300e-11
   1.6949346e+01   2.0377300e-11
   1.7124082e+01   2.0377300e-11
   1.7298817e+01   2.0377300e-11
   1.7473553e+01   2.0377300e-11
   1.7648288e+01   2.0377300e-11
   1.7823024e+01   2.0377300e-11
   1.7997759e+01   2.0377300e-11
   1.8172495e+01   2.0377300e-11
   1.8347230e+01   2.0377300e-11
   1.8521966e+01   2.0377300e-11
   1.8696701e+01   2.0377300e-11
   1.8871437e+01   2.0377300e-11
   1.9046173e+01   2.0377300e-11
   1.9220908e+01   2.0377300e-11
   1.9395644e+01   2.0377300e-11
   1.9570379e+01   2.0377300e-11
   1.9745115e+01   2.0377300e-11
   1.9919850e+01   2.0377300e-11
   2.0094586e+01   2.0377300e-11
   2.0269321e+01   2.0377300e-11
   2.0444057e+01   2.0377300e-11
   2.0618792e+01   2.0377300e-11
   2.0793528e+01   2.0377300e-11
   2.0968263e+01   2.0377300e-11
   2.1142999e+01   2.0377300e-11
   2.1317734e+01   2.0377300e-11
   2.1492470e+01   2.0377300e-11
   2.1667205e+01   2.0377300e-11
   2.1841941e+01   2.0377300e-11
   2.2016676e+01   2.0377300e-11
   2.2191412e+01   2.0377300e-11
   2.2366148e+01   2.0377300e-11
   2.2540883e+01   2.0377300e-11
   2.2715619e+01   2.0377300e-11
   2.2890354e+01   2.0377300e-11
   2.3065090e+01   2.0377300e-11
   2.3239825e+01   2.0377300e-11
   2.3414561e+01   2.0377300e-11
   2.3589296e+01   2.0377300e-11
   2.3764032e+01   2.0377300e-11
   2.3938767e+01   2.0377300e-11
   2.4113503e+01   2.0377300e-11
   2.4288238e+01   2.0377300e-11
   2.4462974e+01   2.0377300e-11
   2.4637709e+01   2.0377300e-11
   2.4812445e+01   2.0377300e-11
   2.4987180e+01   2.0377300e-11
   2.5161916e+01   2.0377300e-11
   2.5336652e+01   2.0377300e-11
   2.5511387e+01   2.0377300e-11
   2.5686123e+01   2.0377300e-11
   2.5860858e+01   2.0377300e-11
   2.6035594e+01   2.0377300e-11
   2.6210329e+01   2.0377300e-11
   2.6385065e+01   2.0377300e-11
   2.6559800e+01   2.0377300e-11
   2.6734536e+01   2.0377300e-11
   2.6909271e+01   2.0377300e-11
   2.7084007e+01   2.0377300e-11
   2.7258742e+01   2.0377300e-11
   2.7433478e+01   2.0377300e-11
   2.7608213e+01   2.0377300e-11
   2.7782949e+01   2.0377300e-11
   2.7957684e+01   2.0377300e-11
   2.8132420e+01   2.0377300e-11
   2.8307155e+01   2.0377300e-11
   2.8481891e+01   2.0377300e-11
   2.8656627e+01   2.0377300e-11
   2.8831362e+01   2.0377300e-11
   2.9006098e+01   2.0377300e-11
   2.9180833e+01   2.0377300e-11
   2.9355569e+01   2.0377300e-11
   2.9530304e+01   2.0377300e-11
   2.9705040e+01   2.0377300e-11
   2.9879775e+01   2.0377300e-11
   3.0054511e+01   2.0377300e-11
   3.0229246e+01   2.0377300e-11
   3.0403982e+01   2.0377300e-11
   3.0578717e+01   2.0377300e-11
   3.0753453e+01   2.0377300e-11
   3.0928188e+01   2.0377300e-11
   3.1102924e+01   2.0377300e-11
   3.1277659e+01   2.0377300e-11
   3.1452395e+01   2.0377300e-11
   3.1627131e+01   2.0377300e-11
   3.1801866e+01   2.0377300e-11
   3.1976602e+01   2.0377300e-11
   3.2151337e+01   2.0377300e-11
   3.2326073e+01   2.0377300e-11
   3.2500808e+01   2.0377300e-11
   3.2675544e+01   2.0377300e-11
   3.2850279e+01   2.0377300e-11
   3.3025015e+01   2.0377300e-11
   3.3199750e+01   2.0377300e-11
   3.3374486e+01   2.0377300e-11
   3.3549221e+01   2.0377300e-11
   3.3723957e+01   2.0377300e-11
   3.3898692e+01   2.0377300e-11
   3.4073428e+01   2.0377300e-11
   3.4248163e+01   2.0377300e-11
   3.4422899e+01   2.0377300e-11
   3.4597634e+01   2.0377300e-11
   3.4772370e+01   2.0377300e-11


==> Fig_4d/Gear_PSO.txt <==
   0.0000000e+00   1.3887549e-06
   4.4345616e-01   1.2090639e-06
   8.8691232e-01   2.0931941e-07
   1.3303685e+00   6.5253998e-08
   1.7738246e+00   3.2460726e-08
   2.2172808e+00   1.8271101e-08
   2.6607370e+00   4.1613697e-09
   3.1041931e+00   2.3549398e-09
   3.5476493e+00   2.3549398e-09
   3.9911054e+00   2.3549398e-09
   4.4345616e+00   9.8945710e-10
   4.8780178e+00   9.8066079e-10
   5.3214739e+00   6.5750813e-10
   5.7649301e+00   1.3285718e-10
   6.2083863e+00   1.1391072e-10
   6.6518424e+00   1.1391072e-10
   7.0952986e+00   9.6697899e-11
   7.5387547e+00   5.8537599e-11
   7.9822109e+00   2.0377300e-11
   8.4256671e+00   2.0377300e-11
   8.8691232e+00   2.0377300e-11
   9.3125794e+00   2.0377300e-11
   9.7560355e+00   2.0377300e-11
   1.0199492e+01   2.0377300e-11
   1.0642948e+01   2.0377300e-11
   1.1086404e+01   2.0377300e-11
   1.1529860e+01   2.0377300e-11
   1.1973316e+01   2.0377300e-11
   1.2416773e+01   2.0377300e-11
   1.2860229e+01   2.0377300e-11
   1.3303685e+01   2.0377300e-11
   1.3747141e+01   2.0377300e-11
   1.4190597e+01   2.0377300e-11
   1.4634053e+01   2.0377300e-11
   1.5077509e+01   2.0377300e-11
   1.5520966e+01   2.0377300e-11
   1.5964422e+01   2.0377300e-11
   1.6407878e+01   2.0377300e-11
   1.6851334e+01   2.0377300e-11
   1.7294790e+01   2.0377300e-11
   1.7738246e+01   2.0377300e-11
   1.8181703e+01   2.0377300e-11
   1.8625159e+01   2.0377300e-11
   1.9068615e+01   2.0377300e-11
   1.9512071e+01   2.0377300e-11
   1.9955527e+01   2.0377300e-11
   2.0398983e+01   2.0377300e-11
   2.0842440e+01   2.0377300e-11
   2.1285896e+01   2.0377300e-11
   2.1729352e+01   2.0377300e-11
   2.2172808e+01   2.0377300e-11
   2.2616264e+01   2.0377300e-11
   2.3059720e+01   2.0377300e-11
   2.3503177e+01   2.0377300e-11
   2.3946633e+01   2.0377300e-11
   2.4390089e+01   2.0377300e-11
   2.4833545e+01   2.0377300e-11
   2.5277001e+01   2.0377300e-11
   2.5720457e+01   2.0377300e-11
   2.6163913e+01   2.0377300e-11
   2.6607370e+01   2.0377300e-11
   2.7050826e+01   2.0377300e-11
   2.7494282e+01   2.0377300e-11
   2.7937738e+01   2.0377300e-11
   2.8381194e+01   2.0377300e-11
   2.8824650e+01   2.0377300e-11
   2.9268107e+01   2.0377300e-11
   2.9711563e+01   2.0377300e-11
   3.0155019e+01   2.0377300e-11
   3.0598475e+01   2.0377300e-11
   3.1041931e+01   2.0377300e-11
   3.1485387e+01   2.0377300e-11
   3.1928844e+01   2.0377300e-11
   3.2372300e+01   2.0377300e-11
   3.2815756e+01   2.0377300e-11
   3.3259212e+01   2.0377300e-11
   3.3702668e+01   2.0377300e-11
   3.4146124e+01   2.0377300e-11
   3.4589581e+01   2.0377300e-11
   3.5033037e+01   2.0377300e-11
   3.5476493e+01   2.0377300e-11
   3.5919949e+01   2.0377300e-11
   3.6363405e+01   2.0377300e-11
   3.6806861e+01   2.0377300e-11
   3.7250318e+01   2.0377300e-11
   3.7693774e+01   2.0377300e-11
   3.8137230e+01   2.0377300e-11
   3.8580686e+01   2.0377300e-11
   3.9024142e+01   2.0377300e-11
   3.9467598e+01   2.0377300e-11
   3.9911054e+01   2.0377300e-11
   4.0354511e+01   2.0377300e-11
   4.0797967e+01   2.0377300e-11
   4.1241423e+01   2.0377300e-11
   4.1684879e+01   2.0377300e-11
   4.2128335e+01   2.0377300e-11
   4.2571791e+01   2.0377300e-11
   4.3015248e+01   2.0377300e-11
   4.3458704e+01   2.0377300e-11
   4.3902160e+01   2.0377300e-11
   4.4345616e+01   2.0377300e-11
   4.4789072e+01   2.0377300e-11
   4.5232528e+01   2.0377300e-11
   4.5675985e+01   2.0377300e-11
   4.6119441e+01   2.0377300e-11
   4.6562897e+01   2.0377300e-11
   4.7006353e+01   2.0377300e-11
   4.7449809e+01   2.0377300e-11
   4.7893265e+01   2.0377300e-11
   4.8336722e+01   2.0377300e-11
   4.8780178e+01   2.0377300e-11
   4.9223634e+01   2.0377300e-11
   4.9667090e+01   2.0377300e-11
   5.0110546e+01   2.0377300e-11
   5.0554002e+01   2.0377300e-11
   5.0997458e+01   2.0377300e-11
   5.1440915e+01   2.0377300e-11
   5.1884371e+01   2.0377300e-11
   5.2327827e+01   2.0377300e-11
   5.2771283e+01   2.0377300e-11
   5.3214739e+01   2.0377300e-11
   5.3658195e+01   2.0377300e-11
   5.4101652e+01   2.0377300e-11
   5.4545108e+01   2.0377300e-11
   5.4988564e+01   2.0377300e-11
   5.5432020e+01   2.0377300e-11
   5.5875476e+01   2.0377300e-11
   5.6318932e+01   2.0377300e-11
   5.6762389e+01   2.0377300e-11
   5.7205845e+01   2.0377300e-11
   5.7649301e+01   2.0377300e-11
   5.8092757e+01   2.0377300e-11
   5.8536213e+01   2.0377300e-11
   5.8979669e+01   2.0377300e-11
   5.9423126e+01   2.0377300e-11
   5.9866582e+01   2.0377300e-11
   6.0310038e+01   2.0377300e-11
   6.0753494e+01   2.0377300e-11
   6.1196950e+01   2.0377300e-11
   6.1640406e+01   2.0377300e-11
   6.2083863e+01   2.0377300e-11
   6.2527319e+01   2.0377300e-11
   6.2970775e+01   2.0377300e-11
   6.3414231e+01   2.0377300e-11
   6.3857687e+01   2.0377300e-11
   6.4301143e+01   2.0377300e-11
   6.4744599e+01   2.0377300e-11
   6.5188056e+01   2.0377300e-11
   6.5631512e+01   2.0377300e-11
   6.6074968e+01   2.0377300e-11
   6.6518424e+01   2.0377300e-11
   6.6961880e+01   2.0377300e-11
   6.7405336e+01   2.0377300e-11
   6.7848793e+01   2.0377300e-11
   6.8292249e+01   2.0377300e-11
   6.8735705e+01   2.0377300e-11
   6.9179161e+01   2.0377300e-11
   6.9622617e+01   2.0377300e-11
   7.0066073e+01   2.0377300e-11
   7.0509530e+01   2.0377300e-11
   7.0952986e+01   2.0377300e-11
   7.1396442e+01   2.0377300e-11
   7.1839898e+01   2.0377300e-11
   7.2283354e+01   2.0377300e-11
   7.2726810e+01   2.0377300e-11
   7.3170267e+01   2.0377300e-11
   7.3613723e+01   2.0377300e-11
   7.4057179e+01   2.0377300e-11
   7.4500635e+01   2.0377300e-11
   7.4944091e+01   2.0377300e-11
   7.5387547e+01   2.0377300e-11
   7.5831003e+01   2.0377300e-11
   7.6274460e+01   2.0377300e-11
   7.6717916e+01   2.0377300e-11
   7.7161372e+01   2.0377300e-11
   7.7604828e+01   2.0377300e-11
   7.8048284e+01   2.0377300e-11
   7.8491740e+01   2.0377300e-11
   7.8935197e+01   2.0377300e-11
   7.9378653e+01   2.0377300e-11
   7.9822109e+01   2.0377300e-11
   8.0265565e+01   2.0377300e-11
   8.0709021e+01   2.0377300e-11
   8.1152477e+01   2.0377300e-11
   8.1595934e+01   2.0377300e-11
   8.2039390e+01   2.0377300e-11
   8.2482846e+01   2.0377300e-11
   8.2926302e+01   2.0377300e-11
   8.3369758e+01   2.0377300e-11
   8.3813214e+01   2.0377300e-11
   8.4256671e+01   2.0377300e-11
   8.4700127e+01   2.0377300e-11
   8.5143583e+01   2.0377300e-11
   8.5587039e+01   2.0377300e-11
   8.6030495e+01   2.0377300e-11
   8.6473951e+01   2.0377300e-11
   8.6917408e+01   2.0377300e-11
   8.7360864e+01   2.0377300e-11
   8.7804320e+01   2.0377300e-11
   8.8247776e+01   2.0377300e-11


==> Fig_4d/Miele_Cantrell_CG.txt <==
   0.0000000e+00   3.1422480e-04
   7.8687935e-01   6.2946326e-07
   1.5737587e+00   6.2946326e-07
   2.3606380e+00   6.2946326e-07
   3.1475174e+00   6.2946326e-07
   3.9343967e+00   1.1480651e-07
   4.7212761e+00   5.5661921e-08
   5.5081554e+00   3.1081250e-10
   6.2950348e+00   3.1081250e-10
   7.0819141e+00   3.1081250e-10
   7.8687935e+00   3.1081250e-10
   8.6556728e+00   3.4679545e-11
   9.4425522e+00   2.0174415e-11
   1.0229432e+01   2.0174415e-11
   1.1016311e+01   2.0174415e-11
   1.1803190e+01   2.0174415e-11
   1.2590070e+01   6.2572451e-12
   1.3376949e+01   5.2691442e-12
   1.4163828e+01   4.8838696e-12
   1.4950708e+01   4.8838696e-12
   1.5737587e+01   4.8838696e-12
   1.6524466e+01   1.1640897e-12
   1.7311346e+01   5.6987113e-13
   1.8098225e+01   3.1213010e-13
   1.8885104e+01   1.0070766e-13
   1.9671984e+01   5.9157610e-14
   2.0458863e+01   1.7989435e-14
   2.1245742e+01   1.0923729e-14
   2.2032622e+01   4.4578221e-15
   2.2819501e+01   1.7743911e-15
   2.3606380e+01   1.1236019e-15
   2.4393260e+01   3.3420141e-16
   2.5180139e+01   1.7643346e-16
   2.5967018e+01   1.0267764e-16
   2.6753898e+01   4.1716249e-17
   2.7540777e+01   2.9329391e-17
   2.8327656e+01   2.0789944e-17
   2.9114536e+01   1.4237110e-17
   2.9901415e+01   1.1464384e-17
   3.0688295e+01   9.5987246e-18
   3.1475174e+01   8.2156128e-18
   3.2262053e+01   7.3153231e-18
   3.3048933e+01   6.6436723e-18
   3.3835812e+01   6.1512211e-18
   3.4622691e+01   5.7806221e-18
   3.5409571e+01   5.4983976e-18
   3.6196450e+01   5.2813968e-18
   3.6983329e+01   5.1132435e-18
   3.7770209e+01   4.9821216e-18
   3.8557088e+01   4.8793575e-18
   3.9343967e+01   4.7984900e-18
   4.0130847e+01   4.7346450e-18
   4.0917726e+01   4.6841069e-18
   4.1704605e+01   4.6440177e-18
   4.2491485e+01   4.6121635e-18
   4.3278364e+01   4.5868182e-18
   4.4065243e+01   4.5666301e-18
   4.4852123e+01   4.5505357e-18
   4.5639002e+01   4.5376961e-18
   4.6425881e+01   4.5274473e-18
   4.7212761e+01   4.5192629e-18
   4.7999640e+01   4.5127247e-18
   4.8786519e+01   4.5075001e-18
   4.9573399e+01   4.5033243e-18
   5.0360278e+01   4.4999861e-18
   5.1147158e+01   4.4973171e-18
   5.1934037e+01   4.4951828e-18
   5.2720916e+01   4.4934761e-18
   5.3507796e+01   4.4921111e-18
   5.4294675e+01   4.4910194e-18
   5.5081554e+01   4.4901462e-18
   5.5868434e+01   4.4894478e-18
   5.6655313e+01   4.4888891e-18
   5.7442192e+01   4.4884421e-18
   5.8229072e+01   4.4880846e-18
   5.9015951e+01   4.4877987e-18
   5.9802830e+01   4.4875699e-18
   6.0589710e+01   4.4873869e-18
   6.1376589e+01   4.4872405e-18
   6.2163468e+01   4.4871233e-18
   6.2950348e+01   4.4870296e-18
   6.3737227e+01   4.4869547e-18
   6.4524106e+01   4.4868947e-18
   6.5310986e+01   4.4868467e-18
   6.6097865e+01   4.4868084e-18
   6.6884744e+01   4.4867777e-18
   6.7671624e+01   4.4867531e-18
   6.8458503e+01   4.4867335e-18
   6.9245383e+01   4.4867177e-18
   7.0032262e+01   4.4867052e-18
   7.0819141e+01   4.4866951e-18
   7.1606021e+01   4.4866871e-18
   7.2392900e+01   4.4866806e-18
   7.3179779e+01   4.4866755e-18
   7.3966659e+01   4.4866714e-18
   7.4753538e+01   4.4866681e-18
   7.5540417e+01   4.4866654e-18
   7.6327297e+01   4.4866633e-18
   7.7114176e+01   4.4866616e-18
   7.7901055e+01   4.4866603e-18
   7.8687935e+01   4.4866592e-18
   7.9474814e+01   4.4866583e-18
   8.0261693e+01   4.4866576e-18
   8.1048573e+01   4.4866571e-18
   8.1835452e+01   4.4866566e-18
   8.2622331e+01   4.4866563e-18
   8.3409211e+01   4.4866560e-18
   8.4196090e+01   4.4866558e-18
   8.4982969e+01   4.4866556e-18
   8.5769849e+01   4.4866555e-18
   8.6556728e+01   4.4866553e-18
   8.7343607e+01   4.4866552e-18
   8.8130487e+01   4.4866552e-18
   8.8917366e+01   4.4866551e-18
   8.9704246e+01   4.4866551e-18
   9.0491125e+01   4.4866550e-18
   9.1278004e+01   4.4866550e-18
   9.2064884e+01   4.4866550e-18
   9.2851763e+01   4.4866550e-18
   9.3638642e+01   4.4866549e-18
   9.4425522e+01   4.4866549e-18
   9.5212401e+01   4.4866549e-18
   9.5999280e+01   4.4866549e-18
   9.6786160e+01   4.4866549e-18
   9.7573039e+01   4.4866549e-18
   9.8359918e+01   4.4866549e-18
   9.9146798e+01   4.4866549e-18
   9.9933677e+01   4.4866549e-18
   1.0072056e+02   4.4866549e-18
   1.0150744e+02   4.4866549e-18
   1.0229432e+02   4.4866549e-18
   1.0308119e+02   4.4866549e-18
   1.0386807e+02   4.4866549e-18
   1.0465495e+02   4.4866549e-18
   1.0544183e+02   4.4866549e-18
   1.0622871e+02   4.4866549e-18
   1.0701559e+02   4.4866549e-18
   1.0780247e+02   4.4866549e-18
   1.0858935e+02   4.4866549e-18
   1.0937623e+02   4.4866549e-18
   1.1016311e+02   4.4866549e-18
   1.1094999e+02   4.4866549e-18
   1.1173687e+02   4.4866549e-18
   1.1252375e+02   4.4866549e-18
   1.1331063e+02   4.4866549e-18
   1.1409751e+02   4.4866549e-18
   1.1488438e+02   4.4866549e-18
   1.1567126e+02   4.4866549e-18
   1.1645814e+02   4.4866549e-18
   1.1724502e+02   4.4866549e-18
   1.1803190e+02   4.4866549e-18
   1.1881878e+02   4.4866549e-18
   1.1960566e+02   4.4866549e-18
   1.2039254e+02   4.4866549e-18
   1.2117942e+02   4.4866549e-18
   1.2196630e+02   4.4866549e-18
   1.2275318e+02   4.4866549e-18
   1.2354006e+02   4.4866549e-18
   1.2432694e+02   4.4866549e-18
   1.2511382e+02   4.4866549e-18
   1.2590070e+02   4.4866549e-18
   1.2668757e+02   4.4866549e-18
   1.2747445e+02   4.4866549e-18
   1.2826133e+02   4.4866549e-18
   1.2904821e+02   4.4866549e-18
   1.2983509e+02   4.4866549e-18
   1.3062197e+02   4.4866549e-18
   1.3140885e+02   4.4866549e-18
   1.3219573e+02   4.4866549e-18
   1.3298261e+02   4.4866549e-18
   1.3376949e+02   4.4866549e-18
   1.3455637e+02   4.4866549e-18
   1.3534325e+02   4.4866549e-18
   1.3613013e+02   4.4866549e-18
   1.3691701e+02   4.4866549e-18
   1.3770389e+02   4.4866549e-18
   1.3849077e+02   4.4866549e-18
   1.3927764e+02   4.4866549e-18
   1.4006452e+02   4.4866549e-18
   1.4085140e+02   4.4866549e-18
   1.4163828e+02   4.4866549e-18
   1.4242516e+02   4.4866549e-18
   1.4321204e+02   4.4866549e-18
   1.4399892e+02   4.4866549e-18
   1.4478580e+02   4.4866549e-18
   1.4557268e+02   4.4866549e-18
   1.4635956e+02   4.4866549e-18
   1.4714644e+02   4.4866549e-18
   1.4793332e+02   4.4866549e-18
   1.4872020e+02   4.4866549e-18
   1.4950708e+02   4.4866549e-18
   1.5029396e+02   4.4866549e-18
   1.5108083e+02   4.4866549e-18
   1.5186771e+02   4.4866549e-18
   1.5265459e+02   4.4866549e-18
   1.5344147e+02   4.4866549e-18
   1.5422835e+02   4.4866549e-18
   1.5501523e+02   4.4866549e-18
   1.5580211e+02   4.4866549e-18
   1.5658899e+02   4.4866549e-18


==> Fig_4d/Miele_Cantrell_CR.txt <==
   0.0000000e+00   5.2509941e-04
   5.2298158e-01   8.1601218e-05
   1.0459632e+00   2.7673851e-05
   1.5689447e+00   8.4612376e-06
   2.0919263e+00   3.2917455e-06
   2.6149079e+00   8.0135354e-07
   3.1378895e+00   2.7997356e-07
   3.6608711e+00   8.1939932e-08
   4.1838527e+00   3.2964152e-08
   4.7068342e+00   7.5202963e-09
   5.2298158e+00   3.8428485e-09
   5.7527974e+00   1.3148546e-09
   6.2757790e+00   2.7698426e-10
   6.7987606e+00   1.1361179e-10
   7.3217422e+00   3.9803213e-11
   7.8447237e+00   1.3558542e-11
   8.3677053e+00   3.4226558e-12
   8.8906869e+00   1.4203452e-12
   9.4136685e+00   5.6979981e-13
   9.9366501e+00   2.3062266e-13
   1.0459632e+01   8.0752293e-14
   1.0982613e+01   3.1442961e-14
   1.1505595e+01   8.2789900e-15
   1.2028576e+01   3.9462444e-15
   1.2551558e+01   1.8930033e-15
   1.3074540e+01   8.6839974e-16
   1.3597521e+01   4.1635884e-16
   1.4120503e+01   2.1234995e-16
   1.4643484e+01   1.4092130e-16
   1.5166466e+01   7.6413020e-17
   1.5689447e+01   5.3352485e-17
   1.6212429e+01   3.3608212e-17
   1.6735411e+01   2.2438327e-17
   1.7258392e+01   1.4790507e-17
   1.7781374e+01   1.0474221e-17
   1.8304355e+01   8.5282197e-18
   1.8827337e+01   6.4398491e-18
   1.9350319e+01   5.2597922e-18
   1.9873300e+01   4.3299382e-18
   2.0396282e+01   3.7163692e-18
   2.0919263e+01   3.3188808e-18
   2.1442245e+01   3.0342839e-18
   2.1965226e+01   2.8160163e-18
   2.2488208e+01   2.6213167e-18
   2.3011190e+01   2.4765003e-18
   2.3534171e+01   2.3672886e-18
   2.4057153e+01   2.2877121e-18
   2.4580134e+01   2.2341192e-18
   2.5103116e+01   2.1799846e-18
   2.5626098e+01   2.1347996e-18
   2.6149079e+01   2.1020545e-18
   2.6672061e+01   2.0789862e-18
   2.7195042e+01   2.0579394e-18
   2.7718024e+01   2.0420697e-18
   2.8241005e+01   2.0292430e-18
   2.8763987e+01   2.0189002e-18
   2.9286969e+01   2.0107400e-18
   2.9809950e+01   2.0043454e-18
   3.0332932e+01   1.9994817e-18
   3.0855913e+01   1.9952555e-18
   3.1378895e+01   1.9917336e-18
   3.1901877e+01   1.9891105e-18
   3.2424858e+01   1.9870821e-18
   3.2947840e+01   1.9854502e-18
   3.3470821e+01   1.9841386e-18
   3.3993803e+01   1.9830465e-18
   3.4516784e+01   1.9821474e-18
   3.5039766e+01   1.9814377e-18
   3.5562748e+01   1.9808667e-18
   3.6085729e+01   1.9804215e-18
   3.6608711e+01   1.9800638e-18
   3.7131692e+01   1.9797870e-18
   3.7654674e+01   1.9795530e-18
   3.8177656e+01   1.9793695e-18
   3.8700637e+01   1.9792287e-18
   3.9223619e+01   1.9791071e-18
   3.9746600e+01   1.9790113e-18
   4.0269582e+01   1.9789379e-18
   4.0792563e+01   1.9788816e-18
   4.1315545e+01   1.9788338e-18
   4.1838527e+01   1.9787960e-18
   4.2361508e+01   1.9787671e-18
   4.2884490e+01   1.9787430e-18
   4.3407471e+01   1.9787235e-18
   4.3930453e+01   1.9787079e-18
   4.4453435e+01   1.9786954e-18
   4.4976416e+01   1.9786852e-18
   4.5499398e+01   1.9786773e-18
   4.6022379e+01   1.9786709e-18
   4.6545361e+01   1.9786659e-18
   4.7068342e+01   1.9786620e-18
   4.7591324e+01   1.9786589e-18
   4.8114306e+01   1.9786563e-18
   4.8637287e+01   1.9786542e-18
   4.9160269e+01   1.9786525e-18
   4.9683250e+01   1.9786512e-18
   5.0206232e+01   1.9786502e-18
   5.0729214e+01   1.9786493e-18
   5.1252195e+01   1.9786486e-18
   5.1775177e+01   1.9786481e-18
   5.2298158e+01   1.9786476e-18
   5.2821140e+01   1.9786473e-18
   5.3344121e+01   1.9786470e-18
   5.3867103e+01   1.9786468e-18
   5.4390085e+01   1.9786466e-18
   5.4913066e+01   1.9786465e-18
   5.5436048e+01   1.9786464e-18
   5.5959029e+01   1.9786463e-18
   5.6482011e+01   1.9786462e-18
   5.7004993e+01   1.9786461e-18
   5.7527974e+01   1.9786461e-18
   5.8050956e+01   1.9786460e-18
   5.8573937e+01   1.9786460e-18
   5.9096919e+01   1.9786460e-18
   5.9619900e+01   1.9786460e-18
   6.0142882e+01   1.9786460e-18
   6.0665864e+01   1.9786459e-18
   6.1188845e+01   1.9786459e-18
   6.1711827e+01   1.9786459e-18
   6.2234808e+01   1.9786459e-18
   6.2757790e+01   1.9786459e-18
   6.3280772e+01   1.9786459e-18
   6.3803753e+01   1.9786459e-18
   6.4326735e+01   1.9786459e-18
   6.4849716e+01   1.9786459e-18
   6.5372698e+01   1.9786459e-18
   6.5895679e+01   1.9786459e-18
   6.6418661e+01   1.9786459e-18
   6.6941643e+01   1.9786459e-18
   6.7464624e+01   1.9786459e-18
   6.7987606e+01   1.9786459e-18
   6.8510587e+01   1.9786459e-18
   6.9033569e+01   1.9786459e-18
   6.9556551e+01   1.9786459e-18
   7.0079532e+01   1.9786459e-18
   7.0602514e+01   1.9786459e-18
   7.1125495e+01   1.9786459e-18
   7.1648477e+01   1.9786459e-18
   7.2171458e+01   1.9786459e-18
   7.2694440e+01   1.9786459e-18
   7.3217422e+01   1.9786459e-18
   7.3740403e+01   1.9786459e-18
   7.4263385e+01   1.9786459e-18
   7.4786366e+01   1.9786459e-18
   7.5309348e+01   1.9786459e-18
   7.5832330e+01   1.9786459e-18
   7.6355311e+01   1.9786459e-18
   7.6878293e+01   1.9786459e-18
   7.7401274e+01   1.9786459e-18
   7.7924256e+01   1.9786459e-18
   7.8447237e+01   1.9786459e-18
   7.8970219e+01   1.9786459e-18
   7.9493201e+01   1.9786459e-18
   8.0016182e+01   1.9786459e-18
   8.0539164e+01   1.9786459e-18
   8.1062145e+01   1.9786459e-18
   8.1585127e+01   1.9786459e-18
   8.2108109e+01   1.9786459e-18
   8.2631090e+01   1.9786459e-18
   8.3154072e+01   1.9786459e-18
   8.3677053e+01   1.9786459e-18
   8.4200035e+01   1.9786459e-18
   8.4723016e+01   1.9786459e-18
   8.5245998e+01   1.9786459e-18
   8.5768980e+01   1.9786459e-18
   8.6291961e+01   1.9786459e-18
   8.6814943e+01   1.9786459e-18
   8.7337924e+01   1.9786459e-18
   8.7860906e+01   1.9786459e-18
   8.8383888e+01   1.9786459e-18
   8.8906869e+01   1.9786459e-18
   8.9429851e+01   1.9786459e-18
   8.9952832e+01   1.9786459e-18
   9.0475814e+01   1.9786459e-18
   9.0998795e+01   1.9786459e-18
   9.1521777e+01   1.9786459e-18
   9.2044759e+01   1.9786459e-18
   9.2567740e+01   1.9786459e-18
   9.3090722e+01   1.9786459e-18
   9.3613703e+01   1.9786459e-18
   9.4136685e+01   1.9786459e-18
   9.4659667e+01   1.9786459e-18
   9.5182648e+01   1.9786459e-18
   9.5705630e+01   1.9786459e-18
   9.6228611e+01   1.9786459e-18
   9.6751593e+01   1.9786459e-18
   9.7274574e+01   1.9786459e-18
   9.7797556e+01   1.9786459e-18
   9.8320538e+01   1.9786459e-18
   9.8843519e+01   1.9786459e-18
   9.9366501e+01   1.9786459e-18
   9.9889482e+01   1.9786459e-18
   1.0041246e+02   1.9786459e-18
   1.0093545e+02   1.9786459e-18
   1.0145843e+02   1.9786459e-18
   1.0198141e+02   1.9786459e-18
   1.0250439e+02   1.9786459e-18
   1.0302737e+02   1.9786459e-18
   1.0355035e+02   1.9786459e-18
   1.0407334e+02   1.9786459e-18


==> Fig_4d/Miele_Cantrell_PSO.txt <==
   0.0000000e+00   1.3932476e-03
   6.2188675e-01   1.3870098e-04
   1.2437735e+00   2.6198617e-05
   1.8656602e+00   6.4674468e-06
   2.4875470e+00   1.8728317e-06
   3.1094337e+00   7.1733206e-07
   3.7313205e+00   1.7574856e-07
   4.3532072e+00   1.0290239e-07
   4.9750940e+00   4.5017718e-08
   5.5969807e+00   1.3297839e-08
   6.2188675e+00   6.8459666e-09
   6.8407542e+00   2.9269777e-09
   7.4626410e+00   1.4517954e-09
   8.0845277e+00   8.0580139e-10
   8.7064145e+00   3.8466289e-10
   9.3283012e+00   1.8410327e-10
   9.9501880e+00   9.0011795e-11
   1.0572075e+01   5.8291081e-11
   1.1193961e+01   2.8674994e-11
   1.1815848e+01   1.8956472e-11
   1.2437735e+01   1.1908943e-11
   1.3059622e+01   7.0114088e-12
   1.3681508e+01   5.4754152e-12
   1.4303395e+01   3.5601277e-12
   1.4925282e+01   2.5498309e-12
   1.5547169e+01   1.7674187e-12
   1.6169055e+01   1.4024508e-12
   1.6790942e+01   1.0583531e-12
   1.7412829e+01   7.1221613e-13
   1.8034716e+01   4.6770396e-13
   1.8656602e+01   3.1539036e-13
   1.9278489e+01   2.2350086e-13
   1.9900376e+01   1.8921647e-13
   2.0522263e+01   1.6001819e-13
   2.1144149e+01   1.3155478e-13
   2.1766036e+01   9.7332339e-14
   2.2387923e+01   8.0533461e-14
   2.3009810e+01   6.8717704e-14
   2.3631696e+01   5.6412176e-14
   2.4253583e+01   4.4201857e-14
   2.4875470e+01   3.8697207e-14
   2.5497357e+01   3.6873558e-14
   2.6119243e+01   3.0081430e-14
   2.6741130e+01   2.8547683e-14
   2.7363017e+01   2.5069860e-14
   2.7984904e+01   2.0713350e-14
   2.8606790e+01   1.8127250e-14
   2.9228677e+01   1.6063668e-14
   2.9850564e+01   1.4903119e-14
   3.0472451e+01   1.2486545e-14
   3.1094337e+01   1.0673517e-14
   3.1716224e+01   9.2852067e-15
   3.2338111e+01   9.0650302e-15
   3.2959998e+01   8.2353699e-15
   3.3581884e+01   7.1083025e-15
   3.4203771e+01   6.0957370e-15
   3.4825658e+01   5.4884506e-15
   3.5447545e+01   5.1070746e-15
   3.6069431e+01   4.6647972e-15
   3.6691318e+01   4.4558801e-15
   3.7313205e+01   4.0481099e-15
   3.7935092e+01   3.7774591e-15
   3.8556978e+01   3.6226105e-15
   3.9178865e+01   3.3420688e-15
   3.9800752e+01   3.0164604e-15
   4.0422639e+01   2.8933721e-15
   4.1044525e+01   2.6426137e-15
   4.1666412e+01   2.4887613e-15
   4.2288299e+01   2.3034438e-15
   4.2910186e+01   2.1450134e-15
   4.3532072e+01   2.0602487e-15
   4.4153959e+01   1.8640453e-15
   4.4775846e+01   1.7707234e-15
   4.5397733e+01   1.6866736e-15
   4.6019619e+01   1.5654824e-15
   4.6641506e+01   1.4679100e-15
   4.7263393e+01   1.3871183e-15
   4.7885280e+01   1.3235273e-15
   4.8507166e+01   1.2350923e-15
   4.9129053e+01   1.1553309e-15
   4.9750940e+01   1.0398464e-15
   5.0372827e+01   9.7832216e-16
   5.0994713e+01   9.6010713e-16
   5.1616600e+01   9.2537056e-16
   5.2238487e+01   9.1297549e-16
   5.2860374e+01   9.0253162e-16
   5.3482260e+01   8.5063351e-16
   5.4104147e+01   8.2829155e-16
   5.4726034e+01   7.9337814e-16
   5.5347921e+01   7.7958417e-16
   5.5969807e+01   7.3750930e-16
   5.6591694e+01   7.1289207e-16
   5.7213581e+01   6.7383505e-16
   5.7835468e+01   6.4048852e-16
   5.8457354e+01   6.4048852e-16
   5.9079241e+01   6.1799982e-16
   5.9701128e+01   6.1449785e-16
   6.0323015e+01   5.9898030e-16
   6.0944901e+01   5.6351490e-16
   6.1566788e+01   5.5488678e-16
   6.2188675e+01   5.4598030e-16
   6.2810562e+01   5.2511704e-16
   6.3432448e+01   5.1693516e-16
   6.4054335e+01   4.9667444e-16
   6.4676222e+01   4.7876969e-16
   6.5298109e+01   4.5444978e-16
   6.5919995e+01   4.5444978e-16
   6.6541882e+01   4.2381193e-16
   6.7163769e+01   4.1166357e-16
   6.7785656e+01   3.9585187e-16
   6.8407542e+01   3.8627027e-16
   6.9029429e+01   3.7682153e-16
   6.9651316e+01   3.7195219e-16
   7.0273203e+01   3.6685543e-16
   7.0895089e+01   3.4864506e-16
   7.1516976e+01   3.4446418e-16
   7.2138863e+01   3.3869036e-16
   7.2760750e+01   3.2458225e-16
   7.3382636e+01   3.1874500e-16
   7.4004523e+01   3.1352959e-16
   7.4626410e+01   3.1023044e-16
   7.5248297e+01   3.0548873e-16
   7.5870183e+01   2.9874669e-16
   7.6492070e+01   2.9185045e-16
   7.7113957e+01   2.7957816e-16
   7.7735844e+01   2.7180066e-16
   7.8357730e+01   2.6167329e-16
   7.8979617e+01   2.5902672e-16
   7.9601504e+01   2.5451711e-16
   8.0223391e+01   2.4389989e-16
   8.0845277e+01   2.3779044e-16
   8.1467164e+01   2.2984854e-16
   8.2089051e+01   2.2836624e-16
   8.2710938e+01   2.2021948e-16
   8.3332824e+01   2.1744423e-16
   8.3954711e+01   2.1231733e-16
   8.4576598e+01   2.0741747e-16
   8.5198485e+01   1.9419136e-16
   8.5820371e+01   1.8746436e-16
   8.6442258e+01   1.8659788e-16
   8.7064145e+01   1.8659788e-16
   8.7686032e+01   1.8445847e-16
   8.8307918e+01   1.7897858e-16
   8.8929805e+01   1.7776587e-16
   8.9551692e+01   1.7419995e-16
   9.0173579e+01   1.7179284e-16
   9.0795465e+01   1.6968624e-16
   9.1417352e+01   1.6267497e-16
   9.2039239e+01   1.6142434e-16
   9.2661126e+01   1.6045993e-16
   9.3283012e+01   1.5794886e-16
   9.3904899e+01   1.5644657e-16
   9.4526786e+01   1.5644657e-16
   9.5148673e+01   1.5506969e-16
   9.5770559e+01   1.5216391e-16
   9.6392446e+01   1.5025034e-16
   9.7014333e+01   1.4664835e-16
   9.7636220e+01   1.4229760e-16
   9.8258106e+01   1.4087858e-16
   9.8879993e+01   1.3991265e-16
   9.9501880e+01   1.3665243e-16
   1.0012377e+02   1.3385058e-16
   1.0074565e+02   1.3336574e-16
   1.0136754e+02   1.2924543e-16
   1.0198943e+02   1.2775327e-16
   1.0261131e+02   1.2764478e-16
   1.0323320e+02   1.2731329e-16
   1.0385509e+02   1.2628987e-16
   1.0447697e+02   1.2321183e-16
   1.0509886e+02   1.2140740e-16
   1.0572075e+02   1.1999580e-16
   1.0634263e+02   1.1791568e-16
   1.0696452e+02   1.1379744e-16
   1.0758641e+02   1.1051853e-16
   1.0820829e+02   1.0634279e-16
   1.0883018e+02   1.0427164e-16
   1.0945207e+02   1.0178208e-16
   1.1007395e+02   9.9625065e-17
   1.1069584e+02   9.7957287e-17
   1.1131773e+02   9.6097034e-17
   1.1193961e+02   9.4175741e-17
   1.1256150e+02   9.3162587e-17
   1.1318339e+02   9.2786073e-17
   1.1380528e+02   9.2139823e-17
   1.1442716e+02   9.1108414e-17
   1.1504905e+02   8.9416311e-17
   1.1567094e+02   8.7896414e-17
   1.1629282e+02   8.5359013e-17
   1.1691471e+02   8.3425847e-17
   1.1753660e+02   8.1562609e-17
   1.1815848e+02   8.1438408e-17
   1.1878037e+02   7.8578221e-17
   1.1940226e+02   7.8159196e-17
   1.2002414e+02   7.7304734e-17
   1.2064603e+02   7.6798164e-17
   1.2126792e+02   7.5056293e-17
   1.2188980e+02   7.1825595e-17
   1.2251169e+02   6.9316825e-17
   1.2313358e+02   6.8171139e-17
   1.2375546e+02   6.7831110e-17


==> Fig_4d/Powell_Singular_CG.txt <==
   0.0000000e+00   2.4693878e+00
   4.3524499e-01   2.4693878e+00
   8.7048999e-01   2.4693878e+00
   1.3057350e+00   2.1222672e+00
   1.7409800e+00   2.2895082e-01
   2.1762250e+00   2.2895082e-01
   2.6114700e+00   2.2895082e-01
   3.0467150e+00   7.8526130e-02
   3.4819600e+00   3.4974041e-02
   3.9172050e+00   2.7621147e-02
   4.3524499e+00   7.8602923e-03
   4.7876949e+00   7.8602923e-03
   5.2229399e+00   6.8113074e-03
   5.6581849e+00   2.1658605e-03
   6.0934299e+00   2.1658605e-03
   6.5286749e+00   1.9801632e-03
   6.9639199e+00   6.5459429e-04
   7.3991649e+00   6.5459429e-04
   7.8344099e+00   6.5459429e-04
   8.2696549e+00   4.1871453e-04
   8.7048999e+00   4.1871453e-04
   9.1401449e+00   3.2171132e-04
   9.5753899e+00   3.2171132e-04
   1.0010635e+01   2.7894225e-04
   1.0445880e+01   2.5116144e-04
   1.0881125e+01   1.5624974e-04
   1.1316370e+01   1.5624974e-04
   1.1751615e+01   1.5624974e-04
   1.2186860e+01   1.5624974e-04
   1.2622105e+01   1.5624974e-04
   1.3057350e+01   1.5510381e-04
   1.3492595e+01   1.2133775e-04
   1.3927840e+01   1.0688613e-04
   1.4363085e+01   9.9543577e-05
   1.4798330e+01   9.6314146e-05
   1.5233575e+01   8.8099607e-05
   1.5668820e+01   8.2305031e-05
   1.6104065e+01   7.8504081e-05
   1.6539310e+01   7.5891452e-05
   1.6974555e+01   7.4048541e-05
   1.7409800e+01   7.2788462e-05
   1.7845045e+01   7.1243859e-05
   1.8280290e+01   7.0142236e-05
   1.8715535e+01   6.9314328e-05
   1.9150780e+01   6.8677469e-05
   1.9586025e+01   6.8190056e-05
   2.0021270e+01   6.7811698e-05
   2.0456515e+01   6.7516945e-05
   2.0891760e+01   6.7251574e-05
   2.1327005e+01   6.7050140e-05
   2.1762250e+01   6.6891516e-05
   2.2197495e+01   6.6765895e-05
   2.2632740e+01   6.6666121e-05
   2.3067985e+01   6.6586954e-05
   2.3503230e+01   6.6522721e-05
   2.3938475e+01   6.6471155e-05
   2.4373720e+01   6.6430064e-05
   2.4808965e+01   6.6397270e-05
   2.5244210e+01   6.6371099e-05
   2.5679455e+01   6.6350199e-05
   2.6114700e+01   6.6333501e-05
   2.6549945e+01   6.6320161e-05
   2.6985190e+01   6.6309446e-05
   2.7420435e+01   6.6300883e-05
   2.7855680e+01   6.6294037e-05
   2.8290925e+01   6.6288562e-05
   2.8726170e+01   6.6284184e-05
   2.9161415e+01   6.6280683e-05
   2.9596660e+01   6.6277882e-05
   3.0031905e+01   6.6275640e-05
   3.0467150e+01   6.6273847e-05
   3.0902395e+01   6.6272413e-05
   3.1337640e+01   6.6271265e-05
   3.1772885e+01   6.6270347e-05
   3.2208130e+01   6.6269613e-05
   3.2643375e+01   6.6269026e-05
   3.3078620e+01   6.6268556e-05
   3.3513865e+01   6.6268180e-05
   3.3949110e+01   6.6267879e-05
   3.4384355e+01   6.6267638e-05
   3.4819600e+01   6.6267446e-05
   3.5254845e+01   6.6267292e-05
   3.5690090e+01   6.6267169e-05
   3.6125335e+01   6.6267070e-05
   3.6560580e+01   6.6266991e-05
   3.6995825e+01   6.6266928e-05
   3.7431070e+01   6.6266878e-05
   3.7866315e+01   6.6266837e-05
   3.8301560e+01   6.6266805e-05
   3.8736805e+01   6.6266779e-05
   3.9172050e+01   6.6266759e-05
   3.9607295e+01   6.6266742e-05
   4.0042540e+01   6.6266729e-05
   4.0477785e+01   6.6266718e-05
   4.0913030e+01   6.6266710e-05
   4.1348275e+01   6.6266703e-05
   4.1783520e+01   6.6266698e-05
   4.2218765e+01   6.6266693e-05
   4.2654010e+01   6.6266690e-05
   4.3089255e+01   6.6266687e-05
   4.3524499e+01   6.6266685e-05
   4.3959744e+01   6.6266683e-05
   4.4394989e+01   6.6266682e-05
   4.4830234e+01   6.6266680e-05
   4.5265479e+01   6.6266679e-05
   4.5700724e+01   6.6266679e-05
   4.6135969e+01   6.6266678e-05
   4.6571214e+01   6.6266678e-05
   4.7006459e+01   6.6266677e-05
   4.7441704e+01   6.6266677e-05
   4.7876949e+01   6.6266677e-05
   4.8312194e+01   6.6266677e-05
   4.8747439e+01   6.6266676e-05
   4.9182684e+01   6.6266676e-05
   4.9617929e+01   6.6266676e-05
   5.0053174e+01   6.6266676e-05
   5.0488419e+01   6.6266676e-05
   5.0923664e+01   6.6266676e-05
   5.1358909e+01   6.6266676e-05
   5.1794154e+01   6.6266676e-05
   5.2229399e+01   6.6266676e-05
   5.2664644e+01   6.6266676e-05
   5.3099889e+01   6.6266676e-05
   5.3535134e+01   6.6266676e-05
   5.3970379e+01   6.6266676e-05
   5.4405624e+01   6.6266676e-05
   5.4840869e+01   6.6266676e-05
   5.5276114e+01   6.6266676e-05
   5.5711359e+01   6.6266676e-05
   5.6146604e+01   6.6266676e-05
   5.6581849e+01   6.6266676e-05
   5.7017094e+01   6.6266676e-05
   5.7452339e+01   6.6266676e-05
   5.7887584e+01   6.6266676e-05
   5.8322829e+01   6.6266676e-05
   5.8758074e+01   6.6266676e-05
   5.9193319e+01   6.6266676e-05
   5.9628564e+01   6.6266676e-05
   6.0063809e+01   6.6266676e-05
   6.0499054e+01   6.6266676e-05
   6.0934299e+01   6.6266676e-05
   6.1369544e+01   6.6266676e-05
   6.1804789e+01   6.6266676e-05
   6.2240034e+01   6.6266676e-05
   6.2675279e+01   6.6266676e-05
   6.3110524e+01   6.6266676e-05
   6.3545769e+01   6.6266676e-05
   6.3981014e+01   6.6266676e-05
   6.4416259e+01   6.6266676e-05
   6.4851504e+01   6.6266676e-05
   6.5286749e+01   6.6266676e-05
   6.5721994e+01   6.6266676e-05
   6.6157239e+01   6.6266676e-05
   6.6592484e+01   6.6266676e-05
   6.7027729e+01   6.6266676e-05
   6.7462974e+01   6.6266676e-05
   6.7898219e+01   6.6266676e-05
   6.8333464e+01   6.6266676e-05
   6.8768709e+01   6.6266676e-05
   6.9203954e+01   6.6266676e-05
   6.9639199e+01   6.6266676e-05
   7.0074444e+01   6.6266676e-05
   7.0509689e+01   6.6266676e-05
   7.0944934e+01   6.6266676e-05
   7.1380179e+01   6.6266676e-05
   7.1815424e+01   6.6266676e-05
   7.2250669e+01   6.6266676e-05
   7.2685914e+01   6.6266676e-05
   7.3121159e+01   6.6266676e-05
   7.3556404e+01   6.6266676e-05
   7.3991649e+01   6.6266676e-05
   7.4426894e+01   6.6266676e-05
   7.4862139e+01   6.6266676e-05
   7.5297384e+01   6.6266676e-05
   7.5732629e+01   6.6266676e-05
   7.6167874e+01   6.6266676e-05
   7.6603119e+01   6.6266676e-05
   7.7038364e+01   6.6266676e-05
   7.7473609e+01   6.6266676e-05
   7.7908854e+01   6.6266676e-05
   7.8344099e+01   6.6266676e-05
   7.8779344e+01   6.6266676e-05
   7.9214589e+01   6.6266676e-05
   7.9649834e+01   6.6266676e-05
   8.0085079e+01   6.6266676e-05
   8.0520324e+01   6.6266676e-05
   8.0955569e+01   6.6266676e-05
   8.1390814e+01   6.6266676e-05
   8.1826059e+01   6.6266676e-05
   8.2261304e+01   6.6266676e-05
   8.2696549e+01   6.6266676e-05
   8.3131794e+01   6.6266676e-05
   8.3567039e+01   6.6266676e-05
   8.4002284e+01   6.6266676e-05
   8.4437529e+01   6.6266676e-05
   8.4872774e+01   6.6266676e-05
   8.5308019e+01   6.6266676e-05
   8.5743264e+01   6.6266676e-05
   8.6178509e+01   6.6266676e-05
   8.6613754e+01   6.6266676e-05


==> Fig_4d/Powell_Singular_CR.txt <==
   0.0000000e+00   5.1696719e+00
   3.3473036e-01   2.3319791e+00
   6.6946072e-01   1.1016123e+00
   1.0041911e+00   6.5027669e-01
   1.3389214e+00   3.5701048e-01
   1.6736518e+00   1.7042184e-01
   2.0083822e+00   1.0859049e-01
   2.3431125e+00   6.6743102e-02
   2.6778429e+00   3.7805104e-02
   3.0125733e+00   2.1743707e-02
   3.3473036e+00   1.0870931e-02
   3.6820340e+00   6.2839964e-03
   4.0167643e+00   3.2366843e-03
   4.3514947e+00   2.1532857e-03
   4.6862251e+00   1.1644112e-03
   5.0209554e+00   7.8235724e-04
   5.3556858e+00   4.3270264e-04
   5.6904162e+00   2.6157738e-04
   6.0251465e+00   1.6599508e-04
   6.3598769e+00   9.9212097e-05
   6.6946072e+00   5.2786396e-05
   7.0293376e+00   2.9435970e-05
   7.3640680e+00   1.8050815e-05
   7.6987983e+00   1.1945085e-05
   8.0335287e+00   9.0314912e-06
   8.3682590e+00   7.1168869e-06
   8.7029894e+00   5.3141713e-06
   9.0377198e+00   3.5944150e-06
   9.3724501e+00   2.5600555e-06
   9.7071805e+00   2.0860502e-06
   1.0041911e+01   1.7803390e-06
   1.0376641e+01   1.3934593e-06
   1.0711372e+01   1.1187706e-06
   1.1046102e+01   9.8590882e-07
   1.1380832e+01   8.5325982e-07
   1.1715563e+01   7.8168432e-07
   1.2050293e+01   7.2841395e-07
   1.2385023e+01   6.6097190e-07
   1.2719754e+01   5.9992044e-07
   1.3054484e+01   5.7294492e-07
   1.3389214e+01   5.4860831e-07
   1.3723945e+01   5.3313428e-07
   1.4058675e+01   5.1552805e-07
   1.4393406e+01   5.0271690e-07
   1.4728136e+01   4.9288851e-07
   1.5062866e+01   4.7718247e-07
   1.5397597e+01   4.6951985e-07
   1.5732327e+01   4.6035816e-07
   1.6067057e+01   4.5602888e-07
   1.6401788e+01   4.5189255e-07
   1.6736518e+01   4.4881055e-07
   1.7071248e+01   4.4686041e-07
   1.7405979e+01   4.4513049e-07
   1.7740709e+01   4.4330118e-07
   1.8075440e+01   4.4185965e-07
   1.8410170e+01   4.4091735e-07
   1.8744900e+01   4.3999286e-07
   1.9079631e+01   4.3914931e-07
   1.9414361e+01   4.3852027e-07
   1.9749091e+01   4.3804383e-07
   2.0083822e+01   4.3768284e-07
   2.0418552e+01   4.3735410e-07
   2.0753282e+01   4.3704160e-07
   2.1088013e+01   4.3686130e-07
   2.1422743e+01   4.3668762e-07
   2.1757474e+01   4.3655001e-07
   2.2092204e+01   4.3644525e-07
   2.2426934e+01   4.3636306e-07
   2.2761665e+01   4.3629652e-07
   2.3096395e+01   4.3624563e-07
   2.3431125e+01   4.3620059e-07
   2.3765856e+01   4.3616425e-07
   2.4100586e+01   4.3613721e-07
   2.4435316e+01   4.3611476e-07
   2.4770047e+01   4.3609494e-07
   2.5104777e+01   4.3607970e-07
   2.5439507e+01   4.3606722e-07
   2.5774238e+01   4.3605836e-07
   2.6108968e+01   4.3605044e-07
   2.6443699e+01   4.3604422e-07
   2.6778429e+01   4.3603942e-07
   2.7113159e+01   4.3603552e-07
   2.7447890e+01   4.3603222e-07
   2.7782620e+01   4.3602971e-07
   2.8117350e+01   4.3602766e-07
   2.8452081e+01   4.3602604e-07
   2.8786811e+01   4.3602480e-07
   2.9121541e+01   4.3602374e-07
   2.9456272e+01   4.3602291e-07
   2.9791002e+01   4.3602225e-07
   3.0125733e+01   4.3602174e-07
   3.0460463e+01   4.3602130e-07
   3.0795193e+01   4.3602094e-07
   3.1129924e+01   4.3602067e-07
   3.1464654e+01   4.3602046e-07
   3.1799384e+01   4.3602029e-07
   3.2134115e+01   4.3602015e-07
   3.2468845e+01   4.3602003e-07
   3.2803575e+01   4.3601994e-07
   3.3138306e+01   4.3601987e-07
   3.3473036e+01   4.3601981e-07
   3.3807767e+01   4.3601977e-07
   3.4142497e+01   4.3601973e-07
   3.4477227e+01   4.3601970e-07
   3.4811958e+01   4.3601968e-07
   3.5146688e+01   4.3601966e-07
   3.5481418e+01   4.3601964e-07
   3.5816149e+01   4.3601963e-07
   3.6150879e+01   4.3601962e-07
   3.6485609e+01   4.3601961e-07
   3.6820340e+01   4.3601961e-07
   3.7155070e+01   4.3601960e-07
   3.7489801e+01   4.3601960e-07
   3.7824531e+01   4.3601959e-07
   3.8159261e+01   4.3601959e-07
   3.8493992e+01   4.3601959e-07
   3.8828722e+01   4.3601959e-07
   3.9163452e+01   4.3601959e-07
   3.9498183e+01   4.3601959e-07
   3.9832913e+01   4.3601959e-07
   4.0167643e+01   4.3601958e-07
   4.0502374e+01   4.3601958e-07
   4.0837104e+01   4.3601958e-07
   4.1171835e+01   4.3601958e-07
   4.1506565e+01   4.3601958e-07
   4.1841295e+01   4.3601958e-07
   4.2176026e+01   4.3601958e-07
   4.2510756e+01   4.3601958e-07
   4.2845486e+01   4.3601958e-07
   4.3180217e+01   4.3601958e-07
   4.3514947e+01   4.3601958e-07
   4.3849677e+01   4.3601958e-07
   4.4184408e+01   4.3601958e-07
   4.4519138e+01   4.3601958e-07
   4.4853868e+01   4.3601958e-07
   4.5188599e+01   4.3601958e-07
   4.5523329e+01   4.3601958e-07
   4.5858060e+01   4.3601958e-07
   4.6192790e+01   4.3601958e-07
   4.6527520e+01   4.3601958e-07
   4.6862251e+01   4.3601958e-07
   4.7196981e+01   4.3601958e-07
   4.7531711e+01   4.3601958e-07
   4.7866442e+01   4.3601958e-07
   4.8201172e+01   4.3601958e-07
   4.8535902e+01   4.3601958e-07
   4.8870633e+01   4.3601958e-07
   4.9205363e+01   4.3601958e-07
   4.9540094e+01   4.3601958e-07
   4.9874824e+01   4.3601958e-07
   5.0209554e+01   4.3601958e-07
   5.0544285e+01   4.3601958e-07
   5.0879015e+01   4.3601958e-07
   5.1213745e+01   4.3601958e-07
   5.1548476e+01   4.3601958e-07
   5.1883206e+01   4.3601958e-07
   5.2217936e+01   4.3601958e-07
   5.2552667e+01   4.3601958e-07
   5.2887397e+01   4.3601958e-07
   5.3222128e+01   4.3601958e-07
   5.3556858e+01   4.3601958e-07
   5.3891588e+01   4.3601958e-07
   5.4226319e+01   4.3601958e-07
   5.4561049e+01   4.3601958e-07
   5.4895779e+01   4.3601958e-07
   5.5230510e+01   4.3601958e-07
   5.5565240e+01   4.3601958e-07
   5.5899970e+01   4.3601958e-07
   5.6234701e+01   4.3601958e-07
   5.6569431e+01   4.3601958e-07
   5.6904162e+01   4.3601958e-07
   5.7238892e+01   4.3601958e-07
   5.7573622e+01   4.3601958e-07
   5.7908353e+01   4.3601958e-07
   5.8243083e+01   4.3601958e-07
   5.8577813e+01   4.3601958e-07
   5.8912544e+01   4.3601958e-07
   5.9247274e+01   4.3601958e-07
   5.9582004e+01   4.3601958e-07
   5.9916735e+01   4.3601958e-07
   6.0251465e+01   4.3601958e-07
   6.0586195e+01   4.3601958e-07
   6.0920926e+01   4.3601958e-07
   6.1255656e+01   4.3601958e-07
   6.1590387e+01   4.3601958e-07
   6.1925117e+01   4.3601958e-07
   6.2259847e+01   4.3601958e-07
   6.2594578e+01   4.3601958e-07
   6.2929308e+01   4.3601958e-07
   6.3264038e+01   4.3601958e-07
   6.3598769e+01   4.3601958e-07
   6.3933499e+01   4.3601958e-07
   6.4268229e+01   4.3601958e-07
   6.4602960e+01   4.3601958e-07
   6.4937690e+01   4.3601958e-07
   6.5272421e+01   4.3601958e-07
   6.5607151e+01   4.3601958e-07
   6.5941881e+01   4.3601958e-07
   6.6276612e+01   4.3601958e-07
   6.6611342e+01   4.3601958e-07


==> Fig_4d/Powell_Singular_PSO.txt <==
   0.0000000e+00   7.8556864e+00
   5.2842484e-01   2.0130523e+00
   1.0568497e+00   9.4001029e-01
   1.5852745e+00   4.1916631e-01
   2.1136994e+00   1.7773720e-01
   2.6421242e+00   8.6379254e-02
   3.1705491e+00   4.0485070e-02
   3.6989739e+00   2.4047131e-02
   4.2273988e+00   1.3710015e-02
   4.7558236e+00   8.6748117e-03
   5.2842484e+00   4.5972727e-03
   5.8126733e+00   2.9386214e-03
   6.3410981e+00   1.5567397e-03
   6.8695230e+00   8.9764539e-04
   7.3979478e+00   5.7626566e-04
   7.9263727e+00   3.5647968e-04
   8.4547975e+00   2.6062198e-04
   8.9832224e+00   1.6261612e-04
   9.5116472e+00   1.0921800e-04
   1.0040072e+01   7.9720266e-05
   1.0568497e+01   5.0659558e-05
   1.1096922e+01   3.4045720e-05
   1.1625347e+01   2.7811175e-05
   1.2153771e+01   1.9148609e-05
   1.2682196e+01   1.4564514e-05
   1.3210621e+01   1.3048912e-05
   1.3739046e+01   9.4494975e-06
   1.4267471e+01   6.9579643e-06
   1.4795896e+01   5.8086029e-06
   1.5324320e+01   5.1535510e-06
   1.5852745e+01   4.4864264e-06
   1.6381170e+01   3.6082023e-06
   1.6909595e+01   3.1904296e-06
   1.7438020e+01   2.3527644e-06
   1.7966445e+01   2.2782936e-06
   1.8494870e+01   2.0836254e-06
   1.9023294e+01   1.7566170e-06
   1.9551719e+01   1.4443628e-06
   2.0080144e+01   1.4104208e-06
   2.0608569e+01   1.2439869e-06
   2.1136994e+01   1.0171273e-06
   2.1665419e+01   8.9955867e-07
   2.2193843e+01   8.8452272e-07
   2.2722268e+01   8.3592052e-07
   2.3250693e+01   7.8689691e-07
   2.3779118e+01   7.6115847e-07
   2.4307543e+01   6.4495121e-07
   2.4835968e+01   6.3225730e-07
   2.5364393e+01   5.6040142e-07
   2.5892817e+01   5.2629579e-07
   2.6421242e+01   4.8654920e-07
   2.6949667e+01   4.6957821e-07
   2.7478092e+01   4.5271554e-07
   2.8006517e+01   4.3736617e-07
   2.8534942e+01   4.1946837e-07
   2.9063366e+01   3.7308294e-07
   2.9591791e+01   3.6960798e-07
   3.0120216e+01   3.4180113e-07
   3.0648641e+01   3.3222971e-07
   3.1177066e+01   3.2258345e-07
   3.1705491e+01   3.0000295e-07
   3.2233915e+01   2.8105921e-07
   3.2762340e+01   2.7993314e-07
   3.3290765e+01   2.7536416e-07
   3.3819190e+01   2.7302533e-07
   3.4347615e+01   2.5966837e-07
   3.4876040e+01   2.4618610e-07
   3.5404465e+01   2.4618610e-07
   3.5932889e+01   2.4357595e-07
   3.6461314e+01   2.3919629e-07
   3.6989739e+01   2.3337941e-07
   3.7518164e+01   2.3239860e-07
   3.8046589e+01   2.2264716e-07
   3.8575014e+01   2.1559546e-07
   3.9103438e+01   2.1559546e-07
   3.9631863e+01   2.1345980e-07
   4.0160288e+01   2.1345980e-07
   4.0688713e+01   2.0894334e-07
   4.1217138e+01   2.0032571e-07
   4.1745563e+01   1.9942799e-07
   4.2273988e+01   1.9621026e-07
   4.2802412e+01   1.9461904e-07
   4.3330837e+01   1.9461904e-07
   4.3859262e+01   1.9082244e-07
   4.4387687e+01   1.8400756e-07
   4.4916112e+01   1.7486446e-07
   4.5444537e+01   1.7261174e-07
   4.5972961e+01   1.6904667e-07
   4.6501386e+01   1.6894147e-07
   4.7029811e+01   1.6827331e-07
   4.7558236e+01   1.6751857e-07
   4.8086661e+01   1.6424029e-07
   4.8615086e+01   1.6288112e-07
   4.9143511e+01   1.6288112e-07
   4.9671935e+01   1.6171513e-07
   5.0200360e+01   1.5328376e-07
   5.0728785e+01   1.5192858e-07
   5.1257210e+01   1.4363705e-07
   5.1785635e+01   1.3172274e-07
   5.2314060e+01   1.3144415e-07
   5.2842484e+01   1.2222792e-07
   5.3370909e+01   1.2222792e-07
   5.3899334e+01   1.1872262e-07
   5.4427759e+01   1.1634071e-07
   5.4956184e+01   1.1476118e-07
   5.5484609e+01   1.0972302e-07
   5.6013033e+01   1.0905007e-07
   5.6541458e+01   1.0672094e-07
   5.7069883e+01   1.0672094e-07
   5.7598308e+01   1.0447330e-07
   5.8126733e+01   1.0391862e-07
   5.8655158e+01   1.0390903e-07
   5.9183583e+01   1.0378237e-07
   5.9712007e+01   1.0289780e-07
   6.0240432e+01   1.0169215e-07
   6.0768857e+01   9.7684562e-08
   6.1297282e+01   9.7173532e-08
   6.1825707e+01   9.7173532e-08
   6.2354132e+01   9.7039769e-08
   6.2882556e+01   9.4977664e-08
   6.3410981e+01   9.4912074e-08
   6.3939406e+01   9.4885565e-08
   6.4467831e+01   9.3254179e-08
   6.4996256e+01   9.2246507e-08
   6.5524681e+01   8.9998606e-08
   6.6053106e+01   8.9776558e-08
   6.6581530e+01   8.9266675e-08
   6.7109955e+01   8.5421081e-08
   6.7638380e+01   8.2202775e-08
   6.8166805e+01   8.1402969e-08
   6.8695230e+01   7.8061557e-08
   6.9223655e+01   7.8061557e-08
   6.9752079e+01   7.7822459e-08
   7.0280504e+01   7.5527110e-08
   7.0808929e+01   7.5527110e-08
   7.1337354e+01   7.5527110e-08
   7.1865779e+01   7.2973964e-08
   7.2394204e+01   7.2973964e-08
   7.2922629e+01   6.9220310e-08
   7.3451053e+01   6.8971622e-08
   7.3979478e+01   6.8798901e-08
   7.4507903e+01   6.8113145e-08
   7.5036328e+01   6.5199068e-08
   7.5564753e+01   6.5199068e-08
   7.6093178e+01   6.4053171e-08
   7.6621602e+01   6.4053171e-08
   7.7150027e+01   6.3778319e-08
   7.7678452e+01   6.3671058e-08
   7.8206877e+01   6.3632641e-08
   7.8735302e+01   6.3296895e-08
   7.9263727e+01   6.2493982e-08
   7.9792151e+01   6.2493982e-08
   8.0320576e+01   6.1264666e-08
   8.0849001e+01   6.0814050e-08
   8.1377426e+01   6.0390910e-08
   8.1905851e+01   5.9983040e-08
   8.2434276e+01   5.9624800e-08
   8.2962701e+01   5.9422639e-08
   8.3491125e+01   5.9152116e-08
   8.4019550e+01   5.9126907e-08
   8.4547975e+01   5.8886975e-08
   8.5076400e+01   5.8707246e-08
   8.5604825e+01   5.8525136e-08
   8.6133250e+01   5.8179567e-08
   8.6661674e+01   5.7952273e-08
   8.7190099e+01   5.7858118e-08
   8.7718524e+01   5.7516567e-08
   8.8246949e+01   5.7456001e-08
   8.8775374e+01   5.6540173e-08
   8.9303799e+01   5.6483547e-08
   8.9832224e+01   5.6344882e-08
   9.0360648e+01   5.6302073e-08
   9.0889073e+01   5.4902994e-08
   9.1417498e+01   5.4902635e-08
   9.1945923e+01   5.4299215e-08
   9.2474348e+01   5.4299215e-08
   9.3002773e+01   5.4299215e-08
   9.3531197e+01   5.4174920e-08
   9.4059622e+01   5.3624278e-08
   9.4588047e+01   5.3071881e-08
   9.5116472e+01   5.0512411e-08
   9.5644897e+01   5.0423818e-08
   9.6173322e+01   5.0416279e-08
   9.6701746e+01   4.8433007e-08
   9.7230171e+01   4.8327982e-08
   9.7758596e+01   4.8327982e-08
   9.8287021e+01   4.7333089e-08
   9.8815446e+01   4.6566345e-08
   9.9343871e+01   4.6566345e-08
   9.9872296e+01   4.4981299e-08
   1.0040072e+02   4.4977576e-08
   1.0092915e+02   4.4859459e-08
   1.0145757e+02   4.4750519e-08
   1.0198599e+02   4.4652785e-08
   1.0251442e+02   4.4652785e-08
   1.0304284e+02   4.4652785e-08
   1.0357127e+02   4.4520969e-08
   1.0409969e+02   4.4451635e-08
   1.0462812e+02   4.4451635e-08
   1.0515654e+02   4.4451635e-08


==> Fig_4d/Shekel10_CG.txt <==
   0.0000000e+00   7.6388786e+00
   2.6433725e-01   7.6388786e+00
   5.2867450e-01   5.4261573e+00
   7.9301175e-01   5.4261573e+00
   1.0573490e+00   3.6891217e+00
   1.3216863e+00   3.3913788e+00
   1.5860235e+00   1.8035231e+00
   1.8503608e+00   1.8035231e+00
   2.1146980e+00   7.7014029e-01
   2.3790353e+00   7.7014029e-01
   2.6433725e+00   3.7168159e-01
   2.9077098e+00   3.5463910e-01
   3.1720470e+00   1.3942717e-01
   3.4363843e+00   1.3942717e-01
   3.7007215e+00   6.3540207e-02
   3.9650588e+00   6.2350868e-02
   4.2293960e+00   2.3203642e-02
   4.4937333e+00   2.3203642e-02
   4.7580705e+00   1.1251898e-02
   5.0224078e+00   1.0245420e-02
   5.2867450e+00   4.2765661e-03
   5.5510823e+00   4.2765661e-03
   5.8154195e+00   1.8501864e-03
   6.0797568e+00   1.8501864e-03
   6.3440940e+00   8.4319918e-04
   6.6084313e+00   8.4319918e-04
   6.8727685e+00   4.3878545e-04
   7.1371058e+00   4.3878545e-04
   7.4014430e+00   2.6796258e-04
   7.6657803e+00   2.0963128e-04
   7.9301175e+00   1.4298603e-04
   8.1944548e+00   6.7903894e-05
   8.4587920e+00   3.8482124e-05
   8.7231293e+00   3.8482124e-05
   8.9874665e+00   2.6998720e-05
   9.2518038e+00   1.0044254e-05
   9.5161410e+00   5.3233186e-06
   9.7804783e+00   5.3233186e-06
   1.0044816e+01   3.4015455e-06
   1.0309153e+01   2.2221993e-06
   1.0573490e+01   1.4275969e-06
   1.0837827e+01   8.8361369e-07
   1.1102165e+01   5.6292641e-07
   1.1366502e+01   3.7910156e-07
   1.1630839e+01   2.4468291e-07
   1.1895176e+01   1.4443416e-07
   1.2159514e+01   9.1339201e-08
   1.2423851e+01   6.6247930e-08
   1.2688188e+01   4.3243642e-08
   1.2952525e+01   2.2745061e-08
   1.3216863e+01   1.4126813e-08
   1.3481200e+01   1.2272157e-08
   1.3745537e+01   8.2273424e-09
   1.4009874e+01   3.2810732e-09
   1.4274212e+01   1.9537847e-09
   1.4538549e+01   1.9016095e-09
   1.4802886e+01   1.2303847e-09
   1.5067223e+01   6.1974248e-10
   1.5331561e+01   3.9233505e-10
   1.5595898e+01   3.6167158e-10
   1.5860235e+01   2.3810820e-10
   1.6124572e+01   8.5098151e-11
   1.6388910e+01   5.3953286e-11
   1.6653247e+01   4.7512216e-11
   1.6917584e+01   3.2596148e-11
   1.7181921e+01   2.1055158e-11
   1.7446259e+01   1.2111201e-11
   1.7710596e+01   7.6330053e-12
   1.7974933e+01   5.7855942e-12
   1.8239270e+01   3.7907455e-12
   1.8503608e+01   1.8705038e-12
   1.8767945e+01   1.1564083e-12
   1.9032282e+01   1.1119994e-12
   1.9296619e+01   7.5317530e-13
   1.9560957e+01   2.6290081e-13
   1.9825294e+01   1.5987212e-13
   2.0089631e+01   1.4743762e-13
   2.0353968e+01   9.5923269e-14
   2.0618306e+01   7.1054274e-14
   2.0882643e+01   4.7961635e-14
   2.1146980e+01   2.8421709e-14
   2.1411317e+01   1.9539925e-14
   2.1675655e+01   1.7763568e-14
   2.1939992e+01   1.2434498e-14
   2.2204329e+01   7.1054274e-15
   2.2468666e+01   7.1054274e-15
   2.2733004e+01   5.3290705e-15
   2.2997341e+01   5.3290705e-15
   2.3261678e+01   5.3290705e-15
   2.3526015e+01   5.3290705e-15
   2.3790353e+01   3.5527137e-15
   2.4054690e+01   3.5527137e-15
   2.4319027e+01   3.5527137e-15
   2.4583364e+01   3.5527137e-15
   2.4847702e+01   1.7763568e-15
   2.5112039e+01   1.7763568e-15
   2.5376376e+01   1.7763568e-15
   2.5640713e+01   1.7763568e-15
   2.5905051e+01   1.7763568e-15
   2.6169388e+01   1.7763568e-15
   2.6433725e+01   1.7763568e-15
   2.6698062e+01   1.7763568e-15
   2.6962400e+01   1.7763568e-15
   2.7226737e+01   1.7763568e-15
   2.7491074e+01   1.7763568e-15
   2.7755411e+01   1.7763568e-15
   2.8019749e+01   1.7763568e-15
   2.8284086e+01   1.7763568e-15
   2.8548423e+01   1.7763568e-15
   2.8812760e+01   1.7763568e-15
   2.9077098e+01   1.7763568e-15
   2.9341435e+01   1.7763568e-15
   2.9605772e+01   1.7763568e-15
   2.9870109e+01   1.7763568e-15
   3.0134447e+01   1.7763568e-15
   3.0398784e+01   1.7763568e-15
   3.0663121e+01   1.7763568e-15
   3.0927458e+01   1.7763568e-15
   3.1191796e+01   1.7763568e-15
   3.1456133e+01   1.7763568e-15
   3.1720470e+01   1.7763568e-15
   3.1984807e+01   1.7763568e-15
   3.2249145e+01   1.7763568e-15
   3.2513482e+01   1.7763568e-15
   3.2777819e+01   1.7763568e-15
   3.3042156e+01   1.7763568e-15
   3.3306494e+01   1.7763568e-15
   3.3570831e+01   1.7763568e-15
   3.3835168e+01   1.7763568e-15
   3.4099505e+01   1.7763568e-15
   3.4363843e+01   1.7763568e-15
   3.4628180e+01   1.7763568e-15
   3.4892517e+01   1.7763568e-15
   3.5156854e+01   1.7763568e-15
   3.5421192e+01   1.7763568e-15
   3.5685529e+01   1.7763568e-15
   3.5949866e+01   1.7763568e-15
   3.6214203e+01   1.7763568e-15
   3.6478541e+01   1.7763568e-15
   3.6742878e+01   1.7763568e-15
   3.7007215e+01   1.7763568e-15
   3.7271552e+01   1.7763568e-15
   3.7535890e+01   1.7763568e-15
   3.7800227e+01   1.7763568e-15
   3.8064564e+01   1.7763568e-15
   3.8328901e+01   1.7763568e-15
   3.8593239e+01   1.7763568e-15
   3.8857576e+01   1.7763568e-15
   3.9121913e+01   1.7763568e-15
   3.9386250e+01   1.7763568e-15
   3.9650588e+01   1.7763568e-15
   3.9914925e+01   1.7763568e-15
   4.0179262e+01   1.7763568e-15
   4.0443599e+01   1.7763568e-15
   4.0707937e+01   1.7763568e-15
   4.0972274e+01   1.7763568e-15
   4.1236611e+01   1.7763568e-15
   4.1500948e+01   1.7763568e-15
   4.1765286e+01   1.7763568e-15
   4.2029623e+01   1.7763568e-15
   4.2293960e+01   1.7763568e-15
   4.2558297e+01   1.7763568e-15
   4.2822635e+01   1.7763568e-15
   4.3086972e+01   1.7763568e-15
   4.3351309e+01   1.7763568e-15
   4.3615646e+01   1.7763568e-15
   4.3879984e+01   1.7763568e-15
   4.4144321e+01   1.7763568e-15
   4.4408658e+01   1.7763568e-15
   4.4672995e+01   1.7763568e-15
   4.4937333e+01   1.7763568e-15
   4.5201670e+01   1.7763568e-15
   4.5466007e+01   1.7763568e-15
   4.5730344e+01   1.7763568e-15
   4.5994682e+01   1.7763568e-15
   4.6259019e+01   1.7763568e-15
   4.6523356e+01   1.7763568e-15
   4.6787693e+01   1.7763568e-15
   4.7052031e+01   1.7763568e-15
   4.7316368e+01   1.7763568e-15
   4.7580705e+01   1.7763568e-15
   4.7845042e+01   1.7763568e-15
   4.8109380e+01   1.7763568e-15
   4.8373717e+01   1.7763568e-15
   4.8638054e+01   1.7763568e-15
   4.8902391e+01   1.7763568e-15
   4.9166729e+01   1.7763568e-15
   4.9431066e+01   1.7763568e-15
   4.9695403e+01   1.7763568e-15
   4.9959740e+01   1.7763568e-15
   5.0224078e+01   1.7763568e-15
   5.0488415e+01   1.7763568e-15
   5.0752752e+01   1.7763568e-15
   5.1017089e+01   1.7763568e-15
   5.1281427e+01   1.7763568e-15
   5.1545764e+01   1.7763568e-15
   5.1810101e+01   1.7763568e-15
   5.2074438e+01   1.7763568e-15
   5.2338776e+01   1.7763568e-15
   5.2603113e+01   1.7763568e-15


==> Fig_4d/Shekel10_CR.txt <==
   0.0000000e+00   8.4149460e+00
   2.2148526e-01   7.7420425e+00
   4.4297052e-01   7.2389511e+00
   6.6445578e-01   6.0382586e+00
   8.8594105e-01   5.0258293e+00
   1.1074263e+00   4.1639137e+00
   1.3289116e+00   3.1955278e+00
   1.5503968e+00   2.3432926e+00
   1.7718821e+00   1.6901587e+00
   1.9933674e+00   1.1142303e+00
   2.2148526e+00   7.2161890e-01
   2.4363379e+00   4.7946286e-01
   2.6578231e+00   3.1868676e-01
   2.8793084e+00   2.1784056e-01
   3.1007937e+00   1.2315838e-01
   3.3222789e+00   8.2485516e-02
   3.5437642e+00   5.2476880e-02
   3.7652494e+00   3.3744251e-02
   3.9867347e+00   2.2817541e-02
   4.2082200e+00   1.4810003e-02
   4.4297052e+00   8.7711511e-03
   4.6511905e+00   5.3834013e-03
   4.8726757e+00   3.9957437e-03
   5.0941610e+00   2.7157396e-03
   5.3156463e+00   1.5308382e-03
   5.5371315e+00   9.9066295e-04
   5.7586168e+00   6.3427215e-04
   5.9801021e+00   4.1433861e-04
   6.2015873e+00   2.6590032e-04
   6.4230726e+00   1.7277581e-04
   6.6445578e+00   1.1294076e-04
   6.8660431e+00   6.9885070e-05
   7.0875284e+00   4.4001655e-05
   7.3090136e+00   2.7323201e-05
   7.5304989e+00   1.7320346e-05
   7.7519841e+00   1.0316619e-05
   7.9734694e+00   7.2924460e-06
   8.1949547e+00   4.6271480e-06
   8.4164399e+00   2.4075320e-06
   8.6379252e+00   1.7648542e-06
   8.8594105e+00   1.1844186e-06
   9.0808957e+00   7.3822501e-07
   9.3023810e+00   5.0618355e-07
   9.5238662e+00   2.9429714e-07
   9.7453515e+00   1.9125508e-07
   9.9668368e+00   1.2671143e-07
   1.0188322e+01   8.1603977e-08
   1.0409807e+01   4.8007109e-08
   1.0631293e+01   2.7904465e-08
   1.0852778e+01   2.0436650e-08
   1.1074263e+01   1.3280312e-08
   1.1295748e+01   9.2233865e-09
   1.1517234e+01   6.2416685e-09
   1.1738719e+01   4.0185650e-09
   1.1960204e+01   2.3068711e-09
   1.2181689e+01   1.3352111e-09
   1.2403175e+01   9.5441166e-10
   1.2624660e+01   5.7439919e-10
   1.2846145e+01   4.0001780e-10
   1.3067630e+01   2.4225066e-10
   1.3289116e+01   1.5716317e-10
   1.3510601e+01   1.1869261e-10
   1.3732086e+01   6.1749716e-11
   1.3953571e+01   3.9426240e-11
   1.4175057e+01   2.7503333e-11
   1.4396542e+01   1.6280310e-11
   1.4618027e+01   1.1347367e-11
   1.4839513e+01   7.1267436e-12
   1.5060998e+01   4.1229242e-12
   1.5282483e+01   2.4797941e-12
   1.5503968e+01   1.6822099e-12
   1.5725454e+01   1.1812773e-12
   1.5946939e+01   8.1890050e-13
   1.6168424e+01   4.8672177e-13
   1.6389909e+01   3.1086245e-13
   1.6611395e+01   2.1138646e-13
   1.6832880e+01   1.3677948e-13
   1.7054365e+01   7.9936058e-14
   1.7275850e+01   4.9737992e-14
   1.7497336e+01   3.5527137e-14
   1.7718821e+01   2.6645353e-14
   1.7940306e+01   1.7763568e-14
   1.8161791e+01   1.4210855e-14
   1.8383277e+01   1.0658141e-14
   1.8604762e+01   8.8817842e-15
   1.8826247e+01   7.1054274e-15
   1.9047732e+01   7.1054274e-15
   1.9269218e+01   5.3290705e-15
   1.9490703e+01   5.3290705e-15
   1.9712188e+01   5.3290705e-15
   1.9933674e+01   3.5527137e-15
   2.0155159e+01   3.5527137e-15
   2.0376644e+01   1.7763568e-15
   2.0598129e+01   1.7763568e-15
   2.0819615e+01   1.7763568e-15
   2.1041100e+01   1.7763568e-15
   2.1262585e+01   1.7763568e-15
   2.1484070e+01   1.7763568e-15
   2.1705556e+01   1.7763568e-15
   2.1927041e+01   1.7763568e-15
   2.2148526e+01   1.7763568e-15
   2.2370011e+01   1.7763568e-15
   2.2591497e+01   0.0000000e+00
   2.2812982e+01   0.0000000e+00
   2.3034467e+01   0.0000000e+00
   2.3255952e+01   0.0000000e+00
   2.3477438e+01   0.0000000e+00
   2.3698923e+01   0.0000000e+00
   2.3920408e+01   0.0000000e+00
   2.4141893e+01   0.0000000e+00
   2.4363379e+01   0.0000000e+00
   2.4584864e+01   0.0000000e+00
   2.4806349e+01   0.0000000e+00
   2.5027835e+01   0.0000000e+00
   2.5249320e+01   0.0000000e+00
   2.5470805e+01   0.0000000e+00
   2.5692290e+01   0.0000000e+00
   2.5913776e+01   0.0000000e+00
   2.6135261e+01   0.0000000e+00
   2.6356746e+01   0.0000000e+00
   2.6578231e+01   0.0000000e+00
   2.6799717e+01   0.0000000e+00
   2.7021202e+01   0.0000000e+00
   2.7242687e+01   0.0000000e+00
   2.7464172e+01   0.0000000e+00
   2.7685658e+01   0.0000000e+00
   2.7907143e+01   0.0000000e+00
   2.8128628e+01   0.0000000e+00
   2.8350113e+01   0.0000000e+00
   2.8571599e+01   0.0000000e+00
   2.8793084e+01   0.0000000e+00
   2.9014569e+01   0.0000000e+00
   2.9236054e+01   0.0000000e+00
   2.9457540e+01   0.0000000e+00
   2.9679025e+01   0.0000000e+00
   2.9900510e+01   0.0000000e+00
   3.0121996e+01   0.0000000e+00
   3.0343481e+01   0.0000000e+00
   3.0564966e+01   0.0000000e+00
   3.0786451e+01   0.0000000e+00
   3.1007937e+01   0.0000000e+00
   3.1229422e+01   0.0000000e+00
   3.1450907e+01   0.0000000e+00
   3.1672392e+01   0.0000000e+00
   3.1893878e+01   0.0000000e+00
   3.2115363e+01   0.0000000e+00
   3.2336848e+01   0.0000000e+00
   3.2558333e+01   0.0000000e+00
   3.2779819e+01   0.0000000e+00
   3.3001304e+01   0.0000000e+00
   3.3222789e+01   0.0000000e+00
   3.3444274e+01   0.0000000e+00
   3.3665760e+01   0.0000000e+00
   3.3887245e+01   0.0000000e+00
   3.4108730e+01   0.0000000e+00
   3.4330216e+01   0.0000000e+00
   3.4551701e+01   0.0000000e+00
   3.4773186e+01   0.0000000e+00
   3.4994671e+01   0.0000000e+00
   3.5216157e+01   0.0000000e+00
   3.5437642e+01   0.0000000e+00
   3.5659127e+01   0.0000000e+00
   3.5880612e+01   0.0000000e+00
   3.6102098e+01   0.0000000e+00
   3.6323583e+01   0.0000000e+00
   3.6545068e+01   0.0000000e+00
   3.6766553e+01   0.0000000e+00
   3.6988039e+01   0.0000000e+00
   3.7209524e+01   0.0000000e+00
   3.7431009e+01   0.0000000e+00
   3.7652494e+01   0.0000000e+00
   3.7873980e+01   0.0000000e+00
   3.8095465e+01   0.0000000e+00
   3.8316950e+01   0.0000000e+00
   3.8538435e+01   0.0000000e+00
   3.8759921e+01   0.0000000e+00
   3.8981406e+01   0.0000000e+00
   3.9202891e+01   0.0000000e+00
   3.9424377e+01   0.0000000e+00
   3.9645862e+01   0.0000000e+00
   3.9867347e+01   0.0000000e+00
   4.0088832e+01   0.0000000e+00
   4.0310318e+01   0.0000000e+00
   4.0531803e+01   0.0000000e+00
   4.0753288e+01   0.0000000e+00
   4.0974773e+01   0.0000000e+00
   4.1196259e+01   0.0000000e+00
   4.1417744e+01   0.0000000e+00
   4.1639229e+01   0.0000000e+00
   4.1860714e+01   0.0000000e+00
   4.2082200e+01   0.0000000e+00
   4.2303685e+01   0.0000000e+00
   4.2525170e+01   0.0000000e+00
   4.2746655e+01   0.0000000e+00
   4.2968141e+01   0.0000000e+00
   4.3189626e+01   0.0000000e+00
   4.3411111e+01   0.0000000e+00
   4.3632596e+01   0.0000000e+00
   4.3854082e+01   0.0000000e+00
   4.4075567e+01   0.0000000e+00


==> Fig_4d/Shekel10_PSO.txt <==
   0.0000000e+00   8.6140296e+00
   4.9879571e-01   8.2784868e+00
   9.9759142e-01   7.8666341e+00
   1.4963871e+00   7.2567023e+00
   1.9951828e+00   6.3958778e+00
   2.4939785e+00   5.7255581e+00
   2.9927743e+00   3.9438770e+00
   3.4915700e+00   2.7367113e+00
   3.9903657e+00   2.1509140e+00
   4.4891614e+00   1.1841584e+00
   4.9879571e+00   6.2394014e-01
   5.4867528e+00   4.2530873e-01
   5.9855485e+00   2.6444884e-01
   6.4843442e+00   1.4494993e-01
   6.9831399e+00   8.5695023e-02
   7.4819356e+00   4.4655428e-02
   7.9807313e+00   3.0254592e-02
   8.4795270e+00   1.7371545e-02
   8.9783228e+00   1.0580270e-02
   9.4771185e+00   5.2708670e-03
   9.9759142e+00   2.9544243e-03
   1.0474710e+01   1.7906849e-03
   1.0973506e+01   1.1995049e-03
   1.1472301e+01   6.2185587e-04
   1.1971097e+01   4.1796739e-04
   1.2469893e+01   1.9910108e-04
   1.2968688e+01   1.4073423e-04
   1.3467484e+01   7.4845055e-05
   1.3966280e+01   4.5596493e-05
   1.4465076e+01   2.6163838e-05
   1.4963871e+01   1.3659730e-05
   1.5462667e+01   8.6803812e-06
   1.5961463e+01   4.7587106e-06
   1.6460258e+01   3.2917999e-06
   1.6959054e+01   1.7225138e-06
   1.7457850e+01   1.1311237e-06
   1.7956646e+01   7.4015958e-07
   1.8455441e+01   3.8607559e-07
   1.8954237e+01   3.1386214e-07
   1.9453033e+01   1.7833433e-07
   1.9951828e+01   9.4151723e-08
   2.0450624e+01   5.0134746e-08
   2.0949420e+01   3.4781044e-08
   2.1448215e+01   2.2238511e-08
   2.1947011e+01   9.9097672e-09
   2.2445807e+01   5.3142362e-09
   2.2944603e+01   3.7410093e-09
   2.3443398e+01   2.3757885e-09
   2.3942194e+01   1.2032935e-09
   2.4440990e+01   7.0656192e-10
   2.4939785e+01   3.2700065e-10
   2.5438581e+01   2.2748381e-10
   2.5937377e+01   1.5399060e-10
   2.6436173e+01   7.9550588e-11
   2.6934968e+01   5.5271343e-11
   2.7433764e+01   3.4253489e-11
   2.7932560e+01   2.1097790e-11
   2.8431355e+01   1.1681323e-11
   2.8930151e+01   8.0540019e-12
   2.9428947e+01   5.9632299e-12
   2.9927743e+01   3.2667202e-12
   3.0426538e+01   2.0055069e-12
   3.0925334e+01   1.0071943e-12
   3.1424130e+01   6.3060668e-13
   3.1922925e+01   3.6770587e-13
   3.2421721e+01   2.8599345e-13
   3.2920517e+01   1.5454305e-13
   3.3419312e+01   8.8817842e-14
   3.3918108e+01   5.8619776e-14
   3.4416904e+01   3.7303494e-14
   3.4915700e+01   3.3750780e-14
   3.5414495e+01   1.9539925e-14
   3.5913291e+01   1.4210855e-14
   3.6412087e+01   1.0658141e-14
   3.6910882e+01   8.8817842e-15
   3.7409678e+01   7.1054274e-15
   3.7908474e+01   7.1054274e-15
   3.8407270e+01   5.3290705e-15
   3.8906065e+01   5.3290705e-15
   3.9404861e+01   5.3290705e-15
   3.9903657e+01   3.5527137e-15
   4.0402452e+01   3.5527137e-15
   4.0901248e+01   3.5527137e-15
   4.1400044e+01   3.5527137e-15
   4.1898840e+01   3.5527137e-15
   4.2397635e+01   1.7763568e-15
   4.2896431e+01   1.7763568e-15
   4.3395227e+01   1.7763568e-15
   4.3894022e+01   1.7763568e-15
   4.4392818e+01   1.7763568e-15
   4.4891614e+01   1.7763568e-15
   4.5390409e+01   1.7763568e-15
   4.5889205e+01   1.7763568e-15
   4.6388001e+01   1.7763568e-15
   4.6886797e+01   1.7763568e-15
   4.7385592e+01   1.7763568e-15
   4.7884388e+01   1.7763568e-15
   4.8383184e+01   1.7763568e-15
   4.8881979e+01   1.7763568e-15
   4.9380775e+01   1.7763568e-15
   4.9879571e+01   1.7763568e-15
   5.0378367e+01   1.7763568e-15
   5.0877162e+01   1.7763568e-15
   5.1375958e+01   1.7763568e-15
   5.1874754e+01   1.7763568e-15
   5.2373549e+01   1.7763568e-15
   5.2872345e+01   1.7763568e-15
   5.3371141e+01   1.7763568e-15
   5.3869937e+01   1.7763568e-15
   5.4368732e+01   1.7763568e-15
   5.4867528e+01   0.0000000e+00
   5.5366324e+01   0.0000000e+00
   5.5865119e+01   0.0000000e+00
   5.6363915e+01   0.0000000e+00
   5.6862711e+01   0.0000000e+00
   5.7361506e+01   0.0000000e+00
   5.7860302e+01   0.0000000e+00
   5.8359098e+01   0.0000000e+00
   5.8857894e+01   0.0000000e+00
   5.9356689e+01   0.0000000e+00
   5.9855485e+01   0.0000000e+00
   6.0354281e+01   0.0000000e+00
   6.0853076e+01   0.0000000e+00
   6.1351872e+01   0.0000000e+00
   6.1850668e+01   0.0000000e+00
   6.2349464e+01   0.0000000e+00
   6.2848259e+01   0.0000000e+00
   6.3347055e+01   0.0000000e+00
   6.3845851e+01   0.0000000e+00
   6.4344646e+01   0.0000000e+00
   6.4843442e+01   0.0000000e+00
   6.5342238e+01   0.0000000e+00
   6.5841034e+01   0.0000000e+00
   6.6339829e+01   0.0000000e+00
   6.6838625e+01   0.0000000e+00
   6.7337421e+01   0.0000000e+00
   6.7836216e+01   0.0000000e+00
   6.8335012e+01   0.0000000e+00
   6.8833808e+01   0.0000000e+00
   6.9332603e+01   0.0000000e+00
   6.9831399e+01   0.0000000e+00
   7.0330195e+01   0.0000000e+00
   7.0828991e+01   0.0000000e+00
   7.1327786e+01   0.0000000e+00
   7.1826582e+01   0.0000000e+00
   7.2325378e+01   0.0000000e+00
   7.2824173e+01   0.0000000e+00
   7.3322969e+01   0.0000000e+00
   7.3821765e+01   0.0000000e+00
   7.4320561e+01   0.0000000e+00
   7.4819356e+01   0.0000000e+00
   7.5318152e+01   0.0000000e+00
   7.5816948e+01   0.0000000e+00
   7.6315743e+01   0.0000000e+00
   7.6814539e+01   0.0000000e+00
   7.7313335e+01   0.0000000e+00
   7.7812131e+01   0.0000000e+00
   7.8310926e+01   0.0000000e+00
   7.8809722e+01   0.0000000e+00
   7.9308518e+01   0.0000000e+00
   7.9807313e+01   0.0000000e+00
   8.0306109e+01   0.0000000e+00
   8.0804905e+01   0.0000000e+00
   8.1303700e+01   0.0000000e+00
   8.1802496e+01   0.0000000e+00
   8.2301292e+01   0.0000000e+00
   8.2800088e+01   0.0000000e+00
   8.3298883e+01   0.0000000e+00
   8.3797679e+01   0.0000000e+00
   8.4296475e+01   0.0000000e+00
   8.4795270e+01   0.0000000e+00
   8.5294066e+01   0.0000000e+00
   8.5792862e+01   0.0000000e+00
   8.6291658e+01   0.0000000e+00
   8.6790453e+01   0.0000000e+00
   8.7289249e+01   0.0000000e+00
   8.7788045e+01   0.0000000e+00
   8.8286840e+01   0.0000000e+00
   8.8785636e+01   0.0000000e+00
   8.9284432e+01   0.0000000e+00
   8.9783228e+01   0.0000000e+00
   9.0282023e+01   0.0000000e+00
   9.0780819e+01   0.0000000e+00
   9.1279615e+01   0.0000000e+00
   9.1778410e+01   0.0000000e+00
   9.2277206e+01   0.0000000e+00
   9.2776002e+01   0.0000000e+00
   9.3274797e+01   0.0000000e+00
   9.3773593e+01   0.0000000e+00
   9.4272389e+01   0.0000000e+00
   9.4771185e+01   0.0000000e+00
   9.5269980e+01   0.0000000e+00
   9.5768776e+01   0.0000000e+00
   9.6267572e+01   0.0000000e+00
   9.6766367e+01   0.0000000e+00
   9.7265163e+01   0.0000000e+00
   9.7763959e+01   0.0000000e+00
   9.8262755e+01   0.0000000e+00
   9.8761550e+01   0.0000000e+00
   9.9260346e+01   0.0000000e+00


==> Fig_4d/Shekel5_CG.txt <==
   0.0000000e+00   7.6310985e+00
   1.3617663e-01   7.4703598e+00
   2.7235326e-01   7.4703598e+00
   4.0852988e-01   5.3900194e+00
   5.4470651e-01   3.7064109e+00
   6.8088314e-01   3.3690186e+00
   8.1705977e-01   1.8148199e+00
   9.5323640e-01   1.8148199e+00
   1.0894130e+00   7.6174062e-01
   1.2255897e+00   7.6174062e-01
   1.3617663e+00   3.7663074e-01
   1.4979429e+00   3.4912470e-01
   1.6341195e+00   1.4242034e-01
   1.7702962e+00   1.4242034e-01
   1.9064728e+00   6.1215443e-02
   2.0426494e+00   6.1215443e-02
   2.1788261e+00   2.3627209e-02
   2.3150027e+00   2.3627209e-02
   2.4511793e+00   1.0690413e-02
   2.5873559e+00   1.0479708e-02
   2.7235326e+00   3.8775512e-03
   2.8597092e+00   3.8775512e-03
   2.9958858e+00   1.8605633e-03
   3.1320624e+00   1.6976485e-03
   3.2682391e+00   6.9060504e-04
   3.4044157e+00   6.9060504e-04
   3.5405923e+00   2.8687986e-04
   3.6767690e+00   2.8687986e-04
   3.8129456e+00   1.1584538e-04
   3.9491222e+00   1.1584538e-04
   4.0852988e+00   4.9413926e-05
   4.2214755e+00   4.9413926e-05
   4.3576521e+00   1.9881673e-05
   4.4938287e+00   1.9881673e-05
   4.6300054e+00   9.2713628e-06
   4.7661820e+00   9.2713628e-06
   4.9023586e+00   3.9741639e-06
   5.0385352e+00   3.9741639e-06
   5.1747119e+00   2.4132226e-06
   5.3108885e+00   2.2536443e-06
   5.4470651e+00   1.4799763e-06
   5.5832418e+00   8.6714447e-07
   5.7194184e+00   5.3176590e-07
   5.8555950e+00   3.9219202e-07
   5.9917716e+00   2.6665144e-07
   6.1279483e+00   1.3815917e-07
   6.2641249e+00   7.9166050e-08
   6.4003015e+00   7.2182180e-08
   6.5364782e+00   5.2395773e-08
   6.6726548e+00   2.0698492e-08
   6.8088314e+00   9.9815569e-09
   6.9450080e+00   9.9815569e-09
   7.0811847e+00   7.2622228e-09
   7.2173613e+00   4.5386610e-09
   7.3535379e+00   2.3551454e-09
   7.4897145e+00   1.5881163e-09
   7.6258912e+00   1.3783428e-09
   7.7620678e+00   8.4110141e-10
   7.8982444e+00   3.1703706e-10
   8.0344211e+00   2.3974600e-10
   8.1705977e+00   1.8176927e-10
   8.3067743e+00   1.5147528e-10
   8.4429509e+00   8.3131724e-11
   8.5791276e+00   3.1866065e-11
   8.7153042e+00   3.0366820e-11
   8.8514808e+00   1.8703261e-11
   8.9876575e+00   1.3560708e-11
   9.1238341e+00   9.1695540e-12
   9.2600107e+00   4.8743232e-12
   9.3961873e+00   2.8244074e-12
   9.5323640e+00   2.4691360e-12
   9.6685406e+00   1.7905677e-12
   9.8047172e+00   7.4429352e-13
   9.9408939e+00   3.6415315e-13
   1.0077070e+01   3.6415315e-13
   1.0213247e+01   2.7533531e-13
   1.0349424e+01   1.5454305e-13
   1.0485600e+01   7.6383344e-14
   1.0621777e+01   6.5725203e-14
   1.0757954e+01   4.9737992e-14
   1.0894130e+01   2.8421709e-14
   1.1030307e+01   1.4210855e-14
   1.1166484e+01   1.4210855e-14
   1.1302660e+01   1.2434498e-14
   1.1438837e+01   7.1054274e-15
   1.1575013e+01   5.3290705e-15
   1.1711190e+01   5.3290705e-15
   1.1847367e+01   5.3290705e-15
   1.1983543e+01   3.5527137e-15
   1.2119720e+01   3.5527137e-15
   1.2255897e+01   3.5527137e-15
   1.2392073e+01   1.7763568e-15
   1.2528250e+01   1.7763568e-15
   1.2664426e+01   1.7763568e-15
   1.2800603e+01   1.7763568e-15
   1.2936780e+01   1.7763568e-15
   1.3072956e+01   1.7763568e-15
   1.3209133e+01   0.0000000e+00
   1.3345310e+01   0.0000000e+00
   1.3481486e+01   0.0000000e+00
   1.3617663e+01   0.0000000e+00
   1.3753839e+01   0.0000000e+00
   1.3890016e+01   0.0000000e+00
   1.4026193e+01   0.0000000e+00
   1.4162369e+01   0.0000000e+00
   1.4298546e+01   0.0000000e+00
   1.4434723e+01   0.0000000e+00
   1.4570899e+01   0.0000000e+00
   1.4707076e+01   0.0000000e+00
   1.4843252e+01   0.0000000e+00
   1.4979429e+01   0.0000000e+00
   1.5115606e+01   0.0000000e+00
   1.5251782e+01   0.0000000e+00
   1.5387959e+01   0.0000000e+00
   1.5524136e+01   0.0000000e+00
   1.5660312e+01   0.0000000e+00
   1.5796489e+01   0.0000000e+00
   1.5932665e+01   0.0000000e+00
   1.6068842e+01   0.0000000e+00
   1.6205019e+01   0.0000000e+00
   1.6341195e+01   0.0000000e+00
   1.6477372e+01   0.0000000e+00
   1.6613549e+01   0.0000000e+00
   1.6749725e+01   0.0000000e+00
   1.6885902e+01   0.0000000e+00
   1.7022079e+01   0.0000000e+00
   1.7158255e+01   0.0000000e+00
   1.7294432e+01   0.0000000e+00
   1.7430608e+01   0.0000000e+00
   1.7566785e+01   0.0000000e+00
   1.7702962e+01   0.0000000e+00
   1.7839138e+01   0.0000000e+00
   1.7975315e+01   0.0000000e+00
   1.8111492e+01   0.0000000e+00
   1.8247668e+01   0.0000000e+00
   1.8383845e+01   0.0000000e+00
   1.8520021e+01   0.0000000e+00
   1.8656198e+01   0.0000000e+00
   1.8792375e+01   0.0000000e+00
   1.8928551e+01   0.0000000e+00
   1.9064728e+01   0.0000000e+00
   1.9200905e+01   0.0000000e+00
   1.9337081e+01   0.0000000e+00
   1.9473258e+01   0.0000000e+00
   1.9609434e+01   0.0000000e+00
   1.9745611e+01   0.0000000e+00
   1.9881788e+01   0.0000000e+00
   2.0017964e+01   0.0000000e+00
   2.0154141e+01   0.0000000e+00
   2.0290318e+01   0.0000000e+00
   2.0426494e+01   0.0000000e+00
   2.0562671e+01   0.0000000e+00
   2.0698847e+01   0.0000000e+00
   2.0835024e+01   0.0000000e+00
   2.0971201e+01   0.0000000e+00
   2.1107377e+01   0.0000000e+00
   2.1243554e+01   0.0000000e+00
   2.1379731e+01   0.0000000e+00
   2.1515907e+01   0.0000000e+00
   2.1652084e+01   0.0000000e+00
   2.1788261e+01   0.0000000e+00
   2.1924437e+01   0.0000000e+00
   2.2060614e+01   0.0000000e+00
   2.2196790e+01   0.0000000e+00
   2.2332967e+01   0.0000000e+00
   2.2469144e+01   0.0000000e+00
   2.2605320e+01   0.0000000e+00
   2.2741497e+01   0.0000000e+00
   2.2877674e+01   0.0000000e+00
   2.3013850e+01   0.0000000e+00
   2.3150027e+01   0.0000000e+00
   2.3286203e+01   0.0000000e+00
   2.3422380e+01   0.0000000e+00
   2.3558557e+01   0.0000000e+00
   2.3694733e+01   0.0000000e+00
   2.3830910e+01   0.0000000e+00
   2.3967087e+01   0.0000000e+00
   2.4103263e+01   0.0000000e+00
   2.4239440e+01   0.0000000e+00
   2.4375616e+01   0.0000000e+00
   2.4511793e+01   0.0000000e+00
   2.4647970e+01   0.0000000e+00
   2.4784146e+01   0.0000000e+00
   2.4920323e+01   0.0000000e+00
   2.5056500e+01   0.0000000e+00
   2.5192676e+01   0.0000000e+00
   2.5328853e+01   0.0000000e+00
   2.5465029e+01   0.0000000e+00
   2.5601206e+01   0.0000000e+00
   2.5737383e+01   0.0000000e+00
   2.5873559e+01   0.0000000e+00
   2.6009736e+01   0.0000000e+00
   2.6145913e+01   0.0000000e+00
   2.6282089e+01   0.0000000e+00
   2.6418266e+01   0.0000000e+00
   2.6554442e+01   0.0000000e+00
   2.6690619e+01   0.0000000e+00
   2.6826796e+01   0.0000000e+00
   2.6962972e+01   0.0000000e+00
   2.7099149e+01   0.0000000e+00


==> Fig_4d/Shekel5_CR.txt <==
   0.0000000e+00   8.4205640e+00
   1.7091312e-01   7.8935636e+00
   3.4182624e-01   7.0385148e+00
   5.1273936e-01   6.3027719e+00
   6.8365248e-01   5.2276321e+00
   8.5456560e-01   4.5428499e+00
   1.0254787e+00   3.2201895e+00
   1.1963918e+00   2.5549363e+00
   1.3673050e+00   1.6748205e+00
   1.5382181e+00   1.2703332e+00
   1.7091312e+00   7.4257715e-01
   1.8800443e+00   5.2113220e-01
   2.0509574e+00   3.1936734e-01
   2.2218706e+00   1.9993196e-01
   2.3927837e+00   1.3282951e-01
   2.5636968e+00   9.3223233e-02
   2.7346099e+00   5.5734714e-02
   2.9055231e+00   3.9909166e-02
   3.0764362e+00   2.3709199e-02
   3.2473493e+00   1.4371946e-02
   3.4182624e+00   9.0148139e-03
   3.5891755e+00   5.9035890e-03
   3.7600887e+00   3.6280274e-03
   3.9310018e+00   2.5694304e-03
   4.1019149e+00   1.4599745e-03
   4.2728280e+00   1.1339768e-03
   4.4437411e+00   5.6614658e-04
   4.6146543e+00   4.3170595e-04
   4.7855674e+00   2.4412169e-04
   4.9564805e+00   1.6504202e-04
   5.1273936e+00   1.0657239e-04
   5.2983067e+00   6.4443879e-05
   5.4692199e+00   4.4902749e-05
   5.6401330e+00   3.1498049e-05
   5.8110461e+00   2.0016340e-05
   5.9819592e+00   1.2091658e-05
   6.1528723e+00   8.1721147e-06
   6.3237855e+00   4.9779935e-06
   6.4946986e+00   3.3642407e-06
   6.6656117e+00   2.0609772e-06
   6.8365248e+00   1.2854828e-06
   7.0074379e+00   8.7289788e-07
   7.1783511e+00   4.9314481e-07
   7.3492642e+00   3.4750952e-07
   7.5201773e+00   1.9096573e-07
   7.6910904e+00   1.4712890e-07
   7.8620035e+00   8.7363256e-08
   8.0329167e+00   5.4206486e-08
   8.2038298e+00   3.4163550e-08
   8.3747429e+00   2.2163155e-08
   8.5456560e+00   1.5734381e-08
   8.7165692e+00   8.8694065e-09
   8.8874823e+00   6.9353003e-09
   9.0583954e+00   4.1223753e-09
   9.2293085e+00   2.6517259e-09
   9.4002216e+00   1.5903101e-09
   9.5711348e+00   8.6671470e-10
   9.7420479e+00   6.0667560e-10
   9.9129610e+00   3.9608317e-10
   1.0083874e+01   2.5520741e-10
   1.0254787e+01   1.6928858e-10
   1.0425700e+01   1.0910561e-10
   1.0596613e+01   7.4100726e-11
   1.0767527e+01   4.0980552e-11
   1.0938440e+01   2.8046898e-11
   1.1109353e+01   1.6218138e-11
   1.1280266e+01   9.9866782e-12
   1.1451179e+01   7.7466922e-12
   1.1622092e+01   4.8228088e-12
   1.1793005e+01   3.2844838e-12
   1.1963918e+01   2.0410340e-12
   1.2134832e+01   1.1439738e-12
   1.2305745e+01   8.1712415e-13
   1.2476658e+01   5.1691984e-13
   1.2647571e+01   3.2507330e-13
   1.2818484e+01   2.2382096e-13
   1.2989397e+01   1.4388490e-13
   1.3160310e+01   8.3488771e-14
   1.3331223e+01   6.2172489e-14
   1.3502137e+01   3.9079850e-14
   1.3673050e+01   2.6645353e-14
   1.3843963e+01   1.7763568e-14
   1.4014876e+01   1.2434498e-14
   1.4185789e+01   8.8817842e-15
   1.4356702e+01   7.1054274e-15
   1.4527615e+01   5.3290705e-15
   1.4698528e+01   5.3290705e-15
   1.4869441e+01   3.5527137e-15
   1.5040355e+01   3.5527137e-15
   1.5211268e+01   3.5527137e-15
   1.5382181e+01   1.7763568e-15
   1.5553094e+01   1.7763568e-15
   1.5724007e+01   1.7763568e-15
   1.5894920e+01   1.7763568e-15
   1.6065833e+01   1.7763568e-15
   1.6236746e+01   0.0000000e+00
   1.6407660e+01   0.0000000e+00
   1.6578573e+01   0.0000000e+00
   1.6749486e+01   0.0000000e+00
   1.6920399e+01   0.0000000e+00
   1.7091312e+01   0.0000000e+00
   1.7262225e+01   0.0000000e+00
   1.7433138e+01   0.0000000e+00
   1.7604051e+01   0.0000000e+00
   1.7774965e+01   0.0000000e+00
   1.7945878e+01   0.0000000e+00
   1.8116791e+01   0.0000000e+00
   1.8287704e+01   0.0000000e+00
   1.8458617e+01   0.0000000e+00
   1.8629530e+01   0.0000000e+00
   1.8800443e+01   0.0000000e+00
   1.8971356e+01   0.0000000e+00
   1.9142270e+01   0.0000000e+00
   1.9313183e+01   0.0000000e+00
   1.9484096e+01   0.0000000e+00
   1.9655009e+01   0.0000000e+00
   1.9825922e+01   0.0000000e+00
   1.9996835e+01   0.0000000e+00
   2.0167748e+01   0.0000000e+00
   2.0338661e+01   0.0000000e+00
   2.0509574e+01   0.0000000e+00
   2.0680488e+01   0.0000000e+00
   2.0851401e+01   0.0000000e+00
   2.1022314e+01   0.0000000e+00
   2.1193227e+01   0.0000000e+00
   2.1364140e+01   0.0000000e+00
   2.1535053e+01   0.0000000e+00
   2.1705966e+01   0.0000000e+00
   2.1876879e+01   0.0000000e+00
   2.2047793e+01   0.0000000e+00
   2.2218706e+01   0.0000000e+00
   2.2389619e+01   0.0000000e+00
   2.2560532e+01   0.0000000e+00
   2.2731445e+01   0.0000000e+00
   2.2902358e+01   0.0000000e+00
   2.3073271e+01   0.0000000e+00
   2.3244184e+01   0.0000000e+00
   2.3415098e+01   0.0000000e+00
   2.3586011e+01   0.0000000e+00
   2.3756924e+01   0.0000000e+00
   2.3927837e+01   0.0000000e+00
   2.4098750e+01   0.0000000e+00
   2.4269663e+01   0.0000000e+00
   2.4440576e+01   0.0000000e+00
   2.4611489e+01   0.0000000e+00
   2.4782402e+01   0.0000000e+00
   2.4953316e+01   0.0000000e+00
   2.5124229e+01   0.0000000e+00
   2.5295142e+01   0.0000000e+00
   2.5466055e+01   0.0000000e+00
   2.5636968e+01   0.0000000e+00
   2.5807881e+01   0.0000000e+00
   2.5978794e+01   0.0000000e+00
   2.6149707e+01   0.0000000e+00
   2.6320621e+01   0.0000000e+00
   2.6491534e+01   0.0000000e+00
   2.6662447e+01   0.0000000e+00
   2.6833360e+01   0.0000000e+00
   2.7004273e+01   0.0000000e+00
   2.7175186e+01   0.0000000e+00
   2.7346099e+01   0.0000000e+00
   2.7517012e+01   0.0000000e+00
   2.7687926e+01   0.0000000e+00
   2.7858839e+01   0.0000000e+00
   2.8029752e+01   0.0000000e+00
   2.8200665e+01   0.0000000e+00
   2.8371578e+01   0.0000000e+00
   2.8542491e+01   0.0000000e+00
   2.8713404e+01   0.0000000e+00
   2.8884317e+01   0.0000000e+00
   2.9055231e+01   0.0000000e+00
   2.9226144e+01   0.0000000e+00
   2.9397057e+01   0.0000000e+00
   2.9567970e+01   0.0000000e+00
   2.9738883e+01   0.0000000e+00
   2.9909796e+01   0.0000000e+00
   3.0080709e+01   0.0000000e+00
   3.0251622e+01   0.0000000e+00
   3.0422535e+01   0.0000000e+00
   3.0593449e+01   0.0000000e+00
   3.0764362e+01   0.0000000e+00
   3.0935275e+01   0.0000000e+00
   3.1106188e+01   0.0000000e+00
   3.1277101e+01   0.0000000e+00
   3.1448014e+01   0.0000000e+00
   3.1618927e+01   0.0000000e+00
   3.1789840e+01   0.0000000e+00
   3.1960754e+01   0.0000000e+00
   3.2131667e+01   0.0000000e+00
   3.2302580e+01   0.0000000e+00
   3.2473493e+01   0.0000000e+00
   3.2644406e+01   0.0000000e+00
   3.2815319e+01   0.0000000e+00
   3.2986232e+01   0.0000000e+00
   3.3157145e+01   0.0000000e+00
   3.3328059e+01   0.0000000e+00
   3.3498972e+01   0.0000000e+00
   3.3669885e+01   0.0000000e+00
   3.3840798e+01   0.0000000e+00
   3.4011711e+01   0.0000000e+00


==> Fig_4d/Shekel5_PSO.txt <==
   0.0000000e+00   8.7210312e+00
   4.0197229e-01   8.2276513e+00
   8.0394457e-01   7.6411348e+00
   1.2059169e+00   7.1428777e+00
   1.6078891e+00   6.3438320e+00
   2.0098614e+00   5.9784094e+00
   2.4118337e+00   5.5865006e+00
   2.8138060e+00   5.2656104e+00
   3.2157783e+00   5.1740553e+00
   3.6177506e+00   5.1185728e+00
   4.0197229e+00   5.0988069e+00
   4.4216952e+00   5.0818871e+00
   4.8236674e+00   5.0703395e+00
   5.2256397e+00   5.0611961e+00
   5.6276120e+00   5.0568562e+00
   6.0295843e+00   5.0554274e+00
   6.4315566e+00   5.0538816e+00
   6.8335289e+00   5.0532784e+00
   7.2355012e+00   5.0529079e+00
   7.6374734e+00   5.0527007e+00
   8.0394457e+00   5.0525932e+00
   8.4414180e+00   5.0525172e+00
   8.8433903e+00   5.0524735e+00
   9.2453626e+00   5.0524633e+00
   9.6473349e+00   5.0524483e+00
   1.0049307e+01   5.0524404e+00
   1.0451279e+01   5.0524350e+00
   1.0853252e+01   5.0524320e+00
   1.1255224e+01   5.0524307e+00
   1.1657196e+01   5.0524294e+00
   1.2059169e+01   5.0524286e+00
   1.2461141e+01   5.0524280e+00
   1.2863113e+01   5.0524279e+00
   1.3265085e+01   5.0524277e+00
   1.3667058e+01   5.0524277e+00
   1.4069030e+01   5.0524276e+00
   1.4471002e+01   5.0524276e+00
   1.4872975e+01   5.0524276e+00
   1.5274947e+01   5.0524276e+00
   1.5676919e+01   5.0524275e+00
   1.6078891e+01   5.0524275e+00
   1.6480864e+01   5.0524275e+00
   1.6882836e+01   5.0524275e+00
   1.7284808e+01   5.0524275e+00
   1.7686781e+01   5.0524275e+00
   1.8088753e+01   5.0524275e+00
   1.8490725e+01   5.0524275e+00
   1.8892697e+01   5.0524275e+00
   1.9294670e+01   5.0524275e+00
   1.9696642e+01   5.0524275e+00
   2.0098614e+01   5.0524275e+00
   2.0500587e+01   5.0524275e+00
   2.0902559e+01   5.0524275e+00
   2.1304531e+01   5.0524275e+00
   2.1706503e+01   5.0524275e+00
   2.2108476e+01   5.0524275e+00
   2.2510448e+01   5.0524275e+00
   2.2912420e+01   5.0524275e+00
   2.3314393e+01   5.0524275e+00
   2.3716365e+01   5.0524275e+00
   2.4118337e+01   5.0524275e+00
   2.4520309e+01   5.0524275e+00
   2.4922282e+01   5.0524275e+00
   2.5324254e+01   5.0524275e+00
   2.5726226e+01   5.0524275e+00
   2.6128199e+01   5.0524275e+00
   2.6530171e+01   5.0524275e+00
   2.6932143e+01   5.0524275e+00
   2.7334115e+01   5.0524275e+00
   2.7736088e+01   5.0524275e+00
   2.8138060e+01   5.0524275e+00
   2.8540032e+01   5.0524275e+00
   2.8942005e+01   5.0524275e+00
   2.9343977e+01   5.0524275e+00
   2.9745949e+01   5.0524275e+00
   3.0147921e+01   5.0524275e+00
   3.0549894e+01   5.0524275e+00
   3.0951866e+01   5.0524275e+00
   3.1353838e+01   5.0524275e+00
   3.1755811e+01   5.0524275e+00
   3.2157783e+01   5.0524275e+00
   3.2559755e+01   5.0524275e+00
   3.2961727e+01   5.0524275e+00
   3.3363700e+01   5.0524275e+00
   3.3765672e+01   5.0524275e+00
   3.4167644e+01   5.0524275e+00
   3.4569617e+01   5.0524275e+00
   3.4971589e+01   5.0524275e+00
   3.5373561e+01   5.0524275e+00
   3.5775533e+01   5.0524275e+00
   3.6177506e+01   5.0524275e+00
   3.6579478e+01   5.0524275e+00
   3.6981450e+01   5.0524275e+00
   3.7383423e+01   5.0524275e+00
   3.7785395e+01   5.0524275e+00
   3.8187367e+01   5.0524275e+00
   3.8589339e+01   5.0524275e+00
   3.8991312e+01   5.0524275e+00
   3.9393284e+01   5.0524275e+00
   3.9795256e+01   5.0524275e+00
   4.0197229e+01   5.0524275e+00
   4.0599201e+01   5.0524275e+00
   4.1001173e+01   5.0524275e+00
   4.1403146e+01   5.0524275e+00
   4.1805118e+01   5.0524275e+00
   4.2207090e+01   5.0524275e+00
   4.2609062e+01   5.0524275e+00
   4.3011035e+01   5.0524275e+00
   4.3413007e+01   5.0524275e+00
   4.3814979e+01   5.0524275e+00
   4.4216952e+01   5.0524275e+00
   4.4618924e+01   5.0524275e+00
   4.5020896e+01   5.0524275e+00
   4.5422868e+01   5.0524275e+00
   4.5824841e+01   5.0524275e+00
   4.6226813e+01   5.0524275e+00
   4.6628785e+01   5.0524275e+00
   4.7030758e+01   5.0524275e+00
   4.7432730e+01   5.0524275e+00
   4.7834702e+01   5.0524275e+00
   4.8236674e+01   5.0524275e+00
   4.8638647e+01   5.0524275e+00
   4.9040619e+01   5.0524275e+00
   4.9442591e+01   5.0524275e+00
   4.9844564e+01   5.0524275e+00
   5.0246536e+01   5.0524275e+00
   5.0648508e+01   5.0524275e+00
   5.1050480e+01   5.0524275e+00
   5.1452453e+01   5.0524275e+00
   5.1854425e+01   5.0524275e+00
   5.2256397e+01   5.0524275e+00
   5.2658370e+01   5.0524275e+00
   5.3060342e+01   5.0524275e+00
   5.3462314e+01   5.0524275e+00
   5.3864286e+01   5.0524275e+00
   5.4266259e+01   5.0524275e+00
   5.4668231e+01   5.0524275e+00
   5.5070203e+01   5.0524275e+00
   5.5472176e+01   5.0524275e+00
   5.5874148e+01   5.0524275e+00
   5.6276120e+01   5.0524275e+00
   5.6678092e+01   5.0524275e+00
   5.7080065e+01   5.0524275e+00
   5.7482037e+01   5.0524275e+00
   5.7884009e+01   5.0524275e+00
   5.8285982e+01   5.0524275e+00
   5.8687954e+01   5.0524275e+00
   5.9089926e+01   5.0524275e+00
   5.9491898e+01   5.0524275e+00
   5.9893871e+01   5.0524275e+00
   6.0295843e+01   5.0524275e+00
   6.0697815e+01   5.0524275e+00
   6.1099788e+01   5.0524275e+00
   6.1501760e+01   5.0524275e+00
   6.1903732e+01   5.0524275e+00
   6.2305704e+01   5.0524275e+00
   6.2707677e+01   5.0524275e+00
   6.3109649e+01   5.0524275e+00
   6.3511621e+01   5.0524275e+00
   6.3913594e+01   5.0524275e+00
   6.4315566e+01   5.0524275e+00
   6.4717538e+01   5.0524275e+00
   6.5119510e+01   5.0524275e+00
   6.5521483e+01   5.0524275e+00
   6.5923455e+01   5.0524275e+00
   6.6325427e+01   5.0524275e+00
   6.6727400e+01   5.0524275e+00
   6.7129372e+01   5.0524275e+00
   6.7531344e+01   5.0524275e+00
   6.7933316e+01   5.0524275e+00
   6.8335289e+01   5.0524275e+00
   6.8737261e+01   5.0524275e+00
   6.9139233e+01   5.0524275e+00
   6.9541206e+01   5.0524275e+00
   6.9943178e+01   5.0524275e+00
   7.0345150e+01   5.0524275e+00
   7.0747122e+01   5.0524275e+00
   7.1149095e+01   5.0524275e+00
   7.1551067e+01   5.0524275e+00
   7.1953039e+01   5.0524275e+00
   7.2355012e+01   5.0524275e+00
   7.2756984e+01   5.0524275e+00
   7.3158956e+01   5.0524275e+00
   7.3560928e+01   5.0524275e+00
   7.3962901e+01   5.0524275e+00
   7.4364873e+01   5.0524275e+00
   7.4766845e+01   5.0524275e+00
   7.5168818e+01   5.0524275e+00
   7.5570790e+01   5.0524275e+00
   7.5972762e+01   5.0524275e+00
   7.6374734e+01   5.0524275e+00
   7.6776707e+01   5.0524275e+00
   7.7178679e+01   5.0524275e+00
   7.7580651e+01   5.0524275e+00
   7.7982624e+01   5.0524275e+00
   7.8384596e+01   5.0524275e+00
   7.8786568e+01   5.0524275e+00
   7.9188540e+01   5.0524275e+00
   7.9590513e+01   5.0524275e+00
   7.9992485e+01   5.0524275e+00


==> Fig_4d/Shekel7_CG.txt <==
   0.0000000e+00   7.6466508e+00
   1.8213038e-01   7.6466508e+00
   3.6426075e-01   5.4204847e+00
   5.4639113e-01   5.4204847e+00
   7.2852151e-01   3.6926335e+00
   9.1065188e-01   3.3876875e+00
   1.0927823e+00   1.8056951e+00
   1.2749126e+00   1.8056951e+00
   1.4570430e+00   7.6864756e-01
   1.6391734e+00   7.6864756e-01
   1.8213038e+00   3.7257202e-01
   2.0034341e+00   3.5363338e-01
   2.1855645e+00   1.3994516e-01
   2.3676949e+00   1.3994516e-01
   2.5498253e+00   6.3089181e-02
   2.7319557e+00   6.2676827e-02
   2.9140860e+00   2.2909141e-02
   3.0962164e+00   2.2909141e-02
   3.2783468e+00   1.1355538e-02
   3.4604772e+00   1.0030843e-02
   3.6426075e+00   4.3167525e-03
   3.8247379e+00   4.3167525e-03
   4.0068683e+00   1.7274991e-03
   4.1889987e+00   1.7274991e-03
   4.3711290e+00   8.2482279e-04
   4.5532594e+00   8.1863017e-04
   4.7353898e+00   3.5740618e-04
   4.9175202e+00   3.5740618e-04
   5.0996506e+00   2.2293973e-04
   5.2817809e+00   2.0829948e-04
   5.4639113e+00   1.4179223e-04
   5.6460417e+00   6.8546082e-05
   5.8281721e+00   3.9037101e-05
   6.0103024e+00   3.9037101e-05
   6.1924328e+00   2.6596976e-05
   6.3745632e+00   9.6886277e-06
   6.5566936e+00   5.5781840e-06
   6.7388239e+00   5.4330364e-06
   6.9209543e+00   3.3517454e-06
   7.1030847e+00   2.1538860e-06
   7.2852151e+00   1.4604345e-06
   7.4673455e+00   9.2867018e-07
   7.6494758e+00   5.4285703e-07
   7.8316062e+00   3.5136363e-07
   8.0137366e+00   2.5846712e-07
   8.1958670e+00   1.6318838e-07
   8.3779973e+00   8.3454086e-08
   8.5601277e+00   5.5207451e-08
   8.7422581e+00   4.9225724e-08
   8.9243885e+00   3.0756997e-08
   9.1065188e+00   1.1233384e-08
   9.2886492e+00   8.0838944e-09
   9.4707796e+00   6.3448375e-09
   9.6529100e+00   5.0105484e-09
   9.8350404e+00   2.9688021e-09
   1.0017171e+01   1.3112835e-09
   1.0199301e+01   1.0132695e-09
   1.0381431e+01   7.9529805e-10
   1.0563562e+01   5.2823523e-10
   1.0745692e+01   2.4719959e-10
   1.0927823e+01   1.4836843e-10
   1.1109953e+01   1.4836843e-10
   1.1292083e+01   1.0114931e-10
   1.1474214e+01   3.5440095e-11
   1.1656344e+01   2.0419222e-11
   1.1838474e+01   1.9564794e-11
   1.2020605e+01   1.2013501e-11
   1.2202735e+01   8.5833562e-12
   1.2384866e+01   5.8317795e-12
   1.2566996e+01   3.1725733e-12
   1.2749126e+01   1.8260948e-12
   1.2931257e+01   1.5383250e-12
   1.3113387e+01   1.1297629e-12
   1.3295518e+01   4.9737992e-13
   1.3477648e+01   2.3803182e-13
   1.3659778e+01   2.3803182e-13
   1.3841909e+01   1.9007018e-13
   1.4024039e+01   9.7699626e-14
   1.4206169e+01   4.2632564e-14
   1.4388300e+01   4.2632564e-14
   1.4570430e+01   3.1974423e-14
   1.4752561e+01   2.1316282e-14
   1.4934691e+01   1.2434498e-14
   1.5116821e+01   1.0658141e-14
   1.5298952e+01   1.0658141e-14
   1.5481082e+01   5.3290705e-15
   1.5663212e+01   5.3290705e-15
   1.5845343e+01   5.3290705e-15
   1.6027473e+01   5.3290705e-15
   1.6209604e+01   3.5527137e-15
   1.6391734e+01   1.7763568e-15
   1.6573864e+01   1.7763568e-15
   1.6755995e+01   1.7763568e-15
   1.6938125e+01   1.7763568e-15
   1.7120255e+01   1.7763568e-15
   1.7302386e+01   0.0000000e+00
   1.7484516e+01   0.0000000e+00
   1.7666647e+01   0.0000000e+00
   1.7848777e+01   0.0000000e+00
   1.8030907e+01   0.0000000e+00
   1.8213038e+01   0.0000000e+00
   1.8395168e+01   0.0000000e+00
   1.8577298e+01   0.0000000e+00
   1.8759429e+01   0.0000000e+00
   1.8941559e+01   0.0000000e+00
   1.9123690e+01   0.0000000e+00
   1.9305820e+01   0.0000000e+00
   1.9487950e+01   0.0000000e+00
   1.9670081e+01   0.0000000e+00
   1.9852211e+01   0.0000000e+00
   2.0034341e+01   0.0000000e+00
   2.0216472e+01   0.0000000e+00
   2.0398602e+01   0.0000000e+00
   2.0580733e+01   0.0000000e+00
   2.0762863e+01   0.0000000e+00
   2.0944993e+01   0.0000000e+00
   2.1127124e+01   0.0000000e+00
   2.1309254e+01   0.0000000e+00
   2.1491384e+01   0.0000000e+00
   2.1673515e+01   0.0000000e+00
   2.1855645e+01   0.0000000e+00
   2.2037776e+01   0.0000000e+00
   2.2219906e+01   0.0000000e+00
   2.2402036e+01   0.0000000e+00
   2.2584167e+01   0.0000000e+00
   2.2766297e+01   0.0000000e+00
   2.2948427e+01   0.0000000e+00
   2.3130558e+01   0.0000000e+00
   2.3312688e+01   0.0000000e+00
   2.3494819e+01   0.0000000e+00
   2.3676949e+01   0.0000000e+00
   2.3859079e+01   0.0000000e+00
   2.4041210e+01   0.0000000e+00
   2.4223340e+01   0.0000000e+00
   2.4405471e+01   0.0000000e+00
   2.4587601e+01   0.0000000e+00
   2.4769731e+01   0.0000000e+00
   2.4951862e+01   0.0000000e+00
   2.5133992e+01   0.0000000e+00
   2.5316122e+01   0.0000000e+00
   2.5498253e+01   0.0000000e+00
   2.5680383e+01   0.0000000e+00
   2.5862514e+01   0.0000000e+00
   2.6044644e+01   0.0000000e+00
   2.6226774e+01   0.0000000e+00
   2.6408905e+01   0.0000000e+00
   2.6591035e+01   0.0000000e+00
   2.6773165e+01   0.0000000e+00
   2.6955296e+01   0.0000000e+00
   2.7137426e+01   0.0000000e+00
   2.7319557e+01   0.0000000e+00
   2.7501687e+01   0.0000000e+00
   2.7683817e+01   0.0000000e+00
   2.7865948e+01   0.0000000e+00
   2.8048078e+01   0.0000000e+00
   2.8230208e+01   0.0000000e+00
   2.8412339e+01   0.0000000e+00
   2.8594469e+01   0.0000000e+00
   2.8776600e+01   0.0000000e+00
   2.8958730e+01   0.0000000e+00
   2.9140860e+01   0.0000000e+00
   2.9322991e+01   0.0000000e+00
   2.9505121e+01   0.0000000e+00
   2.9687251e+01   0.0000000e+00
   2.9869382e+01   0.0000000e+00
   3.0051512e+01   0.0000000e+00
   3.0233643e+01   0.0000000e+00
   3.0415773e+01   0.0000000e+00
   3.0597903e+01   0.0000000e+00
   3.0780034e+01   0.0000000e+00
   3.0962164e+01   0.0000000e+00
   3.1144294e+01   0.0000000e+00
   3.1326425e+01   0.0000000e+00
   3.1508555e+01   0.0000000e+00
   3.1690686e+01   0.0000000e+00
   3.1872816e+01   0.0000000e+00
   3.2054946e+01   0.0000000e+00
   3.2237077e+01   0.0000000e+00
   3.2419207e+01   0.0000000e+00
   3.2601337e+01   0.0000000e+00
   3.2783468e+01   0.0000000e+00
   3.2965598e+01   0.0000000e+00
   3.3147729e+01   0.0000000e+00
   3.3329859e+01   0.0000000e+00
   3.3511989e+01   0.0000000e+00
   3.3694120e+01   0.0000000e+00
   3.3876250e+01   0.0000000e+00
   3.4058380e+01   0.0000000e+00
   3.4240511e+01   0.0000000e+00
   3.4422641e+01   0.0000000e+00
   3.4604772e+01   0.0000000e+00
   3.4786902e+01   0.0000000e+00
   3.4969032e+01   0.0000000e+00
   3.5151163e+01   0.0000000e+00
   3.5333293e+01   0.0000000e+00
   3.5515423e+01   0.0000000e+00
   3.5697554e+01   0.0000000e+00
   3.5879684e+01   0.0000000e+00
   3.6061815e+01   0.0000000e+00
   3.6243945e+01   0.0000000e+00


==> Fig_4d/Shekel7_CR.txt <==
   0.0000000e+00   8.4906075e+00
   2.2200318e-01   7.8069934e+00
   4.4400636e-01   7.2768842e+00
   6.6600954e-01   6.1523910e+00
   8.8801272e-01   5.6339768e+00
   1.1100159e+00   4.3553906e+00
   1.3320191e+00   3.4145532e+00
   1.5540223e+00   2.2449216e+00
   1.7760254e+00   1.6154646e+00
   1.9980286e+00   1.0232672e+00
   2.2200318e+00   7.4088991e-01
   2.4420350e+00   4.8500219e-01
   2.6640382e+00   3.2299767e-01
   2.8860414e+00   2.1624478e-01
   3.1080445e+00   1.2742317e-01
   3.3300477e+00   7.6430659e-02
   3.5520509e+00   4.7715723e-02
   3.7740541e+00   3.7821302e-02
   3.9960573e+00   2.2847638e-02
   4.2180604e+00   1.4295598e-02
   4.4400636e+00   9.1924537e-03
   4.6620668e+00   6.2133367e-03
   4.8840700e+00   4.0921117e-03
   5.1060732e+00   2.4930406e-03
   5.3280763e+00   1.5542083e-03
   5.5500795e+00   9.6778138e-04
   5.7720827e+00   6.2386631e-04
   5.9940859e+00   3.7709998e-04
   6.2160891e+00   2.3819022e-04
   6.4380922e+00   1.4877892e-04
   6.6600954e+00   1.0220512e-04
   6.8820986e+00   7.2379104e-05
   7.1041018e+00   3.6911934e-05
   7.3261050e+00   2.7596865e-05
   7.5481082e+00   1.8725944e-05
   7.7701113e+00   1.1974212e-05
   7.9921145e+00   7.6186802e-06
   8.2141177e+00   4.8543519e-06
   8.4361209e+00   2.9531188e-06
   8.6581241e+00   1.9005098e-06
   8.8801272e+00   1.2712030e-06
   9.1021304e+00   8.6978304e-07
   9.3241336e+00   5.4843405e-07
   9.5461368e+00   3.4100297e-07
   9.7681400e+00   2.0866886e-07
   9.9901431e+00   1.1507936e-07
   1.0212146e+01   7.6615493e-08
   1.0434150e+01   5.1998899e-08
   1.0656153e+01   3.5056143e-08
   1.0878156e+01   2.0965265e-08
   1.1100159e+01   1.3530348e-08
   1.1322162e+01   8.1386577e-09
   1.1544165e+01   5.8586220e-09
   1.1766169e+01   4.1017785e-09
   1.1988172e+01   2.4098856e-09
   1.2210175e+01   1.4771491e-09
   1.2432178e+01   9.2687635e-10
   1.2654181e+01   5.7413985e-10
   1.2876184e+01   3.7030823e-10
   1.3098188e+01   2.5023716e-10
   1.3320191e+01   1.7396395e-10
   1.3542194e+01   1.1017498e-10
   1.3764197e+01   6.5050187e-11
   1.3986200e+01   4.6918913e-11
   1.4208204e+01   2.6432190e-11
   1.4430207e+01   1.7202240e-11
   1.4652210e+01   1.1198154e-11
   1.4874213e+01   7.2173378e-12
   1.5096216e+01   5.1390003e-12
   1.5318219e+01   2.8776981e-12
   1.5540223e+01   1.8491875e-12
   1.5762226e+01   1.1635137e-12
   1.5984229e+01   7.8159701e-13
   1.6206232e+01   4.7073456e-13
   1.6428235e+01   3.1441516e-13
   1.6650239e+01   1.8651747e-13
   1.6872242e+01   1.2789769e-13
   1.7094245e+01   9.0594199e-14
   1.7316248e+01   6.2172489e-14
   1.7538251e+01   3.9079850e-14
   1.7760254e+01   2.3092639e-14
   1.7982258e+01   1.5987212e-14
   1.8204261e+01   1.2434498e-14
   1.8426264e+01   8.8817842e-15
   1.8648267e+01   7.1054274e-15
   1.8870270e+01   5.3290705e-15
   1.9092274e+01   5.3290705e-15
   1.9314277e+01   3.5527137e-15
   1.9536280e+01   3.5527137e-15
   1.9758283e+01   1.7763568e-15
   1.9980286e+01   1.7763568e-15
   2.0202289e+01   1.7763568e-15
   2.0424293e+01   1.7763568e-15
   2.0646296e+01   1.7763568e-15
   2.0868299e+01   0.0000000e+00
   2.1090302e+01   0.0000000e+00
   2.1312305e+01   0.0000000e+00
   2.1534309e+01   0.0000000e+00
   2.1756312e+01   0.0000000e+00
   2.1978315e+01   0.0000000e+00
   2.2200318e+01   0.0000000e+00
   2.2422321e+01   0.0000000e+00
   2.2644324e+01   0.0000000e+00
   2.2866328e+01   0.0000000e+00
   2.3088331e+01   0.0000000e+00
   2.3310334e+01   0.0000000e+00
   2.3532337e+01   0.0000000e+00
   2.3754340e+01   0.0000000e+00
   2.3976344e+01   0.0000000e+00
   2.4198347e+01   0.0000000e+00
   2.4420350e+01   0.0000000e+00
   2.4642353e+01   0.0000000e+00
   2.4864356e+01   0.0000000e+00
   2.5086359e+01   0.0000000e+00
   2.5308363e+01   0.0000000e+00
   2.5530366e+01   0.0000000e+00
   2.5752369e+01   0.0000000e+00
   2.5974372e+01  -1.7763568e-15
   2.6196375e+01  -1.7763568e-15
   2.6418379e+01  -1.7763568e-15
   2.6640382e+01  -1.7763568e-15
   2.6862385e+01  -1.7763568e-15
   2.7084388e+01  -1.7763568e-15
   2.7306391e+01  -1.7763568e-15
   2.7528394e+01  -1.7763568e-15
   2.7750398e+01  -1.7763568e-15
   2.7972401e+01  -1.7763568e-15
   2.8194404e+01  -1.7763568e-15
   2.8416407e+01  -1.7763568e-15
   2.8638410e+01  -1.7763568e-15
   2.8860414e+01  -1.7763568e-15
   2.9082417e+01  -1.7763568e-15
   2.9304420e+01  -1.7763568e-15
   2.9526423e+01  -1.7763568e-15
   2.9748426e+01  -1.7763568e-15
   2.9970429e+01  -1.7763568e-15
   3.0192433e+01  -1.7763568e-15
   3.0414436e+01  -1.7763568e-15
   3.0636439e+01  -1.7763568e-15
   3.0858442e+01  -1.7763568e-15
   3.1080445e+01  -1.7763568e-15
   3.1302449e+01  -1.7763568e-15
   3.1524452e+01  -1.7763568e-15
   3.1746455e+01  -1.7763568e-15
   3.1968458e+01  -1.7763568e-15
   3.2190461e+01  -1.7763568e-15
   3.2412464e+01  -1.7763568e-15
   3.2634468e+01  -1.7763568e-15
   3.2856471e+01  -1.7763568e-15
   3.3078474e+01  -1.7763568e-15
   3.3300477e+01  -1.7763568e-15
   3.3522480e+01  -1.7763568e-15
   3.3744483e+01  -1.7763568e-15
   3.3966487e+01  -1.7763568e-15
   3.4188490e+01  -1.7763568e-15
   3.4410493e+01  -1.7763568e-15
   3.4632496e+01  -1.7763568e-15
   3.4854499e+01  -1.7763568e-15
   3.5076503e+01  -1.7763568e-15
   3.5298506e+01  -1.7763568e-15
   3.5520509e+01  -1.7763568e-15
   3.5742512e+01  -1.7763568e-15
   3.5964515e+01  -1.7763568e-15
   3.6186518e+01  -1.7763568e-15
   3.6408522e+01  -1.7763568e-15
   3.6630525e+01  -1.7763568e-15
   3.6852528e+01  -1.7763568e-15
   3.7074531e+01  -1.7763568e-15
   3.7296534e+01  -1.7763568e-15
   3.7518538e+01  -1.7763568e-15
   3.7740541e+01  -1.7763568e-15
   3.7962544e+01  -1.7763568e-15
   3.8184547e+01  -1.7763568e-15
   3.8406550e+01  -1.7763568e-15
   3.8628553e+01  -1.7763568e-15
   3.8850557e+01  -1.7763568e-15
   3.9072560e+01  -1.7763568e-15
   3.9294563e+01  -1.7763568e-15
   3.9516566e+01  -1.7763568e-15
   3.9738569e+01  -1.7763568e-15
   3.9960573e+01  -1.7763568e-15
   4.0182576e+01  -1.7763568e-15
   4.0404579e+01  -1.7763568e-15
   4.0626582e+01  -1.7763568e-15
   4.0848585e+01  -1.7763568e-15
   4.1070588e+01  -1.7763568e-15
   4.1292592e+01  -1.7763568e-15
   4.1514595e+01  -1.7763568e-15
   4.1736598e+01  -1.7763568e-15
   4.1958601e+01  -1.7763568e-15
   4.2180604e+01  -1.7763568e-15
   4.2402608e+01  -1.7763568e-15
   4.2624611e+01  -1.7763568e-15
   4.2846614e+01  -1.7763568e-15
   4.3068617e+01  -1.7763568e-15
   4.3290620e+01  -1.7763568e-15
   4.3512623e+01  -1.7763568e-15
   4.3734627e+01  -1.7763568e-15
   4.3956630e+01  -1.7763568e-15
   4.4178633e+01  -1.7763568e-15


==> Fig_4d/Shekel7_PSO.txt <==
   0.0000000e+00   8.6655063e+00
   4.4927283e-01   8.3116868e+00
   8.9854566e-01   7.6617632e+00
   1.3478185e+00   6.9290350e+00
   1.7970913e+00   6.2337818e+00
   2.2463641e+00   5.7744892e+00
   2.6956370e+00   5.4351618e+00
   3.1449098e+00   3.9867211e+00
   3.5941826e+00   3.1997991e+00
   4.0434555e+00   2.1586745e+00
   4.4927283e+00   1.6172098e+00
   4.9420011e+00   9.5793094e-01
   5.3912739e+00   3.8747601e-01
   5.8405468e+00   2.3904534e-01
   6.2898196e+00   1.3658304e-01
   6.7390924e+00   1.0809000e-01
   7.1883653e+00   3.7901737e-02
   7.6376381e+00   2.9946746e-02
   8.0869109e+00   1.8415793e-02
   8.5361838e+00   8.3656691e-03
   8.9854566e+00   6.1122270e-03
   9.4347294e+00   3.1264072e-03
   9.8840022e+00   1.9715096e-03
   1.0333275e+01   1.1800741e-03
   1.0782548e+01   6.9713876e-04
   1.1231821e+01   4.0393774e-04
   1.1681094e+01   1.8643901e-04
   1.2130366e+01   1.4976188e-04
   1.2579639e+01   7.0727402e-05
   1.3028912e+01   4.5203465e-05
   1.3478185e+01   2.7352494e-05
   1.3927458e+01   1.5940964e-05
   1.4376731e+01   1.0405359e-05
   1.4826003e+01   5.3810201e-06
   1.5275276e+01   3.1714380e-06
   1.5724549e+01   1.9504001e-06
   1.6173822e+01   1.3918749e-06
   1.6623095e+01   4.6493521e-07
   1.7072368e+01   3.0602399e-07
   1.7521640e+01   2.1784055e-07
   1.7970913e+01   1.1207649e-07
   1.8420186e+01   1.0635188e-07
   1.8869459e+01   4.2976174e-08
   1.9318732e+01   2.9867202e-08
   1.9768004e+01   2.0624341e-08
   2.0217277e+01   9.7580966e-09
   2.0666550e+01   5.7823435e-09
   2.1115823e+01   4.3896673e-09
   2.1565096e+01   3.2829046e-09
   2.2014369e+01   1.2276669e-09
   2.2463641e+01   9.4958530e-10
   2.2912914e+01   5.5344884e-10
   2.3362187e+01   3.0231639e-10
   2.3811460e+01   1.7197088e-10
   2.4260733e+01   8.1163520e-11
   2.4710006e+01   5.7839955e-11
   2.5159278e+01   4.5597304e-11
   2.5608551e+01   3.2251535e-11
   2.6057824e+01   2.4025226e-11
   2.6507097e+01   7.4020789e-12
   2.6956370e+01   5.1301186e-12
   2.7405643e+01   2.6911806e-12
   2.7854915e+01   1.8598456e-12
   2.8304188e+01   1.0604850e-12
   2.8753461e+01   5.8086869e-13
   2.9202734e+01   4.0145665e-13
   2.9652007e+01   2.8244074e-13
   3.0101280e+01   1.5454305e-13
   3.0550552e+01   9.4146912e-14
   3.0999825e+01   5.3290705e-14
   3.1449098e+01   4.7961635e-14
   3.1898371e+01   2.6645353e-14
   3.2347644e+01   1.5987212e-14
   3.2796917e+01   1.2434498e-14
   3.3246189e+01   8.8817842e-15
   3.3695462e+01   5.3290705e-15
   3.4144735e+01   5.3290705e-15
   3.4594008e+01   5.3290705e-15
   3.5043281e+01   3.5527137e-15
   3.5492554e+01   3.5527137e-15
   3.5941826e+01   1.7763568e-15
   3.6391099e+01   1.7763568e-15
   3.6840372e+01   1.7763568e-15
   3.7289645e+01   1.7763568e-15
   3.7738918e+01   1.7763568e-15
   3.8188190e+01   1.7763568e-15
   3.8637463e+01   1.7763568e-15
   3.9086736e+01   1.7763568e-15
   3.9536009e+01   1.7763568e-15
   3.9985282e+01   1.7763568e-15
   4.0434555e+01   0.0000000e+00
   4.0883827e+01   0.0000000e+00
   4.1333100e+01   0.0000000e+00
   4.1782373e+01   0.0000000e+00
   4.2231646e+01   0.0000000e+00
   4.2680919e+01   0.0000000e+00
   4.3130192e+01   0.0000000e+00
   4.3579464e+01   0.0000000e+00
   4.4028737e+01   0.0000000e+00
   4.4478010e+01   0.0000000e+00
   4.4927283e+01   0.0000000e+00
   4.5376556e+01   0.0000000e+00
   4.5825829e+01   0.0000000e+00
   4.6275101e+01   0.0000000e+00
   4.6724374e+01   0.0000000e+00
   4.7173647e+01   0.0000000e+00
   4.7622920e+01   0.0000000e+00
   4.8072193e+01   0.0000000e+00
   4.8521466e+01   0.0000000e+00
   4.8970738e+01   0.0000000e+00
   4.9420011e+01   0.0000000e+00
   4.9869284e+01   0.0000000e+00
   5.0318557e+01   0.0000000e+00
   5.0767830e+01   0.0000000e+00
   5.1217103e+01   0.0000000e+00
   5.1666375e+01   0.0000000e+00
   5.2115648e+01   0.0000000e+00
   5.2564921e+01   0.0000000e+00
   5.3014194e+01   0.0000000e+00
   5.3463467e+01   0.0000000e+00
   5.3912739e+01   0.0000000e+00
   5.4362012e+01   0.0000000e+00
   5.4811285e+01   0.0000000e+00
   5.5260558e+01   0.0000000e+00
   5.5709831e+01   0.0000000e+00
   5.6159104e+01   0.0000000e+00
   5.6608376e+01   0.0000000e+00
   5.7057649e+01   0.0000000e+00
   5.7506922e+01   0.0000000e+00
   5.7956195e+01   0.0000000e+00
   5.8405468e+01   0.0000000e+00
   5.8854741e+01   0.0000000e+00
   5.9304013e+01   0.0000000e+00
   5.9753286e+01   0.0000000e+00
   6.0202559e+01   0.0000000e+00
   6.0651832e+01   0.0000000e+00
   6.1101105e+01   0.0000000e+00
   6.1550378e+01   0.0000000e+00
   6.1999650e+01   0.0000000e+00
   6.2448923e+01   0.0000000e+00
   6.2898196e+01   0.0000000e+00
   6.3347469e+01   0.0000000e+00
   6.3796742e+01   0.0000000e+00
   6.4246015e+01   0.0000000e+00
   6.4695287e+01   0.0000000e+00
   6.5144560e+01   0.0000000e+00
   6.5593833e+01   0.0000000e+00
   6.6043106e+01   0.0000000e+00
   6.6492379e+01   0.0000000e+00
   6.6941652e+01   0.0000000e+00
   6.7390924e+01   0.0000000e+00
   6.7840197e+01   0.0000000e+00
   6.8289470e+01   0.0000000e+00
   6.8738743e+01   0.0000000e+00
   6.9188016e+01   0.0000000e+00
   6.9637289e+01   0.0000000e+00
   7.0086561e+01   0.0000000e+00
   7.0535834e+01   0.0000000e+00
   7.0985107e+01   0.0000000e+00
   7.1434380e+01   0.0000000e+00
   7.1883653e+01   0.0000000e+00
   7.2332925e+01   0.0000000e+00
   7.2782198e+01   0.0000000e+00
   7.3231471e+01   0.0000000e+00
   7.3680744e+01   0.0000000e+00
   7.4130017e+01   0.0000000e+00
   7.4579290e+01   0.0000000e+00
   7.5028562e+01   0.0000000e+00
   7.5477835e+01   0.0000000e+00
   7.5927108e+01   0.0000000e+00
   7.6376381e+01   0.0000000e+00
   7.6825654e+01   0.0000000e+00
   7.7274927e+01   0.0000000e+00
   7.7724199e+01  -1.7763568e-15
   7.8173472e+01  -1.7763568e-15
   7.8622745e+01  -1.7763568e-15
   7.9072018e+01  -1.7763568e-15
   7.9521291e+01  -1.7763568e-15
   7.9970564e+01  -1.7763568e-15
   8.0419836e+01  -1.7763568e-15
   8.0869109e+01  -1.7763568e-15
   8.1318382e+01  -1.7763568e-15
   8.1767655e+01  -1.7763568e-15
   8.2216928e+01  -1.7763568e-15
   8.2666201e+01  -1.7763568e-15
   8.3115473e+01  -1.7763568e-15
   8.3564746e+01  -1.7763568e-15
   8.4014019e+01  -1.7763568e-15
   8.4463292e+01  -1.7763568e-15
   8.4912565e+01  -1.7763568e-15
   8.5361838e+01  -1.7763568e-15
   8.5811110e+01  -1.7763568e-15
   8.6260383e+01  -1.7763568e-15
   8.6709656e+01  -1.7763568e-15
   8.7158929e+01  -1.7763568e-15
   8.7608202e+01  -1.7763568e-15
   8.8057475e+01  -1.7763568e-15
   8.8506747e+01  -1.7763568e-15
   8.8956020e+01  -1.7763568e-15
   8.9405293e+01  -1.7763568e-15


==> Fig_4d/deVilliers_Glasser1_CG.txt <==
   0.0000000e+00   9.1791962e+04
   4.8782391e+00   8.4924493e+04
   9.7564782e+00   7.5571050e+04
   1.4634717e+01   4.3037904e+04
   1.9512956e+01   4.3037904e+04
   2.4391196e+01   4.3037904e+04
   2.9269435e+01   1.3541187e+04
   3.4147674e+01   1.3541187e+04
   3.9025913e+01   1.3541187e+04
   4.3904152e+01   6.5074595e+03
   4.8782391e+01   6.5074595e+03
   5.3660630e+01   6.5074595e+03
   5.8538869e+01   6.5074595e+03
   6.3417109e+01   6.5074595e+03
   6.8295348e+01   6.5074595e+03
   7.3173587e+01   6.4024920e+03
   7.8051826e+01   6.0903489e+03
   8.2930065e+01   6.0903489e+03
   8.7808304e+01   5.4838023e+03
   9.2686543e+01   5.1564022e+03
   9.7564782e+01   4.6270847e+03
   1.0244302e+02   3.5007327e+03
   1.0732126e+02   2.9683328e+03
   1.1219950e+02   2.8330206e+03
   1.1707774e+02   2.7831927e+03
   1.2195598e+02   2.6441230e+03
   1.2683422e+02   2.5984049e+03
   1.3171246e+02   2.5311778e+03
   1.3659070e+02   2.5311778e+03
   1.4146893e+02   2.5143058e+03
   1.4634717e+02   2.4948145e+03
   1.5122541e+02   2.4884166e+03
   1.5610365e+02   2.4738454e+03
   1.6098189e+02   2.4707128e+03
   1.6586013e+02   2.4622626e+03
   1.7073837e+02   2.4603823e+03
   1.7561661e+02   2.4557568e+03
   1.8049485e+02   2.4540300e+03
   1.8537309e+02   2.4515388e+03
   1.9025133e+02   2.4501738e+03
   1.9512956e+02   2.4488534e+03
   2.0000780e+02   2.4479601e+03
   2.0488604e+02   2.4471881e+03
   2.0976428e+02   2.4465994e+03
   2.1464252e+02   2.4461157e+03
   2.1952076e+02   2.4457357e+03
   2.2439900e+02   2.4454355e+03
   2.2927724e+02   2.4451894e+03
   2.3415548e+02   2.4450007e+03
   2.3903372e+02   2.4448449e+03
   2.4391196e+02   2.4447237e+03
   2.4879019e+02   2.4446233e+03
   2.5366843e+02   2.4445456e+03
   2.5854667e+02   2.4444824e+03
   2.6342491e+02   2.4444324e+03
   2.6830315e+02   2.4443921e+03
   2.7318139e+02   2.4443601e+03
   2.7805963e+02   2.4443344e+03
   2.8293787e+02   2.4443139e+03
   2.8781611e+02   2.4442975e+03
   2.9269435e+02   2.4442843e+03
   2.9757259e+02   2.4442738e+03
   3.0245083e+02   2.4442654e+03
   3.0732906e+02   2.4442587e+03
   3.1220730e+02   2.4442533e+03
   3.1708554e+02   2.4442490e+03
   3.2196378e+02   2.4442456e+03
   3.2684202e+02   2.4442428e+03
   3.3172026e+02   2.4442406e+03
   3.3659850e+02   2.4442389e+03
   3.4147674e+02   2.4442374e+03
   3.4635498e+02   2.4442363e+03
   3.5123322e+02   2.4442354e+03
   3.5611146e+02   2.4442347e+03
   3.6098969e+02   2.4442341e+03
   3.6586793e+02   2.4442337e+03
   3.7074617e+02   2.4442333e+03
   3.7562441e+02   2.4442330e+03
   3.8050265e+02   2.4442327e+03
   3.8538089e+02   2.4442326e+03
   3.9025913e+02   2.4442324e+03
   3.9513737e+02   2.4442323e+03
   4.0001561e+02   2.4442322e+03
   4.0489385e+02   2.4442321e+03
   4.0977209e+02   2.4442321e+03
   4.1465032e+02   2.4442320e+03
   4.1952856e+02   2.4442320e+03
   4.2440680e+02   2.4442319e+03
   4.2928504e+02   2.4442319e+03
   4.3416328e+02   2.4442319e+03
   4.3904152e+02   2.4442319e+03
   4.4391976e+02   2.4442319e+03
   4.4879800e+02   2.4442318e+03
   4.5367624e+02   2.4442318e+03
   4.5855448e+02   2.4442318e+03
   4.6343272e+02   2.4442318e+03
   4.6831096e+02   2.4442318e+03
   4.7318919e+02   2.4442318e+03
   4.7806743e+02   2.4442318e+03
   4.8294567e+02   2.4442318e+03
   4.8782391e+02   2.4442318e+03
   4.9270215e+02   2.4442318e+03
   4.9758039e+02   2.4442318e+03
   5.0245863e+02   2.4442318e+03
   5.0733687e+02   2.4442318e+03
   5.1221511e+02   2.4442318e+03
   5.1709335e+02   2.4442318e+03
   5.2197159e+02   2.4442318e+03
   5.2684982e+02   2.4442318e+03
   5.3172806e+02   2.4442318e+03
   5.3660630e+02   2.4442318e+03
   5.4148454e+02   2.4442318e+03
   5.4636278e+02   2.4442318e+03
   5.5124102e+02   2.4442318e+03
   5.5611926e+02   2.4442318e+03
   5.6099750e+02   2.4442318e+03
   5.6587574e+02   2.4442318e+03
   5.7075398e+02   2.4442318e+03
   5.7563222e+02   2.4442318e+03
   5.8051045e+02   2.4442318e+03
   5.8538869e+02   2.4442318e+03
   5.9026693e+02   2.4442318e+03
   5.9514517e+02   2.4442318e+03
   6.0002341e+02   2.4442318e+03
   6.0490165e+02   2.4442318e+03
   6.0977989e+02   2.4442318e+03
   6.1465813e+02   2.4442318e+03
   6.1953637e+02   2.4442318e+03
   6.2441461e+02   2.4442318e+03
   6.2929285e+02   2.4442318e+03
   6.3417109e+02   2.4442318e+03
   6.3904932e+02   2.4442318e+03
   6.4392756e+02   2.4442318e+03
   6.4880580e+02   2.4442318e+03
   6.5368404e+02   2.4442318e+03
   6.5856228e+02   2.4442318e+03
   6.6344052e+02   2.4442318e+03
   6.6831876e+02   2.4442318e+03
   6.7319700e+02   2.4442318e+03
   6.7807524e+02   2.4442318e+03
   6.8295348e+02   2.4442318e+03
   6.8783172e+02   2.4442318e+03
   6.9270995e+02   2.4442318e+03
   6.9758819e+02   2.4442318e+03
   7.0246643e+02   2.4442318e+03
   7.0734467e+02   2.4442318e+03
   7.1222291e+02   2.4442318e+03
   7.1710115e+02   2.4442318e+03
   7.2197939e+02   2.4442318e+03
   7.2685763e+02   2.4442318e+03
   7.3173587e+02   2.4442318e+03
   7.3661411e+02   2.4442318e+03
   7.4149235e+02   2.4442318e+03
   7.4637058e+02   2.4442318e+03
   7.5124882e+02   2.4442318e+03
   7.5612706e+02   2.4442318e+03
   7.6100530e+02   2.4442318e+03
   7.6588354e+02   2.4442318e+03
   7.7076178e+02   2.4442318e+03
   7.7564002e+02   2.4442318e+03
   7.8051826e+02   2.4442318e+03
   7.8539650e+02   2.4442318e+03
   7.9027474e+02   2.4442318e+03
   7.9515298e+02   2.4442318e+03
   8.0003121e+02   2.4442318e+03
   8.0490945e+02   2.4442318e+03
   8.0978769e+02   2.4442318e+03
   8.1466593e+02   2.4442318e+03
   8.1954417e+02   2.4442318e+03
   8.2442241e+02   2.4442318e+03
   8.2930065e+02   2.4442318e+03
   8.3417889e+02   2.4442318e+03
   8.3905713e+02   2.4442318e+03
   8.4393537e+02   2.4442318e+03
   8.4881361e+02   2.4442318e+03
   8.5369185e+02   2.4442318e+03
   8.5857008e+02   2.4442318e+03
   8.6344832e+02   2.4442318e+03
   8.6832656e+02   2.4442318e+03
   8.7320480e+02   2.4442318e+03
   8.7808304e+02   2.4442318e+03
   8.8296128e+02   2.4442318e+03
   8.8783952e+02   2.4442318e+03
   8.9271776e+02   2.4442318e+03
   8.9759600e+02   2.4442318e+03
   9.0247424e+02   2.4442318e+03
   9.0735248e+02   2.4442318e+03
   9.1223071e+02   2.4442318e+03
   9.1710895e+02   2.4442318e+03
   9.2198719e+02   2.4442318e+03
   9.2686543e+02   2.4442318e+03
   9.3174367e+02   2.4442318e+03
   9.3662191e+02   2.4442318e+03
   9.4150015e+02   2.4442318e+03
   9.4637839e+02   2.4442318e+03
   9.5125663e+02   2.4442318e+03
   9.5613487e+02   2.4442318e+03
   9.6101311e+02   2.4442318e+03
   9.6589134e+02   2.4442318e+03
   9.7076958e+02   2.4442318e+03


==> Fig_4d/deVilliers_Glasser1_CR.txt <==
   0.0000000e+00   6.8640287e+04
   3.1348707e+00   4.8229501e+04
   6.2697414e+00   3.7202493e+04
   9.4046121e+00   2.9687706e+04
   1.2539483e+01   2.5281340e+04
   1.5674353e+01   2.0776476e+04
   1.8809224e+01   1.5834360e+04
   2.1944095e+01   1.2125705e+04
   2.5078966e+01   9.7023808e+03
   2.8213836e+01   8.2443019e+03
   3.1348707e+01   8.0830033e+03
   3.4483578e+01   7.7149253e+03
   3.7618448e+01   5.8573062e+03
   4.0753319e+01   4.8877616e+03
   4.3888190e+01   4.4393385e+03
   4.7023060e+01   3.9459532e+03
   5.0157931e+01   3.9022906e+03
   5.3292802e+01   3.6618534e+03
   5.6427672e+01   3.3781372e+03
   5.9562543e+01   3.1620755e+03
   6.2697414e+01   2.9751297e+03
   6.5832284e+01   2.8958493e+03
   6.8967155e+01   2.8077186e+03
   7.2102026e+01   2.7745132e+03
   7.5236897e+01   2.7311954e+03
   7.8371767e+01   2.7204130e+03
   8.1506638e+01   2.6558662e+03
   8.4641509e+01   2.6393434e+03
   8.7776379e+01   2.6203244e+03
   9.0911250e+01   2.5964816e+03
   9.4046121e+01   2.5875882e+03
   9.7180991e+01   2.5698359e+03
   1.0031586e+02   2.5608663e+03
   1.0345073e+02   2.5538444e+03
   1.0658560e+02   2.5479045e+03
   1.0972047e+02   2.5414430e+03
   1.1285534e+02   2.5374415e+03
   1.1599022e+02   2.5345815e+03
   1.1912509e+02   2.5320864e+03
   1.2225996e+02   2.5300645e+03
   1.2539483e+02   2.5285035e+03
   1.2852970e+02   2.5271140e+03
   1.3166457e+02   2.5261050e+03
   1.3479944e+02   2.5252159e+03
   1.3793431e+02   2.5245836e+03
   1.4106918e+02   2.5240528e+03
   1.4420405e+02   2.5236330e+03
   1.4733892e+02   2.5232876e+03
   1.5047379e+02   2.5230260e+03
   1.5360866e+02   2.5228061e+03
   1.5674353e+02   2.5226325e+03
   1.5987841e+02   2.5224962e+03
   1.6301328e+02   2.5223862e+03
   1.6614815e+02   2.5222979e+03
   1.6928302e+02   2.5222276e+03
   1.7241789e+02   2.5221705e+03
   1.7555276e+02   2.5221248e+03
   1.7868763e+02   2.5220887e+03
   1.8182250e+02   2.5220597e+03
   1.8495737e+02   2.5220363e+03
   1.8809224e+02   2.5220178e+03
   1.9122711e+02   2.5220030e+03
   1.9436198e+02   2.5219911e+03
   1.9749685e+02   2.5219816e+03
   2.0063172e+02   2.5219740e+03
   2.0376659e+02   2.5219679e+03
   2.0690147e+02   2.5219630e+03
   2.1003634e+02   2.5219591e+03
   2.1317121e+02   2.5219559e+03
   2.1630608e+02   2.5219534e+03
   2.1944095e+02   2.5219514e+03
   2.2257582e+02   2.5219498e+03
   2.2571069e+02   2.5219485e+03
   2.2884556e+02   2.5219475e+03
   2.3198043e+02   2.5219467e+03
   2.3511530e+02   2.5219460e+03
   2.3825017e+02   2.5219455e+03
   2.4138504e+02   2.5219451e+03
   2.4451991e+02   2.5219448e+03
   2.4765478e+02   2.5219445e+03
   2.5078966e+02   2.5219443e+03
   2.5392453e+02   2.5219441e+03
   2.5705940e+02   2.5219440e+03
   2.6019427e+02   2.5219439e+03
   2.6332914e+02   2.5219438e+03
   2.6646401e+02   2.5219437e+03
   2.6959888e+02   2.5219436e+03
   2.7273375e+02   2.5219436e+03
   2.7586862e+02   2.5219436e+03
   2.7900349e+02   2.5219435e+03
   2.8213836e+02   2.5219435e+03
   2.8527323e+02   2.5219435e+03
   2.8840810e+02   2.5219435e+03
   2.9154297e+02   2.5219435e+03
   2.9467784e+02   2.5219435e+03
   2.9781272e+02   2.5219434e+03
   3.0094759e+02   2.5219434e+03
   3.0408246e+02   2.5219434e+03
   3.0721733e+02   2.5219434e+03
   3.1035220e+02   2.5219434e+03
   3.1348707e+02   2.5219434e+03
   3.1662194e+02   2.5219434e+03
   3.1975681e+02   2.5219434e+03
   3.2289168e+02   2.5219434e+03
   3.2602655e+02   2.5219434e+03
   3.2916142e+02   2.5219434e+03
   3.3229629e+02   2.5219434e+03
   3.3543116e+02   2.5219434e+03
   3.3856603e+02   2.5219434e+03
   3.4170091e+02   2.5219434e+03
   3.4483578e+02   2.5219434e+03
   3.4797065e+02   2.5219434e+03
   3.5110552e+02   2.5219434e+03
   3.5424039e+02   2.5219434e+03
   3.5737526e+02   2.5219434e+03
   3.6051013e+02   2.5219434e+03
   3.6364500e+02   2.5219434e+03
   3.6677987e+02   2.5219434e+03
   3.6991474e+02   2.5219434e+03
   3.7304961e+02   2.5219434e+03
   3.7618448e+02   2.5219434e+03
   3.7931935e+02   2.5219434e+03
   3.8245422e+02   2.5219434e+03
   3.8558909e+02   2.5219434e+03
   3.8872397e+02   2.5219434e+03
   3.9185884e+02   2.5219434e+03
   3.9499371e+02   2.5219434e+03
   3.9812858e+02   2.5219434e+03
   4.0126345e+02   2.5219434e+03
   4.0439832e+02   2.5219434e+03
   4.0753319e+02   2.5219434e+03
   4.1066806e+02   2.5219434e+03
   4.1380293e+02   2.5219434e+03
   4.1693780e+02   2.5219434e+03
   4.2007267e+02   2.5219434e+03
   4.2320754e+02   2.5219434e+03
   4.2634241e+02   2.5219434e+03
   4.2947728e+02   2.5219434e+03
   4.3261216e+02   2.5219434e+03
   4.3574703e+02   2.5219434e+03
   4.3888190e+02   2.5219434e+03
   4.4201677e+02   2.5219434e+03
   4.4515164e+02   2.5219434e+03
   4.4828651e+02   2.5219434e+03
   4.5142138e+02   2.5219434e+03
   4.5455625e+02   2.5219434e+03
   4.5769112e+02   2.5219434e+03
   4.6082599e+02   2.5219434e+03
   4.6396086e+02   2.5219434e+03
   4.6709573e+02   2.5219434e+03
   4.7023060e+02   2.5219434e+03
   4.7336547e+02   2.5219434e+03
   4.7650034e+02   2.5219434e+03
   4.7963522e+02   2.5219434e+03
   4.8277009e+02   2.5219434e+03
   4.8590496e+02   2.5219434e+03
   4.8903983e+02   2.5219434e+03
   4.9217470e+02   2.5219434e+03
   4.9530957e+02   2.5219434e+03
   4.9844444e+02   2.5219434e+03
   5.0157931e+02   2.5219434e+03
   5.0471418e+02   2.5219434e+03
   5.0784905e+02   2.5219434e+03
   5.1098392e+02   2.5219434e+03
   5.1411879e+02   2.5219434e+03
   5.1725366e+02   2.5219434e+03
   5.2038853e+02   2.5219434e+03
   5.2352340e+02   2.5219434e+03
   5.2665828e+02   2.5219434e+03
   5.2979315e+02   2.5219434e+03
   5.3292802e+02   2.5219434e+03
   5.3606289e+02   2.5219434e+03
   5.3919776e+02   2.5219434e+03
   5.4233263e+02   2.5219434e+03
   5.4546750e+02   2.5219434e+03
   5.4860237e+02   2.5219434e+03
   5.5173724e+02   2.5219434e+03
   5.5487211e+02   2.5219434e+03
   5.5800698e+02   2.5219434e+03
   5.6114185e+02   2.5219434e+03
   5.6427672e+02   2.5219434e+03
   5.6741159e+02   2.5219434e+03
   5.7054647e+02   2.5219434e+03
   5.7368134e+02   2.5219434e+03
   5.7681621e+02   2.5219434e+03
   5.7995108e+02   2.5219434e+03
   5.8308595e+02   2.5219434e+03
   5.8622082e+02   2.5219434e+03
   5.8935569e+02   2.5219434e+03
   5.9249056e+02   2.5219434e+03
   5.9562543e+02   2.5219434e+03
   5.9876030e+02   2.5219434e+03
   6.0189517e+02   2.5219434e+03
   6.0503004e+02   2.5219434e+03
   6.0816491e+02   2.5219434e+03
   6.1129978e+02   2.5219434e+03
   6.1443465e+02   2.5219434e+03
   6.1756953e+02   2.5219434e+03
   6.2070440e+02   2.5219434e+03
   6.2383927e+02   2.5219434e+03


==> Fig_4d/deVilliers_Glasser1_PSO.txt <==
   0.0000000e+00   8.2968345e+04
   2.7666884e+00   7.6863628e+04
   5.5333768e+00   5.7037456e+04
   8.3000651e+00   4.6690205e+04
   1.1066754e+01   3.9414674e+04
   1.3833442e+01   3.3806600e+04
   1.6600130e+01   2.5264069e+04
   1.9366819e+01   1.8593996e+04
   2.2133507e+01   1.7818743e+04
   2.4900195e+01   1.4694434e+04
   2.7666884e+01   1.2402185e+04
   3.0433572e+01   9.2234983e+03
   3.3200261e+01   8.0565220e+03
   3.5966949e+01   6.6802253e+03
   3.8733637e+01   5.6460557e+03
   4.1500326e+01   4.6975184e+03
   4.4267014e+01   3.4934186e+03
   4.7033702e+01   3.2247318e+03
   4.9800391e+01   2.9563346e+03
   5.2567079e+01   2.3545071e+03
   5.5333768e+01   1.6574440e+03
   5.8100456e+01   1.5110913e+03
   6.0867144e+01   1.0839780e+03
   6.3633833e+01   7.8255143e+02
   6.6400521e+01   6.0613458e+02
   6.9167209e+01   5.0430325e+02
   7.1933898e+01   3.0778293e+02
   7.4700586e+01   2.0362502e+02
   7.7467275e+01   1.4005047e+02
   8.0233963e+01   8.1841870e+01
   8.3000651e+01   7.3316728e+01
   8.5767340e+01   5.8364740e+01
   8.8534028e+01   3.8913550e+01
   9.1300716e+01   3.1545763e+01
   9.4067405e+01   1.5389369e+01
   9.6834093e+01   8.6625412e+00
   9.9600782e+01   6.3085826e+00
   1.0236747e+02   4.5599999e+00
   1.0513416e+02   2.8134395e+00
   1.0790085e+02   1.8014839e+00
   1.1066754e+02   1.0958969e+00
   1.1343422e+02   1.0056079e+00
   1.1620091e+02   4.8437006e-01
   1.1896760e+02   2.9177229e-01
   1.2173429e+02   1.4050664e-01
   1.2450098e+02   1.0796055e-01
   1.2726767e+02   7.7741264e-02
   1.3003435e+02   6.5773022e-02
   1.3280104e+02   3.6623185e-02
   1.3556773e+02   2.1842365e-02
   1.3833442e+02   1.6335822e-02
   1.4110111e+02   8.3521164e-03
   1.4386780e+02   6.0920212e-03
   1.4663448e+02   3.9173004e-03
   1.4940117e+02   2.9445247e-03
   1.5216786e+02   1.5349045e-03
   1.5493455e+02   9.4250267e-04
   1.5770124e+02   7.8202232e-04
   1.6046793e+02   4.7469016e-04
   1.6323461e+02   4.2886825e-04
   1.6600130e+02   2.1544808e-04
   1.6876799e+02   1.1914728e-04
   1.7153468e+02   7.2558805e-05
   1.7430137e+02   4.7221018e-05
   1.7706806e+02   3.3413984e-05
   1.7983474e+02   1.5136331e-05
   1.8260143e+02   1.0258327e-05
   1.8536812e+02   8.3992533e-06
   1.8813481e+02   6.2924747e-06
   1.9090150e+02   3.9794363e-06
   1.9366819e+02   2.2421228e-06
   1.9643487e+02   1.3757348e-06
   1.9920156e+02   1.2782754e-06
   2.0196825e+02   7.7631500e-07
   2.0473494e+02   4.8470795e-07
   2.0750163e+02   3.8929128e-07
   2.1026832e+02   2.6617057e-07
   2.1303501e+02   1.8368287e-07
   2.1580169e+02   1.0043152e-07
   2.1856838e+02   5.5695069e-08
   2.2133507e+02   3.8474634e-08
   2.2410176e+02   2.7444330e-08
   2.2686845e+02   1.1869068e-08
   2.2963514e+02   5.9672406e-09
   2.3240182e+02   4.4617873e-09
   2.3516851e+02   4.1233504e-09
   2.3793520e+02   2.9033382e-09
   2.4070189e+02   1.4578675e-09
   2.4346858e+02   1.4578675e-09
   2.4623527e+02   6.4595095e-10
   2.4900195e+02   4.8403262e-10
   2.5176864e+02   3.5944619e-10
   2.5453533e+02   1.4417453e-10
   2.5730202e+02   7.0873609e-11
   2.6006871e+02   5.3710127e-11
   2.6283540e+02   3.5629452e-11
   2.6560208e+02   2.9736410e-11
   2.6836877e+02   2.1762544e-11
   2.7113546e+02   1.1457748e-11
   2.7390215e+02   6.9822016e-12
   2.7666884e+02   5.8869866e-12
   2.7943553e+02   3.5080237e-12
   2.8220221e+02   2.6387438e-12
   2.8496890e+02   2.0386733e-12
   2.8773559e+02   1.0604249e-12
   2.9050228e+02   7.8143657e-13
   2.9326897e+02   5.6570591e-13
   2.9603566e+02   2.6340195e-13
   2.9880234e+02   1.9849872e-13
   3.0156903e+02   1.7555645e-13
   3.0433572e+02   7.7291106e-14
   3.0710241e+02   4.1607615e-14
   3.0986910e+02   3.8659645e-14
   3.1263579e+02   2.7048510e-14
   3.1540247e+02   2.0034583e-14
   3.1816916e+02   1.4875342e-14
   3.2093585e+02   7.0073141e-15
   3.2370254e+02   4.1111287e-15
   3.2646923e+02   2.7860821e-15
   3.2923592e+02   1.9025794e-15
   3.3200261e+02   1.5259133e-15
   3.3476929e+02   1.1025077e-15
   3.3753598e+02   8.2346580e-16
   3.4030267e+02   4.1544538e-16
   3.4306936e+02   3.7827738e-16
   3.4583605e+02   1.8349664e-16
   3.4860274e+02   1.1112642e-16
   3.5136942e+02   7.8523270e-17
   3.5413611e+02   3.4620171e-17
   3.5690280e+02   2.6157970e-17
   3.5966949e+02   1.8065547e-17
   3.6243618e+02   9.8947110e-18
   3.6520287e+02   5.1470019e-18
   3.6796955e+02   4.5976732e-18
   3.7073624e+02   3.1369309e-18
   3.7350293e+02   2.6164890e-18
   3.7626962e+02   1.0355727e-18
   3.7903631e+02   7.6382683e-19
   3.8180300e+02   5.3678487e-19
   3.8456968e+02   3.0786854e-19
   3.8733637e+02   1.7104533e-19
   3.9010306e+02   1.4721383e-19
   3.9286975e+02   1.1862926e-19
   3.9563644e+02   8.4290098e-20
   3.9840313e+02   4.1998569e-20
   4.0116981e+02   2.3013958e-20
   4.0393650e+02   1.5832746e-20
   4.0670319e+02   1.2845764e-20
   4.0946988e+02   6.1417138e-21
   4.1223657e+02   4.0830625e-21
   4.1500326e+02   3.7006566e-21
   4.1776994e+02   2.4276688e-21
   4.2053663e+02   1.8054201e-21
   4.2330332e+02   9.4168385e-22
   4.2607001e+02   5.2405096e-22
   4.2883670e+02   4.7383224e-22
   4.3160339e+02   3.0024777e-22
   4.3437008e+02   1.9860530e-22
   4.3713676e+02   1.6023701e-22
   4.3990345e+02   7.8780505e-23
   4.4267014e+02   5.1963214e-23
   4.4543683e+02   4.1642643e-23
   4.4820352e+02   2.7591147e-23
   4.5097021e+02   2.3472133e-23
   4.5373689e+02   1.7260423e-23
   4.5650358e+02   1.5282142e-23
   4.5927027e+02   1.2214157e-23
   4.6203696e+02   1.1180502e-23
   4.6480365e+02   1.0016621e-23
   4.6757034e+02   9.6688725e-24
   4.7033702e+02   9.6271906e-24
   4.7310371e+02   9.5284836e-24
   4.7587040e+02   9.0442713e-24
   4.7863709e+02   8.6929095e-24
   4.8140378e+02   8.0520484e-24
   4.8417047e+02   6.8165802e-24
   4.8693715e+02   6.8153417e-24
   4.8970384e+02   6.7958095e-24
   4.9247053e+02   6.7958095e-24
   4.9523722e+02   6.7851820e-24
   4.9800391e+02   6.7530233e-24
   5.0077060e+02   6.7507119e-24
   5.0353728e+02   6.7507119e-24
   5.0630397e+02   6.7507119e-24
   5.0907066e+02   6.7507119e-24
   5.1183735e+02   6.7507119e-24
   5.1460404e+02   6.6177541e-24
   5.1737073e+02   6.5019557e-24
   5.2013741e+02   6.4433102e-24
   5.2290410e+02   6.4428621e-24
   5.2567079e+02   6.4307846e-24
   5.2843748e+02   6.4307846e-24
   5.3120417e+02   6.4307846e-24
   5.3397086e+02   6.4307846e-24
   5.3673755e+02   6.4307846e-24
   5.3950423e+02   6.4307846e-24
   5.4227092e+02   6.4307846e-24
   5.4503761e+02   6.4307846e-24
   5.4780430e+02   6.4307846e-24
   5.5057099e+02   6.4307846e-24


==> Fig_nd/Ackley1_CR.txt <==
   0.0000000e+00   6.3311417e+00
   1.0630325e-03   6.2167746e+00
   2.1260651e-03   6.0774267e+00
   3.1890976e-03   6.0077963e+00
   4.2521302e-03   5.8920718e+00
   5.3151627e-03   5.8260193e+00
   6.3781953e-03   5.7630822e+00
   7.4412278e-03   5.6997472e+00
   8.5042604e-03   5.6255677e+00
   9.5672929e-03   5.5496084e+00
   1.0630325e-02   5.4839184e+00
   1.1693358e-02   5.4081045e+00
   1.2756391e-02   5.3556837e+00
   1.3819423e-02   5.3250384e+00
   1.4882456e-02   5.2566896e+00
   1.5945488e-02   5.1864421e+00
   1.7008521e-02   5.1483234e+00
   1.8071553e-02   5.0778662e+00
   1.9134586e-02   5.0220243e+00
   2.0197618e-02   4.9885564e+00
   2.1260651e-02   4.9313950e+00
   2.2323684e-02   4.8931097e+00
   2.3386716e-02   4.8603750e+00
   2.4449749e-02   4.8298179e+00
   2.5512781e-02   4.8074966e+00
   2.6575814e-02   4.7522298e+00
   2.7638846e-02   4.7146941e+00
   2.8701879e-02   4.6459574e+00
   2.9764911e-02   4.6027153e+00
   3.0827944e-02   4.5817675e+00
   3.1890976e-02   4.5440531e+00
   3.2954009e-02   4.5027660e+00
   3.4017042e-02   4.4696990e+00
   3.5080074e-02   4.4420283e+00
   3.6143107e-02   4.4084119e+00
   3.7206139e-02   4.3641358e+00
   3.8269172e-02   4.3399362e+00
   3.9332204e-02   4.2898303e+00
   4.0395237e-02   4.2695575e+00
   4.1458269e-02   4.2557306e+00
   4.2521302e-02   4.1823769e+00
   4.3584334e-02   4.1402621e+00
   4.4647367e-02   4.0778308e+00
   4.5710400e-02   4.0461734e+00
   4.6773432e-02   3.9856759e+00
   4.7836465e-02   3.9747233e+00
   4.8899497e-02   3.9598151e+00
   4.9962530e-02   3.9135531e+00
   5.1025562e-02   3.8733268e+00
   5.2088595e-02   3.8429734e+00
   5.3151627e-02   3.8139914e+00
   5.4214660e-02   3.7652238e+00
   5.5277692e-02   3.7218344e+00
   5.6340725e-02   3.6664238e+00
   5.7403758e-02   3.6471047e+00
   5.8466790e-02   3.5996039e+00
   5.9529823e-02   3.5620223e+00
   6.0592855e-02   3.5385842e+00
   6.1655888e-02   3.4652004e+00
   6.2718920e-02   3.4422447e+00
   6.3781953e-02   3.4237519e+00
   6.4844985e-02   3.3932808e+00
   6.5908018e-02   3.3676055e+00
   6.6971051e-02   3.3378172e+00
   6.8034083e-02   3.2992272e+00
   6.9097116e-02   3.2433468e+00
   7.0160148e-02   3.2257482e+00
   7.1223181e-02   3.1950107e+00
   7.2286213e-02   3.1872876e+00
   7.3349246e-02   3.1472857e+00
   7.4412278e-02   3.1254211e+00
   7.5475311e-02   3.1172641e+00
   7.6538343e-02   3.0991808e+00
   7.7601376e-02   3.0587736e+00
   7.8664409e-02   3.0368043e+00
   7.9727441e-02   2.9897599e+00
   8.0790474e-02   2.9878543e+00
   8.1853506e-02   2.9732621e+00
   8.2916539e-02   2.9413131e+00
   8.3979571e-02   2.9171699e+00
   8.5042604e-02   2.8994936e+00
   8.6105636e-02   2.8943140e+00
   8.7168669e-02   2.8600229e+00
   8.8231701e-02   2.8377398e+00
   8.9294734e-02   2.8263663e+00
   9.0357767e-02   2.8027479e+00
   9.1420799e-02   2.7910280e+00
   9.2483832e-02   2.7767093e+00
   9.3546864e-02   2.7541505e+00
   9.4609897e-02   2.7395403e+00
   9.5672929e-02   2.7328436e+00
   9.6735962e-02   2.7168450e+00
   9.7798994e-02   2.7093795e+00
   9.8862027e-02   2.6829059e+00
   9.9925059e-02   2.6522704e+00
   1.0098809e-01   2.6418374e+00
   1.0205112e-01   2.6149577e+00
   1.0311416e-01   2.6124492e+00
   1.0417719e-01   2.6085600e+00
   1.0524022e-01   2.5954931e+00
   1.0630325e-01   2.5717246e+00
   1.0736629e-01   2.5552204e+00
   1.0842932e-01   2.5419467e+00
   1.0949235e-01   2.5407833e+00
   1.1055538e-01   2.5266038e+00
   1.1161842e-01   2.5167646e+00
   1.1268145e-01   2.4897026e+00
   1.1374448e-01   2.4859720e+00
   1.1480752e-01   2.4788568e+00
   1.1587055e-01   2.4641239e+00
   1.1693358e-01   2.4581353e+00
   1.1799661e-01   2.4169801e+00
   1.1905965e-01   2.4124182e+00
   1.2012268e-01   2.4052531e+00
   1.2118571e-01   2.4049543e+00
   1.2224874e-01   2.3956660e+00
   1.2331178e-01   2.3893525e+00
   1.2437481e-01   2.3893525e+00
   1.2543784e-01   2.3760133e+00
   1.2650087e-01   2.3662619e+00
   1.2756391e-01   2.3604105e+00
   1.2862694e-01   2.3564262e+00
   1.2968997e-01   2.3510030e+00
   1.3075300e-01   2.3487067e+00
   1.3181604e-01   2.3487067e+00
   1.3287907e-01   2.3446603e+00
   1.3394210e-01   2.3398459e+00
   1.3500513e-01   2.3269409e+00
   1.3606817e-01   2.3269409e+00
   1.3713120e-01   2.3175064e+00
   1.3819423e-01   2.3108490e+00
   1.3925726e-01   2.3094729e+00
   1.4032030e-01   2.3094729e+00
   1.4138333e-01   2.2998068e+00
   1.4244636e-01   2.2819769e+00
   1.4350939e-01   2.2677749e+00
   1.4457243e-01   2.2677749e+00
   1.4563546e-01   2.2536625e+00
   1.4669849e-01   2.2536625e+00
   1.4776152e-01   2.2536625e+00
   1.4882456e-01   2.2536625e+00
   1.4988759e-01   2.2536625e+00
   1.5095062e-01   2.2536625e+00
   1.5201365e-01   2.2481620e+00
   1.5307669e-01   2.2481620e+00
   1.5413972e-01   2.2481620e+00
   1.5520275e-01   2.2481620e+00
   1.5626578e-01   2.2481620e+00
   1.5732882e-01   2.2481620e+00
   1.5839185e-01   2.2419937e+00
   1.5945488e-01   2.2419937e+00
   1.6051791e-01   2.2419937e+00
   1.6158095e-01   2.2419937e+00
   1.6264398e-01   2.2419937e+00
   1.6370701e-01   2.2346460e+00
   1.6477004e-01   2.2315470e+00
   1.6583308e-01   2.2299579e+00
   1.6689611e-01   2.2239787e+00
   1.6795914e-01   2.2091323e+00
   1.6902218e-01   2.1981336e+00
   1.7008521e-01   2.1976376e+00
   1.7114824e-01   2.1939513e+00
   1.7221127e-01   2.1920587e+00
   1.7327431e-01   2.1850252e+00
   1.7433734e-01   2.1763276e+00
   1.7540037e-01   2.1763276e+00
   1.7646340e-01   2.1683173e+00
   1.7752644e-01   2.1608926e+00
   1.7858947e-01   2.1608926e+00
   1.7965250e-01   2.1608926e+00
   1.8071553e-01   2.1608926e+00
   1.8177857e-01   2.1608926e+00
   1.8284160e-01   2.1608926e+00
   1.8390463e-01   2.1608926e+00
   1.8496766e-01   2.1608926e+00
   1.8603070e-01   2.1608926e+00
   1.8709373e-01   2.1608926e+00
   1.8815676e-01   2.1608926e+00
   1.8921979e-01   2.1608926e+00
   1.9028283e-01   2.1608926e+00
   1.9134586e-01   2.1608926e+00
   1.9240889e-01   2.1608926e+00
   1.9347192e-01   2.1608926e+00
   1.9453496e-01   2.1608926e+00
   1.9559799e-01   2.1608926e+00
   1.9666102e-01   2.1608926e+00
   1.9772405e-01   2.1608926e+00
   1.9878709e-01   2.1608926e+00
   1.9985012e-01   2.1608926e+00
   2.0091315e-01   2.1608926e+00
   2.0197618e-01   2.1608926e+00
   2.0303922e-01   2.1608926e+00
   2.0410225e-01   2.1608926e+00
   2.0516528e-01   2.1608926e+00
   2.0622831e-01   2.1608926e+00
   2.0729135e-01   2.1608926e+00
   2.0835438e-01   2.1608926e+00
   2.0941741e-01   2.1608926e+00
   2.1048044e-01   2.1608926e+00
   2.1154348e-01   2.1608926e+00
   2.1260651e-01   2.1608926e+00
   2.1366954e-01   2.1608926e+00
   2.1473257e-01   2.1608926e+00
   2.1579561e-01   2.1608926e+00
   2.1685864e-01   2.1578036e+00
   2.1792167e-01   2.1578036e+00
   2.1898470e-01   2.1578036e+00
   2.2004774e-01   2.1578036e+00
   2.2111077e-01   2.1578036e+00
   2.2217380e-01   2.1422251e+00
   2.2323684e-01   2.1422251e+00
   2.2429987e-01   2.1422251e+00
   2.2536290e-01   2.1411781e+00
   2.2642593e-01   2.1411781e+00
   2.2748897e-01   2.1308516e+00
   2.2855200e-01   2.1199910e+00
   2.2961503e-01   2.1199910e+00
   2.3067806e-01   2.1176801e+00
   2.3174110e-01   2.1141686e+00
   2.3280413e-01   2.0935047e+00
   2.3386716e-01   2.0895128e+00
   2.3493019e-01   2.0624861e+00
   2.3599323e-01   2.0554367e+00
   2.3705626e-01   2.0376334e+00
   2.3811929e-01   2.0297006e+00
   2.3918232e-01   2.0140870e+00
   2.4024536e-01   1.9950853e+00
   2.4130839e-01   1.9761909e+00
   2.4237142e-01   1.9628060e+00
   2.4343445e-01   1.9026897e+00
   2.4449749e-01   1.8949027e+00
   2.4556052e-01   1.8949027e+00
   2.4662355e-01   1.8896802e+00
   2.4768658e-01   1.8519121e+00
   2.4874962e-01   1.8463648e+00
   2.4981265e-01   1.8366728e+00
   2.5087568e-01   1.8070942e+00
   2.5193871e-01   1.7983479e+00
   2.5300175e-01   1.7848588e+00
   2.5406478e-01   1.7776575e+00
   2.5512781e-01   1.7679523e+00
   2.5619084e-01   1.7486612e+00
   2.5725388e-01   1.7465937e+00
   2.5831691e-01   1.7200282e+00
   2.5937994e-01   1.6992372e+00
   2.6044297e-01   1.6815998e+00
   2.6150601e-01   1.6661129e+00
   2.6256904e-01   1.6581123e+00
   2.6363207e-01   1.6303972e+00
   2.6469510e-01   1.6048800e+00
   2.6575814e-01   1.5953428e+00
   2.6682117e-01   1.5747621e+00
   2.6788420e-01   1.5564749e+00
   2.6894723e-01   1.5515453e+00
   2.7001027e-01   1.5390819e+00
   2.7107330e-01   1.5381148e+00
   2.7213633e-01   1.5191722e+00
   2.7319936e-01   1.5132158e+00
   2.7426240e-01   1.4921368e+00
   2.7532543e-01   1.4766848e+00
   2.7638846e-01   1.4639300e+00
   2.7745149e-01   1.4620931e+00
   2.7851453e-01   1.4424692e+00
   2.7957756e-01   1.4314801e+00
   2.8064059e-01   1.4182421e+00
   2.8170363e-01   1.4058317e+00
   2.8276666e-01   1.4032745e+00
   2.8382969e-01   1.4006589e+00
   2.8489272e-01   1.3997886e+00
   2.8595576e-01   1.3876487e+00
   2.8701879e-01   1.3762031e+00
   2.8808182e-01   1.3676132e+00
   2.8914485e-01   1.3602715e+00
   2.9020789e-01   1.3444043e+00
   2.9127092e-01   1.3424665e+00
   2.9233395e-01   1.3282371e+00
   2.9339698e-01   1.3278332e+00
   2.9446002e-01   1.3239717e+00
   2.9552305e-01   1.3214093e+00
   2.9658608e-01   1.3098872e+00
   2.9764911e-01   1.3098872e+00
   2.9871215e-01   1.3030683e+00
   2.9977518e-01   1.3011238e+00
   3.0083821e-01   1.2861972e+00
   3.0190124e-01   1.2854935e+00
   3.0296428e-01   1.2816163e+00
   3.0402731e-01   1.2787523e+00
   3.0509034e-01   1.2767362e+00
   3.0615337e-01   1.2692798e+00
   3.0721641e-01   1.2647729e+00
   3.0827944e-01   1.2586860e+00
   3.0934247e-01   1.2586860e+00
   3.1040550e-01   1.2586860e+00
   3.1146854e-01   1.2522693e+00
   3.1253157e-01   1.2499066e+00
   3.1359460e-01   1.2485110e+00
   3.1465763e-01   1.2393231e+00
   3.1572067e-01   1.2357296e+00
   3.1678370e-01   1.2306595e+00
   3.1784673e-01   1.2306595e+00
   3.1890976e-01   1.2304579e+00
   3.1997280e-01   1.2280092e+00
   3.2103583e-01   1.2279912e+00
   3.2209886e-01   1.2251508e+00
   3.2316189e-01   1.2189217e+00
   3.2422493e-01   1.2183155e+00
   3.2528796e-01   1.2139818e+00
   3.2635099e-01   1.2107644e+00
   3.2741402e-01   1.2107644e+00
   3.2847706e-01   1.2099444e+00
   3.2954009e-01   1.2099444e+00
   3.3060312e-01   1.2090401e+00
   3.3166615e-01   1.2081467e+00
   3.3272919e-01   1.2066256e+00
   3.3379222e-01   1.1984293e+00
   3.3485525e-01   1.1973756e+00
   3.3591829e-01   1.1973756e+00
   3.3698132e-01   1.1939235e+00
   3.3804435e-01   1.1939235e+00
   3.3910738e-01   1.1939235e+00
   3.4017042e-01   1.1939235e+00
   3.4123345e-01   1.1939235e+00
   3.4229648e-01   1.1928828e+00
   3.4335951e-01   1.1904037e+00
   3.4442255e-01   1.1904037e+00
   3.4548558e-01   1.1904037e+00
   3.4654861e-01   1.1894332e+00
   3.4761164e-01   1.1894332e+00
   3.4867468e-01   1.1890725e+00
   3.4973771e-01   1.1883811e+00
   3.5080074e-01   1.1879689e+00
   3.5186377e-01   1.1877406e+00
   3.5292681e-01   1.1877406e+00
   3.5398984e-01   1.1870392e+00
   3.5505287e-01   1.1862852e+00
   3.5611590e-01   1.1837711e+00
   3.5717894e-01   1.1827877e+00
   3.5824197e-01   1.1827877e+00
   3.5930500e-01   1.1820859e+00
   3.6036803e-01   1.1811591e+00
   3.6143107e-01   1.1807178e+00
   3.6249410e-01   1.1807178e+00
   3.6355713e-01   1.1799981e+00
   3.6462016e-01   1.1796932e+00
   3.6568320e-01   1.1796932e+00
   3.6674623e-01   1.1787614e+00
   3.6780926e-01   1.1772474e+00
   3.6887229e-01   1.1766986e+00
   3.6993533e-01   1.1766986e+00
   3.7099836e-01   1.1766986e+00
   3.7206139e-01   1.1763881e+00
   3.7312442e-01   1.1762990e+00
   3.7418746e-01   1.1762990e+00
   3.7525049e-01   1.1759344e+00
   3.7631352e-01   1.1756635e+00
   3.7737655e-01   1.1736815e+00
   3.7843959e-01   1.1734602e+00
   3.7950262e-01   1.1732674e+00
   3.8056565e-01   1.1732181e+00
   3.8162868e-01   1.1718749e+00
   3.8269172e-01   1.1718749e+00
   3.8375475e-01   1.1718749e+00
   3.8481778e-01   1.1718749e+00
   3.8588081e-01   1.1717267e+00
   3.8694385e-01   1.1717267e+00
   3.8800688e-01   1.1716235e+00
   3.8906991e-01   1.1714897e+00
   3.9013295e-01   1.1714897e+00
   3.9119598e-01   1.1707626e+00
   3.9225901e-01   1.1707626e+00
   3.9332204e-01   1.1707103e+00
   3.9438508e-01   1.1706002e+00
   3.9544811e-01   1.1705586e+00
   3.9651114e-01   1.1700968e+00
   3.9757417e-01   1.1700968e+00
   3.9863721e-01   1.1700968e+00
   3.9970024e-01   1.1700929e+00
   4.0076327e-01   1.1700761e+00
   4.0182630e-01   1.1700761e+00
   4.0288934e-01   1.1700761e+00
   4.0395237e-01   1.1698726e+00
   4.0501540e-01   1.1697376e+00
   4.0607843e-01   1.1695102e+00
   4.0714147e-01   1.1693843e+00
   4.0820450e-01   1.1692874e+00
   4.0926753e-01   1.1692561e+00
   4.1033056e-01   1.1692381e+00
   4.1139360e-01   1.1692381e+00
   4.1245663e-01   1.1692381e+00
   4.1351966e-01   1.1689583e+00
   4.1458269e-01   1.1689583e+00
   4.1564573e-01   1.1687250e+00
   4.1670876e-01   1.1687250e+00
   4.1777179e-01   1.1686316e+00
   4.1883482e-01   1.1686316e+00
   4.1989786e-01   1.1684781e+00
   4.2096089e-01   1.1684503e+00
   4.2202392e-01   1.1683134e+00
   4.2308695e-01   1.1683134e+00
   4.2414999e-01   1.1683134e+00
   4.2521302e-01   1.1682921e+00
   4.2627605e-01   1.1682921e+00
   4.2733908e-01   1.1682921e+00
   4.2840212e-01   1.1682921e+00
   4.2946515e-01   1.1682583e+00
   4.3052818e-01   1.1681844e+00
   4.3159121e-01   1.1681289e+00
   4.3265425e-01   1.1681258e+00
   4.3371728e-01   1.1680606e+00
   4.3478031e-01   1.1679864e+00
   4.3584334e-01   1.1679501e+00
   4.3690638e-01   1.1679501e+00
   4.3796941e-01   1.1679083e+00
   4.3903244e-01   1.1678157e+00
   4.4009547e-01   1.1677737e+00
   4.4115851e-01   1.1677737e+00
   4.4222154e-01   1.1677737e+00
   4.4328457e-01   1.1677335e+00
   4.4434760e-01   1.1677335e+00
   4.4541064e-01   1.1677335e+00
   4.4647367e-01   1.1676210e+00
   4.4753670e-01   1.1675919e+00
   4.4859974e-01   1.1675919e+00
   4.4966277e-01   1.1675919e+00
   4.5072580e-01   1.1675376e+00
   4.5178883e-01   1.1675376e+00
   4.5285187e-01   1.1675376e+00
   4.5391490e-01   1.1675359e+00
   4.5497793e-01   1.1675201e+00
   4.5604096e-01   1.1675201e+00
   4.5710400e-01   1.1674890e+00
   4.5816703e-01   1.1674799e+00
   4.5923006e-01   1.1674799e+00
   4.6029309e-01   1.1674799e+00
   4.6135613e-01   1.1674720e+00
   4.6241916e-01   1.1674720e+00
   4.6348219e-01   1.1674720e+00
   4.6454522e-01   1.1674720e+00
   4.6560826e-01   1.1674720e+00
   4.6667129e-01   1.1674665e+00
   4.6773432e-01   1.1674218e+00
   4.6879735e-01   1.1674088e+00
   4.6986039e-01   1.1673964e+00
   4.7092342e-01   1.1673902e+00
   4.7198645e-01   1.1673682e+00
   4.7304948e-01   1.1673682e+00
   4.7411252e-01   1.1673622e+00
   4.7517555e-01   1.1673587e+00
   4.7623858e-01   1.1673523e+00
   4.7730161e-01   1.1673523e+00
   4.7836465e-01   1.1673523e+00
   4.7942768e-01   1.1673511e+00
   4.8049071e-01   1.1673196e+00
   4.8155374e-01   1.1673130e+00
   4.8261678e-01   1.1673112e+00
   4.8367981e-01   1.1672995e+00
   4.8474284e-01   1.1672995e+00
   4.8580587e-01   1.1672995e+00
   4.8686891e-01   1.1672968e+00
   4.8793194e-01   1.1672878e+00
   4.8899497e-01   1.1672861e+00
   4.9005800e-01   1.1672861e+00
   4.9112104e-01   1.1672839e+00
   4.9218407e-01   1.1672725e+00
   4.9324710e-01   1.1672632e+00
   4.9431013e-01   1.1672632e+00
   4.9537317e-01   1.1672561e+00
   4.9643620e-01   1.1672540e+00
   4.9749923e-01   1.1672540e+00
   4.9856226e-01   1.1672540e+00
   4.9962530e-01   1.1672498e+00
   5.0068833e-01   1.1672492e+00
   5.0175136e-01   1.1672386e+00
   5.0281440e-01   1.1672386e+00
   5.0387743e-01   1.1672386e+00
   5.0494046e-01   1.1672385e+00
   5.0600349e-01   1.1672293e+00
   5.0706653e-01   1.1672293e+00
   5.0812956e-01   1.1672293e+00
   5.0919259e-01   1.1672292e+00
   5.1025562e-01   1.1672270e+00
   5.1131866e-01   1.1672266e+00
   5.1238169e-01   1.1672261e+00
   5.1344472e-01   1.1672261e+00
   5.1450775e-01   1.1672182e+00
   5.1557079e-01   1.1672174e+00
   5.1663382e-01   1.1672156e+00
   5.1769685e-01   1.1672156e+00
   5.1875988e-01   1.1672156e+00
   5.1982292e-01   1.1672146e+00
   5.2088595e-01   1.1672146e+00
   5.2194898e-01   1.1672141e+00
   5.2301201e-01   1.1672139e+00
   5.2407505e-01   1.1672134e+00
   5.2513808e-01   1.1672114e+00
   5.2620111e-01   1.1672094e+00
   5.2726414e-01   1.1672094e+00
   5.2832718e-01   1.1672081e+00
   5.2939021e-01   1.1672080e+00
   5.3045324e-01   1.1672050e+00
   5.3151627e-01   1.1672050e+00
   5.3257931e-01   1.1672047e+00
   5.3364234e-01   1.1672046e+00
   5.3470537e-01   1.1672025e+00
   5.3576840e-01   1.1672018e+00
   5.3683144e-01   1.1671993e+00
   5.3789447e-01   1.1671978e+00
   5.3895750e-01   1.1671975e+00
   5.4002053e-01   1.1671967e+00
   5.4108357e-01   1.1671959e+00
   5.4214660e-01   1.1671934e+00
   5.4320963e-01   1.1671934e+00
   5.4427266e-01   1.1671934e+00
   5.4533570e-01   1.1671928e+00
   5.4639873e-01   1.1671928e+00
   5.4746176e-01   1.1671926e+00
   5.4852479e-01   1.1671926e+00
   5.4958783e-01   1.1671922e+00
   5.5065086e-01   1.1671922e+00
   5.5171389e-01   1.1671918e+00
   5.5277692e-01   1.1671917e+00
   5.5383996e-01   1.1671916e+00
   5.5490299e-01   1.1671894e+00
   5.5596602e-01   1.1671894e+00
   5.5702906e-01   1.1671894e+00
   5.5809209e-01   1.1671890e+00
   5.5915512e-01   1.1671885e+00
   5.6021815e-01   1.1671883e+00
   5.6128119e-01   1.1671883e+00
   5.6234422e-01   1.1671883e+00
   5.6340725e-01   1.1671879e+00
   5.6447028e-01   1.1671879e+00
   5.6553332e-01   1.1671878e+00
   5.6659635e-01   1.1671874e+00
   5.6765938e-01   1.1671874e+00
   5.6872241e-01   1.1671871e+00
   5.6978545e-01   1.1671871e+00
   5.7084848e-01   1.1671871e+00
   5.7191151e-01   1.1671871e+00
   5.7297454e-01   1.1671870e+00
   5.7403758e-01   1.1671867e+00
   5.7510061e-01   1.1671856e+00
   5.7616364e-01   1.1671855e+00
   5.7722667e-01   1.1671855e+00
   5.7828971e-01   1.1671855e+00
   5.7935274e-01   1.1671855e+00
   5.8041577e-01   1.1671855e+00
   5.8147880e-01   1.1671853e+00
   5.8254184e-01   1.1671853e+00
   5.8360487e-01   1.1671853e+00
   5.8466790e-01   1.1671853e+00
   5.8573093e-01   1.1671852e+00
   5.8679397e-01   1.1671851e+00
   5.8785700e-01   1.1671850e+00
   5.8892003e-01   1.1671847e+00
   5.8998306e-01   1.1671844e+00
   5.9104610e-01   1.1671842e+00
   5.9210913e-01   1.1671842e+00
   5.9317216e-01   1.1671842e+00
   5.9423519e-01   1.1671842e+00
   5.9529823e-01   1.1671842e+00
   5.9636126e-01   1.1671840e+00
   5.9742429e-01   1.1671840e+00
   5.9848732e-01   1.1671840e+00
   5.9955036e-01   1.1671839e+00
   6.0061339e-01   1.1671839e+00
   6.0167642e-01   1.1671839e+00
   6.0273945e-01   1.1671838e+00
   6.0380249e-01   1.1671837e+00
   6.0486552e-01   1.1671836e+00
   6.0592855e-01   1.1671836e+00
   6.0699158e-01   1.1671834e+00
   6.0805462e-01   1.1671834e+00
   6.0911765e-01   1.1671833e+00
   6.1018068e-01   1.1671833e+00
   6.1124371e-01   1.1671833e+00
   6.1230675e-01   1.1671832e+00
   6.1336978e-01   1.1671831e+00
   6.1443281e-01   1.1671831e+00
   6.1549585e-01   1.1671831e+00
   6.1655888e-01   1.1671831e+00
   6.1762191e-01   1.1671831e+00
   6.1868494e-01   1.1671831e+00
   6.1974798e-01   1.1671830e+00
   6.2081101e-01   1.1671830e+00
   6.2187404e-01   1.1671830e+00
   6.2293707e-01   1.1671829e+00
   6.2400011e-01   1.1671829e+00
   6.2506314e-01   1.1671829e+00
   6.2612617e-01   1.1671829e+00
   6.2718920e-01   1.1671829e+00
   6.2825224e-01   1.1671828e+00
   6.2931527e-01   1.1671827e+00
   6.3037830e-01   1.1671827e+00
   6.3144133e-01   1.1671827e+00
   6.3250437e-01   1.1671827e+00
   6.3356740e-01   1.1671827e+00
   6.3463043e-01   1.1671827e+00
   6.3569346e-01   1.1671827e+00
   6.3675650e-01   1.1671827e+00
   6.3781953e-01   1.1671826e+00
   6.3888256e-01   1.1671826e+00
   6.3994559e-01   1.1671826e+00
   6.4100863e-01   1.1671826e+00
   6.4207166e-01   1.1671826e+00
   6.4313469e-01   1.1671826e+00
   6.4419772e-01   1.1671825e+00
   6.4526076e-01   1.1671825e+00
   6.4632379e-01   1.1671825e+00
   6.4738682e-01   1.1671825e+00
   6.4844985e-01   1.1671825e+00
   6.4951289e-01   1.1671825e+00
   6.5057592e-01   1.1671825e+00
   6.5163895e-01   1.1671825e+00
   6.5270198e-01   1.1671824e+00
   6.5376502e-01   1.1671824e+00
   6.5482805e-01   1.1671824e+00
   6.5589108e-01   1.1671824e+00
   6.5695411e-01   1.1671824e+00
   6.5801715e-01   1.1671824e+00
   6.5908018e-01   1.1671824e+00
   6.6014321e-01   1.1671824e+00
   6.6120624e-01   1.1671824e+00
   6.6226928e-01   1.1671824e+00
   6.6333231e-01   1.1671824e+00
   6.6439534e-01   1.1671824e+00
   6.6545837e-01   1.1671824e+00
   6.6652141e-01   1.1671824e+00
   6.6758444e-01   1.1671824e+00
   6.6864747e-01   1.1671824e+00
   6.6971051e-01   1.1671824e+00
   6.7077354e-01   1.1671824e+00
   6.7183657e-01   1.1671824e+00
   6.7289960e-01   1.1671823e+00
   6.7396264e-01   1.1671823e+00
   6.7502567e-01   1.1671823e+00
   6.7608870e-01   1.1671823e+00
   6.7715173e-01   1.1671823e+00
   6.7821477e-01   1.1671823e+00
   6.7927780e-01   1.1671823e+00
   6.8034083e-01   1.1671823e+00
   6.8140386e-01   1.1671823e+00
   6.8246690e-01   1.1671823e+00
   6.8352993e-01   1.1671823e+00
   6.8459296e-01   1.1671823e+00
   6.8565599e-01   1.1671823e+00
   6.8671903e-01   1.1671823e+00
   6.8778206e-01   1.1671823e+00
   6.8884509e-01   1.1671823e+00
   6.8990812e-01   1.1671823e+00
   6.9097116e-01   1.1671823e+00
   6.9203419e-01   1.1671823e+00
   6.9309722e-01   1.1671823e+00
   6.9416025e-01   1.1671823e+00
   6.9522329e-01   1.1671823e+00
   6.9628632e-01   1.1671823e+00
   6.9734935e-01   1.1671823e+00
   6.9841238e-01   1.1671823e+00
   6.9947542e-01   1.1671823e+00
   7.0053845e-01   1.1671823e+00
   7.0160148e-01   1.1671823e+00
   7.0266451e-01   1.1671823e+00
   7.0372755e-01   1.1671823e+00
   7.0479058e-01   1.1671823e+00
   7.0585361e-01   1.1671823e+00
   7.0691664e-01   1.1671823e+00
   7.0797968e-01   1.1671823e+00
   7.0904271e-01   1.1671823e+00
   7.1010574e-01   1.1671823e+00
   7.1116877e-01   1.1671823e+00
   7.1223181e-01   1.1671823e+00
   7.1329484e-01   1.1671823e+00
   7.1435787e-01   1.1671823e+00
   7.1542090e-01   1.1671823e+00
   7.1648394e-01   1.1671823e+00
   7.1754697e-01   1.1671823e+00
   7.1861000e-01   1.1671823e+00
   7.1967303e-01   1.1671823e+00
   7.2073607e-01   1.1671823e+00
   7.2179910e-01   1.1671823e+00
   7.2286213e-01   1.1671823e+00
   7.2392517e-01   1.1671823e+00
   7.2498820e-01   1.1671823e+00
   7.2605123e-01   1.1671823e+00
   7.2711426e-01   1.1671823e+00
   7.2817730e-01   1.1671823e+00
   7.2924033e-01   1.1671823e+00
   7.3030336e-01   1.1671823e+00
   7.3136639e-01   1.1671823e+00
   7.3242943e-01   1.1671823e+00
   7.3349246e-01   1.1671823e+00
   7.3455549e-01   1.1671823e+00
   7.3561852e-01   1.1671823e+00
   7.3668156e-01   1.1671823e+00
   7.3774459e-01   1.1671823e+00
   7.3880762e-01   1.1671823e+00
   7.3987065e-01   1.1671823e+00
   7.4093369e-01   1.1671823e+00
   7.4199672e-01   1.1671823e+00
   7.4305975e-01   1.1671823e+00
   7.4412278e-01   1.1671823e+00
   7.4518582e-01   1.1671823e+00
   7.4624885e-01   1.1671823e+00
   7.4731188e-01   1.1671823e+00
   7.4837491e-01   1.1671823e+00
   7.4943795e-01   1.1671823e+00
   7.5050098e-01   1.1671823e+00
   7.5156401e-01   1.1671823e+00
   7.5262704e-01   1.1671823e+00
   7.5369008e-01   1.1671823e+00
   7.5475311e-01   1.1671823e+00
   7.5581614e-01   1.1671823e+00
   7.5687917e-01   1.1671823e+00
   7.5794221e-01   1.1671823e+00
   7.5900524e-01   1.1671823e+00
   7.6006827e-01   1.1671823e+00
   7.6113130e-01   1.1671823e+00
   7.6219434e-01   1.1671823e+00
   7.6325737e-01   1.1671823e+00
   7.6432040e-01   1.1671823e+00
   7.6538343e-01   1.1671823e+00
   7.6644647e-01   1.1671823e+00
   7.6750950e-01   1.1671823e+00
   7.6857253e-01   1.1671823e+00
   7.6963556e-01   1.1671823e+00
   7.7069860e-01   1.1671823e+00
   7.7176163e-01   1.1671823e+00
   7.7282466e-01   1.1671823e+00
   7.7388769e-01   1.1671823e+00
   7.7495073e-01   1.1671823e+00
   7.7601376e-01   1.1671823e+00
   7.7707679e-01   1.1671823e+00
   7.7813982e-01   1.1671823e+00
   7.7920286e-01   1.1671823e+00
   7.8026589e-01   1.1671823e+00
   7.8132892e-01   1.1671823e+00
   7.8239196e-01   1.1671823e+00
   7.8345499e-01   1.1671823e+00
   7.8451802e-01   1.1671823e+00
   7.8558105e-01   1.1671823e+00
   7.8664409e-01   1.1671823e+00
   7.8770712e-01   1.1671823e+00
   7.8877015e-01   1.1671823e+00
   7.8983318e-01   1.1671823e+00
   7.9089622e-01   1.1671823e+00
   7.9195925e-01   1.1671823e+00
   7.9302228e-01   1.1671823e+00
   7.9408531e-01   1.1671823e+00
   7.9514835e-01   1.1671823e+00
   7.9621138e-01   1.1671823e+00
   7.9727441e-01   1.1671822e+00
   7.9833744e-01   1.1671822e+00
   7.9940048e-01   1.1671822e+00
   8.0046351e-01   1.1671822e+00
   8.0152654e-01   1.1671822e+00
   8.0258957e-01   1.1671822e+00
   8.0365261e-01   1.1671822e+00
   8.0471564e-01   1.1671822e+00
   8.0577867e-01   1.1671822e+00
   8.0684170e-01   1.1671822e+00
   8.0790474e-01   1.1671822e+00
   8.0896777e-01   1.1671822e+00
   8.1003080e-01   1.1671822e+00
   8.1109383e-01   1.1671822e+00
   8.1215687e-01   1.1671822e+00
   8.1321990e-01   1.1671822e+00
   8.1428293e-01   1.1671822e+00
   8.1534596e-01   1.1671822e+00
   8.1640900e-01   1.1671822e+00
   8.1747203e-01   1.1671822e+00
   8.1853506e-01   1.1671822e+00
   8.1959809e-01   1.1671822e+00
   8.2066113e-01   1.1671822e+00
   8.2172416e-01   1.1671822e+00
   8.2278719e-01   1.1671822e+00
   8.2385022e-01   1.1671822e+00
   8.2491326e-01   1.1671822e+00
   8.2597629e-01   1.1671822e+00
   8.2703932e-01   1.1671822e+00
   8.2810235e-01   1.1671822e+00
   8.2916539e-01   1.1671822e+00
   8.3022842e-01   1.1671822e+00
   8.3129145e-01   1.1671822e+00
   8.3235448e-01   1.1671822e+00
   8.3341752e-01   1.1671822e+00
   8.3448055e-01   1.1671822e+00
   8.3554358e-01   1.1671822e+00
   8.3660662e-01   1.1671822e+00
   8.3766965e-01   1.1671822e+00
   8.3873268e-01   1.1671822e+00
   8.3979571e-01   1.1671822e+00
   8.4085875e-01   1.1671822e+00
   8.4192178e-01   1.1671822e+00
   8.4298481e-01   1.1671822e+00
   8.4404784e-01   1.1671822e+00
   8.4511088e-01   1.1671822e+00
   8.4617391e-01   1.1671822e+00
   8.4723694e-01   1.1671822e+00
   8.4829997e-01   1.1671822e+00
   8.4936301e-01   1.1671822e+00
   8.5042604e-01   1.1671822e+00
   8.5148907e-01   1.1671822e+00
   8.5255210e-01   1.1671822e+00
   8.5361514e-01   1.1671822e+00
   8.5467817e-01   1.1671822e+00
   8.5574120e-01   1.1671822e+00
   8.5680423e-01   1.1671822e+00
   8.5786727e-01   1.1671822e+00
   8.5893030e-01   1.1671822e+00
   8.5999333e-01   1.1671822e+00
   8.6105636e-01   1.1671822e+00
   8.6211940e-01   1.1671822e+00
   8.6318243e-01   1.1671822e+00
   8.6424546e-01   1.1671822e+00
   8.6530849e-01   1.1671822e+00
   8.6637153e-01   1.1671822e+00
   8.6743456e-01   1.1671822e+00
   8.6849759e-01   1.1671822e+00
   8.6956062e-01   1.1671822e+00
   8.7062366e-01   1.1671822e+00
   8.7168669e-01   1.1671822e+00
   8.7274972e-01   1.1671822e+00
   8.7381275e-01   1.1671822e+00
   8.7487579e-01   1.1671822e+00
   8.7593882e-01   1.1671822e+00
   8.7700185e-01   1.1671822e+00
   8.7806488e-01   1.1671822e+00
   8.7912792e-01   1.1671822e+00
   8.8019095e-01   1.1671822e+00
   8.8125398e-01   1.1671822e+00
   8.8231701e-01   1.1671822e+00
   8.8338005e-01   1.1671822e+00
   8.8444308e-01   1.1671822e+00
   8.8550611e-01   1.1671822e+00
   8.8656914e-01   1.1671822e+00
   8.8763218e-01   1.1671822e+00
   8.8869521e-01   1.1671822e+00
   8.8975824e-01   1.1671822e+00
   8.9082128e-01   1.1671822e+00
   8.9188431e-01   1.1671822e+00
   8.9294734e-01   1.1671822e+00
   8.9401037e-01   1.1671822e+00
   8.9507341e-01   1.1671822e+00
   8.9613644e-01   1.1671822e+00
   8.9719947e-01   1.1671822e+00
   8.9826250e-01   1.1671822e+00
   8.9932554e-01   1.1671822e+00
   9.0038857e-01   1.1671822e+00
   9.0145160e-01   1.1671822e+00
   9.0251463e-01   1.1671822e+00
   9.0357767e-01   1.1671822e+00
   9.0464070e-01   1.1671822e+00
   9.0570373e-01   1.1671822e+00
   9.0676676e-01   1.1671822e+00
   9.0782980e-01   1.1671822e+00
   9.0889283e-01   1.1671822e+00
   9.0995586e-01   1.1671822e+00
   9.1101889e-01   1.1671822e+00
   9.1208193e-01   1.1671822e+00
   9.1314496e-01   1.1671822e+00
   9.1420799e-01   1.1671822e+00
   9.1527102e-01   1.1671822e+00
   9.1633406e-01   1.1671822e+00
   9.1739709e-01   1.1671822e+00
   9.1846012e-01   1.1671822e+00
   9.1952315e-01   1.1671822e+00
   9.2058619e-01   1.1671822e+00
   9.2164922e-01   1.1671822e+00
   9.2271225e-01   1.1671822e+00
   9.2377528e-01   1.1671822e+00
   9.2483832e-01   1.1671822e+00
   9.2590135e-01   1.1671822e+00
   9.2696438e-01   1.1671822e+00
   9.2802741e-01   1.1671822e+00
   9.2909045e-01   1.1671822e+00
   9.3015348e-01   1.1671822e+00
   9.3121651e-01   1.1671822e+00
   9.3227954e-01   1.1671822e+00
   9.3334258e-01   1.1671822e+00
   9.3440561e-01   1.1671822e+00
   9.3546864e-01   1.1671822e+00
   9.3653167e-01   1.1671822e+00
   9.3759471e-01   1.1671822e+00
   9.3865774e-01   1.1671822e+00
   9.3972077e-01   1.1671822e+00
   9.4078380e-01   1.1671822e+00
   9.4184684e-01   1.1671822e+00
   9.4290987e-01   1.1671822e+00
   9.4397290e-01   1.1671822e+00
   9.4503593e-01   1.1671822e+00
   9.4609897e-01   1.1671822e+00
   9.4716200e-01   1.1671822e+00
   9.4822503e-01   1.1671822e+00
   9.4928807e-01   1.1671822e+00
   9.5035110e-01   1.1671822e+00
   9.5141413e-01   1.1671822e+00
   9.5247716e-01   1.1671822e+00
   9.5354020e-01   1.1671822e+00
   9.5460323e-01   1.1671822e+00
   9.5566626e-01   1.1671822e+00
   9.5672929e-01   1.1671822e+00
   9.5779233e-01   1.1671822e+00
   9.5885536e-01   1.1671822e+00
   9.5991839e-01   1.1671822e+00
   9.6098142e-01   1.1671822e+00
   9.6204446e-01   1.1671822e+00
   9.6310749e-01   1.1671822e+00
   9.6417052e-01   1.1671822e+00
   9.6523355e-01   1.1671822e+00
   9.6629659e-01   1.1671822e+00
   9.6735962e-01   1.1671822e+00
   9.6842265e-01   1.1671822e+00
   9.6948568e-01   1.1671822e+00
   9.7054872e-01   1.1671822e+00
   9.7161175e-01   1.1671822e+00
   9.7267478e-01   1.1671822e+00
   9.7373781e-01   1.1671822e+00
   9.7480085e-01   1.1671822e+00
   9.7586388e-01   1.1671822e+00
   9.7692691e-01   1.1671822e+00
   9.7798994e-01   1.1671822e+00
   9.7905298e-01   1.1671822e+00
   9.8011601e-01   1.1671822e+00
   9.8117904e-01   1.1671822e+00
   9.8224207e-01   1.1671822e+00
   9.8330511e-01   1.1671822e+00
   9.8436814e-01   1.1671822e+00
   9.8543117e-01   1.1671822e+00
   9.8649420e-01   1.1671822e+00
   9.8755724e-01   1.1671822e+00
   9.8862027e-01   1.1671822e+00
   9.8968330e-01   1.1671822e+00
   9.9074633e-01   1.1671822e+00
   9.9180937e-01   1.1671822e+00
   9.9287240e-01   1.1671822e+00
   9.9393543e-01   1.1671822e+00
   9.9499846e-01   1.1671822e+00
   9.9606150e-01   1.1671822e+00
   9.9712453e-01   1.1671822e+00
   9.9818756e-01   1.1671822e+00
   9.9925059e-01   1.1671822e+00
   1.0003136e+00   1.1671822e+00
   1.0013767e+00   1.1671822e+00
   1.0024397e+00   1.1671822e+00
   1.0035027e+00   1.1671822e+00
   1.0045658e+00   1.1671822e+00
   1.0056288e+00   1.1671822e+00
   1.0066918e+00   1.1671822e+00
   1.0077549e+00   1.1671822e+00
   1.0088179e+00   1.1671822e+00
   1.0098809e+00   1.1671822e+00
   1.0109440e+00   1.1671822e+00
   1.0120070e+00   1.1671822e+00
   1.0130700e+00   1.1671822e+00
   1.0141331e+00   1.1671822e+00
   1.0151961e+00   1.1671822e+00
   1.0162591e+00   1.1671822e+00
   1.0173221e+00   1.1671822e+00
   1.0183852e+00   1.1671822e+00
   1.0194482e+00   1.1671822e+00
   1.0205112e+00   1.1671822e+00
   1.0215743e+00   1.1671822e+00
   1.0226373e+00   1.1671822e+00
   1.0237003e+00   1.1671822e+00
   1.0247634e+00   1.1671822e+00
   1.0258264e+00   1.1671822e+00
   1.0268894e+00   1.1671822e+00
   1.0279525e+00   1.1671822e+00
   1.0290155e+00   1.1671822e+00
   1.0300785e+00   1.1671822e+00
   1.0311416e+00   1.1671822e+00
   1.0322046e+00   1.1671822e+00
   1.0332676e+00   1.1671822e+00
   1.0343307e+00   1.1671822e+00
   1.0353937e+00   1.1671822e+00
   1.0364567e+00   1.1671822e+00
   1.0375198e+00   1.1671822e+00
   1.0385828e+00   1.1671822e+00
   1.0396458e+00   1.1671822e+00
   1.0407089e+00   1.1671822e+00
   1.0417719e+00   1.1671822e+00
   1.0428349e+00   1.1671822e+00
   1.0438980e+00   1.1671822e+00
   1.0449610e+00   1.1671822e+00
   1.0460240e+00   1.1671822e+00
   1.0470871e+00   1.1671822e+00
   1.0481501e+00   1.1671822e+00
   1.0492131e+00   1.1671822e+00
   1.0502762e+00   1.1671822e+00
   1.0513392e+00   1.1671822e+00
   1.0524022e+00   1.1671822e+00
   1.0534653e+00   1.1671822e+00
   1.0545283e+00   1.1671822e+00
   1.0555913e+00   1.1671822e+00
   1.0566544e+00   1.1671822e+00
   1.0577174e+00   1.1671822e+00
   1.0587804e+00   1.1671822e+00
   1.0598435e+00   1.1671822e+00
   1.0609065e+00   1.1671822e+00
   1.0619695e+00   1.1671822e+00
   1.0630325e+00   1.1671822e+00
   1.0640956e+00   1.1671822e+00
   1.0651586e+00   1.1671822e+00
   1.0662216e+00   1.1671822e+00
   1.0672847e+00   1.1671822e+00
   1.0683477e+00   1.1671822e+00
   1.0694107e+00   1.1671822e+00
   1.0704738e+00   1.1671822e+00
   1.0715368e+00   1.1671822e+00
   1.0725998e+00   1.1671822e+00
   1.0736629e+00   1.1671822e+00
   1.0747259e+00   1.1671822e+00
   1.0757889e+00   1.1671822e+00
   1.0768520e+00   1.1671822e+00
   1.0779150e+00   1.1671822e+00
   1.0789780e+00   1.1671822e+00
   1.0800411e+00   1.1671822e+00
   1.0811041e+00   1.1671822e+00
   1.0821671e+00   1.1671822e+00
   1.0832302e+00   1.1671822e+00
   1.0842932e+00   1.1671822e+00
   1.0853562e+00   1.1671822e+00
   1.0864193e+00   1.1671822e+00
   1.0874823e+00   1.1671822e+00
   1.0885453e+00   1.1671822e+00
   1.0896084e+00   1.1671822e+00
   1.0906714e+00   1.1671822e+00
   1.0917344e+00   1.1671822e+00
   1.0927975e+00   1.1671822e+00
   1.0938605e+00   1.1671822e+00
   1.0949235e+00   1.1671822e+00
   1.0959866e+00   1.1671822e+00
   1.0970496e+00   1.1671822e+00
   1.0981126e+00   1.1671822e+00
   1.0991757e+00   1.1671822e+00
   1.1002387e+00   1.1671822e+00
   1.1013017e+00   1.1671822e+00
   1.1023648e+00   1.1671822e+00
   1.1034278e+00   1.1671822e+00
   1.1044908e+00   1.1671822e+00
   1.1055538e+00   1.1671822e+00
   1.1066169e+00   1.1671822e+00
   1.1076799e+00   1.1671822e+00
   1.1087429e+00   1.1671822e+00
   1.1098060e+00   1.1671822e+00
   1.1108690e+00   1.1671822e+00
   1.1119320e+00   1.1671822e+00
   1.1129951e+00   1.1671822e+00
   1.1140581e+00   1.1671822e+00
   1.1151211e+00   1.1671822e+00
   1.1161842e+00   1.1671822e+00
   1.1172472e+00   1.1671822e+00
   1.1183102e+00   1.1671822e+00
   1.1193733e+00   1.1671822e+00
   1.1204363e+00   1.1671822e+00
   1.1214993e+00   1.1671822e+00
   1.1225624e+00   1.1671822e+00
   1.1236254e+00   1.1671822e+00
   1.1246884e+00   1.1671822e+00
   1.1257515e+00   1.1671822e+00
   1.1268145e+00   1.1671822e+00
   1.1278775e+00   1.1671822e+00
   1.1289406e+00   1.1671822e+00
   1.1300036e+00   1.1671822e+00
   1.1310666e+00   1.1671822e+00
   1.1321297e+00   1.1671822e+00
   1.1331927e+00   1.1671822e+00
   1.1342557e+00   1.1671822e+00
   1.1353188e+00   1.1671822e+00
   1.1363818e+00   1.1671822e+00
   1.1374448e+00   1.1671822e+00
   1.1385079e+00   1.1671822e+00
   1.1395709e+00   1.1671822e+00
   1.1406339e+00   1.1671822e+00
   1.1416970e+00   1.1671822e+00
   1.1427600e+00   1.1671822e+00
   1.1438230e+00   1.1671822e+00
   1.1448861e+00   1.1671822e+00
   1.1459491e+00   1.1671822e+00
   1.1470121e+00   1.1671822e+00
   1.1480752e+00   1.1671822e+00
   1.1491382e+00   1.1671822e+00
   1.1502012e+00   1.1671822e+00
   1.1512642e+00   1.1671822e+00
   1.1523273e+00   1.1671822e+00
   1.1533903e+00   1.1671822e+00
   1.1544533e+00   1.1671822e+00
   1.1555164e+00   1.1671822e+00
   1.1565794e+00   1.1671822e+00
   1.1576424e+00   1.1671822e+00
   1.1587055e+00   1.1671822e+00
   1.1597685e+00   1.1671822e+00
   1.1608315e+00   1.1671822e+00
   1.1618946e+00   1.1671822e+00
   1.1629576e+00   1.1671822e+00
   1.1640206e+00   1.1671822e+00
   1.1650837e+00   1.1671822e+00
   1.1661467e+00   1.1671822e+00
   1.1672097e+00   1.1671822e+00
   1.1682728e+00   1.1671822e+00
   1.1693358e+00   1.1671822e+00
   1.1703988e+00   1.1671822e+00
   1.1714619e+00   1.1671822e+00
   1.1725249e+00   1.1671822e+00
   1.1735879e+00   1.1671822e+00
   1.1746510e+00   1.1671822e+00
   1.1757140e+00   1.1671822e+00
   1.1767770e+00   1.1671822e+00
   1.1778401e+00   1.1671822e+00
   1.1789031e+00   1.1671822e+00
   1.1799661e+00   1.1671822e+00
   1.1810292e+00   1.1671822e+00
   1.1820922e+00   1.1671822e+00
   1.1831552e+00   1.1671822e+00
   1.1842183e+00   1.1671822e+00
   1.1852813e+00   1.1671822e+00
   1.1863443e+00   1.1671822e+00
   1.1874074e+00   1.1671822e+00
   1.1884704e+00   1.1671822e+00
   1.1895334e+00   1.1671822e+00
   1.1905965e+00   1.1671822e+00
   1.1916595e+00   1.1671822e+00
   1.1927225e+00   1.1671822e+00
   1.1937856e+00   1.1671822e+00
   1.1948486e+00   1.1671822e+00
   1.1959116e+00   1.1671822e+00
   1.1969746e+00   1.1671822e+00
   1.1980377e+00   1.1671822e+00
   1.1991007e+00   1.1671822e+00
   1.2001637e+00   1.1671822e+00
   1.2012268e+00   1.1671822e+00
   1.2022898e+00   1.1671822e+00
   1.2033528e+00   1.1671822e+00
   1.2044159e+00   1.1671822e+00
   1.2054789e+00   1.1671822e+00
   1.2065419e+00   1.1671822e+00
   1.2076050e+00   1.1671822e+00
   1.2086680e+00   1.1671822e+00
   1.2097310e+00   1.1671822e+00
   1.2107941e+00   1.1671822e+00
   1.2118571e+00   1.1671822e+00
   1.2129201e+00   1.1671822e+00
   1.2139832e+00   1.1671822e+00
   1.2150462e+00   1.1671822e+00
   1.2161092e+00   1.1671822e+00
   1.2171723e+00   1.1671822e+00
   1.2182353e+00   1.1671822e+00
   1.2192983e+00   1.1671822e+00
   1.2203614e+00   1.1671822e+00
   1.2214244e+00   1.1671822e+00
   1.2224874e+00   1.1671822e+00
   1.2235505e+00   1.1671822e+00
   1.2246135e+00   1.1671822e+00
   1.2256765e+00   1.1671822e+00
   1.2267396e+00   1.1671822e+00
   1.2278026e+00   1.1671822e+00
   1.2288656e+00   1.1671822e+00
   1.2299287e+00   1.1671822e+00
   1.2309917e+00   1.1671822e+00
   1.2320547e+00   1.1671822e+00
   1.2331178e+00   1.1671822e+00
   1.2341808e+00   1.1671822e+00
   1.2352438e+00   1.1671822e+00
   1.2363069e+00   1.1671822e+00
   1.2373699e+00   1.1671822e+00
   1.2384329e+00   1.1671822e+00
   1.2394960e+00   1.1671822e+00
   1.2405590e+00   1.1671822e+00
   1.2416220e+00   1.1671822e+00
   1.2426850e+00   1.1671822e+00
   1.2437481e+00   1.1671822e+00
   1.2448111e+00   1.1671822e+00
   1.2458741e+00   1.1671822e+00
   1.2469372e+00   1.1671822e+00
   1.2480002e+00   1.1671822e+00
   1.2490632e+00   1.1671822e+00
   1.2501263e+00   1.1671822e+00
   1.2511893e+00   1.1671822e+00
   1.2522523e+00   1.1671822e+00
   1.2533154e+00   1.1671822e+00
   1.2543784e+00   1.1671822e+00
   1.2554414e+00   1.1671822e+00
   1.2565045e+00   1.1671822e+00
   1.2575675e+00   1.1671822e+00
   1.2586305e+00   1.1671822e+00
   1.2596936e+00   1.1671822e+00
   1.2607566e+00   1.1671822e+00
   1.2618196e+00   1.1671822e+00
   1.2628827e+00   1.1671822e+00
   1.2639457e+00   1.1671822e+00
   1.2650087e+00   1.1671822e+00
   1.2660718e+00   1.1671822e+00
   1.2671348e+00   1.1671822e+00
   1.2681978e+00   1.1671822e+00
   1.2692609e+00   1.1671822e+00
   1.2703239e+00   1.1671822e+00
   1.2713869e+00   1.1671822e+00
   1.2724500e+00   1.1671822e+00
   1.2735130e+00   1.1671822e+00
   1.2745760e+00   1.1671822e+00
   1.2756391e+00   1.1671822e+00
   1.2767021e+00   1.1671822e+00
   1.2777651e+00   1.1671822e+00
   1.2788282e+00   1.1671822e+00
   1.2798912e+00   1.1671822e+00
   1.2809542e+00   1.1671822e+00
   1.2820173e+00   1.1671822e+00
   1.2830803e+00   1.1671822e+00
   1.2841433e+00   1.1671822e+00
   1.2852064e+00   1.1671822e+00
   1.2862694e+00   1.1671822e+00
   1.2873324e+00   1.1671822e+00
   1.2883954e+00   1.1671822e+00
   1.2894585e+00   1.1671822e+00
   1.2905215e+00   1.1671822e+00
   1.2915845e+00   1.1671822e+00
   1.2926476e+00   1.1671822e+00
   1.2937106e+00   1.1671822e+00
   1.2947736e+00   1.1671822e+00
   1.2958367e+00   1.1671822e+00
   1.2968997e+00   1.1671822e+00
   1.2979627e+00   1.1671822e+00
   1.2990258e+00   1.1671822e+00
   1.3000888e+00   1.1671822e+00
   1.3011518e+00   1.1671822e+00
   1.3022149e+00   1.1671822e+00
   1.3032779e+00   1.1671822e+00
   1.3043409e+00   1.1671822e+00
   1.3054040e+00   1.1671822e+00
   1.3064670e+00   1.1671822e+00
   1.3075300e+00   1.1671822e+00
   1.3085931e+00   1.1671822e+00
   1.3096561e+00   1.1671822e+00
   1.3107191e+00   1.1671822e+00
   1.3117822e+00   1.1671822e+00
   1.3128452e+00   1.1671822e+00
   1.3139082e+00   1.1671822e+00
   1.3149713e+00   1.1671822e+00
   1.3160343e+00   1.1671822e+00
   1.3170973e+00   1.1671822e+00
   1.3181604e+00   1.1671822e+00
   1.3192234e+00   1.1671822e+00
   1.3202864e+00   1.1671822e+00
   1.3213495e+00   1.1671822e+00
   1.3224125e+00   1.1671822e+00
   1.3234755e+00   1.1671822e+00
   1.3245386e+00   1.1671822e+00
   1.3256016e+00   1.1671822e+00
   1.3266646e+00   1.1671822e+00
   1.3277277e+00   1.1671822e+00
   1.3287907e+00   1.1671822e+00
   1.3298537e+00   1.1671822e+00
   1.3309167e+00   1.1671822e+00
   1.3319798e+00   1.1671822e+00
   1.3330428e+00   1.1671822e+00
   1.3341058e+00   1.1671822e+00
   1.3351689e+00   1.1671822e+00
   1.3362319e+00   1.1671822e+00
   1.3372949e+00   1.1671822e+00
   1.3383580e+00   1.1671822e+00
   1.3394210e+00   1.1671822e+00
   1.3404840e+00   1.1671822e+00
   1.3415471e+00   1.1671822e+00
   1.3426101e+00   1.1671822e+00
   1.3436731e+00   1.1671822e+00
   1.3447362e+00   1.1671822e+00
   1.3457992e+00   1.1671822e+00
   1.3468622e+00   1.1671822e+00
   1.3479253e+00   1.1671822e+00
   1.3489883e+00   1.1671822e+00
   1.3500513e+00   1.1671822e+00
   1.3511144e+00   1.1671822e+00
   1.3521774e+00   1.1671822e+00
   1.3532404e+00   1.1671822e+00
   1.3543035e+00   1.1671822e+00
   1.3553665e+00   1.1671822e+00
   1.3564295e+00   1.1671822e+00
   1.3574926e+00   1.1671822e+00
   1.3585556e+00   1.1671822e+00
   1.3596186e+00   1.1671822e+00
   1.3606817e+00   1.1671822e+00
   1.3617447e+00   1.1671822e+00
   1.3628077e+00   1.1671822e+00
   1.3638708e+00   1.1671822e+00
   1.3649338e+00   1.1671822e+00
   1.3659968e+00   1.1671822e+00
   1.3670599e+00   1.1671822e+00
   1.3681229e+00   1.1671822e+00
   1.3691859e+00   1.1671822e+00
   1.3702490e+00   1.1671822e+00
   1.3713120e+00   1.1671822e+00
   1.3723750e+00   1.1671822e+00
   1.3734381e+00   1.1671822e+00
   1.3745011e+00   1.1671822e+00
   1.3755641e+00   1.1671822e+00
   1.3766271e+00   1.1671822e+00
   1.3776902e+00   1.1671822e+00
   1.3787532e+00   1.1671822e+00
   1.3798162e+00   1.1671822e+00
   1.3808793e+00   1.1671822e+00
   1.3819423e+00   1.1671822e+00
   1.3830053e+00   1.1671822e+00
   1.3840684e+00   1.1671822e+00
   1.3851314e+00   1.1671822e+00
   1.3861944e+00   1.1671822e+00
   1.3872575e+00   1.1671822e+00
   1.3883205e+00   1.1671822e+00
   1.3893835e+00   1.1671822e+00
   1.3904466e+00   1.1671822e+00
   1.3915096e+00   1.1671822e+00
   1.3925726e+00   1.1671822e+00
   1.3936357e+00   1.1671822e+00
   1.3946987e+00   1.1671822e+00
   1.3957617e+00   1.1671822e+00
   1.3968248e+00   1.1671822e+00
   1.3978878e+00   1.1671822e+00
   1.3989508e+00   1.1671822e+00
   1.4000139e+00   1.1671822e+00
   1.4010769e+00   1.1671822e+00
   1.4021399e+00   1.1671822e+00
   1.4032030e+00   1.1671822e+00
   1.4042660e+00   1.1671822e+00
   1.4053290e+00   1.1671822e+00
   1.4063921e+00   1.1671822e+00
   1.4074551e+00   1.1671822e+00
   1.4085181e+00   1.1671822e+00
   1.4095812e+00   1.1671822e+00
   1.4106442e+00   1.1671822e+00
   1.4117072e+00   1.1671822e+00
   1.4127703e+00   1.1671822e+00
   1.4138333e+00   1.1671822e+00
   1.4148963e+00   1.1671822e+00
   1.4159594e+00   1.1671822e+00
   1.4170224e+00   1.1671822e+00
   1.4180854e+00   1.1671822e+00
   1.4191485e+00   1.1671822e+00
   1.4202115e+00   1.1671822e+00
   1.4212745e+00   1.1671822e+00
   1.4223375e+00   1.1671822e+00
   1.4234006e+00   1.1671822e+00
   1.4244636e+00   1.1671822e+00
   1.4255266e+00   1.1671822e+00
   1.4265897e+00   1.1671822e+00
   1.4276527e+00   1.1671822e+00
   1.4287157e+00   1.1671822e+00
   1.4297788e+00   1.1671822e+00
   1.4308418e+00   1.1671822e+00
   1.4319048e+00   1.1671822e+00
   1.4329679e+00   1.1671822e+00
   1.4340309e+00   1.1671822e+00
   1.4350939e+00   1.1671822e+00
   1.4361570e+00   1.1671822e+00
   1.4372200e+00   1.1671822e+00
   1.4382830e+00   1.1671822e+00
   1.4393461e+00   1.1671822e+00
   1.4404091e+00   1.1671822e+00
   1.4414721e+00   1.1671822e+00
   1.4425352e+00   1.1671822e+00
   1.4435982e+00   1.1671822e+00
   1.4446612e+00   1.1671822e+00
   1.4457243e+00   1.1671822e+00
   1.4467873e+00   1.1671822e+00
   1.4478503e+00   1.1671822e+00
   1.4489134e+00   1.1671822e+00
   1.4499764e+00   1.1671822e+00
   1.4510394e+00   1.1671822e+00
   1.4521025e+00   1.1671822e+00
   1.4531655e+00   1.1671822e+00
   1.4542285e+00   1.1671822e+00
   1.4552916e+00   1.1671822e+00
   1.4563546e+00   1.1671822e+00
   1.4574176e+00   1.1671822e+00
   1.4584807e+00   1.1671822e+00
   1.4595437e+00   1.1671822e+00
   1.4606067e+00   1.1671822e+00
   1.4616698e+00   1.1671822e+00
   1.4627328e+00   1.1671822e+00
   1.4637958e+00   1.1671822e+00
   1.4648589e+00   1.1671822e+00
   1.4659219e+00   1.1671822e+00
   1.4669849e+00   1.1671822e+00
   1.4680479e+00   1.1671822e+00
   1.4691110e+00   1.1671822e+00
   1.4701740e+00   1.1671822e+00
   1.4712370e+00   1.1671822e+00
   1.4723001e+00   1.1671822e+00
   1.4733631e+00   1.1671822e+00
   1.4744261e+00   1.1671822e+00
   1.4754892e+00   1.1671822e+00
   1.4765522e+00   1.1671822e+00
   1.4776152e+00   1.1671822e+00
   1.4786783e+00   1.1671822e+00
   1.4797413e+00   1.1671822e+00
   1.4808043e+00   1.1671822e+00
   1.4818674e+00   1.1671822e+00
   1.4829304e+00   1.1671822e+00
   1.4839934e+00   1.1671822e+00
   1.4850565e+00   1.1671822e+00
   1.4861195e+00   1.1671822e+00
   1.4871825e+00   1.1671822e+00
   1.4882456e+00   1.1671822e+00
   1.4893086e+00   1.1671822e+00
   1.4903716e+00   1.1671822e+00
   1.4914347e+00   1.1671822e+00
   1.4924977e+00   1.1671822e+00
   1.4935607e+00   1.1671822e+00
   1.4946238e+00   1.1671822e+00
   1.4956868e+00   1.1671822e+00
   1.4967498e+00   1.1671822e+00
   1.4978129e+00   1.1671822e+00
   1.4988759e+00   1.1671822e+00
   1.4999389e+00   1.1671822e+00
   1.5010020e+00   1.1671822e+00
   1.5020650e+00   1.1671822e+00
   1.5031280e+00   1.1671822e+00
   1.5041911e+00   1.1671822e+00
   1.5052541e+00   1.1671822e+00
   1.5063171e+00   1.1671822e+00
   1.5073802e+00   1.1671822e+00
   1.5084432e+00   1.1671822e+00
   1.5095062e+00   1.1671822e+00
   1.5105693e+00   1.1671822e+00
   1.5116323e+00   1.1671822e+00
   1.5126953e+00   1.1671822e+00
   1.5137583e+00   1.1671822e+00
   1.5148214e+00   1.1671822e+00
   1.5158844e+00   1.1671822e+00
   1.5169474e+00   1.1671822e+00
   1.5180105e+00   1.1671822e+00
   1.5190735e+00   1.1671822e+00
   1.5201365e+00   1.1671822e+00
   1.5211996e+00   1.1671822e+00
   1.5222626e+00   1.1671822e+00
   1.5233256e+00   1.1671822e+00
   1.5243887e+00   1.1671822e+00
   1.5254517e+00   1.1671822e+00
   1.5265147e+00   1.1671822e+00
   1.5275778e+00   1.1671822e+00
   1.5286408e+00   1.1671822e+00
   1.5297038e+00   1.1671822e+00
   1.5307669e+00   1.1671822e+00
   1.5318299e+00   1.1671822e+00
   1.5328929e+00   1.1671822e+00
   1.5339560e+00   1.1671822e+00
   1.5350190e+00   1.1671822e+00
   1.5360820e+00   1.1671822e+00
   1.5371451e+00   1.1671822e+00
   1.5382081e+00   1.1671822e+00
   1.5392711e+00   1.1671822e+00
   1.5403342e+00   1.1671822e+00
   1.5413972e+00   1.1671822e+00
   1.5424602e+00   1.1671822e+00
   1.5435233e+00   1.1671822e+00
   1.5445863e+00   1.1671822e+00
   1.5456493e+00   1.1671822e+00
   1.5467124e+00   1.1671822e+00
   1.5477754e+00   1.1671822e+00
   1.5488384e+00   1.1671822e+00
   1.5499015e+00   1.1671822e+00
   1.5509645e+00   1.1671822e+00
   1.5520275e+00   1.1671822e+00
   1.5530906e+00   1.1671822e+00
   1.5541536e+00   1.1671822e+00
   1.5552166e+00   1.1671822e+00
   1.5562796e+00   1.1671822e+00
   1.5573427e+00   1.1671822e+00
   1.5584057e+00   1.1671822e+00
   1.5594687e+00   1.1671822e+00
   1.5605318e+00   1.1671822e+00
   1.5615948e+00   1.1671822e+00
   1.5626578e+00   1.1671822e+00
   1.5637209e+00   1.1671822e+00
   1.5647839e+00   1.1671822e+00
   1.5658469e+00   1.1671822e+00
   1.5669100e+00   1.1671822e+00
   1.5679730e+00   1.1671822e+00
   1.5690360e+00   1.1671822e+00
   1.5700991e+00   1.1671822e+00
   1.5711621e+00   1.1671822e+00
   1.5722251e+00   1.1671822e+00
   1.5732882e+00   1.1671822e+00
   1.5743512e+00   1.1671822e+00
   1.5754142e+00   1.1671822e+00
   1.5764773e+00   1.1671822e+00
   1.5775403e+00   1.1671822e+00
   1.5786033e+00   1.1671822e+00
   1.5796664e+00   1.1671822e+00
   1.5807294e+00   1.1671822e+00
   1.5817924e+00   1.1671822e+00
   1.5828555e+00   1.1671822e+00
   1.5839185e+00   1.1671822e+00
   1.5849815e+00   1.1671822e+00
   1.5860446e+00   1.1671822e+00
   1.5871076e+00   1.1671822e+00
   1.5881706e+00   1.1671822e+00
   1.5892337e+00   1.1671822e+00
   1.5902967e+00   1.1671822e+00
   1.5913597e+00   1.1671822e+00
   1.5924228e+00   1.1671822e+00
   1.5934858e+00   1.1671822e+00
   1.5945488e+00   1.1671822e+00
   1.5956119e+00   1.1671822e+00
   1.5966749e+00   1.1671822e+00
   1.5977379e+00   1.1671822e+00
   1.5988010e+00   1.1671822e+00
   1.5998640e+00   1.1671822e+00
   1.6009270e+00   1.1671822e+00
   1.6019900e+00   1.1671822e+00
   1.6030531e+00   1.1671822e+00
   1.6041161e+00   1.1671822e+00
   1.6051791e+00   1.1671822e+00
   1.6062422e+00   1.1671822e+00
   1.6073052e+00   1.1671822e+00
   1.6083682e+00   1.1671822e+00
   1.6094313e+00   1.1671822e+00
   1.6104943e+00   1.1671822e+00
   1.6115573e+00   1.1671822e+00
   1.6126204e+00   1.1671822e+00
   1.6136834e+00   1.1671822e+00
   1.6147464e+00   1.1671822e+00
   1.6158095e+00   1.1671822e+00
   1.6168725e+00   1.1671822e+00
   1.6179355e+00   1.1671822e+00
   1.6189986e+00   1.1671822e+00
   1.6200616e+00   1.1671822e+00
   1.6211246e+00   1.1671822e+00
   1.6221877e+00   1.1671822e+00
   1.6232507e+00   1.1671822e+00
   1.6243137e+00   1.1671822e+00
   1.6253768e+00   1.1671822e+00
   1.6264398e+00   1.1671822e+00
   1.6275028e+00   1.1671822e+00
   1.6285659e+00   1.1671822e+00
   1.6296289e+00   1.1671822e+00
   1.6306919e+00   1.1671822e+00
   1.6317550e+00   1.1671822e+00
   1.6328180e+00   1.1671822e+00
   1.6338810e+00   1.1671822e+00
   1.6349441e+00   1.1671822e+00
   1.6360071e+00   1.1671822e+00
   1.6370701e+00   1.1671822e+00
   1.6381332e+00   1.1671822e+00
   1.6391962e+00   1.1671822e+00
   1.6402592e+00   1.1671822e+00
   1.6413223e+00   1.1671822e+00
   1.6423853e+00   1.1671822e+00
   1.6434483e+00   1.1671822e+00
   1.6445114e+00   1.1671822e+00
   1.6455744e+00   1.1671822e+00
   1.6466374e+00   1.1671822e+00
   1.6477004e+00   1.1671822e+00
   1.6487635e+00   1.1671822e+00
   1.6498265e+00   1.1671822e+00
   1.6508895e+00   1.1671822e+00
   1.6519526e+00   1.1671822e+00
   1.6530156e+00   1.1671822e+00
   1.6540786e+00   1.1671822e+00
   1.6551417e+00   1.1671822e+00
   1.6562047e+00   1.1671822e+00
   1.6572677e+00   1.1671822e+00
   1.6583308e+00   1.1671822e+00
   1.6593938e+00   1.1671822e+00
   1.6604568e+00   1.1671822e+00
   1.6615199e+00   1.1671822e+00
   1.6625829e+00   1.1671822e+00
   1.6636459e+00   1.1671822e+00
   1.6647090e+00   1.1671822e+00
   1.6657720e+00   1.1671822e+00
   1.6668350e+00   1.1671822e+00
   1.6678981e+00   1.1671822e+00
   1.6689611e+00   1.1671822e+00
   1.6700241e+00   1.1671822e+00
   1.6710872e+00   1.1671822e+00
   1.6721502e+00   1.1671822e+00
   1.6732132e+00   1.1671822e+00
   1.6742763e+00   1.1671822e+00
   1.6753393e+00   1.1671822e+00
   1.6764023e+00   1.1671822e+00
   1.6774654e+00   1.1671822e+00
   1.6785284e+00   1.1671822e+00
   1.6795914e+00   1.1671822e+00
   1.6806545e+00   1.1671822e+00
   1.6817175e+00   1.1671822e+00
   1.6827805e+00   1.1671822e+00
   1.6838436e+00   1.1671822e+00
   1.6849066e+00   1.1671822e+00
   1.6859696e+00   1.1671822e+00
   1.6870327e+00   1.1671822e+00
   1.6880957e+00   1.1671822e+00
   1.6891587e+00   1.1671822e+00
   1.6902218e+00   1.1671822e+00
   1.6912848e+00   1.1671822e+00
   1.6923478e+00   1.1671822e+00
   1.6934108e+00   1.1671822e+00
   1.6944739e+00   1.1671822e+00
   1.6955369e+00   1.1671822e+00
   1.6965999e+00   1.1671822e+00
   1.6976630e+00   1.1671822e+00
   1.6987260e+00   1.1671822e+00
   1.6997890e+00   1.1671822e+00
   1.7008521e+00   1.1671822e+00
   1.7019151e+00   1.1671822e+00
   1.7029781e+00   1.1671822e+00
   1.7040412e+00   1.1671822e+00
   1.7051042e+00   1.1671822e+00
   1.7061672e+00   1.1671822e+00
   1.7072303e+00   1.1671822e+00
   1.7082933e+00   1.1671822e+00
   1.7093563e+00   1.1671822e+00
   1.7104194e+00   1.1671822e+00
   1.7114824e+00   1.1671822e+00
   1.7125454e+00   1.1671822e+00
   1.7136085e+00   1.1671822e+00
   1.7146715e+00   1.1671822e+00
   1.7157345e+00   1.1671822e+00
   1.7167976e+00   1.1671822e+00
   1.7178606e+00   1.1671822e+00
   1.7189236e+00   1.1671822e+00
   1.7199867e+00   1.1671822e+00
   1.7210497e+00   1.1671822e+00
   1.7221127e+00   1.1671822e+00
   1.7231758e+00   1.1671822e+00
   1.7242388e+00   1.1671822e+00
   1.7253018e+00   1.1671822e+00
   1.7263649e+00   1.1671822e+00
   1.7274279e+00   1.1671822e+00
   1.7284909e+00   1.1671822e+00
   1.7295540e+00   1.1671822e+00
   1.7306170e+00   1.1671822e+00
   1.7316800e+00   1.1671822e+00
   1.7327431e+00   1.1671822e+00
   1.7338061e+00   1.1671822e+00
   1.7348691e+00   1.1671822e+00
   1.7359322e+00   1.1671822e+00
   1.7369952e+00   1.1671822e+00
   1.7380582e+00   1.1671822e+00
   1.7391212e+00   1.1671822e+00
   1.7401843e+00   1.1671822e+00
   1.7412473e+00   1.1671822e+00
   1.7423103e+00   1.1671822e+00
   1.7433734e+00   1.1671822e+00
   1.7444364e+00   1.1671822e+00
   1.7454994e+00   1.1671822e+00
   1.7465625e+00   1.1671822e+00
   1.7476255e+00   1.1671822e+00
   1.7486885e+00   1.1671822e+00
   1.7497516e+00   1.1671822e+00
   1.7508146e+00   1.1671822e+00
   1.7518776e+00   1.1671822e+00
   1.7529407e+00   1.1671822e+00
   1.7540037e+00   1.1671822e+00
   1.7550667e+00   1.1671822e+00
   1.7561298e+00   1.1671822e+00
   1.7571928e+00   1.1671822e+00
   1.7582558e+00   1.1671822e+00
   1.7593189e+00   1.1671822e+00
   1.7603819e+00   1.1671822e+00
   1.7614449e+00   1.1671822e+00
   1.7625080e+00   1.1671822e+00
   1.7635710e+00   1.1671822e+00
   1.7646340e+00   1.1671822e+00
   1.7656971e+00   1.1671822e+00
   1.7667601e+00   1.1671822e+00
   1.7678231e+00   1.1671822e+00
   1.7688862e+00   1.1671822e+00
   1.7699492e+00   1.1671822e+00
   1.7710122e+00   1.1671822e+00
   1.7720753e+00   1.1671822e+00
   1.7731383e+00   1.1671822e+00
   1.7742013e+00   1.1671822e+00
   1.7752644e+00   1.1671822e+00
   1.7763274e+00   1.1671822e+00
   1.7773904e+00   1.1671822e+00
   1.7784535e+00   1.1671822e+00
   1.7795165e+00   1.1671822e+00
   1.7805795e+00   1.1671822e+00
   1.7816426e+00   1.1671822e+00
   1.7827056e+00   1.1671822e+00
   1.7837686e+00   1.1671822e+00
   1.7848316e+00   1.1671822e+00
   1.7858947e+00   1.1671822e+00
   1.7869577e+00   1.1671822e+00
   1.7880207e+00   1.1671822e+00
   1.7890838e+00   1.1671822e+00
   1.7901468e+00   1.1671822e+00
   1.7912098e+00   1.1671822e+00
   1.7922729e+00   1.1671822e+00
   1.7933359e+00   1.1671822e+00
   1.7943989e+00   1.1671822e+00
   1.7954620e+00   1.1671822e+00
   1.7965250e+00   1.1671822e+00
   1.7975880e+00   1.1671822e+00
   1.7986511e+00   1.1671822e+00
   1.7997141e+00   1.1671822e+00
   1.8007771e+00   1.1671822e+00
   1.8018402e+00   1.1671822e+00
   1.8029032e+00   1.1671822e+00
   1.8039662e+00   1.1671822e+00
   1.8050293e+00   1.1671822e+00
   1.8060923e+00   1.1671822e+00
   1.8071553e+00   1.1671822e+00
   1.8082184e+00   1.1671822e+00
   1.8092814e+00   1.1671822e+00
   1.8103444e+00   1.1671822e+00
   1.8114075e+00   1.1671822e+00
   1.8124705e+00   1.1671822e+00
   1.8135335e+00   1.1671822e+00
   1.8145966e+00   1.1671822e+00
   1.8156596e+00   1.1671822e+00
   1.8167226e+00   1.1671822e+00
   1.8177857e+00   1.1671822e+00
   1.8188487e+00   1.1671822e+00
   1.8199117e+00   1.1671822e+00
   1.8209748e+00   1.1671822e+00
   1.8220378e+00   1.1671822e+00
   1.8231008e+00   1.1671822e+00
   1.8241639e+00   1.1671822e+00
   1.8252269e+00   1.1671822e+00
   1.8262899e+00   1.1671822e+00
   1.8273529e+00   1.1671822e+00
   1.8284160e+00   1.1671822e+00
   1.8294790e+00   1.1671822e+00
   1.8305420e+00   1.1671822e+00
   1.8316051e+00   1.1671822e+00
   1.8326681e+00   1.1671822e+00
   1.8337311e+00   1.1671822e+00
   1.8347942e+00   1.1671822e+00
   1.8358572e+00   1.1671822e+00
   1.8369202e+00   1.1671822e+00
   1.8379833e+00   1.1671822e+00
   1.8390463e+00   1.1671822e+00
   1.8401093e+00   1.1671822e+00
   1.8411724e+00   1.1671822e+00
   1.8422354e+00   1.1671822e+00
   1.8432984e+00   1.1671822e+00
   1.8443615e+00   1.1671822e+00
   1.8454245e+00   1.1671822e+00
   1.8464875e+00   1.1671822e+00
   1.8475506e+00   1.1671822e+00
   1.8486136e+00   1.1671822e+00
   1.8496766e+00   1.1671822e+00
   1.8507397e+00   1.1671822e+00
   1.8518027e+00   1.1671822e+00
   1.8528657e+00   1.1671822e+00
   1.8539288e+00   1.1671822e+00
   1.8549918e+00   1.1671822e+00
   1.8560548e+00   1.1671822e+00
   1.8571179e+00   1.1671822e+00
   1.8581809e+00   1.1671822e+00
   1.8592439e+00   1.1671822e+00
   1.8603070e+00   1.1671822e+00
   1.8613700e+00   1.1671822e+00
   1.8624330e+00   1.1671822e+00
   1.8634961e+00   1.1671822e+00
   1.8645591e+00   1.1671822e+00
   1.8656221e+00   1.1671822e+00
   1.8666852e+00   1.1671822e+00
   1.8677482e+00   1.1671822e+00
   1.8688112e+00   1.1671822e+00
   1.8698743e+00   1.1671822e+00
   1.8709373e+00   1.1671822e+00
   1.8720003e+00   1.1671822e+00
   1.8730633e+00   1.1671822e+00
   1.8741264e+00   1.1671822e+00
   1.8751894e+00   1.1671822e+00
   1.8762524e+00   1.1671822e+00
   1.8773155e+00   1.1671822e+00
   1.8783785e+00   1.1671822e+00
   1.8794415e+00   1.1671822e+00
   1.8805046e+00   1.1671822e+00
   1.8815676e+00   1.1671822e+00
   1.8826306e+00   1.1671822e+00
   1.8836937e+00   1.1671822e+00
   1.8847567e+00   1.1671822e+00
   1.8858197e+00   1.1671822e+00
   1.8868828e+00   1.1671822e+00
   1.8879458e+00   1.1671822e+00
   1.8890088e+00   1.1671822e+00
   1.8900719e+00   1.1671822e+00
   1.8911349e+00   1.1671822e+00
   1.8921979e+00   1.1671822e+00
   1.8932610e+00   1.1671822e+00
   1.8943240e+00   1.1671822e+00
   1.8953870e+00   1.1671822e+00
   1.8964501e+00   1.1671822e+00
   1.8975131e+00   1.1671822e+00
   1.8985761e+00   1.1671822e+00
   1.8996392e+00   1.1671822e+00
   1.9007022e+00   1.1671822e+00
   1.9017652e+00   1.1671822e+00
   1.9028283e+00   1.1671822e+00
   1.9038913e+00   1.1671822e+00
   1.9049543e+00   1.1671822e+00
   1.9060174e+00   1.1671822e+00
   1.9070804e+00   1.1671822e+00
   1.9081434e+00   1.1671822e+00
   1.9092065e+00   1.1671822e+00
   1.9102695e+00   1.1671822e+00
   1.9113325e+00   1.1671822e+00
   1.9123956e+00   1.1671822e+00
   1.9134586e+00   1.1671822e+00
   1.9145216e+00   1.1671822e+00
   1.9155847e+00   1.1671822e+00
   1.9166477e+00   1.1671822e+00
   1.9177107e+00   1.1671822e+00
   1.9187737e+00   1.1671822e+00
   1.9198368e+00   1.1671822e+00
   1.9208998e+00   1.1671822e+00
   1.9219628e+00   1.1671822e+00
   1.9230259e+00   1.1671822e+00
   1.9240889e+00   1.1671822e+00
   1.9251519e+00   1.1671822e+00
   1.9262150e+00   1.1671822e+00
   1.9272780e+00   1.1671822e+00
   1.9283410e+00   1.1671822e+00
   1.9294041e+00   1.1671822e+00
   1.9304671e+00   1.1671822e+00
   1.9315301e+00   1.1671822e+00
   1.9325932e+00   1.1671822e+00
   1.9336562e+00   1.1671822e+00
   1.9347192e+00   1.1671822e+00
   1.9357823e+00   1.1671822e+00
   1.9368453e+00   1.1671822e+00
   1.9379083e+00   1.1671822e+00
   1.9389714e+00   1.1671822e+00
   1.9400344e+00   1.1671822e+00
   1.9410974e+00   1.1671822e+00
   1.9421605e+00   1.1671822e+00
   1.9432235e+00   1.1671822e+00
   1.9442865e+00   1.1671822e+00
   1.9453496e+00   1.1671822e+00
   1.9464126e+00   1.1671822e+00
   1.9474756e+00   1.1671822e+00
   1.9485387e+00   1.1671822e+00
   1.9496017e+00   1.1671822e+00
   1.9506647e+00   1.1671822e+00
   1.9517278e+00   1.1671822e+00
   1.9527908e+00   1.1671822e+00
   1.9538538e+00   1.1671822e+00
   1.9549169e+00   1.1671822e+00
   1.9559799e+00   1.1671822e+00
   1.9570429e+00   1.1671822e+00
   1.9581060e+00   1.1671822e+00
   1.9591690e+00   1.1671822e+00
   1.9602320e+00   1.1671822e+00
   1.9612951e+00   1.1671822e+00
   1.9623581e+00   1.1671822e+00
   1.9634211e+00   1.1671822e+00
   1.9644841e+00   1.1671822e+00
   1.9655472e+00   1.1671822e+00
   1.9666102e+00   1.1671822e+00
   1.9676732e+00   1.1671822e+00
   1.9687363e+00   1.1671822e+00
   1.9697993e+00   1.1671822e+00
   1.9708623e+00   1.1671822e+00
   1.9719254e+00   1.1671822e+00
   1.9729884e+00   1.1671822e+00
   1.9740514e+00   1.1671822e+00
   1.9751145e+00   1.1671822e+00
   1.9761775e+00   1.1671822e+00
   1.9772405e+00   1.1671822e+00
   1.9783036e+00   1.1671822e+00
   1.9793666e+00   1.1671822e+00
   1.9804296e+00   1.1671822e+00
   1.9814927e+00   1.1671822e+00
   1.9825557e+00   1.1671822e+00
   1.9836187e+00   1.1671822e+00
   1.9846818e+00   1.1671822e+00
   1.9857448e+00   1.1671822e+00
   1.9868078e+00   1.1671822e+00
   1.9878709e+00   1.1671822e+00
   1.9889339e+00   1.1671822e+00
   1.9899969e+00   1.1671822e+00
   1.9910600e+00   1.1671822e+00
   1.9921230e+00   1.1671822e+00
   1.9931860e+00   1.1671822e+00
   1.9942491e+00   1.1671822e+00
   1.9953121e+00   1.1671822e+00
   1.9963751e+00   1.1671822e+00
   1.9974382e+00   1.1671822e+00
   1.9985012e+00   1.1671822e+00
   1.9995642e+00   1.1671822e+00
   2.0006273e+00   1.1671822e+00
   2.0016903e+00   1.1671822e+00
   2.0027533e+00   1.1671822e+00
   2.0038164e+00   1.1671822e+00
   2.0048794e+00   1.1671822e+00
   2.0059424e+00   1.1671822e+00
   2.0070055e+00   1.1671822e+00
   2.0080685e+00   1.1671822e+00
   2.0091315e+00   1.1671822e+00
   2.0101945e+00   1.1671822e+00
   2.0112576e+00   1.1671822e+00
   2.0123206e+00   1.1671822e+00
   2.0133836e+00   1.1671822e+00
   2.0144467e+00   1.1671822e+00
   2.0155097e+00   1.1671822e+00
   2.0165727e+00   1.1671822e+00
   2.0176358e+00   1.1671822e+00
   2.0186988e+00   1.1671822e+00
   2.0197618e+00   1.1671822e+00
   2.0208249e+00   1.1671822e+00
   2.0218879e+00   1.1671822e+00
   2.0229509e+00   1.1671822e+00
   2.0240140e+00   1.1671822e+00
   2.0250770e+00   1.1671822e+00
   2.0261400e+00   1.1671822e+00
   2.0272031e+00   1.1671822e+00
   2.0282661e+00   1.1671822e+00
   2.0293291e+00   1.1671822e+00
   2.0303922e+00   1.1671822e+00
   2.0314552e+00   1.1671822e+00
   2.0325182e+00   1.1671822e+00
   2.0335813e+00   1.1671822e+00
   2.0346443e+00   1.1671822e+00
   2.0357073e+00   1.1671822e+00
   2.0367704e+00   1.1671822e+00
   2.0378334e+00   1.1671822e+00
   2.0388964e+00   1.1671822e+00
   2.0399595e+00   1.1671822e+00
   2.0410225e+00   1.1671822e+00
   2.0420855e+00   1.1671822e+00
   2.0431486e+00   1.1671822e+00
   2.0442116e+00   1.1671822e+00
   2.0452746e+00   1.1671822e+00
   2.0463377e+00   1.1671822e+00
   2.0474007e+00   1.1671822e+00
   2.0484637e+00   1.1671822e+00
   2.0495268e+00   1.1671822e+00
   2.0505898e+00   1.1671822e+00
   2.0516528e+00   1.1671822e+00
   2.0527158e+00   1.1671822e+00
   2.0537789e+00   1.1671822e+00
   2.0548419e+00   1.1671822e+00
   2.0559049e+00   1.1671822e+00
   2.0569680e+00   1.1671822e+00
   2.0580310e+00   1.1671822e+00
   2.0590940e+00   1.1671822e+00
   2.0601571e+00   1.1671822e+00
   2.0612201e+00   1.1671822e+00
   2.0622831e+00   1.1671822e+00
   2.0633462e+00   1.1671822e+00
   2.0644092e+00   1.1671822e+00
   2.0654722e+00   1.1671822e+00
   2.0665353e+00   1.1671822e+00
   2.0675983e+00   1.1671822e+00
   2.0686613e+00   1.1671822e+00
   2.0697244e+00   1.1671822e+00
   2.0707874e+00   1.1671822e+00
   2.0718504e+00   1.1671822e+00
   2.0729135e+00   1.1671822e+00
   2.0739765e+00   1.1671822e+00
   2.0750395e+00   1.1671822e+00
   2.0761026e+00   1.1671822e+00
   2.0771656e+00   1.1671822e+00
   2.0782286e+00   1.1671822e+00
   2.0792917e+00   1.1671822e+00
   2.0803547e+00   1.1671822e+00
   2.0814177e+00   1.1671822e+00
   2.0824808e+00   1.1671822e+00
   2.0835438e+00   1.1671822e+00
   2.0846068e+00   1.1671822e+00
   2.0856699e+00   1.1671822e+00
   2.0867329e+00   1.1671822e+00
   2.0877959e+00   1.1671822e+00
   2.0888590e+00   1.1671822e+00
   2.0899220e+00   1.1671822e+00
   2.0909850e+00   1.1671822e+00
   2.0920481e+00   1.1671822e+00
   2.0931111e+00   1.1671822e+00
   2.0941741e+00   1.1671822e+00
   2.0952372e+00   1.1671822e+00
   2.0963002e+00   1.1671822e+00
   2.0973632e+00   1.1671822e+00
   2.0984262e+00   1.1671822e+00
   2.0994893e+00   1.1671822e+00
   2.1005523e+00   1.1671822e+00
   2.1016153e+00   1.1671822e+00
   2.1026784e+00   1.1671822e+00
   2.1037414e+00   1.1671822e+00
   2.1048044e+00   1.1671822e+00
   2.1058675e+00   1.1671822e+00
   2.1069305e+00   1.1671822e+00
   2.1079935e+00   1.1671822e+00
   2.1090566e+00   1.1671822e+00
   2.1101196e+00   1.1671822e+00
   2.1111826e+00   1.1671822e+00
   2.1122457e+00   1.1671822e+00
   2.1133087e+00   1.1671822e+00
   2.1143717e+00   1.1671822e+00
   2.1154348e+00   1.1671822e+00
   2.1164978e+00   1.1671822e+00
   2.1175608e+00   1.1671822e+00
   2.1186239e+00   1.1671822e+00
   2.1196869e+00   1.1671822e+00
   2.1207499e+00   1.1671822e+00
   2.1218130e+00   1.1671822e+00
   2.1228760e+00   1.1671822e+00
   2.1239390e+00   1.1671822e+00
   2.1250021e+00   1.1671822e+00


==> Fig_nd/Ackley1_PSO.txt <==
   0.0000000e+00   6.1977659e+00
   6.1417509e-03   5.5307856e+00
   1.2283502e-02   5.0346456e+00
   1.8425253e-02   4.7688787e+00
   2.4567003e-02   4.4141002e+00
   3.0708754e-02   4.1940528e+00
   3.6850505e-02   3.9986706e+00
   4.2992256e-02   3.7871850e+00
   4.9134007e-02   3.6103373e+00
   5.5275758e-02   3.4368043e+00
   6.1417509e-02   3.2869623e+00
   6.7559259e-02   3.1595023e+00
   7.3701010e-02   2.9980686e+00
   7.9842761e-02   2.8565813e+00
   8.5984512e-02   2.7911076e+00
   9.2126263e-02   2.6904201e+00
   9.8268014e-02   2.6251807e+00
   1.0440976e-01   2.5519765e+00
   1.1055152e-01   2.4761826e+00
   1.1669327e-01   2.4469051e+00
   1.2283502e-01   2.3859428e+00
   1.2897677e-01   2.3297836e+00
   1.3511852e-01   2.2873360e+00
   1.4126027e-01   2.2391180e+00
   1.4740202e-01   2.1682899e+00
   1.5354377e-01   2.1198930e+00
   1.5968552e-01   2.0697633e+00
   1.6582727e-01   2.0392442e+00
   1.7196902e-01   2.0100336e+00
   1.7811077e-01   1.9895055e+00
   1.8425253e-01   1.9202957e+00
   1.9039428e-01   1.8762461e+00
   1.9653603e-01   1.8385972e+00
   2.0267778e-01   1.7867565e+00
   2.0881953e-01   1.7565956e+00
   2.1496128e-01   1.7216102e+00
   2.2110303e-01   1.6565449e+00
   2.2724478e-01   1.6048181e+00
   2.3338653e-01   1.5439321e+00
   2.3952828e-01   1.5087140e+00
   2.4567003e-01   1.4713648e+00
   2.5181178e-01   1.4244984e+00
   2.5795354e-01   1.3902516e+00
   2.6409529e-01   1.3394160e+00
   2.7023704e-01   1.3017421e+00
   2.7637879e-01   1.2523886e+00
   2.8252054e-01   1.2362239e+00
   2.8866229e-01   1.2056894e+00
   2.9480404e-01   1.1712684e+00
   3.0094579e-01   1.1479344e+00
   3.0708754e-01   1.1226429e+00
   3.1322929e-01   1.0961856e+00
   3.1937104e-01   1.0731223e+00
   3.2551280e-01   1.0586062e+00
   3.3165455e-01   1.0445757e+00
   3.3779630e-01   1.0370919e+00
   3.4393805e-01   1.0201308e+00
   3.5007980e-01   1.0137601e+00
   3.5622155e-01   9.9774682e-01
   3.6236330e-01   9.9325242e-01
   3.6850505e-01   9.8898326e-01
   3.7464680e-01   9.8507187e-01
   3.8078855e-01   9.8367475e-01
   3.8693030e-01   9.7067524e-01
   3.9307205e-01   9.6406571e-01
   3.9921381e-01   9.6006044e-01
   4.0535556e-01   9.4995263e-01
   4.1149731e-01   9.4701274e-01
   4.1763906e-01   9.4288634e-01
   4.2378081e-01   9.4121118e-01
   4.2992256e-01   9.3857646e-01
   4.3606431e-01   9.3494231e-01
   4.4220606e-01   9.3363055e-01
   4.4834781e-01   9.3206044e-01
   4.5448956e-01   9.3079502e-01
   4.6063131e-01   9.2577872e-01
   4.6677306e-01   9.2109059e-01
   4.7291482e-01   9.2090045e-01
   4.7905657e-01   9.2008021e-01
   4.8519832e-01   9.1863911e-01
   4.9134007e-01   9.1700945e-01
   4.9748182e-01   9.1679373e-01
   5.0362357e-01   9.0747073e-01
   5.0976532e-01   9.0710320e-01
   5.1590707e-01   9.0555633e-01
   5.2204882e-01   8.9951538e-01
   5.2819057e-01   8.9850121e-01
   5.3433232e-01   8.9751948e-01
   5.4047407e-01   8.9688547e-01
   5.4661583e-01   8.9651225e-01
   5.5275758e-01   8.8700262e-01
   5.5889933e-01   8.8685398e-01
   5.6504108e-01   8.8654186e-01
   5.7118283e-01   8.8239856e-01
   5.7732458e-01   8.8086452e-01
   5.8346633e-01   8.8079067e-01
   5.8960808e-01   8.7772764e-01
   5.9574983e-01   8.7660270e-01
   6.0189158e-01   8.7450914e-01
   6.0803333e-01   8.7430926e-01
   6.1417509e-01   8.7325677e-01
   6.2031684e-01   8.7266292e-01
   6.2645859e-01   8.7262926e-01
   6.3260034e-01   8.7189188e-01
   6.3874209e-01   8.7173660e-01
   6.4488384e-01   8.7165359e-01
   6.5102559e-01   8.7136328e-01
   6.5716734e-01   8.7102577e-01
   6.6330909e-01   8.7019876e-01
   6.6945084e-01   8.6566434e-01
   6.7559259e-01   8.6549748e-01
   6.8173434e-01   8.6520669e-01
   6.8787610e-01   8.6516942e-01
   6.9401785e-01   8.6507432e-01
   7.0015960e-01   8.6501424e-01
   7.0630135e-01   8.6493346e-01
   7.1244310e-01   8.6486553e-01
   7.1858485e-01   8.6481578e-01
   7.2472660e-01   8.6472359e-01
   7.3086835e-01   8.6463746e-01
   7.3701010e-01   8.6456877e-01
   7.4315185e-01   8.6449856e-01
   7.4929360e-01   8.6442826e-01
   7.5543535e-01   8.6438556e-01
   7.6157711e-01   8.6433714e-01
   7.6771886e-01   8.6430268e-01
   7.7386061e-01   8.6425308e-01
   7.8000236e-01   8.6422191e-01
   7.8614411e-01   8.6419569e-01
   7.9228586e-01   8.6417310e-01
   7.9842761e-01   8.6414819e-01
   8.0456936e-01   8.6413104e-01
   8.1071111e-01   8.6412095e-01
   8.1685286e-01   8.6410852e-01
   8.2299461e-01   8.6406106e-01
   8.2913636e-01   8.6124039e-01
   8.3527812e-01   8.6114045e-01
   8.4141987e-01   8.6112822e-01
   8.4756162e-01   8.6112405e-01
   8.5370337e-01   8.6112344e-01
   8.5984512e-01   8.6112061e-01
   8.6598687e-01   8.6111048e-01
   8.7212862e-01   8.6110653e-01
   8.7827037e-01   8.6110629e-01
   8.8441212e-01   8.6110543e-01
   8.9055387e-01   8.5531291e-01
   8.9669562e-01   8.5531030e-01
   9.0283738e-01   8.5530914e-01
   9.0897913e-01   8.5530605e-01
   9.1512088e-01   8.5530384e-01
   9.2126263e-01   8.5530070e-01
   9.2740438e-01   8.5529877e-01
   9.3354613e-01   8.5529716e-01
   9.3968788e-01   8.5529601e-01
   9.4582963e-01   8.5529503e-01
   9.5197138e-01   8.5529467e-01
   9.5811313e-01   8.5239312e-01
   9.6425488e-01   8.5238972e-01
   9.7039663e-01   8.5238693e-01
   9.7653839e-01   8.5238264e-01
   9.8268014e-01   8.5238082e-01
   9.8882189e-01   8.5237852e-01
   9.9496364e-01   8.5237750e-01
   1.0011054e+00   8.5237684e-01
   1.0072471e+00   8.5237554e-01
   1.0133889e+00   8.5237462e-01
   1.0195306e+00   8.5237339e-01
   1.0256724e+00   8.5237248e-01
   1.0318141e+00   8.5237174e-01
   1.0379559e+00   8.5237116e-01
   1.0440976e+00   8.5237054e-01
   1.0502394e+00   8.5237048e-01
   1.0563811e+00   8.5237000e-01
   1.0625229e+00   8.5236986e-01
   1.0686646e+00   8.5236960e-01
   1.0748064e+00   8.5236932e-01
   1.0809481e+00   8.5236919e-01
   1.0870899e+00   8.5236906e-01
   1.0932317e+00   8.5236899e-01
   1.0993734e+00   8.5236894e-01
   1.1055152e+00   8.5236883e-01
   1.1116569e+00   8.5236876e-01
   1.1177987e+00   8.5236872e-01
   1.1239404e+00   8.5236868e-01
   1.1300822e+00   8.5236865e-01
   1.1362239e+00   8.5236858e-01
   1.1423657e+00   8.5236847e-01
   1.1485074e+00   8.5236840e-01
   1.1546492e+00   8.5236831e-01
   1.1607909e+00   8.5236825e-01
   1.1669327e+00   8.5236821e-01
   1.1730744e+00   8.5236818e-01
   1.1792162e+00   8.5236817e-01
   1.1853579e+00   8.5236815e-01
   1.1914997e+00   8.5236813e-01
   1.1976414e+00   8.5236813e-01
   1.2037832e+00   8.5236811e-01
   1.2099249e+00   8.5236811e-01
   1.2160667e+00   8.5236810e-01
   1.2222084e+00   8.5236810e-01
   1.2283502e+00   8.5236810e-01
   1.2344919e+00   8.5236810e-01
   1.2406337e+00   8.5236809e-01
   1.2467754e+00   8.5236809e-01
   1.2529172e+00   8.5236809e-01
   1.2590589e+00   8.5236809e-01
   1.2652007e+00   8.5236809e-01
   1.2713424e+00   8.5236809e-01
   1.2774842e+00   8.5236809e-01
   1.2836259e+00   8.5236809e-01
   1.2897677e+00   8.5112571e-01
   1.2959094e+00   8.5094313e-01
   1.3020512e+00   8.5091434e-01
   1.3081929e+00   8.5091200e-01
   1.3143347e+00   8.5091200e-01
   1.3204764e+00   8.5090951e-01
   1.3266182e+00   8.5090951e-01
   1.3327599e+00   8.5090726e-01
   1.3389017e+00   8.5090671e-01
   1.3450434e+00   8.5090671e-01
   1.3511852e+00   8.5090533e-01
   1.3573269e+00   8.5090533e-01
   1.3634687e+00   8.5090533e-01
   1.3696104e+00   8.5090533e-01
   1.3757522e+00   8.5090521e-01
   1.3818939e+00   8.5090438e-01
   1.3880357e+00   8.5090438e-01
   1.3941774e+00   8.5090433e-01
   1.4003192e+00   8.5090430e-01
   1.4064609e+00   8.5090417e-01
   1.4126027e+00   8.5090404e-01
   1.4187444e+00   8.5090403e-01
   1.4248862e+00   8.5090390e-01
   1.4310279e+00   8.5090390e-01
   1.4371697e+00   8.5090389e-01
   1.4433115e+00   8.5090386e-01
   1.4494532e+00   8.5090385e-01
   1.4555950e+00   8.5090384e-01
   1.4617367e+00   8.5090382e-01
   1.4678785e+00   8.5090380e-01
   1.4740202e+00   8.5090380e-01
   1.4801620e+00   8.5090380e-01
   1.4863037e+00   8.5090380e-01
   1.4924455e+00   8.5090379e-01
   1.4985872e+00   8.5090379e-01
   1.5047290e+00   8.5090379e-01
   1.5108707e+00   8.5090379e-01
   1.5170125e+00   8.5090379e-01
   1.5231542e+00   8.5090378e-01
   1.5292960e+00   8.5090378e-01
   1.5354377e+00   8.5090378e-01
   1.5415795e+00   8.5090378e-01
   1.5477212e+00   8.5090378e-01
   1.5538630e+00   8.5090378e-01
   1.5600047e+00   8.5090378e-01
   1.5661465e+00   8.5090378e-01
   1.5722882e+00   8.5090378e-01
   1.5784300e+00   8.5090378e-01
   1.5845717e+00   8.5090378e-01
   1.5907135e+00   8.5090378e-01
   1.5968552e+00   8.5090378e-01
   1.6029970e+00   8.5090378e-01
   1.6091387e+00   8.5090378e-01
   1.6152805e+00   8.5090378e-01
   1.6214222e+00   8.5090378e-01
   1.6275640e+00   8.5090378e-01
   1.6337057e+00   8.5090378e-01
   1.6398475e+00   8.5090378e-01
   1.6459892e+00   8.5090378e-01
   1.6521310e+00   8.5090378e-01
   1.6582727e+00   8.5090378e-01
   1.6644145e+00   8.5090378e-01
   1.6705562e+00   8.5090378e-01
   1.6766980e+00   8.5090378e-01
   1.6828397e+00   8.5090378e-01
   1.6889815e+00   8.5090378e-01
   1.6951232e+00   8.5090378e-01
   1.7012650e+00   8.5090378e-01
   1.7074067e+00   8.5090378e-01
   1.7135485e+00   8.5090378e-01
   1.7196902e+00   8.5090378e-01
   1.7258320e+00   8.5090378e-01
   1.7319737e+00   8.5090378e-01
   1.7381155e+00   8.5090378e-01
   1.7442572e+00   8.5090378e-01
   1.7503990e+00   8.5090378e-01
   1.7565407e+00   8.5090378e-01
   1.7626825e+00   8.5090378e-01
   1.7688242e+00   8.5090378e-01
   1.7749660e+00   8.5090378e-01
   1.7811077e+00   8.5090378e-01
   1.7872495e+00   8.5090378e-01
   1.7933912e+00   8.5090378e-01
   1.7995330e+00   8.5090378e-01
   1.8056748e+00   8.5090378e-01
   1.8118165e+00   8.5090378e-01
   1.8179583e+00   8.5090378e-01
   1.8241000e+00   8.5090378e-01
   1.8302418e+00   8.5090378e-01
   1.8363835e+00   8.5090378e-01
   1.8425253e+00   8.5090378e-01
   1.8486670e+00   8.5090378e-01
   1.8548088e+00   8.5090378e-01
   1.8609505e+00   8.5090378e-01
   1.8670923e+00   8.5090378e-01
   1.8732340e+00   8.5090378e-01
   1.8793758e+00   8.5090378e-01
   1.8855175e+00   8.5090378e-01
   1.8916593e+00   8.5090378e-01
   1.8978010e+00   8.5090378e-01
   1.9039428e+00   8.5090378e-01
   1.9100845e+00   8.5090378e-01
   1.9162263e+00   8.5090378e-01
   1.9223680e+00   8.5090378e-01
   1.9285098e+00   8.5090378e-01
   1.9346515e+00   8.5090378e-01
   1.9407933e+00   8.5090378e-01
   1.9469350e+00   8.5090378e-01
   1.9530768e+00   8.5090378e-01
   1.9592185e+00   8.5090378e-01
   1.9653603e+00   8.5090378e-01
   1.9715020e+00   8.5090378e-01
   1.9776438e+00   8.5090378e-01
   1.9837855e+00   8.5090378e-01
   1.9899273e+00   8.5090378e-01
   1.9960690e+00   8.5090378e-01
   2.0022108e+00   8.5090378e-01
   2.0083525e+00   8.5090378e-01
   2.0144943e+00   8.5090378e-01
   2.0206360e+00   8.5090378e-01
   2.0267778e+00   8.5090378e-01
   2.0329195e+00   8.5090378e-01
   2.0390613e+00   8.5090378e-01
   2.0452030e+00   8.5090378e-01
   2.0513448e+00   8.5090378e-01
   2.0574865e+00   8.5090378e-01
   2.0636283e+00   8.5090378e-01
   2.0697700e+00   8.5090378e-01
   2.0759118e+00   8.5090378e-01
   2.0820535e+00   8.5090378e-01
   2.0881953e+00   8.5090378e-01
   2.0943370e+00   8.5090378e-01
   2.1004788e+00   8.5090378e-01
   2.1066205e+00   8.5090378e-01
   2.1127623e+00   8.5090378e-01
   2.1189040e+00   8.5090378e-01
   2.1250458e+00   8.5090378e-01
   2.1311875e+00   8.5090378e-01
   2.1373293e+00   8.5090378e-01
   2.1434710e+00   8.5090378e-01
   2.1496128e+00   8.5090378e-01
   2.1557545e+00   8.5090378e-01
   2.1618963e+00   8.5090378e-01
   2.1680381e+00   8.5090378e-01
   2.1741798e+00   8.5090378e-01
   2.1803216e+00   8.5090378e-01
   2.1864633e+00   8.5090378e-01
   2.1926051e+00   8.5090378e-01
   2.1987468e+00   8.5090378e-01
   2.2048886e+00   8.5090378e-01
   2.2110303e+00   8.5090378e-01
   2.2171721e+00   8.5090378e-01
   2.2233138e+00   8.5090378e-01
   2.2294556e+00   8.5090378e-01
   2.2355973e+00   8.5090378e-01
   2.2417391e+00   8.5090378e-01
   2.2478808e+00   8.5090378e-01
   2.2540226e+00   8.5090378e-01
   2.2601643e+00   8.5090378e-01
   2.2663061e+00   8.5090378e-01
   2.2724478e+00   8.5090378e-01
   2.2785896e+00   8.5090378e-01
   2.2847313e+00   8.5090378e-01
   2.2908731e+00   8.5090378e-01
   2.2970148e+00   8.5090378e-01
   2.3031566e+00   8.5090378e-01
   2.3092983e+00   8.5090378e-01
   2.3154401e+00   8.5090378e-01
   2.3215818e+00   8.5090378e-01
   2.3277236e+00   8.5090378e-01
   2.3338653e+00   8.5090378e-01
   2.3400071e+00   8.5090378e-01
   2.3461488e+00   8.5090378e-01
   2.3522906e+00   8.5090378e-01
   2.3584323e+00   8.5090378e-01
   2.3645741e+00   8.5090378e-01
   2.3707158e+00   8.5090378e-01
   2.3768576e+00   8.5090378e-01
   2.3829993e+00   8.5090378e-01
   2.3891411e+00   8.5090378e-01
   2.3952828e+00   8.5090378e-01
   2.4014246e+00   8.5090378e-01
   2.4075663e+00   8.5090378e-01
   2.4137081e+00   8.5090378e-01
   2.4198498e+00   8.5090378e-01
   2.4259916e+00   8.5090378e-01
   2.4321333e+00   8.5090378e-01
   2.4382751e+00   8.5090378e-01
   2.4444168e+00   8.5090378e-01
   2.4505586e+00   8.5090378e-01
   2.4567003e+00   8.5090378e-01
   2.4628421e+00   8.5090378e-01
   2.4689838e+00   8.5090378e-01
   2.4751256e+00   8.5090378e-01
   2.4812673e+00   8.5090378e-01
   2.4874091e+00   8.5090378e-01
   2.4935508e+00   8.5090378e-01
   2.4996926e+00   8.5090378e-01
   2.5058343e+00   8.5090378e-01
   2.5119761e+00   8.5090378e-01
   2.5181178e+00   8.5090378e-01
   2.5242596e+00   8.5090378e-01
   2.5304014e+00   8.5090378e-01
   2.5365431e+00   8.5090378e-01
   2.5426849e+00   8.5090378e-01
   2.5488266e+00   8.5090378e-01
   2.5549684e+00   8.5090378e-01
   2.5611101e+00   8.5090378e-01
   2.5672519e+00   8.5090378e-01
   2.5733936e+00   8.5090378e-01
   2.5795354e+00   8.5090378e-01
   2.5856771e+00   8.5090378e-01
   2.5918189e+00   8.5090378e-01
   2.5979606e+00   8.5090378e-01
   2.6041024e+00   8.5090378e-01
   2.6102441e+00   8.5090378e-01
   2.6163859e+00   8.5090378e-01
   2.6225276e+00   8.5090378e-01
   2.6286694e+00   8.5090378e-01
   2.6348111e+00   8.5090378e-01
   2.6409529e+00   8.5090378e-01
   2.6470946e+00   8.5090378e-01
   2.6532364e+00   8.5090378e-01
   2.6593781e+00   8.5090378e-01
   2.6655199e+00   8.5090378e-01
   2.6716616e+00   8.5090378e-01
   2.6778034e+00   8.5090378e-01
   2.6839451e+00   8.5090378e-01
   2.6900869e+00   8.5090378e-01
   2.6962286e+00   8.5090378e-01
   2.7023704e+00   8.5090378e-01
   2.7085121e+00   8.5090378e-01
   2.7146539e+00   8.5090378e-01
   2.7207956e+00   8.5090378e-01
   2.7269374e+00   8.5090378e-01
   2.7330791e+00   8.5090378e-01
   2.7392209e+00   8.5090378e-01
   2.7453626e+00   8.5090378e-01
   2.7515044e+00   8.5090378e-01
   2.7576461e+00   8.5090378e-01
   2.7637879e+00   8.5090378e-01
   2.7699296e+00   8.5090378e-01
   2.7760714e+00   8.5090378e-01
   2.7822131e+00   8.5090378e-01
   2.7883549e+00   8.5090378e-01
   2.7944966e+00   8.5090378e-01
   2.8006384e+00   8.5090378e-01
   2.8067801e+00   8.5090378e-01
   2.8129219e+00   8.5090378e-01
   2.8190636e+00   8.5090378e-01
   2.8252054e+00   8.5090378e-01
   2.8313471e+00   8.5090378e-01
   2.8374889e+00   8.5090378e-01
   2.8436306e+00   8.5090378e-01
   2.8497724e+00   8.5090378e-01
   2.8559141e+00   8.5090378e-01
   2.8620559e+00   8.5090378e-01
   2.8681976e+00   8.5090378e-01
   2.8743394e+00   8.5090378e-01
   2.8804811e+00   8.5090378e-01
   2.8866229e+00   8.5090378e-01
   2.8927647e+00   8.5090378e-01
   2.8989064e+00   8.5090378e-01
   2.9050482e+00   8.5090378e-01
   2.9111899e+00   8.5090378e-01
   2.9173317e+00   8.5090378e-01
   2.9234734e+00   8.5090378e-01
   2.9296152e+00   8.5090378e-01
   2.9357569e+00   8.5090378e-01
   2.9418987e+00   8.5090378e-01
   2.9480404e+00   8.5090378e-01
   2.9541822e+00   8.5090378e-01
   2.9603239e+00   8.5090378e-01
   2.9664657e+00   8.5090378e-01
   2.9726074e+00   8.5090378e-01
   2.9787492e+00   8.5090378e-01
   2.9848909e+00   8.5090378e-01
   2.9910327e+00   8.5090378e-01
   2.9971744e+00   8.5090378e-01
   3.0033162e+00   8.5090378e-01
   3.0094579e+00   8.5090378e-01
   3.0155997e+00   8.5090378e-01
   3.0217414e+00   8.5090378e-01
   3.0278832e+00   8.5090378e-01
   3.0340249e+00   8.5090378e-01
   3.0401667e+00   8.5090378e-01
   3.0463084e+00   8.5090378e-01
   3.0524502e+00   8.5090378e-01
   3.0585919e+00   8.5090378e-01
   3.0647337e+00   8.5090378e-01


==> Fig_nd/Cosine_Mixture_CR.txt <==
   0.0000000e+00   7.8002974e+00
   9.3417147e-04   7.5686598e+00
   1.8683429e-03   7.3093084e+00
   2.8025144e-03   7.1883993e+00
   3.7366859e-03   6.9408697e+00
   4.6708574e-03   6.7687272e+00
   5.6050288e-03   6.6663787e+00
   6.5392003e-03   6.4081891e+00
   7.4733718e-03   6.2991024e+00
   8.4075433e-03   6.2391581e+00
   9.3417147e-03   6.0558241e+00
   1.0275886e-02   5.9277404e+00
   1.1210058e-02   5.8060582e+00
   1.2144229e-02   5.6951835e+00
   1.3078401e-02   5.4941748e+00
   1.4012572e-02   5.4235187e+00
   1.4946744e-02   5.3511213e+00
   1.5880915e-02   5.2994077e+00
   1.6815087e-02   5.2479528e+00
   1.7749258e-02   5.1614197e+00
   1.8683429e-02   5.1512603e+00
   1.9617601e-02   5.0462851e+00
   2.0551772e-02   4.9840477e+00
   2.1485944e-02   4.9328130e+00
   2.2420115e-02   4.8443604e+00
   2.3354287e-02   4.8129905e+00
   2.4288458e-02   4.6863816e+00
   2.5222630e-02   4.6506080e+00
   2.6156801e-02   4.6209836e+00
   2.7090973e-02   4.5358345e+00
   2.8025144e-02   4.4916883e+00
   2.8959316e-02   4.4315377e+00
   2.9893487e-02   4.3552654e+00
   3.0827659e-02   4.3157472e+00
   3.1761830e-02   4.2683193e+00
   3.2696002e-02   4.2128130e+00
   3.3630173e-02   4.1752756e+00
   3.4564345e-02   4.1435405e+00
   3.5498516e-02   4.0859072e+00
   3.6432687e-02   4.0029904e+00
   3.7366859e-02   3.9806980e+00
   3.8301030e-02   3.9397722e+00
   3.9235202e-02   3.9185557e+00
   4.0169373e-02   3.8352037e+00
   4.1103545e-02   3.8180066e+00
   4.2037716e-02   3.7483081e+00
   4.2971888e-02   3.7331665e+00
   4.3906059e-02   3.6978972e+00
   4.4840231e-02   3.6861336e+00
   4.5774402e-02   3.6466494e+00
   4.6708574e-02   3.6073331e+00
   4.7642745e-02   3.5689792e+00
   4.8576917e-02   3.5467778e+00
   4.9511088e-02   3.5110195e+00
   5.0445260e-02   3.5051057e+00
   5.1379431e-02   3.5026285e+00
   5.2313603e-02   3.4744789e+00
   5.3247774e-02   3.4586146e+00
   5.4181946e-02   3.4420940e+00
   5.5116117e-02   3.4266712e+00
   5.6050288e-02   3.4222399e+00
   5.6984460e-02   3.4162595e+00
   5.7918631e-02   3.4157709e+00
   5.8852803e-02   3.3772709e+00
   5.9786974e-02   3.3772709e+00
   6.0721146e-02   3.3647962e+00
   6.1655317e-02   3.3244714e+00
   6.2589489e-02   3.3049395e+00
   6.3523660e-02   3.2752202e+00
   6.4457832e-02   3.2653896e+00
   6.5392003e-02   3.2358675e+00
   6.6326175e-02   3.1976337e+00
   6.7260346e-02   3.1870830e+00
   6.8194518e-02   3.1739884e+00
   6.9128689e-02   3.1195951e+00
   7.0062861e-02   3.0839584e+00
   7.0997032e-02   3.0790081e+00
   7.1931204e-02   3.0323251e+00
   7.2865375e-02   3.0038965e+00
   7.3799546e-02   2.9845342e+00
   7.4733718e-02   2.9380656e+00
   7.5667889e-02   2.9045524e+00
   7.6602061e-02   2.8536495e+00
   7.7536232e-02   2.8100921e+00
   7.8470404e-02   2.7721764e+00
   7.9404575e-02   2.7488414e+00
   8.0338747e-02   2.7366751e+00
   8.1272918e-02   2.6967427e+00
   8.2207090e-02   2.6780877e+00
   8.3141261e-02   2.6241680e+00
   8.4075433e-02   2.5961368e+00
   8.5009604e-02   2.5895034e+00
   8.5943776e-02   2.5472753e+00
   8.6877947e-02   2.4814457e+00
   8.7812119e-02   2.3718773e+00
   8.8746290e-02   2.3529986e+00
   8.9680462e-02   2.2930273e+00
   9.0614633e-02   2.2609518e+00
   9.1548804e-02   2.2167936e+00
   9.2482976e-02   2.1957927e+00
   9.3417147e-02   2.1638969e+00
   9.4351319e-02   2.1284577e+00
   9.5285490e-02   2.0975072e+00
   9.6219662e-02   2.0734616e+00
   9.7153833e-02   2.0284694e+00
   9.8088005e-02   1.9808630e+00
   9.9022176e-02   1.9401125e+00
   9.9956348e-02   1.8966546e+00
   1.0089052e-01   1.8671391e+00
   1.0182469e-01   1.8423108e+00
   1.0275886e-01   1.7968396e+00
   1.0369303e-01   1.7735172e+00
   1.0462721e-01   1.7419764e+00
   1.0556138e-01   1.7219275e+00
   1.0649555e-01   1.6974743e+00
   1.0742972e-01   1.6634011e+00
   1.0836389e-01   1.6052217e+00
   1.0929806e-01   1.5771962e+00
   1.1023223e-01   1.5404553e+00
   1.1116641e-01   1.5028333e+00
   1.1210058e-01   1.4915232e+00
   1.1303475e-01   1.4564318e+00
   1.1396892e-01   1.4245344e+00
   1.1490309e-01   1.4158486e+00
   1.1583726e-01   1.4065970e+00
   1.1677143e-01   1.3757273e+00
   1.1770561e-01   1.3285760e+00
   1.1863978e-01   1.3120849e+00
   1.1957395e-01   1.3081734e+00
   1.2050812e-01   1.2773339e+00
   1.2144229e-01   1.2641368e+00
   1.2237646e-01   1.2614329e+00
   1.2331063e-01   1.2557326e+00
   1.2424481e-01   1.2203998e+00
   1.2517898e-01   1.1836073e+00
   1.2611315e-01   1.1704479e+00
   1.2704732e-01   1.1704479e+00
   1.2798149e-01   1.1697588e+00
   1.2891566e-01   1.1640393e+00
   1.2984983e-01   1.1039651e+00
   1.3078401e-01   1.1029679e+00
   1.3171818e-01   1.0874241e+00
   1.3265235e-01   1.0557132e+00
   1.3358652e-01   1.0468459e+00
   1.3452069e-01   1.0385805e+00
   1.3545486e-01   1.0385805e+00
   1.3638904e-01   1.0292276e+00
   1.3732321e-01   1.0171718e+00
   1.3825738e-01   1.0078381e+00
   1.3919155e-01   9.8118019e-01
   1.4012572e-01   9.7917357e-01
   1.4105989e-01   9.7192876e-01
   1.4199406e-01   9.6826499e-01
   1.4292824e-01   9.5030122e-01
   1.4386241e-01   9.4504000e-01
   1.4479658e-01   9.3844541e-01
   1.4573075e-01   9.2301172e-01
   1.4666492e-01   9.1795059e-01
   1.4759909e-01   9.1471641e-01
   1.4853326e-01   9.1330930e-01
   1.4946744e-01   9.0542737e-01
   1.5040161e-01   8.9836975e-01
   1.5133578e-01   8.8214909e-01
   1.5226995e-01   8.7787918e-01
   1.5320412e-01   8.7787918e-01
   1.5413829e-01   8.7579121e-01
   1.5507246e-01   8.7274055e-01
   1.5600664e-01   8.5899744e-01
   1.5694081e-01   8.5579658e-01
   1.5787498e-01   8.5309348e-01
   1.5880915e-01   8.4816412e-01
   1.5974332e-01   8.4101007e-01
   1.6067749e-01   8.3432002e-01
   1.6161167e-01   8.3045274e-01
   1.6254584e-01   8.2446738e-01
   1.6348001e-01   8.2384454e-01
   1.6441418e-01   8.2384454e-01
   1.6534835e-01   8.1635115e-01
   1.6628252e-01   8.1635115e-01
   1.6721669e-01   8.1374280e-01
   1.6815087e-01   8.1107015e-01
   1.6908504e-01   8.0800715e-01
   1.7001921e-01   8.0775738e-01
   1.7095338e-01   8.0037576e-01
   1.7188755e-01   7.9963421e-01
   1.7282172e-01   7.9652561e-01
   1.7375589e-01   7.9515860e-01
   1.7469007e-01   7.9206127e-01
   1.7562424e-01   7.9206127e-01
   1.7655841e-01   7.9042677e-01
   1.7749258e-01   7.8964546e-01
   1.7842675e-01   7.8547854e-01
   1.7936092e-01   7.8125425e-01
   1.8029509e-01   7.8081696e-01
   1.8122927e-01   7.7946996e-01
   1.8216344e-01   7.7815547e-01
   1.8309761e-01   7.7516126e-01
   1.8403178e-01   7.7378898e-01
   1.8496595e-01   7.7378898e-01
   1.8590012e-01   7.7195730e-01
   1.8683429e-01   7.6989324e-01
   1.8776847e-01   7.6937561e-01
   1.8870264e-01   7.6710940e-01
   1.8963681e-01   7.6693497e-01
   1.9057098e-01   7.6649345e-01
   1.9150515e-01   7.6547054e-01
   1.9243932e-01   7.6282840e-01
   1.9337350e-01   7.6231678e-01
   1.9430767e-01   7.6109864e-01
   1.9524184e-01   7.6087400e-01
   1.9617601e-01   7.6078359e-01
   1.9711018e-01   7.5861338e-01
   1.9804435e-01   7.5861338e-01
   1.9897852e-01   7.5782942e-01
   1.9991270e-01   7.5727925e-01
   2.0084687e-01   7.5641185e-01
   2.0178104e-01   7.5590677e-01
   2.0271521e-01   7.5544574e-01
   2.0364938e-01   7.5447297e-01
   2.0458355e-01   7.5356713e-01
   2.0551772e-01   7.5277274e-01
   2.0645190e-01   7.5277274e-01
   2.0738607e-01   7.5220495e-01
   2.0832024e-01   7.5144843e-01
   2.0925441e-01   7.5114467e-01
   2.1018858e-01   7.5063157e-01
   2.1112275e-01   7.5017727e-01
   2.1205692e-01   7.4976628e-01
   2.1299110e-01   7.4919693e-01
   2.1392527e-01   7.4906923e-01
   2.1485944e-01   7.4837657e-01
   2.1579361e-01   7.4789090e-01
   2.1672778e-01   7.4787399e-01
   2.1766195e-01   7.4764624e-01
   2.1859612e-01   7.4686219e-01
   2.1953030e-01   7.4679115e-01
   2.2046447e-01   7.4633782e-01
   2.2139864e-01   7.4586174e-01
   2.2233281e-01   7.4562713e-01
   2.2326698e-01   7.4516624e-01
   2.2420115e-01   7.4509909e-01
   2.2513533e-01   7.4481196e-01
   2.2606950e-01   7.4474143e-01
   2.2700367e-01   7.4424674e-01
   2.2793784e-01   7.4419680e-01
   2.2887201e-01   7.4419680e-01
   2.2980618e-01   7.4377845e-01
   2.3074035e-01   7.4352635e-01
   2.3167453e-01   7.4336790e-01
   2.3260870e-01   7.4320878e-01
   2.3354287e-01   7.4301272e-01
   2.3447704e-01   7.4279919e-01
   2.3541121e-01   7.4264567e-01
   2.3634538e-01   7.4257791e-01
   2.3727955e-01   7.4257791e-01
   2.3821373e-01   7.4245007e-01
   2.3914790e-01   7.4234439e-01
   2.4008207e-01   7.4222772e-01
   2.4101624e-01   7.4212033e-01
   2.4195041e-01   7.4206094e-01
   2.4288458e-01   7.4167492e-01
   2.4381875e-01   7.4152880e-01
   2.4475293e-01   7.4150330e-01
   2.4568710e-01   7.4150330e-01
   2.4662127e-01   7.4139051e-01
   2.4755544e-01   7.4116807e-01
   2.4848961e-01   7.4115083e-01
   2.4942378e-01   7.4097849e-01
   2.5035796e-01   7.4091318e-01
   2.5129213e-01   7.4080074e-01
   2.5222630e-01   7.4062958e-01
   2.5316047e-01   7.4062406e-01
   2.5409464e-01   7.4057749e-01
   2.5502881e-01   7.4057749e-01
   2.5596298e-01   7.4045769e-01
   2.5689716e-01   7.4038401e-01
   2.5783133e-01   7.4038401e-01
   2.5876550e-01   7.4030895e-01
   2.5969967e-01   7.4027685e-01
   2.6063384e-01   7.4027418e-01
   2.6156801e-01   7.4018219e-01
   2.6250218e-01   7.4011911e-01
   2.6343636e-01   7.4008169e-01
   2.6437053e-01   7.3999192e-01
   2.6530470e-01   7.3999192e-01
   2.6623887e-01   7.3996524e-01
   2.6717304e-01   7.3990322e-01
   2.6810721e-01   7.3988832e-01
   2.6904138e-01   7.3982935e-01
   2.6997556e-01   7.3981282e-01
   2.7090973e-01   7.3979749e-01
   2.7184390e-01   7.3977385e-01
   2.7277807e-01   7.3972463e-01
   2.7371224e-01   7.3968775e-01
   2.7464641e-01   7.3965738e-01
   2.7558058e-01   7.3964500e-01
   2.7651476e-01   7.3957169e-01
   2.7744893e-01   7.3955229e-01
   2.7838310e-01   7.3950411e-01
   2.7931727e-01   7.3948888e-01
   2.8025144e-01   7.3948888e-01
   2.8118561e-01   7.3948638e-01
   2.8211979e-01   7.3946239e-01
   2.8305396e-01   7.3945066e-01
   2.8398813e-01   7.3942106e-01
   2.8492230e-01   7.3938322e-01
   2.8585647e-01   7.3937205e-01
   2.8679064e-01   7.3934148e-01
   2.8772481e-01   7.3931565e-01
   2.8865899e-01   7.3930663e-01
   2.8959316e-01   7.3927812e-01
   2.9052733e-01   7.3926792e-01
   2.9146150e-01   7.3925394e-01
   2.9239567e-01   7.3925290e-01
   2.9332984e-01   7.3923517e-01
   2.9426401e-01   7.3923104e-01
   2.9519819e-01   7.3921921e-01
   2.9613236e-01   7.3920473e-01
   2.9706653e-01   7.3919075e-01
   2.9800070e-01   7.3917928e-01
   2.9893487e-01   7.3917314e-01
   2.9986904e-01   7.3916793e-01
   3.0080321e-01   7.3915571e-01
   3.0173739e-01   7.3915571e-01
   3.0267156e-01   7.3913330e-01
   3.0360573e-01   7.3912617e-01
   3.0453990e-01   7.3912382e-01
   3.0547407e-01   7.3910899e-01
   3.0640824e-01   7.3909863e-01
   3.0734242e-01   7.3909443e-01
   3.0827659e-01   7.3908568e-01
   3.0921076e-01   7.3908568e-01
   3.1014493e-01   7.3907783e-01
   3.1107910e-01   7.3906698e-01
   3.1201327e-01   7.3905991e-01
   3.1294744e-01   7.3905991e-01
   3.1388162e-01   7.3904398e-01
   3.1481579e-01   7.3904398e-01
   3.1574996e-01   7.3903784e-01
   3.1668413e-01   7.3903612e-01
   3.1761830e-01   7.3902873e-01
   3.1855247e-01   7.3902829e-01
   3.1948664e-01   7.3901485e-01
   3.2042082e-01   7.3901485e-01
   3.2135499e-01   7.3900698e-01
   3.2228916e-01   7.3900646e-01
   3.2322333e-01   7.3900347e-01
   3.2415750e-01   7.3900121e-01
   3.2509167e-01   7.3899884e-01
   3.2602584e-01   7.3899667e-01
   3.2696002e-01   7.3899157e-01
   3.2789419e-01   7.3899050e-01
   3.2882836e-01   7.3898612e-01
   3.2976253e-01   7.3898387e-01
   3.3069670e-01   7.3898153e-01
   3.3163087e-01   7.3897962e-01
   3.3256504e-01   7.3897928e-01
   3.3349922e-01   7.3897928e-01
   3.3443339e-01   7.3897587e-01
   3.3536756e-01   7.3897274e-01
   3.3630173e-01   7.3897047e-01
   3.3723590e-01   7.3896759e-01
   3.3817007e-01   7.3896636e-01
   3.3910425e-01   7.3896490e-01
   3.4003842e-01   7.3896350e-01
   3.4097259e-01   7.3896277e-01
   3.4190676e-01   7.3896094e-01
   3.4284093e-01   7.3895976e-01
   3.4377510e-01   7.3895888e-01
   3.4470927e-01   7.3895685e-01
   3.4564345e-01   7.3895333e-01
   3.4657762e-01   7.3895298e-01
   3.4751179e-01   7.3895262e-01
   3.4844596e-01   7.3895144e-01
   3.4938013e-01   7.3894847e-01
   3.5031430e-01   7.3894814e-01
   3.5124847e-01   7.3894700e-01
   3.5218265e-01   7.3894601e-01
   3.5311682e-01   7.3894541e-01
   3.5405099e-01   7.3894382e-01
   3.5498516e-01   7.3894355e-01
   3.5591933e-01   7.3894332e-01
   3.5685350e-01   7.3894183e-01
   3.5778767e-01   7.3894159e-01
   3.5872185e-01   7.3894073e-01
   3.5965602e-01   7.3894001e-01
   3.6059019e-01   7.3893930e-01
   3.6152436e-01   7.3893819e-01
   3.6245853e-01   7.3893736e-01
   3.6339270e-01   7.3893653e-01
   3.6432687e-01   7.3893608e-01
   3.6526105e-01   7.3893590e-01
   3.6619522e-01   7.3893507e-01
   3.6712939e-01   7.3893412e-01
   3.6806356e-01   7.3893335e-01
   3.6899773e-01   7.3893310e-01
   3.6993190e-01   7.3893249e-01
   3.7086608e-01   7.3893219e-01
   3.7180025e-01   7.3893148e-01
   3.7273442e-01   7.3893124e-01
   3.7366859e-01   7.3893124e-01
   3.7460276e-01   7.3893097e-01
   3.7553693e-01   7.3893050e-01
   3.7647110e-01   7.3893033e-01
   3.7740528e-01   7.3892990e-01
   3.7833945e-01   7.3892959e-01
   3.7927362e-01   7.3892912e-01
   3.8020779e-01   7.3892852e-01
   3.8114196e-01   7.3892844e-01
   3.8207613e-01   7.3892821e-01
   3.8301030e-01   7.3892821e-01
   3.8394448e-01   7.3892808e-01
   3.8487865e-01   7.3892748e-01
   3.8581282e-01   7.3892712e-01
   3.8674699e-01   7.3892686e-01
   3.8768116e-01   7.3892628e-01
   3.8861533e-01   7.3892628e-01
   3.8954950e-01   7.3892624e-01
   3.9048368e-01   7.3892618e-01
   3.9141785e-01   7.3892595e-01
   3.9235202e-01   7.3892564e-01
   3.9328619e-01   7.3892536e-01
   3.9422036e-01   7.3892523e-01
   3.9515453e-01   7.3892491e-01
   3.9608871e-01   7.3892470e-01
   3.9702288e-01   7.3892444e-01
   3.9795705e-01   7.3892444e-01
   3.9889122e-01   7.3892434e-01
   3.9982539e-01   7.3892418e-01
   4.0075956e-01   7.3892418e-01
   4.0169373e-01   7.3892409e-01
   4.0262791e-01   7.3892409e-01
   4.0356208e-01   7.3892380e-01
   4.0449625e-01   7.3892372e-01
   4.0543042e-01   7.3892360e-01
   4.0636459e-01   7.3892355e-01
   4.0729876e-01   7.3892333e-01
   4.0823293e-01   7.3892330e-01
   4.0916711e-01   7.3892326e-01
   4.1010128e-01   7.3892322e-01
   4.1103545e-01   7.3892321e-01
   4.1196962e-01   7.3892317e-01
   4.1290379e-01   7.3892311e-01
   4.1383796e-01   7.3892301e-01
   4.1477213e-01   7.3892293e-01
   4.1570631e-01   7.3892292e-01
   4.1664048e-01   7.3892279e-01
   4.1757465e-01   7.3892273e-01
   4.1850882e-01   7.3892272e-01
   4.1944299e-01   7.3892266e-01
   4.2037716e-01   7.3892259e-01
   4.2131133e-01   7.3892258e-01
   4.2224551e-01   7.3892245e-01
   4.2317968e-01   7.3892244e-01
   4.2411385e-01   7.3892237e-01
   4.2504802e-01   7.3892229e-01
   4.2598219e-01   7.3892225e-01
   4.2691636e-01   7.3892222e-01
   4.2785054e-01   7.3892221e-01
   4.2878471e-01   7.3892215e-01
   4.2971888e-01   7.3892206e-01
   4.3065305e-01   7.3892204e-01
   4.3158722e-01   7.3892201e-01
   4.3252139e-01   7.3892200e-01
   4.3345556e-01   7.3892198e-01
   4.3438974e-01   7.3892195e-01
   4.3532391e-01   7.3892193e-01
   4.3625808e-01   7.3892188e-01
   4.3719225e-01   7.3892186e-01
   4.3812642e-01   7.3892184e-01
   4.3906059e-01   7.3892184e-01
   4.3999476e-01   7.3892181e-01
   4.4092894e-01   7.3892179e-01
   4.4186311e-01   7.3892179e-01
   4.4279728e-01   7.3892175e-01
   4.4373145e-01   7.3892174e-01
   4.4466562e-01   7.3892173e-01
   4.4559979e-01   7.3892172e-01
   4.4653396e-01   7.3892166e-01
   4.4746814e-01   7.3892166e-01
   4.4840231e-01   7.3892165e-01
   4.4933648e-01   7.3892164e-01
   4.5027065e-01   7.3892162e-01
   4.5120482e-01   7.3892158e-01
   4.5213899e-01   7.3892157e-01
   4.5307317e-01   7.3892157e-01
   4.5400734e-01   7.3892157e-01
   4.5494151e-01   7.3892156e-01
   4.5587568e-01   7.3892155e-01
   4.5680985e-01   7.3892155e-01
   4.5774402e-01   7.3892152e-01
   4.5867819e-01   7.3892150e-01
   4.5961237e-01   7.3892150e-01
   4.6054654e-01   7.3892148e-01
   4.6148071e-01   7.3892148e-01
   4.6241488e-01   7.3892146e-01
   4.6334905e-01   7.3892146e-01
   4.6428322e-01   7.3892146e-01
   4.6521739e-01   7.3892143e-01
   4.6615157e-01   7.3892143e-01
   4.6708574e-01   7.3892142e-01
   4.6801991e-01   7.3892142e-01
   4.6895408e-01   7.3892141e-01
   4.6988825e-01   7.3892140e-01
   4.7082242e-01   7.3892139e-01
   4.7175659e-01   7.3892139e-01
   4.7269077e-01   7.3892138e-01
   4.7362494e-01   7.3892137e-01
   4.7455911e-01   7.3892137e-01
   4.7549328e-01   7.3892137e-01
   4.7642745e-01   7.3892137e-01
   4.7736162e-01   7.3892136e-01
   4.7829579e-01   7.3892136e-01
   4.7922997e-01   7.3892135e-01
   4.8016414e-01   7.3892135e-01
   4.8109831e-01   7.3892134e-01
   4.8203248e-01   7.3892134e-01
   4.8296665e-01   7.3892134e-01
   4.8390082e-01   7.3892134e-01
   4.8483500e-01   7.3892133e-01
   4.8576917e-01   7.3892133e-01
   4.8670334e-01   7.3892133e-01
   4.8763751e-01   7.3892133e-01
   4.8857168e-01   7.3892132e-01
   4.8950585e-01   7.3892132e-01
   4.9044002e-01   7.3892131e-01
   4.9137420e-01   7.3892131e-01
   4.9230837e-01   7.3892131e-01
   4.9324254e-01   7.3892131e-01
   4.9417671e-01   7.3892130e-01
   4.9511088e-01   7.3892130e-01
   4.9604505e-01   7.3892130e-01
   4.9697922e-01   7.3892130e-01
   4.9791340e-01   7.3892130e-01
   4.9884757e-01   7.3892130e-01
   4.9978174e-01   7.3892130e-01
   5.0071591e-01   7.3892130e-01
   5.0165008e-01   7.3892129e-01
   5.0258425e-01   7.3892129e-01
   5.0351842e-01   7.3892129e-01
   5.0445260e-01   7.3892129e-01
   5.0538677e-01   7.3892129e-01
   5.0632094e-01   7.3892129e-01
   5.0725511e-01   7.3892128e-01
   5.0818928e-01   7.3892128e-01
   5.0912345e-01   7.3892128e-01
   5.1005762e-01   7.3892128e-01
   5.1099180e-01   7.3892128e-01
   5.1192597e-01   7.3892128e-01
   5.1286014e-01   7.3892128e-01
   5.1379431e-01   7.3892128e-01
   5.1472848e-01   7.3892128e-01
   5.1566265e-01   7.3892127e-01
   5.1659683e-01   7.3892127e-01
   5.1753100e-01   7.3892127e-01
   5.1846517e-01   7.3892127e-01
   5.1939934e-01   7.3892127e-01
   5.2033351e-01   7.3892127e-01
   5.2126768e-01   7.3892127e-01
   5.2220185e-01   7.3892127e-01
   5.2313603e-01   7.3892127e-01
   5.2407020e-01   7.3892127e-01
   5.2500437e-01   7.3892127e-01
   5.2593854e-01   7.3892127e-01
   5.2687271e-01   7.3892127e-01
   5.2780688e-01   7.3892127e-01
   5.2874105e-01   7.3892126e-01
   5.2967523e-01   7.3892126e-01
   5.3060940e-01   7.3892126e-01
   5.3154357e-01   7.3892126e-01
   5.3247774e-01   7.3892126e-01
   5.3341191e-01   7.3892126e-01
   5.3434608e-01   7.3892126e-01
   5.3528025e-01   7.3892126e-01
   5.3621443e-01   7.3892126e-01
   5.3714860e-01   7.3892126e-01
   5.3808277e-01   7.3892126e-01
   5.3901694e-01   7.3892126e-01
   5.3995111e-01   7.3892126e-01
   5.4088528e-01   7.3892126e-01
   5.4181946e-01   7.3892126e-01
   5.4275363e-01   7.3892126e-01
   5.4368780e-01   7.3892126e-01
   5.4462197e-01   7.3892126e-01
   5.4555614e-01   7.3892126e-01
   5.4649031e-01   7.3892126e-01
   5.4742448e-01   7.3892126e-01
   5.4835866e-01   7.3892126e-01
   5.4929283e-01   7.3892126e-01
   5.5022700e-01   7.3892126e-01
   5.5116117e-01   7.3892126e-01
   5.5209534e-01   7.3892126e-01
   5.5302951e-01   7.3892126e-01
   5.5396368e-01   7.3892126e-01
   5.5489786e-01   7.3892126e-01
   5.5583203e-01   7.3892126e-01
   5.5676620e-01   7.3892126e-01
   5.5770037e-01   7.3892126e-01
   5.5863454e-01   7.3892126e-01
   5.5956871e-01   7.3892126e-01
   5.6050288e-01   7.3892126e-01
   5.6143706e-01   7.3892126e-01
   5.6237123e-01   7.3892126e-01
   5.6330540e-01   7.3892126e-01
   5.6423957e-01   7.3892126e-01
   5.6517374e-01   7.3892126e-01
   5.6610791e-01   7.3892126e-01
   5.6704208e-01   7.3892126e-01
   5.6797626e-01   7.3892126e-01
   5.6891043e-01   7.3892126e-01
   5.6984460e-01   7.3892126e-01
   5.7077877e-01   7.3892126e-01
   5.7171294e-01   7.3892126e-01
   5.7264711e-01   7.3892126e-01
   5.7358129e-01   7.3892126e-01
   5.7451546e-01   7.3892126e-01
   5.7544963e-01   7.3892126e-01
   5.7638380e-01   7.3892126e-01
   5.7731797e-01   7.3892126e-01
   5.7825214e-01   7.3892125e-01
   5.7918631e-01   7.3892125e-01
   5.8012049e-01   7.3892125e-01
   5.8105466e-01   7.3892125e-01
   5.8198883e-01   7.3892125e-01
   5.8292300e-01   7.3892125e-01
   5.8385717e-01   7.3892125e-01
   5.8479134e-01   7.3892125e-01
   5.8572551e-01   7.3892125e-01
   5.8665969e-01   7.3892125e-01
   5.8759386e-01   7.3892125e-01
   5.8852803e-01   7.3892125e-01
   5.8946220e-01   7.3892125e-01
   5.9039637e-01   7.3892125e-01
   5.9133054e-01   7.3892125e-01
   5.9226471e-01   7.3892125e-01
   5.9319889e-01   7.3892125e-01
   5.9413306e-01   7.3892125e-01
   5.9506723e-01   7.3892125e-01
   5.9600140e-01   7.3892125e-01
   5.9693557e-01   7.3892125e-01
   5.9786974e-01   7.3892125e-01
   5.9880391e-01   7.3892125e-01
   5.9973809e-01   7.3892125e-01
   6.0067226e-01   7.3892125e-01
   6.0160643e-01   7.3892125e-01
   6.0254060e-01   7.3892125e-01
   6.0347477e-01   7.3892125e-01
   6.0440894e-01   7.3892125e-01
   6.0534312e-01   7.3892125e-01
   6.0627729e-01   7.3892125e-01
   6.0721146e-01   7.3892125e-01
   6.0814563e-01   7.3892125e-01
   6.0907980e-01   7.3892125e-01
   6.1001397e-01   7.3892125e-01
   6.1094814e-01   7.3892125e-01
   6.1188232e-01   7.3892125e-01
   6.1281649e-01   7.3892125e-01
   6.1375066e-01   7.3892125e-01
   6.1468483e-01   7.3892125e-01
   6.1561900e-01   7.3892125e-01
   6.1655317e-01   7.3892125e-01
   6.1748734e-01   7.3892125e-01
   6.1842152e-01   7.3892125e-01
   6.1935569e-01   7.3892125e-01
   6.2028986e-01   7.3892125e-01
   6.2122403e-01   7.3892125e-01
   6.2215820e-01   7.3892125e-01
   6.2309237e-01   7.3892125e-01
   6.2402654e-01   7.3892125e-01
   6.2496072e-01   7.3892125e-01
   6.2589489e-01   7.3892125e-01
   6.2682906e-01   7.3892125e-01
   6.2776323e-01   7.3892125e-01
   6.2869740e-01   7.3892125e-01
   6.2963157e-01   7.3892125e-01
   6.3056575e-01   7.3892125e-01
   6.3149992e-01   7.3892125e-01
   6.3243409e-01   7.3892125e-01
   6.3336826e-01   7.3892125e-01
   6.3430243e-01   7.3892125e-01
   6.3523660e-01   7.3892125e-01
   6.3617077e-01   7.3892125e-01
   6.3710495e-01   7.3892125e-01
   6.3803912e-01   7.3892125e-01
   6.3897329e-01   7.3892125e-01
   6.3990746e-01   7.3892125e-01
   6.4084163e-01   7.3892125e-01
   6.4177580e-01   7.3892125e-01
   6.4270997e-01   7.3892125e-01
   6.4364415e-01   7.3892125e-01
   6.4457832e-01   7.3892125e-01
   6.4551249e-01   7.3892125e-01
   6.4644666e-01   7.3892125e-01
   6.4738083e-01   7.3892125e-01
   6.4831500e-01   7.3892125e-01
   6.4924917e-01   7.3892125e-01
   6.5018335e-01   7.3892125e-01
   6.5111752e-01   7.3892125e-01
   6.5205169e-01   7.3892125e-01
   6.5298586e-01   7.3892125e-01
   6.5392003e-01   7.3892125e-01
   6.5485420e-01   7.3892125e-01
   6.5578837e-01   7.3892125e-01
   6.5672255e-01   7.3892125e-01
   6.5765672e-01   7.3892125e-01
   6.5859089e-01   7.3892125e-01
   6.5952506e-01   7.3892125e-01
   6.6045923e-01   7.3892125e-01
   6.6139340e-01   7.3892125e-01
   6.6232758e-01   7.3892125e-01
   6.6326175e-01   7.3892125e-01
   6.6419592e-01   7.3892125e-01
   6.6513009e-01   7.3892125e-01
   6.6606426e-01   7.3892125e-01
   6.6699843e-01   7.3892125e-01
   6.6793260e-01   7.3892125e-01
   6.6886678e-01   7.3892125e-01
   6.6980095e-01   7.3892125e-01
   6.7073512e-01   7.3892125e-01
   6.7166929e-01   7.3892125e-01
   6.7260346e-01   7.3892125e-01
   6.7353763e-01   7.3892125e-01
   6.7447180e-01   7.3892125e-01
   6.7540598e-01   7.3892125e-01
   6.7634015e-01   7.3892125e-01
   6.7727432e-01   7.3892125e-01
   6.7820849e-01   7.3892125e-01
   6.7914266e-01   7.3892125e-01
   6.8007683e-01   7.3892125e-01
   6.8101100e-01   7.3892125e-01
   6.8194518e-01   7.3892125e-01
   6.8287935e-01   7.3892125e-01
   6.8381352e-01   7.3892125e-01
   6.8474769e-01   7.3892125e-01
   6.8568186e-01   7.3892125e-01
   6.8661603e-01   7.3892125e-01
   6.8755021e-01   7.3892125e-01
   6.8848438e-01   7.3892125e-01
   6.8941855e-01   7.3892125e-01
   6.9035272e-01   7.3892125e-01
   6.9128689e-01   7.3892125e-01
   6.9222106e-01   7.3892125e-01
   6.9315523e-01   7.3892125e-01
   6.9408941e-01   7.3892125e-01
   6.9502358e-01   7.3892125e-01
   6.9595775e-01   7.3892125e-01
   6.9689192e-01   7.3892125e-01
   6.9782609e-01   7.3892125e-01
   6.9876026e-01   7.3892125e-01
   6.9969443e-01   7.3892125e-01
   7.0062861e-01   7.3892125e-01
   7.0156278e-01   7.3892125e-01
   7.0249695e-01   7.3892125e-01
   7.0343112e-01   7.3892125e-01
   7.0436529e-01   7.3892125e-01
   7.0529946e-01   7.3892125e-01
   7.0623363e-01   7.3892125e-01
   7.0716781e-01   7.3892125e-01
   7.0810198e-01   7.3892125e-01
   7.0903615e-01   7.3892125e-01
   7.0997032e-01   7.3892125e-01
   7.1090449e-01   7.3892125e-01
   7.1183866e-01   7.3892125e-01
   7.1277283e-01   7.3892125e-01
   7.1370701e-01   7.3892125e-01
   7.1464118e-01   7.3892125e-01
   7.1557535e-01   7.3892125e-01
   7.1650952e-01   7.3892125e-01
   7.1744369e-01   7.3892125e-01
   7.1837786e-01   7.3892125e-01
   7.1931204e-01   7.3892125e-01
   7.2024621e-01   7.3892125e-01
   7.2118038e-01   7.3892125e-01
   7.2211455e-01   7.3892125e-01
   7.2304872e-01   7.3892125e-01
   7.2398289e-01   7.3892125e-01
   7.2491706e-01   7.3892125e-01
   7.2585124e-01   7.3892125e-01
   7.2678541e-01   7.3892125e-01
   7.2771958e-01   7.3892125e-01
   7.2865375e-01   7.3892125e-01
   7.2958792e-01   7.3892125e-01
   7.3052209e-01   7.3892125e-01
   7.3145626e-01   7.3892125e-01
   7.3239044e-01   7.3892125e-01
   7.3332461e-01   7.3892125e-01
   7.3425878e-01   7.3892125e-01
   7.3519295e-01   7.3892125e-01
   7.3612712e-01   7.3892125e-01
   7.3706129e-01   7.3892125e-01
   7.3799546e-01   7.3892125e-01
   7.3892964e-01   7.3892125e-01
   7.3986381e-01   7.3892125e-01
   7.4079798e-01   7.3892125e-01
   7.4173215e-01   7.3892125e-01
   7.4266632e-01   7.3892125e-01
   7.4360049e-01   7.3892125e-01
   7.4453466e-01   7.3892125e-01
   7.4546884e-01   7.3892125e-01
   7.4640301e-01   7.3892125e-01
   7.4733718e-01   7.3892125e-01
   7.4827135e-01   7.3892125e-01
   7.4920552e-01   7.3892125e-01
   7.5013969e-01   7.3892125e-01
   7.5107387e-01   7.3892125e-01
   7.5200804e-01   7.3892125e-01
   7.5294221e-01   7.3892125e-01
   7.5387638e-01   7.3892125e-01
   7.5481055e-01   7.3892125e-01
   7.5574472e-01   7.3892125e-01
   7.5667889e-01   7.3892125e-01
   7.5761307e-01   7.3892125e-01
   7.5854724e-01   7.3892125e-01
   7.5948141e-01   7.3892125e-01
   7.6041558e-01   7.3892125e-01
   7.6134975e-01   7.3892125e-01
   7.6228392e-01   7.3892125e-01
   7.6321809e-01   7.3892125e-01
   7.6415227e-01   7.3892125e-01
   7.6508644e-01   7.3892125e-01
   7.6602061e-01   7.3892125e-01
   7.6695478e-01   7.3892125e-01
   7.6788895e-01   7.3892125e-01
   7.6882312e-01   7.3892125e-01
   7.6975729e-01   7.3892125e-01
   7.7069147e-01   7.3892125e-01
   7.7162564e-01   7.3892125e-01
   7.7255981e-01   7.3892125e-01
   7.7349398e-01   7.3892125e-01
   7.7442815e-01   7.3892125e-01
   7.7536232e-01   7.3892125e-01
   7.7629650e-01   7.3892125e-01
   7.7723067e-01   7.3892125e-01
   7.7816484e-01   7.3892125e-01
   7.7909901e-01   7.3892125e-01
   7.8003318e-01   7.3892125e-01
   7.8096735e-01   7.3892125e-01
   7.8190152e-01   7.3892125e-01
   7.8283570e-01   7.3892125e-01
   7.8376987e-01   7.3892125e-01
   7.8470404e-01   7.3892125e-01
   7.8563821e-01   7.3892125e-01
   7.8657238e-01   7.3892125e-01
   7.8750655e-01   7.3892125e-01
   7.8844072e-01   7.3892125e-01
   7.8937490e-01   7.3892125e-01
   7.9030907e-01   7.3892125e-01
   7.9124324e-01   7.3892125e-01
   7.9217741e-01   7.3892125e-01
   7.9311158e-01   7.3892125e-01
   7.9404575e-01   7.3892125e-01
   7.9497992e-01   7.3892125e-01
   7.9591410e-01   7.3892125e-01
   7.9684827e-01   7.3892125e-01
   7.9778244e-01   7.3892125e-01
   7.9871661e-01   7.3892125e-01
   7.9965078e-01   7.3892125e-01
   8.0058495e-01   7.3892125e-01
   8.0151912e-01   7.3892125e-01
   8.0245330e-01   7.3892125e-01
   8.0338747e-01   7.3892125e-01
   8.0432164e-01   7.3892125e-01
   8.0525581e-01   7.3892125e-01
   8.0618998e-01   7.3892125e-01
   8.0712415e-01   7.3892125e-01
   8.0805833e-01   7.3892125e-01
   8.0899250e-01   7.3892125e-01
   8.0992667e-01   7.3892125e-01
   8.1086084e-01   7.3892125e-01
   8.1179501e-01   7.3892125e-01
   8.1272918e-01   7.3892125e-01
   8.1366335e-01   7.3892125e-01
   8.1459753e-01   7.3892125e-01
   8.1553170e-01   7.3892125e-01
   8.1646587e-01   7.3892125e-01
   8.1740004e-01   7.3892125e-01
   8.1833421e-01   7.3892125e-01
   8.1926838e-01   7.3892125e-01
   8.2020255e-01   7.3892125e-01
   8.2113673e-01   7.3892125e-01
   8.2207090e-01   7.3892125e-01
   8.2300507e-01   7.3892125e-01
   8.2393924e-01   7.3892125e-01
   8.2487341e-01   7.3892125e-01
   8.2580758e-01   7.3892125e-01
   8.2674175e-01   7.3892125e-01
   8.2767593e-01   7.3892125e-01
   8.2861010e-01   7.3892125e-01
   8.2954427e-01   7.3892125e-01
   8.3047844e-01   7.3892125e-01
   8.3141261e-01   7.3892125e-01
   8.3234678e-01   7.3892125e-01
   8.3328096e-01   7.3892125e-01
   8.3421513e-01   7.3892125e-01
   8.3514930e-01   7.3892125e-01
   8.3608347e-01   7.3892125e-01
   8.3701764e-01   7.3892125e-01
   8.3795181e-01   7.3892125e-01
   8.3888598e-01   7.3892125e-01
   8.3982016e-01   7.3892125e-01
   8.4075433e-01   7.3892125e-01
   8.4168850e-01   7.3892125e-01
   8.4262267e-01   7.3892125e-01
   8.4355684e-01   7.3892125e-01
   8.4449101e-01   7.3892125e-01
   8.4542518e-01   7.3892125e-01
   8.4635936e-01   7.3892125e-01
   8.4729353e-01   7.3892125e-01
   8.4822770e-01   7.3892125e-01
   8.4916187e-01   7.3892125e-01
   8.5009604e-01   7.3892125e-01
   8.5103021e-01   7.3892125e-01
   8.5196438e-01   7.3892125e-01
   8.5289856e-01   7.3892125e-01
   8.5383273e-01   7.3892125e-01
   8.5476690e-01   7.3892125e-01
   8.5570107e-01   7.3892125e-01
   8.5663524e-01   7.3892125e-01
   8.5756941e-01   7.3892125e-01
   8.5850358e-01   7.3892125e-01
   8.5943776e-01   7.3892125e-01
   8.6037193e-01   7.3892125e-01
   8.6130610e-01   7.3892125e-01
   8.6224027e-01   7.3892125e-01
   8.6317444e-01   7.3892125e-01
   8.6410861e-01   7.3892125e-01
   8.6504279e-01   7.3892125e-01
   8.6597696e-01   7.3892125e-01
   8.6691113e-01   7.3892125e-01
   8.6784530e-01   7.3892125e-01
   8.6877947e-01   7.3892125e-01
   8.6971364e-01   7.3892125e-01
   8.7064781e-01   7.3892125e-01
   8.7158199e-01   7.3892125e-01
   8.7251616e-01   7.3892125e-01
   8.7345033e-01   7.3892125e-01
   8.7438450e-01   7.3892125e-01
   8.7531867e-01   7.3892125e-01
   8.7625284e-01   7.3892125e-01
   8.7718701e-01   7.3892125e-01
   8.7812119e-01   7.3892125e-01
   8.7905536e-01   7.3892125e-01
   8.7998953e-01   7.3892125e-01
   8.8092370e-01   7.3892125e-01
   8.8185787e-01   7.3892125e-01
   8.8279204e-01   7.3892125e-01
   8.8372621e-01   7.3892125e-01
   8.8466039e-01   7.3892125e-01
   8.8559456e-01   7.3892125e-01
   8.8652873e-01   7.3892125e-01
   8.8746290e-01   7.3892125e-01
   8.8839707e-01   7.3892125e-01
   8.8933124e-01   7.3892125e-01
   8.9026541e-01   7.3892125e-01
   8.9119959e-01   7.3892125e-01
   8.9213376e-01   7.3892125e-01
   8.9306793e-01   7.3892125e-01
   8.9400210e-01   7.3892125e-01
   8.9493627e-01   7.3892125e-01
   8.9587044e-01   7.3892125e-01
   8.9680462e-01   7.3892125e-01
   8.9773879e-01   7.3892125e-01
   8.9867296e-01   7.3892125e-01
   8.9960713e-01   7.3892125e-01
   9.0054130e-01   7.3892125e-01
   9.0147547e-01   7.3892125e-01
   9.0240964e-01   7.3892125e-01
   9.0334382e-01   7.3892125e-01
   9.0427799e-01   7.3892125e-01
   9.0521216e-01   7.3892125e-01
   9.0614633e-01   7.3892125e-01
   9.0708050e-01   7.3892125e-01
   9.0801467e-01   7.3892125e-01
   9.0894884e-01   7.3892125e-01
   9.0988302e-01   7.3892125e-01
   9.1081719e-01   7.3892125e-01
   9.1175136e-01   7.3892125e-01
   9.1268553e-01   7.3892125e-01
   9.1361970e-01   7.3892125e-01
   9.1455387e-01   7.3892125e-01
   9.1548804e-01   7.3892125e-01
   9.1642222e-01   7.3892125e-01
   9.1735639e-01   7.3892125e-01
   9.1829056e-01   7.3892125e-01
   9.1922473e-01   7.3892125e-01
   9.2015890e-01   7.3892125e-01
   9.2109307e-01   7.3892125e-01
   9.2202725e-01   7.3892125e-01
   9.2296142e-01   7.3892125e-01
   9.2389559e-01   7.3892125e-01
   9.2482976e-01   7.3892125e-01
   9.2576393e-01   7.3892125e-01
   9.2669810e-01   7.3892125e-01
   9.2763227e-01   7.3892125e-01
   9.2856645e-01   7.3892125e-01
   9.2950062e-01   7.3892125e-01
   9.3043479e-01   7.3892125e-01
   9.3136896e-01   7.3892125e-01
   9.3230313e-01   7.3892125e-01
   9.3323730e-01   7.3892125e-01
   9.3417147e-01   7.3892125e-01
   9.3510565e-01   7.3892125e-01
   9.3603982e-01   7.3892125e-01
   9.3697399e-01   7.3892125e-01
   9.3790816e-01   7.3892125e-01
   9.3884233e-01   7.3892125e-01
   9.3977650e-01   7.3892125e-01
   9.4071067e-01   7.3892125e-01
   9.4164485e-01   7.3892125e-01
   9.4257902e-01   7.3892125e-01
   9.4351319e-01   7.3892125e-01
   9.4444736e-01   7.3892125e-01
   9.4538153e-01   7.3892125e-01
   9.4631570e-01   7.3892125e-01
   9.4724987e-01   7.3892125e-01
   9.4818405e-01   7.3892125e-01
   9.4911822e-01   7.3892125e-01
   9.5005239e-01   7.3892125e-01
   9.5098656e-01   7.3892125e-01
   9.5192073e-01   7.3892125e-01
   9.5285490e-01   7.3892125e-01
   9.5378908e-01   7.3892125e-01
   9.5472325e-01   7.3892125e-01
   9.5565742e-01   7.3892125e-01
   9.5659159e-01   7.3892125e-01
   9.5752576e-01   7.3892125e-01
   9.5845993e-01   7.3892125e-01
   9.5939410e-01   7.3892125e-01
   9.6032828e-01   7.3892125e-01
   9.6126245e-01   7.3892125e-01
   9.6219662e-01   7.3892125e-01
   9.6313079e-01   7.3892125e-01
   9.6406496e-01   7.3892125e-01
   9.6499913e-01   7.3892125e-01
   9.6593330e-01   7.3892125e-01
   9.6686748e-01   7.3892125e-01
   9.6780165e-01   7.3892125e-01
   9.6873582e-01   7.3892125e-01
   9.6966999e-01   7.3892125e-01
   9.7060416e-01   7.3892125e-01
   9.7153833e-01   7.3892125e-01
   9.7247250e-01   7.3892125e-01
   9.7340668e-01   7.3892125e-01
   9.7434085e-01   7.3892125e-01
   9.7527502e-01   7.3892125e-01
   9.7620919e-01   7.3892125e-01
   9.7714336e-01   7.3892125e-01
   9.7807753e-01   7.3892125e-01
   9.7901171e-01   7.3892125e-01
   9.7994588e-01   7.3892125e-01
   9.8088005e-01   7.3892125e-01
   9.8181422e-01   7.3892125e-01
   9.8274839e-01   7.3892125e-01
   9.8368256e-01   7.3892125e-01
   9.8461673e-01   7.3892125e-01
   9.8555091e-01   7.3892125e-01
   9.8648508e-01   7.3892125e-01
   9.8741925e-01   7.3892125e-01
   9.8835342e-01   7.3892125e-01
   9.8928759e-01   7.3892125e-01
   9.9022176e-01   7.3892125e-01
   9.9115593e-01   7.3892125e-01
   9.9209011e-01   7.3892125e-01
   9.9302428e-01   7.3892125e-01
   9.9395845e-01   7.3892125e-01
   9.9489262e-01   7.3892125e-01
   9.9582679e-01   7.3892125e-01
   9.9676096e-01   7.3892125e-01
   9.9769513e-01   7.3892125e-01
   9.9862931e-01   7.3892125e-01
   9.9956348e-01   7.3892125e-01
   1.0004976e+00   7.3892125e-01
   1.0014318e+00   7.3892125e-01
   1.0023660e+00   7.3892125e-01
   1.0033002e+00   7.3892125e-01
   1.0042343e+00   7.3892125e-01
   1.0051685e+00   7.3892125e-01
   1.0061027e+00   7.3892125e-01
   1.0070368e+00   7.3892125e-01
   1.0079710e+00   7.3892125e-01
   1.0089052e+00   7.3892125e-01
   1.0098394e+00   7.3892125e-01
   1.0107735e+00   7.3892125e-01
   1.0117077e+00   7.3892125e-01
   1.0126419e+00   7.3892125e-01
   1.0135760e+00   7.3892125e-01
   1.0145102e+00   7.3892125e-01
   1.0154444e+00   7.3892125e-01
   1.0163786e+00   7.3892125e-01
   1.0173127e+00   7.3892125e-01
   1.0182469e+00   7.3892125e-01
   1.0191811e+00   7.3892125e-01
   1.0201152e+00   7.3892125e-01
   1.0210494e+00   7.3892125e-01
   1.0219836e+00   7.3892125e-01
   1.0229178e+00   7.3892125e-01
   1.0238519e+00   7.3892125e-01
   1.0247861e+00   7.3892125e-01
   1.0257203e+00   7.3892125e-01
   1.0266545e+00   7.3892125e-01
   1.0275886e+00   7.3892125e-01
   1.0285228e+00   7.3892125e-01
   1.0294570e+00   7.3892125e-01
   1.0303911e+00   7.3892125e-01
   1.0313253e+00   7.3892125e-01
   1.0322595e+00   7.3892125e-01
   1.0331937e+00   7.3892125e-01
   1.0341278e+00   7.3892125e-01
   1.0350620e+00   7.3892125e-01
   1.0359962e+00   7.3892125e-01
   1.0369303e+00   7.3892125e-01
   1.0378645e+00   7.3892125e-01
   1.0387987e+00   7.3892125e-01
   1.0397329e+00   7.3892125e-01
   1.0406670e+00   7.3892125e-01
   1.0416012e+00   7.3892125e-01
   1.0425354e+00   7.3892125e-01
   1.0434695e+00   7.3892125e-01
   1.0444037e+00   7.3892125e-01
   1.0453379e+00   7.3892125e-01
   1.0462721e+00   7.3892125e-01
   1.0472062e+00   7.3892125e-01
   1.0481404e+00   7.3892125e-01
   1.0490746e+00   7.3892125e-01
   1.0500087e+00   7.3892125e-01
   1.0509429e+00   7.3892125e-01
   1.0518771e+00   7.3892125e-01
   1.0528113e+00   7.3892125e-01
   1.0537454e+00   7.3892125e-01
   1.0546796e+00   7.3892125e-01
   1.0556138e+00   7.3892125e-01
   1.0565479e+00   7.3892125e-01
   1.0574821e+00   7.3892125e-01
   1.0584163e+00   7.3892125e-01
   1.0593505e+00   7.3892125e-01
   1.0602846e+00   7.3892125e-01
   1.0612188e+00   7.3892125e-01
   1.0621530e+00   7.3892125e-01
   1.0630871e+00   7.3892125e-01
   1.0640213e+00   7.3892125e-01
   1.0649555e+00   7.3892125e-01
   1.0658897e+00   7.3892125e-01
   1.0668238e+00   7.3892125e-01
   1.0677580e+00   7.3892125e-01
   1.0686922e+00   7.3892125e-01
   1.0696263e+00   7.3892125e-01
   1.0705605e+00   7.3892125e-01
   1.0714947e+00   7.3892125e-01
   1.0724289e+00   7.3892125e-01
   1.0733630e+00   7.3892125e-01
   1.0742972e+00   7.3892125e-01
   1.0752314e+00   7.3892125e-01
   1.0761655e+00   7.3892125e-01
   1.0770997e+00   7.3892125e-01
   1.0780339e+00   7.3892125e-01
   1.0789681e+00   7.3892125e-01
   1.0799022e+00   7.3892125e-01
   1.0808364e+00   7.3892125e-01
   1.0817706e+00   7.3892125e-01
   1.0827047e+00   7.3892125e-01
   1.0836389e+00   7.3892125e-01
   1.0845731e+00   7.3892125e-01
   1.0855073e+00   7.3892125e-01
   1.0864414e+00   7.3892125e-01
   1.0873756e+00   7.3892125e-01
   1.0883098e+00   7.3892125e-01
   1.0892439e+00   7.3892125e-01
   1.0901781e+00   7.3892125e-01
   1.0911123e+00   7.3892125e-01
   1.0920465e+00   7.3892125e-01
   1.0929806e+00   7.3892125e-01
   1.0939148e+00   7.3892125e-01
   1.0948490e+00   7.3892125e-01
   1.0957831e+00   7.3892125e-01
   1.0967173e+00   7.3892125e-01
   1.0976515e+00   7.3892125e-01
   1.0985857e+00   7.3892125e-01
   1.0995198e+00   7.3892125e-01
   1.1004540e+00   7.3892125e-01
   1.1013882e+00   7.3892125e-01
   1.1023223e+00   7.3892125e-01
   1.1032565e+00   7.3892125e-01
   1.1041907e+00   7.3892125e-01
   1.1051249e+00   7.3892125e-01
   1.1060590e+00   7.3892125e-01
   1.1069932e+00   7.3892125e-01
   1.1079274e+00   7.3892125e-01
   1.1088615e+00   7.3892125e-01
   1.1097957e+00   7.3892125e-01
   1.1107299e+00   7.3892125e-01
   1.1116641e+00   7.3892125e-01
   1.1125982e+00   7.3892125e-01
   1.1135324e+00   7.3892125e-01
   1.1144666e+00   7.3892125e-01
   1.1154007e+00   7.3892125e-01
   1.1163349e+00   7.3892125e-01
   1.1172691e+00   7.3892125e-01
   1.1182033e+00   7.3892125e-01
   1.1191374e+00   7.3892125e-01
   1.1200716e+00   7.3892125e-01
   1.1210058e+00   7.3892125e-01
   1.1219399e+00   7.3892125e-01
   1.1228741e+00   7.3892125e-01
   1.1238083e+00   7.3892125e-01
   1.1247425e+00   7.3892125e-01
   1.1256766e+00   7.3892125e-01
   1.1266108e+00   7.3892125e-01
   1.1275450e+00   7.3892125e-01
   1.1284791e+00   7.3892125e-01
   1.1294133e+00   7.3892125e-01
   1.1303475e+00   7.3892125e-01
   1.1312817e+00   7.3892125e-01
   1.1322158e+00   7.3892125e-01
   1.1331500e+00   7.3892125e-01
   1.1340842e+00   7.3892125e-01
   1.1350183e+00   7.3892125e-01
   1.1359525e+00   7.3892125e-01
   1.1368867e+00   7.3892125e-01
   1.1378209e+00   7.3892125e-01
   1.1387550e+00   7.3892125e-01
   1.1396892e+00   7.3892125e-01
   1.1406234e+00   7.3892125e-01
   1.1415575e+00   7.3892125e-01
   1.1424917e+00   7.3892125e-01
   1.1434259e+00   7.3892125e-01
   1.1443601e+00   7.3892125e-01
   1.1452942e+00   7.3892125e-01
   1.1462284e+00   7.3892125e-01
   1.1471626e+00   7.3892125e-01
   1.1480967e+00   7.3892125e-01
   1.1490309e+00   7.3892125e-01
   1.1499651e+00   7.3892125e-01
   1.1508993e+00   7.3892125e-01
   1.1518334e+00   7.3892125e-01
   1.1527676e+00   7.3892125e-01
   1.1537018e+00   7.3892125e-01
   1.1546359e+00   7.3892125e-01
   1.1555701e+00   7.3892125e-01
   1.1565043e+00   7.3892125e-01
   1.1574385e+00   7.3892125e-01
   1.1583726e+00   7.3892125e-01
   1.1593068e+00   7.3892125e-01
   1.1602410e+00   7.3892125e-01
   1.1611751e+00   7.3892125e-01
   1.1621093e+00   7.3892125e-01
   1.1630435e+00   7.3892125e-01
   1.1639777e+00   7.3892125e-01
   1.1649118e+00   7.3892125e-01
   1.1658460e+00   7.3892125e-01
   1.1667802e+00   7.3892125e-01
   1.1677143e+00   7.3892125e-01
   1.1686485e+00   7.3892125e-01
   1.1695827e+00   7.3892125e-01
   1.1705169e+00   7.3892125e-01
   1.1714510e+00   7.3892125e-01
   1.1723852e+00   7.3892125e-01
   1.1733194e+00   7.3892125e-01
   1.1742535e+00   7.3892125e-01
   1.1751877e+00   7.3892125e-01
   1.1761219e+00   7.3892125e-01
   1.1770561e+00   7.3892125e-01
   1.1779902e+00   7.3892125e-01
   1.1789244e+00   7.3892125e-01
   1.1798586e+00   7.3892125e-01
   1.1807927e+00   7.3892125e-01
   1.1817269e+00   7.3892125e-01
   1.1826611e+00   7.3892125e-01
   1.1835953e+00   7.3892125e-01
   1.1845294e+00   7.3892125e-01
   1.1854636e+00   7.3892125e-01
   1.1863978e+00   7.3892125e-01
   1.1873319e+00   7.3892125e-01
   1.1882661e+00   7.3892125e-01
   1.1892003e+00   7.3892125e-01
   1.1901345e+00   7.3892125e-01
   1.1910686e+00   7.3892125e-01
   1.1920028e+00   7.3892125e-01
   1.1929370e+00   7.3892125e-01
   1.1938711e+00   7.3892125e-01
   1.1948053e+00   7.3892125e-01
   1.1957395e+00   7.3892125e-01
   1.1966737e+00   7.3892125e-01
   1.1976078e+00   7.3892125e-01
   1.1985420e+00   7.3892125e-01
   1.1994762e+00   7.3892125e-01
   1.2004103e+00   7.3892125e-01
   1.2013445e+00   7.3892125e-01
   1.2022787e+00   7.3892125e-01
   1.2032129e+00   7.3892125e-01
   1.2041470e+00   7.3892125e-01
   1.2050812e+00   7.3892125e-01
   1.2060154e+00   7.3892125e-01
   1.2069495e+00   7.3892125e-01
   1.2078837e+00   7.3892125e-01
   1.2088179e+00   7.3892125e-01
   1.2097521e+00   7.3892125e-01
   1.2106862e+00   7.3892125e-01
   1.2116204e+00   7.3892125e-01
   1.2125546e+00   7.3892125e-01
   1.2134887e+00   7.3892125e-01
   1.2144229e+00   7.3892125e-01
   1.2153571e+00   7.3892125e-01
   1.2162913e+00   7.3892125e-01
   1.2172254e+00   7.3892125e-01
   1.2181596e+00   7.3892125e-01
   1.2190938e+00   7.3892125e-01
   1.2200279e+00   7.3892125e-01
   1.2209621e+00   7.3892125e-01
   1.2218963e+00   7.3892125e-01
   1.2228305e+00   7.3892125e-01
   1.2237646e+00   7.3892125e-01
   1.2246988e+00   7.3892125e-01
   1.2256330e+00   7.3892125e-01
   1.2265671e+00   7.3892125e-01
   1.2275013e+00   7.3892125e-01
   1.2284355e+00   7.3892125e-01
   1.2293697e+00   7.3892125e-01
   1.2303038e+00   7.3892125e-01
   1.2312380e+00   7.3892125e-01
   1.2321722e+00   7.3892125e-01
   1.2331063e+00   7.3892125e-01
   1.2340405e+00   7.3892125e-01
   1.2349747e+00   7.3892125e-01
   1.2359089e+00   7.3892125e-01
   1.2368430e+00   7.3892125e-01
   1.2377772e+00   7.3892125e-01
   1.2387114e+00   7.3892125e-01
   1.2396455e+00   7.3892125e-01
   1.2405797e+00   7.3892125e-01
   1.2415139e+00   7.3892125e-01
   1.2424481e+00   7.3892125e-01
   1.2433822e+00   7.3892125e-01
   1.2443164e+00   7.3892125e-01
   1.2452506e+00   7.3892125e-01
   1.2461847e+00   7.3892125e-01
   1.2471189e+00   7.3892125e-01
   1.2480531e+00   7.3892125e-01
   1.2489873e+00   7.3892125e-01
   1.2499214e+00   7.3892125e-01
   1.2508556e+00   7.3892125e-01
   1.2517898e+00   7.3892125e-01
   1.2527239e+00   7.3892125e-01
   1.2536581e+00   7.3892125e-01
   1.2545923e+00   7.3892125e-01
   1.2555265e+00   7.3892125e-01
   1.2564606e+00   7.3892125e-01
   1.2573948e+00   7.3892125e-01
   1.2583290e+00   7.3892125e-01
   1.2592631e+00   7.3892125e-01
   1.2601973e+00   7.3892125e-01
   1.2611315e+00   7.3892125e-01
   1.2620657e+00   7.3892125e-01
   1.2629998e+00   7.3892125e-01
   1.2639340e+00   7.3892125e-01
   1.2648682e+00   7.3892125e-01
   1.2658023e+00   7.3892125e-01
   1.2667365e+00   7.3892125e-01
   1.2676707e+00   7.3892125e-01
   1.2686049e+00   7.3892125e-01
   1.2695390e+00   7.3892125e-01
   1.2704732e+00   7.3892125e-01
   1.2714074e+00   7.3892125e-01
   1.2723415e+00   7.3892125e-01
   1.2732757e+00   7.3892125e-01
   1.2742099e+00   7.3892125e-01
   1.2751441e+00   7.3892125e-01
   1.2760782e+00   7.3892125e-01
   1.2770124e+00   7.3892125e-01
   1.2779466e+00   7.3892125e-01
   1.2788807e+00   7.3892125e-01
   1.2798149e+00   7.3892125e-01
   1.2807491e+00   7.3892125e-01
   1.2816833e+00   7.3892125e-01
   1.2826174e+00   7.3892125e-01
   1.2835516e+00   7.3892125e-01
   1.2844858e+00   7.3892125e-01
   1.2854199e+00   7.3892125e-01
   1.2863541e+00   7.3892125e-01
   1.2872883e+00   7.3892125e-01
   1.2882225e+00   7.3892125e-01
   1.2891566e+00   7.3892125e-01
   1.2900908e+00   7.3892125e-01
   1.2910250e+00   7.3892125e-01
   1.2919591e+00   7.3892125e-01
   1.2928933e+00   7.3892125e-01
   1.2938275e+00   7.3892125e-01
   1.2947617e+00   7.3892125e-01
   1.2956958e+00   7.3892125e-01
   1.2966300e+00   7.3892125e-01
   1.2975642e+00   7.3892125e-01
   1.2984983e+00   7.3892125e-01
   1.2994325e+00   7.3892125e-01
   1.3003667e+00   7.3892125e-01
   1.3013009e+00   7.3892125e-01
   1.3022350e+00   7.3892125e-01
   1.3031692e+00   7.3892125e-01
   1.3041034e+00   7.3892125e-01
   1.3050375e+00   7.3892125e-01
   1.3059717e+00   7.3892125e-01
   1.3069059e+00   7.3892125e-01
   1.3078401e+00   7.3892125e-01
   1.3087742e+00   7.3892125e-01
   1.3097084e+00   7.3892125e-01
   1.3106426e+00   7.3892125e-01
   1.3115767e+00   7.3892125e-01
   1.3125109e+00   7.3892125e-01
   1.3134451e+00   7.3892125e-01
   1.3143793e+00   7.3892125e-01
   1.3153134e+00   7.3892125e-01
   1.3162476e+00   7.3892125e-01
   1.3171818e+00   7.3892125e-01
   1.3181160e+00   7.3892125e-01
   1.3190501e+00   7.3892125e-01
   1.3199843e+00   7.3892125e-01
   1.3209185e+00   7.3892125e-01
   1.3218526e+00   7.3892125e-01
   1.3227868e+00   7.3892125e-01
   1.3237210e+00   7.3892125e-01
   1.3246552e+00   7.3892125e-01
   1.3255893e+00   7.3892125e-01
   1.3265235e+00   7.3892125e-01
   1.3274577e+00   7.3892125e-01
   1.3283918e+00   7.3892125e-01
   1.3293260e+00   7.3892125e-01
   1.3302602e+00   7.3892125e-01
   1.3311944e+00   7.3892125e-01
   1.3321285e+00   7.3892125e-01
   1.3330627e+00   7.3892125e-01
   1.3339969e+00   7.3892125e-01
   1.3349310e+00   7.3892125e-01
   1.3358652e+00   7.3892125e-01
   1.3367994e+00   7.3892125e-01
   1.3377336e+00   7.3892125e-01
   1.3386677e+00   7.3892125e-01
   1.3396019e+00   7.3892125e-01
   1.3405361e+00   7.3892125e-01
   1.3414702e+00   7.3892125e-01
   1.3424044e+00   7.3892125e-01
   1.3433386e+00   7.3892125e-01
   1.3442728e+00   7.3892125e-01
   1.3452069e+00   7.3892125e-01
   1.3461411e+00   7.3892125e-01
   1.3470753e+00   7.3892125e-01
   1.3480094e+00   7.3892125e-01
   1.3489436e+00   7.3892125e-01
   1.3498778e+00   7.3892125e-01
   1.3508120e+00   7.3892125e-01
   1.3517461e+00   7.3892125e-01
   1.3526803e+00   7.3892125e-01
   1.3536145e+00   7.3892125e-01
   1.3545486e+00   7.3892125e-01
   1.3554828e+00   7.3892125e-01
   1.3564170e+00   7.3892125e-01
   1.3573512e+00   7.3892125e-01
   1.3582853e+00   7.3892125e-01
   1.3592195e+00   7.3892125e-01
   1.3601537e+00   7.3892125e-01
   1.3610878e+00   7.3892125e-01
   1.3620220e+00   7.3892125e-01
   1.3629562e+00   7.3892125e-01
   1.3638904e+00   7.3892125e-01
   1.3648245e+00   7.3892125e-01
   1.3657587e+00   7.3892125e-01
   1.3666929e+00   7.3892125e-01
   1.3676270e+00   7.3892125e-01
   1.3685612e+00   7.3892125e-01
   1.3694954e+00   7.3892125e-01
   1.3704296e+00   7.3892125e-01
   1.3713637e+00   7.3892125e-01
   1.3722979e+00   7.3892125e-01
   1.3732321e+00   7.3892125e-01
   1.3741662e+00   7.3892125e-01
   1.3751004e+00   7.3892125e-01
   1.3760346e+00   7.3892125e-01
   1.3769688e+00   7.3892125e-01
   1.3779029e+00   7.3892125e-01
   1.3788371e+00   7.3892125e-01
   1.3797713e+00   7.3892125e-01
   1.3807054e+00   7.3892125e-01
   1.3816396e+00   7.3892125e-01
   1.3825738e+00   7.3892125e-01
   1.3835080e+00   7.3892125e-01
   1.3844421e+00   7.3892125e-01
   1.3853763e+00   7.3892125e-01
   1.3863105e+00   7.3892125e-01
   1.3872446e+00   7.3892125e-01
   1.3881788e+00   7.3892125e-01
   1.3891130e+00   7.3892125e-01
   1.3900472e+00   7.3892125e-01
   1.3909813e+00   7.3892125e-01
   1.3919155e+00   7.3892125e-01
   1.3928497e+00   7.3892125e-01
   1.3937838e+00   7.3892125e-01
   1.3947180e+00   7.3892125e-01
   1.3956522e+00   7.3892125e-01
   1.3965864e+00   7.3892125e-01
   1.3975205e+00   7.3892125e-01
   1.3984547e+00   7.3892125e-01
   1.3993889e+00   7.3892125e-01
   1.4003230e+00   7.3892125e-01
   1.4012572e+00   7.3892125e-01
   1.4021914e+00   7.3892125e-01
   1.4031256e+00   7.3892125e-01
   1.4040597e+00   7.3892125e-01
   1.4049939e+00   7.3892125e-01
   1.4059281e+00   7.3892125e-01
   1.4068622e+00   7.3892125e-01
   1.4077964e+00   7.3892125e-01
   1.4087306e+00   7.3892125e-01
   1.4096648e+00   7.3892125e-01
   1.4105989e+00   7.3892125e-01
   1.4115331e+00   7.3892125e-01
   1.4124673e+00   7.3892125e-01
   1.4134014e+00   7.3892125e-01
   1.4143356e+00   7.3892125e-01
   1.4152698e+00   7.3892125e-01
   1.4162040e+00   7.3892125e-01
   1.4171381e+00   7.3892125e-01
   1.4180723e+00   7.3892125e-01
   1.4190065e+00   7.3892125e-01
   1.4199406e+00   7.3892125e-01
   1.4208748e+00   7.3892125e-01
   1.4218090e+00   7.3892125e-01
   1.4227432e+00   7.3892125e-01
   1.4236773e+00   7.3892125e-01
   1.4246115e+00   7.3892125e-01
   1.4255457e+00   7.3892125e-01
   1.4264798e+00   7.3892125e-01
   1.4274140e+00   7.3892125e-01
   1.4283482e+00   7.3892125e-01
   1.4292824e+00   7.3892125e-01
   1.4302165e+00   7.3892125e-01
   1.4311507e+00   7.3892125e-01
   1.4320849e+00   7.3892125e-01
   1.4330190e+00   7.3892125e-01
   1.4339532e+00   7.3892125e-01
   1.4348874e+00   7.3892125e-01
   1.4358216e+00   7.3892125e-01
   1.4367557e+00   7.3892125e-01
   1.4376899e+00   7.3892125e-01
   1.4386241e+00   7.3892125e-01
   1.4395582e+00   7.3892125e-01
   1.4404924e+00   7.3892125e-01
   1.4414266e+00   7.3892125e-01
   1.4423608e+00   7.3892125e-01
   1.4432949e+00   7.3892125e-01
   1.4442291e+00   7.3892125e-01
   1.4451633e+00   7.3892125e-01
   1.4460974e+00   7.3892125e-01
   1.4470316e+00   7.3892125e-01
   1.4479658e+00   7.3892125e-01
   1.4489000e+00   7.3892125e-01
   1.4498341e+00   7.3892125e-01
   1.4507683e+00   7.3892125e-01
   1.4517025e+00   7.3892125e-01
   1.4526366e+00   7.3892125e-01
   1.4535708e+00   7.3892125e-01
   1.4545050e+00   7.3892125e-01
   1.4554392e+00   7.3892125e-01
   1.4563733e+00   7.3892125e-01
   1.4573075e+00   7.3892125e-01
   1.4582417e+00   7.3892125e-01
   1.4591758e+00   7.3892125e-01
   1.4601100e+00   7.3892125e-01
   1.4610442e+00   7.3892125e-01
   1.4619784e+00   7.3892125e-01
   1.4629125e+00   7.3892125e-01
   1.4638467e+00   7.3892125e-01
   1.4647809e+00   7.3892125e-01
   1.4657150e+00   7.3892125e-01
   1.4666492e+00   7.3892125e-01
   1.4675834e+00   7.3892125e-01
   1.4685176e+00   7.3892125e-01
   1.4694517e+00   7.3892125e-01
   1.4703859e+00   7.3892125e-01
   1.4713201e+00   7.3892125e-01
   1.4722542e+00   7.3892125e-01
   1.4731884e+00   7.3892125e-01
   1.4741226e+00   7.3892125e-01
   1.4750568e+00   7.3892125e-01
   1.4759909e+00   7.3892125e-01
   1.4769251e+00   7.3892125e-01
   1.4778593e+00   7.3892125e-01
   1.4787934e+00   7.3892125e-01
   1.4797276e+00   7.3892125e-01
   1.4806618e+00   7.3892125e-01
   1.4815960e+00   7.3892125e-01
   1.4825301e+00   7.3892125e-01
   1.4834643e+00   7.3892125e-01
   1.4843985e+00   7.3892125e-01
   1.4853326e+00   7.3892125e-01
   1.4862668e+00   7.3892125e-01
   1.4872010e+00   7.3892125e-01
   1.4881352e+00   7.3892125e-01
   1.4890693e+00   7.3892125e-01
   1.4900035e+00   7.3892125e-01
   1.4909377e+00   7.3892125e-01
   1.4918718e+00   7.3892125e-01
   1.4928060e+00   7.3892125e-01
   1.4937402e+00   7.3892125e-01
   1.4946744e+00   7.3892125e-01
   1.4956085e+00   7.3892125e-01
   1.4965427e+00   7.3892125e-01
   1.4974769e+00   7.3892125e-01
   1.4984110e+00   7.3892125e-01
   1.4993452e+00   7.3892125e-01
   1.5002794e+00   7.3892125e-01
   1.5012136e+00   7.3892125e-01
   1.5021477e+00   7.3892125e-01
   1.5030819e+00   7.3892125e-01
   1.5040161e+00   7.3892125e-01
   1.5049502e+00   7.3892125e-01
   1.5058844e+00   7.3892125e-01
   1.5068186e+00   7.3892125e-01
   1.5077528e+00   7.3892125e-01
   1.5086869e+00   7.3892125e-01
   1.5096211e+00   7.3892125e-01
   1.5105553e+00   7.3892125e-01
   1.5114894e+00   7.3892125e-01
   1.5124236e+00   7.3892125e-01
   1.5133578e+00   7.3892125e-01
   1.5142920e+00   7.3892125e-01
   1.5152261e+00   7.3892125e-01
   1.5161603e+00   7.3892125e-01
   1.5170945e+00   7.3892125e-01
   1.5180286e+00   7.3892125e-01
   1.5189628e+00   7.3892125e-01
   1.5198970e+00   7.3892125e-01
   1.5208312e+00   7.3892125e-01
   1.5217653e+00   7.3892125e-01
   1.5226995e+00   7.3892125e-01
   1.5236337e+00   7.3892125e-01
   1.5245678e+00   7.3892125e-01
   1.5255020e+00   7.3892125e-01
   1.5264362e+00   7.3892125e-01
   1.5273704e+00   7.3892125e-01
   1.5283045e+00   7.3892125e-01
   1.5292387e+00   7.3892125e-01
   1.5301729e+00   7.3892125e-01
   1.5311070e+00   7.3892125e-01
   1.5320412e+00   7.3892125e-01
   1.5329754e+00   7.3892125e-01
   1.5339096e+00   7.3892125e-01
   1.5348437e+00   7.3892125e-01
   1.5357779e+00   7.3892125e-01
   1.5367121e+00   7.3892125e-01
   1.5376462e+00   7.3892125e-01
   1.5385804e+00   7.3892125e-01
   1.5395146e+00   7.3892125e-01
   1.5404488e+00   7.3892125e-01
   1.5413829e+00   7.3892125e-01
   1.5423171e+00   7.3892125e-01
   1.5432513e+00   7.3892125e-01
   1.5441854e+00   7.3892125e-01
   1.5451196e+00   7.3892125e-01
   1.5460538e+00   7.3892125e-01
   1.5469880e+00   7.3892125e-01
   1.5479221e+00   7.3892125e-01
   1.5488563e+00   7.3892125e-01
   1.5497905e+00   7.3892125e-01
   1.5507246e+00   7.3892125e-01
   1.5516588e+00   7.3892125e-01
   1.5525930e+00   7.3892125e-01
   1.5535272e+00   7.3892125e-01
   1.5544613e+00   7.3892125e-01
   1.5553955e+00   7.3892125e-01
   1.5563297e+00   7.3892125e-01
   1.5572638e+00   7.3892125e-01
   1.5581980e+00   7.3892125e-01
   1.5591322e+00   7.3892125e-01
   1.5600664e+00   7.3892125e-01
   1.5610005e+00   7.3892125e-01
   1.5619347e+00   7.3892125e-01
   1.5628689e+00   7.3892125e-01
   1.5638030e+00   7.3892125e-01
   1.5647372e+00   7.3892125e-01
   1.5656714e+00   7.3892125e-01
   1.5666056e+00   7.3892125e-01
   1.5675397e+00   7.3892125e-01
   1.5684739e+00   7.3892125e-01
   1.5694081e+00   7.3892125e-01
   1.5703422e+00   7.3892125e-01
   1.5712764e+00   7.3892125e-01
   1.5722106e+00   7.3892125e-01
   1.5731448e+00   7.3892125e-01
   1.5740789e+00   7.3892125e-01
   1.5750131e+00   7.3892125e-01
   1.5759473e+00   7.3892125e-01
   1.5768814e+00   7.3892125e-01
   1.5778156e+00   7.3892125e-01
   1.5787498e+00   7.3892125e-01
   1.5796840e+00   7.3892125e-01
   1.5806181e+00   7.3892125e-01
   1.5815523e+00   7.3892125e-01
   1.5824865e+00   7.3892125e-01
   1.5834206e+00   7.3892125e-01
   1.5843548e+00   7.3892125e-01
   1.5852890e+00   7.3892125e-01
   1.5862232e+00   7.3892125e-01
   1.5871573e+00   7.3892125e-01
   1.5880915e+00   7.3892125e-01
   1.5890257e+00   7.3892125e-01
   1.5899598e+00   7.3892125e-01
   1.5908940e+00   7.3892125e-01
   1.5918282e+00   7.3892125e-01
   1.5927624e+00   7.3892125e-01
   1.5936965e+00   7.3892125e-01
   1.5946307e+00   7.3892125e-01
   1.5955649e+00   7.3892125e-01
   1.5964990e+00   7.3892125e-01
   1.5974332e+00   7.3892125e-01
   1.5983674e+00   7.3892125e-01
   1.5993016e+00   7.3892125e-01
   1.6002357e+00   7.3892125e-01
   1.6011699e+00   7.3892125e-01
   1.6021041e+00   7.3892125e-01
   1.6030382e+00   7.3892125e-01
   1.6039724e+00   7.3892125e-01
   1.6049066e+00   7.3892125e-01
   1.6058408e+00   7.3892125e-01
   1.6067749e+00   7.3892125e-01
   1.6077091e+00   7.3892125e-01
   1.6086433e+00   7.3892125e-01
   1.6095775e+00   7.3892125e-01
   1.6105116e+00   7.3892125e-01
   1.6114458e+00   7.3892125e-01
   1.6123800e+00   7.3892125e-01
   1.6133141e+00   7.3892125e-01
   1.6142483e+00   7.3892125e-01
   1.6151825e+00   7.3892125e-01
   1.6161167e+00   7.3892125e-01
   1.6170508e+00   7.3892125e-01
   1.6179850e+00   7.3892125e-01
   1.6189192e+00   7.3892125e-01
   1.6198533e+00   7.3892125e-01
   1.6207875e+00   7.3892125e-01
   1.6217217e+00   7.3892125e-01
   1.6226559e+00   7.3892125e-01
   1.6235900e+00   7.3892125e-01
   1.6245242e+00   7.3892125e-01
   1.6254584e+00   7.3892125e-01
   1.6263925e+00   7.3892125e-01
   1.6273267e+00   7.3892125e-01
   1.6282609e+00   7.3892125e-01
   1.6291951e+00   7.3892125e-01
   1.6301292e+00   7.3892125e-01
   1.6310634e+00   7.3892125e-01
   1.6319976e+00   7.3892125e-01
   1.6329317e+00   7.3892125e-01
   1.6338659e+00   7.3892125e-01
   1.6348001e+00   7.3892125e-01
   1.6357343e+00   7.3892125e-01
   1.6366684e+00   7.3892125e-01
   1.6376026e+00   7.3892125e-01
   1.6385368e+00   7.3892125e-01
   1.6394709e+00   7.3892125e-01
   1.6404051e+00   7.3892125e-01
   1.6413393e+00   7.3892125e-01
   1.6422735e+00   7.3892125e-01
   1.6432076e+00   7.3892125e-01
   1.6441418e+00   7.3892125e-01
   1.6450760e+00   7.3892125e-01
   1.6460101e+00   7.3892125e-01
   1.6469443e+00   7.3892125e-01
   1.6478785e+00   7.3892125e-01
   1.6488127e+00   7.3892125e-01
   1.6497468e+00   7.3892125e-01
   1.6506810e+00   7.3892125e-01
   1.6516152e+00   7.3892125e-01
   1.6525493e+00   7.3892125e-01
   1.6534835e+00   7.3892125e-01
   1.6544177e+00   7.3892125e-01
   1.6553519e+00   7.3892125e-01
   1.6562860e+00   7.3892125e-01
   1.6572202e+00   7.3892125e-01
   1.6581544e+00   7.3892125e-01
   1.6590885e+00   7.3892125e-01
   1.6600227e+00   7.3892125e-01
   1.6609569e+00   7.3892125e-01
   1.6618911e+00   7.3892125e-01
   1.6628252e+00   7.3892125e-01
   1.6637594e+00   7.3892125e-01
   1.6646936e+00   7.3892125e-01
   1.6656277e+00   7.3892125e-01
   1.6665619e+00   7.3892125e-01
   1.6674961e+00   7.3892125e-01
   1.6684303e+00   7.3892125e-01
   1.6693644e+00   7.3892125e-01
   1.6702986e+00   7.3892125e-01
   1.6712328e+00   7.3892125e-01
   1.6721669e+00   7.3892125e-01
   1.6731011e+00   7.3892125e-01
   1.6740353e+00   7.3892125e-01
   1.6749695e+00   7.3892125e-01
   1.6759036e+00   7.3892125e-01
   1.6768378e+00   7.3892125e-01
   1.6777720e+00   7.3892125e-01
   1.6787061e+00   7.3892125e-01
   1.6796403e+00   7.3892125e-01
   1.6805745e+00   7.3892125e-01
   1.6815087e+00   7.3892125e-01
   1.6824428e+00   7.3892125e-01
   1.6833770e+00   7.3892125e-01
   1.6843112e+00   7.3892125e-01
   1.6852453e+00   7.3892125e-01
   1.6861795e+00   7.3892125e-01
   1.6871137e+00   7.3892125e-01
   1.6880479e+00   7.3892125e-01
   1.6889820e+00   7.3892125e-01
   1.6899162e+00   7.3892125e-01
   1.6908504e+00   7.3892125e-01
   1.6917845e+00   7.3892125e-01
   1.6927187e+00   7.3892125e-01
   1.6936529e+00   7.3892125e-01
   1.6945871e+00   7.3892125e-01
   1.6955212e+00   7.3892125e-01
   1.6964554e+00   7.3892125e-01
   1.6973896e+00   7.3892125e-01
   1.6983237e+00   7.3892125e-01
   1.6992579e+00   7.3892125e-01
   1.7001921e+00   7.3892125e-01
   1.7011263e+00   7.3892125e-01
   1.7020604e+00   7.3892125e-01
   1.7029946e+00   7.3892125e-01
   1.7039288e+00   7.3892125e-01
   1.7048629e+00   7.3892125e-01
   1.7057971e+00   7.3892125e-01
   1.7067313e+00   7.3892125e-01
   1.7076655e+00   7.3892125e-01
   1.7085996e+00   7.3892125e-01
   1.7095338e+00   7.3892125e-01
   1.7104680e+00   7.3892125e-01
   1.7114021e+00   7.3892125e-01
   1.7123363e+00   7.3892125e-01
   1.7132705e+00   7.3892125e-01
   1.7142047e+00   7.3892125e-01
   1.7151388e+00   7.3892125e-01
   1.7160730e+00   7.3892125e-01
   1.7170072e+00   7.3892125e-01
   1.7179413e+00   7.3892125e-01
   1.7188755e+00   7.3892125e-01
   1.7198097e+00   7.3892125e-01
   1.7207439e+00   7.3892125e-01
   1.7216780e+00   7.3892125e-01
   1.7226122e+00   7.3892125e-01
   1.7235464e+00   7.3892125e-01
   1.7244805e+00   7.3892125e-01
   1.7254147e+00   7.3892125e-01
   1.7263489e+00   7.3892125e-01
   1.7272831e+00   7.3892125e-01
   1.7282172e+00   7.3892125e-01
   1.7291514e+00   7.3892125e-01
   1.7300856e+00   7.3892125e-01
   1.7310197e+00   7.3892125e-01
   1.7319539e+00   7.3892125e-01
   1.7328881e+00   7.3892125e-01
   1.7338223e+00   7.3892125e-01
   1.7347564e+00   7.3892125e-01
   1.7356906e+00   7.3892125e-01
   1.7366248e+00   7.3892125e-01
   1.7375589e+00   7.3892125e-01
   1.7384931e+00   7.3892125e-01
   1.7394273e+00   7.3892125e-01
   1.7403615e+00   7.3892125e-01
   1.7412956e+00   7.3892125e-01
   1.7422298e+00   7.3892125e-01
   1.7431640e+00   7.3892125e-01
   1.7440981e+00   7.3892125e-01
   1.7450323e+00   7.3892125e-01
   1.7459665e+00   7.3892125e-01
   1.7469007e+00   7.3892125e-01
   1.7478348e+00   7.3892125e-01
   1.7487690e+00   7.3892125e-01
   1.7497032e+00   7.3892125e-01
   1.7506373e+00   7.3892125e-01
   1.7515715e+00   7.3892125e-01
   1.7525057e+00   7.3892125e-01
   1.7534399e+00   7.3892125e-01
   1.7543740e+00   7.3892125e-01
   1.7553082e+00   7.3892125e-01
   1.7562424e+00   7.3892125e-01
   1.7571765e+00   7.3892125e-01
   1.7581107e+00   7.3892125e-01
   1.7590449e+00   7.3892125e-01
   1.7599791e+00   7.3892125e-01
   1.7609132e+00   7.3892125e-01
   1.7618474e+00   7.3892125e-01
   1.7627816e+00   7.3892125e-01
   1.7637157e+00   7.3892125e-01
   1.7646499e+00   7.3892125e-01
   1.7655841e+00   7.3892125e-01
   1.7665183e+00   7.3892125e-01
   1.7674524e+00   7.3892125e-01
   1.7683866e+00   7.3892125e-01
   1.7693208e+00   7.3892125e-01
   1.7702549e+00   7.3892125e-01
   1.7711891e+00   7.3892125e-01
   1.7721233e+00   7.3892125e-01
   1.7730575e+00   7.3892125e-01
   1.7739916e+00   7.3892125e-01
   1.7749258e+00   7.3892125e-01
   1.7758600e+00   7.3892125e-01
   1.7767941e+00   7.3892125e-01
   1.7777283e+00   7.3892125e-01
   1.7786625e+00   7.3892125e-01
   1.7795967e+00   7.3892125e-01
   1.7805308e+00   7.3892125e-01
   1.7814650e+00   7.3892125e-01
   1.7823992e+00   7.3892125e-01
   1.7833333e+00   7.3892125e-01
   1.7842675e+00   7.3892125e-01
   1.7852017e+00   7.3892125e-01
   1.7861359e+00   7.3892125e-01
   1.7870700e+00   7.3892125e-01
   1.7880042e+00   7.3892125e-01
   1.7889384e+00   7.3892125e-01
   1.7898725e+00   7.3892125e-01
   1.7908067e+00   7.3892125e-01
   1.7917409e+00   7.3892125e-01
   1.7926751e+00   7.3892125e-01
   1.7936092e+00   7.3892125e-01
   1.7945434e+00   7.3892125e-01
   1.7954776e+00   7.3892125e-01
   1.7964117e+00   7.3892125e-01
   1.7973459e+00   7.3892125e-01
   1.7982801e+00   7.3892125e-01
   1.7992143e+00   7.3892125e-01
   1.8001484e+00   7.3892125e-01
   1.8010826e+00   7.3892125e-01
   1.8020168e+00   7.3892125e-01
   1.8029509e+00   7.3892125e-01
   1.8038851e+00   7.3892125e-01
   1.8048193e+00   7.3892125e-01
   1.8057535e+00   7.3892125e-01
   1.8066876e+00   7.3892125e-01
   1.8076218e+00   7.3892125e-01
   1.8085560e+00   7.3892125e-01
   1.8094901e+00   7.3892125e-01
   1.8104243e+00   7.3892125e-01
   1.8113585e+00   7.3892125e-01
   1.8122927e+00   7.3892125e-01
   1.8132268e+00   7.3892125e-01
   1.8141610e+00   7.3892125e-01
   1.8150952e+00   7.3892125e-01
   1.8160293e+00   7.3892125e-01
   1.8169635e+00   7.3892125e-01
   1.8178977e+00   7.3892125e-01
   1.8188319e+00   7.3892125e-01
   1.8197660e+00   7.3892125e-01
   1.8207002e+00   7.3892125e-01
   1.8216344e+00   7.3892125e-01
   1.8225685e+00   7.3892125e-01
   1.8235027e+00   7.3892125e-01
   1.8244369e+00   7.3892125e-01
   1.8253711e+00   7.3892125e-01
   1.8263052e+00   7.3892125e-01
   1.8272394e+00   7.3892125e-01
   1.8281736e+00   7.3892125e-01
   1.8291077e+00   7.3892125e-01
   1.8300419e+00   7.3892125e-01
   1.8309761e+00   7.3892125e-01
   1.8319103e+00   7.3892125e-01
   1.8328444e+00   7.3892125e-01
   1.8337786e+00   7.3892125e-01
   1.8347128e+00   7.3892125e-01
   1.8356469e+00   7.3892125e-01
   1.8365811e+00   7.3892125e-01
   1.8375153e+00   7.3892125e-01
   1.8384495e+00   7.3892125e-01
   1.8393836e+00   7.3892125e-01
   1.8403178e+00   7.3892125e-01
   1.8412520e+00   7.3892125e-01
   1.8421861e+00   7.3892125e-01
   1.8431203e+00   7.3892125e-01
   1.8440545e+00   7.3892125e-01
   1.8449887e+00   7.3892125e-01
   1.8459228e+00   7.3892125e-01
   1.8468570e+00   7.3892125e-01
   1.8477912e+00   7.3892125e-01
   1.8487253e+00   7.3892125e-01
   1.8496595e+00   7.3892125e-01
   1.8505937e+00   7.3892125e-01
   1.8515279e+00   7.3892125e-01
   1.8524620e+00   7.3892125e-01
   1.8533962e+00   7.3892125e-01
   1.8543304e+00   7.3892125e-01
   1.8552645e+00   7.3892125e-01
   1.8561987e+00   7.3892125e-01
   1.8571329e+00   7.3892125e-01
   1.8580671e+00   7.3892125e-01
   1.8590012e+00   7.3892125e-01
   1.8599354e+00   7.3892125e-01
   1.8608696e+00   7.3892125e-01
   1.8618037e+00   7.3892125e-01
   1.8627379e+00   7.3892125e-01
   1.8636721e+00   7.3892125e-01
   1.8646063e+00   7.3892125e-01
   1.8655404e+00   7.3892125e-01
   1.8664746e+00   7.3892125e-01
   1.8674088e+00   7.3892125e-01


==> Fig_nd/Cosine_Mixture_PSO.txt <==
   0.0000000e+00   7.5800819e+00
   5.7766366e-03   6.3447435e+00
   1.1553273e-02   5.2427597e+00
   1.7329910e-02   4.7741409e+00
   2.3106546e-02   4.2929624e+00
   2.8883183e-02   4.0414247e+00
   3.4659819e-02   3.7088331e+00
   4.0436456e-02   3.4705441e+00
   4.6213093e-02   3.2134940e+00
   5.1989729e-02   2.9439870e+00
   5.7766366e-02   2.7574977e+00
   6.3543002e-02   2.5847905e+00
   6.9319639e-02   2.3685052e+00
   7.5096276e-02   2.1382635e+00
   8.0872912e-02   1.9274273e+00
   8.6649549e-02   1.7800534e+00
   9.2426185e-02   1.5985826e+00
   9.8202822e-02   1.4398279e+00
   1.0397946e-01   1.3144261e+00
   1.0975610e-01   1.1785110e+00
   1.1553273e-01   1.0794825e+00
   1.2130937e-01   9.8275402e-01
   1.2708600e-01   8.8862121e-01
   1.3286264e-01   8.1323640e-01
   1.3863928e-01   7.5629941e-01
   1.4441591e-01   7.2127789e-01
   1.5019255e-01   6.3460574e-01
   1.5596919e-01   5.9499884e-01
   1.6174582e-01   5.5627183e-01
   1.6752246e-01   5.3655380e-01
   1.7329910e-01   5.1544560e-01
   1.7907573e-01   4.9558802e-01
   1.8485237e-01   4.8146453e-01
   1.9062901e-01   4.1757322e-01
   1.9640564e-01   3.6961653e-01
   2.0218228e-01   3.5659436e-01
   2.0795892e-01   3.3926315e-01
   2.1373555e-01   3.3126221e-01
   2.1951219e-01   3.2540064e-01
   2.2528883e-01   3.2104574e-01
   2.3106546e-01   3.1587864e-01
   2.3684210e-01   3.0881896e-01
   2.4261874e-01   3.0414988e-01
   2.4839537e-01   3.0271117e-01
   2.5417201e-01   3.0147395e-01
   2.5994865e-01   2.9991725e-01
   2.6572528e-01   2.9927576e-01
   2.7150192e-01   2.9849374e-01
   2.7727856e-01   2.9783917e-01
   2.8305519e-01   2.9729871e-01
   2.8883183e-01   2.9687088e-01
   2.9460847e-01   2.9650835e-01
   3.0038510e-01   2.9627638e-01
   3.0616174e-01   2.9599390e-01
   3.1193838e-01   2.9594280e-01
   3.1771501e-01   2.9587573e-01
   3.2349165e-01   2.9579709e-01
   3.2926829e-01   2.9573324e-01
   3.3504492e-01   2.9569405e-01
   3.4082156e-01   2.9567001e-01
   3.4659819e-01   2.9565364e-01
   3.5237483e-01   2.9563954e-01
   3.5815147e-01   2.9562380e-01
   3.6392810e-01   2.9560820e-01
   3.6970474e-01   2.9560358e-01
   3.7548138e-01   2.9559708e-01
   3.8125801e-01   2.9558944e-01
   3.8703465e-01   2.9558637e-01
   3.9281129e-01   2.9558316e-01
   3.9858792e-01   2.9557974e-01
   4.0436456e-01   2.9557832e-01
   4.1014120e-01   2.9557594e-01
   4.1591783e-01   2.9557395e-01
   4.2169447e-01   2.9557306e-01
   4.2747111e-01   2.9557186e-01
   4.3324774e-01   2.9557126e-01
   4.3902438e-01   2.9557067e-01
   4.4480102e-01   2.9557012e-01
   4.5057765e-01   2.9556972e-01
   4.5635429e-01   2.9556949e-01
   4.6213093e-01   2.9556930e-01
   4.6790756e-01   2.9556916e-01
   4.7368420e-01   2.9556903e-01
   4.7946084e-01   2.9556895e-01
   4.8523747e-01   2.9556885e-01
   4.9101411e-01   2.9556882e-01
   4.9679075e-01   2.9556876e-01
   5.0256738e-01   2.9556872e-01
   5.0834402e-01   2.9556867e-01
   5.1412066e-01   2.9556864e-01
   5.1989729e-01   2.9556861e-01
   5.2567393e-01   2.9556858e-01
   5.3145057e-01   2.9556857e-01
   5.3722720e-01   2.9556856e-01
   5.4300384e-01   2.9556855e-01
   5.4878048e-01   2.9556854e-01
   5.5455711e-01   2.9556853e-01
   5.6033375e-01   2.9556853e-01
   5.6611039e-01   2.9556852e-01
   5.7188702e-01   2.9556852e-01
   5.7766366e-01   2.9556851e-01
   5.8344029e-01   2.9556851e-01
   5.8921693e-01   2.9556851e-01
   5.9499357e-01   2.9556851e-01
   6.0077020e-01   2.9556851e-01
   6.0654684e-01   2.9556850e-01
   6.1232348e-01   2.9556850e-01
   6.1810011e-01   2.9556850e-01
   6.2387675e-01   2.9556850e-01
   6.2965339e-01   2.9556850e-01
   6.3543002e-01   2.9556850e-01
   6.4120666e-01   2.9556850e-01
   6.4698330e-01   2.9556850e-01
   6.5275993e-01   2.9556850e-01
   6.5853657e-01   2.9556850e-01
   6.6431321e-01   2.9556850e-01
   6.7008984e-01   2.9556850e-01
   6.7586648e-01   2.9556850e-01
   6.8164312e-01   2.9556850e-01
   6.8741975e-01   2.9556850e-01
   6.9319639e-01   2.9556850e-01
   6.9897303e-01   2.9556850e-01
   7.0474966e-01   2.9556850e-01
   7.1052630e-01   2.9556850e-01
   7.1630294e-01   2.9556850e-01
   7.2207957e-01   2.9556850e-01
   7.2785621e-01   2.9556850e-01
   7.3363285e-01   2.9556850e-01
   7.3940948e-01   2.9556850e-01
   7.4518612e-01   2.9556850e-01
   7.5096276e-01   2.9556850e-01
   7.5673939e-01   2.9556850e-01
   7.6251603e-01   2.9556850e-01
   7.6829267e-01   2.9556850e-01
   7.7406930e-01   2.9556850e-01
   7.7984594e-01   2.9556850e-01
   7.8562258e-01   2.9556850e-01
   7.9139921e-01   2.9556850e-01
   7.9717585e-01   2.9556850e-01
   8.0295249e-01   2.9556850e-01
   8.0872912e-01   2.9556850e-01
   8.1450576e-01   2.9556850e-01
   8.2028239e-01   2.9556850e-01
   8.2605903e-01   2.9556850e-01
   8.3183567e-01   2.9556850e-01
   8.3761230e-01   2.9556850e-01
   8.4338894e-01   2.9556850e-01
   8.4916558e-01   2.9556850e-01
   8.5494221e-01   2.9556850e-01
   8.6071885e-01   2.9556850e-01
   8.6649549e-01   2.9556850e-01
   8.7227212e-01   2.9556850e-01
   8.7804876e-01   2.9556850e-01
   8.8382540e-01   2.9556850e-01
   8.8960203e-01   2.9556850e-01
   8.9537867e-01   2.9556850e-01
   9.0115531e-01   2.9556850e-01
   9.0693194e-01   2.9556850e-01
   9.1270858e-01   2.9556850e-01
   9.1848522e-01   2.9556850e-01
   9.2426185e-01   2.9556850e-01
   9.3003849e-01   2.9556850e-01
   9.3581513e-01   2.9556850e-01
   9.4159176e-01   2.9556850e-01
   9.4736840e-01   2.9556850e-01
   9.5314504e-01   2.9556850e-01
   9.5892167e-01   2.9556850e-01
   9.6469831e-01   2.9556850e-01
   9.7047495e-01   2.9556850e-01
   9.7625158e-01   2.9556850e-01
   9.8202822e-01   2.9556850e-01
   9.8780486e-01   2.9556850e-01
   9.9358149e-01   2.9556850e-01
   9.9935813e-01   2.9556850e-01
   1.0051348e+00   2.9556850e-01
   1.0109114e+00   2.9556850e-01
   1.0166880e+00   2.9556850e-01
   1.0224647e+00   2.9556850e-01
   1.0282413e+00   2.9556850e-01
   1.0340179e+00   2.9556850e-01
   1.0397946e+00   2.9556850e-01
   1.0455712e+00   2.9556850e-01
   1.0513479e+00   2.9556850e-01
   1.0571245e+00   2.9556850e-01
   1.0629011e+00   2.9556850e-01
   1.0686778e+00   2.9556850e-01
   1.0744544e+00   2.9556850e-01
   1.0802310e+00   2.9556850e-01
   1.0860077e+00   2.9556850e-01
   1.0917843e+00   2.9556850e-01
   1.0975610e+00   2.9556850e-01
   1.1033376e+00   2.9556850e-01
   1.1091142e+00   2.9556850e-01
   1.1148909e+00   2.9556850e-01
   1.1206675e+00   2.9556850e-01
   1.1264441e+00   2.9556850e-01
   1.1322208e+00   2.9556850e-01
   1.1379974e+00   2.9556850e-01
   1.1437740e+00   2.9556850e-01
   1.1495507e+00   2.9556850e-01
   1.1553273e+00   2.9556850e-01
   1.1611040e+00   2.9556850e-01
   1.1668806e+00   2.9556850e-01
   1.1726572e+00   2.9556850e-01
   1.1784339e+00   2.9556850e-01
   1.1842105e+00   2.9556850e-01
   1.1899871e+00   2.9556850e-01
   1.1957638e+00   2.9556850e-01
   1.2015404e+00   2.9556850e-01
   1.2073170e+00   2.9556850e-01
   1.2130937e+00   2.9556850e-01
   1.2188703e+00   2.9556850e-01
   1.2246470e+00   2.9556850e-01
   1.2304236e+00   2.9556850e-01
   1.2362002e+00   2.9556850e-01
   1.2419769e+00   2.9556850e-01
   1.2477535e+00   2.9556850e-01
   1.2535301e+00   2.9556850e-01
   1.2593068e+00   2.9556850e-01
   1.2650834e+00   2.9556850e-01
   1.2708600e+00   2.9556850e-01
   1.2766367e+00   2.9556850e-01
   1.2824133e+00   2.9556850e-01
   1.2881900e+00   2.9556850e-01
   1.2939666e+00   2.9556850e-01
   1.2997432e+00   2.9556850e-01
   1.3055199e+00   2.9556850e-01
   1.3112965e+00   2.9556850e-01
   1.3170731e+00   2.9556850e-01
   1.3228498e+00   2.9556850e-01
   1.3286264e+00   2.9556850e-01
   1.3344031e+00   2.9556850e-01
   1.3401797e+00   2.9556850e-01
   1.3459563e+00   2.9556850e-01
   1.3517330e+00   2.9556850e-01
   1.3575096e+00   2.9556850e-01
   1.3632862e+00   2.9556850e-01
   1.3690629e+00   2.9556850e-01
   1.3748395e+00   2.9556850e-01
   1.3806161e+00   2.9556850e-01
   1.3863928e+00   2.9556850e-01
   1.3921694e+00   2.9556850e-01
   1.3979461e+00   2.9556850e-01
   1.4037227e+00   2.9556850e-01
   1.4094993e+00   2.9556850e-01
   1.4152760e+00   2.9556850e-01
   1.4210526e+00   2.9556850e-01
   1.4268292e+00   2.9556850e-01
   1.4326059e+00   2.9556850e-01
   1.4383825e+00   2.9556850e-01
   1.4441591e+00   2.9556850e-01
   1.4499358e+00   2.9556850e-01
   1.4557124e+00   2.9556850e-01
   1.4614891e+00   2.9556850e-01
   1.4672657e+00   2.9556850e-01
   1.4730423e+00   2.9556850e-01
   1.4788190e+00   2.9556850e-01
   1.4845956e+00   2.9556850e-01
   1.4903722e+00   2.9556850e-01
   1.4961489e+00   2.9556850e-01
   1.5019255e+00   2.9556850e-01
   1.5077021e+00   2.9556850e-01
   1.5134788e+00   2.9556850e-01
   1.5192554e+00   2.9556850e-01
   1.5250321e+00   2.9556850e-01
   1.5308087e+00   2.9556850e-01
   1.5365853e+00   2.9556850e-01
   1.5423620e+00   2.9556850e-01
   1.5481386e+00   2.9556850e-01
   1.5539152e+00   2.9556850e-01
   1.5596919e+00   2.9556850e-01
   1.5654685e+00   2.9556850e-01
   1.5712452e+00   2.9556850e-01
   1.5770218e+00   2.9556850e-01
   1.5827984e+00   2.9556850e-01
   1.5885751e+00   2.9556850e-01
   1.5943517e+00   2.9556850e-01
   1.6001283e+00   2.9556850e-01
   1.6059050e+00   2.9556850e-01
   1.6116816e+00   2.9556850e-01
   1.6174582e+00   2.9556850e-01
   1.6232349e+00   2.9556850e-01
   1.6290115e+00   2.9556850e-01
   1.6347882e+00   2.9556850e-01
   1.6405648e+00   2.9556850e-01
   1.6463414e+00   2.9556850e-01
   1.6521181e+00   2.9556850e-01
   1.6578947e+00   2.9556850e-01
   1.6636713e+00   2.9556850e-01
   1.6694480e+00   2.9556850e-01
   1.6752246e+00   2.9556850e-01
   1.6810012e+00   2.9556850e-01
   1.6867779e+00   2.9556850e-01
   1.6925545e+00   2.9556850e-01
   1.6983312e+00   2.9556850e-01
   1.7041078e+00   2.9556850e-01
   1.7098844e+00   2.9556850e-01
   1.7156611e+00   2.9556850e-01
   1.7214377e+00   2.9556850e-01
   1.7272143e+00   2.9556850e-01
   1.7329910e+00   2.9556850e-01
   1.7387676e+00   2.9556850e-01
   1.7445442e+00   2.9556850e-01
   1.7503209e+00   2.9556850e-01
   1.7560975e+00   2.9556850e-01
   1.7618742e+00   2.9556850e-01
   1.7676508e+00   2.9556850e-01
   1.7734274e+00   2.9556850e-01
   1.7792041e+00   2.9556850e-01
   1.7849807e+00   2.9556850e-01
   1.7907573e+00   2.9556850e-01
   1.7965340e+00   2.9556850e-01
   1.8023106e+00   2.9556850e-01
   1.8080873e+00   2.9556850e-01
   1.8138639e+00   2.9556850e-01
   1.8196405e+00   2.9556850e-01
   1.8254172e+00   2.9556850e-01
   1.8311938e+00   2.9556850e-01
   1.8369704e+00   2.9556850e-01
   1.8427471e+00   2.9556850e-01
   1.8485237e+00   2.9556850e-01
   1.8543003e+00   2.9556850e-01
   1.8600770e+00   2.9556850e-01
   1.8658536e+00   2.9556850e-01
   1.8716303e+00   2.9556850e-01
   1.8774069e+00   2.9556850e-01
   1.8831835e+00   2.9556850e-01
   1.8889602e+00   2.9556850e-01
   1.8947368e+00   2.9556850e-01
   1.9005134e+00   2.9556850e-01
   1.9062901e+00   2.9556850e-01
   1.9120667e+00   2.9556850e-01
   1.9178433e+00   2.9556850e-01
   1.9236200e+00   2.9556850e-01
   1.9293966e+00   2.9556850e-01
   1.9351733e+00   2.9556850e-01
   1.9409499e+00   2.9556850e-01
   1.9467265e+00   2.9556850e-01
   1.9525032e+00   2.9556850e-01
   1.9582798e+00   2.9556850e-01
   1.9640564e+00   2.9556850e-01
   1.9698331e+00   2.9556850e-01
   1.9756097e+00   2.9556850e-01
   1.9813863e+00   2.9556850e-01
   1.9871630e+00   2.9556850e-01
   1.9929396e+00   2.9556850e-01
   1.9987163e+00   2.9556850e-01
   2.0044929e+00   2.9556850e-01
   2.0102695e+00   2.9556850e-01
   2.0160462e+00   2.9556850e-01
   2.0218228e+00   2.9556850e-01
   2.0275994e+00   2.9556850e-01
   2.0333761e+00   2.9556850e-01
   2.0391527e+00   2.9556850e-01
   2.0449294e+00   2.9556850e-01
   2.0507060e+00   2.9556850e-01
   2.0564826e+00   2.9556850e-01
   2.0622593e+00   2.9556850e-01
   2.0680359e+00   2.9556850e-01
   2.0738125e+00   2.9556850e-01
   2.0795892e+00   2.9556850e-01
   2.0853658e+00   2.9556850e-01
   2.0911424e+00   2.9556850e-01
   2.0969191e+00   2.9556850e-01
   2.1026957e+00   2.9556850e-01
   2.1084724e+00   2.9556850e-01
   2.1142490e+00   2.9556850e-01
   2.1200256e+00   2.9556850e-01
   2.1258023e+00   2.9556850e-01
   2.1315789e+00   2.9556850e-01
   2.1373555e+00   2.9556850e-01
   2.1431322e+00   2.9556850e-01
   2.1489088e+00   2.9556850e-01
   2.1546854e+00   2.9556850e-01
   2.1604621e+00   2.9556850e-01
   2.1662387e+00   2.9556850e-01
   2.1720154e+00   2.9556850e-01
   2.1777920e+00   2.9556850e-01
   2.1835686e+00   2.9556850e-01
   2.1893453e+00   2.9556850e-01
   2.1951219e+00   2.9556850e-01
   2.2008985e+00   2.9556850e-01
   2.2066752e+00   2.9556850e-01
   2.2124518e+00   2.9556850e-01
   2.2182284e+00   2.9556850e-01
   2.2240051e+00   2.9556850e-01
   2.2297817e+00   2.9556850e-01
   2.2355584e+00   2.9556850e-01
   2.2413350e+00   2.9556850e-01
   2.2471116e+00   2.9556850e-01
   2.2528883e+00   2.9556850e-01
   2.2586649e+00   2.9556850e-01
   2.2644415e+00   2.9556850e-01
   2.2702182e+00   2.9556850e-01
   2.2759948e+00   2.9556850e-01
   2.2817715e+00   2.9556850e-01
   2.2875481e+00   2.9556850e-01
   2.2933247e+00   2.9556850e-01
   2.2991014e+00   2.9556850e-01
   2.3048780e+00   2.9556850e-01
   2.3106546e+00   2.9556850e-01
   2.3164313e+00   2.9556850e-01
   2.3222079e+00   2.9556850e-01
   2.3279845e+00   2.9556850e-01
   2.3337612e+00   2.9556850e-01
   2.3395378e+00   2.9556850e-01
   2.3453145e+00   2.9556850e-01
   2.3510911e+00   2.9556850e-01
   2.3568677e+00   2.9556850e-01
   2.3626444e+00   2.9556850e-01
   2.3684210e+00   2.9556850e-01
   2.3741976e+00   2.9556850e-01
   2.3799743e+00   2.9556850e-01
   2.3857509e+00   2.9556850e-01
   2.3915275e+00   2.9556850e-01
   2.3973042e+00   2.9556850e-01
   2.4030808e+00   2.9556850e-01
   2.4088575e+00   2.9556850e-01
   2.4146341e+00   2.9556850e-01
   2.4204107e+00   2.9556850e-01
   2.4261874e+00   2.9556850e-01
   2.4319640e+00   2.9556850e-01
   2.4377406e+00   2.9556850e-01
   2.4435173e+00   2.9556850e-01
   2.4492939e+00   2.9556850e-01
   2.4550705e+00   2.9556850e-01
   2.4608472e+00   2.9556850e-01
   2.4666238e+00   2.9556850e-01
   2.4724005e+00   2.9556850e-01
   2.4781771e+00   2.9556850e-01
   2.4839537e+00   2.9556850e-01
   2.4897304e+00   2.9556850e-01
   2.4955070e+00   2.9556850e-01
   2.5012836e+00   2.9556850e-01
   2.5070603e+00   2.9556850e-01
   2.5128369e+00   2.9556850e-01
   2.5186136e+00   2.9556850e-01
   2.5243902e+00   2.9556850e-01
   2.5301668e+00   2.9556850e-01
   2.5359435e+00   2.9556850e-01
   2.5417201e+00   2.9556850e-01
   2.5474967e+00   2.9556850e-01
   2.5532734e+00   2.9556850e-01
   2.5590500e+00   2.9556850e-01
   2.5648266e+00   2.9556850e-01
   2.5706033e+00   2.9556850e-01
   2.5763799e+00   2.9556850e-01
   2.5821566e+00   2.9556850e-01
   2.5879332e+00   2.9556850e-01
   2.5937098e+00   2.9556850e-01
   2.5994865e+00   2.9556850e-01
   2.6052631e+00   2.9556850e-01
   2.6110397e+00   2.9556850e-01
   2.6168164e+00   2.9556850e-01
   2.6225930e+00   2.9556850e-01
   2.6283696e+00   2.9556850e-01
   2.6341463e+00   2.9556850e-01
   2.6399229e+00   2.9556850e-01
   2.6456996e+00   2.9556850e-01
   2.6514762e+00   2.9556850e-01
   2.6572528e+00   2.9556850e-01
   2.6630295e+00   2.9556850e-01
   2.6688061e+00   2.9556850e-01
   2.6745827e+00   2.9556850e-01
   2.6803594e+00   2.9556850e-01
   2.6861360e+00   2.9556850e-01
   2.6919126e+00   2.9556850e-01
   2.6976893e+00   2.9556850e-01
   2.7034659e+00   2.9556850e-01
   2.7092426e+00   2.9556850e-01
   2.7150192e+00   2.9556850e-01
   2.7207958e+00   2.9556850e-01
   2.7265725e+00   2.9556850e-01
   2.7323491e+00   2.9556850e-01
   2.7381257e+00   2.9556850e-01
   2.7439024e+00   2.9556850e-01
   2.7496790e+00   2.9556850e-01
   2.7554557e+00   2.9556850e-01
   2.7612323e+00   2.9556850e-01
   2.7670089e+00   2.9556850e-01
   2.7727856e+00   2.9556850e-01
   2.7785622e+00   2.9556850e-01
   2.7843388e+00   2.9556850e-01
   2.7901155e+00   2.9556850e-01
   2.7958921e+00   2.9556850e-01
   2.8016687e+00   2.9556850e-01
   2.8074454e+00   2.9556850e-01
   2.8132220e+00   2.9556850e-01
   2.8189987e+00   2.9556850e-01
   2.8247753e+00   2.9556850e-01
   2.8305519e+00   2.9556850e-01
   2.8363286e+00   2.9556850e-01
   2.8421052e+00   2.9556850e-01
   2.8478818e+00   2.9556850e-01
   2.8536585e+00   2.9556850e-01
   2.8594351e+00   2.9556850e-01
   2.8652117e+00   2.9556850e-01
   2.8709884e+00   2.9556850e-01
   2.8767650e+00   2.9556850e-01
   2.8825417e+00   2.9556850e-01


==> Fig_nd/Csendes_CR.txt <==
   0.0000000e+00   1.5871797e+00
   3.7158740e-03   1.3125747e+00
   7.4317479e-03   1.0973942e+00
   1.1147622e-02   9.6601079e-01
   1.4863496e-02   8.8093704e-01
   1.8579370e-02   7.5703693e-01
   2.2295244e-02   7.0065999e-01
   2.6011118e-02   6.0027402e-01
   2.9726992e-02   5.3910850e-01
   3.3442866e-02   4.8581384e-01
   3.7158740e-02   4.2795113e-01
   4.0874613e-02   3.9611530e-01
   4.4590487e-02   3.5120637e-01
   4.8306361e-02   3.2587127e-01
   5.2022235e-02   2.9766189e-01
   5.5738109e-02   2.7327211e-01
   5.9453983e-02   2.4979517e-01
   6.3169857e-02   2.2735467e-01
   6.6885731e-02   2.1964788e-01
   7.0601605e-02   2.1814605e-01
   7.4317479e-02   2.0636617e-01
   7.8033353e-02   1.9277931e-01
   8.1749227e-02   1.7388175e-01
   8.5465101e-02   1.5622066e-01
   8.9180975e-02   1.5078944e-01
   9.2896849e-02   1.4181478e-01
   9.6612723e-02   1.3751465e-01
   1.0032860e-01   1.2465197e-01
   1.0404447e-01   1.2214167e-01
   1.0776034e-01   1.0954251e-01
   1.1147622e-01   1.0455732e-01
   1.1519209e-01   9.6270994e-02
   1.1890797e-01   8.9182572e-02
   1.2262384e-01   8.1492074e-02
   1.2633971e-01   7.5822962e-02
   1.3005559e-01   7.1619916e-02
   1.3377146e-01   6.5367142e-02
   1.3748734e-01   5.9741481e-02
   1.4120321e-01   5.0880357e-02
   1.4491908e-01   4.6958664e-02
   1.4863496e-01   4.2056118e-02
   1.5235083e-01   3.8928124e-02
   1.5606671e-01   3.6133513e-02
   1.5978258e-01   3.2866665e-02
   1.6349845e-01   3.0109448e-02
   1.6721433e-01   2.7903219e-02
   1.7093020e-01   2.6305768e-02
   1.7464608e-01   2.4206969e-02
   1.7836195e-01   2.0416920e-02
   1.8207782e-01   1.7998385e-02
   1.8579370e-01   1.6354993e-02
   1.8950957e-01   1.3646461e-02
   1.9322545e-01   1.1806911e-02
   1.9694132e-01   1.1493826e-02
   2.0065719e-01   1.0232254e-02
   2.0437307e-01   9.5343426e-03
   2.0808894e-01   8.7476260e-03
   2.1180482e-01   7.5081823e-03
   2.1552069e-01   5.8662700e-03
   2.1923656e-01   5.0698535e-03
   2.2295244e-01   4.7061233e-03
   2.2666831e-01   4.2087726e-03
   2.3038418e-01   3.7969832e-03
   2.3410006e-01   3.4910778e-03
   2.3781593e-01   3.0172092e-03
   2.4153181e-01   2.6473826e-03
   2.4524768e-01   2.4196208e-03
   2.4896355e-01   2.1349139e-03
   2.5267943e-01   1.8290766e-03
   2.5639530e-01   1.5441894e-03
   2.6011118e-01   1.3611792e-03
   2.6382705e-01   1.2389288e-03
   2.6754292e-01   1.0094617e-03
   2.7125880e-01   8.9595025e-04
   2.7497467e-01   8.6005671e-04
   2.7869055e-01   7.3941726e-04
   2.8240642e-01   6.3950344e-04
   2.8612229e-01   5.6844720e-04
   2.8983817e-01   5.2980909e-04
   2.9355404e-01   4.7610963e-04
   2.9726992e-01   4.1858433e-04
   3.0098579e-01   3.6569589e-04
   3.0470166e-01   3.3278077e-04
   3.0841754e-01   2.9280679e-04
   3.1213341e-01   2.7712313e-04
   3.1584929e-01   2.5118506e-04
   3.1956516e-01   2.2432457e-04
   3.2328103e-01   2.0293962e-04
   3.2699691e-01   1.8062153e-04
   3.3071278e-01   1.5658358e-04
   3.3442866e-01   1.3852744e-04
   3.3814453e-01   1.1760595e-04
   3.4186040e-01   1.0875920e-04
   3.4557628e-01   8.9981790e-05
   3.4929215e-01   8.5246881e-05
   3.5300803e-01   6.8045747e-05
   3.5672390e-01   5.4150898e-05
   3.6043977e-01   4.9893719e-05
   3.6415565e-01   4.1476691e-05
   3.6787152e-01   3.8555345e-05
   3.7158740e-01   3.2516135e-05
   3.7530327e-01   2.8697578e-05
   3.7901914e-01   2.6426978e-05
   3.8273502e-01   2.4848020e-05
   3.8645089e-01   2.1996582e-05
   3.9016676e-01   1.9727292e-05
   3.9388264e-01   1.6528310e-05
   3.9759851e-01   1.4785113e-05
   4.0131439e-01   1.3325384e-05
   4.0503026e-01   1.2712935e-05
   4.0874613e-01   1.1432170e-05
   4.1246201e-01   9.9203151e-06
   4.1617788e-01   8.2079901e-06
   4.1989376e-01   7.6799438e-06
   4.2360963e-01   6.6692915e-06
   4.2732550e-01   5.9467698e-06
   4.3104138e-01   5.4184407e-06
   4.3475725e-01   4.5085672e-06
   4.3847313e-01   3.8766421e-06
   4.4218900e-01   3.5939144e-06
   4.4590487e-01   3.3509446e-06
   4.4962075e-01   2.7611460e-06
   4.5333662e-01   2.4253258e-06
   4.5705250e-01   2.2811477e-06
   4.6076837e-01   2.0505049e-06
   4.6448424e-01   1.8271522e-06
   4.6820012e-01   1.6883370e-06
   4.7191599e-01   1.4199185e-06
   4.7563187e-01   1.3009322e-06
   4.7934774e-01   1.1311600e-06
   4.8306361e-01   1.0046913e-06
   4.8677949e-01   8.6129998e-07
   4.9049536e-01   7.5332061e-07
   4.9421124e-01   6.3254694e-07
   4.9792711e-01   5.7347380e-07
   5.0164298e-01   4.8081161e-07
   5.0535886e-01   4.1487112e-07
   5.0907473e-01   3.7691541e-07
   5.1279061e-01   3.4703021e-07
   5.1650648e-01   2.8153171e-07
   5.2022235e-01   2.6403001e-07
   5.2393823e-01   2.3383821e-07
   5.2765410e-01   2.0063109e-07
   5.3136998e-01   1.7444082e-07
   5.3508585e-01   1.6338042e-07
   5.3880172e-01   1.3292934e-07
   5.4251760e-01   1.1659220e-07
   5.4623347e-01   1.1193956e-07
   5.4994934e-01   1.0150544e-07
   5.5366522e-01   9.2292211e-08
   5.5738109e-01   7.9893232e-08
   5.6109697e-01   7.1172930e-08
   5.6481284e-01   6.5251029e-08
   5.6852871e-01   5.7740025e-08
   5.7224459e-01   5.3514595e-08
   5.7596046e-01   4.6346930e-08
   5.7967634e-01   4.0867736e-08
   5.8339221e-01   3.7337695e-08
   5.8710808e-01   3.0624979e-08
   5.9082396e-01   2.8678515e-08
   5.9453983e-01   2.3379925e-08
   5.9825571e-01   2.1390120e-08
   6.0197158e-01   2.0288328e-08
   6.0568745e-01   1.6472464e-08
   6.0940333e-01   1.5383427e-08
   6.1311920e-01   1.3450857e-08
   6.1683508e-01   1.2020585e-08
   6.2055095e-01   1.0322707e-08
   6.2426682e-01   9.6595819e-09
   6.2798270e-01   7.9303588e-09
   6.3169857e-01   7.3360592e-09
   6.3541445e-01   6.5298562e-09
   6.3913032e-01   5.6710807e-09
   6.4284619e-01   5.3647538e-09
   6.4656207e-01   4.8114439e-09
   6.5027794e-01   4.3694461e-09
   6.5399382e-01   3.5008017e-09
   6.5770969e-01   3.2150019e-09
   6.6142556e-01   3.0522950e-09
   6.6514144e-01   2.5942570e-09
   6.6885731e-01   2.3257453e-09
   6.7257319e-01   1.9585122e-09
   6.7628906e-01   1.7603800e-09
   6.8000493e-01   1.6734246e-09
   6.8372081e-01   1.5098233e-09
   6.8743668e-01   1.3571722e-09
   6.9115255e-01   1.1802272e-09
   6.9486843e-01   1.0891029e-09
   6.9858430e-01   9.6350284e-10
   7.0230018e-01   8.6479160e-10
   7.0601605e-01   7.2666359e-10
   7.0973192e-01   6.7805677e-10
   7.1344780e-01   5.3489840e-10
   7.1716367e-01   4.7972969e-10
   7.2087955e-01   4.2676248e-10
   7.2459542e-01   3.5938875e-10
   7.2831129e-01   3.1570005e-10
   7.3202717e-01   2.8315395e-10
   7.3574304e-01   2.6664910e-10
   7.3945892e-01   2.3363633e-10
   7.4317479e-01   2.1676147e-10
   7.4689066e-01   1.7363554e-10
   7.5060654e-01   1.5769340e-10
   7.5432241e-01   1.2926883e-10
   7.5803829e-01   1.1653433e-10
   7.6175416e-01   1.0537736e-10
   7.6547003e-01   9.5210452e-11
   7.6918591e-01   8.0867182e-11
   7.7290178e-01   7.0227957e-11
   7.7661766e-01   6.7092117e-11
   7.8033353e-01   5.8310531e-11
   7.8404940e-01   4.9728925e-11
   7.8776528e-01   4.5652317e-11
   7.9148115e-01   4.4419810e-11
   7.9519703e-01   3.7943180e-11
   7.9891290e-01   3.4896483e-11
   8.0262877e-01   2.9338525e-11
   8.0634465e-01   2.4711984e-11
   8.1006052e-01   2.1621851e-11
   8.1377640e-01   1.8793929e-11
   8.1749227e-01   1.6600908e-11
   8.2120814e-01   1.4760658e-11
   8.2492402e-01   1.2609949e-11
   8.2863989e-01   1.1199644e-11
   8.3235577e-01   9.7818552e-12
   8.3607164e-01   8.5617340e-12
   8.3978751e-01   7.6796004e-12
   8.4350339e-01   6.7978815e-12
   8.4721926e-01   6.1631542e-12
   8.5093513e-01   5.5805858e-12
   8.5465101e-01   4.8666555e-12
   8.5836688e-01   4.5184339e-12
   8.6208276e-01   4.0757739e-12
   8.6579863e-01   3.7841362e-12
   8.6951450e-01   3.2528008e-12
   8.7323038e-01   2.8767352e-12
   8.7694625e-01   2.5395161e-12
   8.8066213e-01   2.2502875e-12
   8.8437800e-01   2.0999355e-12
   8.8809387e-01   1.7843446e-12
   8.9180975e-01   1.6423850e-12
   8.9552562e-01   1.3653132e-12
   8.9924150e-01   1.1952992e-12
   9.0295737e-01   1.1119647e-12
   9.0667324e-01   9.2170837e-13
   9.1038912e-01   8.4322104e-13
   9.1410499e-01   7.5330893e-13
   9.1782087e-01   6.8218962e-13
   9.2153674e-01   5.9391448e-13
   9.2525261e-01   5.2261660e-13
   9.2896849e-01   4.5976698e-13
   9.3268436e-01   3.9841746e-13
   9.3640024e-01   3.3573444e-13
   9.4011611e-01   2.9371177e-13
   9.4383198e-01   2.6795792e-13
   9.4754786e-01   2.2925727e-13
   9.5126373e-01   2.1473097e-13
   9.5497961e-01   2.0120975e-13
   9.5869548e-01   1.8596313e-13
   9.6241135e-01   1.6177521e-13
   9.6612723e-01   1.3643476e-13
   9.6984310e-01   1.1915308e-13
   9.7355898e-01   9.9220737e-14
   9.7727485e-01   9.5358457e-14
   9.8099072e-01   8.5052187e-14
   9.8470660e-01   7.2199068e-14
   9.8842247e-01   6.5309436e-14
   9.9213835e-01   6.3274248e-14
   9.9585422e-01   5.4990239e-14
   9.9957009e-01   4.7434418e-14
   1.0032860e+00   4.3268555e-14
   1.0070018e+00   3.8640727e-14
   1.0107177e+00   3.6614724e-14
   1.0144336e+00   3.2300717e-14
   1.0181495e+00   2.8734234e-14
   1.0218653e+00   2.6372273e-14
   1.0255812e+00   2.2108827e-14
   1.0292971e+00   1.8577201e-14
   1.0330130e+00   1.6559359e-14
   1.0367288e+00   1.4863805e-14
   1.0404447e+00   1.1863329e-14
   1.0441606e+00   1.0485268e-14
   1.0478765e+00   9.1153029e-15
   1.0515923e+00   8.1841221e-15
   1.0553082e+00   7.1375377e-15
   1.0590241e+00   6.5697853e-15
   1.0627400e+00   5.9577967e-15
   1.0664558e+00   5.4359306e-15
   1.0701717e+00   4.7834310e-15
   1.0738876e+00   4.2449482e-15
   1.0776034e+00   3.7848468e-15
   1.0813193e+00   3.2659090e-15
   1.0850352e+00   2.8311723e-15
   1.0887511e+00   2.5468247e-15
   1.0924669e+00   2.2657935e-15
   1.0961828e+00   1.7662774e-15
   1.0998987e+00   1.6993660e-15
   1.1036146e+00   1.5147713e-15
   1.1073304e+00   1.2945250e-15
   1.1110463e+00   1.1256778e-15
   1.1147622e+00   1.0494261e-15
   1.1184781e+00   9.6519649e-16
   1.1221939e+00   8.4709136e-16
   1.1259098e+00   7.9987925e-16
   1.1296257e+00   6.6431349e-16
   1.1333416e+00   5.9657480e-16
   1.1370574e+00   5.1671936e-16
   1.1407733e+00   4.5790817e-16
   1.1444892e+00   4.1312233e-16
   1.1482051e+00   3.5067196e-16
   1.1519209e+00   3.1479299e-16
   1.1556368e+00   2.7209069e-16
   1.1593527e+00   2.4901055e-16
   1.1630685e+00   2.1148580e-16
   1.1667844e+00   1.9022101e-16
   1.1705003e+00   1.7153408e-16
   1.1742162e+00   1.5439010e-16
   1.1779320e+00   1.4357193e-16
   1.1816479e+00   1.2831977e-16
   1.1853638e+00   1.0911670e-16
   1.1890797e+00   9.6486864e-17
   1.1927955e+00   8.3950783e-17
   1.1965114e+00   7.6346049e-17
   1.2002273e+00   6.8375017e-17
   1.2039432e+00   6.0892271e-17
   1.2076590e+00   5.1226673e-17
   1.2113749e+00   4.6943552e-17
   1.2150908e+00   4.1357336e-17
   1.2188067e+00   3.7009507e-17
   1.2225225e+00   3.2015086e-17
   1.2262384e+00   2.8787023e-17
   1.2299543e+00   2.2724591e-17
   1.2336702e+00   2.0622912e-17
   1.2373860e+00   1.8703788e-17
   1.2411019e+00   1.7677705e-17
   1.2448178e+00   1.5939803e-17
   1.2485336e+00   1.3015554e-17
   1.2522495e+00   1.1624563e-17
   1.2559654e+00   1.0620707e-17
   1.2596813e+00   9.4847598e-18
   1.2633971e+00   8.4426168e-18
   1.2671130e+00   7.9597547e-18
   1.2708289e+00   6.3961087e-18
   1.2745448e+00   5.9053877e-18
   1.2782606e+00   4.9908475e-18
   1.2819765e+00   4.4820647e-18
   1.2856924e+00   3.9835882e-18
   1.2894083e+00   3.4998931e-18
   1.2931241e+00   3.2509794e-18
   1.2968400e+00   2.9078486e-18
   1.3005559e+00   2.4505592e-18
   1.3042718e+00   2.2752479e-18
   1.3079876e+00   2.0616387e-18
   1.3117035e+00   1.8916797e-18
   1.3154194e+00   1.6326835e-18
   1.3191353e+00   1.4640455e-18
   1.3228511e+00   1.3258459e-18
   1.3265670e+00   1.1427550e-18
   1.3302829e+00   9.5658182e-19
   1.3339987e+00   8.7957882e-19
   1.3377146e+00   7.1649575e-19
   1.3414305e+00   6.2926645e-19
   1.3451464e+00   5.7813090e-19
   1.3488622e+00   5.4317685e-19
   1.3525781e+00   4.7448624e-19
   1.3562940e+00   3.7669822e-19
   1.3600099e+00   3.4258618e-19
   1.3637257e+00   2.8976416e-19
   1.3674416e+00   2.5662977e-19
   1.3711575e+00   2.2610447e-19
   1.3748734e+00   2.0674773e-19
   1.3785892e+00   1.8376782e-19
   1.3823051e+00   1.6549186e-19
   1.3860210e+00   1.4724122e-19
   1.3897369e+00   1.3519844e-19
   1.3934527e+00   1.2224242e-19
   1.3971686e+00   1.0747188e-19
   1.4008845e+00   1.0108352e-19
   1.4046004e+00   8.4392981e-20
   1.4083162e+00   7.1042692e-20
   1.4120321e+00   6.5826408e-20
   1.4157480e+00   6.3073900e-20
   1.4194638e+00   4.9098719e-20
   1.4231797e+00   4.5952160e-20
   1.4268956e+00   4.3806501e-20
   1.4306115e+00   3.7306650e-20
   1.4343273e+00   3.4337706e-20
   1.4380432e+00   2.9129720e-20
   1.4417591e+00   2.4948063e-20
   1.4454750e+00   2.2955484e-20
   1.4491908e+00   2.0076027e-20
   1.4529067e+00   1.6897300e-20
   1.4566226e+00   1.5637355e-20
   1.4603385e+00   1.3225511e-20
   1.4640543e+00   1.1238014e-20
   1.4677702e+00   9.5171037e-21
   1.4714861e+00   9.0438594e-21
   1.4752020e+00   8.2146548e-21
   1.4789178e+00   6.9162879e-21
   1.4826337e+00   5.8400623e-21
   1.4863496e+00   5.3805271e-21
   1.4900655e+00   4.9636454e-21
   1.4937813e+00   4.6330668e-21
   1.4974972e+00   4.0243217e-21
   1.5012131e+00   3.7665437e-21
   1.5049290e+00   3.1959719e-21
   1.5086448e+00   2.8063038e-21
   1.5123607e+00   2.5363618e-21
   1.5160766e+00   2.1936660e-21
   1.5197924e+00   1.9635231e-21
   1.5235083e+00   1.7604319e-21
   1.5272242e+00   1.5727795e-21
   1.5309401e+00   1.4000624e-21
   1.5346559e+00   1.3118573e-21
   1.5383718e+00   1.1800336e-21
   1.5420877e+00   9.4533075e-22
   1.5458036e+00   8.5584213e-22
   1.5495194e+00   7.3395580e-22
   1.5532353e+00   6.5017955e-22
   1.5569512e+00   6.1340045e-22
   1.5606671e+00   5.3759861e-22
   1.5643829e+00   4.7755819e-22
   1.5680988e+00   4.4652395e-22
   1.5718147e+00   3.8868606e-22
   1.5755306e+00   3.4030855e-22
   1.5792464e+00   2.8245811e-22
   1.5829623e+00   2.4697305e-22
   1.5866782e+00   2.2045414e-22
   1.5903941e+00   2.0143289e-22
   1.5941099e+00   1.8178006e-22
   1.5978258e+00   1.5062203e-22
   1.6015417e+00   1.3244136e-22
   1.6052575e+00   1.2034539e-22
   1.6089734e+00   1.1066971e-22
   1.6126893e+00   9.3339746e-23
   1.6164052e+00   8.5225839e-23
   1.6201210e+00   6.9638346e-23
   1.6238369e+00   6.1191152e-23
   1.6275528e+00   5.6459908e-23
   1.6312687e+00   5.1594392e-23
   1.6349845e+00   4.7224235e-23
   1.6387004e+00   4.0906758e-23
   1.6424163e+00   3.4549045e-23
   1.6461322e+00   2.9292351e-23
   1.6498480e+00   2.5874595e-23
   1.6535639e+00   2.2972321e-23
   1.6572798e+00   2.0205402e-23
   1.6609957e+00   1.9343421e-23
   1.6647115e+00   1.6614412e-23
   1.6684274e+00   1.4941707e-23
   1.6721433e+00   1.3148759e-23
   1.6758592e+00   1.1164713e-23
   1.6795750e+00   1.0311597e-23
   1.6832909e+00   8.6889667e-24
   1.6870068e+00   7.7968630e-24
   1.6907226e+00   7.0416556e-24
   1.6944385e+00   5.7675706e-24
   1.6981544e+00   5.2612759e-24
   1.7018703e+00   4.8835527e-24
   1.7055861e+00   4.3052411e-24
   1.7093020e+00   3.7897899e-24
   1.7130179e+00   3.4433222e-24
   1.7167338e+00   3.2109400e-24
   1.7204496e+00   2.5983818e-24
   1.7241655e+00   2.3949932e-24
   1.7278814e+00   2.2518868e-24
   1.7315973e+00   2.0721130e-24
   1.7353131e+00   1.7656860e-24
   1.7390290e+00   1.5184908e-24
   1.7427449e+00   1.4461970e-24
   1.7464608e+00   1.3285180e-24
   1.7501766e+00   1.1712366e-24
   1.7538925e+00   9.5697230e-25
   1.7576084e+00   8.6005230e-25
   1.7613243e+00   7.4371993e-25
   1.7650401e+00   6.7513123e-25
   1.7687560e+00   6.1551330e-25
   1.7724719e+00   5.2746520e-25
   1.7761877e+00   4.3581481e-25
   1.7799036e+00   3.8352524e-25
   1.7836195e+00   3.6874372e-25
   1.7873354e+00   3.1691659e-25
   1.7910512e+00   2.9629081e-25
   1.7947671e+00   2.5014214e-25
   1.7984830e+00   2.2020633e-25
   1.8021989e+00   1.9966690e-25
   1.8059147e+00   1.7407255e-25
   1.8096306e+00   1.4754461e-25
   1.8133465e+00   1.2701966e-25
   1.8170624e+00   1.2007436e-25
   1.8207782e+00   1.0708861e-25
   1.8244941e+00   9.5888807e-26
   1.8282100e+00   7.5553694e-26
   1.8319259e+00   6.6176852e-26
   1.8356417e+00   6.1496146e-26
   1.8393576e+00   5.3033097e-26
   1.8430735e+00   4.9180441e-26
   1.8467894e+00   4.0098131e-26
   1.8505052e+00   3.5780770e-26
   1.8542211e+00   3.4306911e-26
   1.8579370e+00   2.9300598e-26
   1.8616528e+00   2.5915746e-26
   1.8653687e+00   2.3486094e-26
   1.8690846e+00   2.1149295e-26
   1.8728005e+00   1.7117395e-26
   1.8765163e+00   1.5840934e-26
   1.8802322e+00   1.4175591e-26
   1.8839481e+00   1.1970089e-26
   1.8876640e+00   1.0231159e-26
   1.8913798e+00   9.6620437e-27
   1.8950957e+00   8.0835119e-27
   1.8988116e+00   6.9498049e-27
   1.9025275e+00   6.1163807e-27
   1.9062433e+00   5.9264193e-27
   1.9099592e+00   5.4237722e-27
   1.9136751e+00   5.0534445e-27
   1.9173910e+00   4.7668932e-27
   1.9211068e+00   4.1920032e-27
   1.9248227e+00   3.5547593e-27
   1.9285386e+00   3.2368091e-27
   1.9322545e+00   2.9073972e-27
   1.9359703e+00   2.6983941e-27
   1.9396862e+00   2.4245477e-27
   1.9434021e+00   2.1142665e-27
   1.9471180e+00   1.7061959e-27
   1.9508338e+00   1.5598085e-27
   1.9545497e+00   1.4768429e-27
   1.9582656e+00   1.3330206e-27
   1.9619814e+00   1.0763990e-27
   1.9656973e+00   1.0466501e-27
   1.9694132e+00   8.7411580e-28
   1.9731291e+00   7.8455002e-28
   1.9768449e+00   6.5407762e-28
   1.9805608e+00   5.4348085e-28
   1.9842767e+00   5.0285895e-28
   1.9879926e+00   4.3689157e-28
   1.9917084e+00   3.8872503e-28
   1.9954243e+00   3.6863936e-28
   1.9991402e+00   3.2130116e-28
   2.0028561e+00   2.7480319e-28
   2.0065719e+00   2.5585092e-28
   2.0102878e+00   2.2968359e-28
   2.0140037e+00   1.8914079e-28
   2.0177196e+00   1.7289448e-28
   2.0214354e+00   1.4856627e-28
   2.0251513e+00   1.3391087e-28
   2.0288672e+00   1.1543556e-28
   2.0325831e+00   1.0699025e-28
   2.0362989e+00   1.0068075e-28
   2.0400148e+00   9.1002759e-29
   2.0437307e+00   7.8239990e-29
   2.0474465e+00   7.1828554e-29
   2.0511624e+00   6.0515690e-29
   2.0548783e+00   5.4449809e-29
   2.0585942e+00   4.4991008e-29
   2.0623100e+00   3.9055408e-29
   2.0660259e+00   3.5924646e-29
   2.0697418e+00   3.1557444e-29
   2.0734577e+00   2.8533892e-29
   2.0771735e+00   2.6253595e-29
   2.0808894e+00   2.2891088e-29
   2.0846053e+00   1.9878684e-29
   2.0883212e+00   1.7453089e-29
   2.0920370e+00   1.5793499e-29
   2.0957529e+00   1.3664589e-29
   2.0994688e+00   1.1089154e-29
   2.1031847e+00   9.8698434e-30
   2.1069005e+00   8.7899038e-30
   2.1106164e+00   8.2482713e-30
   2.1143323e+00   7.3063075e-30
   2.1180482e+00   6.3602645e-30
   2.1217640e+00   5.4502965e-30
   2.1254799e+00   5.0278101e-30
   2.1291958e+00   4.6290040e-30
   2.1329116e+00   3.8718092e-30
   2.1366275e+00   3.3623875e-30
   2.1403434e+00   3.0931226e-30
   2.1440593e+00   2.6874828e-30
   2.1477751e+00   2.2108875e-30
   2.1514910e+00   2.0204297e-30
   2.1552069e+00   1.8622402e-30
   2.1589228e+00   1.6350747e-30
   2.1626386e+00   1.4885195e-30
   2.1663545e+00   1.3602202e-30
   2.1700704e+00   1.3220258e-30
   2.1737863e+00   1.1884322e-30
   2.1775021e+00   1.0808804e-30
   2.1812180e+00   8.6714096e-31
   2.1849339e+00   7.4894012e-31
   2.1886498e+00   6.7125874e-31
   2.1923656e+00   6.0969544e-31
   2.1960815e+00   5.3529313e-31
   2.1997974e+00   4.7118597e-31
   2.2035133e+00   4.2300392e-31
   2.2072291e+00   4.0030748e-31
   2.2109450e+00   3.7476191e-31
   2.2146609e+00   2.8404559e-31
   2.2183767e+00   2.7264554e-31
   2.2220926e+00   2.4123442e-31
   2.2258085e+00   2.0346983e-31
   2.2295244e+00   1.9159657e-31
   2.2332402e+00   1.6339748e-31
   2.2369561e+00   1.3661015e-31
   2.2406720e+00   1.2387543e-31
   2.2443879e+00   1.0943452e-31
   2.2481037e+00   9.6135801e-32
   2.2518196e+00   8.4799205e-32
   2.2555355e+00   7.3740649e-32
   2.2592514e+00   6.4590672e-32
   2.2629672e+00   5.3552568e-32
   2.2666831e+00   4.6467123e-32
   2.2703990e+00   4.4242080e-32
   2.2741149e+00   3.9847426e-32
   2.2778307e+00   3.1878315e-32
   2.2815466e+00   2.8122762e-32
   2.2852625e+00   2.3928916e-32
   2.2889784e+00   2.1368355e-32
   2.2926942e+00   2.0006105e-32
   2.2964101e+00   1.8386311e-32
   2.3001260e+00   1.7607927e-32
   2.3038418e+00   1.5188134e-32
   2.3075577e+00   1.3751611e-32
   2.3112736e+00   1.1473104e-32
   2.3149895e+00   9.8185439e-33
   2.3187053e+00   8.8294819e-33
   2.3224212e+00   8.0913847e-33
   2.3261371e+00   7.2654737e-33
   2.3298530e+00   6.8962341e-33
   2.3335688e+00   5.8683589e-33
   2.3372847e+00   5.3336248e-33
   2.3410006e+00   4.9066445e-33
   2.3447165e+00   4.5754837e-33
   2.3484323e+00   3.9808649e-33
   2.3521482e+00   3.2525162e-33
   2.3558641e+00   2.8275606e-33
   2.3595800e+00   2.5666396e-33
   2.3632958e+00   2.1884457e-33
   2.3670117e+00   1.9185986e-33
   2.3707276e+00   1.7586345e-33
   2.3744435e+00   1.3768497e-33
   2.3781593e+00   1.3047535e-33
   2.3818752e+00   1.1534639e-33
   2.3855911e+00   9.6446607e-34
   2.3893070e+00   8.9213574e-34
   2.3930228e+00   7.5817181e-34
   2.3967387e+00   7.4057510e-34
   2.4004546e+00   7.0042135e-34
   2.4041704e+00   5.5944622e-34
   2.4078863e+00   5.2176211e-34
   2.4116022e+00   4.5623657e-34
   2.4153181e+00   4.1968010e-34
   2.4190339e+00   3.8519463e-34
   2.4227498e+00   3.1991904e-34
   2.4264657e+00   2.9430617e-34
   2.4301816e+00   2.6359734e-34
   2.4338974e+00   2.4512375e-34
   2.4376133e+00   2.0874164e-34
   2.4413292e+00   1.8322026e-34
   2.4450451e+00   1.6405539e-34
   2.4487609e+00   1.4441367e-34
   2.4524768e+00   1.3783547e-34
   2.4561927e+00   1.0963418e-34
   2.4599086e+00   9.6362904e-35
   2.4636244e+00   8.4611323e-35
   2.4673403e+00   7.4967443e-35
   2.4710562e+00   6.6515386e-35
   2.4747721e+00   5.7522778e-35
   2.4784879e+00   4.9724145e-35
   2.4822038e+00   4.6053707e-35
   2.4859197e+00   4.3273638e-35
   2.4896355e+00   3.4805620e-35
   2.4933514e+00   2.8369406e-35
   2.4970673e+00   2.4935920e-35
   2.5007832e+00   2.3752556e-35
   2.5044990e+00   2.0102610e-35
   2.5082149e+00   1.8891534e-35
   2.5119308e+00   1.6797393e-35
   2.5156467e+00   1.5231834e-35
   2.5193625e+00   1.3620838e-35
   2.5230784e+00   1.2792417e-35
   2.5267943e+00   1.1005878e-35
   2.5305102e+00   9.6634246e-36
   2.5342260e+00   8.9610237e-36
   2.5379419e+00   7.3416604e-36
   2.5416578e+00   6.6384400e-36
   2.5453737e+00   5.8871727e-36
   2.5490895e+00   5.1529893e-36
   2.5528054e+00   4.5857375e-36
   2.5565213e+00   4.1696071e-36
   2.5602372e+00   3.5250072e-36
   2.5639530e+00   3.0485223e-36
   2.5676689e+00   2.6799974e-36
   2.5713848e+00   2.3495846e-36
   2.5751006e+00   2.2323384e-36
   2.5788165e+00   2.1132238e-36
   2.5825324e+00   1.8743881e-36
   2.5862483e+00   1.6303685e-36
   2.5899641e+00   1.4596047e-36
   2.5936800e+00   1.2263201e-36
   2.5973959e+00   1.0500974e-36
   2.6011118e+00   1.0181532e-36
   2.6048276e+00   9.2816699e-37
   2.6085435e+00   8.1406797e-37
   2.6122594e+00   6.6944960e-37
   2.6159753e+00   5.8041113e-37
   2.6196911e+00   4.6200253e-37
   2.6234070e+00   4.2835625e-37
   2.6271229e+00   3.9766854e-37
   2.6308388e+00   3.5566373e-37
   2.6345546e+00   3.2274123e-37
   2.6382705e+00   2.7375466e-37
   2.6419864e+00   2.4769246e-37
   2.6457023e+00   2.2513343e-37
   2.6494181e+00   2.0517643e-37
   2.6531340e+00   1.8565708e-37
   2.6568499e+00   1.5817938e-37
   2.6605657e+00   1.2510892e-37
   2.6642816e+00   1.1225504e-37
   2.6679975e+00   9.7163655e-38
   2.6717134e+00   9.4632314e-38
   2.6754292e+00   8.7135897e-38
   2.6791451e+00   7.2732966e-38
   2.6828610e+00   6.5057229e-38
   2.6865769e+00   6.0404966e-38
   2.6902927e+00   4.9936955e-38
   2.6940086e+00   4.5677775e-38
   2.6977245e+00   4.1600729e-38
   2.7014404e+00   3.4507125e-38
   2.7051562e+00   2.9810137e-38
   2.7088721e+00   2.7765892e-38
   2.7125880e+00   2.6110450e-38
   2.7163039e+00   2.1844264e-38
   2.7200197e+00   1.9556322e-38
   2.7237356e+00   1.7933369e-38
   2.7274515e+00   1.6164522e-38
   2.7311674e+00   1.4019428e-38
   2.7348832e+00   1.1991085e-38
   2.7385991e+00   1.0638650e-38
   2.7423150e+00   1.0177452e-38
   2.7460309e+00   8.4801463e-39
   2.7497467e+00   7.8051035e-39
   2.7534626e+00   6.5880156e-39
   2.7571785e+00   5.9923012e-39
   2.7608943e+00   5.0166711e-39
   2.7646102e+00   3.9863788e-39
   2.7683261e+00   3.7669947e-39
   2.7720420e+00   3.6155711e-39
   2.7757578e+00   3.0548441e-39
   2.7794737e+00   2.6987353e-39
   2.7831896e+00   2.5186212e-39
   2.7869055e+00   2.1482378e-39
   2.7906213e+00   1.8091089e-39
   2.7943372e+00   1.6631088e-39
   2.7980531e+00   1.5667240e-39
   2.8017690e+00   1.3976874e-39
   2.8054848e+00   1.1843669e-39
   2.8092007e+00   1.0403835e-39
   2.8129166e+00   9.6524581e-40
   2.8166325e+00   8.7617706e-40
   2.8203483e+00   7.6952231e-40
   2.8240642e+00   6.3572189e-40
   2.8277801e+00   5.6331858e-40
   2.8314960e+00   4.8469058e-40
   2.8352118e+00   4.0911421e-40
   2.8389277e+00   3.2916504e-40
   2.8426436e+00   3.1335673e-40
   2.8463594e+00   2.9752489e-40
   2.8500753e+00   2.6052370e-40
   2.8537912e+00   2.4294167e-40
   2.8575071e+00   2.0070551e-40
   2.8612229e+00   1.8442954e-40
   2.8649388e+00   1.6489054e-40
   2.8686547e+00   1.5645679e-40
   2.8723706e+00   1.4500327e-40
   2.8760864e+00   1.3055400e-40
   2.8798023e+00   1.1348312e-40
   2.8835182e+00   9.5605923e-41
   2.8872341e+00   9.0480335e-41
   2.8909499e+00   8.0858011e-41
   2.8946658e+00   7.0523859e-41
   2.8983817e+00   5.9596344e-41
   2.9020976e+00   4.9166573e-41
   2.9058134e+00   4.6646576e-41
   2.9095293e+00   4.2980610e-41
   2.9132452e+00   3.5610204e-41
   2.9169611e+00   3.1019819e-41
   2.9206769e+00   2.8041982e-41
   2.9243928e+00   2.6046391e-41
   2.9281087e+00   2.2490499e-41
   2.9318245e+00   1.9868111e-41
   2.9355404e+00   1.8053604e-41
   2.9392563e+00   1.5147781e-41
   2.9429722e+00   1.3886102e-41
   2.9466880e+00   1.1479982e-41
   2.9504039e+00   9.7808026e-42
   2.9541198e+00   8.8190468e-42
   2.9578357e+00   7.5991361e-42
   2.9615515e+00   6.7546040e-42
   2.9652674e+00   5.8793770e-42
   2.9689833e+00   5.2817677e-42
   2.9726992e+00   5.0073831e-42
   2.9764150e+00   4.4642813e-42
   2.9801309e+00   4.1301216e-42
   2.9838468e+00   3.6967019e-42
   2.9875627e+00   3.4972594e-42
   2.9912785e+00   3.0215630e-42
   2.9949944e+00   2.7242312e-42
   2.9987103e+00   2.3387103e-42
   3.0024262e+00   2.0292773e-42
   3.0061420e+00   1.7775653e-42
   3.0098579e+00   1.6222337e-42
   3.0135738e+00   1.3793354e-42
   3.0172896e+00   1.2645976e-42
   3.0210055e+00   1.0699184e-42
   3.0247214e+00   8.6913750e-43
   3.0284373e+00   7.7930430e-43
   3.0321531e+00   7.1102865e-43
   3.0358690e+00   6.3323017e-43
   3.0395849e+00   5.6593411e-43
   3.0433008e+00   4.9160786e-43
   3.0470166e+00   4.4102279e-43
   3.0507325e+00   3.9853708e-43
   3.0544484e+00   3.3835095e-43
   3.0581643e+00   3.0300556e-43
   3.0618801e+00   2.7457852e-43
   3.0655960e+00   2.4424039e-43
   3.0693119e+00   2.2551340e-43
   3.0730278e+00   1.9542918e-43
   3.0767436e+00   1.7140223e-43
   3.0804595e+00   1.4146227e-43
   3.0841754e+00   1.3826082e-43
   3.0878913e+00   1.2481514e-43
   3.0916071e+00   9.7035634e-44
   3.0953230e+00   9.1184142e-44
   3.0990389e+00   7.8270039e-44
   3.1027547e+00   7.3025163e-44
   3.1064706e+00   6.5429293e-44
   3.1101865e+00   5.9598536e-44
   3.1139024e+00   5.6561064e-44
   3.1176182e+00   4.7281742e-44
   3.1213341e+00   4.3236794e-44
   3.1250500e+00   3.6329354e-44
   3.1287659e+00   3.4511691e-44
   3.1324817e+00   2.9279557e-44
   3.1361976e+00   2.6703064e-44
   3.1399135e+00   2.1836202e-44
   3.1436294e+00   1.9238849e-44
   3.1473452e+00   1.8067269e-44
   3.1510611e+00   1.5358941e-44
   3.1547770e+00   1.3602668e-44
   3.1584929e+00   1.1919482e-44
   3.1622087e+00   1.0865259e-44
   3.1659246e+00   9.7206955e-45
   3.1696405e+00   8.4021063e-45
   3.1733564e+00   7.6310014e-45
   3.1770722e+00   7.0263972e-45
   3.1807881e+00   5.8926953e-45
   3.1845040e+00   5.2796238e-45
   3.1882199e+00   4.9921882e-45
   3.1919357e+00   4.4793301e-45
   3.1956516e+00   3.7201972e-45
   3.1993675e+00   3.2555190e-45
   3.2030833e+00   3.0060934e-45
   3.2067992e+00   2.7488760e-45
   3.2105151e+00   2.5787766e-45
   3.2142310e+00   2.1205937e-45
   3.2179468e+00   1.8843639e-45
   3.2216627e+00   1.6389712e-45
   3.2253786e+00   1.3270992e-45
   3.2290945e+00   1.1875307e-45
   3.2328103e+00   1.0770354e-45
   3.2365262e+00   9.3095964e-46
   3.2402421e+00   8.6752025e-46
   3.2439580e+00   6.7463644e-46
   3.2476738e+00   6.1691411e-46
   3.2513897e+00   5.2511085e-46
   3.2551056e+00   5.1004435e-46
   3.2588215e+00   4.7394574e-46
   3.2625373e+00   4.3211836e-46
   3.2662532e+00   3.9816097e-46
   3.2699691e+00   3.3702962e-46
   3.2736850e+00   2.9534906e-46
   3.2774008e+00   2.5960634e-46
   3.2811167e+00   2.1125139e-46
   3.2848326e+00   1.8274265e-46
   3.2885484e+00   1.7255052e-46
   3.2922643e+00   1.4332554e-46
   3.2959802e+00   1.2675502e-46
   3.2996961e+00   1.1669136e-46
   3.3034119e+00   1.0982484e-46
   3.3071278e+00   9.3836898e-47
   3.3108437e+00   7.7654606e-47
   3.3145596e+00   6.8160187e-47
   3.3182754e+00   5.4448932e-47
   3.3219913e+00   4.8455222e-47
   3.3257072e+00   4.5866931e-47
   3.3294231e+00   4.3421285e-47
   3.3331389e+00   3.8723048e-47
   3.3368548e+00   3.4050571e-47
   3.3405707e+00   3.1376997e-47
   3.3442866e+00   2.6860173e-47
   3.3480024e+00   2.4032481e-47
   3.3517183e+00   2.2503544e-47
   3.3554342e+00   2.0809877e-47
   3.3591501e+00   1.7812510e-47
   3.3628659e+00   1.6563733e-47
   3.3665818e+00   1.4804592e-47
   3.3702977e+00   1.3384602e-47
   3.3740135e+00   1.1110382e-47
   3.3777294e+00   1.0471526e-47
   3.3814453e+00   8.5472685e-48
   3.3851612e+00   7.6797122e-48
   3.3888770e+00   6.9268191e-48
   3.3925929e+00   6.3317865e-48
   3.3963088e+00   5.7935905e-48
   3.4000247e+00   4.8153475e-48
   3.4037405e+00   4.1045817e-48
   3.4074564e+00   3.4994767e-48
   3.4111723e+00   3.0797541e-48
   3.4148882e+00   2.7247216e-48
   3.4186040e+00   2.4465338e-48
   3.4223199e+00   2.1990290e-48
   3.4260358e+00   1.9763581e-48
   3.4297517e+00   1.7503953e-48
   3.4334675e+00   1.6133393e-48
   3.4371834e+00   1.4416664e-48
   3.4408993e+00   1.3528884e-48
   3.4446152e+00   1.2088778e-48
   3.4483310e+00   9.9795885e-49
   3.4520469e+00   8.6585135e-49
   3.4557628e+00   7.6464898e-49
   3.4594786e+00   6.5449433e-49
   3.4631945e+00   6.1100375e-49
   3.4669104e+00   5.2581759e-49
   3.4706263e+00   5.0036981e-49
   3.4743421e+00   4.5532921e-49
   3.4780580e+00   3.8591519e-49
   3.4817739e+00   3.2927499e-49
   3.4854898e+00   3.1764271e-49
   3.4892056e+00   2.8736800e-49
   3.4929215e+00   2.4830602e-49
   3.4966374e+00   2.0939447e-49
   3.5003533e+00   1.7270392e-49
   3.5040691e+00   1.6501222e-49
   3.5077850e+00   1.3621689e-49
   3.5115009e+00   1.2143053e-49
   3.5152168e+00   1.0706269e-49
   3.5189326e+00   9.7326271e-50
   3.5226485e+00   8.1626491e-50
   3.5263644e+00   7.0960976e-50
   3.5300803e+00   6.6211185e-50
   3.5337961e+00   5.5554699e-50
   3.5375120e+00   5.0216740e-50
   3.5412279e+00   4.5172096e-50
   3.5449437e+00   3.9665350e-50
   3.5486596e+00   3.4493633e-50
   3.5523755e+00   3.1204886e-50
   3.5560914e+00   2.8836578e-50
   3.5598072e+00   2.5754741e-50
   3.5635231e+00   2.2515633e-50
   3.5672390e+00   2.0956870e-50
   3.5709549e+00   1.8714563e-50
   3.5746707e+00   1.5705964e-50
   3.5783866e+00   1.4719260e-50
   3.5821025e+00   1.2956526e-50
   3.5858184e+00   1.0593519e-50
   3.5895342e+00   9.8866603e-51
   3.5932501e+00   8.9953558e-51
   3.5969660e+00   7.3969461e-51
   3.6006819e+00   6.8055832e-51
   3.6043977e+00   6.0061014e-51
   3.6081136e+00   5.6392354e-51
   3.6118295e+00   5.1353737e-51
   3.6155454e+00   4.5926061e-51
   3.6192612e+00   3.8710395e-51
   3.6229771e+00   3.3613623e-51
   3.6266930e+00   2.9082906e-51
   3.6304089e+00   2.4389217e-51
   3.6341247e+00   2.1752432e-51
   3.6378406e+00   1.8602296e-51
   3.6415565e+00   1.7265010e-51
   3.6452723e+00   1.4774057e-51
   3.6489882e+00   1.3582678e-51
   3.6527041e+00   1.2332576e-51
   3.6564200e+00   1.0194926e-51
   3.6601358e+00   9.1500591e-52
   3.6638517e+00   8.1547015e-52
   3.6675676e+00   7.1257446e-52
   3.6712835e+00   6.7989991e-52
   3.6749993e+00   5.9848714e-52
   3.6787152e+00   5.1691957e-52
   3.6824311e+00   4.5928194e-52
   3.6861470e+00   4.0146367e-52
   3.6898628e+00   3.6117390e-52
   3.6935787e+00   3.1248414e-52
   3.6972946e+00   2.6689223e-52
   3.7010105e+00   2.2177623e-52
   3.7047263e+00   1.9349238e-52
   3.7084422e+00   1.7393522e-52
   3.7121581e+00   1.6008405e-52
   3.7158740e+00   1.5313238e-52
   3.7195898e+00   1.4088036e-52
   3.7233057e+00   1.2187341e-52
   3.7270216e+00   1.0950564e-52
   3.7307374e+00   9.1151985e-53
   3.7344533e+00   7.9054690e-53
   3.7381692e+00   7.4117895e-53
   3.7418851e+00   6.2154182e-53
   3.7456009e+00   5.7534286e-53
   3.7493168e+00   4.8593912e-53
   3.7530327e+00   4.3405373e-53
   3.7567486e+00   3.9149259e-53
   3.7604644e+00   3.6592479e-53
   3.7641803e+00   3.3914023e-53
   3.7678962e+00   2.8667911e-53
   3.7716121e+00   2.5219324e-53
   3.7753279e+00   2.1805787e-53
   3.7790438e+00   2.0374540e-53
   3.7827597e+00   1.8070827e-53
   3.7864756e+00   1.6947226e-53
   3.7901914e+00   1.4075674e-53
   3.7939073e+00   1.2781636e-53
   3.7976232e+00   1.1007655e-53
   3.8013391e+00   9.5269395e-54
   3.8050549e+00   8.8175010e-54
   3.8087708e+00   7.8357323e-54
   3.8124867e+00   6.1221794e-54
   3.8162025e+00   5.4893123e-54
   3.8199184e+00   5.0823227e-54
   3.8236343e+00   4.4079347e-54
   3.8273502e+00   3.9351382e-54
   3.8310660e+00   3.6583895e-54
   3.8347819e+00   2.8879549e-54
   3.8384978e+00   2.7240897e-54
   3.8422137e+00   2.3469381e-54
   3.8459295e+00   2.0114328e-54
   3.8496454e+00   1.7465827e-54
   3.8533613e+00   1.6321380e-54
   3.8570772e+00   1.4579522e-54
   3.8607930e+00   1.2712248e-54
   3.8645089e+00   1.2285297e-54
   3.8682248e+00   1.0612249e-54
   3.8719407e+00   9.2519210e-55
   3.8756565e+00   8.5101315e-55
   3.8793724e+00   7.3519912e-55
   3.8830883e+00   6.2933051e-55
   3.8868042e+00   5.5862482e-55
   3.8905200e+00   5.2578788e-55
   3.8942359e+00   4.6604642e-55
   3.8979518e+00   4.1713559e-55
   3.9016676e+00   3.6091086e-55
   3.9053835e+00   3.0938032e-55
   3.9090994e+00   2.7360857e-55
   3.9128153e+00   2.4259333e-55
   3.9165311e+00   2.1557792e-55
   3.9202470e+00   2.0877546e-55
   3.9239629e+00   1.7524134e-55
   3.9276788e+00   1.6003219e-55
   3.9313946e+00   1.3732050e-55
   3.9351105e+00   1.1661097e-55
   3.9388264e+00   1.0802929e-55
   3.9425423e+00   9.7274109e-56
   3.9462581e+00   8.9536855e-56
   3.9499740e+00   7.7055593e-56
   3.9536899e+00   6.6830895e-56
   3.9574058e+00   5.9525303e-56
   3.9611216e+00   5.2636171e-56
   3.9648375e+00   4.3901497e-56
   3.9685534e+00   3.9899900e-56
   3.9722693e+00   3.4479351e-56
   3.9759851e+00   2.8921227e-56
   3.9797010e+00   2.5178759e-56
   3.9834169e+00   2.2789946e-56
   3.9871327e+00   1.9929877e-56
   3.9908486e+00   1.7785959e-56
   3.9945645e+00   1.6652715e-56
   3.9982804e+00   1.4589111e-56
   4.0019962e+00   1.3348310e-56
   4.0057121e+00   1.1873788e-56
   4.0094280e+00   1.0658054e-56
   4.0131439e+00   9.4631259e-57
   4.0168597e+00   8.7097809e-57
   4.0205756e+00   7.9291775e-57
   4.0242915e+00   7.3946898e-57
   4.0280074e+00   6.4167831e-57
   4.0317232e+00   5.2666201e-57
   4.0354391e+00   4.8193529e-57
   4.0391550e+00   4.3476158e-57
   4.0428709e+00   3.7950893e-57
   4.0465867e+00   3.4259251e-57
   4.0503026e+00   2.8965584e-57
   4.0540185e+00   2.5832768e-57
   4.0577344e+00   2.3549852e-57
   4.0614502e+00   1.9234578e-57
   4.0651661e+00   1.6221920e-57
   4.0688820e+00   1.4679319e-57
   4.0725979e+00   1.2925048e-57
   4.0763137e+00   1.0825459e-57
   4.0800296e+00   9.0751391e-58
   4.0837455e+00   8.5339742e-58
   4.0874613e+00   7.8233269e-58
   4.0911772e+00   6.2007959e-58
   4.0948931e+00   5.5718718e-58
   4.0986090e+00   5.0020056e-58
   4.1023248e+00   4.7376261e-58
   4.1060407e+00   4.0952445e-58
   4.1097566e+00   3.8681217e-58
   4.1134725e+00   3.4853852e-58
   4.1171883e+00   3.1650540e-58
   4.1209042e+00   2.9003329e-58
   4.1246201e+00   2.4344382e-58
   4.1283360e+00   2.1631854e-58
   4.1320518e+00   1.9237249e-58
   4.1357677e+00   1.6487299e-58
   4.1394836e+00   1.4718547e-58
   4.1431995e+00   1.2898605e-58
   4.1469153e+00   1.1447463e-58
   4.1506312e+00   1.0039045e-58
   4.1543471e+00   9.8677659e-59
   4.1580630e+00   8.9440548e-59
   4.1617788e+00   7.8191733e-59
   4.1654947e+00   6.4389731e-59
   4.1692106e+00   5.6481591e-59
   4.1729264e+00   4.9146140e-59
   4.1766423e+00   4.3812058e-59
   4.1803582e+00   3.8966680e-59
   4.1840741e+00   3.3640378e-59
   4.1877899e+00   3.1147779e-59
   4.1915058e+00   2.6890453e-59
   4.1952217e+00   2.2478116e-59
   4.1989376e+00   2.0337238e-59
   4.2026534e+00   1.7884073e-59
   4.2063693e+00   1.5996881e-59
   4.2100852e+00   1.4390879e-59
   4.2138011e+00   1.2624719e-59
   4.2175169e+00   1.1680657e-59
   4.2212328e+00   1.1207840e-59
   4.2249487e+00   1.0157567e-59
   4.2286646e+00   8.8806551e-60
   4.2323804e+00   7.5584721e-60
   4.2360963e+00   6.8680339e-60
   4.2398122e+00   5.8445888e-60
   4.2435281e+00   5.4341283e-60
   4.2472439e+00   4.8781886e-60
   4.2509598e+00   4.1196195e-60
   4.2546757e+00   3.7328020e-60
   4.2583915e+00   3.0633870e-60
   4.2621074e+00   2.7532463e-60
   4.2658233e+00   2.5605753e-60
   4.2695392e+00   2.2778859e-60
   4.2732550e+00   1.9082085e-60
   4.2769709e+00   1.6029619e-60
   4.2806868e+00   1.5004626e-60
   4.2844027e+00   1.2975660e-60
   4.2881185e+00   1.1635729e-60
   4.2918344e+00   1.0847436e-60
   4.2955503e+00   8.8344466e-61
   4.2992662e+00   7.6286310e-61
   4.3029820e+00   6.9977423e-61
   4.3066979e+00   6.4255473e-61
   4.3104138e+00   5.7035504e-61
   4.3141297e+00   5.2024905e-61
   4.3178455e+00   4.4188113e-61
   4.3215614e+00   3.8445459e-61
   4.3252773e+00   3.3642495e-61
   4.3289932e+00   3.1314121e-61
   4.3327090e+00   2.9717370e-61
   4.3364249e+00   2.6095153e-61
   4.3401408e+00   2.4831770e-61
   4.3438566e+00   2.2336575e-61
   4.3475725e+00   1.9264279e-61
   4.3512884e+00   1.7164797e-61
   4.3550043e+00   1.5020609e-61
   4.3587201e+00   1.3273511e-61
   4.3624360e+00   1.1999170e-61
   4.3661519e+00   1.0633544e-61
   4.3698678e+00   8.8697843e-62
   4.3735836e+00   7.8685066e-62
   4.3772995e+00   6.6867099e-62
   4.3810154e+00   6.4132103e-62
   4.3847313e+00   5.4703674e-62
   4.3884471e+00   4.8849988e-62
   4.3921630e+00   4.4799175e-62
   4.3958789e+00   3.7889429e-62
   4.3995948e+00   3.3527271e-62
   4.4033106e+00   2.9567589e-62
   4.4070265e+00   2.3627320e-62
   4.4107424e+00   2.1092386e-62
   4.4144583e+00   1.8626344e-62
   4.4181741e+00   1.6891398e-62
   4.4218900e+00   1.4870101e-62
   4.4256059e+00   1.3636543e-62
   4.4293218e+00   1.1798640e-62
   4.4330376e+00   1.0167414e-62
   4.4367535e+00   8.3748369e-63
   4.4404694e+00   7.7157318e-63
   4.4441852e+00   6.9679925e-63
   4.4479011e+00   6.1277000e-63
   4.4516170e+00   5.7426822e-63
   4.4553329e+00   5.2394690e-63
   4.4590487e+00   4.5234961e-63
   4.4627646e+00   4.1610844e-63
   4.4664805e+00   3.6873873e-63
   4.4701964e+00   3.2544746e-63
   4.4739122e+00   2.9586580e-63
   4.4776281e+00   2.7066033e-63
   4.4813440e+00   2.3250048e-63
   4.4850599e+00   2.0625478e-63
   4.4887757e+00   1.7016234e-63
   4.4924916e+00   1.5105482e-63
   4.4962075e+00   1.3232002e-63
   4.4999234e+00   1.2292296e-63
   4.5036392e+00   1.1134285e-63
   4.5073551e+00   8.8132999e-64
   4.5110710e+00   8.4096361e-64
   4.5147869e+00   7.2945764e-64
   4.5185027e+00   6.4666135e-64
   4.5222186e+00   5.6344976e-64
   4.5259345e+00   4.9161594e-64
   4.5296503e+00   4.0619855e-64
   4.5333662e+00   3.6061813e-64
   4.5370821e+00   2.9932968e-64
   4.5407980e+00   2.8995143e-64
   4.5445138e+00   2.6104425e-64
   4.5482297e+00   2.2373586e-64
   4.5519456e+00   2.1001050e-64
   4.5556615e+00   1.8880710e-64
   4.5593773e+00   1.6931047e-64
   4.5630932e+00   1.5628025e-64
   4.5668091e+00   1.4201683e-64
   4.5705250e+00   1.2255685e-64
   4.5742408e+00   1.0512853e-64
   4.5779567e+00   9.4884529e-65
   4.5816726e+00   9.0119965e-65
   4.5853885e+00   7.9966465e-65
   4.5891043e+00   6.6767449e-65
   4.5928202e+00   5.9375723e-65
   4.5965361e+00   5.0714341e-65
   4.6002520e+00   4.5257990e-65
   4.6039678e+00   4.0301515e-65
   4.6076837e+00   3.5306635e-65
   4.6113996e+00   3.2625100e-65
   4.6151154e+00   2.8384552e-65
   4.6188313e+00   2.5549112e-65
   4.6225472e+00   2.3335474e-65
   4.6262631e+00   1.9566836e-65
   4.6299789e+00   1.7628566e-65
   4.6336948e+00   1.5022159e-65
   4.6374107e+00   1.2613663e-65
   4.6411266e+00   1.1068922e-65
   4.6448424e+00   9.8488234e-66
   4.6485583e+00   9.1765487e-66
   4.6522742e+00   8.2886706e-66
   4.6559901e+00   6.6444406e-66
   4.6597059e+00   5.9175432e-66
   4.6634218e+00   5.4766584e-66
   4.6671377e+00   4.8361216e-66
   4.6708536e+00   4.4147924e-66
   4.6745694e+00   4.0868762e-66
   4.6782853e+00   3.7346069e-66
   4.6820012e+00   3.3612072e-66
   4.6857171e+00   2.7133127e-66
   4.6894329e+00   2.4286184e-66
   4.6931488e+00   2.2614959e-66
   4.6968647e+00   2.0809796e-66
   4.7005805e+00   1.8327453e-66
   4.7042964e+00   1.7291611e-66
   4.7080123e+00   1.4289317e-66
   4.7117282e+00   1.3204229e-66
   4.7154440e+00   1.1368234e-66
   4.7191599e+00   9.2952585e-67
   4.7228758e+00   8.0196145e-67
   4.7265917e+00   7.0638587e-67
   4.7303075e+00   6.1436953e-67
   4.7340234e+00   5.4906232e-67
   4.7377393e+00   4.9864677e-67
   4.7414552e+00   4.3505901e-67
   4.7451710e+00   3.7169494e-67
   4.7488869e+00   3.1690260e-67
   4.7526028e+00   3.0807950e-67
   4.7563187e+00   2.7382289e-67
   4.7600345e+00   2.4657048e-67
   4.7637504e+00   2.0405736e-67
   4.7674663e+00   1.8226276e-67
   4.7711822e+00   1.6024590e-67
   4.7748980e+00   1.4749085e-67
   4.7786139e+00   1.2481738e-67
   4.7823298e+00   1.1879296e-67
   4.7860456e+00   9.6703292e-68
   4.7897615e+00   8.8741819e-68
   4.7934774e+00   8.4038406e-68
   4.7971933e+00   7.1656853e-68
   4.8009091e+00   6.2259872e-68
   4.8046250e+00   5.1795456e-68
   4.8083409e+00   4.8063748e-68
   4.8120568e+00   4.5746367e-68
   4.8157726e+00   4.3370471e-68
   4.8194885e+00   3.5401497e-68
   4.8232044e+00   3.1230663e-68
   4.8269203e+00   2.9029971e-68
   4.8306361e+00   2.6852430e-68
   4.8343520e+00   2.0877711e-68
   4.8380679e+00   1.8218841e-68
   4.8417838e+00   1.5298690e-68
   4.8454996e+00   1.4423741e-68
   4.8492155e+00   1.3487504e-68
   4.8529314e+00   1.1536524e-68
   4.8566473e+00   1.0465604e-68
   4.8603631e+00   8.8430721e-69
   4.8640790e+00   7.7321170e-69
   4.8677949e+00   7.1144595e-69
   4.8715108e+00   5.9756986e-69
   4.8752266e+00   5.8488224e-69
   4.8789425e+00   4.9588569e-69
   4.8826584e+00   4.4320798e-69
   4.8863742e+00   3.8614223e-69
   4.8900901e+00   3.4316128e-69
   4.8938060e+00   3.0939110e-69
   4.8975219e+00   2.7408968e-69
   4.9012377e+00   2.4332588e-69
   4.9049536e+00   2.1064214e-69
   4.9086695e+00   1.8064521e-69
   4.9123854e+00   1.5535727e-69
   4.9161012e+00   1.4508489e-69
   4.9198171e+00   1.2417721e-69
   4.9235330e+00   1.1666423e-69
   4.9272489e+00   1.0530083e-69
   4.9309647e+00   9.5115250e-70
   4.9346806e+00   8.5077808e-70
   4.9383965e+00   7.8025440e-70
   4.9421124e+00   6.4354860e-70
   4.9458282e+00   5.6065081e-70
   4.9495441e+00   4.4436324e-70
   4.9532600e+00   4.2471924e-70
   4.9569759e+00   4.1184011e-70
   4.9606917e+00   3.6628133e-70
   4.9644076e+00   3.2550084e-70
   4.9681235e+00   2.7662600e-70
   4.9718393e+00   2.5087824e-70
   4.9755552e+00   2.3868717e-70
   4.9792711e+00   1.9571174e-70
   4.9829870e+00   1.7447960e-70
   4.9867028e+00   1.5851650e-70
   4.9904187e+00   1.3607506e-70
   4.9941346e+00   1.2642718e-70
   4.9978505e+00   1.1740581e-70
   5.0015663e+00   9.6569705e-71
   5.0052822e+00   8.8303941e-71
   5.0089981e+00   7.2763044e-71
   5.0127140e+00   6.8852567e-71
   5.0164298e+00   6.0067628e-71
   5.0201457e+00   4.9719627e-71
   5.0238616e+00   4.4267068e-71
   5.0275775e+00   3.8142851e-71
   5.0312933e+00   3.3907336e-71
   5.0350092e+00   3.0003419e-71
   5.0387251e+00   2.7287509e-71
   5.0424410e+00   2.4974147e-71
   5.0461568e+00   2.1618717e-71
   5.0498727e+00   1.8788041e-71
   5.0535886e+00   1.6897222e-71
   5.0573044e+00   1.4636647e-71
   5.0610203e+00   1.3657449e-71
   5.0647362e+00   1.3071895e-71
   5.0684521e+00   1.0597589e-71
   5.0721679e+00   1.0229306e-71
   5.0758838e+00   9.1475496e-72
   5.0795997e+00   8.2086816e-72
   5.0833156e+00   7.4407358e-72
   5.0870314e+00   6.4491491e-72
   5.0907473e+00   5.9279132e-72
   5.0944632e+00   5.1184392e-72
   5.0981791e+00   4.3965654e-72
   5.1018949e+00   3.6599234e-72
   5.1056108e+00   3.2640545e-72
   5.1093267e+00   2.9342578e-72
   5.1130426e+00   2.4944948e-72
   5.1167584e+00   2.1703685e-72
   5.1204743e+00   1.8341614e-72
   5.1241902e+00   1.6941106e-72
   5.1279061e+00   1.4727933e-72
   5.1316219e+00   1.2953713e-72
   5.1353378e+00   1.0910107e-72
   5.1390537e+00   9.8744997e-73
   5.1427695e+00   9.3296667e-73
   5.1464854e+00   7.8073376e-73
   5.1502013e+00   7.1417491e-73
   5.1539172e+00   6.2311244e-73
   5.1576330e+00   5.6734270e-73
   5.1613489e+00   5.2240591e-73
   5.1650648e+00   4.7018630e-73
   5.1687807e+00   3.9032564e-73
   5.1724965e+00   3.4956559e-73
   5.1762124e+00   2.9727639e-73
   5.1799283e+00   2.6062460e-73
   5.1836442e+00   2.3321490e-73
   5.1873600e+00   2.0448745e-73
   5.1910759e+00   1.8391681e-73
   5.1947918e+00   1.5695810e-73
   5.1985077e+00   1.4436217e-73
   5.2022235e+00   1.3133183e-73
   5.2059394e+00   1.1156874e-73
   5.2096553e+00   1.0582771e-73
   5.2133712e+00   8.6591244e-74
   5.2170870e+00   7.8121988e-74
   5.2208029e+00   6.8139478e-74
   5.2245188e+00   6.0601737e-74
   5.2282346e+00   5.3950670e-74
   5.2319505e+00   4.8744846e-74
   5.2356664e+00   4.3451439e-74
   5.2393823e+00   3.8507421e-74
   5.2430981e+00   3.4022901e-74
   5.2468140e+00   2.8209562e-74
   5.2505299e+00   2.6340997e-74
   5.2542458e+00   2.3179365e-74
   5.2579616e+00   2.0069587e-74
   5.2616775e+00   1.8277751e-74
   5.2653934e+00   1.6608767e-74
   5.2691093e+00   1.4521113e-74
   5.2728251e+00   1.3669319e-74
   5.2765410e+00   1.2757481e-74
   5.2802569e+00   1.0555236e-74
   5.2839728e+00   1.0087191e-74
   5.2876886e+00   9.2462078e-75
   5.2914045e+00   7.2760524e-75
   5.2951204e+00   6.5477753e-75
   5.2988363e+00   5.3459404e-75
   5.3025521e+00   4.8203806e-75
   5.3062680e+00   4.5064420e-75
   5.3099839e+00   3.8055905e-75
   5.3136998e+00   3.3351696e-75
   5.3174156e+00   2.9831215e-75
   5.3211315e+00   2.5294205e-75
   5.3248474e+00   2.2582611e-75
   5.3285632e+00   2.0151075e-75
   5.3322791e+00   1.8258128e-75
   5.3359950e+00   1.6414199e-75
   5.3397109e+00   1.4471722e-75
   5.3434267e+00   1.2987341e-75
   5.3471426e+00   1.1570941e-75
   5.3508585e+00   1.0064611e-75
   5.3545744e+00   8.8747537e-76
   5.3582902e+00   8.1110272e-76
   5.3620061e+00   7.4854164e-76
   5.3657220e+00   7.0704390e-76
   5.3694379e+00   5.6904843e-76
   5.3731537e+00   5.2984565e-76
   5.3768696e+00   4.8143319e-76
   5.3805855e+00   4.3320548e-76
   5.3843014e+00   3.7858830e-76
   5.3880172e+00   3.3340374e-76
   5.3917331e+00   3.0830012e-76
   5.3954490e+00   2.6413895e-76
   5.3991649e+00   2.4068249e-76
   5.4028807e+00   2.0141247e-76
   5.4065966e+00   1.6042026e-76
   5.4103125e+00   1.4275771e-76
   5.4140283e+00   1.2033449e-76
   5.4177442e+00   1.1225503e-76
   5.4214601e+00   1.0736779e-76
   5.4251760e+00   9.2906448e-77
   5.4288918e+00   8.5759591e-77
   5.4326077e+00   7.1675678e-77
   5.4363236e+00   6.5794689e-77
   5.4400395e+00   5.3741383e-77
   5.4437553e+00   4.8261259e-77
   5.4474712e+00   4.5881719e-77
   5.4511871e+00   4.0132862e-77
   5.4549030e+00   3.7979739e-77
   5.4586188e+00   3.0985480e-77
   5.4623347e+00   2.9059301e-77
   5.4660506e+00   2.3103621e-77
   5.4697665e+00   2.1959960e-77
   5.4734823e+00   2.0505760e-77
   5.4771982e+00   1.6806962e-77
   5.4809141e+00   1.4351265e-77
   5.4846300e+00   1.2534908e-77
   5.4883458e+00   1.1987402e-77
   5.4920617e+00   1.0316849e-77
   5.4957776e+00   9.3801941e-78
   5.4994934e+00   8.2216090e-78
   5.5032093e+00   7.1056512e-78
   5.5069252e+00   6.6089784e-78
   5.5106411e+00   6.0544011e-78
   5.5143569e+00   5.0731412e-78
   5.5180728e+00   4.7034813e-78
   5.5217887e+00   3.8106365e-78
   5.5255046e+00   3.4707965e-78
   5.5292204e+00   3.0832206e-78
   5.5329363e+00   2.7708635e-78
   5.5366522e+00   2.5086427e-78
   5.5403681e+00   2.4144018e-78
   5.5440839e+00   2.3084414e-78
   5.5477998e+00   1.9049716e-78
   5.5515157e+00   1.4310411e-78
   5.5552316e+00   1.3229811e-78
   5.5589474e+00   1.2310768e-78
   5.5626633e+00   1.1441847e-78
   5.5663792e+00   1.0147003e-78
   5.5700951e+00   8.5328557e-79
   5.5738109e+00   7.3900937e-79
   5.5775268e+00   6.5902452e-79
   5.5812427e+00   5.9456873e-79
   5.5849585e+00   5.1108171e-79
   5.5886744e+00   4.5731697e-79
   5.5923903e+00   4.3113273e-79
   5.5961062e+00   3.5983705e-79
   5.5998220e+00   3.1218372e-79
   5.6035379e+00   2.7249238e-79
   5.6072538e+00   2.4584335e-79
   5.6109697e+00   2.2403219e-79
   5.6146855e+00   1.8763302e-79
   5.6184014e+00   1.7146767e-79
   5.6221173e+00   1.5618111e-79
   5.6258332e+00   1.3510430e-79
   5.6295490e+00   1.2523855e-79
   5.6332649e+00   1.1292773e-79
   5.6369808e+00   1.0155702e-79
   5.6406967e+00   8.4393440e-80
   5.6444125e+00   7.6352431e-80
   5.6481284e+00   6.9136754e-80
   5.6518443e+00   6.2404985e-80
   5.6555602e+00   5.6523809e-80
   5.6592760e+00   5.1970710e-80
   5.6629919e+00   4.3542401e-80
   5.6667078e+00   3.9256132e-80
   5.6704236e+00   3.4250422e-80
   5.6741395e+00   2.8614736e-80
   5.6778554e+00   2.4915996e-80
   5.6815713e+00   2.2188486e-80
   5.6852871e+00   2.0617280e-80
   5.6890030e+00   1.9165977e-80
   5.6927189e+00   1.6230978e-80
   5.6964348e+00   1.3876888e-80
   5.7001506e+00   1.2554254e-80
   5.7038665e+00   1.0473066e-80
   5.7075824e+00   9.5309783e-81
   5.7112983e+00   8.2573394e-81
   5.7150141e+00   7.8671245e-81
   5.7187300e+00   6.8422849e-81
   5.7224459e+00   6.1042487e-81
   5.7261618e+00   5.2218101e-81
   5.7298776e+00   4.3863538e-81
   5.7335935e+00   3.9242337e-81
   5.7373094e+00   3.3819393e-81
   5.7410253e+00   2.9871069e-81
   5.7447411e+00   2.7273505e-81
   5.7484570e+00   2.3728096e-81
   5.7521729e+00   2.2295980e-81
   5.7558888e+00   2.0093405e-81
   5.7596046e+00   1.7328167e-81
   5.7633205e+00   1.5355573e-81
   5.7670364e+00   1.4076688e-81
   5.7707522e+00   1.2049397e-81
   5.7744681e+00   1.0079654e-81
   5.7781840e+00   8.6025354e-82
   5.7818999e+00   7.7725079e-82
   5.7856157e+00   7.1891519e-82
   5.7893316e+00   6.2678550e-82
   5.7930475e+00   5.9614336e-82
   5.7967634e+00   5.0147371e-82
   5.8004792e+00   4.6274670e-82
   5.8041951e+00   3.8805489e-82
   5.8079110e+00   3.7326039e-82
   5.8116269e+00   3.3213545e-82
   5.8153427e+00   2.9232849e-82
   5.8190586e+00   2.5725332e-82
   5.8227745e+00   2.1566322e-82
   5.8264904e+00   2.0254703e-82
   5.8302062e+00   1.7304404e-82
   5.8339221e+00   1.4881684e-82
   5.8376380e+00   1.3627255e-82
   5.8413539e+00   1.1662306e-82
   5.8450697e+00   1.0652037e-82
   5.8487856e+00   9.3342980e-83
   5.8525015e+00   8.2641699e-83
   5.8562173e+00   7.0671215e-83
   5.8599332e+00   5.7757818e-83
   5.8636491e+00   5.4436533e-83
   5.8673650e+00   4.8681027e-83
   5.8710808e+00   4.1719212e-83
   5.8747967e+00   3.7516905e-83
   5.8785126e+00   3.0527502e-83
   5.8822285e+00   2.7571359e-83
   5.8859443e+00   2.6201558e-83
   5.8896602e+00   2.4428372e-83
   5.8933761e+00   2.2453385e-83
   5.8970920e+00   1.8815290e-83
   5.9008078e+00   1.6950597e-83
   5.9045237e+00   1.5890844e-83
   5.9082396e+00   1.3190766e-83
   5.9119555e+00   1.0885046e-83
   5.9156713e+00   9.8657740e-84
   5.9193872e+00   9.4430911e-84
   5.9231031e+00   8.1835925e-84
   5.9268190e+00   7.4820596e-84
   5.9305348e+00   7.0259405e-84
   5.9342507e+00   6.3202079e-84
   5.9379666e+00   5.3092235e-84
   5.9416824e+00   4.7910502e-84
   5.9453983e+00   4.3578380e-84
   5.9491142e+00   3.8115890e-84
   5.9528301e+00   3.2915889e-84
   5.9565459e+00   2.9393702e-84
   5.9602618e+00   2.4592916e-84
   5.9639777e+00   2.3456128e-84
   5.9676936e+00   2.0298674e-84
   5.9714094e+00   1.7536207e-84
   5.9751253e+00   1.4344332e-84
   5.9788412e+00   1.2316389e-84
   5.9825571e+00   1.0613816e-84
   5.9862729e+00   9.8944774e-85
   5.9899888e+00   8.4912517e-85
   5.9937047e+00   7.1749015e-85
   5.9974206e+00   6.6638370e-85
   6.0011364e+00   5.8414654e-85
   6.0048523e+00   5.4542054e-85
   6.0085682e+00   5.0723641e-85
   6.0122841e+00   4.5588750e-85
   6.0159999e+00   4.0049902e-85
   6.0197158e+00   3.6119731e-85
   6.0234317e+00   3.2565008e-85
   6.0271475e+00   2.8162571e-85
   6.0308634e+00   2.4800324e-85
   6.0345793e+00   2.2958064e-85
   6.0382952e+00   1.8971114e-85
   6.0420110e+00   1.7564433e-85
   6.0457269e+00   1.4397224e-85
   6.0494428e+00   1.3173527e-85
   6.0531587e+00   1.1891353e-85
   6.0568745e+00   9.7303712e-86
   6.0605904e+00   9.1358968e-86
   6.0643063e+00   7.4985646e-86
   6.0680222e+00   6.6179169e-86
   6.0717380e+00   6.1549784e-86
   6.0754539e+00   5.6068410e-86
   6.0791698e+00   4.7834279e-86
   6.0828857e+00   4.4630772e-86
   6.0866015e+00   4.0579548e-86
   6.0903174e+00   3.4476763e-86
   6.0940333e+00   3.1484698e-86
   6.0977492e+00   2.8108945e-86
   6.1014650e+00   2.3731344e-86
   6.1051809e+00   2.1674067e-86
   6.1088968e+00   1.8939081e-86
   6.1126127e+00   1.6096886e-86
   6.1163285e+00   1.3770944e-86
   6.1200444e+00   1.2677935e-86
   6.1237603e+00   1.1654445e-86
   6.1274761e+00   1.0745160e-86
   6.1311920e+00   9.0798362e-87
   6.1349079e+00   8.0838838e-87
   6.1386238e+00   7.0344216e-87
   6.1423396e+00   5.9100618e-87
   6.1460555e+00   5.5025995e-87
   6.1497714e+00   5.0555371e-87
   6.1534873e+00   4.0555122e-87
   6.1572031e+00   3.7534571e-87
   6.1609190e+00   3.5387920e-87
   6.1646349e+00   3.2951401e-87
   6.1683508e+00   2.9262357e-87
   6.1720666e+00   2.2344195e-87
   6.1757825e+00   1.9895173e-87
   6.1794984e+00   1.8361819e-87
   6.1832143e+00   1.6904156e-87
   6.1869301e+00   1.5020266e-87
   6.1906460e+00   1.3677923e-87
   6.1943619e+00   1.1828733e-87
   6.1980778e+00   1.0116757e-87
   6.2017936e+00   9.0456881e-88
   6.2055095e+00   8.4743578e-88
   6.2092254e+00   7.2709607e-88
   6.2129412e+00   6.4674291e-88
   6.2166571e+00   5.7302524e-88
   6.2203730e+00   5.2962599e-88
   6.2240889e+00   4.7054018e-88
   6.2278047e+00   3.7507120e-88
   6.2315206e+00   3.5387746e-88
   6.2352365e+00   3.1391844e-88
   6.2389524e+00   2.6693152e-88
   6.2426682e+00   2.3263472e-88
   6.2463841e+00   2.1342764e-88
   6.2501000e+00   2.0073494e-88
   6.2538159e+00   1.7610886e-88
   6.2575317e+00   1.5797241e-88
   6.2612476e+00   1.3032668e-88
   6.2649635e+00   1.1917235e-88
   6.2686794e+00   1.0898661e-88
   6.2723952e+00   9.1841686e-89
   6.2761111e+00   7.3878460e-89
   6.2798270e+00   6.9601014e-89
   6.2835429e+00   6.4480206e-89
   6.2872587e+00   5.7237535e-89
   6.2909746e+00   5.4009810e-89
   6.2946905e+00   4.9620606e-89
   6.2984063e+00   4.1974055e-89
   6.3021222e+00   3.7994281e-89
   6.3058381e+00   3.4512860e-89
   6.3095540e+00   2.9970153e-89
   6.3132698e+00   2.5780753e-89
   6.3169857e+00   2.3214057e-89
   6.3207016e+00   1.9376947e-89
   6.3244175e+00   1.7595202e-89
   6.3281333e+00   1.6100661e-89
   6.3318492e+00   1.4073661e-89
   6.3355651e+00   1.3155577e-89
   6.3392810e+00   1.1184178e-89
   6.3429968e+00   9.6774708e-90
   6.3467127e+00   8.4395263e-90
   6.3504286e+00   7.6290970e-90
   6.3541445e+00   7.0162886e-90
   6.3578603e+00   6.4768062e-90
   6.3615762e+00   5.7530297e-90
   6.3652921e+00   5.0006482e-90
   6.3690080e+00   4.4028774e-90
   6.3727238e+00   4.0087966e-90
   6.3764397e+00   3.3237783e-90
   6.3801556e+00   2.9474359e-90
   6.3838714e+00   2.5796440e-90
   6.3875873e+00   2.4056200e-90
   6.3913032e+00   2.1238620e-90
   6.3950191e+00   1.7658470e-90
   6.3987349e+00   1.5456665e-90
   6.4024508e+00   1.2815626e-90
   6.4061667e+00   1.2009522e-90
   6.4098826e+00   9.7560062e-91
   6.4135984e+00   8.7590062e-91
   6.4173143e+00   8.0306823e-91
   6.4210302e+00   7.3531431e-91
   6.4247461e+00   6.4520123e-91
   6.4284619e+00   5.5406739e-91
   6.4321778e+00   5.1484382e-91
   6.4358937e+00   4.3551859e-91
   6.4396096e+00   3.8073049e-91
   6.4433254e+00   3.2880563e-91
   6.4470413e+00   2.8504750e-91
   6.4507572e+00   2.6671932e-91
   6.4544731e+00   2.3483266e-91
   6.4581889e+00   2.0251730e-91
   6.4619048e+00   1.8623753e-91
   6.4656207e+00   1.6032243e-91
   6.4693365e+00   1.4152571e-91
   6.4730524e+00   1.2581898e-91
   6.4767683e+00   1.1791176e-91
   6.4804842e+00   1.0428243e-91
   6.4842000e+00   9.2727599e-92
   6.4879159e+00   8.2878844e-92
   6.4916318e+00   6.7562575e-92
   6.4953477e+00   6.1224824e-92
   6.4990635e+00   5.6608481e-92
   6.5027794e+00   5.0660210e-92
   6.5064953e+00   4.4821438e-92
   6.5102112e+00   4.0740125e-92
   6.5139270e+00   3.5071192e-92
   6.5176429e+00   3.0568030e-92
   6.5213588e+00   2.7804843e-92
   6.5250747e+00   2.4539862e-92
   6.5287905e+00   2.2967256e-92
   6.5325064e+00   2.0651618e-92
   6.5362223e+00   1.6322831e-92
   6.5399382e+00   1.5038217e-92
   6.5436540e+00   1.3059546e-92
   6.5473699e+00   1.1496867e-92
   6.5510858e+00   1.0816255e-92
   6.5548017e+00   9.3525145e-93
   6.5585175e+00   7.8782787e-93
   6.5622334e+00   7.4418126e-93
   6.5659493e+00   6.0122466e-93
   6.5696651e+00   5.1290531e-93
   6.5733810e+00   4.3139643e-93
   6.5770969e+00   4.1060144e-93
   6.5808128e+00   3.8703621e-93
   6.5845286e+00   3.4627653e-93
   6.5882445e+00   3.0772448e-93
   6.5919604e+00   2.6616272e-93
   6.5956763e+00   2.1982010e-93
   6.5993921e+00   2.0527037e-93
   6.6031080e+00   1.8882673e-93
   6.6068239e+00   1.6665040e-93
   6.6105398e+00   1.4508704e-93
   6.6142556e+00   1.2762191e-93
   6.6179715e+00   1.2105325e-93
   6.6216874e+00   1.1291953e-93
   6.6254033e+00   9.5374124e-94
   6.6291191e+00   8.2938933e-94
   6.6328350e+00   7.2150984e-94
   6.6365509e+00   6.0932090e-94
   6.6402668e+00   5.6311384e-94
   6.6439826e+00   5.1224975e-94
   6.6476985e+00   4.1977491e-94
   6.6514144e+00   3.7190658e-94
   6.6551302e+00   3.3090426e-94
   6.6588461e+00   3.0402207e-94
   6.6625620e+00   2.8176004e-94
   6.6662779e+00   2.6288220e-94
   6.6699937e+00   2.3099626e-94
   6.6737096e+00   2.0854117e-94
   6.6774255e+00   1.7802801e-94
   6.6811414e+00   1.4419772e-94
   6.6848572e+00   1.2643083e-94
   6.6885731e+00   1.1940968e-94
   6.6922890e+00   9.7684655e-95
   6.6960049e+00   8.3535116e-95
   6.6997207e+00   7.4997643e-95
   6.7034366e+00   7.1331917e-95
   6.7071525e+00   6.1443326e-95
   6.7108684e+00   5.2242431e-95
   6.7145842e+00   4.9961333e-95
   6.7183001e+00   4.2399610e-95
   6.7220160e+00   4.0146736e-95
   6.7257319e+00   3.8910711e-95
   6.7294477e+00   3.3484413e-95
   6.7331636e+00   2.7655042e-95
   6.7368795e+00   2.5780686e-95
   6.7405953e+00   2.2973344e-95
   6.7443112e+00   1.9402240e-95
   6.7480271e+00   1.6281729e-95
   6.7517430e+00   1.4019854e-95
   6.7554588e+00   1.2682369e-95
   6.7591747e+00   1.0713992e-95
   6.7628906e+00   1.0305205e-95
   6.7666065e+00   9.0397338e-96
   6.7703223e+00   8.3180461e-96
   6.7740382e+00   7.1183824e-96
   6.7777541e+00   6.5368421e-96
   6.7814700e+00   6.3835080e-96
   6.7851858e+00   5.5202426e-96
   6.7889017e+00   4.9958485e-96
   6.7926176e+00   4.2232378e-96
   6.7963335e+00   3.6073386e-96
   6.8000493e+00   2.8673857e-96
   6.8037652e+00   2.6986254e-96
   6.8074811e+00   2.3690397e-96
   6.8111970e+00   2.0324531e-96
   6.8149128e+00   1.8248618e-96
   6.8186287e+00   1.7064529e-96
   6.8223446e+00   1.5217987e-96
   6.8260604e+00   1.2676032e-96
   6.8297763e+00   1.1048372e-96
   6.8334922e+00   1.0314873e-96
   6.8372081e+00   9.2903867e-97
   6.8409239e+00   8.3758279e-97
   6.8446398e+00   7.4111990e-97
   6.8483557e+00   6.8743905e-97
   6.8520716e+00   6.3024253e-97
   6.8557874e+00   5.2020991e-97
   6.8595033e+00   4.6233303e-97
   6.8632192e+00   3.7624370e-97
   6.8669351e+00   3.3832263e-97
   6.8706509e+00   3.1524302e-97
   6.8743668e+00   2.7309557e-97
   6.8780827e+00   2.4154176e-97
   6.8817986e+00   2.1341961e-97
   6.8855144e+00   1.7681531e-97
   6.8892303e+00   1.6342858e-97
   6.8929462e+00   1.3450400e-97
   6.8966621e+00   1.2709135e-97
   6.9003779e+00   1.1894171e-97
   6.9040938e+00   1.0210003e-97
   6.9078097e+00   9.1898882e-98
   6.9115255e+00   8.0107763e-98
   6.9152414e+00   7.0972912e-98
   6.9189573e+00   6.4433858e-98
   6.9226732e+00   5.3025466e-98
   6.9263890e+00   4.8904313e-98
   6.9301049e+00   4.7362811e-98
   6.9338208e+00   3.9274942e-98
   6.9375367e+00   3.6808580e-98
   6.9412525e+00   3.1763917e-98
   6.9449684e+00   3.0921156e-98
   6.9486843e+00   2.6304481e-98
   6.9524002e+00   2.3510342e-98
   6.9561160e+00   2.0917688e-98
   6.9598319e+00   1.8732118e-98
   6.9635478e+00   1.6337874e-98
   6.9672637e+00   1.3485009e-98
   6.9709795e+00   1.2128125e-98
   6.9746954e+00   1.0823145e-98
   6.9784113e+00   1.0268869e-98
   6.9821272e+00   8.5183673e-99
   6.9858430e+00   7.1471106e-99
   6.9895589e+00   6.1997525e-99
   6.9932748e+00   5.5668911e-99
   6.9969907e+00   4.9625381e-99
   7.0007065e+00   4.4966962e-99
   7.0044224e+00   3.6979254e-99
   7.0081383e+00   3.1951663e-99
   7.0118541e+00   2.8338233e-99
   7.0155700e+00   2.6603835e-99
   7.0192859e+00   2.4997915e-99
   7.0230018e+00   2.2197125e-99
   7.0267176e+00   2.0305678e-99
   7.0304335e+00   1.8340765e-99
   7.0341494e+00   1.5206287e-99
   7.0378653e+00   1.3930191e-99
   7.0415811e+00   1.2243689e-99
   7.0452970e+00   1.1005008e-99
   7.0490129e+00  9.8594788e-100
   7.0527288e+00  8.5961539e-100
   7.0564446e+00  7.8020620e-100
   7.0601605e+00  7.2540090e-100
   7.0638764e+00  5.6451294e-100
   7.0675923e+00  4.8565137e-100
   7.0713081e+00  4.3761544e-100
   7.0750240e+00  3.6426866e-100
   7.0787399e+00  3.2149159e-100
   7.0824558e+00  2.9276844e-100
   7.0861716e+00  2.6614076e-100
   7.0898875e+00  2.3099700e-100
   7.0936034e+00  2.1321517e-100
   7.0973192e+00  1.8319390e-100
   7.1010351e+00  1.7335026e-100
   7.1047510e+00  1.4829014e-100
   7.1084669e+00  1.3879139e-100
   7.1121827e+00  1.1510758e-100
   7.1158986e+00  1.0062274e-100
   7.1196145e+00  8.7027158e-101
   7.1233304e+00  7.9492198e-101
   7.1270462e+00  7.0886996e-101
   7.1307621e+00  6.2380734e-101
   7.1344780e+00  5.6121990e-101
   7.1381939e+00  4.6045363e-101
   7.1419097e+00  4.2501233e-101
   7.1456256e+00  4.1160481e-101
   7.1493415e+00  3.3017800e-101
   7.1530574e+00  2.7497223e-101
   7.1567732e+00  2.4287264e-101
   7.1604891e+00  2.2251973e-101
   7.1642050e+00  1.9632845e-101
   7.1679209e+00  1.6945025e-101
   7.1716367e+00  1.4859688e-101
   7.1753526e+00  1.2605546e-101
   7.1790685e+00  1.2289362e-101
   7.1827843e+00  1.1137320e-101
   7.1865002e+00  1.0087562e-101
   7.1902161e+00  8.7386329e-102
   7.1939320e+00  7.6375603e-102
   7.1976478e+00  6.8067886e-102
   7.2013637e+00  5.8237426e-102
   7.2050796e+00  5.5447689e-102
   7.2087955e+00  4.4937276e-102
   7.2125113e+00  4.2326193e-102
   7.2162272e+00  3.6804943e-102
   7.2199431e+00  3.1899250e-102
   7.2236590e+00  3.0739213e-102
   7.2273748e+00  2.5587135e-102
   7.2310907e+00  2.3973353e-102
   7.2348066e+00  2.1420276e-102
   7.2385225e+00  1.9841461e-102
   7.2422383e+00  1.8046848e-102
   7.2459542e+00  1.5919460e-102
   7.2496701e+00  1.4278633e-102
   7.2533860e+00  1.3152752e-102
   7.2571018e+00  1.1944925e-102
   7.2608177e+00  1.0103469e-102
   7.2645336e+00  8.4225646e-103
   7.2682494e+00  7.4506470e-103
   7.2719653e+00  6.8406461e-103
   7.2756812e+00  5.8299155e-103
   7.2793971e+00  5.1309000e-103
   7.2831129e+00  4.4835426e-103
   7.2868288e+00  3.9258565e-103
   7.2905447e+00  3.5751892e-103
   7.2942606e+00  2.8682969e-103
   7.2979764e+00  2.7082777e-103
   7.3016923e+00  2.3869200e-103
   7.3054082e+00  2.1061853e-103
   7.3091241e+00  1.9050478e-103
   7.3128399e+00  1.6144879e-103
   7.3165558e+00  1.4030093e-103
   7.3202717e+00  1.2787228e-103
   7.3239876e+00  1.1759449e-103
   7.3277034e+00  1.0850975e-103
   7.3314193e+00  1.0287455e-103
   7.3351352e+00  8.6681708e-104
   7.3388511e+00  7.5692167e-104
   7.3425669e+00  6.7778865e-104
   7.3462828e+00  6.1838742e-104
   7.3499987e+00  5.4412374e-104
   7.3537145e+00  5.0027067e-104
   7.3574304e+00  4.3138403e-104
   7.3611463e+00  3.6012506e-104
   7.3648622e+00  2.9645358e-104
   7.3685780e+00  2.6748381e-104
   7.3722939e+00  2.3645634e-104
   7.3760098e+00  2.1725205e-104
   7.3797257e+00  1.8719615e-104
   7.3834415e+00  1.6697364e-104
   7.3871574e+00  1.3727991e-104
   7.3908733e+00  1.2978693e-104
   7.3945892e+00  1.1615673e-104
   7.3983050e+00  1.0760871e-104
   7.4020209e+00  9.6247450e-105
   7.4057368e+00  8.5637834e-105
   7.4094527e+00  7.8657804e-105
   7.4131685e+00  6.6923598e-105
   7.4168844e+00  5.7773708e-105
   7.4206003e+00  4.8480851e-105
   7.4243162e+00  4.3582928e-105
   7.4280320e+00  4.0251542e-105


==> Fig_nd/Csendes_PSO.txt <==
   0.0000000e+00   1.4304069e+00
   1.1690697e-02   5.9043797e-01
   2.3381395e-02   2.4300768e-01
   3.5072092e-02   1.6270552e-01
   4.6762790e-02   7.8684964e-02
   5.8453487e-02   5.7031751e-02
   7.0144185e-02   2.9652610e-02
   8.1834882e-02   2.0468010e-02
   9.3525579e-02   1.2148895e-02
   1.0521628e-01   6.6675955e-03
   1.1690697e-01   4.4022749e-03
   1.2859767e-01   2.1971585e-03
   1.4028837e-01   1.2879766e-03
   1.5197907e-01   7.8408816e-04
   1.6366976e-01   4.3516021e-04
   1.7536046e-01   2.7129412e-04
   1.8705116e-01   1.6318554e-04
   1.9874186e-01   9.4644007e-05
   2.1043255e-01   5.5070394e-05
   2.2212325e-01   2.9660093e-05
   2.3381395e-01   1.7424642e-05
   2.4550465e-01   1.0537340e-05
   2.5719534e-01   6.1975625e-06
   2.6888604e-01   3.8449987e-06
   2.8057674e-01   2.1374812e-06
   2.9226744e-01   1.1685573e-06
   3.0395813e-01   6.0898880e-07
   3.1564883e-01   4.4222623e-07
   3.2733953e-01   2.4668243e-07
   3.3903023e-01   1.2739477e-07
   3.5072092e-01   7.8085575e-08
   3.6241162e-01   4.0480728e-08
   3.7410232e-01   2.4745956e-08
   3.8579302e-01   1.4860592e-08
   3.9748371e-01   8.1770195e-09
   4.0917441e-01   5.1772917e-09
   4.2086511e-01   2.6892926e-09
   4.3255580e-01   1.7193746e-09
   4.4424650e-01   9.4000756e-10
   4.5593720e-01   6.0957822e-10
   4.6762790e-01   3.7410655e-10
   4.7931859e-01   2.0084230e-10
   4.9100929e-01   1.1561862e-10
   5.0269999e-01   6.9765273e-11
   5.1439069e-01   3.7133925e-11
   5.2608138e-01   2.1428111e-11
   5.3777208e-01   1.4819646e-11
   5.4946278e-01   7.1007988e-12
   5.6115348e-01   4.5385403e-12
   5.7284417e-01   2.2100317e-12
   5.8453487e-01   1.4436559e-12
   5.9622557e-01   8.9513846e-13
   6.0791627e-01   4.8268456e-13
   6.1960696e-01   3.0427488e-13
   6.3129766e-01   1.8500503e-13
   6.4298836e-01   1.0662917e-13
   6.5467906e-01   5.0035863e-14
   6.6636975e-01   2.7217409e-14
   6.7806045e-01   1.7742321e-14
   6.8975115e-01   1.0712948e-14
   7.0144185e-01   6.2353743e-15
   7.1313254e-01   3.4305184e-15
   7.2482324e-01   2.1506813e-15
   7.3651394e-01   1.5197557e-15
   7.4820464e-01   8.6766430e-16
   7.5989533e-01   5.3580314e-16
   7.7158603e-01   2.8829437e-16
   7.8327673e-01   1.9387725e-16
   7.9496742e-01   1.1348432e-16
   8.0665812e-01   6.3973333e-17
   8.1834882e-01   3.6231104e-17
   8.3003952e-01   2.1454730e-17
   8.4173021e-01   1.3518675e-17
   8.5342091e-01   7.9200643e-18
   8.6511161e-01   5.6387788e-18
   8.7680231e-01   3.0548143e-18
   8.8849300e-01   1.9667951e-18
   9.0018370e-01   1.0801582e-18
   9.1187440e-01   7.2051046e-19
   9.2356510e-01   4.0182665e-19
   9.3525579e-01   2.6058536e-19
   9.4694649e-01   1.8066667e-19
   9.5863719e-01   8.8522675e-20
   9.7032789e-01   5.9769534e-20
   9.8201858e-01   3.6733111e-20
   9.9370928e-01   1.9735037e-20
   1.0054000e+00   1.1012509e-20
   1.0170907e+00   6.5591042e-21
   1.0287814e+00   3.7163512e-21
   1.0404721e+00   2.2957146e-21
   1.0521628e+00   1.3580608e-21
   1.0638535e+00   1.0352591e-21
   1.0755442e+00   6.2719964e-22
   1.0872349e+00   3.2934104e-22
   1.0989256e+00   1.5422532e-22
   1.1106163e+00   1.0403607e-22
   1.1223070e+00   6.0120936e-23
   1.1339977e+00   3.8903975e-23
   1.1456883e+00   2.4723564e-23
   1.1573790e+00   1.3441722e-23
   1.1690697e+00   8.2701326e-24
   1.1807604e+00   4.3488829e-24
   1.1924511e+00   2.7761331e-24
   1.2041418e+00   1.4906391e-24
   1.2158325e+00   6.8462001e-25
   1.2275232e+00   3.6314087e-25
   1.2392139e+00   1.8740181e-25
   1.2509046e+00   1.1609978e-25
   1.2625953e+00   6.0389060e-26
   1.2742860e+00   4.2667509e-26
   1.2859767e+00   2.9450506e-26
   1.2976674e+00   1.4317397e-26
   1.3093581e+00   8.2692675e-27
   1.3210488e+00   5.1575062e-27
   1.3327395e+00   3.4057326e-27
   1.3444302e+00   1.9374040e-27
   1.3561209e+00   1.0222146e-27
   1.3678116e+00   6.9792922e-28
   1.3795023e+00   4.8885631e-28
   1.3911930e+00   3.1068011e-28
   1.4028837e+00   1.6668336e-28
   1.4145744e+00   9.8635410e-29
   1.4262651e+00   5.9402519e-29
   1.4379558e+00   3.6524318e-29
   1.4496465e+00   2.0586310e-29
   1.4613372e+00   1.5277534e-29
   1.4730279e+00   9.4214222e-30
   1.4847186e+00   5.9166334e-30
   1.4964093e+00   4.3356545e-30
   1.5081000e+00   2.5750827e-30
   1.5197907e+00   1.8820786e-30
   1.5314814e+00   1.3524833e-30
   1.5431721e+00   7.9044366e-31
   1.5548628e+00   5.2188045e-31
   1.5665535e+00   3.0743834e-31
   1.5782442e+00   2.1073730e-31
   1.5899348e+00   1.1175830e-31
   1.6016255e+00   7.7391194e-32
   1.6133162e+00   4.9901256e-32
   1.6250069e+00   2.7223681e-32
   1.6366976e+00   1.3823936e-32
   1.6483883e+00   6.9526721e-33
   1.6600790e+00   3.9654621e-33
   1.6717697e+00   2.1687878e-33
   1.6834604e+00   1.3121221e-33
   1.6951511e+00   9.0260913e-34
   1.7068418e+00   4.7180363e-34
   1.7185325e+00   2.8855889e-34
   1.7302232e+00   1.8419814e-34
   1.7419139e+00   1.2106338e-34
   1.7536046e+00   8.0958502e-35
   1.7652953e+00   4.9968743e-35
   1.7769860e+00   3.7254238e-35
   1.7886767e+00   2.3232994e-35
   1.8003674e+00   1.3027156e-35
   1.8120581e+00   1.0614657e-35
   1.8237488e+00   6.7114441e-36
   1.8354395e+00   4.6078136e-36
   1.8471302e+00   2.8966835e-36
   1.8588209e+00   2.0885350e-36
   1.8705116e+00   1.2361806e-36
   1.8822023e+00   7.1031878e-37
   1.8938930e+00   5.6781699e-37
   1.9055837e+00   4.1364789e-37
   1.9172744e+00   2.9287183e-37
   1.9289651e+00   1.8691135e-37
   1.9406558e+00   1.1526160e-37
   1.9523465e+00   6.9696636e-38
   1.9640372e+00   4.8542584e-38
   1.9757279e+00   3.2852024e-38
   1.9874186e+00   1.9669871e-38
   1.9991093e+00   1.3297195e-38
   2.0108000e+00   1.0767733e-38
   2.0224907e+00   7.7727537e-39
   2.0341814e+00   5.7560657e-39
   2.0458720e+00   4.2149256e-39
   2.0575627e+00   3.2631842e-39
   2.0692534e+00   2.4075704e-39
   2.0809441e+00   1.7823221e-39
   2.0926348e+00   1.1667580e-39
   2.1043255e+00   6.9153848e-40
   2.1160162e+00   4.2710760e-40
   2.1277069e+00   3.1875611e-40
   2.1393976e+00   2.1840372e-40
   2.1510883e+00   1.1268498e-40
   2.1627790e+00   9.0165077e-41
   2.1744697e+00   6.3371328e-41
   2.1861604e+00   4.8254440e-41
   2.1978511e+00   3.1779770e-41
   2.2095418e+00   2.3536997e-41
   2.2212325e+00   1.8463029e-41
   2.2329232e+00   1.6251989e-41
   2.2446139e+00   1.1566040e-41
   2.2563046e+00   8.6702250e-42
   2.2679953e+00   4.4255749e-42
   2.2796860e+00   2.6855902e-42
   2.2913767e+00   1.7033671e-42
   2.3030674e+00   1.2348861e-42
   2.3147581e+00   7.5927983e-43
   2.3264488e+00   4.4898880e-43
   2.3381395e+00   3.1450801e-43
   2.3498302e+00   2.0309825e-43
   2.3615209e+00   1.3130647e-43
   2.3732116e+00   8.0948858e-44
   2.3849023e+00   5.9749882e-44
   2.3965930e+00   4.4072543e-44
   2.4082837e+00   3.3010603e-44
   2.4199744e+00   2.4421725e-44
   2.4316651e+00   1.8163347e-44
   2.4433558e+00   1.2884057e-44
   2.4550465e+00   8.4886211e-45
   2.4667372e+00   6.7960336e-45
   2.4784279e+00   6.0323756e-45
   2.4901186e+00   5.2335547e-45
   2.5018092e+00   4.7745376e-45
   2.5134999e+00   4.2327320e-45
   2.5251906e+00   2.9707177e-45
   2.5368813e+00   2.2717616e-45
   2.5485720e+00   1.7961532e-45
   2.5602627e+00   1.3754805e-45
   2.5719534e+00   1.1396282e-45
   2.5836441e+00   9.1943183e-46
   2.5953348e+00   6.9775446e-46
   2.6070255e+00   6.3187438e-46
   2.6187162e+00   5.5180910e-46
   2.6304069e+00   4.4751517e-46
   2.6420976e+00   4.0485959e-46
   2.6537883e+00   2.6633258e-46
   2.6654790e+00   2.1571321e-46
   2.6771697e+00   1.4817021e-46
   2.6888604e+00   9.8366462e-47
   2.7005511e+00   6.9304766e-47
   2.7122418e+00   4.8047045e-47
   2.7239325e+00   3.5963846e-47
   2.7356232e+00   2.8801294e-47
   2.7473139e+00   2.4695204e-47
   2.7590046e+00   2.0317969e-47
   2.7706953e+00   1.8609418e-47
   2.7823860e+00   1.7598261e-47
   2.7940767e+00   1.6030545e-47
   2.8057674e+00   1.4825035e-47
   2.8174581e+00   1.2695809e-47
   2.8291488e+00   9.7046388e-48
   2.8408395e+00   6.0172873e-48
   2.8525302e+00   3.8352781e-48
   2.8642209e+00   2.9121110e-48
   2.8759116e+00   2.6848302e-48
   2.8876023e+00   2.3312258e-48
   2.8992930e+00   2.2169289e-48
   2.9109837e+00   2.2051296e-48
   2.9226744e+00   1.8709994e-48
   2.9343651e+00   1.4597275e-48
   2.9460558e+00   1.1770860e-48
   2.9577464e+00   1.0578644e-48
   2.9694371e+00   8.3425273e-49
   2.9811278e+00   6.9228233e-49
   2.9928185e+00   5.6513739e-49
   3.0045092e+00   4.0792402e-49
   3.0161999e+00   2.8860817e-49
   3.0278906e+00   2.0970382e-49
   3.0395813e+00   1.8799566e-49
   3.0512720e+00   1.7121042e-49
   3.0629627e+00   1.5227188e-49
   3.0746534e+00   1.4207000e-49
   3.0863441e+00   1.3527043e-49
   3.0980348e+00   1.2493479e-49
   3.1097255e+00   1.1963613e-49
   3.1214162e+00   1.0971589e-49
   3.1331069e+00   1.0560511e-49
   3.1447976e+00   1.0173542e-49
   3.1564883e+00   9.7262986e-50
   3.1681790e+00   9.4683186e-50
   3.1798697e+00   9.3302596e-50
   3.1915604e+00   9.2221397e-50
   3.2032511e+00   9.1887060e-50
   3.2149418e+00   9.1887060e-50
   3.2266325e+00   9.1859679e-50
   3.2383232e+00   9.1798777e-50
   3.2500139e+00   9.1362337e-50
   3.2617046e+00   9.0758845e-50
   3.2733953e+00   9.0299282e-50
   3.2850860e+00   8.9949101e-50
   3.2967767e+00   8.9490375e-50
   3.3084674e+00   8.9268562e-50
   3.3201581e+00   8.7944151e-50
   3.3318488e+00   8.5881456e-50
   3.3435395e+00   8.5374607e-50
   3.3552302e+00   8.3770156e-50
   3.3669209e+00   8.1953750e-50
   3.3786116e+00   7.9447290e-50
   3.3903023e+00   7.1559664e-50
   3.4019930e+00   6.4990478e-50
   3.4136836e+00   5.7663443e-50
   3.4253743e+00   4.7651796e-50
   3.4370650e+00   3.8314532e-50
   3.4487557e+00   2.7651310e-50
   3.4604464e+00   2.4940518e-50
   3.4721371e+00   2.4940518e-50
   3.4838278e+00   2.4940518e-50
   3.4955185e+00   2.4940518e-50
   3.5072092e+00   2.4940518e-50
   3.5188999e+00   2.4940518e-50
   3.5305906e+00   2.4940518e-50
   3.5422813e+00   2.4940518e-50
   3.5539720e+00   2.4940518e-50
   3.5656627e+00   2.4940518e-50
   3.5773534e+00   2.4940518e-50
   3.5890441e+00   2.4832688e-50
   3.6007348e+00   2.4507171e-50
   3.6124255e+00   2.4387757e-50
   3.6241162e+00   2.0998461e-50
   3.6358069e+00   1.9467029e-50
   3.6474976e+00   1.8490289e-50
   3.6591883e+00   1.7934019e-50
   3.6708790e+00   1.7934019e-50
   3.6825697e+00   1.7934019e-50
   3.6942604e+00   1.7373133e-50
   3.7059511e+00   1.6433907e-50
   3.7176418e+00   1.6433907e-50
   3.7293325e+00   1.5587747e-50
   3.7410232e+00   1.5587747e-50
   3.7527139e+00   1.5587747e-50
   3.7644046e+00   1.5587747e-50
   3.7760953e+00   1.5587747e-50
   3.7877860e+00   1.5587747e-50
   3.7994767e+00   1.5264737e-50
   3.8111674e+00   1.5264737e-50
   3.8228581e+00   1.5264737e-50
   3.8345488e+00   1.5264737e-50
   3.8462395e+00   1.5264737e-50
   3.8579302e+00   1.5264737e-50
   3.8696208e+00   1.4698108e-50
   3.8813115e+00   1.4698108e-50
   3.8930022e+00   1.4698108e-50
   3.9046929e+00   1.4698108e-50
   3.9163836e+00   1.4698108e-50
   3.9280743e+00   1.4698108e-50
   3.9397650e+00   1.4698108e-50
   3.9514557e+00   1.4698108e-50
   3.9631464e+00   1.4698108e-50
   3.9748371e+00   1.4698108e-50
   3.9865278e+00   1.4698108e-50
   3.9982185e+00   1.4698108e-50
   4.0099092e+00   1.4698108e-50
   4.0215999e+00   1.4698108e-50
   4.0332906e+00   1.4698108e-50
   4.0449813e+00   1.4698108e-50
   4.0566720e+00   1.4698108e-50
   4.0683627e+00   1.4652675e-50
   4.0800534e+00   1.4563169e-50
   4.0917441e+00   1.4394629e-50
   4.1034348e+00   1.3819766e-50
   4.1151255e+00   1.3819766e-50
   4.1268162e+00   1.3819766e-50
   4.1385069e+00   1.3819766e-50
   4.1501976e+00   1.3641576e-50
   4.1618883e+00   1.3584987e-50
   4.1735790e+00   1.3486053e-50
   4.1852697e+00   1.3326489e-50
   4.1969604e+00   1.3326489e-50
   4.2086511e+00   1.3326489e-50
   4.2203418e+00   1.3326489e-50
   4.2320325e+00   1.3326489e-50
   4.2437232e+00   1.3161816e-50
   4.2554139e+00   1.2999136e-50
   4.2671046e+00   1.2980325e-50
   4.2787953e+00   1.2980325e-50
   4.2904860e+00   1.2980325e-50
   4.3021767e+00   1.2980325e-50
   4.3138673e+00   1.2980325e-50
   4.3255580e+00   1.2913159e-50
   4.3372487e+00   1.2808413e-50
   4.3489394e+00   1.2808413e-50
   4.3606301e+00   1.2808413e-50
   4.3723208e+00   1.2767115e-50
   4.3840115e+00   1.2673508e-50
   4.3957022e+00   1.2348468e-50
   4.4073929e+00   1.2310824e-50
   4.4190836e+00   1.1973175e-50
   4.4307743e+00   1.1973175e-50
   4.4424650e+00   1.1890927e-50
   4.4541557e+00   1.1767455e-50
   4.4658464e+00   1.1697121e-50
   4.4775371e+00   1.1697121e-50
   4.4892278e+00   1.1639020e-50
   4.5009185e+00   1.1430282e-50
   4.5126092e+00   1.1380907e-50
   4.5242999e+00   1.1380907e-50
   4.5359906e+00   1.1362046e-50
   4.5476813e+00   1.1330696e-50
   4.5593720e+00   1.1191404e-50
   4.5710627e+00   1.1076588e-50
   4.5827534e+00   1.0709897e-50
   4.5944441e+00   8.7239558e-51
   4.6061348e+00   7.6576831e-51
   4.6178255e+00   7.0908142e-51
   4.6295162e+00   6.5695809e-51
   4.6412069e+00   6.5695809e-51
   4.6528976e+00   6.5695809e-51
   4.6645883e+00   6.5695809e-51
   4.6762790e+00   6.5695809e-51
   4.6879697e+00   6.5695809e-51
   4.6996604e+00   6.5695809e-51
   4.7113511e+00   6.5695809e-51
   4.7230418e+00   6.5695809e-51
   4.7347325e+00   6.5695809e-51
   4.7464232e+00   6.5695809e-51
   4.7581139e+00   6.5695809e-51
   4.7698045e+00   6.5695809e-51
   4.7814952e+00   6.5411427e-51
   4.7931859e+00   6.5411427e-51
   4.8048766e+00   6.5095329e-51
   4.8165673e+00   6.5095329e-51
   4.8282580e+00   6.5095329e-51
   4.8399487e+00   6.5095329e-51
   4.8516394e+00   6.5095329e-51
   4.8633301e+00   6.5095329e-51
   4.8750208e+00   6.5095329e-51
   4.8867115e+00   6.5095329e-51
   4.8984022e+00   6.5095329e-51
   4.9100929e+00   6.5095329e-51
   4.9217836e+00   6.5095329e-51
   4.9334743e+00   6.5095329e-51
   4.9451650e+00   6.5095329e-51
   4.9568557e+00   6.5095329e-51
   4.9685464e+00   6.5095329e-51
   4.9802371e+00   6.5095329e-51
   4.9919278e+00   6.5095329e-51
   5.0036185e+00   6.5095329e-51
   5.0153092e+00   6.5095329e-51
   5.0269999e+00   6.5095329e-51
   5.0386906e+00   6.5073042e-51
   5.0503813e+00   6.5073042e-51
   5.0620720e+00   6.5073042e-51
   5.0737627e+00   6.5073042e-51
   5.0854534e+00   6.5073042e-51
   5.0971441e+00   6.5073042e-51
   5.1088348e+00   6.5073042e-51
   5.1205255e+00   6.5073042e-51
   5.1322162e+00   6.5073042e-51
   5.1439069e+00   6.5073042e-51
   5.1555976e+00   6.5073042e-51
   5.1672883e+00   6.5073042e-51
   5.1789790e+00   6.5073042e-51
   5.1906697e+00   6.5073042e-51
   5.2023604e+00   6.5073042e-51
   5.2140511e+00   6.5073042e-51
   5.2257417e+00   6.5073042e-51
   5.2374324e+00   6.5073042e-51
   5.2491231e+00   6.5073042e-51
   5.2608138e+00   6.5073042e-51
   5.2725045e+00   6.5019704e-51
   5.2841952e+00   6.5019704e-51
   5.2958859e+00   6.5019704e-51
   5.3075766e+00   6.5019704e-51
   5.3192673e+00   6.5019704e-51
   5.3309580e+00   6.5019704e-51
   5.3426487e+00   6.5019704e-51
   5.3543394e+00   6.5019704e-51
   5.3660301e+00   6.4724717e-51
   5.3777208e+00   6.4724717e-51
   5.3894115e+00   6.4724717e-51
   5.4011022e+00   6.4724717e-51
   5.4127929e+00   6.4724717e-51
   5.4244836e+00   6.4724717e-51
   5.4361743e+00   6.4724717e-51
   5.4478650e+00   6.4724717e-51
   5.4595557e+00   6.4724717e-51
   5.4712464e+00   6.4724717e-51
   5.4829371e+00   6.4724717e-51
   5.4946278e+00   6.4724717e-51
   5.5063185e+00   6.4724717e-51
   5.5180092e+00   6.4724717e-51
   5.5296999e+00   6.4724717e-51
   5.5413906e+00   6.4724717e-51
   5.5530813e+00   6.4724717e-51
   5.5647720e+00   6.4724717e-51
   5.5764627e+00   6.4724717e-51
   5.5881534e+00   6.4724717e-51
   5.5998441e+00   6.4724717e-51
   5.6115348e+00   6.4724717e-51
   5.6232255e+00   6.4724717e-51
   5.6349162e+00   6.4724717e-51
   5.6466069e+00   6.4724717e-51
   5.6582976e+00   6.4724717e-51
   5.6699883e+00   6.4724717e-51
   5.6816789e+00   6.4724717e-51
   5.6933696e+00   6.4724717e-51
   5.7050603e+00   6.4724717e-51
   5.7167510e+00   6.4724717e-51
   5.7284417e+00   6.4724717e-51
   5.7401324e+00   6.4724717e-51
   5.7518231e+00   6.4724717e-51
   5.7635138e+00   6.4724717e-51
   5.7752045e+00   6.4724717e-51
   5.7868952e+00   6.4724717e-51
   5.7985859e+00   6.4724717e-51
   5.8102766e+00   6.4724717e-51
   5.8219673e+00   6.4724717e-51
   5.8336580e+00   6.4724717e-51


==> Fig_nd/Deb1_CR.txt <==
   0.0000000e+00   4.7174481e-01
   1.8943259e-03   4.5450915e-01
   3.7886519e-03   4.4812041e-01
   5.6829778e-03   4.4404114e-01
   7.5773038e-03   4.4267222e-01
   9.4716297e-03   4.3636652e-01
   1.1365956e-02   4.3236739e-01
   1.3260282e-02   4.3023125e-01
   1.5154608e-02   4.2767218e-01
   1.7048934e-02   4.2716668e-01
   1.8943259e-02   4.2579677e-01
   2.0837585e-02   4.2465810e-01
   2.2731911e-02   4.2396586e-01
   2.4626237e-02   4.2256381e-01
   2.6520563e-02   4.2213241e-01
   2.8414889e-02   4.2100987e-01
   3.0309215e-02   4.1927705e-01
   3.2203541e-02   4.1927705e-01
   3.4097867e-02   4.1735176e-01
   3.5992193e-02   4.1583117e-01
   3.7886519e-02   4.1429693e-01
   3.9780845e-02   4.1219432e-01
   4.1675171e-02   4.0969661e-01
   4.3569497e-02   4.0953819e-01
   4.5463823e-02   4.0850740e-01
   4.7358149e-02   4.0646352e-01
   4.9252475e-02   4.0601889e-01
   5.1146801e-02   4.0448234e-01
   5.3041127e-02   4.0448234e-01
   5.4935453e-02   4.0448234e-01
   5.6829778e-02   4.0448234e-01
   5.8724104e-02   4.0448234e-01
   6.0618430e-02   4.0448234e-01
   6.2512756e-02   4.0379070e-01
   6.4407082e-02   4.0329974e-01
   6.6301408e-02   4.0241486e-01
   6.8195734e-02   4.0213028e-01
   7.0090060e-02   4.0117698e-01
   7.1984386e-02   4.0016904e-01
   7.3878712e-02   4.0016784e-01
   7.5773038e-02   3.9977326e-01
   7.7667364e-02   3.9942615e-01
   7.9561690e-02   3.9788054e-01
   8.1456016e-02   3.9716051e-01
   8.3350342e-02   3.9690591e-01
   8.5244668e-02   3.9619374e-01
   8.7138994e-02   3.9619374e-01
   8.9033320e-02   3.9610460e-01
   9.0927646e-02   3.9610460e-01
   9.2821971e-02   3.9610460e-01
   9.4716297e-02   3.9610460e-01
   9.6610623e-02   3.9594606e-01
   9.8504949e-02   3.9575271e-01
   1.0039928e-01   3.9575271e-01
   1.0229360e-01   3.9575271e-01
   1.0418793e-01   3.9557080e-01
   1.0608225e-01   3.9557080e-01
   1.0797658e-01   3.9537356e-01
   1.0987091e-01   3.9537356e-01
   1.1176523e-01   3.9537356e-01
   1.1365956e-01   3.9537356e-01
   1.1555388e-01   3.9537356e-01
   1.1744821e-01   3.9492061e-01
   1.1934253e-01   3.9479065e-01
   1.2123686e-01   3.9465184e-01
   1.2313119e-01   3.9421480e-01
   1.2502551e-01   3.9334645e-01
   1.2691984e-01   3.9040079e-01
   1.2881416e-01   3.9040079e-01
   1.3070849e-01   3.9040079e-01
   1.3260282e-01   3.8939811e-01
   1.3449714e-01   3.8850030e-01
   1.3639147e-01   3.8673340e-01
   1.3828579e-01   3.8588304e-01
   1.4018012e-01   3.8532900e-01
   1.4207445e-01   3.8524641e-01
   1.4396877e-01   3.8491430e-01
   1.4586310e-01   3.8465435e-01
   1.4775742e-01   3.8465435e-01
   1.4965175e-01   3.8465435e-01
   1.5154608e-01   3.8465435e-01
   1.5344040e-01   3.8465435e-01
   1.5533473e-01   3.8465435e-01
   1.5722905e-01   3.8465435e-01
   1.5912338e-01   3.8465435e-01
   1.6101771e-01   3.8439857e-01
   1.6291203e-01   3.8439857e-01
   1.6480636e-01   3.8439857e-01
   1.6670068e-01   3.8439857e-01
   1.6859501e-01   3.8439857e-01
   1.7048934e-01   3.8411253e-01
   1.7238366e-01   3.8411253e-01
   1.7427799e-01   3.8411253e-01
   1.7617231e-01   3.8411253e-01
   1.7806664e-01   3.8411253e-01
   1.7996097e-01   3.8411253e-01
   1.8185529e-01   3.8411253e-01
   1.8374962e-01   3.8411253e-01
   1.8564394e-01   3.8411253e-01
   1.8753827e-01   3.8411253e-01
   1.8943259e-01   3.8411253e-01
   1.9132692e-01   3.8411253e-01
   1.9322125e-01   3.8411253e-01
   1.9511557e-01   3.8411253e-01
   1.9700990e-01   3.8411253e-01
   1.9890422e-01   3.8411253e-01
   2.0079855e-01   3.8411253e-01
   2.0269288e-01   3.8411253e-01
   2.0458720e-01   3.8411253e-01
   2.0648153e-01   3.8411253e-01
   2.0837585e-01   3.8411253e-01
   2.1027018e-01   3.8411253e-01
   2.1216451e-01   3.8385325e-01
   2.1405883e-01   3.8335867e-01
   2.1595316e-01   3.8302305e-01
   2.1784748e-01   3.8302305e-01
   2.1974181e-01   3.8287681e-01
   2.2163614e-01   3.8287681e-01
   2.2353046e-01   3.8287681e-01
   2.2542479e-01   3.8142637e-01
   2.2731911e-01   3.8108923e-01
   2.2921344e-01   3.8077279e-01
   2.3110777e-01   3.8030225e-01
   2.3300209e-01   3.7893961e-01
   2.3489642e-01   3.7893961e-01
   2.3679074e-01   3.7720870e-01
   2.3868507e-01   3.7556509e-01
   2.4057940e-01   3.7413705e-01
   2.4247372e-01   3.7226421e-01
   2.4436805e-01   3.6879969e-01
   2.4626237e-01   3.6659960e-01
   2.4815670e-01   3.6482767e-01
   2.5005103e-01   3.6405376e-01
   2.5194535e-01   3.6009037e-01
   2.5383968e-01   3.5372005e-01
   2.5573400e-01   3.5181091e-01
   2.5762833e-01   3.4778728e-01
   2.5952266e-01   3.4141343e-01
   2.6141698e-01   3.3603420e-01
   2.6331131e-01   3.3356855e-01
   2.6520563e-01   3.2823985e-01
   2.6709996e-01   3.2150809e-01
   2.6899428e-01   3.1766484e-01
   2.7088861e-01   3.1038634e-01
   2.7278294e-01   3.0354717e-01
   2.7467726e-01   2.9845262e-01
   2.7657159e-01   2.9566101e-01
   2.7846591e-01   2.9042264e-01
   2.8036024e-01   2.8683481e-01
   2.8225457e-01   2.8189030e-01
   2.8414889e-01   2.7983156e-01
   2.8604322e-01   2.7535273e-01
   2.8793754e-01   2.6897939e-01
   2.8983187e-01   2.6234756e-01
   2.9172620e-01   2.5681487e-01
   2.9362052e-01   2.5093997e-01
   2.9551485e-01   2.4560728e-01
   2.9740917e-01   2.4010302e-01
   2.9930350e-01   2.3734254e-01
   3.0119783e-01   2.3295774e-01
   3.0309215e-01   2.2188467e-01
   3.0498648e-01   2.1772825e-01
   3.0688080e-01   2.1666009e-01
   3.0877513e-01   2.0854617e-01
   3.1066946e-01   2.0429611e-01
   3.1256378e-01   1.9452759e-01
   3.1445811e-01   1.8879795e-01
   3.1635243e-01   1.8486813e-01
   3.1824676e-01   1.7915090e-01
   3.2014109e-01   1.7158618e-01
   3.2203541e-01   1.6820594e-01
   3.2392974e-01   1.6224438e-01
   3.2582406e-01   1.5523164e-01
   3.2771839e-01   1.5088459e-01
   3.2961272e-01   1.4798364e-01
   3.3150704e-01   1.4191849e-01
   3.3340137e-01   1.3691527e-01
   3.3529569e-01   1.3188170e-01
   3.3719002e-01   1.2853589e-01
   3.3908434e-01   1.2304506e-01
   3.4097867e-01   1.1913002e-01
   3.4287300e-01   1.1581703e-01
   3.4476732e-01   1.1050831e-01
   3.4666165e-01   1.0579943e-01
   3.4855597e-01   9.9820437e-02
   3.5045030e-01   9.4811285e-02
   3.5234463e-01   9.1875908e-02
   3.5423895e-01   8.7746996e-02
   3.5613328e-01   8.6485789e-02
   3.5802760e-01   8.4424822e-02
   3.5992193e-01   8.1516385e-02
   3.6181626e-01   7.9587434e-02
   3.6371058e-01   7.6421095e-02
   3.6560491e-01   7.0596952e-02
   3.6749923e-01   6.9096285e-02
   3.6939356e-01   6.6637467e-02
   3.7128789e-01   6.2416768e-02
   3.7318221e-01   5.9679952e-02
   3.7507654e-01   5.6795063e-02
   3.7697086e-01   5.5073159e-02
   3.7886519e-01   5.3516395e-02
   3.8075952e-01   5.1293997e-02
   3.8265384e-01   4.9330595e-02
   3.8454817e-01   4.7994294e-02
   3.8644249e-01   4.4509850e-02
   3.8833682e-01   4.2769961e-02
   3.9023115e-01   4.1610826e-02
   3.9212547e-01   4.0342118e-02
   3.9401980e-01   3.8774604e-02
   3.9591412e-01   3.6668028e-02
   3.9780845e-01   3.5780049e-02
   3.9970278e-01   3.4196427e-02
   4.0159710e-01   3.2440495e-02
   4.0349143e-01   3.1214818e-02
   4.0538575e-01   3.0482565e-02
   4.0728008e-01   2.9471134e-02
   4.0917440e-01   2.8339708e-02
   4.1106873e-01   2.6902279e-02
   4.1296306e-01   2.5380123e-02
   4.1485738e-01   2.4627124e-02
   4.1675171e-01   2.3633718e-02
   4.1864603e-01   2.2327466e-02
   4.2054036e-01   2.1332280e-02
   4.2243469e-01   2.0453700e-02
   4.2432901e-01   1.9926366e-02
   4.2622334e-01   1.9310982e-02
   4.2811766e-01   1.8387045e-02
   4.3001199e-01   1.7777482e-02
   4.3190632e-01   1.7101855e-02
   4.3380064e-01   1.6432183e-02
   4.3569497e-01   1.5689617e-02
   4.3758929e-01   1.5198677e-02
   4.3948362e-01   1.4639462e-02
   4.4137795e-01   1.3644748e-02
   4.4327227e-01   1.3114033e-02
   4.4516660e-01   1.2495448e-02
   4.4706092e-01   1.2053358e-02
   4.4895525e-01   1.1654348e-02
   4.5084958e-01   1.1335632e-02
   4.5274390e-01   1.0824153e-02
   4.5463823e-01   1.0451230e-02
   4.5653255e-01   1.0039162e-02
   4.5842688e-01   9.6369621e-03
   4.6032121e-01   9.4536931e-03
   4.6221553e-01   8.9025229e-03
   4.6410986e-01   8.4880168e-03
   4.6600418e-01   8.1364160e-03
   4.6789851e-01   7.8274662e-03
   4.6979284e-01   7.4574779e-03
   4.7168716e-01   7.1309310e-03
   4.7358149e-01   6.6269816e-03
   4.7547581e-01   6.5029935e-03
   4.7737014e-01   6.3047633e-03
   4.7926447e-01   6.1073116e-03
   4.8115879e-01   5.9637884e-03
   4.8305312e-01   5.6164629e-03
   4.8494744e-01   5.4592578e-03
   4.8684177e-01   5.2941659e-03
   4.8873609e-01   5.1069317e-03
   4.9063042e-01   4.8669765e-03
   4.9252475e-01   4.6256748e-03
   4.9441907e-01   4.4287462e-03
   4.9631340e-01   4.2906100e-03
   4.9820772e-01   4.1112346e-03
   5.0010205e-01   3.9839689e-03
   5.0199638e-01   3.7846987e-03
   5.0389070e-01   3.6582354e-03
   5.0578503e-01   3.4762060e-03
   5.0767935e-01   3.3924548e-03
   5.0957368e-01   3.2387387e-03
   5.1146801e-01   3.1267145e-03
   5.1336233e-01   2.9954503e-03
   5.1525666e-01   2.9183591e-03
   5.1715098e-01   2.8193730e-03
   5.1904531e-01   2.6922210e-03
   5.2093964e-01   2.5145646e-03
   5.2283396e-01   2.4452983e-03
   5.2472829e-01   2.3417014e-03
   5.2662261e-01   2.2381462e-03
   5.2851694e-01   2.1387860e-03
   5.3041127e-01   2.1331515e-03
   5.3230559e-01   2.0091974e-03
   5.3419992e-01   1.8959121e-03
   5.3609424e-01   1.8741508e-03
   5.3798857e-01   1.8504826e-03
   5.3988290e-01   1.7485428e-03
   5.4177722e-01   1.6403571e-03
   5.4367155e-01   1.5792032e-03
   5.4556587e-01   1.5417647e-03
   5.4746020e-01   1.4796041e-03
   5.4935453e-01   1.4079461e-03
   5.5124885e-01   1.3259689e-03
   5.5314318e-01   1.2786901e-03
   5.5503750e-01   1.2511309e-03
   5.5693183e-01   1.1774146e-03
   5.5882615e-01   1.1423901e-03
   5.6072048e-01   1.0896948e-03
   5.6261481e-01   1.0467293e-03
   5.6450913e-01   9.9527859e-04
   5.6640346e-01   9.7653869e-04
   5.6829778e-01   9.2764661e-04
   5.7019211e-01   9.0747310e-04
   5.7208644e-01   8.8119957e-04
   5.7398076e-01   8.4583968e-04
   5.7587509e-01   8.0791594e-04
   5.7776941e-01   7.5916416e-04
   5.7966374e-01   7.3667699e-04
   5.8155807e-01   6.9972036e-04
   5.8345239e-01   6.8078815e-04
   5.8534672e-01   6.5159530e-04
   5.8724104e-01   6.1871685e-04
   5.8913537e-01   6.0502827e-04
   5.9102970e-01   5.7865266e-04
   5.9292402e-01   5.5674893e-04
   5.9481835e-01   5.3925178e-04
   5.9671267e-01   5.2087988e-04
   5.9860700e-01   4.9131415e-04
   6.0050133e-01   4.7211373e-04
   6.0239565e-01   4.4863411e-04
   6.0428998e-01   4.3011422e-04
   6.0618430e-01   4.1193352e-04
   6.0807863e-01   3.9038153e-04
   6.0997296e-01   3.8089642e-04
   6.1186728e-01   3.6715377e-04
   6.1376161e-01   3.4603729e-04
   6.1565593e-01   3.3165198e-04
   6.1755026e-01   3.1746661e-04
   6.1944459e-01   3.0788214e-04
   6.2133891e-01   2.9347144e-04
   6.2323324e-01   2.8732371e-04
   6.2512756e-01   2.7602209e-04
   6.2702189e-01   2.6436922e-04
   6.2891622e-01   2.5022847e-04
   6.3081054e-01   2.4645748e-04
   6.3270487e-01   2.3814663e-04
   6.3459919e-01   2.2930541e-04
   6.3649352e-01   2.1878778e-04
   6.3838784e-01   2.1222642e-04
   6.4028217e-01   2.0385919e-04
   6.4217650e-01   1.9897951e-04
   6.4407082e-01   1.8889314e-04
   6.4596515e-01   1.8189457e-04
   6.4785947e-01   1.7105628e-04
   6.4975380e-01   1.6740496e-04
   6.5164813e-01   1.5646318e-04
   6.5354245e-01   1.4942062e-04
   6.5543678e-01   1.4450271e-04
   6.5733110e-01   1.3762591e-04
   6.5922543e-01   1.3161431e-04
   6.6111976e-01   1.2635060e-04
   6.6301408e-01   1.2332925e-04
   6.6490841e-01   1.1869533e-04
   6.6680273e-01   1.1297031e-04
   6.6869706e-01   1.1166976e-04
   6.7059139e-01   1.0832432e-04
   6.7248571e-01   1.0215957e-04
   6.7438004e-01   9.6520079e-05
   6.7627436e-01   9.2888979e-05
   6.7816869e-01   9.0498562e-05
   6.8006302e-01   8.6593506e-05
   6.8195734e-01   8.2474594e-05
   6.8385167e-01   7.8918723e-05
   6.8574599e-01   7.5925125e-05
   6.8764032e-01   7.3063021e-05
   6.8953465e-01   6.9894084e-05
   6.9142897e-01   6.5702376e-05
   6.9332330e-01   6.2909520e-05
   6.9521762e-01   6.0451472e-05
   6.9711195e-01   5.7806145e-05
   6.9900628e-01   5.5570709e-05
   7.0090060e-01   5.3842123e-05
   7.0279493e-01   5.2140104e-05
   7.0468925e-01   4.9919388e-05
   7.0658358e-01   4.7958999e-05
   7.0847790e-01   4.6122271e-05
   7.1037223e-01   4.4727148e-05
   7.1226656e-01   4.2933573e-05
   7.1416088e-01   4.1807873e-05
   7.1605521e-01   3.9304648e-05
   7.1794953e-01   3.7209826e-05
   7.1984386e-01   3.6732999e-05
   7.2173819e-01   3.4517061e-05
   7.2363251e-01   3.3364546e-05
   7.2552684e-01   3.2597194e-05
   7.2742116e-01   3.1367175e-05
   7.2931549e-01   3.0433119e-05
   7.3120982e-01   2.9414473e-05
   7.3310414e-01   2.7569948e-05
   7.3499847e-01   2.6321478e-05
   7.3689279e-01   2.5260881e-05
   7.3878712e-01   2.4396238e-05
   7.4068145e-01   2.3118324e-05
   7.4257577e-01   2.2040263e-05
   7.4447010e-01   2.1676737e-05
   7.4636442e-01   2.0685423e-05
   7.4825875e-01   2.0031451e-05
   7.5015308e-01   1.8915610e-05
   7.5204740e-01   1.8071975e-05
   7.5394173e-01   1.7664338e-05
   7.5583605e-01   1.7355026e-05
   7.5773038e-01   1.6726993e-05
   7.5962471e-01   1.6075112e-05
   7.6151903e-01   1.5006635e-05
   7.6341336e-01   1.4763571e-05
   7.6530768e-01   1.4020411e-05
   7.6720201e-01   1.3317727e-05
   7.6909634e-01   1.2738876e-05
   7.7099066e-01   1.2199252e-05
   7.7288499e-01   1.1636853e-05
   7.7477931e-01   1.1225942e-05
   7.7667364e-01   1.0704136e-05
   7.7856797e-01   1.0178394e-05
   7.8046229e-01   9.8688584e-06
   7.8235662e-01   9.6219041e-06
   7.8425094e-01   9.3873706e-06
   7.8614527e-01   8.8944081e-06
   7.8803959e-01   8.4404130e-06
   7.8993392e-01   8.1157891e-06
   7.9182825e-01   7.8436455e-06
   7.9372257e-01   7.5726249e-06
   7.9561690e-01   7.3765198e-06
   7.9751122e-01   6.9853762e-06
   7.9940555e-01   6.6444212e-06
   8.0129988e-01   6.4031310e-06
   8.0319420e-01   6.1338626e-06
   8.0508853e-01   5.9932842e-06
   8.0698285e-01   5.7031649e-06
   8.0887718e-01   5.4976025e-06
   8.1077151e-01   5.3084768e-06
   8.1266583e-01   5.0154569e-06
   8.1456016e-01   4.9187560e-06
   8.1645448e-01   4.7628573e-06
   8.1834881e-01   4.5773406e-06
   8.2024314e-01   4.4105992e-06
   8.2213746e-01   4.1350880e-06
   8.2403179e-01   4.0335609e-06
   8.2592611e-01   3.8934801e-06
   8.2782044e-01   3.7416256e-06
   8.2971477e-01   3.5489643e-06
   8.3160909e-01   3.3970082e-06
   8.3350342e-01   3.2509906e-06
   8.3539774e-01   3.1712637e-06
   8.3729207e-01   3.0659668e-06
   8.3918640e-01   2.9259361e-06
   8.4108072e-01   2.7502108e-06
   8.4297505e-01   2.6654628e-06
   8.4486937e-01   2.5425645e-06
   8.4676370e-01   2.4807055e-06
   8.4865803e-01   2.3752377e-06
   8.5055235e-01   2.2549535e-06
   8.5244668e-01   2.1815755e-06
   8.5434100e-01   2.1582957e-06
   8.5623533e-01   2.0101501e-06
   8.5812965e-01   1.9060193e-06
   8.6002398e-01   1.8353922e-06
   8.6191831e-01   1.7745225e-06
   8.6381263e-01   1.7234718e-06
   8.6570696e-01   1.6476168e-06
   8.6760128e-01   1.5742017e-06
   8.6949561e-01   1.4910032e-06
   8.7138994e-01   1.4093691e-06
   8.7328426e-01   1.3652342e-06
   8.7517859e-01   1.3372136e-06
   8.7707291e-01   1.2655919e-06
   8.7896724e-01   1.2162710e-06
   8.8086157e-01   1.1965078e-06
   8.8275589e-01   1.1498387e-06
   8.8465022e-01   1.0811115e-06
   8.8654454e-01   1.0218082e-06
   8.8843887e-01   9.7139794e-07
   8.9033320e-01   9.1629535e-07
   8.9222752e-01   8.9061196e-07
   8.9412185e-01   8.5086352e-07
   8.9601617e-01   8.2732743e-07
   8.9791050e-01   7.9104230e-07
   8.9980483e-01   7.7452960e-07
   9.0169915e-01   7.4246730e-07
   9.0359348e-01   7.2265286e-07
   9.0548780e-01   6.8003678e-07
   9.0738213e-01   6.5530172e-07
   9.0927646e-01   6.3967373e-07
   9.1117078e-01   6.1705390e-07
   9.1306511e-01   5.9898609e-07
   9.1495943e-01   5.7632252e-07
   9.1685376e-01   5.4301398e-07
   9.1874809e-01   5.2378583e-07
   9.2064241e-01   5.0416375e-07
   9.2253674e-01   4.9223378e-07
   9.2443106e-01   4.7610398e-07
   9.2632539e-01   4.5604340e-07
   9.2821971e-01   4.3977220e-07
   9.3011404e-01   4.1823862e-07
   9.3200837e-01   4.0756289e-07
   9.3390269e-01   3.8140722e-07
   9.3579702e-01   3.6851564e-07
   9.3769134e-01   3.5448916e-07
   9.3958567e-01   3.4156694e-07
   9.4148000e-01   3.3277417e-07
   9.4337432e-01   3.1507958e-07
   9.4526865e-01   3.0214173e-07
   9.4716297e-01   2.7753331e-07
   9.4905730e-01   2.7171086e-07
   9.5095163e-01   2.6667294e-07
   9.5284595e-01   2.5938201e-07
   9.5474028e-01   2.4549128e-07
   9.5663460e-01   2.3564072e-07
   9.5852893e-01   2.2678507e-07
   9.6042326e-01   2.1497233e-07
   9.6231758e-01   2.0860219e-07
   9.6421191e-01   2.0293497e-07
   9.6610623e-01   1.9402459e-07
   9.6800056e-01   1.8907044e-07
   9.6989489e-01   1.7788301e-07
   9.7178921e-01   1.6945130e-07
   9.7368354e-01   1.6356310e-07
   9.7557786e-01   1.5747748e-07
   9.7747219e-01   1.5337587e-07
   9.7936652e-01   1.4485459e-07
   9.8126084e-01   1.4212635e-07
   9.8315517e-01   1.3612589e-07
   9.8504949e-01   1.2632412e-07
   9.8694382e-01   1.2117278e-07
   9.8883815e-01   1.1758579e-07
   9.9073247e-01   1.1273727e-07
   9.9262680e-01   1.0790134e-07
   9.9452112e-01   1.0283469e-07
   9.9641545e-01   9.9893060e-08
   9.9830978e-01   9.6106041e-08
   1.0002041e+00   9.0157361e-08
   1.0020984e+00   8.7196366e-08
   1.0039928e+00   8.3924903e-08
   1.0058871e+00   8.0785500e-08
   1.0077814e+00   7.7651297e-08
   1.0096757e+00   7.4988403e-08
   1.0115701e+00   7.1962907e-08
   1.0134644e+00   6.9175993e-08
   1.0153587e+00   6.6329342e-08
   1.0172530e+00   6.3999028e-08
   1.0191474e+00   6.1552492e-08
   1.0210417e+00   6.0541124e-08
   1.0229360e+00   5.8099656e-08
   1.0248303e+00   5.5424574e-08
   1.0267247e+00   5.2043292e-08
   1.0286190e+00   4.9477076e-08
   1.0305133e+00   4.8065805e-08
   1.0324076e+00   4.7078923e-08
   1.0343020e+00   4.4786311e-08
   1.0361963e+00   4.3175317e-08
   1.0380906e+00   3.9983269e-08
   1.0399849e+00   3.9086309e-08
   1.0418793e+00   3.7204601e-08
   1.0437736e+00   3.5757700e-08
   1.0456679e+00   3.4681693e-08
   1.0475622e+00   3.2827948e-08
   1.0494566e+00   3.1592756e-08
   1.0513509e+00   3.0109506e-08
   1.0532452e+00   2.9254214e-08
   1.0551396e+00   2.8851762e-08
   1.0570339e+00   2.7592565e-08
   1.0589282e+00   2.5921654e-08
   1.0608225e+00   2.5420481e-08
   1.0627169e+00   2.4344084e-08
   1.0646112e+00   2.3543450e-08
   1.0665055e+00   2.2878246e-08
   1.0683998e+00   2.1616496e-08
   1.0702942e+00   2.0787561e-08
   1.0721885e+00   1.9897561e-08
   1.0740828e+00   1.9503223e-08
   1.0759771e+00   1.8752826e-08
   1.0778715e+00   1.7963325e-08
   1.0797658e+00   1.7333209e-08
   1.0816601e+00   1.6735949e-08
   1.0835544e+00   1.5775083e-08
   1.0854488e+00   1.4744088e-08
   1.0873431e+00   1.4425680e-08
   1.0892374e+00   1.3624957e-08
   1.0911317e+00   1.3013184e-08
   1.0930261e+00   1.2455109e-08
   1.0949204e+00   1.2039877e-08
   1.0968147e+00   1.1482086e-08
   1.0987091e+00   1.1192668e-08
   1.1006034e+00   1.0756280e-08
   1.1024977e+00   1.0181195e-08
   1.1043920e+00   9.7361451e-09
   1.1062864e+00   9.4808743e-09
   1.1081807e+00   8.8698411e-09
   1.1100750e+00   8.5116105e-09
   1.1119693e+00   8.3565748e-09
   1.1138637e+00   8.1026372e-09
   1.1157580e+00   7.6821225e-09
   1.1176523e+00   7.4179992e-09
   1.1195466e+00   7.1767169e-09
   1.1214410e+00   6.7903817e-09
   1.1233353e+00   6.6745744e-09
   1.1252296e+00   6.4744947e-09
   1.1271239e+00   6.2520564e-09
   1.1290183e+00   6.0235199e-09
   1.1309126e+00   5.7530485e-09
   1.1328069e+00   5.3483553e-09
   1.1347012e+00   5.1468309e-09
   1.1365956e+00   5.0737079e-09
   1.1384899e+00   4.7973965e-09
   1.1403842e+00   4.6757378e-09
   1.1422785e+00   4.4240391e-09
   1.1441729e+00   4.1776310e-09
   1.1460672e+00   4.0921435e-09
   1.1479615e+00   3.9305870e-09
   1.1498559e+00   3.8202796e-09
   1.1517502e+00   3.6894162e-09
   1.1536445e+00   3.4759589e-09
   1.1555388e+00   3.3676251e-09
   1.1574332e+00   3.1588553e-09
   1.1593275e+00   3.0247977e-09
   1.1612218e+00   2.9240491e-09
   1.1631161e+00   2.8093652e-09
   1.1650105e+00   2.7326787e-09
   1.1669048e+00   2.6584495e-09
   1.1687991e+00   2.5576339e-09
   1.1706934e+00   2.5089306e-09
   1.1725878e+00   2.3450245e-09
   1.1744821e+00   2.2903606e-09
   1.1763764e+00   2.2229956e-09
   1.1782707e+00   2.1081301e-09
   1.1801651e+00   2.0295516e-09
   1.1820594e+00   1.9522430e-09
   1.1839537e+00   1.8759512e-09
   1.1858480e+00   1.8057126e-09
   1.1877424e+00   1.7197006e-09
   1.1896367e+00   1.6543857e-09
   1.1915310e+00   1.5588764e-09
   1.1934253e+00   1.4935282e-09
   1.1953197e+00   1.4741885e-09
   1.1972140e+00   1.4080046e-09
   1.1991083e+00   1.3338771e-09
   1.2010027e+00   1.2689914e-09
   1.2028970e+00   1.2293218e-09
   1.2047913e+00   1.1895520e-09
   1.2066856e+00   1.1357754e-09
   1.2085800e+00   1.0585793e-09
   1.2104743e+00   1.0402810e-09
   1.2123686e+00   9.9916231e-10
   1.2142629e+00   9.6298070e-10
   1.2161573e+00   9.1122643e-10
   1.2180516e+00   8.7845042e-10
   1.2199459e+00   8.5182883e-10
   1.2218402e+00   8.3430507e-10
   1.2237346e+00   7.8972118e-10
   1.2256289e+00   7.5748674e-10
   1.2275232e+00   7.3673712e-10
   1.2294175e+00   7.0550477e-10
   1.2313119e+00   6.7634209e-10
   1.2332062e+00   6.4598149e-10
   1.2351005e+00   6.1613059e-10
   1.2369948e+00   6.0637917e-10
   1.2388892e+00   5.6584604e-10
   1.2407835e+00   5.4952243e-10
   1.2426778e+00   5.2216143e-10
   1.2445721e+00   5.0477689e-10
   1.2464665e+00   4.8124515e-10
   1.2483608e+00   4.6612270e-10
   1.2502551e+00   4.4610848e-10
   1.2521495e+00   4.3004822e-10
   1.2540438e+00   4.1517456e-10
   1.2559381e+00   3.9748083e-10
   1.2578324e+00   3.8500347e-10
   1.2597268e+00   3.6189818e-10
   1.2616211e+00   3.5189784e-10
   1.2635154e+00   3.4103920e-10
   1.2654097e+00   3.2409386e-10
   1.2673041e+00   3.1751957e-10
   1.2691984e+00   3.0515368e-10
   1.2710927e+00   2.8931491e-10
   1.2729870e+00   2.7072466e-10
   1.2748814e+00   2.6161484e-10
   1.2767757e+00   2.5115621e-10
   1.2786700e+00   2.4189206e-10
   1.2805643e+00   2.3260371e-10
   1.2824587e+00   2.2398350e-10
   1.2843530e+00   2.1353252e-10
   1.2862473e+00   2.0905122e-10
   1.2881416e+00   1.9857183e-10
   1.2900360e+00   1.8793123e-10
   1.2919303e+00   1.8256130e-10
   1.2938246e+00   1.7519475e-10
   1.2957189e+00   1.6879764e-10
   1.2976133e+00   1.6465251e-10
   1.2995076e+00   1.5591606e-10
   1.3014019e+00   1.5233281e-10
   1.3032963e+00   1.4687829e-10
   1.3051906e+00   1.3911050e-10
   1.3070849e+00   1.3289658e-10
   1.3089792e+00   1.2780910e-10
   1.3108736e+00   1.2218315e-10
   1.3127679e+00   1.1729306e-10
   1.3146622e+00   1.1144685e-10
   1.3165565e+00   1.0840417e-10
   1.3184509e+00   1.0329249e-10
   1.3203452e+00   9.9851460e-11
   1.3222395e+00   9.6971542e-11
   1.3241338e+00   9.3676400e-11
   1.3260282e+00   9.0395025e-11
   1.3279225e+00   8.4534935e-11
   1.3298168e+00   8.1011198e-11
   1.3317111e+00   7.9305673e-11
   1.3336055e+00   7.7565732e-11
   1.3354998e+00   7.3352324e-11
   1.3373941e+00   7.2109430e-11
   1.3392884e+00   6.8744566e-11
   1.3411828e+00   6.4949379e-11
   1.3430771e+00   6.3030248e-11
   1.3449714e+00   6.1004091e-11
   1.3468657e+00   5.8288263e-11
   1.3487601e+00   5.5014215e-11
   1.3506544e+00   5.3367755e-11
   1.3525487e+00   5.1077143e-11
   1.3544431e+00   4.9291571e-11
   1.3563374e+00   4.7180704e-11
   1.3582317e+00   4.4822590e-11
   1.3601260e+00   4.2931880e-11
   1.3620204e+00   4.1003645e-11
   1.3639147e+00   3.9575676e-11
   1.3658090e+00   3.7721826e-11
   1.3677033e+00   3.5617287e-11
   1.3695977e+00   3.4896863e-11
   1.3714920e+00   3.3277381e-11
   1.3733863e+00   3.2663428e-11
   1.3752806e+00   3.1334713e-11
   1.3771750e+00   2.9740432e-11
   1.3790693e+00   2.8315572e-11
   1.3809636e+00   2.7114311e-11
   1.3828579e+00   2.6109559e-11
   1.3847523e+00   2.5291103e-11
   1.3866466e+00   2.4060864e-11
   1.3885409e+00   2.3395175e-11
   1.3904352e+00   2.2029933e-11
   1.3923296e+00   2.1414648e-11
   1.3942239e+00   2.0708657e-11
   1.3961182e+00   2.0307978e-11
   1.3980126e+00   1.9460211e-11
   1.3999069e+00   1.8385959e-11
   1.4018012e+00   1.8008040e-11
   1.4036955e+00   1.7258861e-11
   1.4055899e+00   1.6592061e-11
   1.4074842e+00   1.5731416e-11
   1.4093785e+00   1.4845347e-11
   1.4112728e+00   1.4474644e-11
   1.4131672e+00   1.3795187e-11
   1.4150615e+00   1.3364865e-11
   1.4169558e+00   1.2915669e-11
   1.4188501e+00   1.2319923e-11
   1.4207445e+00   1.1953327e-11
   1.4226388e+00   1.1222689e-11
   1.4245331e+00   1.0881962e-11
   1.4264274e+00   1.0516810e-11
   1.4283218e+00   1.0071499e-11
   1.4302161e+00   9.7279962e-12
   1.4321104e+00   9.3516306e-12
   1.4340047e+00   9.1271435e-12
   1.4358991e+00   8.7032603e-12
   1.4377934e+00   8.4379170e-12
   1.4396877e+00   7.7611251e-12
   1.4415820e+00   7.4156237e-12
   1.4434764e+00   7.1541661e-12
   1.4453707e+00   6.9244610e-12
   1.4472650e+00   6.7379435e-12
   1.4491594e+00   6.5176753e-12
   1.4510537e+00   6.2306826e-12
   1.4529480e+00   6.0014216e-12
   1.4548423e+00   5.6173954e-12
   1.4567367e+00   5.4134475e-12
   1.4586310e+00   5.1649796e-12
   1.4605253e+00   5.0097704e-12
   1.4624196e+00   4.8021587e-12
   1.4643140e+00   4.6195270e-12
   1.4662083e+00   4.3974824e-12
   1.4681026e+00   4.1857628e-12
   1.4699969e+00   3.9894754e-12
   1.4718913e+00   3.8323789e-12
   1.4737856e+00   3.7221337e-12
   1.4756799e+00   3.6324277e-12
   1.4775742e+00   3.5389469e-12
   1.4794686e+00   3.4883207e-12
   1.4813629e+00   3.2092107e-12
   1.4832572e+00   3.0446756e-12
   1.4851515e+00   2.9432012e-12
   1.4870459e+00   2.8628211e-12
   1.4889402e+00   2.7658986e-12
   1.4908345e+00   2.6538771e-12
   1.4927288e+00   2.6000313e-12
   1.4946232e+00   2.4785729e-12
   1.4965175e+00   2.3001601e-12
   1.4984118e+00   2.1991298e-12
   1.5003062e+00   2.1267432e-12
   1.5022005e+00   2.0805579e-12
   1.5040948e+00   1.9100277e-12
   1.5059891e+00   1.8544055e-12
   1.5078835e+00   1.7843504e-12
   1.5097778e+00   1.7060797e-12
   1.5116721e+00   1.6722179e-12
   1.5135664e+00   1.5840662e-12
   1.5154608e+00   1.5316637e-12
   1.5173551e+00   1.5026869e-12
   1.5192494e+00   1.4269697e-12
   1.5211437e+00   1.3653523e-12
   1.5230381e+00   1.3173906e-12
   1.5249324e+00   1.2621015e-12
   1.5268267e+00   1.2274626e-12
   1.5287210e+00   1.1699530e-12
   1.5306154e+00   1.1104451e-12
   1.5325097e+00   1.0743628e-12
   1.5344040e+00   1.0056400e-12
   1.5362983e+00   9.7899466e-13
   1.5381927e+00   9.5612407e-13
   1.5400870e+00   9.2093000e-13
   1.5419813e+00   8.7685414e-13
   1.5438756e+00   8.5620400e-13
   1.5457700e+00   8.2578389e-13
   1.5476643e+00   7.7227114e-13
   1.5495586e+00   7.4640294e-13
   1.5514530e+00   7.2741813e-13
   1.5533473e+00   7.1365136e-13
   1.5552416e+00   6.7701400e-13
   1.5571359e+00   6.4959149e-13
   1.5590303e+00   6.0040861e-13
   1.5609246e+00   5.7598371e-13
   1.5628189e+00   5.5899729e-13
   1.5647132e+00   5.4456439e-13
   1.5666076e+00   5.2979843e-13
   1.5685019e+00   5.0637272e-13
   1.5703962e+00   4.8117066e-13
   1.5722905e+00   4.5985438e-13
   1.5741849e+00   4.3853809e-13
   1.5760792e+00   4.2699178e-13
   1.5779735e+00   4.1522341e-13
   1.5798678e+00   3.9068748e-13
   1.5817622e+00   3.7447823e-13
   1.5836565e+00   3.6459724e-13
   1.5855508e+00   3.4450220e-13
   1.5874451e+00   3.2929215e-13
   1.5893395e+00   3.1707970e-13
   1.5912338e+00   3.0320191e-13
   1.5931281e+00   2.9065639e-13
   1.5950224e+00   2.8588243e-13
   1.5969168e+00   2.7022828e-13
   1.5988111e+00   2.6245672e-13
   1.6007054e+00   2.4991120e-13
   1.6025998e+00   2.4380498e-13
   1.6044941e+00   2.3403501e-13
   1.6063884e+00   2.2204460e-13
   1.6082827e+00   2.1138646e-13
   1.6101771e+00   2.0339286e-13
   1.6120714e+00   1.9784174e-13
   1.6139657e+00   1.8951507e-13
   1.6158600e+00   1.8207658e-13
   1.6177544e+00   1.7452706e-13
   1.6196487e+00   1.6642243e-13
   1.6215430e+00   1.6098234e-13
   1.6234373e+00   1.5232260e-13
   1.6253317e+00   1.4899193e-13
   1.6272260e+00   1.4510615e-13
   1.6291203e+00   1.3888890e-13
   1.6310146e+00   1.3233858e-13
   1.6329090e+00   1.2523316e-13
   1.6348033e+00   1.2012613e-13
   1.6366976e+00   1.1657342e-13
   1.6385919e+00   1.1379786e-13
   1.6404863e+00   1.0724754e-13
   1.6423806e+00   1.0236256e-13
   1.6442749e+00   1.0047518e-13
   1.6461692e+00   9.7477582e-14
   1.6480636e+00   9.2370556e-14
   1.6499579e+00   9.0816243e-14
   1.6518522e+00   8.6819441e-14
   1.6537466e+00   8.1268325e-14
   1.6556409e+00   7.8381746e-14
   1.6575352e+00   7.5162099e-14
   1.6594295e+00   7.1942452e-14
   1.6613239e+00   6.8167694e-14
   1.6632182e+00   6.7390538e-14
   1.6651125e+00   6.2394534e-14
   1.6670068e+00   6.0951244e-14
   1.6689012e+00   5.8841820e-14
   1.6707955e+00   5.4733995e-14
   1.6726898e+00   5.3290705e-14
   1.6745841e+00   5.1958438e-14
   1.6764785e+00   4.9404925e-14
   1.6783728e+00   4.8627768e-14
   1.6802671e+00   4.6185278e-14
   1.6821614e+00   4.4186876e-14
   1.6840558e+00   4.2632564e-14
   1.6859501e+00   4.1411319e-14
   1.6878444e+00   3.9857007e-14
   1.6897387e+00   3.8080650e-14
   1.6916331e+00   3.5971226e-14
   1.6935274e+00   3.5305092e-14
   1.6954217e+00   3.3972825e-14
   1.6973161e+00   3.2307490e-14
   1.6992104e+00   3.1308289e-14
   1.7011047e+00   2.9976022e-14
   1.7029990e+00   2.9087843e-14
   1.7048934e+00   2.7644553e-14
   1.7067877e+00   2.6423308e-14
   1.7086820e+00   2.5424107e-14
   1.7105763e+00   2.3980817e-14
   1.7124707e+00   2.2870594e-14
   1.7143650e+00   2.1982416e-14
   1.7162593e+00   2.1094237e-14
   1.7181536e+00   2.0095037e-14
   1.7200480e+00   1.9428903e-14
   1.7219423e+00   1.8873791e-14
   1.7238366e+00   1.8207658e-14
   1.7257309e+00   1.7430501e-14
   1.7276253e+00   1.7097435e-14
   1.7295196e+00   1.5987212e-14
   1.7314139e+00   1.5321078e-14
   1.7333082e+00   1.4765966e-14
   1.7352026e+00   1.3988810e-14
   1.7370969e+00   1.3544721e-14
   1.7389912e+00   1.2878587e-14
   1.7408855e+00   1.2323476e-14
   1.7427799e+00   1.1990409e-14
   1.7446742e+00   1.1657342e-14
   1.7465685e+00   1.1102230e-14
   1.7484629e+00   1.0658141e-14
   1.7503572e+00   1.0436096e-14
   1.7522515e+00   9.9920072e-15
   1.7541458e+00   9.5479180e-15
   1.7560402e+00   9.3258734e-15
   1.7579345e+00   8.7707619e-15
   1.7598288e+00   8.6597396e-15
   1.7617231e+00   8.2156504e-15
   1.7636175e+00   7.8825835e-15
   1.7655118e+00   7.4384943e-15
   1.7674061e+00   7.1054274e-15
   1.7693004e+00   6.8833828e-15
   1.7711948e+00   6.6613381e-15
   1.7730891e+00   6.4392935e-15
   1.7749834e+00   5.9952043e-15
   1.7768777e+00   5.8841820e-15
   1.7787721e+00   5.7731597e-15
   1.7806664e+00   5.4400928e-15
   1.7825607e+00   5.1070259e-15
   1.7844550e+00   4.8849813e-15
   1.7863494e+00   4.7739590e-15
   1.7882437e+00   4.6629367e-15
   1.7901380e+00   4.3298698e-15
   1.7920323e+00   4.2188475e-15
   1.7939267e+00   3.9968029e-15
   1.7958210e+00   3.7747583e-15
   1.7977153e+00   3.6637360e-15
   1.7996097e+00   3.5527137e-15
   1.8015040e+00   3.4416914e-15
   1.8033983e+00   3.3306691e-15
   1.8052926e+00   3.1086245e-15
   1.8071870e+00   2.9976022e-15
   1.8090813e+00   2.8865799e-15
   1.8109756e+00   2.5535130e-15
   1.8128699e+00   2.5535130e-15
   1.8147643e+00   2.4424907e-15
   1.8166586e+00   2.3314684e-15
   1.8185529e+00   2.2204460e-15
   1.8204472e+00   2.1094237e-15
   1.8223416e+00   2.1094237e-15
   1.8242359e+00   1.9984014e-15
   1.8261302e+00   1.8873791e-15
   1.8280245e+00   1.8873791e-15
   1.8299189e+00   1.8873791e-15
   1.8318132e+00   1.7763568e-15
   1.8337075e+00   1.6653345e-15
   1.8356018e+00   1.6653345e-15
   1.8374962e+00   1.5543122e-15
   1.8393905e+00   1.4432899e-15
   1.8412848e+00   1.4432899e-15
   1.8431791e+00   1.3322676e-15
   1.8450735e+00   1.3322676e-15
   1.8469678e+00   1.2212453e-15
   1.8488621e+00   1.2212453e-15
   1.8507565e+00   1.1102230e-15
   1.8526508e+00   1.1102230e-15
   1.8545451e+00   9.9920072e-16
   1.8564394e+00   9.9920072e-16
   1.8583338e+00   9.9920072e-16
   1.8602281e+00   7.7715612e-16
   1.8621224e+00   7.7715612e-16
   1.8640167e+00   7.7715612e-16
   1.8659111e+00   6.6613381e-16
   1.8678054e+00   6.6613381e-16
   1.8696997e+00   6.6613381e-16
   1.8715940e+00   6.6613381e-16
   1.8734884e+00   5.5511151e-16
   1.8753827e+00   5.5511151e-16
   1.8772770e+00   5.5511151e-16
   1.8791713e+00   4.4408921e-16
   1.8810657e+00   4.4408921e-16
   1.8829600e+00   4.4408921e-16
   1.8848543e+00   4.4408921e-16
   1.8867486e+00   3.3306691e-16
   1.8886430e+00   3.3306691e-16
   1.8905373e+00   3.3306691e-16
   1.8924316e+00   3.3306691e-16
   1.8943259e+00   3.3306691e-16
   1.8962203e+00   2.2204460e-16
   1.8981146e+00   2.2204460e-16
   1.9000089e+00   2.2204460e-16
   1.9019033e+00   2.2204460e-16
   1.9037976e+00   2.2204460e-16
   1.9056919e+00   2.2204460e-16
   1.9075862e+00   2.2204460e-16
   1.9094806e+00   2.2204460e-16
   1.9113749e+00   2.2204460e-16
   1.9132692e+00   2.2204460e-16
   1.9151635e+00   2.2204460e-16
   1.9170579e+00   2.2204460e-16
   1.9189522e+00   1.1102230e-16
   1.9208465e+00   1.1102230e-16
   1.9227408e+00   1.1102230e-16
   1.9246352e+00   1.1102230e-16
   1.9265295e+00   1.1102230e-16
   1.9284238e+00   1.1102230e-16
   1.9303181e+00   1.1102230e-16
   1.9322125e+00   1.1102230e-16
   1.9341068e+00   0.0000000e+00
   1.9360011e+00   0.0000000e+00
   1.9378954e+00   0.0000000e+00
   1.9397898e+00   0.0000000e+00
   1.9416841e+00   0.0000000e+00
   1.9435784e+00   0.0000000e+00
   1.9454727e+00   0.0000000e+00
   1.9473671e+00   0.0000000e+00
   1.9492614e+00   0.0000000e+00
   1.9511557e+00   0.0000000e+00
   1.9530501e+00   0.0000000e+00
   1.9549444e+00   0.0000000e+00
   1.9568387e+00   0.0000000e+00
   1.9587330e+00   0.0000000e+00
   1.9606274e+00   0.0000000e+00
   1.9625217e+00   0.0000000e+00
   1.9644160e+00   0.0000000e+00
   1.9663103e+00   0.0000000e+00
   1.9682047e+00   0.0000000e+00
   1.9700990e+00   0.0000000e+00
   1.9719933e+00   0.0000000e+00
   1.9738876e+00   0.0000000e+00
   1.9757820e+00   0.0000000e+00
   1.9776763e+00   0.0000000e+00
   1.9795706e+00   0.0000000e+00
   1.9814649e+00   0.0000000e+00
   1.9833593e+00   0.0000000e+00
   1.9852536e+00   0.0000000e+00
   1.9871479e+00   0.0000000e+00
   1.9890422e+00   0.0000000e+00
   1.9909366e+00   0.0000000e+00
   1.9928309e+00   0.0000000e+00
   1.9947252e+00   0.0000000e+00
   1.9966196e+00   0.0000000e+00
   1.9985139e+00   0.0000000e+00
   2.0004082e+00   0.0000000e+00
   2.0023025e+00   0.0000000e+00
   2.0041969e+00   0.0000000e+00
   2.0060912e+00   0.0000000e+00
   2.0079855e+00   0.0000000e+00
   2.0098798e+00   0.0000000e+00
   2.0117742e+00   0.0000000e+00
   2.0136685e+00   0.0000000e+00
   2.0155628e+00   0.0000000e+00
   2.0174571e+00   0.0000000e+00
   2.0193515e+00   0.0000000e+00
   2.0212458e+00   0.0000000e+00
   2.0231401e+00   0.0000000e+00
   2.0250344e+00   0.0000000e+00
   2.0269288e+00   0.0000000e+00
   2.0288231e+00   0.0000000e+00
   2.0307174e+00   0.0000000e+00
   2.0326117e+00   0.0000000e+00
   2.0345061e+00   0.0000000e+00
   2.0364004e+00   0.0000000e+00
   2.0382947e+00   0.0000000e+00
   2.0401890e+00   0.0000000e+00
   2.0420834e+00   0.0000000e+00
   2.0439777e+00   0.0000000e+00
   2.0458720e+00   0.0000000e+00
   2.0477664e+00   0.0000000e+00
   2.0496607e+00   0.0000000e+00
   2.0515550e+00   0.0000000e+00
   2.0534493e+00   0.0000000e+00
   2.0553437e+00   0.0000000e+00
   2.0572380e+00   0.0000000e+00
   2.0591323e+00   0.0000000e+00
   2.0610266e+00   0.0000000e+00
   2.0629210e+00   0.0000000e+00
   2.0648153e+00   0.0000000e+00
   2.0667096e+00   0.0000000e+00
   2.0686039e+00   0.0000000e+00
   2.0704983e+00   0.0000000e+00
   2.0723926e+00   0.0000000e+00
   2.0742869e+00   0.0000000e+00
   2.0761812e+00   0.0000000e+00
   2.0780756e+00   0.0000000e+00
   2.0799699e+00   0.0000000e+00
   2.0818642e+00   0.0000000e+00
   2.0837585e+00   0.0000000e+00
   2.0856529e+00   0.0000000e+00
   2.0875472e+00   0.0000000e+00
   2.0894415e+00   0.0000000e+00
   2.0913358e+00   0.0000000e+00
   2.0932302e+00   0.0000000e+00
   2.0951245e+00   0.0000000e+00
   2.0970188e+00   0.0000000e+00
   2.0989132e+00   0.0000000e+00
   2.1008075e+00   0.0000000e+00
   2.1027018e+00   0.0000000e+00
   2.1045961e+00   0.0000000e+00
   2.1064905e+00   0.0000000e+00
   2.1083848e+00   0.0000000e+00
   2.1102791e+00   0.0000000e+00
   2.1121734e+00   0.0000000e+00
   2.1140678e+00   0.0000000e+00
   2.1159621e+00   0.0000000e+00
   2.1178564e+00   0.0000000e+00
   2.1197507e+00   0.0000000e+00
   2.1216451e+00   0.0000000e+00
   2.1235394e+00   0.0000000e+00
   2.1254337e+00   0.0000000e+00
   2.1273280e+00   0.0000000e+00
   2.1292224e+00   0.0000000e+00
   2.1311167e+00   0.0000000e+00
   2.1330110e+00   0.0000000e+00
   2.1349053e+00   0.0000000e+00
   2.1367997e+00   0.0000000e+00
   2.1386940e+00   0.0000000e+00
   2.1405883e+00   0.0000000e+00
   2.1424826e+00   0.0000000e+00
   2.1443770e+00   0.0000000e+00
   2.1462713e+00   0.0000000e+00
   2.1481656e+00   0.0000000e+00
   2.1500600e+00   0.0000000e+00
   2.1519543e+00   0.0000000e+00
   2.1538486e+00   0.0000000e+00
   2.1557429e+00   0.0000000e+00
   2.1576373e+00   0.0000000e+00
   2.1595316e+00   0.0000000e+00
   2.1614259e+00   0.0000000e+00
   2.1633202e+00   0.0000000e+00
   2.1652146e+00   0.0000000e+00
   2.1671089e+00   0.0000000e+00
   2.1690032e+00   0.0000000e+00
   2.1708975e+00   0.0000000e+00
   2.1727919e+00   0.0000000e+00
   2.1746862e+00   0.0000000e+00
   2.1765805e+00   0.0000000e+00
   2.1784748e+00   0.0000000e+00
   2.1803692e+00   0.0000000e+00
   2.1822635e+00   0.0000000e+00
   2.1841578e+00   0.0000000e+00
   2.1860521e+00   0.0000000e+00
   2.1879465e+00   0.0000000e+00
   2.1898408e+00   0.0000000e+00
   2.1917351e+00   0.0000000e+00
   2.1936294e+00   0.0000000e+00
   2.1955238e+00   0.0000000e+00
   2.1974181e+00   0.0000000e+00
   2.1993124e+00   0.0000000e+00
   2.2012068e+00   0.0000000e+00
   2.2031011e+00   0.0000000e+00
   2.2049954e+00   0.0000000e+00
   2.2068897e+00   0.0000000e+00
   2.2087841e+00   0.0000000e+00
   2.2106784e+00   0.0000000e+00
   2.2125727e+00   0.0000000e+00
   2.2144670e+00   0.0000000e+00
   2.2163614e+00   0.0000000e+00
   2.2182557e+00   0.0000000e+00
   2.2201500e+00   0.0000000e+00
   2.2220443e+00   0.0000000e+00
   2.2239387e+00   0.0000000e+00
   2.2258330e+00   0.0000000e+00
   2.2277273e+00   0.0000000e+00
   2.2296216e+00   0.0000000e+00
   2.2315160e+00   0.0000000e+00
   2.2334103e+00   0.0000000e+00
   2.2353046e+00   0.0000000e+00
   2.2371989e+00   0.0000000e+00
   2.2390933e+00   0.0000000e+00
   2.2409876e+00   0.0000000e+00
   2.2428819e+00   0.0000000e+00
   2.2447762e+00   0.0000000e+00
   2.2466706e+00   0.0000000e+00
   2.2485649e+00   0.0000000e+00
   2.2504592e+00   0.0000000e+00
   2.2523536e+00   0.0000000e+00
   2.2542479e+00   0.0000000e+00
   2.2561422e+00   0.0000000e+00
   2.2580365e+00   0.0000000e+00
   2.2599309e+00   0.0000000e+00
   2.2618252e+00   0.0000000e+00
   2.2637195e+00   0.0000000e+00
   2.2656138e+00   0.0000000e+00
   2.2675082e+00   0.0000000e+00
   2.2694025e+00   0.0000000e+00
   2.2712968e+00   0.0000000e+00
   2.2731911e+00   0.0000000e+00
   2.2750855e+00   0.0000000e+00
   2.2769798e+00   0.0000000e+00
   2.2788741e+00   0.0000000e+00
   2.2807684e+00   0.0000000e+00
   2.2826628e+00   0.0000000e+00
   2.2845571e+00   0.0000000e+00
   2.2864514e+00   0.0000000e+00
   2.2883457e+00   0.0000000e+00
   2.2902401e+00   0.0000000e+00
   2.2921344e+00   0.0000000e+00
   2.2940287e+00   0.0000000e+00
   2.2959231e+00   0.0000000e+00
   2.2978174e+00   0.0000000e+00
   2.2997117e+00   0.0000000e+00
   2.3016060e+00   0.0000000e+00
   2.3035004e+00   0.0000000e+00
   2.3053947e+00   0.0000000e+00
   2.3072890e+00   0.0000000e+00
   2.3091833e+00   0.0000000e+00
   2.3110777e+00   0.0000000e+00
   2.3129720e+00   0.0000000e+00
   2.3148663e+00   0.0000000e+00
   2.3167606e+00   0.0000000e+00
   2.3186550e+00   0.0000000e+00
   2.3205493e+00   0.0000000e+00
   2.3224436e+00   0.0000000e+00
   2.3243379e+00   0.0000000e+00
   2.3262323e+00   0.0000000e+00
   2.3281266e+00   0.0000000e+00
   2.3300209e+00   0.0000000e+00
   2.3319152e+00   0.0000000e+00
   2.3338096e+00   0.0000000e+00
   2.3357039e+00   0.0000000e+00
   2.3375982e+00   0.0000000e+00
   2.3394925e+00   0.0000000e+00
   2.3413869e+00   0.0000000e+00
   2.3432812e+00   0.0000000e+00
   2.3451755e+00   0.0000000e+00
   2.3470699e+00   0.0000000e+00
   2.3489642e+00   0.0000000e+00
   2.3508585e+00   0.0000000e+00
   2.3527528e+00   0.0000000e+00
   2.3546472e+00   0.0000000e+00
   2.3565415e+00   0.0000000e+00
   2.3584358e+00   0.0000000e+00
   2.3603301e+00   0.0000000e+00
   2.3622245e+00   0.0000000e+00
   2.3641188e+00   0.0000000e+00
   2.3660131e+00   0.0000000e+00
   2.3679074e+00   0.0000000e+00
   2.3698018e+00   0.0000000e+00
   2.3716961e+00   0.0000000e+00
   2.3735904e+00   0.0000000e+00
   2.3754847e+00   0.0000000e+00
   2.3773791e+00   0.0000000e+00
   2.3792734e+00   0.0000000e+00
   2.3811677e+00   0.0000000e+00
   2.3830620e+00   0.0000000e+00
   2.3849564e+00   0.0000000e+00
   2.3868507e+00   0.0000000e+00
   2.3887450e+00   0.0000000e+00
   2.3906393e+00   0.0000000e+00
   2.3925337e+00   0.0000000e+00
   2.3944280e+00   0.0000000e+00
   2.3963223e+00   0.0000000e+00
   2.3982167e+00   0.0000000e+00
   2.4001110e+00   0.0000000e+00
   2.4020053e+00   0.0000000e+00
   2.4038996e+00   0.0000000e+00
   2.4057940e+00   0.0000000e+00
   2.4076883e+00   0.0000000e+00
   2.4095826e+00   0.0000000e+00
   2.4114769e+00   0.0000000e+00
   2.4133713e+00   0.0000000e+00
   2.4152656e+00   0.0000000e+00
   2.4171599e+00   0.0000000e+00
   2.4190542e+00   0.0000000e+00
   2.4209486e+00   0.0000000e+00
   2.4228429e+00   0.0000000e+00
   2.4247372e+00   0.0000000e+00
   2.4266315e+00   0.0000000e+00
   2.4285259e+00   0.0000000e+00
   2.4304202e+00   0.0000000e+00
   2.4323145e+00   0.0000000e+00
   2.4342088e+00   0.0000000e+00
   2.4361032e+00   0.0000000e+00
   2.4379975e+00   0.0000000e+00
   2.4398918e+00   0.0000000e+00
   2.4417861e+00   0.0000000e+00
   2.4436805e+00   0.0000000e+00
   2.4455748e+00   0.0000000e+00
   2.4474691e+00   0.0000000e+00
   2.4493635e+00   0.0000000e+00
   2.4512578e+00   0.0000000e+00
   2.4531521e+00   0.0000000e+00
   2.4550464e+00   0.0000000e+00
   2.4569408e+00   0.0000000e+00
   2.4588351e+00   0.0000000e+00
   2.4607294e+00   0.0000000e+00
   2.4626237e+00   0.0000000e+00
   2.4645181e+00   0.0000000e+00
   2.4664124e+00   0.0000000e+00
   2.4683067e+00   0.0000000e+00
   2.4702010e+00   0.0000000e+00
   2.4720954e+00   0.0000000e+00
   2.4739897e+00   0.0000000e+00
   2.4758840e+00   0.0000000e+00
   2.4777783e+00   0.0000000e+00
   2.4796727e+00   0.0000000e+00
   2.4815670e+00   0.0000000e+00
   2.4834613e+00   0.0000000e+00
   2.4853556e+00   0.0000000e+00
   2.4872500e+00   0.0000000e+00
   2.4891443e+00   0.0000000e+00
   2.4910386e+00   0.0000000e+00
   2.4929329e+00   0.0000000e+00
   2.4948273e+00   0.0000000e+00
   2.4967216e+00   0.0000000e+00
   2.4986159e+00   0.0000000e+00
   2.5005103e+00   0.0000000e+00
   2.5024046e+00   0.0000000e+00
   2.5042989e+00   0.0000000e+00
   2.5061932e+00   0.0000000e+00
   2.5080876e+00   0.0000000e+00
   2.5099819e+00   0.0000000e+00
   2.5118762e+00   0.0000000e+00
   2.5137705e+00   0.0000000e+00
   2.5156649e+00   0.0000000e+00
   2.5175592e+00   0.0000000e+00
   2.5194535e+00   0.0000000e+00
   2.5213478e+00   0.0000000e+00
   2.5232422e+00   0.0000000e+00
   2.5251365e+00   0.0000000e+00
   2.5270308e+00   0.0000000e+00
   2.5289251e+00   0.0000000e+00
   2.5308195e+00   0.0000000e+00
   2.5327138e+00   0.0000000e+00
   2.5346081e+00   0.0000000e+00
   2.5365024e+00   0.0000000e+00
   2.5383968e+00   0.0000000e+00
   2.5402911e+00   0.0000000e+00
   2.5421854e+00   0.0000000e+00
   2.5440797e+00   0.0000000e+00
   2.5459741e+00   0.0000000e+00
   2.5478684e+00   0.0000000e+00
   2.5497627e+00   0.0000000e+00
   2.5516571e+00   0.0000000e+00
   2.5535514e+00   0.0000000e+00
   2.5554457e+00   0.0000000e+00
   2.5573400e+00   0.0000000e+00
   2.5592344e+00   0.0000000e+00
   2.5611287e+00   0.0000000e+00
   2.5630230e+00   0.0000000e+00
   2.5649173e+00   0.0000000e+00
   2.5668117e+00   0.0000000e+00
   2.5687060e+00   0.0000000e+00
   2.5706003e+00   0.0000000e+00
   2.5724946e+00   0.0000000e+00
   2.5743890e+00   0.0000000e+00
   2.5762833e+00   0.0000000e+00
   2.5781776e+00   0.0000000e+00
   2.5800719e+00   0.0000000e+00
   2.5819663e+00   0.0000000e+00
   2.5838606e+00   0.0000000e+00
   2.5857549e+00   0.0000000e+00
   2.5876492e+00   0.0000000e+00
   2.5895436e+00   0.0000000e+00
   2.5914379e+00   0.0000000e+00
   2.5933322e+00   0.0000000e+00
   2.5952266e+00   0.0000000e+00
   2.5971209e+00   0.0000000e+00
   2.5990152e+00   0.0000000e+00
   2.6009095e+00   0.0000000e+00
   2.6028039e+00   0.0000000e+00
   2.6046982e+00   0.0000000e+00
   2.6065925e+00   0.0000000e+00
   2.6084868e+00   0.0000000e+00
   2.6103812e+00   0.0000000e+00
   2.6122755e+00   0.0000000e+00
   2.6141698e+00   0.0000000e+00
   2.6160641e+00   0.0000000e+00
   2.6179585e+00   0.0000000e+00
   2.6198528e+00   0.0000000e+00
   2.6217471e+00   0.0000000e+00
   2.6236414e+00   0.0000000e+00
   2.6255358e+00   0.0000000e+00
   2.6274301e+00   0.0000000e+00
   2.6293244e+00   0.0000000e+00
   2.6312187e+00   0.0000000e+00
   2.6331131e+00   0.0000000e+00
   2.6350074e+00   0.0000000e+00
   2.6369017e+00   0.0000000e+00
   2.6387960e+00   0.0000000e+00
   2.6406904e+00   0.0000000e+00
   2.6425847e+00   0.0000000e+00
   2.6444790e+00   0.0000000e+00
   2.6463734e+00   0.0000000e+00
   2.6482677e+00   0.0000000e+00
   2.6501620e+00   0.0000000e+00
   2.6520563e+00   0.0000000e+00
   2.6539507e+00   0.0000000e+00
   2.6558450e+00   0.0000000e+00
   2.6577393e+00   0.0000000e+00
   2.6596336e+00   0.0000000e+00
   2.6615280e+00   0.0000000e+00
   2.6634223e+00   0.0000000e+00
   2.6653166e+00   0.0000000e+00
   2.6672109e+00   0.0000000e+00
   2.6691053e+00   0.0000000e+00
   2.6709996e+00   0.0000000e+00
   2.6728939e+00   0.0000000e+00
   2.6747882e+00   0.0000000e+00
   2.6766826e+00   0.0000000e+00
   2.6785769e+00   0.0000000e+00
   2.6804712e+00   0.0000000e+00
   2.6823655e+00   0.0000000e+00
   2.6842599e+00   0.0000000e+00
   2.6861542e+00   0.0000000e+00
   2.6880485e+00   0.0000000e+00
   2.6899428e+00   0.0000000e+00
   2.6918372e+00   0.0000000e+00
   2.6937315e+00   0.0000000e+00
   2.6956258e+00   0.0000000e+00
   2.6975202e+00   0.0000000e+00
   2.6994145e+00   0.0000000e+00
   2.7013088e+00   0.0000000e+00
   2.7032031e+00   0.0000000e+00
   2.7050975e+00   0.0000000e+00
   2.7069918e+00   0.0000000e+00
   2.7088861e+00   0.0000000e+00
   2.7107804e+00   0.0000000e+00
   2.7126748e+00   0.0000000e+00
   2.7145691e+00   0.0000000e+00
   2.7164634e+00   0.0000000e+00
   2.7183577e+00   0.0000000e+00
   2.7202521e+00   0.0000000e+00
   2.7221464e+00   0.0000000e+00
   2.7240407e+00   0.0000000e+00
   2.7259350e+00   0.0000000e+00
   2.7278294e+00   0.0000000e+00
   2.7297237e+00   0.0000000e+00
   2.7316180e+00   0.0000000e+00
   2.7335123e+00   0.0000000e+00
   2.7354067e+00   0.0000000e+00
   2.7373010e+00   0.0000000e+00
   2.7391953e+00   0.0000000e+00
   2.7410896e+00   0.0000000e+00
   2.7429840e+00   0.0000000e+00
   2.7448783e+00   0.0000000e+00
   2.7467726e+00   0.0000000e+00
   2.7486670e+00   0.0000000e+00
   2.7505613e+00   0.0000000e+00
   2.7524556e+00   0.0000000e+00
   2.7543499e+00   0.0000000e+00
   2.7562443e+00   0.0000000e+00
   2.7581386e+00   0.0000000e+00
   2.7600329e+00   0.0000000e+00
   2.7619272e+00   0.0000000e+00
   2.7638216e+00   0.0000000e+00
   2.7657159e+00   0.0000000e+00
   2.7676102e+00   0.0000000e+00
   2.7695045e+00   0.0000000e+00
   2.7713989e+00   0.0000000e+00
   2.7732932e+00   0.0000000e+00
   2.7751875e+00   0.0000000e+00
   2.7770818e+00   0.0000000e+00
   2.7789762e+00   0.0000000e+00
   2.7808705e+00   0.0000000e+00
   2.7827648e+00   0.0000000e+00
   2.7846591e+00   0.0000000e+00
   2.7865535e+00   0.0000000e+00
   2.7884478e+00   0.0000000e+00
   2.7903421e+00   0.0000000e+00
   2.7922364e+00   0.0000000e+00
   2.7941308e+00   0.0000000e+00
   2.7960251e+00   0.0000000e+00
   2.7979194e+00   0.0000000e+00
   2.7998138e+00   0.0000000e+00
   2.8017081e+00   0.0000000e+00
   2.8036024e+00   0.0000000e+00
   2.8054967e+00   0.0000000e+00
   2.8073911e+00   0.0000000e+00
   2.8092854e+00   0.0000000e+00
   2.8111797e+00   0.0000000e+00
   2.8130740e+00   0.0000000e+00
   2.8149684e+00   0.0000000e+00
   2.8168627e+00   0.0000000e+00
   2.8187570e+00   0.0000000e+00
   2.8206513e+00   0.0000000e+00
   2.8225457e+00   0.0000000e+00
   2.8244400e+00   0.0000000e+00
   2.8263343e+00   0.0000000e+00
   2.8282286e+00   0.0000000e+00
   2.8301230e+00   0.0000000e+00
   2.8320173e+00   0.0000000e+00
   2.8339116e+00   0.0000000e+00
   2.8358059e+00   0.0000000e+00
   2.8377003e+00   0.0000000e+00
   2.8395946e+00   0.0000000e+00
   2.8414889e+00   0.0000000e+00
   2.8433832e+00   0.0000000e+00
   2.8452776e+00   0.0000000e+00
   2.8471719e+00   0.0000000e+00
   2.8490662e+00   0.0000000e+00
   2.8509606e+00   0.0000000e+00
   2.8528549e+00   0.0000000e+00
   2.8547492e+00   0.0000000e+00
   2.8566435e+00   0.0000000e+00
   2.8585379e+00   0.0000000e+00
   2.8604322e+00   0.0000000e+00
   2.8623265e+00   0.0000000e+00
   2.8642208e+00   0.0000000e+00
   2.8661152e+00   0.0000000e+00
   2.8680095e+00   0.0000000e+00
   2.8699038e+00   0.0000000e+00
   2.8717981e+00   0.0000000e+00
   2.8736925e+00   0.0000000e+00
   2.8755868e+00   0.0000000e+00
   2.8774811e+00   0.0000000e+00
   2.8793754e+00   0.0000000e+00
   2.8812698e+00   0.0000000e+00
   2.8831641e+00   0.0000000e+00
   2.8850584e+00   0.0000000e+00
   2.8869527e+00   0.0000000e+00
   2.8888471e+00   0.0000000e+00
   2.8907414e+00   0.0000000e+00
   2.8926357e+00   0.0000000e+00
   2.8945301e+00   0.0000000e+00
   2.8964244e+00   0.0000000e+00
   2.8983187e+00   0.0000000e+00
   2.9002130e+00   0.0000000e+00
   2.9021074e+00   0.0000000e+00
   2.9040017e+00   0.0000000e+00
   2.9058960e+00   0.0000000e+00
   2.9077903e+00   0.0000000e+00
   2.9096847e+00   0.0000000e+00
   2.9115790e+00   0.0000000e+00
   2.9134733e+00   0.0000000e+00
   2.9153676e+00   0.0000000e+00
   2.9172620e+00   0.0000000e+00
   2.9191563e+00   0.0000000e+00
   2.9210506e+00   0.0000000e+00
   2.9229449e+00   0.0000000e+00
   2.9248393e+00   0.0000000e+00
   2.9267336e+00   0.0000000e+00
   2.9286279e+00   0.0000000e+00
   2.9305222e+00   0.0000000e+00
   2.9324166e+00   0.0000000e+00
   2.9343109e+00   0.0000000e+00
   2.9362052e+00   0.0000000e+00
   2.9380995e+00   0.0000000e+00
   2.9399939e+00   0.0000000e+00
   2.9418882e+00   0.0000000e+00
   2.9437825e+00   0.0000000e+00
   2.9456769e+00   0.0000000e+00
   2.9475712e+00   0.0000000e+00
   2.9494655e+00   0.0000000e+00
   2.9513598e+00   0.0000000e+00
   2.9532542e+00   0.0000000e+00
   2.9551485e+00   0.0000000e+00
   2.9570428e+00   0.0000000e+00
   2.9589371e+00   0.0000000e+00
   2.9608315e+00   0.0000000e+00
   2.9627258e+00   0.0000000e+00
   2.9646201e+00   0.0000000e+00
   2.9665144e+00   0.0000000e+00
   2.9684088e+00   0.0000000e+00
   2.9703031e+00   0.0000000e+00
   2.9721974e+00   0.0000000e+00
   2.9740917e+00   0.0000000e+00
   2.9759861e+00   0.0000000e+00
   2.9778804e+00   0.0000000e+00
   2.9797747e+00   0.0000000e+00
   2.9816690e+00   0.0000000e+00
   2.9835634e+00   0.0000000e+00
   2.9854577e+00   0.0000000e+00
   2.9873520e+00   0.0000000e+00
   2.9892463e+00   0.0000000e+00
   2.9911407e+00   0.0000000e+00
   2.9930350e+00   0.0000000e+00
   2.9949293e+00   0.0000000e+00
   2.9968237e+00   0.0000000e+00
   2.9987180e+00   0.0000000e+00
   3.0006123e+00   0.0000000e+00
   3.0025066e+00   0.0000000e+00
   3.0044010e+00   0.0000000e+00
   3.0062953e+00   0.0000000e+00
   3.0081896e+00   0.0000000e+00
   3.0100839e+00   0.0000000e+00
   3.0119783e+00   0.0000000e+00
   3.0138726e+00   0.0000000e+00
   3.0157669e+00   0.0000000e+00
   3.0176612e+00   0.0000000e+00
   3.0195556e+00   0.0000000e+00
   3.0214499e+00   0.0000000e+00
   3.0233442e+00   0.0000000e+00
   3.0252385e+00   0.0000000e+00
   3.0271329e+00   0.0000000e+00
   3.0290272e+00   0.0000000e+00
   3.0309215e+00   0.0000000e+00
   3.0328158e+00   0.0000000e+00
   3.0347102e+00   0.0000000e+00
   3.0366045e+00   0.0000000e+00
   3.0384988e+00   0.0000000e+00
   3.0403931e+00   0.0000000e+00
   3.0422875e+00   0.0000000e+00
   3.0441818e+00   0.0000000e+00
   3.0460761e+00   0.0000000e+00
   3.0479705e+00   0.0000000e+00
   3.0498648e+00   0.0000000e+00
   3.0517591e+00   0.0000000e+00
   3.0536534e+00   0.0000000e+00
   3.0555478e+00   0.0000000e+00
   3.0574421e+00   0.0000000e+00
   3.0593364e+00   0.0000000e+00
   3.0612307e+00   0.0000000e+00
   3.0631251e+00   0.0000000e+00
   3.0650194e+00   0.0000000e+00
   3.0669137e+00   0.0000000e+00
   3.0688080e+00   0.0000000e+00
   3.0707024e+00   0.0000000e+00
   3.0725967e+00   0.0000000e+00
   3.0744910e+00   0.0000000e+00
   3.0763853e+00   0.0000000e+00
   3.0782797e+00   0.0000000e+00
   3.0801740e+00   0.0000000e+00
   3.0820683e+00   0.0000000e+00
   3.0839626e+00   0.0000000e+00
   3.0858570e+00   0.0000000e+00
   3.0877513e+00   0.0000000e+00
   3.0896456e+00   0.0000000e+00
   3.0915399e+00   0.0000000e+00
   3.0934343e+00   0.0000000e+00
   3.0953286e+00   0.0000000e+00
   3.0972229e+00   0.0000000e+00
   3.0991173e+00   0.0000000e+00
   3.1010116e+00   0.0000000e+00
   3.1029059e+00   0.0000000e+00
   3.1048002e+00   0.0000000e+00
   3.1066946e+00   0.0000000e+00
   3.1085889e+00   0.0000000e+00
   3.1104832e+00   0.0000000e+00
   3.1123775e+00   0.0000000e+00
   3.1142719e+00   0.0000000e+00
   3.1161662e+00   0.0000000e+00
   3.1180605e+00   0.0000000e+00
   3.1199548e+00   0.0000000e+00
   3.1218492e+00   0.0000000e+00
   3.1237435e+00   0.0000000e+00
   3.1256378e+00   0.0000000e+00
   3.1275321e+00   0.0000000e+00
   3.1294265e+00   0.0000000e+00
   3.1313208e+00   0.0000000e+00
   3.1332151e+00   0.0000000e+00
   3.1351094e+00   0.0000000e+00
   3.1370038e+00   0.0000000e+00
   3.1388981e+00   0.0000000e+00
   3.1407924e+00   0.0000000e+00
   3.1426867e+00   0.0000000e+00
   3.1445811e+00   0.0000000e+00
   3.1464754e+00   0.0000000e+00
   3.1483697e+00   0.0000000e+00
   3.1502641e+00   0.0000000e+00
   3.1521584e+00   0.0000000e+00
   3.1540527e+00   0.0000000e+00
   3.1559470e+00   0.0000000e+00
   3.1578414e+00   0.0000000e+00
   3.1597357e+00   0.0000000e+00
   3.1616300e+00   0.0000000e+00
   3.1635243e+00   0.0000000e+00
   3.1654187e+00   0.0000000e+00
   3.1673130e+00   0.0000000e+00
   3.1692073e+00   0.0000000e+00
   3.1711016e+00   0.0000000e+00
   3.1729960e+00   0.0000000e+00
   3.1748903e+00   0.0000000e+00
   3.1767846e+00   0.0000000e+00
   3.1786789e+00   0.0000000e+00
   3.1805733e+00   0.0000000e+00
   3.1824676e+00   0.0000000e+00
   3.1843619e+00   0.0000000e+00
   3.1862562e+00   0.0000000e+00
   3.1881506e+00   0.0000000e+00
   3.1900449e+00   0.0000000e+00
   3.1919392e+00   0.0000000e+00
   3.1938335e+00   0.0000000e+00
   3.1957279e+00   0.0000000e+00
   3.1976222e+00   0.0000000e+00
   3.1995165e+00   0.0000000e+00
   3.2014109e+00   0.0000000e+00
   3.2033052e+00   0.0000000e+00
   3.2051995e+00   0.0000000e+00
   3.2070938e+00   0.0000000e+00
   3.2089882e+00   0.0000000e+00
   3.2108825e+00   0.0000000e+00
   3.2127768e+00   0.0000000e+00
   3.2146711e+00   0.0000000e+00
   3.2165655e+00   0.0000000e+00
   3.2184598e+00   0.0000000e+00
   3.2203541e+00   0.0000000e+00
   3.2222484e+00   0.0000000e+00
   3.2241428e+00   0.0000000e+00
   3.2260371e+00   0.0000000e+00
   3.2279314e+00   0.0000000e+00
   3.2298257e+00   0.0000000e+00
   3.2317201e+00   0.0000000e+00
   3.2336144e+00   0.0000000e+00
   3.2355087e+00   0.0000000e+00
   3.2374030e+00   0.0000000e+00
   3.2392974e+00   0.0000000e+00
   3.2411917e+00   0.0000000e+00
   3.2430860e+00   0.0000000e+00
   3.2449804e+00   0.0000000e+00
   3.2468747e+00   0.0000000e+00
   3.2487690e+00   0.0000000e+00
   3.2506633e+00   0.0000000e+00
   3.2525577e+00   0.0000000e+00
   3.2544520e+00   0.0000000e+00
   3.2563463e+00   0.0000000e+00
   3.2582406e+00   0.0000000e+00
   3.2601350e+00   0.0000000e+00
   3.2620293e+00   0.0000000e+00
   3.2639236e+00   0.0000000e+00
   3.2658179e+00   0.0000000e+00
   3.2677123e+00   0.0000000e+00
   3.2696066e+00   0.0000000e+00
   3.2715009e+00   0.0000000e+00
   3.2733952e+00   0.0000000e+00
   3.2752896e+00   0.0000000e+00
   3.2771839e+00   0.0000000e+00
   3.2790782e+00   0.0000000e+00
   3.2809725e+00   0.0000000e+00
   3.2828669e+00   0.0000000e+00
   3.2847612e+00   0.0000000e+00
   3.2866555e+00   0.0000000e+00
   3.2885498e+00   0.0000000e+00
   3.2904442e+00   0.0000000e+00
   3.2923385e+00   0.0000000e+00
   3.2942328e+00   0.0000000e+00
   3.2961272e+00   0.0000000e+00
   3.2980215e+00   0.0000000e+00
   3.2999158e+00   0.0000000e+00
   3.3018101e+00   0.0000000e+00
   3.3037045e+00   0.0000000e+00
   3.3055988e+00   0.0000000e+00
   3.3074931e+00   0.0000000e+00
   3.3093874e+00   0.0000000e+00
   3.3112818e+00   0.0000000e+00
   3.3131761e+00   0.0000000e+00
   3.3150704e+00   0.0000000e+00
   3.3169647e+00   0.0000000e+00
   3.3188591e+00   0.0000000e+00
   3.3207534e+00   0.0000000e+00
   3.3226477e+00   0.0000000e+00
   3.3245420e+00   0.0000000e+00
   3.3264364e+00   0.0000000e+00
   3.3283307e+00   0.0000000e+00
   3.3302250e+00   0.0000000e+00
   3.3321193e+00   0.0000000e+00
   3.3340137e+00   0.0000000e+00
   3.3359080e+00   0.0000000e+00
   3.3378023e+00   0.0000000e+00
   3.3396966e+00   0.0000000e+00
   3.3415910e+00   0.0000000e+00
   3.3434853e+00   0.0000000e+00
   3.3453796e+00   0.0000000e+00
   3.3472740e+00   0.0000000e+00
   3.3491683e+00   0.0000000e+00
   3.3510626e+00   0.0000000e+00
   3.3529569e+00   0.0000000e+00
   3.3548513e+00   0.0000000e+00
   3.3567456e+00   0.0000000e+00
   3.3586399e+00   0.0000000e+00
   3.3605342e+00   0.0000000e+00
   3.3624286e+00   0.0000000e+00
   3.3643229e+00   0.0000000e+00
   3.3662172e+00   0.0000000e+00
   3.3681115e+00   0.0000000e+00
   3.3700059e+00   0.0000000e+00
   3.3719002e+00   0.0000000e+00
   3.3737945e+00   0.0000000e+00
   3.3756888e+00   0.0000000e+00
   3.3775832e+00   0.0000000e+00
   3.3794775e+00   0.0000000e+00
   3.3813718e+00   0.0000000e+00
   3.3832661e+00   0.0000000e+00
   3.3851605e+00   0.0000000e+00
   3.3870548e+00   0.0000000e+00
   3.3889491e+00   0.0000000e+00
   3.3908434e+00   0.0000000e+00
   3.3927378e+00   0.0000000e+00
   3.3946321e+00   0.0000000e+00
   3.3965264e+00   0.0000000e+00
   3.3984208e+00   0.0000000e+00
   3.4003151e+00   0.0000000e+00
   3.4022094e+00   0.0000000e+00
   3.4041037e+00   0.0000000e+00
   3.4059981e+00   0.0000000e+00
   3.4078924e+00   0.0000000e+00
   3.4097867e+00   0.0000000e+00
   3.4116810e+00   0.0000000e+00
   3.4135754e+00   0.0000000e+00
   3.4154697e+00   0.0000000e+00
   3.4173640e+00   0.0000000e+00
   3.4192583e+00   0.0000000e+00
   3.4211527e+00   0.0000000e+00
   3.4230470e+00   0.0000000e+00
   3.4249413e+00   0.0000000e+00
   3.4268356e+00   0.0000000e+00
   3.4287300e+00   0.0000000e+00
   3.4306243e+00   0.0000000e+00
   3.4325186e+00   0.0000000e+00
   3.4344129e+00   0.0000000e+00
   3.4363073e+00   0.0000000e+00
   3.4382016e+00   0.0000000e+00
   3.4400959e+00   0.0000000e+00
   3.4419902e+00   0.0000000e+00
   3.4438846e+00   0.0000000e+00
   3.4457789e+00   0.0000000e+00
   3.4476732e+00   0.0000000e+00
   3.4495676e+00   0.0000000e+00
   3.4514619e+00   0.0000000e+00
   3.4533562e+00   0.0000000e+00
   3.4552505e+00   0.0000000e+00
   3.4571449e+00   0.0000000e+00
   3.4590392e+00   0.0000000e+00
   3.4609335e+00   0.0000000e+00
   3.4628278e+00   0.0000000e+00
   3.4647222e+00   0.0000000e+00
   3.4666165e+00   0.0000000e+00
   3.4685108e+00   0.0000000e+00
   3.4704051e+00   0.0000000e+00
   3.4722995e+00   0.0000000e+00
   3.4741938e+00   0.0000000e+00
   3.4760881e+00   0.0000000e+00
   3.4779824e+00   0.0000000e+00
   3.4798768e+00   0.0000000e+00
   3.4817711e+00   0.0000000e+00
   3.4836654e+00   0.0000000e+00
   3.4855597e+00   0.0000000e+00
   3.4874541e+00   0.0000000e+00
   3.4893484e+00   0.0000000e+00
   3.4912427e+00   0.0000000e+00
   3.4931370e+00   0.0000000e+00
   3.4950314e+00   0.0000000e+00
   3.4969257e+00   0.0000000e+00
   3.4988200e+00   0.0000000e+00
   3.5007144e+00   0.0000000e+00
   3.5026087e+00   0.0000000e+00
   3.5045030e+00   0.0000000e+00
   3.5063973e+00   0.0000000e+00
   3.5082917e+00   0.0000000e+00
   3.5101860e+00   0.0000000e+00
   3.5120803e+00   0.0000000e+00
   3.5139746e+00   0.0000000e+00
   3.5158690e+00   0.0000000e+00
   3.5177633e+00   0.0000000e+00
   3.5196576e+00   0.0000000e+00
   3.5215519e+00   0.0000000e+00
   3.5234463e+00   0.0000000e+00
   3.5253406e+00   0.0000000e+00
   3.5272349e+00   0.0000000e+00
   3.5291292e+00   0.0000000e+00
   3.5310236e+00   0.0000000e+00
   3.5329179e+00   0.0000000e+00
   3.5348122e+00   0.0000000e+00
   3.5367065e+00   0.0000000e+00
   3.5386009e+00   0.0000000e+00
   3.5404952e+00   0.0000000e+00
   3.5423895e+00   0.0000000e+00
   3.5442839e+00   0.0000000e+00
   3.5461782e+00   0.0000000e+00
   3.5480725e+00   0.0000000e+00
   3.5499668e+00   0.0000000e+00
   3.5518612e+00   0.0000000e+00
   3.5537555e+00   0.0000000e+00
   3.5556498e+00   0.0000000e+00
   3.5575441e+00   0.0000000e+00
   3.5594385e+00   0.0000000e+00
   3.5613328e+00   0.0000000e+00
   3.5632271e+00   0.0000000e+00
   3.5651214e+00   0.0000000e+00
   3.5670158e+00   0.0000000e+00
   3.5689101e+00   0.0000000e+00
   3.5708044e+00   0.0000000e+00
   3.5726987e+00   0.0000000e+00
   3.5745931e+00   0.0000000e+00
   3.5764874e+00   0.0000000e+00
   3.5783817e+00   0.0000000e+00
   3.5802760e+00   0.0000000e+00
   3.5821704e+00   0.0000000e+00
   3.5840647e+00   0.0000000e+00
   3.5859590e+00   0.0000000e+00
   3.5878533e+00   0.0000000e+00
   3.5897477e+00   0.0000000e+00
   3.5916420e+00   0.0000000e+00
   3.5935363e+00   0.0000000e+00
   3.5954307e+00   0.0000000e+00
   3.5973250e+00   0.0000000e+00
   3.5992193e+00   0.0000000e+00
   3.6011136e+00   0.0000000e+00
   3.6030080e+00   0.0000000e+00
   3.6049023e+00   0.0000000e+00
   3.6067966e+00   0.0000000e+00
   3.6086909e+00   0.0000000e+00
   3.6105853e+00   0.0000000e+00
   3.6124796e+00   0.0000000e+00
   3.6143739e+00   0.0000000e+00
   3.6162682e+00   0.0000000e+00
   3.6181626e+00   0.0000000e+00
   3.6200569e+00   0.0000000e+00
   3.6219512e+00   0.0000000e+00
   3.6238455e+00   0.0000000e+00
   3.6257399e+00   0.0000000e+00
   3.6276342e+00   0.0000000e+00
   3.6295285e+00   0.0000000e+00
   3.6314228e+00   0.0000000e+00
   3.6333172e+00   0.0000000e+00
   3.6352115e+00   0.0000000e+00
   3.6371058e+00   0.0000000e+00
   3.6390001e+00   0.0000000e+00
   3.6408945e+00   0.0000000e+00
   3.6427888e+00   0.0000000e+00
   3.6446831e+00   0.0000000e+00
   3.6465775e+00   0.0000000e+00
   3.6484718e+00   0.0000000e+00
   3.6503661e+00   0.0000000e+00
   3.6522604e+00   0.0000000e+00
   3.6541548e+00   0.0000000e+00
   3.6560491e+00   0.0000000e+00
   3.6579434e+00   0.0000000e+00
   3.6598377e+00   0.0000000e+00
   3.6617321e+00   0.0000000e+00
   3.6636264e+00   0.0000000e+00
   3.6655207e+00   0.0000000e+00
   3.6674150e+00   0.0000000e+00
   3.6693094e+00   0.0000000e+00
   3.6712037e+00   0.0000000e+00
   3.6730980e+00   0.0000000e+00
   3.6749923e+00   0.0000000e+00
   3.6768867e+00   0.0000000e+00
   3.6787810e+00   0.0000000e+00
   3.6806753e+00   0.0000000e+00
   3.6825696e+00   0.0000000e+00
   3.6844640e+00   0.0000000e+00
   3.6863583e+00   0.0000000e+00
   3.6882526e+00   0.0000000e+00
   3.6901469e+00   0.0000000e+00
   3.6920413e+00   0.0000000e+00
   3.6939356e+00   0.0000000e+00
   3.6958299e+00   0.0000000e+00
   3.6977243e+00   0.0000000e+00
   3.6996186e+00   0.0000000e+00
   3.7015129e+00   0.0000000e+00
   3.7034072e+00   0.0000000e+00
   3.7053016e+00   0.0000000e+00
   3.7071959e+00   0.0000000e+00
   3.7090902e+00   0.0000000e+00
   3.7109845e+00   0.0000000e+00
   3.7128789e+00   0.0000000e+00
   3.7147732e+00   0.0000000e+00
   3.7166675e+00   0.0000000e+00
   3.7185618e+00   0.0000000e+00
   3.7204562e+00   0.0000000e+00
   3.7223505e+00   0.0000000e+00
   3.7242448e+00   0.0000000e+00
   3.7261391e+00   0.0000000e+00
   3.7280335e+00   0.0000000e+00
   3.7299278e+00   0.0000000e+00
   3.7318221e+00   0.0000000e+00
   3.7337164e+00   0.0000000e+00
   3.7356108e+00   0.0000000e+00
   3.7375051e+00   0.0000000e+00
   3.7393994e+00   0.0000000e+00
   3.7412937e+00   0.0000000e+00
   3.7431881e+00   0.0000000e+00
   3.7450824e+00   0.0000000e+00
   3.7469767e+00   0.0000000e+00
   3.7488711e+00   0.0000000e+00
   3.7507654e+00   0.0000000e+00
   3.7526597e+00   0.0000000e+00
   3.7545540e+00   0.0000000e+00
   3.7564484e+00   0.0000000e+00
   3.7583427e+00   0.0000000e+00
   3.7602370e+00   0.0000000e+00
   3.7621313e+00   0.0000000e+00
   3.7640257e+00   0.0000000e+00
   3.7659200e+00   0.0000000e+00
   3.7678143e+00   0.0000000e+00
   3.7697086e+00   0.0000000e+00
   3.7716030e+00   0.0000000e+00
   3.7734973e+00   0.0000000e+00
   3.7753916e+00   0.0000000e+00
   3.7772859e+00   0.0000000e+00
   3.7791803e+00   0.0000000e+00
   3.7810746e+00   0.0000000e+00
   3.7829689e+00   0.0000000e+00
   3.7848632e+00   0.0000000e+00
   3.7867576e+00   0.0000000e+00


==> Fig_nd/Deb1_PSO.txt <==
   0.0000000e+00   4.5313786e-01
   7.8947647e-03   4.5313786e-01
   1.5789529e-02   4.5150990e-01
   2.3684294e-02   4.4904805e-01
   3.1579059e-02   4.4678771e-01
   3.9473823e-02   4.4192170e-01
   4.7368588e-02   4.4192170e-01
   5.5263353e-02   4.3963854e-01
   6.3158117e-02   4.3381551e-01
   7.1052882e-02   4.3067892e-01
   7.8947647e-02   4.2536941e-01
   8.6842411e-02   4.2039432e-01
   9.4737176e-02   4.1351044e-01
   1.0263194e-01   4.1083711e-01
   1.1052671e-01   4.0701952e-01
   1.1842147e-01   3.9512852e-01
   1.2631623e-01   3.8457549e-01
   1.3421100e-01   3.7610856e-01
   1.4210576e-01   3.6455031e-01
   1.5000053e-01   3.5973698e-01
   1.5789529e-01   3.4820579e-01
   1.6579006e-01   3.3803267e-01
   1.7368482e-01   3.2381504e-01
   1.8157959e-01   3.0990406e-01
   1.8947435e-01   3.0358759e-01
   1.9736912e-01   2.8099625e-01
   2.0526388e-01   2.6997575e-01
   2.1315865e-01   2.4538132e-01
   2.2105341e-01   2.3080304e-01
   2.2894818e-01   2.2434185e-01
   2.3684294e-01   2.0401503e-01
   2.4473770e-01   1.8784073e-01
   2.5263247e-01   1.6950390e-01
   2.6052723e-01   1.5473864e-01
   2.6842200e-01   1.4062508e-01
   2.7631676e-01   1.2230304e-01
   2.8421153e-01   1.1407337e-01
   2.9210629e-01   9.8702193e-02
   3.0000106e-01   8.2713536e-02
   3.0789582e-01   7.5178551e-02
   3.1579059e-01   6.4601649e-02
   3.2368535e-01   5.4971375e-02
   3.3158012e-01   4.9004630e-02
   3.3947488e-01   4.0763504e-02
   3.4736964e-01   3.3654379e-02
   3.5526441e-01   2.9835640e-02
   3.6315917e-01   2.4957999e-02
   3.7105394e-01   2.1352265e-02
   3.7894870e-01   1.7596644e-02
   3.8684347e-01   1.5231643e-02
   3.9473823e-01   1.2549974e-02
   4.0263300e-01   1.0568120e-02
   4.1052776e-01   9.0867030e-03
   4.1842253e-01   7.4308388e-03
   4.2631729e-01   5.8522529e-03
   4.3421206e-01   4.5144708e-03
   4.4210682e-01   3.8559538e-03
   4.5000159e-01   3.2148985e-03
   4.5789635e-01   2.5444029e-03
   4.6579111e-01   2.1709223e-03
   4.7368588e-01   1.7506926e-03
   4.8158064e-01   1.3819118e-03
   4.8947541e-01   1.0480507e-03
   4.9737017e-01   8.1860431e-04
   5.0526494e-01   6.5186791e-04
   5.1315970e-01   4.6530706e-04
   5.2105447e-01   3.6883534e-04
   5.2894923e-01   3.2738788e-04
   5.3684400e-01   2.5905480e-04
   5.4473876e-01   2.0140970e-04
   5.5263353e-01   1.6068442e-04
   5.6052829e-01   1.4597559e-04
   5.6842306e-01   1.1052639e-04
   5.7631782e-01   8.8426792e-05
   5.8421258e-01   7.7021512e-05
   5.9210735e-01   5.8713494e-05
   6.0000211e-01   4.7840778e-05
   6.0789688e-01   3.5565625e-05
   6.1579164e-01   2.9626999e-05
   6.2368641e-01   2.2042611e-05
   6.3158117e-01   1.8211648e-05
   6.3947594e-01   1.5233285e-05
   6.4737070e-01   1.2184354e-05
   6.5526547e-01   9.6847342e-06
   6.6316023e-01   7.6173077e-06
   6.7105500e-01   5.6053181e-06
   6.7894976e-01   4.4242656e-06
   6.8684453e-01   3.5512596e-06
   6.9473929e-01   2.9460884e-06
   7.0263405e-01   2.3324212e-06
   7.1052882e-01   1.8076032e-06
   7.1842358e-01   1.2938317e-06
   7.2631835e-01   1.0571299e-06
   7.3421311e-01   8.0897873e-07
   7.4210788e-01   6.2407546e-07
   7.5000264e-01   5.4207274e-07
   7.5789741e-01   3.9973326e-07
   7.6579217e-01   3.2152431e-07
   7.7368694e-01   2.6100585e-07
   7.8158170e-01   2.1231823e-07
   7.8947647e-01   1.5642831e-07
   7.9737123e-01   1.2272323e-07
   8.0526600e-01   1.0459262e-07
   8.1316076e-01   8.4966778e-08
   8.2105552e-01   6.2733845e-08
   8.2895029e-01   4.9423068e-08
   8.3684505e-01   3.6535478e-08
   8.4473982e-01   2.7627601e-08
   8.5263458e-01   2.2185355e-08
   8.6052935e-01   1.7778247e-08
   8.6842411e-01   1.3763932e-08
   8.7631888e-01   1.0264018e-08
   8.8421364e-01   8.3563521e-09
   8.9210841e-01   6.7621089e-09
   9.0000317e-01   5.2760083e-09
   9.0789794e-01   4.1417230e-09
   9.1579270e-01   3.0867968e-09
   9.2368746e-01   2.6311613e-09
   9.3158223e-01   1.9402056e-09
   9.3947699e-01   1.5634631e-09
   9.4737176e-01   1.2617976e-09
   9.5526652e-01   1.0949257e-09
   9.6316129e-01   7.9852747e-10
   9.7105605e-01   6.5081607e-10
   9.7895082e-01   5.1971905e-10
   9.8684558e-01   4.2974135e-10
   9.9474035e-01   3.4012815e-10
   1.0026351e+00   2.6413982e-10
   1.0105299e+00   2.2440383e-10
   1.0184246e+00   1.8573565e-10
   1.0263194e+00   1.4692925e-10
   1.0342142e+00   1.1080514e-10
   1.0421089e+00   8.5163876e-11
   1.0500037e+00   7.1395112e-11
   1.0578985e+00   5.6704863e-11
   1.0657932e+00   4.4154569e-11
   1.0736880e+00   3.5050851e-11
   1.0815828e+00   2.8901326e-11
   1.0894775e+00   2.4191982e-11
   1.0973723e+00   1.9139357e-11
   1.1052671e+00   1.5482504e-11
   1.1131618e+00   1.2698731e-11
   1.1210566e+00   1.0301759e-11
   1.1289513e+00   8.6655128e-12
   1.1368461e+00   6.2918559e-12
   1.1447409e+00   5.1922910e-12
   1.1526356e+00   4.3560711e-12
   1.1605304e+00   3.3921754e-12
   1.1684252e+00   2.5969227e-12
   1.1763199e+00   2.0985436e-12
   1.1842147e+00   1.5344392e-12
   1.1921095e+00   1.2445600e-12
   1.2000042e+00   9.6300745e-13
   1.2078990e+00   7.5384143e-13
   1.2157938e+00   6.0240701e-13
   1.2236885e+00   4.5607962e-13
   1.2315833e+00   3.7803094e-13
   1.2394781e+00   3.1985525e-13
   1.2473728e+00   2.6112446e-13
   1.2552676e+00   2.1593838e-13
   1.2631623e+00   1.7208457e-13
   1.2710571e+00   1.3833379e-13
   1.2789519e+00   1.0036416e-13
   1.2868466e+00   8.4154905e-14
   1.2947414e+00   6.6613381e-14
   1.3026362e+00   5.4178884e-14
   1.3105309e+00   4.1522341e-14
   1.3184257e+00   3.1086245e-14
   1.3263205e+00   2.5979219e-14
   1.3342152e+00   1.9761970e-14
   1.3421100e+00   1.5987212e-14
   1.3500048e+00   1.2878587e-14
   1.3578995e+00   8.9928065e-15
   1.3657943e+00   6.8833828e-15
   1.3736891e+00   5.1070259e-15
   1.3815838e+00   4.2188475e-15
   1.3894786e+00   3.3306691e-15
   1.3973733e+00   2.6645353e-15
   1.4052681e+00   1.9984014e-15
   1.4131629e+00   1.6653345e-15
   1.4210576e+00   1.3322676e-15
   1.4289524e+00   1.1102230e-15
   1.4368472e+00   7.7715612e-16
   1.4447419e+00   5.5511151e-16
   1.4526367e+00   4.4408921e-16
   1.4605315e+00   3.3306691e-16
   1.4684262e+00   2.2204460e-16
   1.4763210e+00   2.2204460e-16
   1.4842158e+00   1.1102230e-16
   1.4921105e+00   1.1102230e-16
   1.5000053e+00   1.1102230e-16
   1.5079000e+00   0.0000000e+00
   1.5157948e+00   0.0000000e+00
   1.5236896e+00   0.0000000e+00
   1.5315843e+00   0.0000000e+00
   1.5394791e+00   0.0000000e+00
   1.5473739e+00   0.0000000e+00
   1.5552686e+00   0.0000000e+00
   1.5631634e+00   0.0000000e+00
   1.5710582e+00   0.0000000e+00
   1.5789529e+00   0.0000000e+00
   1.5868477e+00   0.0000000e+00
   1.5947425e+00   0.0000000e+00
   1.6026372e+00   0.0000000e+00
   1.6105320e+00   0.0000000e+00
   1.6184268e+00   0.0000000e+00
   1.6263215e+00   0.0000000e+00
   1.6342163e+00   0.0000000e+00
   1.6421110e+00   0.0000000e+00
   1.6500058e+00   0.0000000e+00
   1.6579006e+00   0.0000000e+00
   1.6657953e+00   0.0000000e+00
   1.6736901e+00   0.0000000e+00
   1.6815849e+00   0.0000000e+00
   1.6894796e+00   0.0000000e+00
   1.6973744e+00   0.0000000e+00
   1.7052692e+00   0.0000000e+00
   1.7131639e+00   0.0000000e+00
   1.7210587e+00   0.0000000e+00
   1.7289535e+00   0.0000000e+00
   1.7368482e+00   0.0000000e+00
   1.7447430e+00   0.0000000e+00
   1.7526378e+00   0.0000000e+00
   1.7605325e+00   0.0000000e+00
   1.7684273e+00   0.0000000e+00
   1.7763220e+00   0.0000000e+00
   1.7842168e+00   0.0000000e+00
   1.7921116e+00   0.0000000e+00
   1.8000063e+00   0.0000000e+00
   1.8079011e+00   0.0000000e+00
   1.8157959e+00   0.0000000e+00
   1.8236906e+00   0.0000000e+00
   1.8315854e+00   0.0000000e+00
   1.8394802e+00   0.0000000e+00
   1.8473749e+00   0.0000000e+00
   1.8552697e+00   0.0000000e+00
   1.8631645e+00   0.0000000e+00
   1.8710592e+00   0.0000000e+00
   1.8789540e+00   0.0000000e+00
   1.8868488e+00   0.0000000e+00
   1.8947435e+00   0.0000000e+00
   1.9026383e+00   0.0000000e+00
   1.9105330e+00   0.0000000e+00
   1.9184278e+00   0.0000000e+00
   1.9263226e+00   0.0000000e+00
   1.9342173e+00   0.0000000e+00
   1.9421121e+00   0.0000000e+00
   1.9500069e+00   0.0000000e+00
   1.9579016e+00   0.0000000e+00
   1.9657964e+00   0.0000000e+00
   1.9736912e+00   0.0000000e+00
   1.9815859e+00   0.0000000e+00
   1.9894807e+00   0.0000000e+00
   1.9973755e+00   0.0000000e+00
   2.0052702e+00   0.0000000e+00
   2.0131650e+00   0.0000000e+00
   2.0210598e+00   0.0000000e+00
   2.0289545e+00   0.0000000e+00
   2.0368493e+00   0.0000000e+00
   2.0447440e+00   0.0000000e+00
   2.0526388e+00   0.0000000e+00
   2.0605336e+00   0.0000000e+00
   2.0684283e+00   0.0000000e+00
   2.0763231e+00   0.0000000e+00
   2.0842179e+00   0.0000000e+00
   2.0921126e+00   0.0000000e+00
   2.1000074e+00   0.0000000e+00
   2.1079022e+00   0.0000000e+00
   2.1157969e+00   0.0000000e+00
   2.1236917e+00   0.0000000e+00
   2.1315865e+00   0.0000000e+00
   2.1394812e+00   0.0000000e+00
   2.1473760e+00   0.0000000e+00
   2.1552708e+00   0.0000000e+00
   2.1631655e+00   0.0000000e+00
   2.1710603e+00   0.0000000e+00
   2.1789550e+00   0.0000000e+00
   2.1868498e+00   0.0000000e+00
   2.1947446e+00   0.0000000e+00
   2.2026393e+00   0.0000000e+00
   2.2105341e+00   0.0000000e+00
   2.2184289e+00   0.0000000e+00
   2.2263236e+00   0.0000000e+00
   2.2342184e+00   0.0000000e+00
   2.2421132e+00   0.0000000e+00
   2.2500079e+00   0.0000000e+00
   2.2579027e+00   0.0000000e+00
   2.2657975e+00   0.0000000e+00
   2.2736922e+00   0.0000000e+00
   2.2815870e+00   0.0000000e+00
   2.2894818e+00   0.0000000e+00
   2.2973765e+00   0.0000000e+00
   2.3052713e+00   0.0000000e+00
   2.3131660e+00   0.0000000e+00
   2.3210608e+00   0.0000000e+00
   2.3289556e+00   0.0000000e+00
   2.3368503e+00   0.0000000e+00
   2.3447451e+00   0.0000000e+00
   2.3526399e+00   0.0000000e+00
   2.3605346e+00   0.0000000e+00
   2.3684294e+00   0.0000000e+00
   2.3763242e+00   0.0000000e+00
   2.3842189e+00   0.0000000e+00
   2.3921137e+00   0.0000000e+00
   2.4000085e+00   0.0000000e+00
   2.4079032e+00   0.0000000e+00
   2.4157980e+00   0.0000000e+00
   2.4236927e+00   0.0000000e+00
   2.4315875e+00   0.0000000e+00
   2.4394823e+00   0.0000000e+00
   2.4473770e+00   0.0000000e+00
   2.4552718e+00   0.0000000e+00
   2.4631666e+00   0.0000000e+00
   2.4710613e+00   0.0000000e+00
   2.4789561e+00   0.0000000e+00
   2.4868509e+00   0.0000000e+00
   2.4947456e+00   0.0000000e+00
   2.5026404e+00   0.0000000e+00
   2.5105352e+00   0.0000000e+00
   2.5184299e+00   0.0000000e+00
   2.5263247e+00   0.0000000e+00
   2.5342195e+00   0.0000000e+00
   2.5421142e+00   0.0000000e+00
   2.5500090e+00   0.0000000e+00
   2.5579037e+00   0.0000000e+00
   2.5657985e+00   0.0000000e+00
   2.5736933e+00   0.0000000e+00
   2.5815880e+00   0.0000000e+00
   2.5894828e+00   0.0000000e+00
   2.5973776e+00   0.0000000e+00
   2.6052723e+00   0.0000000e+00
   2.6131671e+00   0.0000000e+00
   2.6210619e+00   0.0000000e+00
   2.6289566e+00   0.0000000e+00
   2.6368514e+00   0.0000000e+00
   2.6447462e+00   0.0000000e+00
   2.6526409e+00   0.0000000e+00
   2.6605357e+00   0.0000000e+00
   2.6684305e+00   0.0000000e+00
   2.6763252e+00   0.0000000e+00
   2.6842200e+00   0.0000000e+00
   2.6921147e+00   0.0000000e+00
   2.7000095e+00   0.0000000e+00
   2.7079043e+00   0.0000000e+00
   2.7157990e+00   0.0000000e+00
   2.7236938e+00   0.0000000e+00
   2.7315886e+00   0.0000000e+00
   2.7394833e+00   0.0000000e+00
   2.7473781e+00   0.0000000e+00
   2.7552729e+00   0.0000000e+00
   2.7631676e+00   0.0000000e+00
   2.7710624e+00   0.0000000e+00
   2.7789572e+00   0.0000000e+00
   2.7868519e+00   0.0000000e+00
   2.7947467e+00   0.0000000e+00
   2.8026415e+00   0.0000000e+00
   2.8105362e+00   0.0000000e+00
   2.8184310e+00   0.0000000e+00
   2.8263257e+00   0.0000000e+00
   2.8342205e+00   0.0000000e+00
   2.8421153e+00   0.0000000e+00
   2.8500100e+00   0.0000000e+00
   2.8579048e+00   0.0000000e+00
   2.8657996e+00   0.0000000e+00
   2.8736943e+00   0.0000000e+00
   2.8815891e+00   0.0000000e+00
   2.8894839e+00   0.0000000e+00
   2.8973786e+00   0.0000000e+00
   2.9052734e+00   0.0000000e+00
   2.9131682e+00   0.0000000e+00
   2.9210629e+00   0.0000000e+00
   2.9289577e+00   0.0000000e+00
   2.9368525e+00   0.0000000e+00
   2.9447472e+00   0.0000000e+00
   2.9526420e+00   0.0000000e+00
   2.9605367e+00   0.0000000e+00
   2.9684315e+00   0.0000000e+00
   2.9763263e+00   0.0000000e+00
   2.9842210e+00   0.0000000e+00
   2.9921158e+00   0.0000000e+00
   3.0000106e+00   0.0000000e+00
   3.0079053e+00   0.0000000e+00
   3.0158001e+00   0.0000000e+00
   3.0236949e+00   0.0000000e+00
   3.0315896e+00   0.0000000e+00
   3.0394844e+00   0.0000000e+00
   3.0473792e+00   0.0000000e+00
   3.0552739e+00   0.0000000e+00
   3.0631687e+00   0.0000000e+00
   3.0710635e+00   0.0000000e+00
   3.0789582e+00   0.0000000e+00
   3.0868530e+00   0.0000000e+00
   3.0947477e+00   0.0000000e+00
   3.1026425e+00   0.0000000e+00
   3.1105373e+00   0.0000000e+00
   3.1184320e+00   0.0000000e+00
   3.1263268e+00   0.0000000e+00
   3.1342216e+00   0.0000000e+00
   3.1421163e+00   0.0000000e+00
   3.1500111e+00   0.0000000e+00
   3.1579059e+00   0.0000000e+00
   3.1658006e+00   0.0000000e+00
   3.1736954e+00   0.0000000e+00
   3.1815902e+00   0.0000000e+00
   3.1894849e+00   0.0000000e+00
   3.1973797e+00   0.0000000e+00
   3.2052745e+00   0.0000000e+00
   3.2131692e+00   0.0000000e+00
   3.2210640e+00   0.0000000e+00
   3.2289587e+00   0.0000000e+00
   3.2368535e+00   0.0000000e+00
   3.2447483e+00   0.0000000e+00
   3.2526430e+00   0.0000000e+00
   3.2605378e+00   0.0000000e+00
   3.2684326e+00   0.0000000e+00
   3.2763273e+00   0.0000000e+00
   3.2842221e+00   0.0000000e+00
   3.2921169e+00   0.0000000e+00
   3.3000116e+00   0.0000000e+00
   3.3079064e+00   0.0000000e+00
   3.3158012e+00   0.0000000e+00
   3.3236959e+00   0.0000000e+00
   3.3315907e+00   0.0000000e+00
   3.3394855e+00   0.0000000e+00
   3.3473802e+00   0.0000000e+00
   3.3552750e+00   0.0000000e+00
   3.3631697e+00   0.0000000e+00
   3.3710645e+00   0.0000000e+00
   3.3789593e+00   0.0000000e+00
   3.3868540e+00   0.0000000e+00
   3.3947488e+00   0.0000000e+00
   3.4026436e+00   0.0000000e+00
   3.4105383e+00   0.0000000e+00
   3.4184331e+00   0.0000000e+00
   3.4263279e+00   0.0000000e+00
   3.4342226e+00   0.0000000e+00
   3.4421174e+00   0.0000000e+00
   3.4500122e+00   0.0000000e+00
   3.4579069e+00   0.0000000e+00
   3.4658017e+00   0.0000000e+00
   3.4736964e+00   0.0000000e+00
   3.4815912e+00   0.0000000e+00
   3.4894860e+00   0.0000000e+00
   3.4973807e+00   0.0000000e+00
   3.5052755e+00   0.0000000e+00
   3.5131703e+00   0.0000000e+00
   3.5210650e+00   0.0000000e+00
   3.5289598e+00   0.0000000e+00
   3.5368546e+00   0.0000000e+00
   3.5447493e+00   0.0000000e+00
   3.5526441e+00   0.0000000e+00
   3.5605389e+00   0.0000000e+00
   3.5684336e+00   0.0000000e+00
   3.5763284e+00   0.0000000e+00
   3.5842232e+00   0.0000000e+00
   3.5921179e+00   0.0000000e+00
   3.6000127e+00   0.0000000e+00
   3.6079074e+00   0.0000000e+00
   3.6158022e+00   0.0000000e+00
   3.6236970e+00   0.0000000e+00
   3.6315917e+00   0.0000000e+00
   3.6394865e+00   0.0000000e+00
   3.6473813e+00   0.0000000e+00
   3.6552760e+00   0.0000000e+00
   3.6631708e+00   0.0000000e+00
   3.6710656e+00   0.0000000e+00
   3.6789603e+00   0.0000000e+00
   3.6868551e+00   0.0000000e+00
   3.6947499e+00   0.0000000e+00
   3.7026446e+00   0.0000000e+00
   3.7105394e+00   0.0000000e+00
   3.7184342e+00   0.0000000e+00
   3.7263289e+00   0.0000000e+00
   3.7342237e+00   0.0000000e+00
   3.7421184e+00   0.0000000e+00
   3.7500132e+00   0.0000000e+00
   3.7579080e+00   0.0000000e+00
   3.7658027e+00   0.0000000e+00
   3.7736975e+00   0.0000000e+00
   3.7815923e+00   0.0000000e+00
   3.7894870e+00   0.0000000e+00
   3.7973818e+00   0.0000000e+00
   3.8052766e+00   0.0000000e+00
   3.8131713e+00   0.0000000e+00
   3.8210661e+00   0.0000000e+00
   3.8289609e+00   0.0000000e+00
   3.8368556e+00   0.0000000e+00
   3.8447504e+00   0.0000000e+00
   3.8526452e+00   0.0000000e+00
   3.8605399e+00   0.0000000e+00
   3.8684347e+00   0.0000000e+00
   3.8763294e+00   0.0000000e+00
   3.8842242e+00   0.0000000e+00
   3.8921190e+00   0.0000000e+00
   3.9000137e+00   0.0000000e+00
   3.9079085e+00   0.0000000e+00
   3.9158033e+00   0.0000000e+00
   3.9236980e+00   0.0000000e+00
   3.9315928e+00   0.0000000e+00
   3.9394876e+00   0.0000000e+00


==> Fig_nd/Dixon_Price_CR.txt <==
   0.0000000e+00   1.0582799e+06
   4.7825739e-04   9.1068149e+05
   9.5651477e-04   8.2675681e+05
   1.4347722e-03   7.3024716e+05
   1.9130295e-03   7.0317737e+05
   2.3912869e-03   6.3072364e+05
   2.8695443e-03   5.7813902e+05
   3.3478017e-03   5.2888974e+05
   3.8260591e-03   4.9806296e+05
   4.3043165e-03   4.5112772e+05
   4.7825739e-03   4.1181322e+05
   5.2608313e-03   3.8992673e+05
   5.7390886e-03   3.6705622e+05
   6.2173460e-03   3.4459481e+05
   6.6956034e-03   3.2893508e+05
   7.1738608e-03   3.1138361e+05
   7.6521182e-03   2.9724344e+05
   8.1303756e-03   2.7532143e+05
   8.6086330e-03   2.5643496e+05
   9.0868904e-03   2.3811376e+05
   9.5651477e-03   2.3381767e+05
   1.0043405e-02   2.2536143e+05
   1.0521663e-02   2.1421932e+05
   1.0999920e-02   2.0149830e+05
   1.1478177e-02   1.9225967e+05
   1.1956435e-02   1.7838127e+05
   1.2434692e-02   1.7445720e+05
   1.2912949e-02   1.6422029e+05
   1.3391207e-02   1.5545903e+05
   1.3869464e-02   1.4887682e+05
   1.4347722e-02   1.4158671e+05
   1.4825979e-02   1.3556832e+05
   1.5304236e-02   1.2471860e+05
   1.5782494e-02   1.1868558e+05
   1.6260751e-02   1.1709354e+05
   1.6739009e-02   1.1206623e+05
   1.7217266e-02   1.0549312e+05
   1.7695523e-02   1.0310751e+05
   1.8173781e-02   9.2155743e+04
   1.8652038e-02   8.9320236e+04
   1.9130295e-02   8.1613905e+04
   1.9608553e-02   7.4881056e+04
   2.0086810e-02   7.0918830e+04
   2.0565068e-02   6.2159208e+04
   2.1043325e-02   5.7664138e+04
   2.1521582e-02   5.2637077e+04
   2.1999840e-02   4.8188712e+04
   2.2478097e-02   4.6499399e+04
   2.2956355e-02   4.3590179e+04
   2.3434612e-02   3.7506194e+04
   2.3912869e-02   3.5290371e+04
   2.4391127e-02   3.2646109e+04
   2.4869384e-02   3.0683303e+04
   2.5347642e-02   2.9283318e+04
   2.5825899e-02   2.6694727e+04
   2.6304156e-02   2.5502917e+04
   2.6782414e-02   2.3680949e+04
   2.7260671e-02   2.2007811e+04
   2.7738928e-02   2.0560817e+04
   2.8217186e-02   1.8612540e+04
   2.8695443e-02   1.7587911e+04
   2.9173701e-02   1.6385315e+04
   2.9651958e-02   1.5392561e+04
   3.0130215e-02   1.4284938e+04
   3.0608473e-02   1.3347028e+04
   3.1086730e-02   1.1840932e+04
   3.1564988e-02   1.0808957e+04
   3.2043245e-02   1.0150078e+04
   3.2521502e-02   9.3288211e+03
   3.2999760e-02   8.5532608e+03
   3.3478017e-02   7.7778814e+03
   3.3956274e-02   6.9822699e+03
   3.4434532e-02   6.5727070e+03
   3.4912789e-02   5.9273058e+03
   3.5391047e-02   5.6314825e+03
   3.5869304e-02   5.2553253e+03
   3.6347561e-02   4.8348487e+03
   3.6825819e-02   4.5199524e+03
   3.7304076e-02   4.2593422e+03
   3.7782334e-02   3.7689023e+03
   3.8260591e-02   3.4648827e+03
   3.8738848e-02   3.2875627e+03
   3.9217106e-02   3.0343861e+03
   3.9695363e-02   2.8515536e+03
   4.0173621e-02   2.7142884e+03
   4.0651878e-02   2.4298281e+03
   4.1130135e-02   2.1868259e+03
   4.1608393e-02   2.1237735e+03
   4.2086650e-02   1.9073286e+03
   4.2564907e-02   1.8118138e+03
   4.3043165e-02   1.7610108e+03
   4.3521422e-02   1.5061150e+03
   4.3999680e-02   1.4141083e+03
   4.4477937e-02   1.2731797e+03
   4.4956194e-02   1.2094471e+03
   4.5434452e-02   1.1436629e+03
   4.5912709e-02   9.6599951e+02
   4.6390967e-02   9.1063698e+02
   4.6869224e-02   8.8307052e+02
   4.7347481e-02   8.5629632e+02
   4.7825739e-02   7.4328671e+02
   4.8303996e-02   7.1880498e+02
   4.8782253e-02   6.7865473e+02
   4.9260511e-02   6.4948117e+02
   4.9738768e-02   6.2744841e+02
   5.0217026e-02   5.8280211e+02
   5.0695283e-02   5.3378053e+02
   5.1173540e-02   5.1843539e+02
   5.1651798e-02   4.8171582e+02
   5.2130055e-02   4.3758178e+02
   5.2608313e-02   4.1772698e+02
   5.3086570e-02   4.0983780e+02
   5.3564827e-02   3.8179260e+02
   5.4043085e-02   3.5323733e+02
   5.4521342e-02   3.1634687e+02
   5.4999600e-02   2.9860675e+02
   5.5477857e-02   2.8282010e+02
   5.5956114e-02   2.7153378e+02
   5.6434372e-02   2.3834431e+02
   5.6912629e-02   2.2938520e+02
   5.7390886e-02   2.0785652e+02
   5.7869144e-02   1.9178348e+02
   5.8347401e-02   1.8329448e+02
   5.8825659e-02   1.7452133e+02
   5.9303916e-02   1.7174867e+02
   5.9782173e-02   1.6381934e+02
   6.0260431e-02   1.5014263e+02
   6.0738688e-02   1.3592448e+02
   6.1216946e-02   1.3215022e+02
   6.1695203e-02   1.2759573e+02
   6.2173460e-02   1.1620566e+02
   6.2651718e-02   1.1155941e+02
   6.3129975e-02   1.0938676e+02
   6.3608232e-02   1.0236910e+02
   6.4086490e-02   9.5642263e+01
   6.4564747e-02   9.1863261e+01
   6.5043005e-02   8.7652395e+01
   6.5521262e-02   8.6384954e+01
   6.5999519e-02   8.0123873e+01
   6.6477777e-02   7.4261761e+01
   6.6956034e-02   6.9617110e+01
   6.7434292e-02   6.7193539e+01
   6.7912549e-02   6.3276434e+01
   6.8390806e-02   5.8571501e+01
   6.8869064e-02   5.5731376e+01
   6.9347321e-02   5.0909262e+01
   6.9825579e-02   4.7506513e+01
   7.0303836e-02   4.6485597e+01
   7.0782093e-02   4.4580209e+01
   7.1260351e-02   4.3093077e+01
   7.1738608e-02   3.9225702e+01
   7.2216865e-02   3.7151829e+01
   7.2695123e-02   3.5125535e+01
   7.3173380e-02   3.3990269e+01
   7.3651638e-02   3.2004029e+01
   7.4129895e-02   3.0918762e+01
   7.4608152e-02   2.9987780e+01
   7.5086410e-02   2.9196919e+01
   7.5564667e-02   2.7283792e+01
   7.6042925e-02   2.5874628e+01
   7.6521182e-02   2.4878233e+01
   7.6999439e-02   2.3907311e+01
   7.7477697e-02   2.2806621e+01
   7.7955954e-02   2.1352252e+01
   7.8434211e-02   2.0202628e+01
   7.8912469e-02   1.9089733e+01
   7.9390726e-02   1.7662292e+01
   7.9868984e-02   1.7438609e+01
   8.0347241e-02   1.6708395e+01
   8.0825498e-02   1.6279058e+01
   8.1303756e-02   1.5322401e+01
   8.1782013e-02   1.4572902e+01
   8.2260271e-02   1.4186277e+01
   8.2738528e-02   1.3660169e+01
   8.3216785e-02   1.3181084e+01
   8.3695043e-02   1.2378713e+01
   8.4173300e-02   1.1722657e+01
   8.4651558e-02   1.1096279e+01
   8.5129815e-02   1.0684350e+01
   8.5608072e-02   1.0049201e+01
   8.6086330e-02   9.8998138e+00
   8.6564587e-02   9.4489472e+00
   8.7042844e-02   9.0869726e+00
   8.7521102e-02   8.7998254e+00
   8.7999359e-02   8.5091399e+00
   8.8477617e-02   8.1948588e+00
   8.8955874e-02   8.0010302e+00
   8.9434131e-02   7.6230580e+00
   8.9912389e-02   7.1483066e+00
   9.0390646e-02   6.9323393e+00
   9.0868904e-02   6.6127617e+00
   9.1347161e-02   6.4554994e+00
   9.1825418e-02   6.1076589e+00
   9.2303676e-02   5.9592564e+00
   9.2781933e-02   5.7948708e+00
   9.3260191e-02   5.6073871e+00
   9.3738448e-02   5.4344337e+00
   9.4216705e-02   5.0451426e+00
   9.4694963e-02   4.7600089e+00
   9.5173220e-02   4.6594954e+00
   9.5651477e-02   4.5129710e+00
   9.6129735e-02   4.3766777e+00
   9.6607992e-02   4.1419199e+00
   9.7086250e-02   4.0084013e+00
   9.7564507e-02   3.9051417e+00
   9.8042764e-02   3.8747884e+00
   9.8521022e-02   3.7915255e+00
   9.8999279e-02   3.6545805e+00
   9.9477537e-02   3.4585502e+00
   9.9955794e-02   3.3431292e+00
   1.0043405e-01   3.3094049e+00
   1.0091231e-01   3.1891654e+00
   1.0139057e-01   3.0247338e+00
   1.0186882e-01   2.9275376e+00
   1.0234708e-01   2.8827373e+00
   1.0282534e-01   2.8320861e+00
   1.0330360e-01   2.6941929e+00
   1.0378185e-01   2.6514745e+00
   1.0426011e-01   2.4988296e+00
   1.0473837e-01   2.4694564e+00
   1.0521663e-01   2.3931230e+00
   1.0569488e-01   2.2795677e+00
   1.0617314e-01   2.1514048e+00
   1.0665140e-01   2.1136963e+00
   1.0712965e-01   2.0945265e+00
   1.0760791e-01   2.0510018e+00
   1.0808617e-01   1.9002017e+00
   1.0856443e-01   1.8770668e+00
   1.0904268e-01   1.8254942e+00
   1.0952094e-01   1.7750218e+00
   1.0999920e-01   1.7452208e+00
   1.1047746e-01   1.7062386e+00
   1.1095571e-01   1.6699018e+00
   1.1143397e-01   1.6370856e+00
   1.1191223e-01   1.6191648e+00
   1.1239049e-01   1.5727870e+00
   1.1286874e-01   1.5375845e+00
   1.1334700e-01   1.5227955e+00
   1.1382526e-01   1.4771627e+00
   1.1430352e-01   1.4637583e+00
   1.1478177e-01   1.4388094e+00
   1.1526003e-01   1.4195350e+00
   1.1573829e-01   1.4026454e+00
   1.1621655e-01   1.3902594e+00
   1.1669480e-01   1.3713471e+00
   1.1717306e-01   1.3120319e+00
   1.1765132e-01   1.2689487e+00
   1.1812957e-01   1.2631094e+00
   1.1860783e-01   1.2624920e+00
   1.1908609e-01   1.2118707e+00
   1.1956435e-01   1.2035186e+00
   1.2004260e-01   1.1916484e+00
   1.2052086e-01   1.1657415e+00
   1.2099912e-01   1.1635015e+00
   1.2147738e-01   1.1453296e+00
   1.2195563e-01   1.1100518e+00
   1.2243389e-01   1.0706892e+00
   1.2291215e-01   1.0615869e+00
   1.2339041e-01   1.0548422e+00
   1.2386866e-01   1.0481389e+00
   1.2434692e-01   1.0444606e+00
   1.2482518e-01   1.0300652e+00
   1.2530344e-01   1.0215858e+00
   1.2578169e-01   1.0079356e+00
   1.2625995e-01   9.9376188e-01
   1.2673821e-01   9.7470126e-01
   1.2721646e-01   9.6564442e-01
   1.2769472e-01   9.6018221e-01
   1.2817298e-01   9.5220845e-01
   1.2865124e-01   9.4653577e-01
   1.2912949e-01   9.3406752e-01
   1.2960775e-01   9.1820961e-01
   1.3008601e-01   9.1389546e-01
   1.3056427e-01   9.0685527e-01
   1.3104252e-01   8.9751928e-01
   1.3152078e-01   8.9018430e-01
   1.3199904e-01   8.8039715e-01
   1.3247730e-01   8.6938169e-01
   1.3295555e-01   8.5986412e-01
   1.3343381e-01   8.5182189e-01
   1.3391207e-01   8.4654421e-01
   1.3439033e-01   8.4428177e-01
   1.3486858e-01   8.3182540e-01
   1.3534684e-01   8.2607861e-01
   1.3582510e-01   8.2337346e-01
   1.3630336e-01   8.1722337e-01
   1.3678161e-01   8.1516344e-01
   1.3725987e-01   8.0890639e-01
   1.3773813e-01   7.9949304e-01
   1.3821638e-01   7.8890487e-01
   1.3869464e-01   7.8870281e-01
   1.3917290e-01   7.8768975e-01
   1.3965116e-01   7.8768975e-01
   1.4012941e-01   7.8366035e-01
   1.4060767e-01   7.7363786e-01
   1.4108593e-01   7.7112434e-01
   1.4156419e-01   7.6480837e-01
   1.4204244e-01   7.6454468e-01
   1.4252070e-01   7.6183536e-01
   1.4299896e-01   7.5755720e-01
   1.4347722e-01   7.5695075e-01
   1.4395547e-01   7.5270138e-01
   1.4443373e-01   7.5128104e-01
   1.4491199e-01   7.4778319e-01
   1.4539025e-01   7.4536235e-01
   1.4586850e-01   7.4508826e-01
   1.4634676e-01   7.4098396e-01
   1.4682502e-01   7.3763752e-01
   1.4730328e-01   7.3481971e-01
   1.4778153e-01   7.2983335e-01
   1.4825979e-01   7.2776694e-01
   1.4873805e-01   7.2732518e-01
   1.4921630e-01   7.2527968e-01
   1.4969456e-01   7.2364686e-01
   1.5017282e-01   7.2045095e-01
   1.5065108e-01   7.1972621e-01
   1.5112933e-01   7.1930711e-01
   1.5160759e-01   7.1680925e-01
   1.5208585e-01   7.1623659e-01
   1.5256411e-01   7.1478386e-01
   1.5304236e-01   7.1240739e-01
   1.5352062e-01   7.1240739e-01
   1.5399888e-01   7.1120339e-01
   1.5447714e-01   7.1073648e-01
   1.5495539e-01   7.0936801e-01
   1.5543365e-01   7.0840451e-01
   1.5591191e-01   7.0729956e-01
   1.5639017e-01   7.0448224e-01
   1.5686842e-01   7.0322510e-01
   1.5734668e-01   7.0212554e-01
   1.5782494e-01   7.0117720e-01
   1.5830320e-01   7.0062727e-01
   1.5878145e-01   6.9923743e-01
   1.5925971e-01   6.9869760e-01
   1.5973797e-01   6.9673037e-01
   1.6021622e-01   6.9364055e-01
   1.6069448e-01   6.9289298e-01
   1.6117274e-01   6.9213229e-01
   1.6165100e-01   6.9023338e-01
   1.6212925e-01   6.8983271e-01
   1.6260751e-01   6.8901284e-01
   1.6308577e-01   6.8901284e-01
   1.6356403e-01   6.8784066e-01
   1.6404228e-01   6.8695132e-01
   1.6452054e-01   6.8662565e-01
   1.6499880e-01   6.8608363e-01
   1.6547706e-01   6.8593537e-01
   1.6595531e-01   6.8532741e-01
   1.6643357e-01   6.8512926e-01
   1.6691183e-01   6.8466862e-01
   1.6739009e-01   6.8396557e-01
   1.6786834e-01   6.8284591e-01
   1.6834660e-01   6.8219738e-01
   1.6882486e-01   6.8140251e-01
   1.6930312e-01   6.8072405e-01
   1.6978137e-01   6.8042709e-01
   1.7025963e-01   6.8025871e-01
   1.7073789e-01   6.7935529e-01
   1.7121614e-01   6.7898980e-01
   1.7169440e-01   6.7839110e-01
   1.7217266e-01   6.7801332e-01
   1.7265092e-01   6.7769096e-01
   1.7312917e-01   6.7769096e-01
   1.7360743e-01   6.7768846e-01
   1.7408569e-01   6.7730660e-01
   1.7456395e-01   6.7637410e-01
   1.7504220e-01   6.7609203e-01
   1.7552046e-01   6.7583955e-01
   1.7599872e-01   6.7568588e-01
   1.7647698e-01   6.7556073e-01
   1.7695523e-01   6.7530461e-01
   1.7743349e-01   6.7468809e-01
   1.7791175e-01   6.7447407e-01
   1.7839001e-01   6.7433737e-01
   1.7886826e-01   6.7422561e-01
   1.7934652e-01   6.7357206e-01
   1.7982478e-01   6.7351651e-01
   1.8030303e-01   6.7326156e-01
   1.8078129e-01   6.7306794e-01
   1.8125955e-01   6.7291081e-01
   1.8173781e-01   6.7274672e-01
   1.8221606e-01   6.7249236e-01
   1.8269432e-01   6.7240581e-01
   1.8317258e-01   6.7198807e-01
   1.8365084e-01   6.7187325e-01
   1.8412909e-01   6.7184943e-01
   1.8460735e-01   6.7170976e-01
   1.8508561e-01   6.7170501e-01
   1.8556387e-01   6.7162948e-01
   1.8604212e-01   6.7155348e-01
   1.8652038e-01   6.7151354e-01
   1.8699864e-01   6.7140802e-01
   1.8747690e-01   6.7112186e-01
   1.8795515e-01   6.7112186e-01
   1.8843341e-01   6.7076035e-01
   1.8891167e-01   6.7062309e-01
   1.8938993e-01   6.7052148e-01
   1.8986818e-01   6.7050177e-01
   1.9034644e-01   6.7043470e-01
   1.9082470e-01   6.7024861e-01
   1.9130295e-01   6.7008103e-01
   1.9178121e-01   6.7007237e-01
   1.9225947e-01   6.6982959e-01
   1.9273773e-01   6.6981257e-01
   1.9321598e-01   6.6967360e-01
   1.9369424e-01   6.6967360e-01
   1.9417250e-01   6.6967042e-01
   1.9465076e-01   6.6963496e-01
   1.9512901e-01   6.6956779e-01
   1.9560727e-01   6.6949437e-01
   1.9608553e-01   6.6937001e-01
   1.9656379e-01   6.6924556e-01
   1.9704204e-01   6.6915627e-01
   1.9752030e-01   6.6909835e-01
   1.9799856e-01   6.6901523e-01
   1.9847682e-01   6.6890147e-01
   1.9895507e-01   6.6885229e-01
   1.9943333e-01   6.6876888e-01
   1.9991159e-01   6.6870057e-01
   2.0038985e-01   6.6868325e-01
   2.0086810e-01   6.6863140e-01
   2.0134636e-01   6.6862517e-01
   2.0182462e-01   6.6856502e-01
   2.0230287e-01   6.6852688e-01
   2.0278113e-01   6.6849650e-01
   2.0325939e-01   6.6846482e-01
   2.0373765e-01   6.6836750e-01
   2.0421590e-01   6.6831204e-01
   2.0469416e-01   6.6826605e-01
   2.0517242e-01   6.6818192e-01
   2.0565068e-01   6.6816819e-01
   2.0612893e-01   6.6810459e-01
   2.0660719e-01   6.6809557e-01
   2.0708545e-01   6.6807658e-01
   2.0756371e-01   6.6807648e-01
   2.0804196e-01   6.6798181e-01
   2.0852022e-01   6.6797533e-01
   2.0899848e-01   6.6791928e-01
   2.0947674e-01   6.6791340e-01
   2.0995499e-01   6.6789134e-01
   2.1043325e-01   6.6788278e-01
   2.1091151e-01   6.6787016e-01
   2.1138977e-01   6.6784376e-01
   2.1186802e-01   6.6781365e-01
   2.1234628e-01   6.6780861e-01
   2.1282454e-01   6.6774849e-01
   2.1330279e-01   6.6768160e-01
   2.1378105e-01   6.6767796e-01
   2.1425931e-01   6.6764664e-01
   2.1473757e-01   6.6761640e-01
   2.1521582e-01   6.6761243e-01
   2.1569408e-01   6.6759584e-01
   2.1617234e-01   6.6755633e-01
   2.1665060e-01   6.6751470e-01
   2.1712885e-01   6.6749912e-01
   2.1760711e-01   6.6746364e-01
   2.1808537e-01   6.6743190e-01
   2.1856363e-01   6.6742625e-01
   2.1904188e-01   6.6740923e-01
   2.1952014e-01   6.6739217e-01
   2.1999840e-01   6.6737758e-01
   2.2047666e-01   6.6737550e-01
   2.2095491e-01   6.6734846e-01
   2.2143317e-01   6.6732340e-01
   2.2191143e-01   6.6731470e-01
   2.2238969e-01   6.6729684e-01
   2.2286794e-01   6.6727113e-01
   2.2334620e-01   6.6726664e-01
   2.2382446e-01   6.6726100e-01
   2.2430271e-01   6.6724243e-01
   2.2478097e-01   6.6722978e-01
   2.2525923e-01   6.6722336e-01
   2.2573749e-01   6.6721744e-01
   2.2621574e-01   6.6720533e-01
   2.2669400e-01   6.6719702e-01
   2.2717226e-01   6.6718742e-01
   2.2765052e-01   6.6717299e-01
   2.2812877e-01   6.6716167e-01
   2.2860703e-01   6.6716106e-01
   2.2908529e-01   6.6714935e-01
   2.2956355e-01   6.6714087e-01
   2.3004180e-01   6.6712978e-01
   2.3052006e-01   6.6711997e-01
   2.3099832e-01   6.6710883e-01
   2.3147658e-01   6.6710240e-01
   2.3195483e-01   6.6708249e-01
   2.3243309e-01   6.6707779e-01
   2.3291135e-01   6.6706523e-01
   2.3338960e-01   6.6705559e-01
   2.3386786e-01   6.6705189e-01
   2.3434612e-01   6.6704305e-01
   2.3482438e-01   6.6703974e-01
   2.3530263e-01   6.6702526e-01
   2.3578089e-01   6.6702002e-01
   2.3625915e-01   6.6701265e-01
   2.3673741e-01   6.6701083e-01
   2.3721566e-01   6.6700450e-01
   2.3769392e-01   6.6699868e-01
   2.3817218e-01   6.6699413e-01
   2.3865044e-01   6.6698610e-01
   2.3912869e-01   6.6698095e-01
   2.3960695e-01   6.6697358e-01
   2.4008521e-01   6.6696979e-01
   2.4056347e-01   6.6696461e-01
   2.4104172e-01   6.6696087e-01
   2.4151998e-01   6.6695348e-01
   2.4199824e-01   6.6694760e-01
   2.4247650e-01   6.6694350e-01
   2.4295475e-01   6.6693701e-01
   2.4343301e-01   6.6693210e-01
   2.4391127e-01   6.6692737e-01
   2.4438952e-01   6.6692223e-01
   2.4486778e-01   6.6691788e-01
   2.4534604e-01   6.6691289e-01
   2.4582430e-01   6.6690957e-01
   2.4630255e-01   6.6690342e-01
   2.4678081e-01   6.6689830e-01
   2.4725907e-01   6.6689372e-01
   2.4773733e-01   6.6688986e-01
   2.4821558e-01   6.6688742e-01
   2.4869384e-01   6.6688328e-01
   2.4917210e-01   6.6687926e-01
   2.4965036e-01   6.6687622e-01
   2.5012861e-01   6.6687337e-01
   2.5060687e-01   6.6686940e-01
   2.5108513e-01   6.6686499e-01
   2.5156339e-01   6.6686309e-01
   2.5204164e-01   6.6686056e-01
   2.5251990e-01   6.6685720e-01
   2.5299816e-01   6.6685352e-01
   2.5347642e-01   6.6685052e-01
   2.5395467e-01   6.6684654e-01
   2.5443293e-01   6.6684434e-01
   2.5491119e-01   6.6684143e-01
   2.5538944e-01   6.6683915e-01
   2.5586770e-01   6.6683548e-01
   2.5634596e-01   6.6683203e-01
   2.5682422e-01   6.6682982e-01
   2.5730247e-01   6.6682661e-01
   2.5778073e-01   6.6682471e-01
   2.5825899e-01   6.6682258e-01
   2.5873725e-01   6.6682076e-01
   2.5921550e-01   6.6681827e-01
   2.5969376e-01   6.6681626e-01
   2.6017202e-01   6.6681409e-01
   2.6065028e-01   6.6681157e-01
   2.6112853e-01   6.6680907e-01
   2.6160679e-01   6.6680689e-01
   2.6208505e-01   6.6680581e-01
   2.6256331e-01   6.6680376e-01
   2.6304156e-01   6.6680194e-01
   2.6351982e-01   6.6680047e-01
   2.6399808e-01   6.6679877e-01
   2.6447634e-01   6.6679733e-01
   2.6495459e-01   6.6679601e-01
   2.6543285e-01   6.6679399e-01
   2.6591111e-01   6.6679233e-01
   2.6638936e-01   6.6679102e-01
   2.6686762e-01   6.6678940e-01
   2.6734588e-01   6.6678772e-01
   2.6782414e-01   6.6678624e-01
   2.6830239e-01   6.6678494e-01
   2.6878065e-01   6.6678335e-01
   2.6925891e-01   6.6678215e-01
   2.6973717e-01   6.6678085e-01
   2.7021542e-01   6.6677973e-01
   2.7069368e-01   6.6677836e-01
   2.7117194e-01   6.6677672e-01
   2.7165020e-01   6.6677589e-01
   2.7212845e-01   6.6677487e-01
   2.7260671e-01   6.6677384e-01
   2.7308497e-01   6.6677289e-01
   2.7356323e-01   6.6677178e-01
   2.7404148e-01   6.6677098e-01
   2.7451974e-01   6.6676973e-01
   2.7499800e-01   6.6676861e-01
   2.7547626e-01   6.6676766e-01
   2.7595451e-01   6.6676668e-01
   2.7643277e-01   6.6676609e-01
   2.7691103e-01   6.6676501e-01
   2.7738928e-01   6.6676414e-01
   2.7786754e-01   6.6676350e-01
   2.7834580e-01   6.6676266e-01
   2.7882406e-01   6.6676161e-01
   2.7930231e-01   6.6676091e-01
   2.7978057e-01   6.6676012e-01
   2.8025883e-01   6.6675946e-01
   2.8073709e-01   6.6675873e-01
   2.8121534e-01   6.6675799e-01
   2.8169360e-01   6.6675745e-01
   2.8217186e-01   6.6675685e-01
   2.8265012e-01   6.6675608e-01
   2.8312837e-01   6.6675543e-01
   2.8360663e-01   6.6675477e-01
   2.8408489e-01   6.6675421e-01
   2.8456315e-01   6.6675364e-01
   2.8504140e-01   6.6675305e-01
   2.8551966e-01   6.6675241e-01
   2.8599792e-01   6.6675195e-01
   2.8647617e-01   6.6675136e-01
   2.8695443e-01   6.6675078e-01
   2.8743269e-01   6.6675024e-01
   2.8791095e-01   6.6674968e-01
   2.8838920e-01   6.6674912e-01
   2.8886746e-01   6.6674864e-01
   2.8934572e-01   6.6674810e-01
   2.8982398e-01   6.6674769e-01
   2.9030223e-01   6.6674707e-01
   2.9078049e-01   6.6674661e-01
   2.9125875e-01   6.6674622e-01
   2.9173701e-01   6.6674575e-01
   2.9221526e-01   6.6674538e-01
   2.9269352e-01   6.6674495e-01
   2.9317178e-01   6.6674454e-01
   2.9365004e-01   6.6674411e-01
   2.9412829e-01   6.6674374e-01
   2.9460655e-01   6.6674336e-01
   2.9508481e-01   6.6674294e-01
   2.9556307e-01   6.6674258e-01
   2.9604132e-01   6.6674223e-01
   2.9651958e-01   6.6674193e-01
   2.9699784e-01   6.6674156e-01
   2.9747609e-01   6.6674123e-01
   2.9795435e-01   6.6674088e-01
   2.9843261e-01   6.6674055e-01
   2.9891087e-01   6.6674024e-01
   2.9938912e-01   6.6673993e-01
   2.9986738e-01   6.6673966e-01
   3.0034564e-01   6.6673936e-01
   3.0082390e-01   6.6673911e-01
   3.0130215e-01   6.6673880e-01
   3.0178041e-01   6.6673853e-01
   3.0225867e-01   6.6673828e-01
   3.0273693e-01   6.6673801e-01
   3.0321518e-01   6.6673776e-01
   3.0369344e-01   6.6673749e-01
   3.0417170e-01   6.6673722e-01
   3.0464996e-01   6.6673699e-01
   3.0512821e-01   6.6673678e-01
   3.0560647e-01   6.6673655e-01
   3.0608473e-01   6.6673632e-01
   3.0656299e-01   6.6673610e-01
   3.0704124e-01   6.6673589e-01
   3.0751950e-01   6.6673567e-01
   3.0799776e-01   6.6673548e-01
   3.0847601e-01   6.6673528e-01
   3.0895427e-01   6.6673508e-01
   3.0943253e-01   6.6673490e-01
   3.0991079e-01   6.6673472e-01
   3.1038904e-01   6.6673452e-01
   3.1086730e-01   6.6673434e-01
   3.1134556e-01   6.6673416e-01
   3.1182382e-01   6.6673397e-01
   3.1230207e-01   6.6673379e-01
   3.1278033e-01   6.6673364e-01
   3.1325859e-01   6.6673348e-01
   3.1373685e-01   6.6673331e-01
   3.1421510e-01   6.6673315e-01
   3.1469336e-01   6.6673299e-01
   3.1517162e-01   6.6673284e-01
   3.1564988e-01   6.6673268e-01
   3.1612813e-01   6.6673254e-01
   3.1660639e-01   6.6673239e-01
   3.1708465e-01   6.6673226e-01
   3.1756291e-01   6.6673212e-01
   3.1804116e-01   6.6673199e-01
   3.1851942e-01   6.6673186e-01
   3.1899768e-01   6.6673173e-01
   3.1947593e-01   6.6673161e-01
   3.1995419e-01   6.6673148e-01
   3.2043245e-01   6.6673136e-01
   3.2091071e-01   6.6673124e-01
   3.2138896e-01   6.6673113e-01
   3.2186722e-01   6.6673101e-01
   3.2234548e-01   6.6673090e-01
   3.2282374e-01   6.6673080e-01
   3.2330199e-01   6.6673069e-01
   3.2378025e-01   6.6673059e-01
   3.2425851e-01   6.6673049e-01
   3.2473677e-01   6.6673039e-01
   3.2521502e-01   6.6673029e-01
   3.2569328e-01   6.6673019e-01
   3.2617154e-01   6.6673010e-01
   3.2664980e-01   6.6673001e-01
   3.2712805e-01   6.6672991e-01
   3.2760631e-01   6.6672983e-01
   3.2808457e-01   6.6672974e-01
   3.2856283e-01   6.6672965e-01
   3.2904108e-01   6.6672957e-01
   3.2951934e-01   6.6672949e-01
   3.2999760e-01   6.6672941e-01
   3.3047585e-01   6.6672933e-01
   3.3095411e-01   6.6672926e-01
   3.3143237e-01   6.6672918e-01
   3.3191063e-01   6.6672911e-01
   3.3238888e-01   6.6672904e-01
   3.3286714e-01   6.6672897e-01
   3.3334540e-01   6.6672890e-01
   3.3382366e-01   6.6672883e-01
   3.3430191e-01   6.6672877e-01
   3.3478017e-01   6.6672870e-01
   3.3525843e-01   6.6672864e-01
   3.3573669e-01   6.6672858e-01
   3.3621494e-01   6.6672852e-01
   3.3669320e-01   6.6672846e-01
   3.3717146e-01   6.6672840e-01
   3.3764972e-01   6.6672835e-01
   3.3812797e-01   6.6672829e-01
   3.3860623e-01   6.6672824e-01
   3.3908449e-01   6.6672819e-01
   3.3956274e-01   6.6672814e-01
   3.4004100e-01   6.6672808e-01
   3.4051926e-01   6.6672803e-01
   3.4099752e-01   6.6672798e-01
   3.4147577e-01   6.6672794e-01
   3.4195403e-01   6.6672789e-01
   3.4243229e-01   6.6672784e-01
   3.4291055e-01   6.6672780e-01
   3.4338880e-01   6.6672775e-01
   3.4386706e-01   6.6672771e-01
   3.4434532e-01   6.6672766e-01
   3.4482358e-01   6.6672762e-01
   3.4530183e-01   6.6672758e-01
   3.4578009e-01   6.6672754e-01
   3.4625835e-01   6.6672750e-01
   3.4673661e-01   6.6672746e-01
   3.4721486e-01   6.6672742e-01
   3.4769312e-01   6.6672739e-01
   3.4817138e-01   6.6672735e-01
   3.4864964e-01   6.6672731e-01
   3.4912789e-01   6.6672728e-01
   3.4960615e-01   6.6672724e-01
   3.5008441e-01   6.6672721e-01
   3.5056266e-01   6.6672718e-01
   3.5104092e-01   6.6672714e-01
   3.5151918e-01   6.6672711e-01
   3.5199744e-01   6.6672708e-01
   3.5247569e-01   6.6672705e-01
   3.5295395e-01   6.6672702e-01
   3.5343221e-01   6.6672699e-01
   3.5391047e-01   6.6672697e-01
   3.5438872e-01   6.6672694e-01
   3.5486698e-01   6.6672691e-01
   3.5534524e-01   6.6672688e-01
   3.5582350e-01   6.6672686e-01
   3.5630175e-01   6.6672683e-01
   3.5678001e-01   6.6672680e-01
   3.5725827e-01   6.6672678e-01
   3.5773653e-01   6.6672676e-01
   3.5821478e-01   6.6672673e-01
   3.5869304e-01   6.6672671e-01
   3.5917130e-01   6.6672668e-01
   3.5964956e-01   6.6672666e-01
   3.6012781e-01   6.6672664e-01
   3.6060607e-01   6.6672662e-01
   3.6108433e-01   6.6672660e-01
   3.6156258e-01   6.6672658e-01
   3.6204084e-01   6.6672656e-01
   3.6251910e-01   6.6672654e-01
   3.6299736e-01   6.6672652e-01
   3.6347561e-01   6.6672650e-01
   3.6395387e-01   6.6672648e-01
   3.6443213e-01   6.6672646e-01
   3.6491039e-01   6.6672644e-01
   3.6538864e-01   6.6672643e-01
   3.6586690e-01   6.6672641e-01
   3.6634516e-01   6.6672639e-01
   3.6682342e-01   6.6672638e-01
   3.6730167e-01   6.6672636e-01
   3.6777993e-01   6.6672634e-01
   3.6825819e-01   6.6672633e-01
   3.6873645e-01   6.6672631e-01
   3.6921470e-01   6.6672630e-01
   3.6969296e-01   6.6672628e-01
   3.7017122e-01   6.6672627e-01
   3.7064948e-01   6.6672625e-01
   3.7112773e-01   6.6672624e-01
   3.7160599e-01   6.6672623e-01
   3.7208425e-01   6.6672621e-01
   3.7256250e-01   6.6672620e-01
   3.7304076e-01   6.6672619e-01
   3.7351902e-01   6.6672618e-01
   3.7399728e-01   6.6672616e-01
   3.7447553e-01   6.6672615e-01
   3.7495379e-01   6.6672614e-01
   3.7543205e-01   6.6672613e-01
   3.7591031e-01   6.6672612e-01
   3.7638856e-01   6.6672611e-01
   3.7686682e-01   6.6672609e-01
   3.7734508e-01   6.6672608e-01
   3.7782334e-01   6.6672607e-01
   3.7830159e-01   6.6672606e-01
   3.7877985e-01   6.6672605e-01
   3.7925811e-01   6.6672604e-01
   3.7973637e-01   6.6672603e-01
   3.8021462e-01   6.6672603e-01
   3.8069288e-01   6.6672602e-01
   3.8117114e-01   6.6672601e-01
   3.8164939e-01   6.6672600e-01
   3.8212765e-01   6.6672599e-01
   3.8260591e-01   6.6672598e-01
   3.8308417e-01   6.6672597e-01
   3.8356242e-01   6.6672596e-01
   3.8404068e-01   6.6672596e-01
   3.8451894e-01   6.6672595e-01
   3.8499720e-01   6.6672594e-01
   3.8547545e-01   6.6672593e-01
   3.8595371e-01   6.6672593e-01
   3.8643197e-01   6.6672592e-01
   3.8691023e-01   6.6672591e-01
   3.8738848e-01   6.6672590e-01
   3.8786674e-01   6.6672590e-01
   3.8834500e-01   6.6672589e-01
   3.8882326e-01   6.6672588e-01
   3.8930151e-01   6.6672588e-01
   3.8977977e-01   6.6672587e-01
   3.9025803e-01   6.6672587e-01
   3.9073629e-01   6.6672586e-01
   3.9121454e-01   6.6672585e-01
   3.9169280e-01   6.6672585e-01
   3.9217106e-01   6.6672584e-01
   3.9264931e-01   6.6672584e-01
   3.9312757e-01   6.6672583e-01
   3.9360583e-01   6.6672583e-01
   3.9408409e-01   6.6672582e-01
   3.9456234e-01   6.6672582e-01
   3.9504060e-01   6.6672581e-01
   3.9551886e-01   6.6672581e-01
   3.9599712e-01   6.6672580e-01
   3.9647537e-01   6.6672580e-01
   3.9695363e-01   6.6672579e-01
   3.9743189e-01   6.6672579e-01
   3.9791015e-01   6.6672578e-01
   3.9838840e-01   6.6672578e-01
   3.9886666e-01   6.6672577e-01
   3.9934492e-01   6.6672577e-01
   3.9982318e-01   6.6672577e-01
   4.0030143e-01   6.6672576e-01
   4.0077969e-01   6.6672576e-01
   4.0125795e-01   6.6672575e-01
   4.0173621e-01   6.6672575e-01
   4.0221446e-01   6.6672575e-01
   4.0269272e-01   6.6672574e-01
   4.0317098e-01   6.6672574e-01
   4.0364923e-01   6.6672574e-01
   4.0412749e-01   6.6672573e-01
   4.0460575e-01   6.6672573e-01
   4.0508401e-01   6.6672573e-01
   4.0556226e-01   6.6672572e-01
   4.0604052e-01   6.6672572e-01
   4.0651878e-01   6.6672572e-01
   4.0699704e-01   6.6672571e-01
   4.0747529e-01   6.6672571e-01
   4.0795355e-01   6.6672571e-01
   4.0843181e-01   6.6672570e-01
   4.0891007e-01   6.6672570e-01
   4.0938832e-01   6.6672570e-01
   4.0986658e-01   6.6672570e-01
   4.1034484e-01   6.6672569e-01
   4.1082310e-01   6.6672569e-01
   4.1130135e-01   6.6672569e-01
   4.1177961e-01   6.6672569e-01
   4.1225787e-01   6.6672568e-01
   4.1273613e-01   6.6672568e-01
   4.1321438e-01   6.6672568e-01
   4.1369264e-01   6.6672568e-01
   4.1417090e-01   6.6672567e-01
   4.1464915e-01   6.6672567e-01
   4.1512741e-01   6.6672567e-01
   4.1560567e-01   6.6672567e-01
   4.1608393e-01   6.6672567e-01
   4.1656218e-01   6.6672566e-01
   4.1704044e-01   6.6672566e-01
   4.1751870e-01   6.6672566e-01
   4.1799696e-01   6.6672566e-01
   4.1847521e-01   6.6672566e-01
   4.1895347e-01   6.6672565e-01
   4.1943173e-01   6.6672565e-01
   4.1990999e-01   6.6672565e-01
   4.2038824e-01   6.6672565e-01
   4.2086650e-01   6.6672565e-01
   4.2134476e-01   6.6672565e-01
   4.2182302e-01   6.6672564e-01
   4.2230127e-01   6.6672564e-01
   4.2277953e-01   6.6672564e-01
   4.2325779e-01   6.6672564e-01
   4.2373605e-01   6.6672564e-01
   4.2421430e-01   6.6672564e-01
   4.2469256e-01   6.6672564e-01
   4.2517082e-01   6.6672563e-01
   4.2564907e-01   6.6672563e-01
   4.2612733e-01   6.6672563e-01
   4.2660559e-01   6.6672563e-01
   4.2708385e-01   6.6672563e-01
   4.2756210e-01   6.6672563e-01
   4.2804036e-01   6.6672563e-01
   4.2851862e-01   6.6672562e-01
   4.2899688e-01   6.6672562e-01
   4.2947513e-01   6.6672562e-01
   4.2995339e-01   6.6672562e-01
   4.3043165e-01   6.6672562e-01
   4.3090991e-01   6.6672562e-01
   4.3138816e-01   6.6672562e-01
   4.3186642e-01   6.6672562e-01
   4.3234468e-01   6.6672562e-01
   4.3282294e-01   6.6672561e-01
   4.3330119e-01   6.6672561e-01
   4.3377945e-01   6.6672561e-01
   4.3425771e-01   6.6672561e-01
   4.3473596e-01   6.6672561e-01
   4.3521422e-01   6.6672561e-01
   4.3569248e-01   6.6672561e-01
   4.3617074e-01   6.6672561e-01
   4.3664899e-01   6.6672561e-01
   4.3712725e-01   6.6672561e-01
   4.3760551e-01   6.6672561e-01
   4.3808377e-01   6.6672561e-01
   4.3856202e-01   6.6672560e-01
   4.3904028e-01   6.6672560e-01
   4.3951854e-01   6.6672560e-01
   4.3999680e-01   6.6672560e-01
   4.4047505e-01   6.6672560e-01
   4.4095331e-01   6.6672560e-01
   4.4143157e-01   6.6672560e-01
   4.4190983e-01   6.6672560e-01
   4.4238808e-01   6.6672560e-01
   4.4286634e-01   6.6672560e-01
   4.4334460e-01   6.6672560e-01
   4.4382286e-01   6.6672560e-01
   4.4430111e-01   6.6672560e-01
   4.4477937e-01   6.6672560e-01
   4.4525763e-01   6.6672559e-01
   4.4573588e-01   6.6672559e-01
   4.4621414e-01   6.6672559e-01
   4.4669240e-01   6.6672559e-01
   4.4717066e-01   6.6672559e-01
   4.4764891e-01   6.6672559e-01
   4.4812717e-01   6.6672559e-01
   4.4860543e-01   6.6672559e-01
   4.4908369e-01   6.6672559e-01
   4.4956194e-01   6.6672559e-01
   4.5004020e-01   6.6672559e-01
   4.5051846e-01   6.6672559e-01
   4.5099672e-01   6.6672559e-01
   4.5147497e-01   6.6672559e-01
   4.5195323e-01   6.6672559e-01
   4.5243149e-01   6.6672559e-01
   4.5290975e-01   6.6672559e-01
   4.5338800e-01   6.6672559e-01
   4.5386626e-01   6.6672559e-01
   4.5434452e-01   6.6672559e-01
   4.5482278e-01   6.6672558e-01
   4.5530103e-01   6.6672558e-01
   4.5577929e-01   6.6672558e-01
   4.5625755e-01   6.6672558e-01
   4.5673580e-01   6.6672558e-01
   4.5721406e-01   6.6672558e-01
   4.5769232e-01   6.6672558e-01
   4.5817058e-01   6.6672558e-01
   4.5864883e-01   6.6672558e-01
   4.5912709e-01   6.6672558e-01
   4.5960535e-01   6.6672558e-01
   4.6008361e-01   6.6672558e-01
   4.6056186e-01   6.6672558e-01
   4.6104012e-01   6.6672558e-01
   4.6151838e-01   6.6672558e-01
   4.6199664e-01   6.6672558e-01
   4.6247489e-01   6.6672558e-01
   4.6295315e-01   6.6672558e-01
   4.6343141e-01   6.6672558e-01
   4.6390967e-01   6.6672558e-01
   4.6438792e-01   6.6672558e-01
   4.6486618e-01   6.6672558e-01
   4.6534444e-01   6.6672558e-01
   4.6582270e-01   6.6672558e-01
   4.6630095e-01   6.6672558e-01
   4.6677921e-01   6.6672558e-01
   4.6725747e-01   6.6672558e-01
   4.6773572e-01   6.6672558e-01
   4.6821398e-01   6.6672558e-01
   4.6869224e-01   6.6672558e-01
   4.6917050e-01   6.6672558e-01
   4.6964875e-01   6.6672558e-01
   4.7012701e-01   6.6672558e-01
   4.7060527e-01   6.6672558e-01
   4.7108353e-01   6.6672558e-01
   4.7156178e-01   6.6672557e-01
   4.7204004e-01   6.6672557e-01
   4.7251830e-01   6.6672557e-01
   4.7299656e-01   6.6672557e-01
   4.7347481e-01   6.6672557e-01
   4.7395307e-01   6.6672557e-01
   4.7443133e-01   6.6672557e-01
   4.7490959e-01   6.6672557e-01
   4.7538784e-01   6.6672557e-01
   4.7586610e-01   6.6672557e-01
   4.7634436e-01   6.6672557e-01
   4.7682262e-01   6.6672557e-01
   4.7730087e-01   6.6672557e-01
   4.7777913e-01   6.6672557e-01
   4.7825739e-01   6.6672557e-01
   4.7873564e-01   6.6672557e-01
   4.7921390e-01   6.6672557e-01
   4.7969216e-01   6.6672557e-01
   4.8017042e-01   6.6672557e-01
   4.8064867e-01   6.6672557e-01
   4.8112693e-01   6.6672557e-01
   4.8160519e-01   6.6672557e-01
   4.8208345e-01   6.6672557e-01
   4.8256170e-01   6.6672557e-01
   4.8303996e-01   6.6672557e-01
   4.8351822e-01   6.6672557e-01
   4.8399648e-01   6.6672557e-01
   4.8447473e-01   6.6672557e-01
   4.8495299e-01   6.6672557e-01
   4.8543125e-01   6.6672557e-01
   4.8590951e-01   6.6672557e-01
   4.8638776e-01   6.6672557e-01
   4.8686602e-01   6.6672557e-01
   4.8734428e-01   6.6672557e-01
   4.8782253e-01   6.6672557e-01
   4.8830079e-01   6.6672557e-01
   4.8877905e-01   6.6672557e-01
   4.8925731e-01   6.6672557e-01
   4.8973556e-01   6.6672557e-01
   4.9021382e-01   6.6672557e-01
   4.9069208e-01   6.6672557e-01
   4.9117034e-01   6.6672557e-01
   4.9164859e-01   6.6672557e-01
   4.9212685e-01   6.6672557e-01
   4.9260511e-01   6.6672557e-01
   4.9308337e-01   6.6672557e-01
   4.9356162e-01   6.6672557e-01
   4.9403988e-01   6.6672557e-01
   4.9451814e-01   6.6672557e-01
   4.9499640e-01   6.6672557e-01
   4.9547465e-01   6.6672557e-01
   4.9595291e-01   6.6672557e-01
   4.9643117e-01   6.6672557e-01
   4.9690943e-01   6.6672557e-01
   4.9738768e-01   6.6672557e-01
   4.9786594e-01   6.6672557e-01
   4.9834420e-01   6.6672557e-01
   4.9882245e-01   6.6672557e-01
   4.9930071e-01   6.6672557e-01
   4.9977897e-01   6.6672557e-01
   5.0025723e-01   6.6672557e-01
   5.0073548e-01   6.6672557e-01
   5.0121374e-01   6.6672557e-01
   5.0169200e-01   6.6672557e-01
   5.0217026e-01   6.6672557e-01
   5.0264851e-01   6.6672557e-01
   5.0312677e-01   6.6672557e-01
   5.0360503e-01   6.6672557e-01
   5.0408329e-01   6.6672557e-01
   5.0456154e-01   6.6672557e-01
   5.0503980e-01   6.6672557e-01
   5.0551806e-01   6.6672557e-01
   5.0599632e-01   6.6672557e-01
   5.0647457e-01   6.6672557e-01
   5.0695283e-01   6.6672557e-01
   5.0743109e-01   6.6672557e-01
   5.0790935e-01   6.6672557e-01
   5.0838760e-01   6.6672557e-01
   5.0886586e-01   6.6672557e-01
   5.0934412e-01   6.6672557e-01
   5.0982237e-01   6.6672557e-01
   5.1030063e-01   6.6672557e-01
   5.1077889e-01   6.6672557e-01
   5.1125715e-01   6.6672557e-01
   5.1173540e-01   6.6672557e-01
   5.1221366e-01   6.6672557e-01
   5.1269192e-01   6.6672557e-01
   5.1317018e-01   6.6672557e-01
   5.1364843e-01   6.6672557e-01
   5.1412669e-01   6.6672557e-01
   5.1460495e-01   6.6672557e-01
   5.1508321e-01   6.6672557e-01
   5.1556146e-01   6.6672557e-01
   5.1603972e-01   6.6672557e-01
   5.1651798e-01   6.6672557e-01
   5.1699624e-01   6.6672557e-01
   5.1747449e-01   6.6672557e-01
   5.1795275e-01   6.6672557e-01
   5.1843101e-01   6.6672557e-01
   5.1890927e-01   6.6672557e-01
   5.1938752e-01   6.6672557e-01
   5.1986578e-01   6.6672557e-01
   5.2034404e-01   6.6672557e-01
   5.2082229e-01   6.6672557e-01
   5.2130055e-01   6.6672557e-01
   5.2177881e-01   6.6672557e-01
   5.2225707e-01   6.6672557e-01
   5.2273532e-01   6.6672557e-01
   5.2321358e-01   6.6672557e-01
   5.2369184e-01   6.6672557e-01
   5.2417010e-01   6.6672557e-01
   5.2464835e-01   6.6672557e-01
   5.2512661e-01   6.6672557e-01
   5.2560487e-01   6.6672557e-01
   5.2608313e-01   6.6672557e-01
   5.2656138e-01   6.6672557e-01
   5.2703964e-01   6.6672557e-01
   5.2751790e-01   6.6672557e-01
   5.2799616e-01   6.6672557e-01
   5.2847441e-01   6.6672557e-01
   5.2895267e-01   6.6672557e-01
   5.2943093e-01   6.6672557e-01
   5.2990919e-01   6.6672557e-01
   5.3038744e-01   6.6672557e-01
   5.3086570e-01   6.6672557e-01
   5.3134396e-01   6.6672557e-01
   5.3182221e-01   6.6672557e-01
   5.3230047e-01   6.6672557e-01
   5.3277873e-01   6.6672557e-01
   5.3325699e-01   6.6672557e-01
   5.3373524e-01   6.6672557e-01
   5.3421350e-01   6.6672557e-01
   5.3469176e-01   6.6672557e-01
   5.3517002e-01   6.6672557e-01
   5.3564827e-01   6.6672557e-01
   5.3612653e-01   6.6672557e-01
   5.3660479e-01   6.6672557e-01
   5.3708305e-01   6.6672557e-01
   5.3756130e-01   6.6672557e-01
   5.3803956e-01   6.6672557e-01
   5.3851782e-01   6.6672557e-01
   5.3899608e-01   6.6672557e-01
   5.3947433e-01   6.6672557e-01
   5.3995259e-01   6.6672557e-01
   5.4043085e-01   6.6672557e-01
   5.4090910e-01   6.6672557e-01
   5.4138736e-01   6.6672557e-01
   5.4186562e-01   6.6672557e-01
   5.4234388e-01   6.6672557e-01
   5.4282213e-01   6.6672557e-01
   5.4330039e-01   6.6672557e-01
   5.4377865e-01   6.6672557e-01
   5.4425691e-01   6.6672557e-01
   5.4473516e-01   6.6672557e-01
   5.4521342e-01   6.6672557e-01
   5.4569168e-01   6.6672557e-01
   5.4616994e-01   6.6672557e-01
   5.4664819e-01   6.6672557e-01
   5.4712645e-01   6.6672557e-01
   5.4760471e-01   6.6672557e-01
   5.4808297e-01   6.6672557e-01
   5.4856122e-01   6.6672557e-01
   5.4903948e-01   6.6672557e-01
   5.4951774e-01   6.6672557e-01
   5.4999600e-01   6.6672557e-01
   5.5047425e-01   6.6672557e-01
   5.5095251e-01   6.6672557e-01
   5.5143077e-01   6.6672557e-01
   5.5190902e-01   6.6672557e-01
   5.5238728e-01   6.6672557e-01
   5.5286554e-01   6.6672557e-01
   5.5334380e-01   6.6672557e-01
   5.5382205e-01   6.6672557e-01
   5.5430031e-01   6.6672557e-01
   5.5477857e-01   6.6672557e-01
   5.5525683e-01   6.6672557e-01
   5.5573508e-01   6.6672557e-01
   5.5621334e-01   6.6672557e-01
   5.5669160e-01   6.6672557e-01
   5.5716986e-01   6.6672557e-01
   5.5764811e-01   6.6672557e-01
   5.5812637e-01   6.6672557e-01
   5.5860463e-01   6.6672557e-01
   5.5908289e-01   6.6672557e-01
   5.5956114e-01   6.6672557e-01
   5.6003940e-01   6.6672557e-01
   5.6051766e-01   6.6672557e-01
   5.6099592e-01   6.6672557e-01
   5.6147417e-01   6.6672557e-01
   5.6195243e-01   6.6672557e-01
   5.6243069e-01   6.6672557e-01
   5.6290894e-01   6.6672557e-01
   5.6338720e-01   6.6672557e-01
   5.6386546e-01   6.6672557e-01
   5.6434372e-01   6.6672557e-01
   5.6482197e-01   6.6672557e-01
   5.6530023e-01   6.6672557e-01
   5.6577849e-01   6.6672557e-01
   5.6625675e-01   6.6672557e-01
   5.6673500e-01   6.6672557e-01
   5.6721326e-01   6.6672557e-01
   5.6769152e-01   6.6672557e-01
   5.6816978e-01   6.6672557e-01
   5.6864803e-01   6.6672557e-01
   5.6912629e-01   6.6672557e-01
   5.6960455e-01   6.6672557e-01
   5.7008281e-01   6.6672557e-01
   5.7056106e-01   6.6672557e-01
   5.7103932e-01   6.6672557e-01
   5.7151758e-01   6.6672557e-01
   5.7199584e-01   6.6672557e-01
   5.7247409e-01   6.6672557e-01
   5.7295235e-01   6.6672557e-01
   5.7343061e-01   6.6672557e-01
   5.7390886e-01   6.6672557e-01
   5.7438712e-01   6.6672557e-01
   5.7486538e-01   6.6672557e-01
   5.7534364e-01   6.6672557e-01
   5.7582189e-01   6.6672557e-01
   5.7630015e-01   6.6672557e-01
   5.7677841e-01   6.6672557e-01
   5.7725667e-01   6.6672557e-01
   5.7773492e-01   6.6672557e-01
   5.7821318e-01   6.6672557e-01
   5.7869144e-01   6.6672557e-01
   5.7916970e-01   6.6672557e-01
   5.7964795e-01   6.6672557e-01
   5.8012621e-01   6.6672557e-01
   5.8060447e-01   6.6672557e-01
   5.8108273e-01   6.6672557e-01
   5.8156098e-01   6.6672557e-01
   5.8203924e-01   6.6672557e-01
   5.8251750e-01   6.6672557e-01
   5.8299575e-01   6.6672557e-01
   5.8347401e-01   6.6672557e-01
   5.8395227e-01   6.6672557e-01
   5.8443053e-01   6.6672557e-01
   5.8490878e-01   6.6672557e-01
   5.8538704e-01   6.6672557e-01
   5.8586530e-01   6.6672557e-01
   5.8634356e-01   6.6672557e-01
   5.8682181e-01   6.6672557e-01
   5.8730007e-01   6.6672557e-01
   5.8777833e-01   6.6672557e-01
   5.8825659e-01   6.6672557e-01
   5.8873484e-01   6.6672557e-01
   5.8921310e-01   6.6672557e-01
   5.8969136e-01   6.6672557e-01
   5.9016962e-01   6.6672557e-01
   5.9064787e-01   6.6672557e-01
   5.9112613e-01   6.6672557e-01
   5.9160439e-01   6.6672557e-01
   5.9208265e-01   6.6672557e-01
   5.9256090e-01   6.6672557e-01
   5.9303916e-01   6.6672557e-01
   5.9351742e-01   6.6672557e-01
   5.9399567e-01   6.6672557e-01
   5.9447393e-01   6.6672557e-01
   5.9495219e-01   6.6672557e-01
   5.9543045e-01   6.6672557e-01
   5.9590870e-01   6.6672557e-01
   5.9638696e-01   6.6672557e-01
   5.9686522e-01   6.6672557e-01
   5.9734348e-01   6.6672557e-01
   5.9782173e-01   6.6672557e-01
   5.9829999e-01   6.6672557e-01
   5.9877825e-01   6.6672557e-01
   5.9925651e-01   6.6672557e-01
   5.9973476e-01   6.6672557e-01
   6.0021302e-01   6.6672557e-01
   6.0069128e-01   6.6672557e-01
   6.0116954e-01   6.6672557e-01
   6.0164779e-01   6.6672557e-01
   6.0212605e-01   6.6672557e-01
   6.0260431e-01   6.6672557e-01
   6.0308257e-01   6.6672557e-01
   6.0356082e-01   6.6672557e-01
   6.0403908e-01   6.6672557e-01
   6.0451734e-01   6.6672557e-01
   6.0499559e-01   6.6672557e-01
   6.0547385e-01   6.6672557e-01
   6.0595211e-01   6.6672557e-01
   6.0643037e-01   6.6672557e-01
   6.0690862e-01   6.6672557e-01
   6.0738688e-01   6.6672557e-01
   6.0786514e-01   6.6672557e-01
   6.0834340e-01   6.6672557e-01
   6.0882165e-01   6.6672557e-01
   6.0929991e-01   6.6672557e-01
   6.0977817e-01   6.6672557e-01
   6.1025643e-01   6.6672557e-01
   6.1073468e-01   6.6672557e-01
   6.1121294e-01   6.6672557e-01
   6.1169120e-01   6.6672557e-01
   6.1216946e-01   6.6672557e-01
   6.1264771e-01   6.6672557e-01
   6.1312597e-01   6.6672557e-01
   6.1360423e-01   6.6672557e-01
   6.1408249e-01   6.6672557e-01
   6.1456074e-01   6.6672557e-01
   6.1503900e-01   6.6672557e-01
   6.1551726e-01   6.6672557e-01
   6.1599551e-01   6.6672557e-01
   6.1647377e-01   6.6672557e-01
   6.1695203e-01   6.6672557e-01
   6.1743029e-01   6.6672557e-01
   6.1790854e-01   6.6672557e-01
   6.1838680e-01   6.6672557e-01
   6.1886506e-01   6.6672557e-01
   6.1934332e-01   6.6672557e-01
   6.1982157e-01   6.6672557e-01
   6.2029983e-01   6.6672557e-01
   6.2077809e-01   6.6672557e-01
   6.2125635e-01   6.6672557e-01
   6.2173460e-01   6.6672557e-01
   6.2221286e-01   6.6672557e-01
   6.2269112e-01   6.6672557e-01
   6.2316938e-01   6.6672557e-01
   6.2364763e-01   6.6672557e-01
   6.2412589e-01   6.6672557e-01
   6.2460415e-01   6.6672557e-01
   6.2508241e-01   6.6672557e-01
   6.2556066e-01   6.6672557e-01
   6.2603892e-01   6.6672557e-01
   6.2651718e-01   6.6672557e-01
   6.2699543e-01   6.6672557e-01
   6.2747369e-01   6.6672557e-01
   6.2795195e-01   6.6672557e-01
   6.2843021e-01   6.6672557e-01
   6.2890846e-01   6.6672557e-01
   6.2938672e-01   6.6672557e-01
   6.2986498e-01   6.6672557e-01
   6.3034324e-01   6.6672557e-01
   6.3082149e-01   6.6672557e-01
   6.3129975e-01   6.6672557e-01
   6.3177801e-01   6.6672557e-01
   6.3225627e-01   6.6672557e-01
   6.3273452e-01   6.6672557e-01
   6.3321278e-01   6.6672557e-01
   6.3369104e-01   6.6672557e-01
   6.3416930e-01   6.6672557e-01
   6.3464755e-01   6.6672557e-01
   6.3512581e-01   6.6672557e-01
   6.3560407e-01   6.6672557e-01
   6.3608232e-01   6.6672557e-01
   6.3656058e-01   6.6672557e-01
   6.3703884e-01   6.6672557e-01
   6.3751710e-01   6.6672557e-01
   6.3799535e-01   6.6672557e-01
   6.3847361e-01   6.6672557e-01
   6.3895187e-01   6.6672557e-01
   6.3943013e-01   6.6672557e-01
   6.3990838e-01   6.6672557e-01
   6.4038664e-01   6.6672557e-01
   6.4086490e-01   6.6672557e-01
   6.4134316e-01   6.6672557e-01
   6.4182141e-01   6.6672557e-01
   6.4229967e-01   6.6672557e-01
   6.4277793e-01   6.6672557e-01
   6.4325619e-01   6.6672557e-01
   6.4373444e-01   6.6672557e-01
   6.4421270e-01   6.6672557e-01
   6.4469096e-01   6.6672557e-01
   6.4516922e-01   6.6672557e-01
   6.4564747e-01   6.6672557e-01
   6.4612573e-01   6.6672557e-01
   6.4660399e-01   6.6672557e-01
   6.4708224e-01   6.6672557e-01
   6.4756050e-01   6.6672557e-01
   6.4803876e-01   6.6672557e-01
   6.4851702e-01   6.6672557e-01
   6.4899527e-01   6.6672557e-01
   6.4947353e-01   6.6672557e-01
   6.4995179e-01   6.6672557e-01
   6.5043005e-01   6.6672557e-01
   6.5090830e-01   6.6672557e-01
   6.5138656e-01   6.6672557e-01
   6.5186482e-01   6.6672557e-01
   6.5234308e-01   6.6672557e-01
   6.5282133e-01   6.6672557e-01
   6.5329959e-01   6.6672557e-01
   6.5377785e-01   6.6672557e-01
   6.5425611e-01   6.6672557e-01
   6.5473436e-01   6.6672557e-01
   6.5521262e-01   6.6672557e-01
   6.5569088e-01   6.6672557e-01
   6.5616914e-01   6.6672557e-01
   6.5664739e-01   6.6672557e-01
   6.5712565e-01   6.6672557e-01
   6.5760391e-01   6.6672557e-01
   6.5808216e-01   6.6672557e-01
   6.5856042e-01   6.6672557e-01
   6.5903868e-01   6.6672557e-01
   6.5951694e-01   6.6672557e-01
   6.5999519e-01   6.6672557e-01
   6.6047345e-01   6.6672557e-01
   6.6095171e-01   6.6672557e-01
   6.6142997e-01   6.6672557e-01
   6.6190822e-01   6.6672557e-01
   6.6238648e-01   6.6672557e-01
   6.6286474e-01   6.6672557e-01
   6.6334300e-01   6.6672557e-01
   6.6382125e-01   6.6672557e-01
   6.6429951e-01   6.6672557e-01
   6.6477777e-01   6.6672557e-01
   6.6525603e-01   6.6672557e-01
   6.6573428e-01   6.6672557e-01
   6.6621254e-01   6.6672557e-01
   6.6669080e-01   6.6672557e-01
   6.6716906e-01   6.6672557e-01
   6.6764731e-01   6.6672557e-01
   6.6812557e-01   6.6672557e-01
   6.6860383e-01   6.6672557e-01
   6.6908208e-01   6.6672557e-01
   6.6956034e-01   6.6672557e-01
   6.7003860e-01   6.6672557e-01
   6.7051686e-01   6.6672557e-01
   6.7099511e-01   6.6672557e-01
   6.7147337e-01   6.6672557e-01
   6.7195163e-01   6.6672557e-01
   6.7242989e-01   6.6672557e-01
   6.7290814e-01   6.6672557e-01
   6.7338640e-01   6.6672557e-01
   6.7386466e-01   6.6672557e-01
   6.7434292e-01   6.6672557e-01
   6.7482117e-01   6.6672557e-01
   6.7529943e-01   6.6672557e-01
   6.7577769e-01   6.6672557e-01
   6.7625595e-01   6.6672557e-01
   6.7673420e-01   6.6672557e-01
   6.7721246e-01   6.6672557e-01
   6.7769072e-01   6.6672557e-01
   6.7816898e-01   6.6672557e-01
   6.7864723e-01   6.6672557e-01
   6.7912549e-01   6.6672557e-01
   6.7960375e-01   6.6672557e-01
   6.8008200e-01   6.6672557e-01
   6.8056026e-01   6.6672557e-01
   6.8103852e-01   6.6672557e-01
   6.8151678e-01   6.6672557e-01
   6.8199503e-01   6.6672557e-01
   6.8247329e-01   6.6672557e-01
   6.8295155e-01   6.6672557e-01
   6.8342981e-01   6.6672557e-01
   6.8390806e-01   6.6672557e-01
   6.8438632e-01   6.6672557e-01
   6.8486458e-01   6.6672557e-01
   6.8534284e-01   6.6672557e-01
   6.8582109e-01   6.6672557e-01
   6.8629935e-01   6.6672557e-01
   6.8677761e-01   6.6672557e-01
   6.8725587e-01   6.6672557e-01
   6.8773412e-01   6.6672557e-01
   6.8821238e-01   6.6672557e-01
   6.8869064e-01   6.6672557e-01
   6.8916889e-01   6.6672557e-01
   6.8964715e-01   6.6672557e-01
   6.9012541e-01   6.6672557e-01
   6.9060367e-01   6.6672557e-01
   6.9108192e-01   6.6672557e-01
   6.9156018e-01   6.6672557e-01
   6.9203844e-01   6.6672557e-01
   6.9251670e-01   6.6672557e-01
   6.9299495e-01   6.6672557e-01
   6.9347321e-01   6.6672557e-01
   6.9395147e-01   6.6672557e-01
   6.9442973e-01   6.6672557e-01
   6.9490798e-01   6.6672557e-01
   6.9538624e-01   6.6672557e-01
   6.9586450e-01   6.6672557e-01
   6.9634276e-01   6.6672557e-01
   6.9682101e-01   6.6672557e-01
   6.9729927e-01   6.6672557e-01
   6.9777753e-01   6.6672557e-01
   6.9825579e-01   6.6672557e-01
   6.9873404e-01   6.6672557e-01
   6.9921230e-01   6.6672557e-01
   6.9969056e-01   6.6672557e-01
   7.0016881e-01   6.6672557e-01
   7.0064707e-01   6.6672557e-01
   7.0112533e-01   6.6672557e-01
   7.0160359e-01   6.6672557e-01
   7.0208184e-01   6.6672557e-01
   7.0256010e-01   6.6672557e-01
   7.0303836e-01   6.6672557e-01
   7.0351662e-01   6.6672557e-01
   7.0399487e-01   6.6672557e-01
   7.0447313e-01   6.6672557e-01
   7.0495139e-01   6.6672557e-01
   7.0542965e-01   6.6672557e-01
   7.0590790e-01   6.6672557e-01
   7.0638616e-01   6.6672557e-01
   7.0686442e-01   6.6672557e-01
   7.0734268e-01   6.6672557e-01
   7.0782093e-01   6.6672557e-01
   7.0829919e-01   6.6672557e-01
   7.0877745e-01   6.6672557e-01
   7.0925571e-01   6.6672557e-01
   7.0973396e-01   6.6672557e-01
   7.1021222e-01   6.6672557e-01
   7.1069048e-01   6.6672557e-01
   7.1116873e-01   6.6672557e-01
   7.1164699e-01   6.6672557e-01
   7.1212525e-01   6.6672557e-01
   7.1260351e-01   6.6672557e-01
   7.1308176e-01   6.6672557e-01
   7.1356002e-01   6.6672557e-01
   7.1403828e-01   6.6672557e-01
   7.1451654e-01   6.6672557e-01
   7.1499479e-01   6.6672557e-01
   7.1547305e-01   6.6672557e-01
   7.1595131e-01   6.6672557e-01
   7.1642957e-01   6.6672557e-01
   7.1690782e-01   6.6672557e-01
   7.1738608e-01   6.6672557e-01
   7.1786434e-01   6.6672557e-01
   7.1834260e-01   6.6672557e-01
   7.1882085e-01   6.6672557e-01
   7.1929911e-01   6.6672557e-01
   7.1977737e-01   6.6672557e-01
   7.2025563e-01   6.6672557e-01
   7.2073388e-01   6.6672557e-01
   7.2121214e-01   6.6672557e-01
   7.2169040e-01   6.6672557e-01
   7.2216865e-01   6.6672557e-01
   7.2264691e-01   6.6672557e-01
   7.2312517e-01   6.6672557e-01
   7.2360343e-01   6.6672557e-01
   7.2408168e-01   6.6672557e-01
   7.2455994e-01   6.6672557e-01
   7.2503820e-01   6.6672557e-01
   7.2551646e-01   6.6672557e-01
   7.2599471e-01   6.6672557e-01
   7.2647297e-01   6.6672557e-01
   7.2695123e-01   6.6672557e-01
   7.2742949e-01   6.6672557e-01
   7.2790774e-01   6.6672557e-01
   7.2838600e-01   6.6672557e-01
   7.2886426e-01   6.6672557e-01
   7.2934252e-01   6.6672557e-01
   7.2982077e-01   6.6672557e-01
   7.3029903e-01   6.6672557e-01
   7.3077729e-01   6.6672557e-01
   7.3125555e-01   6.6672557e-01
   7.3173380e-01   6.6672557e-01
   7.3221206e-01   6.6672557e-01
   7.3269032e-01   6.6672557e-01
   7.3316857e-01   6.6672557e-01
   7.3364683e-01   6.6672557e-01
   7.3412509e-01   6.6672557e-01
   7.3460335e-01   6.6672557e-01
   7.3508160e-01   6.6672557e-01
   7.3555986e-01   6.6672557e-01
   7.3603812e-01   6.6672557e-01
   7.3651638e-01   6.6672557e-01
   7.3699463e-01   6.6672557e-01
   7.3747289e-01   6.6672557e-01
   7.3795115e-01   6.6672557e-01
   7.3842941e-01   6.6672557e-01
   7.3890766e-01   6.6672557e-01
   7.3938592e-01   6.6672557e-01
   7.3986418e-01   6.6672557e-01
   7.4034244e-01   6.6672557e-01
   7.4082069e-01   6.6672557e-01
   7.4129895e-01   6.6672557e-01
   7.4177721e-01   6.6672557e-01
   7.4225546e-01   6.6672557e-01
   7.4273372e-01   6.6672557e-01
   7.4321198e-01   6.6672557e-01
   7.4369024e-01   6.6672557e-01
   7.4416849e-01   6.6672557e-01
   7.4464675e-01   6.6672557e-01
   7.4512501e-01   6.6672557e-01
   7.4560327e-01   6.6672557e-01
   7.4608152e-01   6.6672557e-01
   7.4655978e-01   6.6672557e-01
   7.4703804e-01   6.6672557e-01
   7.4751630e-01   6.6672557e-01
   7.4799455e-01   6.6672557e-01
   7.4847281e-01   6.6672557e-01
   7.4895107e-01   6.6672557e-01
   7.4942933e-01   6.6672557e-01
   7.4990758e-01   6.6672557e-01
   7.5038584e-01   6.6672557e-01
   7.5086410e-01   6.6672557e-01
   7.5134236e-01   6.6672557e-01
   7.5182061e-01   6.6672557e-01
   7.5229887e-01   6.6672557e-01
   7.5277713e-01   6.6672557e-01
   7.5325538e-01   6.6672557e-01
   7.5373364e-01   6.6672557e-01
   7.5421190e-01   6.6672557e-01
   7.5469016e-01   6.6672557e-01
   7.5516841e-01   6.6672557e-01
   7.5564667e-01   6.6672557e-01
   7.5612493e-01   6.6672557e-01
   7.5660319e-01   6.6672557e-01
   7.5708144e-01   6.6672557e-01
   7.5755970e-01   6.6672557e-01
   7.5803796e-01   6.6672557e-01
   7.5851622e-01   6.6672557e-01
   7.5899447e-01   6.6672557e-01
   7.5947273e-01   6.6672557e-01
   7.5995099e-01   6.6672557e-01
   7.6042925e-01   6.6672557e-01
   7.6090750e-01   6.6672557e-01
   7.6138576e-01   6.6672557e-01
   7.6186402e-01   6.6672557e-01
   7.6234228e-01   6.6672557e-01
   7.6282053e-01   6.6672557e-01
   7.6329879e-01   6.6672557e-01
   7.6377705e-01   6.6672557e-01
   7.6425530e-01   6.6672557e-01
   7.6473356e-01   6.6672557e-01
   7.6521182e-01   6.6672557e-01
   7.6569008e-01   6.6672557e-01
   7.6616833e-01   6.6672557e-01
   7.6664659e-01   6.6672557e-01
   7.6712485e-01   6.6672557e-01
   7.6760311e-01   6.6672557e-01
   7.6808136e-01   6.6672557e-01
   7.6855962e-01   6.6672557e-01
   7.6903788e-01   6.6672557e-01
   7.6951614e-01   6.6672557e-01
   7.6999439e-01   6.6672557e-01
   7.7047265e-01   6.6672557e-01
   7.7095091e-01   6.6672557e-01
   7.7142917e-01   6.6672557e-01
   7.7190742e-01   6.6672557e-01
   7.7238568e-01   6.6672557e-01
   7.7286394e-01   6.6672557e-01
   7.7334220e-01   6.6672557e-01
   7.7382045e-01   6.6672557e-01
   7.7429871e-01   6.6672557e-01
   7.7477697e-01   6.6672557e-01
   7.7525522e-01   6.6672557e-01
   7.7573348e-01   6.6672557e-01
   7.7621174e-01   6.6672557e-01
   7.7669000e-01   6.6672557e-01
   7.7716825e-01   6.6672557e-01
   7.7764651e-01   6.6672557e-01
   7.7812477e-01   6.6672557e-01
   7.7860303e-01   6.6672557e-01
   7.7908128e-01   6.6672557e-01
   7.7955954e-01   6.6672557e-01
   7.8003780e-01   6.6672557e-01
   7.8051606e-01   6.6672557e-01
   7.8099431e-01   6.6672557e-01
   7.8147257e-01   6.6672557e-01
   7.8195083e-01   6.6672557e-01
   7.8242909e-01   6.6672557e-01
   7.8290734e-01   6.6672557e-01
   7.8338560e-01   6.6672557e-01
   7.8386386e-01   6.6672557e-01
   7.8434211e-01   6.6672557e-01
   7.8482037e-01   6.6672557e-01
   7.8529863e-01   6.6672557e-01
   7.8577689e-01   6.6672557e-01
   7.8625514e-01   6.6672557e-01
   7.8673340e-01   6.6672557e-01
   7.8721166e-01   6.6672557e-01
   7.8768992e-01   6.6672557e-01
   7.8816817e-01   6.6672557e-01
   7.8864643e-01   6.6672557e-01
   7.8912469e-01   6.6672557e-01
   7.8960295e-01   6.6672557e-01
   7.9008120e-01   6.6672557e-01
   7.9055946e-01   6.6672557e-01
   7.9103772e-01   6.6672557e-01
   7.9151598e-01   6.6672557e-01
   7.9199423e-01   6.6672557e-01
   7.9247249e-01   6.6672557e-01
   7.9295075e-01   6.6672557e-01
   7.9342901e-01   6.6672557e-01
   7.9390726e-01   6.6672557e-01
   7.9438552e-01   6.6672557e-01
   7.9486378e-01   6.6672557e-01
   7.9534203e-01   6.6672557e-01
   7.9582029e-01   6.6672557e-01
   7.9629855e-01   6.6672557e-01
   7.9677681e-01   6.6672557e-01
   7.9725506e-01   6.6672557e-01
   7.9773332e-01   6.6672557e-01
   7.9821158e-01   6.6672557e-01
   7.9868984e-01   6.6672557e-01
   7.9916809e-01   6.6672557e-01
   7.9964635e-01   6.6672557e-01
   8.0012461e-01   6.6672557e-01
   8.0060287e-01   6.6672557e-01
   8.0108112e-01   6.6672557e-01
   8.0155938e-01   6.6672557e-01
   8.0203764e-01   6.6672557e-01
   8.0251590e-01   6.6672557e-01
   8.0299415e-01   6.6672557e-01
   8.0347241e-01   6.6672557e-01
   8.0395067e-01   6.6672557e-01
   8.0442893e-01   6.6672557e-01
   8.0490718e-01   6.6672557e-01
   8.0538544e-01   6.6672557e-01
   8.0586370e-01   6.6672557e-01
   8.0634195e-01   6.6672557e-01
   8.0682021e-01   6.6672557e-01
   8.0729847e-01   6.6672557e-01
   8.0777673e-01   6.6672557e-01
   8.0825498e-01   6.6672557e-01
   8.0873324e-01   6.6672557e-01
   8.0921150e-01   6.6672557e-01
   8.0968976e-01   6.6672557e-01
   8.1016801e-01   6.6672557e-01
   8.1064627e-01   6.6672557e-01
   8.1112453e-01   6.6672557e-01
   8.1160279e-01   6.6672557e-01
   8.1208104e-01   6.6672557e-01
   8.1255930e-01   6.6672557e-01
   8.1303756e-01   6.6672557e-01
   8.1351582e-01   6.6672557e-01
   8.1399407e-01   6.6672557e-01
   8.1447233e-01   6.6672557e-01
   8.1495059e-01   6.6672557e-01
   8.1542885e-01   6.6672557e-01
   8.1590710e-01   6.6672557e-01
   8.1638536e-01   6.6672557e-01
   8.1686362e-01   6.6672557e-01
   8.1734187e-01   6.6672557e-01
   8.1782013e-01   6.6672557e-01
   8.1829839e-01   6.6672557e-01
   8.1877665e-01   6.6672557e-01
   8.1925490e-01   6.6672557e-01
   8.1973316e-01   6.6672557e-01
   8.2021142e-01   6.6672557e-01
   8.2068968e-01   6.6672557e-01
   8.2116793e-01   6.6672557e-01
   8.2164619e-01   6.6672557e-01
   8.2212445e-01   6.6672557e-01
   8.2260271e-01   6.6672557e-01
   8.2308096e-01   6.6672557e-01
   8.2355922e-01   6.6672557e-01
   8.2403748e-01   6.6672557e-01
   8.2451574e-01   6.6672557e-01
   8.2499399e-01   6.6672557e-01
   8.2547225e-01   6.6672557e-01
   8.2595051e-01   6.6672557e-01
   8.2642877e-01   6.6672557e-01
   8.2690702e-01   6.6672557e-01
   8.2738528e-01   6.6672557e-01
   8.2786354e-01   6.6672557e-01
   8.2834179e-01   6.6672557e-01
   8.2882005e-01   6.6672557e-01
   8.2929831e-01   6.6672557e-01
   8.2977657e-01   6.6672557e-01
   8.3025482e-01   6.6672557e-01
   8.3073308e-01   6.6672557e-01
   8.3121134e-01   6.6672557e-01
   8.3168960e-01   6.6672557e-01
   8.3216785e-01   6.6672557e-01
   8.3264611e-01   6.6672557e-01
   8.3312437e-01   6.6672557e-01
   8.3360263e-01   6.6672557e-01
   8.3408088e-01   6.6672557e-01
   8.3455914e-01   6.6672557e-01
   8.3503740e-01   6.6672557e-01
   8.3551566e-01   6.6672557e-01
   8.3599391e-01   6.6672557e-01
   8.3647217e-01   6.6672557e-01
   8.3695043e-01   6.6672557e-01
   8.3742868e-01   6.6672557e-01
   8.3790694e-01   6.6672557e-01
   8.3838520e-01   6.6672557e-01
   8.3886346e-01   6.6672557e-01
   8.3934171e-01   6.6672557e-01
   8.3981997e-01   6.6672557e-01
   8.4029823e-01   6.6672557e-01
   8.4077649e-01   6.6672557e-01
   8.4125474e-01   6.6672557e-01
   8.4173300e-01   6.6672557e-01
   8.4221126e-01   6.6672557e-01
   8.4268952e-01   6.6672557e-01
   8.4316777e-01   6.6672557e-01
   8.4364603e-01   6.6672557e-01
   8.4412429e-01   6.6672557e-01
   8.4460255e-01   6.6672557e-01
   8.4508080e-01   6.6672557e-01
   8.4555906e-01   6.6672557e-01
   8.4603732e-01   6.6672557e-01
   8.4651558e-01   6.6672557e-01
   8.4699383e-01   6.6672557e-01
   8.4747209e-01   6.6672557e-01
   8.4795035e-01   6.6672557e-01
   8.4842860e-01   6.6672557e-01
   8.4890686e-01   6.6672557e-01
   8.4938512e-01   6.6672557e-01
   8.4986338e-01   6.6672557e-01
   8.5034163e-01   6.6672557e-01
   8.5081989e-01   6.6672557e-01
   8.5129815e-01   6.6672557e-01
   8.5177641e-01   6.6672557e-01
   8.5225466e-01   6.6672557e-01
   8.5273292e-01   6.6672557e-01
   8.5321118e-01   6.6672557e-01
   8.5368944e-01   6.6672557e-01
   8.5416769e-01   6.6672557e-01
   8.5464595e-01   6.6672557e-01
   8.5512421e-01   6.6672557e-01
   8.5560247e-01   6.6672557e-01
   8.5608072e-01   6.6672557e-01
   8.5655898e-01   6.6672557e-01
   8.5703724e-01   6.6672557e-01
   8.5751550e-01   6.6672557e-01
   8.5799375e-01   6.6672557e-01
   8.5847201e-01   6.6672557e-01
   8.5895027e-01   6.6672557e-01
   8.5942852e-01   6.6672557e-01
   8.5990678e-01   6.6672557e-01
   8.6038504e-01   6.6672557e-01
   8.6086330e-01   6.6672557e-01
   8.6134155e-01   6.6672557e-01
   8.6181981e-01   6.6672557e-01
   8.6229807e-01   6.6672557e-01
   8.6277633e-01   6.6672557e-01
   8.6325458e-01   6.6672557e-01
   8.6373284e-01   6.6672557e-01
   8.6421110e-01   6.6672557e-01
   8.6468936e-01   6.6672557e-01
   8.6516761e-01   6.6672557e-01
   8.6564587e-01   6.6672557e-01
   8.6612413e-01   6.6672557e-01
   8.6660239e-01   6.6672557e-01
   8.6708064e-01   6.6672557e-01
   8.6755890e-01   6.6672557e-01
   8.6803716e-01   6.6672557e-01
   8.6851542e-01   6.6672557e-01
   8.6899367e-01   6.6672557e-01
   8.6947193e-01   6.6672557e-01
   8.6995019e-01   6.6672557e-01
   8.7042844e-01   6.6672557e-01
   8.7090670e-01   6.6672557e-01
   8.7138496e-01   6.6672557e-01
   8.7186322e-01   6.6672557e-01
   8.7234147e-01   6.6672557e-01
   8.7281973e-01   6.6672557e-01
   8.7329799e-01   6.6672557e-01
   8.7377625e-01   6.6672557e-01
   8.7425450e-01   6.6672557e-01
   8.7473276e-01   6.6672557e-01
   8.7521102e-01   6.6672557e-01
   8.7568928e-01   6.6672557e-01
   8.7616753e-01   6.6672557e-01
   8.7664579e-01   6.6672557e-01
   8.7712405e-01   6.6672557e-01
   8.7760231e-01   6.6672557e-01
   8.7808056e-01   6.6672557e-01
   8.7855882e-01   6.6672557e-01
   8.7903708e-01   6.6672557e-01
   8.7951534e-01   6.6672557e-01
   8.7999359e-01   6.6672557e-01
   8.8047185e-01   6.6672557e-01
   8.8095011e-01   6.6672557e-01
   8.8142836e-01   6.6672557e-01
   8.8190662e-01   6.6672557e-01
   8.8238488e-01   6.6672557e-01
   8.8286314e-01   6.6672557e-01
   8.8334139e-01   6.6672557e-01
   8.8381965e-01   6.6672557e-01
   8.8429791e-01   6.6672557e-01
   8.8477617e-01   6.6672557e-01
   8.8525442e-01   6.6672557e-01
   8.8573268e-01   6.6672557e-01
   8.8621094e-01   6.6672557e-01
   8.8668920e-01   6.6672557e-01
   8.8716745e-01   6.6672557e-01
   8.8764571e-01   6.6672557e-01
   8.8812397e-01   6.6672557e-01
   8.8860223e-01   6.6672557e-01
   8.8908048e-01   6.6672557e-01
   8.8955874e-01   6.6672557e-01
   8.9003700e-01   6.6672557e-01
   8.9051525e-01   6.6672557e-01
   8.9099351e-01   6.6672557e-01
   8.9147177e-01   6.6672557e-01
   8.9195003e-01   6.6672557e-01
   8.9242828e-01   6.6672557e-01
   8.9290654e-01   6.6672557e-01
   8.9338480e-01   6.6672557e-01
   8.9386306e-01   6.6672557e-01
   8.9434131e-01   6.6672557e-01
   8.9481957e-01   6.6672557e-01
   8.9529783e-01   6.6672557e-01
   8.9577609e-01   6.6672557e-01
   8.9625434e-01   6.6672557e-01
   8.9673260e-01   6.6672557e-01
   8.9721086e-01   6.6672557e-01
   8.9768912e-01   6.6672557e-01
   8.9816737e-01   6.6672557e-01
   8.9864563e-01   6.6672557e-01
   8.9912389e-01   6.6672557e-01
   8.9960215e-01   6.6672557e-01
   9.0008040e-01   6.6672557e-01
   9.0055866e-01   6.6672557e-01
   9.0103692e-01   6.6672557e-01
   9.0151517e-01   6.6672557e-01
   9.0199343e-01   6.6672557e-01
   9.0247169e-01   6.6672557e-01
   9.0294995e-01   6.6672557e-01
   9.0342820e-01   6.6672557e-01
   9.0390646e-01   6.6672557e-01
   9.0438472e-01   6.6672557e-01
   9.0486298e-01   6.6672557e-01
   9.0534123e-01   6.6672557e-01
   9.0581949e-01   6.6672557e-01
   9.0629775e-01   6.6672557e-01
   9.0677601e-01   6.6672557e-01
   9.0725426e-01   6.6672557e-01
   9.0773252e-01   6.6672557e-01
   9.0821078e-01   6.6672557e-01
   9.0868904e-01   6.6672557e-01
   9.0916729e-01   6.6672557e-01
   9.0964555e-01   6.6672557e-01
   9.1012381e-01   6.6672557e-01
   9.1060207e-01   6.6672557e-01
   9.1108032e-01   6.6672557e-01
   9.1155858e-01   6.6672557e-01
   9.1203684e-01   6.6672557e-01
   9.1251509e-01   6.6672557e-01
   9.1299335e-01   6.6672557e-01
   9.1347161e-01   6.6672557e-01
   9.1394987e-01   6.6672557e-01
   9.1442812e-01   6.6672557e-01
   9.1490638e-01   6.6672557e-01
   9.1538464e-01   6.6672557e-01
   9.1586290e-01   6.6672557e-01
   9.1634115e-01   6.6672557e-01
   9.1681941e-01   6.6672557e-01
   9.1729767e-01   6.6672557e-01
   9.1777593e-01   6.6672557e-01
   9.1825418e-01   6.6672557e-01
   9.1873244e-01   6.6672557e-01
   9.1921070e-01   6.6672557e-01
   9.1968896e-01   6.6672557e-01
   9.2016721e-01   6.6672557e-01
   9.2064547e-01   6.6672557e-01
   9.2112373e-01   6.6672557e-01
   9.2160199e-01   6.6672557e-01
   9.2208024e-01   6.6672557e-01
   9.2255850e-01   6.6672557e-01
   9.2303676e-01   6.6672557e-01
   9.2351501e-01   6.6672557e-01
   9.2399327e-01   6.6672557e-01
   9.2447153e-01   6.6672557e-01
   9.2494979e-01   6.6672557e-01
   9.2542804e-01   6.6672557e-01
   9.2590630e-01   6.6672557e-01
   9.2638456e-01   6.6672557e-01
   9.2686282e-01   6.6672557e-01
   9.2734107e-01   6.6672557e-01
   9.2781933e-01   6.6672557e-01
   9.2829759e-01   6.6672557e-01
   9.2877585e-01   6.6672557e-01
   9.2925410e-01   6.6672557e-01
   9.2973236e-01   6.6672557e-01
   9.3021062e-01   6.6672557e-01
   9.3068888e-01   6.6672557e-01
   9.3116713e-01   6.6672557e-01
   9.3164539e-01   6.6672557e-01
   9.3212365e-01   6.6672557e-01
   9.3260191e-01   6.6672557e-01
   9.3308016e-01   6.6672557e-01
   9.3355842e-01   6.6672557e-01
   9.3403668e-01   6.6672557e-01
   9.3451493e-01   6.6672557e-01
   9.3499319e-01   6.6672557e-01
   9.3547145e-01   6.6672557e-01
   9.3594971e-01   6.6672557e-01
   9.3642796e-01   6.6672557e-01
   9.3690622e-01   6.6672557e-01
   9.3738448e-01   6.6672557e-01
   9.3786274e-01   6.6672557e-01
   9.3834099e-01   6.6672557e-01
   9.3881925e-01   6.6672557e-01
   9.3929751e-01   6.6672557e-01
   9.3977577e-01   6.6672557e-01
   9.4025402e-01   6.6672557e-01
   9.4073228e-01   6.6672557e-01
   9.4121054e-01   6.6672557e-01
   9.4168880e-01   6.6672557e-01
   9.4216705e-01   6.6672557e-01
   9.4264531e-01   6.6672557e-01
   9.4312357e-01   6.6672557e-01
   9.4360182e-01   6.6672557e-01
   9.4408008e-01   6.6672557e-01
   9.4455834e-01   6.6672557e-01
   9.4503660e-01   6.6672557e-01
   9.4551485e-01   6.6672557e-01
   9.4599311e-01   6.6672557e-01
   9.4647137e-01   6.6672557e-01
   9.4694963e-01   6.6672557e-01
   9.4742788e-01   6.6672557e-01
   9.4790614e-01   6.6672557e-01
   9.4838440e-01   6.6672557e-01
   9.4886266e-01   6.6672557e-01
   9.4934091e-01   6.6672557e-01
   9.4981917e-01   6.6672557e-01
   9.5029743e-01   6.6672557e-01
   9.5077569e-01   6.6672557e-01
   9.5125394e-01   6.6672557e-01
   9.5173220e-01   6.6672557e-01
   9.5221046e-01   6.6672557e-01
   9.5268872e-01   6.6672557e-01
   9.5316697e-01   6.6672557e-01
   9.5364523e-01   6.6672557e-01
   9.5412349e-01   6.6672557e-01
   9.5460174e-01   6.6672557e-01
   9.5508000e-01   6.6672557e-01
   9.5555826e-01   6.6672557e-01
   9.5603652e-01   6.6672557e-01


==> Fig_nd/Dixon_Price_PSO.txt <==
   0.0000000e+00   9.2907533e+05
   5.1013890e-03   5.0284850e+05
   1.0202778e-02   2.6160284e+05
   1.5304167e-02   1.9421366e+05
   2.0405556e-02   1.1982195e+05
   2.5506945e-02   8.9089993e+04
   3.0608334e-02   5.8737522e+04
   3.5709723e-02   4.1129022e+04
   4.0811112e-02   2.8127953e+04
   4.5912501e-02   1.9544511e+04
   5.1013890e-02   1.3101553e+04
   5.6115279e-02   8.5377746e+03
   6.1216668e-02   6.0584982e+03
   6.6318057e-02   4.0791851e+03
   7.1419446e-02   2.8083318e+03
   7.6520835e-02   1.8533166e+03
   8.1622224e-02   1.2731499e+03
   8.6723613e-02   8.9656332e+02
   9.1825002e-02   6.2800300e+02
   9.6926391e-02   4.3377425e+02
   1.0202778e-01   3.1395940e+02
   1.0712917e-01   2.3408707e+02
   1.1223056e-01   1.6529857e+02
   1.1733195e-01   1.2244898e+02
   1.2243334e-01   8.9528718e+01
   1.2753473e-01   6.8833122e+01
   1.3263611e-01   5.0344452e+01
   1.3773750e-01   3.8353395e+01
   1.4283889e-01   2.9682369e+01
   1.4794028e-01   2.3998916e+01
   1.5304167e-01   1.9738250e+01
   1.5814306e-01   1.6152703e+01
   1.6324445e-01   1.3042855e+01
   1.6834584e-01   1.1267465e+01
   1.7344723e-01   9.7755807e+00
   1.7854862e-01   8.4263929e+00
   1.8365000e-01   7.0984113e+00
   1.8875139e-01   6.3838853e+00
   1.9385278e-01   5.6277346e+00
   1.9895417e-01   5.1961585e+00
   2.0405556e-01   4.6283250e+00
   2.0915695e-01   4.1147562e+00
   2.1425834e-01   3.6102694e+00
   2.1935973e-01   3.2169646e+00
   2.2446112e-01   2.9686258e+00
   2.2956251e-01   2.7399335e+00
   2.3466389e-01   2.4780419e+00
   2.3976528e-01   2.2656385e+00
   2.4486667e-01   2.0297109e+00
   2.4996806e-01   1.7948156e+00
   2.5506945e-01   1.6842717e+00
   2.6017084e-01   1.5738651e+00
   2.6527223e-01   1.4463075e+00
   2.7037362e-01   1.3867089e+00
   2.7547501e-01   1.3054818e+00
   2.8057640e-01   1.1845153e+00
   2.8567779e-01   1.0895437e+00
   2.9077917e-01   1.0496457e+00
   2.9588056e-01   1.0002268e+00
   3.0098195e-01   9.8546548e-01
   3.0608334e-01   9.5829334e-01
   3.1118473e-01   9.3484856e-01
   3.1628612e-01   9.3158386e-01
   3.2138751e-01   9.1884914e-01
   3.2648890e-01   9.0594773e-01
   3.3159029e-01   8.9719167e-01
   3.3669168e-01   8.8963369e-01
   3.4179306e-01   8.7266651e-01
   3.4689445e-01   8.6554790e-01
   3.5199584e-01   8.6118406e-01
   3.5709723e-01   8.5513598e-01
   3.6219862e-01   8.2740889e-01
   3.6730001e-01   8.1171500e-01
   3.7240140e-01   7.9806325e-01
   3.7750279e-01   7.7655098e-01
   3.8260418e-01   7.5875166e-01
   3.8770557e-01   7.3686459e-01
   3.9280695e-01   7.2599307e-01
   3.9790834e-01   7.1779026e-01
   4.0300973e-01   7.1091918e-01
   4.0811112e-01   7.0372345e-01
   4.1321251e-01   6.9768938e-01
   4.1831390e-01   6.9065398e-01
   4.2341529e-01   6.8472540e-01
   4.2851668e-01   6.8259817e-01
   4.3361807e-01   6.8179879e-01
   4.3871946e-01   6.8087385e-01
   4.4382084e-01   6.7877839e-01
   4.4892223e-01   6.7712037e-01
   4.5402362e-01   6.7553081e-01
   4.5912501e-01   6.7488210e-01
   4.6422640e-01   6.7415546e-01
   4.6932779e-01   6.7386968e-01
   4.7442918e-01   6.7349422e-01
   4.7953057e-01   6.7289244e-01
   4.8463196e-01   6.7235577e-01
   4.8973335e-01   6.7192528e-01
   4.9483473e-01   6.7166050e-01
   4.9993612e-01   6.7093485e-01
   5.0503751e-01   6.7068026e-01
   5.1013890e-01   6.7056133e-01
   5.1524029e-01   6.7025836e-01
   5.2034168e-01   6.7007091e-01
   5.2544307e-01   6.6992705e-01
   5.3054446e-01   6.6978750e-01
   5.3564585e-01   6.6965777e-01
   5.4074724e-01   6.6952209e-01
   5.4584862e-01   6.6940881e-01
   5.5095001e-01   6.6931461e-01
   5.5605140e-01   6.6920755e-01
   5.6115279e-01   6.6911094e-01
   5.6625418e-01   6.6905523e-01
   5.7135557e-01   6.6899368e-01
   5.7645696e-01   6.6894300e-01
   5.8155835e-01   6.6890180e-01
   5.8665974e-01   6.6876243e-01
   5.9176113e-01   6.6859633e-01
   5.9686252e-01   6.6844797e-01
   6.0196390e-01   6.6840940e-01
   6.0706529e-01   6.6839317e-01
   6.1216668e-01   6.6834468e-01
   6.1726807e-01   6.6827579e-01
   6.2236946e-01   6.6820291e-01
   6.2747085e-01   6.6812265e-01
   6.3257224e-01   6.6805526e-01
   6.3767363e-01   6.6799153e-01
   6.4277502e-01   6.6795916e-01
   6.4787641e-01   6.6794566e-01
   6.5297779e-01   6.6789952e-01
   6.5807918e-01   6.6775611e-01
   6.6318057e-01   6.6761457e-01
   6.6828196e-01   6.6758499e-01
   6.7338335e-01   6.6756273e-01
   6.7848474e-01   6.6755452e-01
   6.8358613e-01   6.6754512e-01
   6.8868752e-01   6.6753366e-01
   6.9378891e-01   6.6751695e-01
   6.9889030e-01   6.6749866e-01
   7.0399168e-01   6.6747846e-01
   7.0909307e-01   6.6745402e-01
   7.1419446e-01   6.6742930e-01
   7.1929585e-01   6.6740755e-01
   7.2439724e-01   6.6739341e-01
   7.2949863e-01   6.6738402e-01
   7.3460002e-01   6.6737362e-01
   7.3970141e-01   6.6737140e-01
   7.4480280e-01   6.6736875e-01
   7.4990419e-01   6.6736584e-01
   7.5500557e-01   6.6736044e-01
   7.6010696e-01   6.6735608e-01
   7.6520835e-01   6.6735170e-01
   7.7030974e-01   6.6734895e-01
   7.7541113e-01   6.6734716e-01
   7.8051252e-01   6.6734621e-01
   7.8561391e-01   6.6734504e-01
   7.9071530e-01   6.6734193e-01
   7.9581669e-01   6.6733837e-01
   8.0091808e-01   6.6733518e-01
   8.0601946e-01   6.6733142e-01
   8.1112085e-01   6.6732803e-01
   8.1622224e-01   6.6732534e-01
   8.2132363e-01   6.6732430e-01
   8.2642502e-01   6.6732309e-01
   8.3152641e-01   6.6732178e-01
   8.3662780e-01   6.6732043e-01
   8.4172919e-01   6.6731920e-01
   8.4683058e-01   6.6731829e-01
   8.5193197e-01   6.6731806e-01
   8.5703336e-01   6.6731798e-01
   8.6213474e-01   6.6731791e-01
   8.6723613e-01   6.6731779e-01
   8.7233752e-01   6.6731770e-01
   8.7743891e-01   6.6731756e-01
   8.8254030e-01   6.6731740e-01
   8.8764169e-01   6.6731715e-01
   8.9274308e-01   6.6731687e-01
   8.9784447e-01   6.6731650e-01
   9.0294586e-01   6.6731608e-01
   9.0804725e-01   6.6731553e-01
   9.1314863e-01   6.6731477e-01
   9.1825002e-01   6.6731358e-01
   9.2335141e-01   6.6730914e-01
   9.2845280e-01   6.6730378e-01
   9.3355419e-01   6.6729762e-01
   9.3865558e-01   6.6729088e-01
   9.4375697e-01   6.6728292e-01
   9.4885836e-01   6.6727513e-01
   9.5395975e-01   6.6726837e-01
   9.5906114e-01   6.6726477e-01
   9.6416252e-01   6.6725942e-01
   9.6926391e-01   6.6725294e-01
   9.7436530e-01   6.6724656e-01
   9.7946669e-01   6.6724063e-01
   9.8456808e-01   6.6723836e-01
   9.8966947e-01   6.6723835e-01
   9.9477086e-01   6.6723834e-01
   9.9987225e-01   6.6723832e-01
   1.0049736e+00   6.6723829e-01
   1.0100750e+00   6.6723825e-01
   1.0151764e+00   6.6723819e-01
   1.0202778e+00   6.6723812e-01
   1.0253792e+00   6.6723801e-01
   1.0304806e+00   6.6723785e-01
   1.0355820e+00   6.6723766e-01
   1.0406834e+00   6.6723738e-01
   1.0457847e+00   6.6723706e-01
   1.0508861e+00   6.6723663e-01
   1.0559875e+00   6.6723618e-01
   1.0610889e+00   6.6723550e-01
   1.0661903e+00   6.6723483e-01
   1.0712917e+00   6.6723412e-01
   1.0763931e+00   6.6723344e-01
   1.0814945e+00   6.6723313e-01
   1.0865959e+00   6.6723288e-01
   1.0916972e+00   6.6723255e-01
   1.0967986e+00   6.6723219e-01
   1.1019000e+00   6.6723191e-01
   1.1070014e+00   6.6723171e-01
   1.1121028e+00   6.6723167e-01
   1.1172042e+00   6.6723167e-01
   1.1223056e+00   6.6723166e-01
   1.1274070e+00   6.6723166e-01
   1.1325084e+00   6.6723165e-01
   1.1376098e+00   6.6723165e-01
   1.1427111e+00   6.6723164e-01
   1.1478125e+00   6.6723163e-01
   1.1529139e+00   6.6723161e-01
   1.1580153e+00   6.6723159e-01
   1.1631167e+00   6.6723157e-01
   1.1682181e+00   6.6723153e-01
   1.1733195e+00   6.6723149e-01
   1.1784209e+00   6.6723143e-01
   1.1835223e+00   6.6723136e-01
   1.1886236e+00   6.6723126e-01
   1.1937250e+00   6.6723113e-01
   1.1988264e+00   6.6723098e-01
   1.2039278e+00   6.6723078e-01
   1.2090292e+00   6.6723052e-01
   1.2141306e+00   6.6723017e-01
   1.2192320e+00   6.6722976e-01
   1.2243334e+00   6.6722929e-01
   1.2294348e+00   6.6722873e-01
   1.2345361e+00   6.6722812e-01
   1.2396375e+00   6.6722750e-01
   1.2447389e+00   6.6722702e-01
   1.2498403e+00   6.6722668e-01
   1.2549417e+00   6.6722665e-01
   1.2600431e+00   6.6722663e-01
   1.2651445e+00   6.6722662e-01
   1.2702459e+00   6.6722660e-01
   1.2753473e+00   6.6722657e-01
   1.2804486e+00   6.6722654e-01
   1.2855500e+00   6.6722651e-01
   1.2906514e+00   6.6722645e-01
   1.2957528e+00   6.6722638e-01
   1.3008542e+00   6.6722630e-01
   1.3059556e+00   6.6722617e-01
   1.3110570e+00   6.6722600e-01
   1.3161584e+00   6.6722582e-01
   1.3212598e+00   6.6722558e-01
   1.3263611e+00   6.6722527e-01
   1.3314625e+00   6.6722482e-01
   1.3365639e+00   6.6722430e-01
   1.3416653e+00   6.6722359e-01
   1.3467667e+00   6.6722268e-01
   1.3518681e+00   6.6722149e-01
   1.3569695e+00   6.6721995e-01
   1.3620709e+00   6.6721787e-01
   1.3671723e+00   6.6721543e-01
   1.3722736e+00   6.6721230e-01
   1.3773750e+00   6.6720835e-01
   1.3824764e+00   6.6720359e-01
   1.3875778e+00   6.6719743e-01
   1.3926792e+00   6.6718944e-01
   1.3977806e+00   6.6718574e-01
   1.4028820e+00   6.6718571e-01
   1.4079834e+00   6.6718567e-01
   1.4130848e+00   6.6718562e-01
   1.4181861e+00   6.6718556e-01
   1.4232875e+00   6.6718548e-01
   1.4283889e+00   6.6718538e-01
   1.4334903e+00   6.6718526e-01
   1.4385917e+00   6.6718510e-01
   1.4436931e+00   6.6718491e-01
   1.4487945e+00   6.6718463e-01
   1.4538959e+00   6.6718434e-01
   1.4589973e+00   6.6718400e-01
   1.4640986e+00   6.6718361e-01
   1.4692000e+00   6.6718319e-01
   1.4743014e+00   6.6718277e-01
   1.4794028e+00   6.6718244e-01
   1.4845042e+00   6.6718225e-01
   1.4896056e+00   6.6718221e-01
   1.4947070e+00   6.6718221e-01
   1.4998084e+00   6.6718221e-01
   1.5049098e+00   6.6718221e-01
   1.5100111e+00   6.6718221e-01
   1.5151125e+00   6.6718221e-01
   1.5202139e+00   6.6718221e-01
   1.5253153e+00   6.6718221e-01
   1.5304167e+00   6.6718221e-01
   1.5355181e+00   6.6718221e-01
   1.5406195e+00   6.6718221e-01
   1.5457209e+00   6.6718221e-01
   1.5508223e+00   6.6718221e-01
   1.5559237e+00   6.6718221e-01
   1.5610250e+00   6.6718221e-01
   1.5661264e+00   6.6718221e-01
   1.5712278e+00   6.6718221e-01
   1.5763292e+00   6.6718221e-01
   1.5814306e+00   6.6718221e-01
   1.5865320e+00   6.6718221e-01
   1.5916334e+00   6.6718221e-01
   1.5967348e+00   6.6718221e-01
   1.6018362e+00   6.6718221e-01
   1.6069375e+00   6.6718221e-01
   1.6120389e+00   6.6718221e-01
   1.6171403e+00   6.6718221e-01
   1.6222417e+00   6.6718221e-01
   1.6273431e+00   6.6718221e-01
   1.6324445e+00   6.6718221e-01
   1.6375459e+00   6.6718221e-01
   1.6426473e+00   6.6718221e-01
   1.6477487e+00   6.6718221e-01
   1.6528500e+00   6.6718221e-01
   1.6579514e+00   6.6718221e-01
   1.6630528e+00   6.6718221e-01
   1.6681542e+00   6.6718221e-01
   1.6732556e+00   6.6718221e-01
   1.6783570e+00   6.6718221e-01
   1.6834584e+00   6.6718220e-01
   1.6885598e+00   6.6718220e-01
   1.6936612e+00   6.6718220e-01
   1.6987625e+00   6.6718220e-01
   1.7038639e+00   6.6718220e-01
   1.7089653e+00   6.6718220e-01
   1.7140667e+00   6.6718220e-01
   1.7191681e+00   6.6718220e-01
   1.7242695e+00   6.6718219e-01
   1.7293709e+00   6.6718219e-01
   1.7344723e+00   6.6718219e-01
   1.7395737e+00   6.6718219e-01
   1.7446750e+00   6.6718219e-01
   1.7497764e+00   6.6718219e-01
   1.7548778e+00   6.6718219e-01
   1.7599792e+00   6.6718219e-01
   1.7650806e+00   6.6718219e-01
   1.7701820e+00   6.6718219e-01
   1.7752834e+00   6.6718219e-01
   1.7803848e+00   6.6718219e-01
   1.7854862e+00   6.6718219e-01
   1.7905875e+00   6.6718219e-01
   1.7956889e+00   6.6718219e-01
   1.8007903e+00   6.6718219e-01
   1.8058917e+00   6.6718219e-01
   1.8109931e+00   6.6718219e-01
   1.8160945e+00   6.6718219e-01
   1.8211959e+00   6.6718219e-01
   1.8262973e+00   6.6718219e-01
   1.8313987e+00   6.6718219e-01
   1.8365000e+00   6.6718219e-01
   1.8416014e+00   6.6718219e-01
   1.8467028e+00   6.6718219e-01
   1.8518042e+00   6.6718219e-01
   1.8569056e+00   6.6718219e-01
   1.8620070e+00   6.6718218e-01
   1.8671084e+00   6.6718218e-01
   1.8722098e+00   6.6718218e-01
   1.8773112e+00   6.6718217e-01
   1.8824125e+00   6.6718217e-01
   1.8875139e+00   6.6718216e-01
   1.8926153e+00   6.6718215e-01
   1.8977167e+00   6.6718214e-01
   1.9028181e+00   6.6718212e-01
   1.9079195e+00   6.6718211e-01
   1.9130209e+00   6.6718209e-01
   1.9181223e+00   6.6718206e-01
   1.9232237e+00   6.6718204e-01
   1.9283250e+00   6.6718202e-01
   1.9334264e+00   6.6718199e-01
   1.9385278e+00   6.6718199e-01
   1.9436292e+00   6.6718199e-01
   1.9487306e+00   6.6718199e-01
   1.9538320e+00   6.6718199e-01
   1.9589334e+00   6.6718199e-01
   1.9640348e+00   6.6718199e-01
   1.9691362e+00   6.6718199e-01
   1.9742375e+00   6.6718199e-01
   1.9793389e+00   6.6718199e-01
   1.9844403e+00   6.6718199e-01
   1.9895417e+00   6.6718199e-01
   1.9946431e+00   6.6718199e-01
   1.9997445e+00   6.6718199e-01
   2.0048459e+00   6.6718199e-01
   2.0099473e+00   6.6718199e-01
   2.0150487e+00   6.6718199e-01
   2.0201501e+00   6.6718199e-01
   2.0252514e+00   6.6718199e-01
   2.0303528e+00   6.6718199e-01
   2.0354542e+00   6.6718199e-01
   2.0405556e+00   6.6718199e-01
   2.0456570e+00   6.6718199e-01
   2.0507584e+00   6.6718199e-01
   2.0558598e+00   6.6718199e-01
   2.0609612e+00   6.6718199e-01
   2.0660626e+00   6.6718199e-01
   2.0711639e+00   6.6718199e-01
   2.0762653e+00   6.6718199e-01
   2.0813667e+00   6.6718199e-01
   2.0864681e+00   6.6718199e-01
   2.0915695e+00   6.6718199e-01
   2.0966709e+00   6.6718199e-01
   2.1017723e+00   6.6718199e-01
   2.1068737e+00   6.6718199e-01
   2.1119751e+00   6.6718199e-01
   2.1170764e+00   6.6718199e-01
   2.1221778e+00   6.6718199e-01
   2.1272792e+00   6.6718199e-01
   2.1323806e+00   6.6718199e-01
   2.1374820e+00   6.6718199e-01
   2.1425834e+00   6.6718199e-01
   2.1476848e+00   6.6718199e-01
   2.1527862e+00   6.6718199e-01
   2.1578876e+00   6.6718199e-01
   2.1629889e+00   6.6718199e-01
   2.1680903e+00   6.6718199e-01
   2.1731917e+00   6.6718199e-01
   2.1782931e+00   6.6718199e-01
   2.1833945e+00   6.6718199e-01
   2.1884959e+00   6.6718199e-01
   2.1935973e+00   6.6718199e-01
   2.1986987e+00   6.6718199e-01
   2.2038001e+00   6.6718199e-01
   2.2089014e+00   6.6718199e-01
   2.2140028e+00   6.6718199e-01
   2.2191042e+00   6.6718199e-01
   2.2242056e+00   6.6718199e-01
   2.2293070e+00   6.6718199e-01
   2.2344084e+00   6.6718199e-01
   2.2395098e+00   6.6718199e-01
   2.2446112e+00   6.6718199e-01
   2.2497126e+00   6.6718199e-01
   2.2548139e+00   6.6718199e-01
   2.2599153e+00   6.6718199e-01
   2.2650167e+00   6.6718199e-01
   2.2701181e+00   6.6718199e-01
   2.2752195e+00   6.6718199e-01
   2.2803209e+00   6.6718199e-01
   2.2854223e+00   6.6718199e-01
   2.2905237e+00   6.6718199e-01
   2.2956251e+00   6.6718199e-01
   2.3007264e+00   6.6718199e-01
   2.3058278e+00   6.6718199e-01
   2.3109292e+00   6.6718199e-01
   2.3160306e+00   6.6718199e-01
   2.3211320e+00   6.6718199e-01
   2.3262334e+00   6.6718199e-01
   2.3313348e+00   6.6718199e-01
   2.3364362e+00   6.6718199e-01
   2.3415376e+00   6.6718199e-01
   2.3466389e+00   6.6718199e-01
   2.3517403e+00   6.6718199e-01
   2.3568417e+00   6.6718199e-01
   2.3619431e+00   6.6718199e-01
   2.3670445e+00   6.6718199e-01
   2.3721459e+00   6.6718199e-01
   2.3772473e+00   6.6718199e-01
   2.3823487e+00   6.6718199e-01
   2.3874501e+00   6.6718199e-01
   2.3925514e+00   6.6718199e-01
   2.3976528e+00   6.6718199e-01
   2.4027542e+00   6.6718199e-01
   2.4078556e+00   6.6718199e-01
   2.4129570e+00   6.6718199e-01
   2.4180584e+00   6.6718199e-01
   2.4231598e+00   6.6718199e-01
   2.4282612e+00   6.6718199e-01
   2.4333626e+00   6.6718199e-01
   2.4384640e+00   6.6718199e-01
   2.4435653e+00   6.6718199e-01
   2.4486667e+00   6.6718199e-01
   2.4537681e+00   6.6718199e-01
   2.4588695e+00   6.6718199e-01
   2.4639709e+00   6.6718199e-01
   2.4690723e+00   6.6718199e-01
   2.4741737e+00   6.6718199e-01
   2.4792751e+00   6.6718199e-01
   2.4843765e+00   6.6718199e-01
   2.4894778e+00   6.6718199e-01
   2.4945792e+00   6.6718199e-01
   2.4996806e+00   6.6718199e-01
   2.5047820e+00   6.6718199e-01
   2.5098834e+00   6.6718199e-01
   2.5149848e+00   6.6718199e-01
   2.5200862e+00   6.6718199e-01
   2.5251876e+00   6.6718199e-01
   2.5302890e+00   6.6718199e-01
   2.5353903e+00   6.6718199e-01
   2.5404917e+00   6.6718199e-01
   2.5455931e+00   6.6718199e-01


==> Fig_nd/Exponential_CR.txt <==
   0.0000000e+00   9.2564257e-01
   4.8921484e-04   9.0894746e-01
   9.7842967e-04   8.9665469e-01
   1.4676445e-03   8.8723599e-01
   1.9568593e-03   8.7657069e-01
   2.4460742e-03   8.6876841e-01
   2.9352890e-03   8.5736068e-01
   3.4245039e-03   8.4697552e-01
   3.9137187e-03   8.2691010e-01
   4.4029335e-03   8.1937632e-01
   4.8921484e-03   8.0588966e-01
   5.3813632e-03   7.9377967e-01
   5.8705780e-03   7.8332216e-01
   6.3597929e-03   7.6386918e-01
   6.8490077e-03   7.5824165e-01
   7.3382226e-03   7.4845430e-01
   7.8274374e-03   7.3828816e-01
   8.3166522e-03   7.3400517e-01
   8.8058671e-03   7.2459698e-01
   9.2950819e-03   7.1298021e-01
   9.7842967e-03   7.0098986e-01
   1.0273512e-02   6.8969347e-01
   1.0762726e-02   6.7735484e-01
   1.1251941e-02   6.6319050e-01
   1.1741156e-02   6.5387814e-01
   1.2230371e-02   6.4578509e-01
   1.2719586e-02   6.3045437e-01
   1.3208801e-02   6.2411886e-01
   1.3698015e-02   6.1173766e-01
   1.4187230e-02   6.0102185e-01
   1.4676445e-02   5.8942295e-01
   1.5165660e-02   5.8058458e-01
   1.5654875e-02   5.7028328e-01
   1.6144090e-02   5.5411945e-01
   1.6633304e-02   5.4924791e-01
   1.7122519e-02   5.3853680e-01
   1.7611734e-02   5.2451768e-01
   1.8100949e-02   5.1320097e-01
   1.8590164e-02   5.0246481e-01
   1.9079379e-02   4.9139360e-01
   1.9568593e-02   4.7670426e-01
   2.0057808e-02   4.6638275e-01
   2.0547023e-02   4.5952239e-01
   2.1036238e-02   4.4534064e-01
   2.1525453e-02   4.3343629e-01
   2.2014668e-02   4.2961319e-01
   2.2503882e-02   4.1797242e-01
   2.2993097e-02   3.9475943e-01
   2.3482312e-02   3.8756821e-01
   2.3971527e-02   3.8066777e-01
   2.4460742e-02   3.6677259e-01
   2.4949957e-02   3.4957639e-01
   2.5439172e-02   3.4147069e-01
   2.5928386e-02   3.2928764e-01
   2.6417601e-02   3.2294647e-01
   2.6906816e-02   3.1175045e-01
   2.7396031e-02   3.0289423e-01
   2.7885246e-02   2.9425733e-01
   2.8374461e-02   2.8499805e-01
   2.8863675e-02   2.6743289e-01
   2.9352890e-02   2.5748365e-01
   2.9842105e-02   2.4873269e-01
   3.0331320e-02   2.4657802e-01
   3.0820535e-02   2.3955061e-01
   3.1309750e-02   2.2754872e-01
   3.1798964e-02   2.2012905e-01
   3.2288179e-02   2.1071673e-01
   3.2777394e-02   2.0737874e-01
   3.3266609e-02   1.9468826e-01
   3.3755824e-02   1.8770629e-01
   3.4245039e-02   1.8036494e-01
   3.4734253e-02   1.7604620e-01
   3.5223468e-02   1.6899249e-01
   3.5712683e-02   1.6259016e-01
   3.6201898e-02   1.5809128e-01
   3.6691113e-02   1.5321482e-01
   3.7180328e-02   1.4387971e-01
   3.7669542e-02   1.3930122e-01
   3.8158757e-02   1.3283949e-01
   3.8647972e-02   1.3065735e-01
   3.9137187e-02   1.2538174e-01
   3.9626402e-02   1.1969850e-01
   4.0115617e-02   1.1685734e-01
   4.0604831e-02   1.1010629e-01
   4.1094046e-02   1.0871357e-01
   4.1583261e-02   1.0484432e-01
   4.2072476e-02   9.9342646e-02
   4.2561691e-02   9.5539984e-02
   4.3050906e-02   9.2325045e-02
   4.3540120e-02   8.8787374e-02
   4.4029335e-02   8.5542186e-02
   4.4518550e-02   8.2926446e-02
   4.5007765e-02   7.9917947e-02
   4.5496980e-02   7.6306117e-02
   4.5986195e-02   7.4436716e-02
   4.6475410e-02   7.0422456e-02
   4.6964624e-02   6.7028457e-02
   4.7453839e-02   6.4478472e-02
   4.7943054e-02   6.3261073e-02
   4.8432269e-02   6.0538741e-02
   4.8921484e-02   5.7919648e-02
   4.9410699e-02   5.6457402e-02
   4.9899913e-02   5.3804517e-02
   5.0389128e-02   5.1345686e-02
   5.0878343e-02   5.0358651e-02
   5.1367558e-02   4.8061877e-02
   5.1856773e-02   4.5514159e-02
   5.2345988e-02   4.4097435e-02
   5.2835202e-02   4.2186552e-02
   5.3324417e-02   4.0714040e-02
   5.3813632e-02   3.9225319e-02
   5.4302847e-02   3.7705264e-02
   5.4792062e-02   3.5904429e-02
   5.5281277e-02   3.4620694e-02
   5.5770491e-02   3.3003938e-02
   5.6259706e-02   3.1409579e-02
   5.6748921e-02   3.0995112e-02
   5.7238136e-02   2.9507970e-02
   5.7727351e-02   2.8216699e-02
   5.8216566e-02   2.7441840e-02
   5.8705780e-02   2.6734947e-02
   5.9194995e-02   2.6036525e-02
   5.9684210e-02   2.5086966e-02
   6.0173425e-02   2.4298007e-02
   6.0662640e-02   2.2997541e-02
   6.1151855e-02   2.2147168e-02
   6.1641069e-02   2.1185857e-02
   6.2130284e-02   2.0239924e-02
   6.2619499e-02   1.9304987e-02
   6.3108714e-02   1.8466241e-02
   6.3597929e-02   1.7965564e-02
   6.4087144e-02   1.7361144e-02
   6.4576358e-02   1.6912675e-02
   6.5065573e-02   1.6080005e-02
   6.5554788e-02   1.5374364e-02
   6.6044003e-02   1.4941289e-02
   6.6533218e-02   1.4261564e-02
   6.7022433e-02   1.3642193e-02
   6.7511647e-02   1.2706476e-02
   6.8000862e-02   1.2076480e-02
   6.8490077e-02   1.1556495e-02
   6.8979292e-02   1.1283613e-02
   6.9468507e-02   1.0985076e-02
   6.9957722e-02   1.0595623e-02
   7.0446937e-02   1.0163619e-02
   7.0936151e-02   9.5899404e-03
   7.1425366e-02   9.2819980e-03
   7.1914581e-02   8.8935992e-03
   7.2403796e-02   8.5518774e-03
   7.2893011e-02   8.1834162e-03
   7.3382226e-02   7.8962229e-03
   7.3871440e-02   7.6306349e-03
   7.4360655e-02   7.3088323e-03
   7.4849870e-02   7.1377186e-03
   7.5339085e-02   6.7404903e-03
   7.5828300e-02   6.4488507e-03
   7.6317515e-02   6.2735529e-03
   7.6806729e-02   6.0341942e-03
   7.7295944e-02   5.7751242e-03
   7.7785159e-02   5.5053915e-03
   7.8274374e-02   5.3928936e-03
   7.8763589e-02   5.2415779e-03
   7.9252804e-02   4.9704878e-03
   7.9742018e-02   4.7071295e-03
   8.0231233e-02   4.5994389e-03
   8.0720448e-02   4.4071537e-03
   8.1209663e-02   4.1347475e-03
   8.1698878e-02   4.0443136e-03
   8.2188093e-02   3.8748006e-03
   8.2677307e-02   3.7529333e-03
   8.3166522e-02   3.6074466e-03
   8.3655737e-02   3.4233613e-03
   8.4144952e-02   3.2235776e-03
   8.4634167e-02   3.1008850e-03
   8.5123382e-02   3.0140333e-03
   8.5612596e-02   2.8722063e-03
   8.6101811e-02   2.7694963e-03
   8.6591026e-02   2.6724133e-03
   8.7080241e-02   2.5885355e-03
   8.7569456e-02   2.4204999e-03
   8.8058671e-02   2.3335779e-03
   8.8547885e-02   2.2436747e-03
   8.9037100e-02   2.1652269e-03
   8.9526315e-02   2.0436542e-03
   9.0015530e-02   1.9938964e-03
   9.0504745e-02   1.9233176e-03
   9.0993960e-02   1.8616423e-03
   9.1483175e-02   1.7907409e-03
   9.1972389e-02   1.7219098e-03
   9.2461604e-02   1.6734999e-03
   9.2950819e-02   1.6084442e-03
   9.3440034e-02   1.5569179e-03
   9.3929249e-02   1.4811527e-03
   9.4418464e-02   1.4433297e-03
   9.4907678e-02   1.3801128e-03
   9.5396893e-02   1.3031067e-03
   9.5886108e-02   1.2594425e-03
   9.6375323e-02   1.2028781e-03
   9.6864538e-02   1.1322207e-03
   9.7353753e-02   1.1044414e-03
   9.7842967e-02   1.0630686e-03
   9.8332182e-02   9.8621877e-04
   9.8821397e-02   9.4351911e-04
   9.9310612e-02   9.1150343e-04
   9.9799827e-02   8.9314409e-04
   1.0028904e-01   8.6228079e-04
   1.0077826e-01   8.3712959e-04
   1.0126747e-01   7.8453473e-04
   1.0175669e-01   7.6875377e-04
   1.0224590e-01   7.3393741e-04
   1.0273512e-01   7.0653110e-04
   1.0322433e-01   6.8373113e-04
   1.0371355e-01   6.6042798e-04
   1.0420276e-01   6.3134164e-04
   1.0469198e-01   6.1424961e-04
   1.0518119e-01   5.9714981e-04
   1.0567040e-01   5.6430387e-04
   1.0615962e-01   5.3986138e-04
   1.0664883e-01   5.1090776e-04
   1.0713805e-01   4.9410319e-04
   1.0762726e-01   4.7716494e-04
   1.0811648e-01   4.6578278e-04
   1.0860569e-01   4.4131234e-04
   1.0909491e-01   4.2000105e-04
   1.0958412e-01   4.0144427e-04
   1.1007334e-01   3.8112399e-04
   1.1056255e-01   3.6791405e-04
   1.1105177e-01   3.5297113e-04
   1.1154098e-01   3.4167764e-04
   1.1203020e-01   3.2528709e-04
   1.1251941e-01   3.0846169e-04
   1.1300863e-01   2.9241809e-04
   1.1349784e-01   2.8088259e-04
   1.1398706e-01   2.7314874e-04
   1.1447627e-01   2.6375590e-04
   1.1496549e-01   2.5297573e-04
   1.1545470e-01   2.3631922e-04
   1.1594392e-01   2.2698358e-04
   1.1643313e-01   2.2222833e-04
   1.1692235e-01   2.1710067e-04
   1.1741156e-01   2.0158449e-04
   1.1790078e-01   1.9586631e-04
   1.1838999e-01   1.9142249e-04
   1.1887921e-01   1.8501270e-04
   1.1936842e-01   1.8009015e-04
   1.1985764e-01   1.7315024e-04
   1.2034685e-01   1.6847653e-04
   1.2083606e-01   1.5901404e-04
   1.2132528e-01   1.5257894e-04
   1.2181449e-01   1.4697903e-04
   1.2230371e-01   1.4154148e-04
   1.2279292e-01   1.3575822e-04
   1.2328214e-01   1.2891856e-04
   1.2377135e-01   1.2365222e-04
   1.2426057e-01   1.1961979e-04
   1.2474978e-01   1.1316093e-04
   1.2523900e-01   1.0878352e-04
   1.2572821e-01   1.0336643e-04
   1.2621743e-01   9.8507851e-05
   1.2670664e-01   9.4191794e-05
   1.2719586e-01   9.1270599e-05
   1.2768507e-01   8.7507146e-05
   1.2817429e-01   8.4659606e-05
   1.2866350e-01   8.0812966e-05
   1.2915272e-01   7.6952182e-05
   1.2964193e-01   7.4736039e-05
   1.3013115e-01   7.3171959e-05
   1.3062036e-01   7.1453748e-05
   1.3110958e-01   6.9008159e-05
   1.3159879e-01   6.4391590e-05
   1.3208801e-01   6.2429591e-05
   1.3257722e-01   5.9810260e-05
   1.3306644e-01   5.6813277e-05
   1.3355565e-01   5.5251816e-05
   1.3404487e-01   5.3146399e-05
   1.3453408e-01   4.9453223e-05
   1.3502329e-01   4.6768931e-05
   1.3551251e-01   4.4895681e-05
   1.3600172e-01   4.4102534e-05
   1.3649094e-01   4.3174315e-05
   1.3698015e-01   4.1092600e-05
   1.3746937e-01   3.9961396e-05
   1.3795858e-01   3.8081035e-05
   1.3844780e-01   3.7106334e-05
   1.3893701e-01   3.5012480e-05
   1.3942623e-01   3.4648547e-05
   1.3991544e-01   3.3437696e-05
   1.4040466e-01   3.2189818e-05
   1.4089387e-01   3.0981184e-05
   1.4138309e-01   2.9098622e-05
   1.4187230e-01   2.7814513e-05
   1.4236152e-01   2.6916576e-05
   1.4285073e-01   2.5860621e-05
   1.4333995e-01   2.5239015e-05
   1.4382916e-01   2.3833897e-05
   1.4431838e-01   2.2744504e-05
   1.4480759e-01   2.1867418e-05
   1.4529681e-01   2.1133386e-05
   1.4578602e-01   1.9989357e-05
   1.4627524e-01   1.8781283e-05
   1.4676445e-01   1.8418774e-05
   1.4725367e-01   1.7529317e-05
   1.4774288e-01   1.7040132e-05
   1.4823210e-01   1.6406876e-05
   1.4872131e-01   1.5654650e-05
   1.4921053e-01   1.5097866e-05
   1.4969974e-01   1.4678881e-05
   1.5018895e-01   1.4151404e-05
   1.5067817e-01   1.3624871e-05
   1.5116738e-01   1.3177441e-05
   1.5165660e-01   1.2351396e-05
   1.5214581e-01   1.2117061e-05
   1.5263503e-01   1.1471044e-05
   1.5312424e-01   1.0955930e-05
   1.5361346e-01   1.0425181e-05
   1.5410267e-01   9.7602998e-06
   1.5459189e-01   9.3515052e-06
   1.5508110e-01   9.1025703e-06
   1.5557032e-01   8.7908562e-06
   1.5605953e-01   8.4743510e-06
   1.5654875e-01   8.0677787e-06
   1.5703796e-01   7.7911775e-06
   1.5752718e-01   7.5268373e-06
   1.5801639e-01   7.2832125e-06
   1.5850561e-01   6.8820597e-06
   1.5899482e-01   6.6797476e-06
   1.5948404e-01   6.3596694e-06
   1.5997325e-01   6.1159954e-06
   1.6046247e-01   5.9721255e-06
   1.6095168e-01   5.7475492e-06
   1.6144090e-01   5.4770122e-06
   1.6193011e-01   5.3079846e-06
   1.6241933e-01   5.1354682e-06
   1.6290854e-01   4.9396913e-06
   1.6339776e-01   4.7131535e-06
   1.6388697e-01   4.5486649e-06
   1.6437619e-01   4.3725310e-06
   1.6486540e-01   4.0956405e-06
   1.6535461e-01   3.9789323e-06
   1.6584383e-01   3.7378426e-06
   1.6633304e-01   3.6462360e-06
   1.6682226e-01   3.5113354e-06
   1.6731147e-01   3.4359833e-06
   1.6780069e-01   3.2719811e-06
   1.6828990e-01   3.1430007e-06
   1.6877912e-01   2.9875816e-06
   1.6926833e-01   2.8747096e-06
   1.6975755e-01   2.7417532e-06
   1.7024676e-01   2.6693425e-06
   1.7073598e-01   2.5734304e-06
   1.7122519e-01   2.4805983e-06
   1.7171441e-01   2.3353714e-06
   1.7220362e-01   2.2728636e-06
   1.7269284e-01   2.2062574e-06
   1.7318205e-01   2.1205297e-06
   1.7367127e-01   2.0233146e-06
   1.7416048e-01   1.9411930e-06
   1.7464970e-01   1.8897045e-06
   1.7513891e-01   1.7930627e-06
   1.7562813e-01   1.7137404e-06
   1.7611734e-01   1.6360284e-06
   1.7660656e-01   1.5350834e-06
   1.7709577e-01   1.4789904e-06
   1.7758499e-01   1.4563868e-06
   1.7807420e-01   1.4085570e-06
   1.7856342e-01   1.3817392e-06
   1.7905263e-01   1.3262712e-06
   1.7954185e-01   1.2797185e-06
   1.8003106e-01   1.1986152e-06
   1.8052027e-01   1.1703574e-06
   1.8100949e-01   1.1014741e-06
   1.8149870e-01   1.0593457e-06
   1.8198792e-01   1.0208606e-06
   1.8247713e-01   9.7519595e-07
   1.8296635e-01   9.3588794e-07
   1.8345556e-01   8.9720355e-07
   1.8394478e-01   8.7517442e-07
   1.8443399e-01   8.3459862e-07
   1.8492321e-01   8.0863534e-07
   1.8541242e-01   7.6966709e-07
   1.8590164e-01   7.3800982e-07
   1.8639085e-01   7.0635150e-07
   1.8688007e-01   6.7912161e-07
   1.8736928e-01   6.4471304e-07
   1.8785850e-01   6.2994095e-07
   1.8834771e-01   6.0177963e-07
   1.8883693e-01   5.7925778e-07
   1.8932614e-01   5.5426745e-07
   1.8981536e-01   5.2958738e-07
   1.9030457e-01   5.1158588e-07
   1.9079379e-01   4.8856269e-07
   1.9128300e-01   4.6289311e-07
   1.9177222e-01   4.5206801e-07
   1.9226143e-01   4.3340583e-07
   1.9275065e-01   4.0984564e-07
   1.9323986e-01   3.9637848e-07
   1.9372908e-01   3.8319353e-07
   1.9421829e-01   3.6880155e-07
   1.9470751e-01   3.6137454e-07
   1.9519672e-01   3.4175351e-07
   1.9568593e-01   3.2366705e-07
   1.9617515e-01   3.1126079e-07
   1.9666436e-01   3.0091306e-07
   1.9715358e-01   2.9329778e-07
   1.9764279e-01   2.7467283e-07
   1.9813201e-01   2.6436973e-07
   1.9862122e-01   2.6137172e-07
   1.9911044e-01   2.4526806e-07
   1.9959965e-01   2.3597188e-07
   2.0008887e-01   2.2951784e-07
   2.0057808e-01   2.1939736e-07
   2.0106730e-01   2.1128420e-07
   2.0155651e-01   2.0381032e-07
   2.0204573e-01   1.9167324e-07
   2.0253494e-01   1.8492622e-07
   2.0302416e-01   1.7758840e-07
   2.0351337e-01   1.7024535e-07
   2.0400259e-01   1.6268848e-07
   2.0449180e-01   1.5402650e-07
   2.0498102e-01   1.4449289e-07
   2.0547023e-01   1.4150775e-07
   2.0595945e-01   1.3562664e-07
   2.0644866e-01   1.3324677e-07
   2.0693788e-01   1.2832646e-07
   2.0742709e-01   1.2006024e-07
   2.0791631e-01   1.1408341e-07
   2.0840552e-01   1.1132751e-07
   2.0889474e-01   1.0814614e-07
   2.0938395e-01   1.0370271e-07
   2.0987317e-01   1.0028896e-07
   2.1036238e-01   9.5694487e-08
   2.1085159e-01   9.2851276e-08
   2.1134081e-01   8.9955073e-08
   2.1183002e-01   8.5091120e-08
   2.1231924e-01   8.2157880e-08
   2.1280845e-01   7.9574903e-08
   2.1329767e-01   7.6579253e-08
   2.1378688e-01   7.2626026e-08
   2.1427610e-01   6.9028086e-08
   2.1476531e-01   6.6189006e-08
   2.1525453e-01   6.4821291e-08
   2.1574374e-01   6.2077311e-08
   2.1623296e-01   5.9824256e-08
   2.1672217e-01   5.7484605e-08
   2.1721139e-01   5.4515725e-08
   2.1770060e-01   5.2297716e-08
   2.1818982e-01   5.0465373e-08
   2.1867903e-01   4.8486445e-08
   2.1916825e-01   4.5852915e-08
   2.1965746e-01   4.4001599e-08
   2.2014668e-01   4.2611830e-08
   2.2063589e-01   4.0985620e-08
   2.2112511e-01   3.9430972e-08
   2.2161432e-01   3.8239445e-08
   2.2210354e-01   3.6882652e-08
   2.2259275e-01   3.5540434e-08
   2.2308197e-01   3.3226930e-08
   2.2357118e-01   3.2410218e-08
   2.2406040e-01   3.1276674e-08
   2.2454961e-01   3.0373899e-08
   2.2503882e-01   2.9154871e-08
   2.2552804e-01   2.7841248e-08
   2.2601725e-01   2.6874511e-08
   2.2650647e-01   2.6151684e-08
   2.2699568e-01   2.5093096e-08
   2.2748490e-01   2.3918822e-08
   2.2797411e-01   2.2922075e-08
   2.2846333e-01   2.1718720e-08
   2.2895254e-01   2.1089163e-08
   2.2944176e-01   1.9875728e-08
   2.2993097e-01   1.9131514e-08
   2.3042019e-01   1.8359898e-08
   2.3090940e-01   1.7671248e-08
   2.3139862e-01   1.7187578e-08
   2.3188783e-01   1.6141191e-08
   2.3237705e-01   1.5637752e-08
   2.3286626e-01   1.4964232e-08
   2.3335548e-01   1.4402129e-08
   2.3384469e-01   1.3938815e-08
   2.3433391e-01   1.3365482e-08
   2.3482312e-01   1.3064708e-08
   2.3531234e-01   1.2527035e-08
   2.3580155e-01   1.1976975e-08
   2.3629077e-01   1.1500442e-08
   2.3677998e-01   1.0750789e-08
   2.3726920e-01   1.0577488e-08
   2.3775841e-01   1.0253223e-08
   2.3824763e-01   9.6387994e-09
   2.3873684e-01   9.3228144e-09
   2.3922606e-01   9.0755065e-09
   2.3971527e-01   8.6080680e-09
   2.4020448e-01   8.2902838e-09
   2.4069370e-01   8.0326343e-09
   2.4118291e-01   7.6722454e-09
   2.4167213e-01   7.2755806e-09
   2.4216134e-01   6.9897168e-09
   2.4265056e-01   6.7584531e-09
   2.4313977e-01   6.4887059e-09
   2.4362899e-01   6.3567300e-09
   2.4411820e-01   6.0204765e-09
   2.4460742e-01   5.7241152e-09
   2.4509663e-01   5.3948755e-09
   2.4558585e-01   5.1968836e-09
   2.4607506e-01   5.0535571e-09
   2.4656428e-01   4.8041378e-09
   2.4705349e-01   4.6788520e-09
   2.4754271e-01   4.4719264e-09
   2.4803192e-01   4.2814250e-09
   2.4852114e-01   4.1620618e-09
   2.4901035e-01   4.0038985e-09
   2.4949957e-01   3.8785843e-09
   2.4998878e-01   3.6628247e-09
   2.5047800e-01   3.5213725e-09
   2.5096721e-01   3.4318590e-09
   2.5145643e-01   3.2989947e-09
   2.5194564e-01   3.1511020e-09
   2.5243486e-01   3.0564131e-09
   2.5292407e-01   2.9631450e-09
   2.5341329e-01   2.8000099e-09
   2.5390250e-01   2.6623930e-09
   2.5439172e-01   2.5468295e-09
   2.5488093e-01   2.4590650e-09
   2.5537014e-01   2.3386953e-09
   2.5585936e-01   2.2960378e-09
   2.5634857e-01   2.2067677e-09
   2.5683779e-01   2.0718365e-09
   2.5732700e-01   2.0363485e-09
   2.5781622e-01   1.9396718e-09
   2.5830543e-01   1.8885604e-09
   2.5879465e-01   1.7977575e-09
   2.5928386e-01   1.7427264e-09
   2.5977308e-01   1.6496844e-09
   2.6026229e-01   1.5819588e-09
   2.6075151e-01   1.5355641e-09
   2.6124072e-01   1.4798089e-09
   2.6172994e-01   1.4164094e-09
   2.6221915e-01   1.3839097e-09
   2.6270837e-01   1.3076062e-09
   2.6319758e-01   1.2618898e-09
   2.6368680e-01   1.1864151e-09
   2.6417601e-01   1.1497299e-09
   2.6466523e-01   1.0841164e-09
   2.6515444e-01   1.0195484e-09
   2.6564366e-01   9.7313757e-10
   2.6613287e-01   9.2517016e-10
   2.6662209e-01   8.9226604e-10
   2.6711130e-01   8.5203655e-10
   2.6760052e-01   8.3591545e-10
   2.6808973e-01   8.1130702e-10
   2.6857895e-01   7.7893547e-10
   2.6906816e-01   7.4806894e-10
   2.6955738e-01   7.0079420e-10
   2.7004659e-01   6.8592776e-10
   2.7053580e-01   6.5824046e-10
   2.7102502e-01   6.3026939e-10
   2.7151423e-01   6.2289529e-10
   2.7200345e-01   5.9068994e-10
   2.7249266e-01   5.6679961e-10
   2.7298188e-01   5.3622951e-10
   2.7347109e-01   5.1663984e-10
   2.7396031e-01   4.9833793e-10
   2.7444952e-01   4.8521920e-10
   2.7493874e-01   4.5865245e-10
   2.7542795e-01   4.4711890e-10
   2.7591717e-01   4.2882875e-10
   2.7640638e-01   4.1905723e-10
   2.7689560e-01   4.0130699e-10
   2.7738481e-01   3.7859904e-10
   2.7787403e-01   3.6816727e-10
   2.7836324e-01   3.5515269e-10
   2.7885246e-01   3.4645087e-10
   2.7934167e-01   3.2982261e-10
   2.7983089e-01   3.1492420e-10
   2.8032010e-01   2.9925529e-10
   2.8080932e-01   2.9284530e-10
   2.8129853e-01   2.8123837e-10
   2.8178775e-01   2.7168245e-10
   2.8227696e-01   2.6331237e-10
   2.8276618e-01   2.5190028e-10
   2.8325539e-01   2.3421443e-10
   2.8374461e-01   2.2624747e-10
   2.8423382e-01   2.1811841e-10
   2.8472304e-01   2.0922430e-10
   2.8521225e-01   1.9603008e-10
   2.8570146e-01   1.9064617e-10
   2.8619068e-01   1.8492208e-10
   2.8667989e-01   1.7932633e-10
   2.8716911e-01   1.7263457e-10
   2.8765832e-01   1.6434698e-10
   2.8814754e-01   1.5756441e-10
   2.8863675e-01   1.5004153e-10
   2.8912597e-01   1.4651169e-10
   2.8961518e-01   1.3664381e-10
   2.9010440e-01   1.2898227e-10
   2.9059361e-01   1.2493251e-10
   2.9108283e-01   1.2140866e-10
   2.9157204e-01   1.1807955e-10
   2.9206126e-01   1.1387147e-10
   2.9255047e-01   1.1034040e-10
   2.9303969e-01   1.0746881e-10
   2.9352890e-01   1.0342804e-10
   2.9401812e-01   9.6974651e-11
   2.9450733e-01   9.2448271e-11
   2.9499655e-01   8.9007912e-11
   2.9548576e-01   8.4659613e-11
   2.9597498e-01   8.2193141e-11
   2.9646419e-01   7.9067419e-11
   2.9695341e-01   7.7040374e-11
   2.9744262e-01   7.4054984e-11
   2.9793184e-01   7.1674444e-11
   2.9842105e-01   6.8110517e-11
   2.9891027e-01   6.4654060e-11
   2.9939948e-01   6.1150751e-11
   2.9988870e-01   6.0341288e-11
   3.0037791e-01   5.8206995e-11
   3.0086712e-01   5.5581761e-11
   3.0135634e-01   5.2120308e-11
   3.0184555e-01   5.1609272e-11
   3.0233477e-01   4.9536375e-11
   3.0282398e-01   4.7968518e-11
   3.0331320e-01   4.5902948e-11
   3.0380241e-01   4.3713921e-11
   3.0429163e-01   4.1345483e-11
   3.0478084e-01   3.9113490e-11
   3.0527006e-01   3.7996273e-11
   3.0575927e-01   3.6332493e-11
   3.0624849e-01   3.4730108e-11
   3.0673770e-01   3.3258063e-11
   3.0722692e-01   3.2112757e-11
   3.0771613e-01   3.1058711e-11
   3.0820535e-01   3.0284442e-11
   3.0869456e-01   2.9099834e-11
   3.0918378e-01   2.7547631e-11
   3.0967299e-01   2.7008173e-11
   3.1016221e-01   2.6077807e-11
   3.1065142e-01   2.4945934e-11
   3.1114064e-01   2.3930857e-11
   3.1162985e-01   2.2886359e-11
   3.1211907e-01   2.1934565e-11
   3.1260828e-01   2.0890289e-11
   3.1309750e-01   1.9784174e-11
   3.1358671e-01   1.8915758e-11
   3.1407593e-01   1.8444579e-11
   3.1456514e-01   1.7680080e-11
   3.1505435e-01   1.6848523e-11
   3.1554357e-01   1.6299295e-11
   3.1603278e-01   1.5636825e-11
   3.1652200e-01   1.5097035e-11
   3.1701121e-01   1.4755752e-11
   3.1750043e-01   1.4150459e-11
   3.1798964e-01   1.3703039e-11
   3.1847886e-01   1.3087975e-11
   3.1896807e-01   1.2535861e-11
   3.1945729e-01   1.2188917e-11
   3.1994650e-01   1.1497137e-11
   3.2043572e-01   1.1182943e-11
   3.2092493e-01   1.0595080e-11
   3.2141415e-01   1.0133228e-11
   3.2190336e-01   9.7420960e-12
   3.2239258e-01   9.3409724e-12
   3.2288179e-01   9.0167873e-12
   3.2337101e-01   8.7576613e-12
   3.2386022e-01   8.0391249e-12
   3.2434944e-01   7.7384765e-12
   3.2483865e-01   7.6069151e-12
   3.2532787e-01   7.3352435e-12
   3.2581708e-01   6.8294259e-12
   3.2630630e-01   6.5688566e-12
   3.2679551e-01   6.3493655e-12
   3.2728473e-01   6.1681771e-12
   3.2777394e-01   5.9139360e-12
   3.2826316e-01   5.7238658e-12
   3.2875237e-01   5.6072924e-12
   3.2924159e-01   5.4083404e-12
   3.2973080e-01   5.0783822e-12
   3.3022001e-01   4.9357185e-12
   3.3070923e-01   4.6013193e-12
   3.3119844e-01   4.4526605e-12
   3.3168766e-01   4.3293147e-12
   3.3217687e-01   4.1187054e-12
   3.3266609e-01   3.9130921e-12
   3.3315530e-01   3.8373749e-12
   3.3364452e-01   3.6656234e-12
   3.3413373e-01   3.5513814e-12
   3.3462295e-01   3.3730796e-12
   3.3511216e-01   3.2182035e-12
   3.3560138e-01   3.1306069e-12
   3.3609059e-01   3.0165870e-12
   3.3657981e-01   2.9278802e-12
   3.3706902e-01   2.8552716e-12
   3.3755824e-01   2.7582381e-12
   3.3804745e-01   2.6207925e-12
   3.3853667e-01   2.5303093e-12
   3.3902588e-01   2.4005242e-12
   3.3951510e-01   2.3059332e-12
   3.4000431e-01   2.1705970e-12
   3.4049353e-01   2.0594637e-12
   3.4098274e-01   1.9619861e-12
   3.4147196e-01   1.8913759e-12
   3.4196117e-01   1.7893464e-12
   3.4245039e-01   1.7654767e-12
   3.4293960e-01   1.7026380e-12
   3.4342882e-01   1.6490143e-12
   3.4391803e-01   1.5978330e-12
   3.4440725e-01   1.5345503e-12
   3.4489646e-01   1.4745982e-12
   3.4538567e-01   1.4219736e-12
   3.4587489e-01   1.3373747e-12
   3.4636410e-01   1.2793100e-12
   3.4685332e-01   1.2386758e-12
   3.4734253e-01   1.2040369e-12
   3.4783175e-01   1.1359802e-12
   3.4832096e-01   1.1011192e-12
   3.4881018e-01   1.0691448e-12
   3.4929939e-01   1.0145218e-12
   3.4978861e-01   9.6012087e-13
   3.5027782e-01   9.2581498e-13
   3.5076704e-01   8.8840046e-13
   3.5125625e-01   8.4343643e-13
   3.5174547e-01   8.1268325e-13
   3.5223468e-01   7.8681506e-13
   3.5272390e-01   7.7227114e-13
   3.5321311e-01   7.3541173e-13
   3.5370233e-01   7.1587181e-13
   3.5419154e-01   6.9300121e-13
   3.5468076e-01   6.4370731e-13
   3.5516997e-01   6.1572969e-13
   3.5565919e-01   5.9197092e-13
   3.5614840e-01   5.7243099e-13
   3.5663762e-01   5.4889426e-13
   3.5712683e-01   5.2990945e-13
   3.5761605e-01   5.0992544e-13
   3.5810526e-01   4.8716586e-13
   3.5859448e-01   4.6562754e-13
   3.5908369e-01   4.4741988e-13
   3.5957291e-01   4.2388315e-13
   3.6006212e-01   4.1078252e-13
   3.6055133e-01   3.9990233e-13
   3.6104055e-01   3.7814196e-13
   3.6152976e-01   3.5815795e-13
   3.6201898e-01   3.5371706e-13
   3.6250819e-01   3.3795189e-13
   3.6299741e-01   3.2562841e-13
   3.6348662e-01   3.1219471e-13
   3.6397584e-01   2.9776182e-13
   3.6446505e-01   2.8133051e-13
   3.6495427e-01   2.7489122e-13
   3.6544348e-01   2.6079139e-13
   3.6593270e-01   2.5401903e-13
   3.6642191e-01   2.4824587e-13
   3.6691113e-01   2.3125946e-13
   3.6740034e-01   2.2559732e-13
   3.6788956e-01   2.1860291e-13
   3.6837877e-01   2.1005420e-13
   3.6886799e-01   1.9961810e-13
   3.6935720e-01   1.9340085e-13
   3.6984642e-01   1.8562929e-13
   3.7033563e-01   1.8030022e-13
   3.7082485e-01   1.7064128e-13
   3.7131406e-01   1.6464607e-13
   3.7180328e-01   1.5953905e-13
   3.7229249e-01   1.5121238e-13
   3.7278171e-01   1.4621637e-13
   3.7327092e-01   1.3922197e-13
   3.7376014e-01   1.3644641e-13
   3.7424935e-01   1.2811974e-13
   3.7473857e-01   1.2478907e-13
   3.7522778e-01   1.2001511e-13
   3.7571699e-01   1.1191048e-13
   3.7620621e-01   1.1002310e-13
   3.7669542e-01   1.0680345e-13
   3.7718464e-01   1.0302870e-13
   3.7767385e-01   9.8809849e-14
   3.7816307e-01   9.4591002e-14
   3.7865228e-01   8.8928864e-14
   3.7914150e-01   8.4932061e-14
   3.7963071e-01   8.2378548e-14
   3.8011993e-01   7.7493567e-14
   3.8060914e-01   7.2830630e-14
   3.8109836e-01   7.0388140e-14
   3.8158757e-01   6.7057471e-14
   3.8207679e-01   6.4170891e-14
   3.8256600e-01   6.1839422e-14
   3.8305522e-01   5.9952043e-14
   3.8354443e-01   5.7953642e-14
   3.8403365e-01   5.6399330e-14
   3.8452286e-01   5.4400928e-14
   3.8501208e-01   5.2957638e-14
   3.8550129e-01   5.1403326e-14
   3.8599051e-01   4.7628568e-14
   3.8647972e-01   4.5852211e-14
   3.8696894e-01   4.4186876e-14
   3.8745815e-01   4.3076653e-14
   3.8794737e-01   4.0523140e-14
   3.8843658e-01   3.9079850e-14
   3.8892580e-01   3.7747583e-14
   3.8941501e-01   3.6415315e-14
   3.8990423e-01   3.5194070e-14
   3.9039344e-01   3.3750780e-14
   3.9088265e-01   3.2307490e-14
   3.9137187e-01   3.1308289e-14
   3.9186108e-01   2.9976022e-14
   3.9235030e-01   2.8421709e-14
   3.9283951e-01   2.7089442e-14
   3.9332873e-01   2.6201263e-14
   3.9381794e-01   2.5868196e-14
   3.9430716e-01   2.4646951e-14
   3.9479637e-01   2.3869795e-14
   3.9528559e-01   2.2870594e-14
   3.9577480e-01   2.1538327e-14
   3.9626402e-01   2.0761171e-14
   3.9675323e-01   1.9984014e-14
   3.9724245e-01   1.9095836e-14
   3.9773166e-01   1.8540725e-14
   3.9822088e-01   1.7652546e-14
   3.9871009e-01   1.7208457e-14
   3.9919931e-01   1.6209256e-14
   3.9968852e-01   1.5765167e-14
   4.0017774e-01   1.5210055e-14
   4.0066695e-01   1.4654944e-14
   4.0115617e-01   1.4099832e-14
   4.0164538e-01   1.3544721e-14
   4.0213460e-01   1.2878587e-14
   4.0262381e-01   1.2434498e-14
   4.0311303e-01   1.1990409e-14
   4.0360224e-01   1.1768364e-14
   4.0409146e-01   1.1102230e-14
   4.0458067e-01   1.0547119e-14
   4.0506988e-01   1.0103030e-14
   4.0555910e-01   9.5479180e-15
   4.0604831e-01   9.1038288e-15
   4.0653753e-01   8.8817842e-15
   4.0702674e-01   8.4376950e-15
   4.0751596e-01   8.2156504e-15
   4.0800517e-01   7.9936058e-15
   4.0849439e-01   7.6605389e-15
   4.0898360e-01   7.1054274e-15
   4.0947282e-01   6.8833828e-15
   4.0996203e-01   6.7723605e-15
   4.1045125e-01   6.4392935e-15
   4.1094046e-01   6.1062266e-15
   4.1142968e-01   5.7731597e-15
   4.1191889e-01   5.6621374e-15
   4.1240811e-01   5.4400928e-15
   4.1289732e-01   5.3290705e-15
   4.1338654e-01   4.9960036e-15
   4.1387575e-01   4.7739590e-15
   4.1436497e-01   4.6629367e-15
   4.1485418e-01   4.4408921e-15
   4.1534340e-01   4.2188475e-15
   4.1583261e-01   4.1078252e-15
   4.1632183e-01   3.9968029e-15
   4.1681104e-01   3.7747583e-15
   4.1730026e-01   3.6637360e-15
   4.1778947e-01   3.4416914e-15
   4.1827869e-01   3.3306691e-15
   4.1876790e-01   3.2196468e-15
   4.1925712e-01   3.1086245e-15
   4.1974633e-01   2.9976022e-15
   4.2023554e-01   2.8865799e-15
   4.2072476e-01   2.6645353e-15
   4.2121397e-01   2.6645353e-15
   4.2170319e-01   2.4424907e-15
   4.2219240e-01   2.4424907e-15
   4.2268162e-01   2.3314684e-15
   4.2317083e-01   2.2204460e-15
   4.2366005e-01   2.2204460e-15
   4.2414926e-01   2.1094237e-15
   4.2463848e-01   2.1094237e-15
   4.2512769e-01   1.9984014e-15
   4.2561691e-01   1.8873791e-15
   4.2610612e-01   1.7763568e-15
   4.2659534e-01   1.6653345e-15
   4.2708455e-01   1.5543122e-15
   4.2757377e-01   1.5543122e-15
   4.2806298e-01   1.5543122e-15
   4.2855220e-01   1.4432899e-15
   4.2904141e-01   1.4432899e-15
   4.2953063e-01   1.3322676e-15
   4.3001984e-01   1.3322676e-15
   4.3050906e-01   1.2212453e-15
   4.3099827e-01   1.2212453e-15
   4.3148749e-01   1.1102230e-15
   4.3197670e-01   1.1102230e-15
   4.3246592e-01   1.1102230e-15
   4.3295513e-01   9.9920072e-16
   4.3344435e-01   9.9920072e-16
   4.3393356e-01   8.8817842e-16
   4.3442278e-01   8.8817842e-16
   4.3491199e-01   8.8817842e-16
   4.3540120e-01   8.8817842e-16
   4.3589042e-01   7.7715612e-16
   4.3637963e-01   7.7715612e-16
   4.3686885e-01   7.7715612e-16
   4.3735806e-01   7.7715612e-16
   4.3784728e-01   6.6613381e-16
   4.3833649e-01   6.6613381e-16
   4.3882571e-01   6.6613381e-16
   4.3931492e-01   6.6613381e-16
   4.3980414e-01   5.5511151e-16
   4.4029335e-01   5.5511151e-16
   4.4078257e-01   5.5511151e-16
   4.4127178e-01   5.5511151e-16
   4.4176100e-01   4.4408921e-16
   4.4225021e-01   4.4408921e-16
   4.4273943e-01   4.4408921e-16
   4.4322864e-01   4.4408921e-16
   4.4371786e-01   4.4408921e-16
   4.4420707e-01   4.4408921e-16
   4.4469629e-01   4.4408921e-16
   4.4518550e-01   4.4408921e-16
   4.4567472e-01   3.3306691e-16
   4.4616393e-01   3.3306691e-16
   4.4665315e-01   3.3306691e-16
   4.4714236e-01   3.3306691e-16
   4.4763158e-01   3.3306691e-16
   4.4812079e-01   3.3306691e-16
   4.4861001e-01   3.3306691e-16
   4.4909922e-01   3.3306691e-16
   4.4958844e-01   2.2204460e-16
   4.5007765e-01   2.2204460e-16
   4.5056686e-01   2.2204460e-16
   4.5105608e-01   2.2204460e-16
   4.5154529e-01   2.2204460e-16
   4.5203451e-01   2.2204460e-16
   4.5252372e-01   2.2204460e-16
   4.5301294e-01   2.2204460e-16
   4.5350215e-01   2.2204460e-16
   4.5399137e-01   2.2204460e-16
   4.5448058e-01   2.2204460e-16
   4.5496980e-01   2.2204460e-16
   4.5545901e-01   2.2204460e-16
   4.5594823e-01   2.2204460e-16
   4.5643744e-01   2.2204460e-16
   4.5692666e-01   2.2204460e-16
   4.5741587e-01   2.2204460e-16
   4.5790509e-01   2.2204460e-16
   4.5839430e-01   2.2204460e-16
   4.5888352e-01   2.2204460e-16
   4.5937273e-01   2.2204460e-16
   4.5986195e-01   1.1102230e-16
   4.6035116e-01   1.1102230e-16
   4.6084038e-01   1.1102230e-16
   4.6132959e-01   1.1102230e-16
   4.6181881e-01   1.1102230e-16
   4.6230802e-01   1.1102230e-16
   4.6279724e-01   1.1102230e-16
   4.6328645e-01   1.1102230e-16
   4.6377567e-01   1.1102230e-16
   4.6426488e-01   1.1102230e-16
   4.6475410e-01   1.1102230e-16
   4.6524331e-01   1.1102230e-16
   4.6573252e-01   1.1102230e-16
   4.6622174e-01   1.1102230e-16
   4.6671095e-01   1.1102230e-16
   4.6720017e-01   1.1102230e-16
   4.6768938e-01   1.1102230e-16
   4.6817860e-01   1.1102230e-16
   4.6866781e-01   1.1102230e-16
   4.6915703e-01   1.1102230e-16
   4.6964624e-01   1.1102230e-16
   4.7013546e-01   1.1102230e-16
   4.7062467e-01   1.1102230e-16
   4.7111389e-01   1.1102230e-16
   4.7160310e-01   1.1102230e-16
   4.7209232e-01   1.1102230e-16
   4.7258153e-01   1.1102230e-16
   4.7307075e-01   1.1102230e-16
   4.7355996e-01   1.1102230e-16
   4.7404918e-01   1.1102230e-16
   4.7453839e-01   1.1102230e-16
   4.7502761e-01   1.1102230e-16
   4.7551682e-01   1.1102230e-16
   4.7600604e-01   1.1102230e-16
   4.7649525e-01   1.1102230e-16
   4.7698447e-01   1.1102230e-16
   4.7747368e-01   1.1102230e-16
   4.7796290e-01   1.1102230e-16
   4.7845211e-01   1.1102230e-16
   4.7894133e-01   1.1102230e-16
   4.7943054e-01   1.1102230e-16
   4.7991976e-01   1.1102230e-16
   4.8040897e-01   1.1102230e-16
   4.8089818e-01   1.1102230e-16
   4.8138740e-01   1.1102230e-16
   4.8187661e-01   1.1102230e-16
   4.8236583e-01   1.1102230e-16
   4.8285504e-01   1.1102230e-16
   4.8334426e-01   1.1102230e-16
   4.8383347e-01   1.1102230e-16
   4.8432269e-01   1.1102230e-16
   4.8481190e-01   1.1102230e-16
   4.8530112e-01   1.1102230e-16
   4.8579033e-01   1.1102230e-16
   4.8627955e-01   1.1102230e-16
   4.8676876e-01   1.1102230e-16
   4.8725798e-01   1.1102230e-16
   4.8774719e-01   1.1102230e-16
   4.8823641e-01   1.1102230e-16
   4.8872562e-01   1.1102230e-16
   4.8921484e-01   1.1102230e-16
   4.8970405e-01   1.1102230e-16
   4.9019327e-01   1.1102230e-16
   4.9068248e-01   1.1102230e-16
   4.9117170e-01   1.1102230e-16
   4.9166091e-01   1.1102230e-16
   4.9215013e-01   1.1102230e-16
   4.9263934e-01   1.1102230e-16
   4.9312856e-01   1.1102230e-16
   4.9361777e-01   1.1102230e-16
   4.9410699e-01   1.1102230e-16
   4.9459620e-01   1.1102230e-16
   4.9508541e-01   1.1102230e-16
   4.9557463e-01   1.1102230e-16
   4.9606384e-01   1.1102230e-16
   4.9655306e-01   1.1102230e-16
   4.9704227e-01   1.1102230e-16
   4.9753149e-01   1.1102230e-16
   4.9802070e-01   1.1102230e-16
   4.9850992e-01   1.1102230e-16
   4.9899913e-01   1.1102230e-16
   4.9948835e-01   1.1102230e-16
   4.9997756e-01   1.1102230e-16
   5.0046678e-01   1.1102230e-16
   5.0095599e-01   1.1102230e-16
   5.0144521e-01   1.1102230e-16
   5.0193442e-01   1.1102230e-16
   5.0242364e-01   1.1102230e-16
   5.0291285e-01   1.1102230e-16
   5.0340207e-01   1.1102230e-16
   5.0389128e-01   1.1102230e-16
   5.0438050e-01   1.1102230e-16
   5.0486971e-01   1.1102230e-16
   5.0535893e-01   1.1102230e-16
   5.0584814e-01   1.1102230e-16
   5.0633736e-01   1.1102230e-16
   5.0682657e-01   1.1102230e-16
   5.0731579e-01   1.1102230e-16
   5.0780500e-01   1.1102230e-16
   5.0829422e-01   1.1102230e-16
   5.0878343e-01   1.1102230e-16
   5.0927265e-01   1.1102230e-16
   5.0976186e-01   1.1102230e-16
   5.1025107e-01   1.1102230e-16
   5.1074029e-01   1.1102230e-16
   5.1122950e-01   1.1102230e-16
   5.1171872e-01   1.1102230e-16
   5.1220793e-01   1.1102230e-16
   5.1269715e-01   1.1102230e-16
   5.1318636e-01   1.1102230e-16
   5.1367558e-01   1.1102230e-16
   5.1416479e-01   1.1102230e-16
   5.1465401e-01   1.1102230e-16
   5.1514322e-01   1.1102230e-16
   5.1563244e-01   1.1102230e-16
   5.1612165e-01   1.1102230e-16
   5.1661087e-01   1.1102230e-16
   5.1710008e-01   1.1102230e-16
   5.1758930e-01   1.1102230e-16
   5.1807851e-01   1.1102230e-16
   5.1856773e-01   1.1102230e-16
   5.1905694e-01   1.1102230e-16
   5.1954616e-01   1.1102230e-16
   5.2003537e-01   1.1102230e-16
   5.2052459e-01   1.1102230e-16
   5.2101380e-01   1.1102230e-16
   5.2150302e-01   1.1102230e-16
   5.2199223e-01   1.1102230e-16
   5.2248145e-01   1.1102230e-16
   5.2297066e-01   1.1102230e-16
   5.2345988e-01   1.1102230e-16
   5.2394909e-01   1.1102230e-16
   5.2443831e-01   1.1102230e-16
   5.2492752e-01   1.1102230e-16
   5.2541673e-01   1.1102230e-16
   5.2590595e-01   1.1102230e-16
   5.2639516e-01   1.1102230e-16
   5.2688438e-01   1.1102230e-16
   5.2737359e-01   1.1102230e-16
   5.2786281e-01   1.1102230e-16
   5.2835202e-01   1.1102230e-16
   5.2884124e-01   1.1102230e-16
   5.2933045e-01   1.1102230e-16
   5.2981967e-01   1.1102230e-16
   5.3030888e-01   1.1102230e-16
   5.3079810e-01   1.1102230e-16
   5.3128731e-01   1.1102230e-16
   5.3177653e-01   1.1102230e-16
   5.3226574e-01   1.1102230e-16
   5.3275496e-01   1.1102230e-16
   5.3324417e-01   1.1102230e-16
   5.3373339e-01   1.1102230e-16
   5.3422260e-01   1.1102230e-16
   5.3471182e-01   1.1102230e-16
   5.3520103e-01   1.1102230e-16
   5.3569025e-01   1.1102230e-16
   5.3617946e-01   1.1102230e-16
   5.3666868e-01   1.1102230e-16
   5.3715789e-01   1.1102230e-16
   5.3764711e-01   1.1102230e-16
   5.3813632e-01   1.1102230e-16
   5.3862554e-01   1.1102230e-16
   5.3911475e-01   1.1102230e-16
   5.3960397e-01   1.1102230e-16
   5.4009318e-01   1.1102230e-16
   5.4058239e-01   1.1102230e-16
   5.4107161e-01   1.1102230e-16
   5.4156082e-01   1.1102230e-16
   5.4205004e-01   1.1102230e-16
   5.4253925e-01   1.1102230e-16
   5.4302847e-01   1.1102230e-16
   5.4351768e-01   1.1102230e-16
   5.4400690e-01   1.1102230e-16
   5.4449611e-01   1.1102230e-16
   5.4498533e-01   1.1102230e-16
   5.4547454e-01   1.1102230e-16
   5.4596376e-01   1.1102230e-16
   5.4645297e-01   1.1102230e-16
   5.4694219e-01   1.1102230e-16
   5.4743140e-01   1.1102230e-16
   5.4792062e-01   1.1102230e-16
   5.4840983e-01   1.1102230e-16
   5.4889905e-01   1.1102230e-16
   5.4938826e-01   1.1102230e-16
   5.4987748e-01   1.1102230e-16
   5.5036669e-01   1.1102230e-16
   5.5085591e-01   1.1102230e-16
   5.5134512e-01   1.1102230e-16
   5.5183434e-01   1.1102230e-16
   5.5232355e-01   1.1102230e-16
   5.5281277e-01   1.1102230e-16
   5.5330198e-01   1.1102230e-16
   5.5379120e-01   1.1102230e-16
   5.5428041e-01   1.1102230e-16
   5.5476963e-01   1.1102230e-16
   5.5525884e-01   1.1102230e-16
   5.5574805e-01   1.1102230e-16
   5.5623727e-01   1.1102230e-16
   5.5672648e-01   1.1102230e-16
   5.5721570e-01   1.1102230e-16
   5.5770491e-01   1.1102230e-16
   5.5819413e-01   1.1102230e-16
   5.5868334e-01   1.1102230e-16
   5.5917256e-01   1.1102230e-16
   5.5966177e-01   1.1102230e-16
   5.6015099e-01   1.1102230e-16
   5.6064020e-01   1.1102230e-16
   5.6112942e-01   1.1102230e-16
   5.6161863e-01   1.1102230e-16
   5.6210785e-01   1.1102230e-16
   5.6259706e-01   1.1102230e-16
   5.6308628e-01   1.1102230e-16
   5.6357549e-01   1.1102230e-16
   5.6406471e-01   1.1102230e-16
   5.6455392e-01   1.1102230e-16
   5.6504314e-01   1.1102230e-16
   5.6553235e-01   1.1102230e-16
   5.6602157e-01   1.1102230e-16
   5.6651078e-01   1.1102230e-16
   5.6700000e-01   1.1102230e-16
   5.6748921e-01   1.1102230e-16
   5.6797843e-01   1.1102230e-16
   5.6846764e-01   1.1102230e-16
   5.6895686e-01   1.1102230e-16
   5.6944607e-01   1.1102230e-16
   5.6993529e-01   1.1102230e-16
   5.7042450e-01   1.1102230e-16
   5.7091371e-01   1.1102230e-16
   5.7140293e-01   1.1102230e-16
   5.7189214e-01   1.1102230e-16
   5.7238136e-01   1.1102230e-16
   5.7287057e-01   1.1102230e-16
   5.7335979e-01   1.1102230e-16
   5.7384900e-01   1.1102230e-16
   5.7433822e-01   1.1102230e-16
   5.7482743e-01   1.1102230e-16
   5.7531665e-01   1.1102230e-16
   5.7580586e-01   1.1102230e-16
   5.7629508e-01   1.1102230e-16
   5.7678429e-01   1.1102230e-16
   5.7727351e-01   1.1102230e-16
   5.7776272e-01   1.1102230e-16
   5.7825194e-01   1.1102230e-16
   5.7874115e-01   1.1102230e-16
   5.7923037e-01   1.1102230e-16
   5.7971958e-01   1.1102230e-16
   5.8020880e-01   1.1102230e-16
   5.8069801e-01   1.1102230e-16
   5.8118723e-01   1.1102230e-16
   5.8167644e-01   1.1102230e-16
   5.8216566e-01   1.1102230e-16
   5.8265487e-01   1.1102230e-16
   5.8314409e-01   1.1102230e-16
   5.8363330e-01   1.1102230e-16
   5.8412252e-01   1.1102230e-16
   5.8461173e-01   1.1102230e-16
   5.8510094e-01   1.1102230e-16
   5.8559016e-01   1.1102230e-16
   5.8607937e-01   1.1102230e-16
   5.8656859e-01   1.1102230e-16
   5.8705780e-01   1.1102230e-16
   5.8754702e-01   1.1102230e-16
   5.8803623e-01   1.1102230e-16
   5.8852545e-01   1.1102230e-16
   5.8901466e-01   1.1102230e-16
   5.8950388e-01   1.1102230e-16
   5.8999309e-01   1.1102230e-16
   5.9048231e-01   1.1102230e-16
   5.9097152e-01   1.1102230e-16
   5.9146074e-01   1.1102230e-16
   5.9194995e-01   1.1102230e-16
   5.9243917e-01   1.1102230e-16
   5.9292838e-01   1.1102230e-16
   5.9341760e-01   1.1102230e-16
   5.9390681e-01   1.1102230e-16
   5.9439603e-01   1.1102230e-16
   5.9488524e-01   1.1102230e-16
   5.9537446e-01   1.1102230e-16
   5.9586367e-01   1.1102230e-16
   5.9635289e-01   1.1102230e-16
   5.9684210e-01   1.1102230e-16
   5.9733132e-01   1.1102230e-16
   5.9782053e-01   1.1102230e-16
   5.9830975e-01   1.1102230e-16
   5.9879896e-01   1.1102230e-16
   5.9928818e-01   1.1102230e-16
   5.9977739e-01   1.1102230e-16
   6.0026660e-01   1.1102230e-16
   6.0075582e-01   1.1102230e-16
   6.0124503e-01   1.1102230e-16
   6.0173425e-01   1.1102230e-16
   6.0222346e-01   1.1102230e-16
   6.0271268e-01   1.1102230e-16
   6.0320189e-01   1.1102230e-16
   6.0369111e-01   1.1102230e-16
   6.0418032e-01   1.1102230e-16
   6.0466954e-01   1.1102230e-16
   6.0515875e-01   1.1102230e-16
   6.0564797e-01   1.1102230e-16
   6.0613718e-01   1.1102230e-16
   6.0662640e-01   1.1102230e-16
   6.0711561e-01   1.1102230e-16
   6.0760483e-01   1.1102230e-16
   6.0809404e-01   1.1102230e-16
   6.0858326e-01   1.1102230e-16
   6.0907247e-01   1.1102230e-16
   6.0956169e-01   1.1102230e-16
   6.1005090e-01   1.1102230e-16
   6.1054012e-01   1.1102230e-16
   6.1102933e-01   1.1102230e-16
   6.1151855e-01   1.1102230e-16
   6.1200776e-01   1.1102230e-16
   6.1249698e-01   1.1102230e-16
   6.1298619e-01   1.1102230e-16
   6.1347541e-01   1.1102230e-16
   6.1396462e-01   1.1102230e-16
   6.1445384e-01   1.1102230e-16
   6.1494305e-01   1.1102230e-16
   6.1543226e-01   1.1102230e-16
   6.1592148e-01   1.1102230e-16
   6.1641069e-01   1.1102230e-16
   6.1689991e-01   1.1102230e-16
   6.1738912e-01   1.1102230e-16
   6.1787834e-01   1.1102230e-16
   6.1836755e-01   1.1102230e-16
   6.1885677e-01   1.1102230e-16
   6.1934598e-01   1.1102230e-16
   6.1983520e-01   1.1102230e-16
   6.2032441e-01   1.1102230e-16
   6.2081363e-01   1.1102230e-16
   6.2130284e-01   1.1102230e-16
   6.2179206e-01   1.1102230e-16
   6.2228127e-01   1.1102230e-16
   6.2277049e-01   1.1102230e-16
   6.2325970e-01   1.1102230e-16
   6.2374892e-01   1.1102230e-16
   6.2423813e-01   1.1102230e-16
   6.2472735e-01   1.1102230e-16
   6.2521656e-01   1.1102230e-16
   6.2570578e-01   1.1102230e-16
   6.2619499e-01   1.1102230e-16
   6.2668421e-01   1.1102230e-16
   6.2717342e-01   1.1102230e-16
   6.2766264e-01   1.1102230e-16
   6.2815185e-01   1.1102230e-16
   6.2864107e-01   1.1102230e-16
   6.2913028e-01   1.1102230e-16
   6.2961950e-01   1.1102230e-16
   6.3010871e-01   1.1102230e-16
   6.3059792e-01   1.1102230e-16
   6.3108714e-01   1.1102230e-16
   6.3157635e-01   1.1102230e-16
   6.3206557e-01   1.1102230e-16
   6.3255478e-01   1.1102230e-16
   6.3304400e-01   1.1102230e-16
   6.3353321e-01   1.1102230e-16
   6.3402243e-01   1.1102230e-16
   6.3451164e-01   1.1102230e-16
   6.3500086e-01   1.1102230e-16
   6.3549007e-01   1.1102230e-16
   6.3597929e-01   1.1102230e-16
   6.3646850e-01   1.1102230e-16
   6.3695772e-01   1.1102230e-16
   6.3744693e-01   1.1102230e-16
   6.3793615e-01   1.1102230e-16
   6.3842536e-01   1.1102230e-16
   6.3891458e-01   1.1102230e-16
   6.3940379e-01   1.1102230e-16
   6.3989301e-01   1.1102230e-16
   6.4038222e-01   1.1102230e-16
   6.4087144e-01   1.1102230e-16
   6.4136065e-01   1.1102230e-16
   6.4184987e-01   1.1102230e-16
   6.4233908e-01   1.1102230e-16
   6.4282830e-01   1.1102230e-16
   6.4331751e-01   1.1102230e-16
   6.4380673e-01   1.1102230e-16
   6.4429594e-01   1.1102230e-16
   6.4478516e-01   1.1102230e-16
   6.4527437e-01   1.1102230e-16
   6.4576358e-01   1.1102230e-16
   6.4625280e-01   1.1102230e-16
   6.4674201e-01   1.1102230e-16
   6.4723123e-01   1.1102230e-16
   6.4772044e-01   1.1102230e-16
   6.4820966e-01   1.1102230e-16
   6.4869887e-01   1.1102230e-16
   6.4918809e-01   1.1102230e-16
   6.4967730e-01   1.1102230e-16
   6.5016652e-01   1.1102230e-16
   6.5065573e-01   1.1102230e-16
   6.5114495e-01   1.1102230e-16
   6.5163416e-01   1.1102230e-16
   6.5212338e-01   1.1102230e-16
   6.5261259e-01   1.1102230e-16
   6.5310181e-01   1.1102230e-16
   6.5359102e-01   1.1102230e-16
   6.5408024e-01   1.1102230e-16
   6.5456945e-01   1.1102230e-16
   6.5505867e-01   1.1102230e-16
   6.5554788e-01   1.1102230e-16
   6.5603710e-01   1.1102230e-16
   6.5652631e-01   1.1102230e-16
   6.5701553e-01   1.1102230e-16
   6.5750474e-01   1.1102230e-16
   6.5799396e-01   1.1102230e-16
   6.5848317e-01   1.1102230e-16
   6.5897239e-01   1.1102230e-16
   6.5946160e-01   1.1102230e-16
   6.5995082e-01   1.1102230e-16
   6.6044003e-01   1.1102230e-16
   6.6092924e-01   1.1102230e-16
   6.6141846e-01   1.1102230e-16
   6.6190767e-01   1.1102230e-16
   6.6239689e-01   1.1102230e-16
   6.6288610e-01   1.1102230e-16
   6.6337532e-01   1.1102230e-16
   6.6386453e-01   1.1102230e-16
   6.6435375e-01   1.1102230e-16
   6.6484296e-01   1.1102230e-16
   6.6533218e-01   1.1102230e-16
   6.6582139e-01   1.1102230e-16
   6.6631061e-01   1.1102230e-16
   6.6679982e-01   1.1102230e-16
   6.6728904e-01   1.1102230e-16
   6.6777825e-01   1.1102230e-16
   6.6826747e-01   1.1102230e-16
   6.6875668e-01   1.1102230e-16
   6.6924590e-01   1.1102230e-16
   6.6973511e-01   1.1102230e-16
   6.7022433e-01   1.1102230e-16
   6.7071354e-01   1.1102230e-16
   6.7120276e-01   1.1102230e-16
   6.7169197e-01   1.1102230e-16
   6.7218119e-01   1.1102230e-16
   6.7267040e-01   1.1102230e-16
   6.7315962e-01   1.1102230e-16
   6.7364883e-01   1.1102230e-16
   6.7413805e-01   1.1102230e-16
   6.7462726e-01   1.1102230e-16
   6.7511647e-01   1.1102230e-16
   6.7560569e-01   1.1102230e-16
   6.7609490e-01   1.1102230e-16
   6.7658412e-01   1.1102230e-16
   6.7707333e-01   1.1102230e-16
   6.7756255e-01   1.1102230e-16
   6.7805176e-01   1.1102230e-16
   6.7854098e-01   1.1102230e-16
   6.7903019e-01   1.1102230e-16
   6.7951941e-01   1.1102230e-16
   6.8000862e-01   1.1102230e-16
   6.8049784e-01   1.1102230e-16
   6.8098705e-01   1.1102230e-16
   6.8147627e-01   1.1102230e-16
   6.8196548e-01   1.1102230e-16
   6.8245470e-01   1.1102230e-16
   6.8294391e-01   1.1102230e-16
   6.8343313e-01   1.1102230e-16
   6.8392234e-01   1.1102230e-16
   6.8441156e-01   1.1102230e-16
   6.8490077e-01   1.1102230e-16
   6.8538999e-01   1.1102230e-16
   6.8587920e-01   1.1102230e-16
   6.8636842e-01   1.1102230e-16
   6.8685763e-01   1.1102230e-16
   6.8734685e-01   1.1102230e-16
   6.8783606e-01   1.1102230e-16
   6.8832528e-01   1.1102230e-16
   6.8881449e-01   1.1102230e-16
   6.8930371e-01   1.1102230e-16
   6.8979292e-01   1.1102230e-16
   6.9028213e-01   1.1102230e-16
   6.9077135e-01   1.1102230e-16
   6.9126056e-01   1.1102230e-16
   6.9174978e-01   1.1102230e-16
   6.9223899e-01   1.1102230e-16
   6.9272821e-01   1.1102230e-16
   6.9321742e-01   1.1102230e-16
   6.9370664e-01   1.1102230e-16
   6.9419585e-01   1.1102230e-16
   6.9468507e-01   1.1102230e-16
   6.9517428e-01   1.1102230e-16
   6.9566350e-01   1.1102230e-16
   6.9615271e-01   1.1102230e-16
   6.9664193e-01   1.1102230e-16
   6.9713114e-01   1.1102230e-16
   6.9762036e-01   1.1102230e-16
   6.9810957e-01   1.1102230e-16
   6.9859879e-01   1.1102230e-16
   6.9908800e-01   1.1102230e-16
   6.9957722e-01   1.1102230e-16
   7.0006643e-01   1.1102230e-16
   7.0055565e-01   1.1102230e-16
   7.0104486e-01   1.1102230e-16
   7.0153408e-01   1.1102230e-16
   7.0202329e-01   1.1102230e-16
   7.0251251e-01   1.1102230e-16
   7.0300172e-01   1.1102230e-16
   7.0349094e-01   1.1102230e-16
   7.0398015e-01   1.1102230e-16
   7.0446937e-01   1.1102230e-16
   7.0495858e-01   1.1102230e-16
   7.0544779e-01   1.1102230e-16
   7.0593701e-01   1.1102230e-16
   7.0642622e-01   1.1102230e-16
   7.0691544e-01   1.1102230e-16
   7.0740465e-01   1.1102230e-16
   7.0789387e-01   1.1102230e-16
   7.0838308e-01   1.1102230e-16
   7.0887230e-01   1.1102230e-16
   7.0936151e-01   1.1102230e-16
   7.0985073e-01   1.1102230e-16
   7.1033994e-01   1.1102230e-16
   7.1082916e-01   1.1102230e-16
   7.1131837e-01   1.1102230e-16
   7.1180759e-01   1.1102230e-16
   7.1229680e-01   1.1102230e-16
   7.1278602e-01   1.1102230e-16
   7.1327523e-01   1.1102230e-16
   7.1376445e-01   1.1102230e-16
   7.1425366e-01   1.1102230e-16
   7.1474288e-01   1.1102230e-16
   7.1523209e-01   1.1102230e-16
   7.1572131e-01   1.1102230e-16
   7.1621052e-01   1.1102230e-16
   7.1669974e-01   1.1102230e-16
   7.1718895e-01   1.1102230e-16
   7.1767817e-01   1.1102230e-16
   7.1816738e-01   1.1102230e-16
   7.1865660e-01   1.1102230e-16
   7.1914581e-01   1.1102230e-16
   7.1963503e-01   1.1102230e-16
   7.2012424e-01   1.1102230e-16
   7.2061345e-01   1.1102230e-16
   7.2110267e-01   1.1102230e-16
   7.2159188e-01   1.1102230e-16
   7.2208110e-01   1.1102230e-16
   7.2257031e-01   1.1102230e-16
   7.2305953e-01   1.1102230e-16
   7.2354874e-01   1.1102230e-16
   7.2403796e-01   1.1102230e-16
   7.2452717e-01   1.1102230e-16
   7.2501639e-01   1.1102230e-16
   7.2550560e-01   1.1102230e-16
   7.2599482e-01   1.1102230e-16
   7.2648403e-01   1.1102230e-16
   7.2697325e-01   1.1102230e-16
   7.2746246e-01   1.1102230e-16
   7.2795168e-01   1.1102230e-16
   7.2844089e-01   1.1102230e-16
   7.2893011e-01   1.1102230e-16
   7.2941932e-01   1.1102230e-16
   7.2990854e-01   1.1102230e-16
   7.3039775e-01   1.1102230e-16
   7.3088697e-01   1.1102230e-16
   7.3137618e-01   1.1102230e-16
   7.3186540e-01   1.1102230e-16
   7.3235461e-01   1.1102230e-16
   7.3284383e-01   1.1102230e-16
   7.3333304e-01   1.1102230e-16
   7.3382226e-01   1.1102230e-16
   7.3431147e-01   1.1102230e-16
   7.3480069e-01   1.1102230e-16
   7.3528990e-01   1.1102230e-16
   7.3577911e-01   1.1102230e-16
   7.3626833e-01   1.1102230e-16
   7.3675754e-01   1.1102230e-16
   7.3724676e-01   1.1102230e-16
   7.3773597e-01   1.1102230e-16
   7.3822519e-01   1.1102230e-16
   7.3871440e-01   1.1102230e-16
   7.3920362e-01   1.1102230e-16
   7.3969283e-01   1.1102230e-16
   7.4018205e-01   1.1102230e-16
   7.4067126e-01   1.1102230e-16
   7.4116048e-01   1.1102230e-16
   7.4164969e-01   1.1102230e-16
   7.4213891e-01   1.1102230e-16
   7.4262812e-01   1.1102230e-16
   7.4311734e-01   1.1102230e-16
   7.4360655e-01   1.1102230e-16
   7.4409577e-01   1.1102230e-16
   7.4458498e-01   1.1102230e-16
   7.4507420e-01   1.1102230e-16
   7.4556341e-01   1.1102230e-16
   7.4605263e-01   1.1102230e-16
   7.4654184e-01   1.1102230e-16
   7.4703106e-01   1.1102230e-16
   7.4752027e-01   1.1102230e-16
   7.4800949e-01   1.1102230e-16
   7.4849870e-01   1.1102230e-16
   7.4898792e-01   1.1102230e-16
   7.4947713e-01   1.1102230e-16
   7.4996634e-01   1.1102230e-16
   7.5045556e-01   1.1102230e-16
   7.5094477e-01   1.1102230e-16
   7.5143399e-01   1.1102230e-16
   7.5192320e-01   1.1102230e-16
   7.5241242e-01   1.1102230e-16
   7.5290163e-01   1.1102230e-16
   7.5339085e-01   1.1102230e-16
   7.5388006e-01   1.1102230e-16
   7.5436928e-01   1.1102230e-16
   7.5485849e-01   1.1102230e-16
   7.5534771e-01   1.1102230e-16
   7.5583692e-01   1.1102230e-16
   7.5632614e-01   1.1102230e-16
   7.5681535e-01   1.1102230e-16
   7.5730457e-01   1.1102230e-16
   7.5779378e-01   1.1102230e-16
   7.5828300e-01   1.1102230e-16
   7.5877221e-01   1.1102230e-16
   7.5926143e-01   1.1102230e-16
   7.5975064e-01   1.1102230e-16
   7.6023986e-01   1.1102230e-16
   7.6072907e-01   1.1102230e-16
   7.6121829e-01   1.1102230e-16
   7.6170750e-01   1.1102230e-16
   7.6219672e-01   1.1102230e-16
   7.6268593e-01   1.1102230e-16
   7.6317515e-01   1.1102230e-16
   7.6366436e-01   1.1102230e-16
   7.6415358e-01   1.1102230e-16
   7.6464279e-01   1.1102230e-16
   7.6513200e-01   1.1102230e-16
   7.6562122e-01   1.1102230e-16
   7.6611043e-01   1.1102230e-16
   7.6659965e-01   1.1102230e-16
   7.6708886e-01   1.1102230e-16
   7.6757808e-01   1.1102230e-16
   7.6806729e-01   1.1102230e-16
   7.6855651e-01   1.1102230e-16
   7.6904572e-01   1.1102230e-16
   7.6953494e-01   1.1102230e-16
   7.7002415e-01   1.1102230e-16
   7.7051337e-01   1.1102230e-16
   7.7100258e-01   1.1102230e-16
   7.7149180e-01   1.1102230e-16
   7.7198101e-01   1.1102230e-16
   7.7247023e-01   1.1102230e-16
   7.7295944e-01   1.1102230e-16
   7.7344866e-01   1.1102230e-16
   7.7393787e-01   1.1102230e-16
   7.7442709e-01   1.1102230e-16
   7.7491630e-01   1.1102230e-16
   7.7540552e-01   1.1102230e-16
   7.7589473e-01   1.1102230e-16
   7.7638395e-01   1.1102230e-16
   7.7687316e-01   1.1102230e-16
   7.7736238e-01   1.1102230e-16
   7.7785159e-01   1.1102230e-16
   7.7834081e-01   1.1102230e-16
   7.7883002e-01   1.1102230e-16
   7.7931924e-01   1.1102230e-16
   7.7980845e-01   1.1102230e-16
   7.8029766e-01   1.1102230e-16
   7.8078688e-01   1.1102230e-16
   7.8127609e-01   1.1102230e-16
   7.8176531e-01   1.1102230e-16
   7.8225452e-01   1.1102230e-16
   7.8274374e-01   1.1102230e-16
   7.8323295e-01   1.1102230e-16
   7.8372217e-01   1.1102230e-16
   7.8421138e-01   1.1102230e-16
   7.8470060e-01   1.1102230e-16
   7.8518981e-01   1.1102230e-16
   7.8567903e-01   1.1102230e-16
   7.8616824e-01   1.1102230e-16
   7.8665746e-01   1.1102230e-16
   7.8714667e-01   1.1102230e-16
   7.8763589e-01   1.1102230e-16
   7.8812510e-01   1.1102230e-16
   7.8861432e-01   1.1102230e-16
   7.8910353e-01   1.1102230e-16
   7.8959275e-01   1.1102230e-16
   7.9008196e-01   1.1102230e-16
   7.9057118e-01   1.1102230e-16
   7.9106039e-01   1.1102230e-16
   7.9154961e-01   1.1102230e-16
   7.9203882e-01   1.1102230e-16
   7.9252804e-01   1.1102230e-16
   7.9301725e-01   1.1102230e-16
   7.9350647e-01   1.1102230e-16
   7.9399568e-01   1.1102230e-16
   7.9448490e-01   1.1102230e-16
   7.9497411e-01   1.1102230e-16
   7.9546332e-01   1.1102230e-16
   7.9595254e-01   1.1102230e-16
   7.9644175e-01   1.1102230e-16
   7.9693097e-01   1.1102230e-16
   7.9742018e-01   1.1102230e-16
   7.9790940e-01   1.1102230e-16
   7.9839861e-01   1.1102230e-16
   7.9888783e-01   1.1102230e-16
   7.9937704e-01   1.1102230e-16
   7.9986626e-01   1.1102230e-16
   8.0035547e-01   1.1102230e-16
   8.0084469e-01   1.1102230e-16
   8.0133390e-01   1.1102230e-16
   8.0182312e-01   1.1102230e-16
   8.0231233e-01   1.1102230e-16
   8.0280155e-01   1.1102230e-16
   8.0329076e-01   1.1102230e-16
   8.0377998e-01   1.1102230e-16
   8.0426919e-01   1.1102230e-16
   8.0475841e-01   1.1102230e-16
   8.0524762e-01   1.1102230e-16
   8.0573684e-01   1.1102230e-16
   8.0622605e-01   1.1102230e-16
   8.0671527e-01   1.1102230e-16
   8.0720448e-01   1.1102230e-16
   8.0769370e-01   1.1102230e-16
   8.0818291e-01   1.1102230e-16
   8.0867213e-01   1.1102230e-16
   8.0916134e-01   1.1102230e-16
   8.0965056e-01   1.1102230e-16
   8.1013977e-01   1.1102230e-16
   8.1062898e-01   1.1102230e-16
   8.1111820e-01   1.1102230e-16
   8.1160741e-01   1.1102230e-16
   8.1209663e-01   1.1102230e-16
   8.1258584e-01   1.1102230e-16
   8.1307506e-01   1.1102230e-16
   8.1356427e-01   1.1102230e-16
   8.1405349e-01   1.1102230e-16
   8.1454270e-01   1.1102230e-16
   8.1503192e-01   1.1102230e-16
   8.1552113e-01   1.1102230e-16
   8.1601035e-01   1.1102230e-16
   8.1649956e-01   1.1102230e-16
   8.1698878e-01   1.1102230e-16
   8.1747799e-01   1.1102230e-16
   8.1796721e-01   1.1102230e-16
   8.1845642e-01   1.1102230e-16
   8.1894564e-01   1.1102230e-16
   8.1943485e-01   1.1102230e-16
   8.1992407e-01   1.1102230e-16
   8.2041328e-01   1.1102230e-16
   8.2090250e-01   1.1102230e-16
   8.2139171e-01   1.1102230e-16
   8.2188093e-01   1.1102230e-16
   8.2237014e-01   1.1102230e-16
   8.2285936e-01   1.1102230e-16
   8.2334857e-01   1.1102230e-16
   8.2383779e-01   1.1102230e-16
   8.2432700e-01   1.1102230e-16
   8.2481622e-01   1.1102230e-16
   8.2530543e-01   1.1102230e-16
   8.2579464e-01   1.1102230e-16
   8.2628386e-01   1.1102230e-16
   8.2677307e-01   1.1102230e-16
   8.2726229e-01   1.1102230e-16
   8.2775150e-01   1.1102230e-16
   8.2824072e-01   1.1102230e-16
   8.2872993e-01   1.1102230e-16
   8.2921915e-01   1.1102230e-16
   8.2970836e-01   1.1102230e-16
   8.3019758e-01   1.1102230e-16
   8.3068679e-01   1.1102230e-16
   8.3117601e-01   1.1102230e-16
   8.3166522e-01   1.1102230e-16
   8.3215444e-01   1.1102230e-16
   8.3264365e-01   1.1102230e-16
   8.3313287e-01   1.1102230e-16
   8.3362208e-01   1.1102230e-16
   8.3411130e-01   1.1102230e-16
   8.3460051e-01   1.1102230e-16
   8.3508973e-01   1.1102230e-16
   8.3557894e-01   1.1102230e-16
   8.3606816e-01   1.1102230e-16
   8.3655737e-01   1.1102230e-16
   8.3704659e-01   1.1102230e-16
   8.3753580e-01   1.1102230e-16
   8.3802502e-01   1.1102230e-16
   8.3851423e-01   1.1102230e-16
   8.3900345e-01   1.1102230e-16
   8.3949266e-01   1.1102230e-16
   8.3998187e-01   1.1102230e-16
   8.4047109e-01   1.1102230e-16
   8.4096030e-01   1.1102230e-16
   8.4144952e-01   1.1102230e-16
   8.4193873e-01   1.1102230e-16
   8.4242795e-01   1.1102230e-16
   8.4291716e-01   1.1102230e-16
   8.4340638e-01   1.1102230e-16
   8.4389559e-01   1.1102230e-16
   8.4438481e-01   1.1102230e-16
   8.4487402e-01   1.1102230e-16
   8.4536324e-01   1.1102230e-16
   8.4585245e-01   1.1102230e-16
   8.4634167e-01   1.1102230e-16
   8.4683088e-01   1.1102230e-16
   8.4732010e-01   1.1102230e-16
   8.4780931e-01   1.1102230e-16
   8.4829853e-01   1.1102230e-16
   8.4878774e-01   1.1102230e-16
   8.4927696e-01   1.1102230e-16
   8.4976617e-01   1.1102230e-16
   8.5025539e-01   1.1102230e-16
   8.5074460e-01   1.1102230e-16
   8.5123382e-01   1.1102230e-16
   8.5172303e-01   1.1102230e-16
   8.5221225e-01   1.1102230e-16
   8.5270146e-01   1.1102230e-16
   8.5319068e-01   1.1102230e-16
   8.5367989e-01   1.1102230e-16
   8.5416911e-01   1.1102230e-16
   8.5465832e-01   1.1102230e-16
   8.5514753e-01   1.1102230e-16
   8.5563675e-01   1.1102230e-16
   8.5612596e-01   1.1102230e-16
   8.5661518e-01   1.1102230e-16
   8.5710439e-01   1.1102230e-16
   8.5759361e-01   1.1102230e-16
   8.5808282e-01   1.1102230e-16
   8.5857204e-01   1.1102230e-16
   8.5906125e-01   1.1102230e-16
   8.5955047e-01   1.1102230e-16
   8.6003968e-01   1.1102230e-16
   8.6052890e-01   1.1102230e-16
   8.6101811e-01   1.1102230e-16
   8.6150733e-01   1.1102230e-16
   8.6199654e-01   1.1102230e-16
   8.6248576e-01   1.1102230e-16
   8.6297497e-01   1.1102230e-16
   8.6346419e-01   1.1102230e-16
   8.6395340e-01   1.1102230e-16
   8.6444262e-01   1.1102230e-16
   8.6493183e-01   1.1102230e-16
   8.6542105e-01   1.1102230e-16
   8.6591026e-01   1.1102230e-16
   8.6639948e-01   1.1102230e-16
   8.6688869e-01   1.1102230e-16
   8.6737791e-01   1.1102230e-16
   8.6786712e-01   1.1102230e-16
   8.6835634e-01   1.1102230e-16
   8.6884555e-01   1.1102230e-16
   8.6933477e-01   1.1102230e-16
   8.6982398e-01   1.1102230e-16
   8.7031319e-01   1.1102230e-16
   8.7080241e-01   1.1102230e-16
   8.7129162e-01   1.1102230e-16
   8.7178084e-01   1.1102230e-16
   8.7227005e-01   1.1102230e-16
   8.7275927e-01   1.1102230e-16
   8.7324848e-01   1.1102230e-16
   8.7373770e-01   1.1102230e-16
   8.7422691e-01   1.1102230e-16
   8.7471613e-01   1.1102230e-16
   8.7520534e-01   1.1102230e-16
   8.7569456e-01   1.1102230e-16
   8.7618377e-01   1.1102230e-16
   8.7667299e-01   1.1102230e-16
   8.7716220e-01   1.1102230e-16
   8.7765142e-01   1.1102230e-16
   8.7814063e-01   1.1102230e-16
   8.7862985e-01   1.1102230e-16
   8.7911906e-01   1.1102230e-16
   8.7960828e-01   1.1102230e-16
   8.8009749e-01   1.1102230e-16
   8.8058671e-01   1.1102230e-16
   8.8107592e-01   1.1102230e-16
   8.8156514e-01   1.1102230e-16
   8.8205435e-01   1.1102230e-16
   8.8254357e-01   1.1102230e-16
   8.8303278e-01   1.1102230e-16
   8.8352200e-01   1.1102230e-16
   8.8401121e-01   1.1102230e-16
   8.8450043e-01   1.1102230e-16
   8.8498964e-01   1.1102230e-16
   8.8547885e-01   1.1102230e-16
   8.8596807e-01   1.1102230e-16
   8.8645728e-01   1.1102230e-16
   8.8694650e-01   1.1102230e-16
   8.8743571e-01   1.1102230e-16
   8.8792493e-01   1.1102230e-16
   8.8841414e-01   1.1102230e-16
   8.8890336e-01   1.1102230e-16
   8.8939257e-01   1.1102230e-16
   8.8988179e-01   1.1102230e-16
   8.9037100e-01   1.1102230e-16
   8.9086022e-01   1.1102230e-16
   8.9134943e-01   1.1102230e-16
   8.9183865e-01   1.1102230e-16
   8.9232786e-01   1.1102230e-16
   8.9281708e-01   1.1102230e-16
   8.9330629e-01   1.1102230e-16
   8.9379551e-01   1.1102230e-16
   8.9428472e-01   1.1102230e-16
   8.9477394e-01   1.1102230e-16
   8.9526315e-01   1.1102230e-16
   8.9575237e-01   1.1102230e-16
   8.9624158e-01   1.1102230e-16
   8.9673080e-01   1.1102230e-16
   8.9722001e-01   1.1102230e-16
   8.9770923e-01   1.1102230e-16
   8.9819844e-01   1.1102230e-16
   8.9868766e-01   1.1102230e-16
   8.9917687e-01   1.1102230e-16
   8.9966609e-01   1.1102230e-16
   9.0015530e-01   1.1102230e-16
   9.0064451e-01   1.1102230e-16
   9.0113373e-01   1.1102230e-16
   9.0162294e-01   1.1102230e-16
   9.0211216e-01   1.1102230e-16
   9.0260137e-01   1.1102230e-16
   9.0309059e-01   1.1102230e-16
   9.0357980e-01   1.1102230e-16
   9.0406902e-01   1.1102230e-16
   9.0455823e-01   1.1102230e-16
   9.0504745e-01   1.1102230e-16
   9.0553666e-01   1.1102230e-16
   9.0602588e-01   1.1102230e-16
   9.0651509e-01   1.1102230e-16
   9.0700431e-01   1.1102230e-16
   9.0749352e-01   1.1102230e-16
   9.0798274e-01   1.1102230e-16
   9.0847195e-01   1.1102230e-16
   9.0896117e-01   1.1102230e-16
   9.0945038e-01   1.1102230e-16
   9.0993960e-01   1.1102230e-16
   9.1042881e-01   1.1102230e-16
   9.1091803e-01   1.1102230e-16
   9.1140724e-01   1.1102230e-16
   9.1189646e-01   1.1102230e-16
   9.1238567e-01   1.1102230e-16
   9.1287489e-01   1.1102230e-16
   9.1336410e-01   1.1102230e-16
   9.1385332e-01   1.1102230e-16
   9.1434253e-01   1.1102230e-16
   9.1483175e-01   1.1102230e-16
   9.1532096e-01   1.1102230e-16
   9.1581017e-01   1.1102230e-16
   9.1629939e-01   1.1102230e-16
   9.1678860e-01   1.1102230e-16
   9.1727782e-01   1.1102230e-16
   9.1776703e-01   1.1102230e-16
   9.1825625e-01   1.1102230e-16
   9.1874546e-01   1.1102230e-16
   9.1923468e-01   1.1102230e-16
   9.1972389e-01   1.1102230e-16
   9.2021311e-01   1.1102230e-16
   9.2070232e-01   1.1102230e-16
   9.2119154e-01   1.1102230e-16
   9.2168075e-01   1.1102230e-16
   9.2216997e-01   1.1102230e-16
   9.2265918e-01   1.1102230e-16
   9.2314840e-01   1.1102230e-16
   9.2363761e-01   1.1102230e-16
   9.2412683e-01   1.1102230e-16
   9.2461604e-01   1.1102230e-16
   9.2510526e-01   1.1102230e-16
   9.2559447e-01   1.1102230e-16
   9.2608369e-01   1.1102230e-16
   9.2657290e-01   1.1102230e-16
   9.2706212e-01   1.1102230e-16
   9.2755133e-01   1.1102230e-16
   9.2804055e-01   1.1102230e-16
   9.2852976e-01   1.1102230e-16
   9.2901898e-01   1.1102230e-16
   9.2950819e-01   1.1102230e-16
   9.2999740e-01   1.1102230e-16
   9.3048662e-01   1.1102230e-16
   9.3097583e-01   1.1102230e-16
   9.3146505e-01   1.1102230e-16
   9.3195426e-01   1.1102230e-16
   9.3244348e-01   1.1102230e-16
   9.3293269e-01   1.1102230e-16
   9.3342191e-01   1.1102230e-16
   9.3391112e-01   1.1102230e-16
   9.3440034e-01   1.1102230e-16
   9.3488955e-01   1.1102230e-16
   9.3537877e-01   1.1102230e-16
   9.3586798e-01   1.1102230e-16
   9.3635720e-01   1.1102230e-16
   9.3684641e-01   1.1102230e-16
   9.3733563e-01   1.1102230e-16
   9.3782484e-01   1.1102230e-16
   9.3831406e-01   1.1102230e-16
   9.3880327e-01   1.1102230e-16
   9.3929249e-01   1.1102230e-16
   9.3978170e-01   1.1102230e-16
   9.4027092e-01   1.1102230e-16
   9.4076013e-01   1.1102230e-16
   9.4124935e-01   1.1102230e-16
   9.4173856e-01   1.1102230e-16
   9.4222778e-01   1.1102230e-16
   9.4271699e-01   1.1102230e-16
   9.4320621e-01   1.1102230e-16
   9.4369542e-01   1.1102230e-16
   9.4418464e-01   1.1102230e-16
   9.4467385e-01   1.1102230e-16
   9.4516306e-01   1.1102230e-16
   9.4565228e-01   1.1102230e-16
   9.4614149e-01   1.1102230e-16
   9.4663071e-01   1.1102230e-16
   9.4711992e-01   1.1102230e-16
   9.4760914e-01   1.1102230e-16
   9.4809835e-01   1.1102230e-16
   9.4858757e-01   1.1102230e-16
   9.4907678e-01   1.1102230e-16
   9.4956600e-01   1.1102230e-16
   9.5005521e-01   1.1102230e-16
   9.5054443e-01   1.1102230e-16
   9.5103364e-01   1.1102230e-16
   9.5152286e-01   1.1102230e-16
   9.5201207e-01   1.1102230e-16
   9.5250129e-01   1.1102230e-16
   9.5299050e-01   1.1102230e-16
   9.5347972e-01   1.1102230e-16
   9.5396893e-01   1.1102230e-16
   9.5445815e-01   1.1102230e-16
   9.5494736e-01   1.1102230e-16
   9.5543658e-01   1.1102230e-16
   9.5592579e-01   1.1102230e-16
   9.5641501e-01   1.1102230e-16
   9.5690422e-01   1.1102230e-16
   9.5739344e-01   1.1102230e-16
   9.5788265e-01   1.1102230e-16
   9.5837187e-01   1.1102230e-16
   9.5886108e-01   1.1102230e-16
   9.5935030e-01   1.1102230e-16
   9.5983951e-01   1.1102230e-16
   9.6032872e-01   1.1102230e-16
   9.6081794e-01   1.1102230e-16
   9.6130715e-01   1.1102230e-16
   9.6179637e-01   1.1102230e-16
   9.6228558e-01   1.1102230e-16
   9.6277480e-01   1.1102230e-16
   9.6326401e-01   1.1102230e-16
   9.6375323e-01   1.1102230e-16
   9.6424244e-01   1.1102230e-16
   9.6473166e-01   1.1102230e-16
   9.6522087e-01   1.1102230e-16
   9.6571009e-01   1.1102230e-16
   9.6619930e-01   1.1102230e-16
   9.6668852e-01   1.1102230e-16
   9.6717773e-01   1.1102230e-16
   9.6766695e-01   1.1102230e-16
   9.6815616e-01   1.1102230e-16
   9.6864538e-01   1.1102230e-16
   9.6913459e-01   1.1102230e-16
   9.6962381e-01   1.1102230e-16
   9.7011302e-01   1.1102230e-16
   9.7060224e-01   1.1102230e-16
   9.7109145e-01   1.1102230e-16
   9.7158067e-01   1.1102230e-16
   9.7206988e-01   1.1102230e-16
   9.7255910e-01   1.1102230e-16
   9.7304831e-01   1.1102230e-16
   9.7353753e-01   1.1102230e-16
   9.7402674e-01   1.1102230e-16
   9.7451596e-01   1.1102230e-16
   9.7500517e-01   1.1102230e-16
   9.7549438e-01   1.1102230e-16
   9.7598360e-01   1.1102230e-16
   9.7647281e-01   1.1102230e-16
   9.7696203e-01   1.1102230e-16
   9.7745124e-01   1.1102230e-16
   9.7794046e-01   1.1102230e-16


==> Fig_nd/Exponential_PSO.txt <==
   0.0000000e+00   9.1260612e-01
   5.0329668e-03   8.1306640e-01
   1.0065934e-02   6.9179950e-01
   1.5098900e-02   6.2834930e-01
   2.0131867e-02   5.1819220e-01
   2.5164834e-02   4.6379755e-01
   3.0197801e-02   3.8077784e-01
   3.5230767e-02   3.3204181e-01
   4.0263734e-02   2.8047389e-01
   4.5296701e-02   2.3213001e-01
   5.0329668e-02   1.9348970e-01
   5.5362634e-02   1.6059233e-01
   6.0395601e-02   1.2754810e-01
   6.5428568e-02   1.0394913e-01
   7.0461535e-02   8.2892316e-02
   7.5494502e-02   6.9499294e-02
   8.0527468e-02   5.5839256e-02
   8.5560435e-02   4.4686212e-02
   9.0593402e-02   3.4285942e-02
   9.5626369e-02   2.7667412e-02
   1.0065934e-01   2.2300612e-02
   1.0569230e-01   1.7313475e-02
   1.1072527e-01   1.3850718e-02
   1.1575824e-01   1.0904578e-02
   1.2079120e-01   8.3533302e-03
   1.2582417e-01   6.5866365e-03
   1.3085714e-01   5.1056997e-03
   1.3589010e-01   4.1934334e-03
   1.4092307e-01   3.2303068e-03
   1.4595604e-01   2.5142243e-03
   1.5098900e-01   1.9699018e-03
   1.5602197e-01   1.5503377e-03
   1.6105494e-01   1.2420022e-03
   1.6608790e-01   9.9983030e-04
   1.7112087e-01   7.6383024e-04
   1.7615384e-01   6.0228864e-04
   1.8118680e-01   4.4651273e-04
   1.8621977e-01   3.5726540e-04
   1.9125274e-01   2.8884965e-04
   1.9628570e-01   2.2526487e-04
   2.0131867e-01   1.7746919e-04
   2.0635164e-01   1.4035545e-04
   2.1138460e-01   1.0703970e-04
   2.1641757e-01   8.5843236e-05
   2.2145054e-01   6.9001132e-05
   2.2648350e-01   5.3324777e-05
   2.3151647e-01   4.2523045e-05
   2.3654944e-01   3.3765313e-05
   2.4158240e-01   2.6105326e-05
   2.4661537e-01   2.0704051e-05
   2.5164834e-01   1.5851887e-05
   2.5668131e-01   1.2623293e-05
   2.6171427e-01   1.0096183e-05
   2.6674724e-01   7.9410925e-06
   2.7178021e-01   6.3098125e-06
   2.7681317e-01   4.9204614e-06
   2.8184614e-01   3.8414247e-06
   2.8687911e-01   2.9998469e-06
   2.9191207e-01   2.2659077e-06
   2.9694504e-01   1.9015336e-06
   3.0197801e-01   1.4684949e-06
   3.0701097e-01   1.1679684e-06
   3.1204394e-01   9.0819883e-07
   3.1707691e-01   7.5284720e-07
   3.2210987e-01   5.8633737e-07
   3.2714284e-01   4.8089281e-07
   3.3217581e-01   3.6674656e-07
   3.3720877e-01   3.0183067e-07
   3.4224174e-01   2.4073977e-07
   3.4727471e-01   1.8377782e-07
   3.5230767e-01   1.2788770e-07
   3.5734064e-01   1.0574650e-07
   3.6237361e-01   8.8173973e-08
   3.6740657e-01   7.2015720e-08
   3.7243954e-01   5.7628643e-08
   3.7747251e-01   4.3785049e-08
   3.8250547e-01   3.5528058e-08
   3.8753844e-01   2.8362196e-08
   3.9257141e-01   2.2487134e-08
   3.9760437e-01   1.7389097e-08
   4.0263734e-01   1.3313040e-08
   4.0767031e-01   1.0770668e-08
   4.1270328e-01   8.4652934e-09
   4.1773624e-01   6.7972057e-09
   4.2276921e-01   5.1643128e-09
   4.2780218e-01   4.0037504e-09
   4.3283514e-01   3.1546201e-09
   4.3786811e-01   2.5312092e-09
   4.4290108e-01   2.0520086e-09
   4.4793404e-01   1.5569603e-09
   4.5296701e-01   1.2529922e-09
   4.5799998e-01   1.0022658e-09
   4.6303294e-01   7.8431883e-10
   4.6806591e-01   6.0938410e-10
   4.7309888e-01   4.7344528e-10
   4.7813184e-01   3.9113779e-10
   4.8316481e-01   3.0061287e-10
   4.8819778e-01   2.3127500e-10
   4.9323074e-01   1.7984225e-10
   4.9826371e-01   1.4082502e-10
   5.0329668e-01   1.1262824e-10
   5.0832964e-01   8.8417051e-11
   5.1336261e-01   7.1116446e-11
   5.1839558e-01   5.5248917e-11
   5.2342854e-01   4.3745341e-11
   5.2846151e-01   3.5546566e-11
   5.3349448e-01   2.9117264e-11
   5.3852744e-01   2.2044366e-11
   5.4356041e-01   1.7160495e-11
   5.4859338e-01   1.3239077e-11
   5.5362634e-01   1.0963452e-11
   5.5865931e-01   8.0282447e-12
   5.6369228e-01   6.5758510e-12
   5.6872524e-01   5.0699445e-12
   5.7375821e-01   3.9954706e-12
   5.7879118e-01   3.1310510e-12
   5.8382415e-01   2.5516256e-12
   5.8885711e-01   2.0483615e-12
   5.9389008e-01   1.6184831e-12
   5.9892305e-01   1.3349322e-12
   6.0395601e-01   1.0424994e-12
   6.0898898e-01   8.6830543e-13
   6.1402195e-01   6.9755313e-13
   6.1905491e-01   5.4645177e-13
   6.2408788e-01   4.3431925e-13
   6.2912085e-01   3.4328096e-13
   6.3415381e-01   2.7133851e-13
   6.3918678e-01   2.0006219e-13
   6.4421975e-01   1.5931700e-13
   6.4925271e-01   1.2345680e-13
   6.5428568e-01   9.6256336e-14
   6.5931865e-01   7.6383344e-14
   6.6435161e-01   5.8619776e-14
   6.6938458e-01   4.5297099e-14
   6.7441755e-01   3.4749981e-14
   6.7945051e-01   2.9531932e-14
   6.8448348e-01   2.1316282e-14
   6.8951645e-01   1.6098234e-14
   6.9454941e-01   1.2878587e-14
   6.9958238e-01   1.0325074e-14
   7.0461535e-01   7.9936058e-15
   7.0964831e-01   6.1062266e-15
   7.1468128e-01   4.6629367e-15
   7.1971425e-01   3.9968029e-15
   7.2474721e-01   3.1086245e-15
   7.2978018e-01   2.4424907e-15
   7.3481315e-01   1.9984014e-15
   7.3984612e-01   1.4432899e-15
   7.4487908e-01   1.1102230e-15
   7.4991205e-01   8.8817842e-16
   7.5494502e-01   6.6613381e-16
   7.5997798e-01   5.5511151e-16
   7.6501095e-01   4.4408921e-16
   7.7004392e-01   3.3306691e-16
   7.7507688e-01   2.2204460e-16
   7.8010985e-01   2.2204460e-16
   7.8514282e-01   2.2204460e-16
   7.9017578e-01   2.2204460e-16
   7.9520875e-01   2.2204460e-16
   8.0024172e-01   2.2204460e-16
   8.0527468e-01   1.1102230e-16
   8.1030765e-01   1.1102230e-16
   8.1534062e-01   1.1102230e-16
   8.2037358e-01   1.1102230e-16
   8.2540655e-01   1.1102230e-16
   8.3043952e-01   1.1102230e-16
   8.3547248e-01   1.1102230e-16
   8.4050545e-01   1.1102230e-16
   8.4553842e-01   1.1102230e-16
   8.5057138e-01   1.1102230e-16
   8.5560435e-01   1.1102230e-16
   8.6063732e-01   1.1102230e-16
   8.6567028e-01   1.1102230e-16
   8.7070325e-01   1.1102230e-16
   8.7573622e-01   1.1102230e-16
   8.8076918e-01   1.1102230e-16
   8.8580215e-01   1.1102230e-16
   8.9083512e-01   1.1102230e-16
   8.9586808e-01   1.1102230e-16
   9.0090105e-01   1.1102230e-16
   9.0593402e-01   1.1102230e-16
   9.1096699e-01   1.1102230e-16
   9.1599995e-01   1.1102230e-16
   9.2103292e-01   1.1102230e-16
   9.2606589e-01   1.1102230e-16
   9.3109885e-01   1.1102230e-16
   9.3613182e-01   1.1102230e-16
   9.4116479e-01   1.1102230e-16
   9.4619775e-01   1.1102230e-16
   9.5123072e-01   1.1102230e-16
   9.5626369e-01   1.1102230e-16
   9.6129665e-01   1.1102230e-16
   9.6632962e-01   1.1102230e-16
   9.7136259e-01   1.1102230e-16
   9.7639555e-01   1.1102230e-16
   9.8142852e-01   1.1102230e-16
   9.8646149e-01   1.1102230e-16
   9.9149445e-01   1.1102230e-16
   9.9652742e-01   1.1102230e-16
   1.0015604e+00   1.1102230e-16
   1.0065934e+00   1.1102230e-16
   1.0116263e+00   1.1102230e-16
   1.0166593e+00   1.1102230e-16
   1.0216923e+00   1.1102230e-16
   1.0267252e+00   1.1102230e-16
   1.0317582e+00   1.1102230e-16
   1.0367912e+00   1.1102230e-16
   1.0418241e+00   1.1102230e-16
   1.0468571e+00   1.1102230e-16
   1.0518901e+00   1.1102230e-16
   1.0569230e+00   1.1102230e-16
   1.0619560e+00   1.1102230e-16
   1.0669890e+00   1.1102230e-16
   1.0720219e+00   1.1102230e-16
   1.0770549e+00   1.1102230e-16
   1.0820879e+00   1.1102230e-16
   1.0871208e+00   1.1102230e-16
   1.0921538e+00   1.1102230e-16
   1.0971868e+00   1.1102230e-16
   1.1022197e+00   1.1102230e-16
   1.1072527e+00   1.1102230e-16
   1.1122857e+00   1.1102230e-16
   1.1173186e+00   1.1102230e-16
   1.1223516e+00   1.1102230e-16
   1.1273846e+00   1.1102230e-16
   1.1324175e+00   1.1102230e-16
   1.1374505e+00   1.1102230e-16
   1.1424835e+00   1.1102230e-16
   1.1475164e+00   1.1102230e-16
   1.1525494e+00   1.1102230e-16
   1.1575824e+00   1.1102230e-16
   1.1626153e+00   1.1102230e-16
   1.1676483e+00   1.1102230e-16
   1.1726813e+00   1.1102230e-16
   1.1777142e+00   1.1102230e-16
   1.1827472e+00   1.1102230e-16
   1.1877802e+00   1.1102230e-16
   1.1928131e+00   1.1102230e-16
   1.1978461e+00   1.1102230e-16
   1.2028791e+00   1.1102230e-16
   1.2079120e+00   1.1102230e-16
   1.2129450e+00   1.1102230e-16
   1.2179780e+00   1.1102230e-16
   1.2230109e+00   1.1102230e-16
   1.2280439e+00   1.1102230e-16
   1.2330769e+00   1.1102230e-16
   1.2381098e+00   1.1102230e-16
   1.2431428e+00   1.1102230e-16
   1.2481758e+00   1.1102230e-16
   1.2532087e+00   1.1102230e-16
   1.2582417e+00   1.1102230e-16
   1.2632747e+00   1.1102230e-16
   1.2683076e+00   1.1102230e-16
   1.2733406e+00   1.1102230e-16
   1.2783736e+00   1.1102230e-16
   1.2834065e+00   1.1102230e-16
   1.2884395e+00   1.1102230e-16
   1.2934725e+00   1.1102230e-16
   1.2985054e+00   1.1102230e-16
   1.3035384e+00   1.1102230e-16
   1.3085714e+00   1.1102230e-16
   1.3136043e+00   1.1102230e-16
   1.3186373e+00   1.1102230e-16
   1.3236703e+00   1.1102230e-16
   1.3287032e+00   1.1102230e-16
   1.3337362e+00   1.1102230e-16
   1.3387692e+00   1.1102230e-16
   1.3438021e+00   1.1102230e-16
   1.3488351e+00   1.1102230e-16
   1.3538681e+00   1.1102230e-16
   1.3589010e+00   1.1102230e-16
   1.3639340e+00   1.1102230e-16
   1.3689670e+00   1.1102230e-16
   1.3739999e+00   1.1102230e-16
   1.3790329e+00   1.1102230e-16
   1.3840659e+00   1.1102230e-16
   1.3890988e+00   1.1102230e-16
   1.3941318e+00   1.1102230e-16
   1.3991648e+00   1.1102230e-16
   1.4041977e+00   1.1102230e-16
   1.4092307e+00   1.1102230e-16
   1.4142637e+00   1.1102230e-16
   1.4192966e+00   1.1102230e-16
   1.4243296e+00   1.1102230e-16
   1.4293626e+00   1.1102230e-16
   1.4343955e+00   1.1102230e-16
   1.4394285e+00   1.1102230e-16
   1.4444615e+00   1.1102230e-16
   1.4494944e+00   1.1102230e-16
   1.4545274e+00   1.1102230e-16
   1.4595604e+00   1.1102230e-16
   1.4645933e+00   1.1102230e-16
   1.4696263e+00   1.1102230e-16
   1.4746593e+00   1.1102230e-16
   1.4796922e+00   1.1102230e-16
   1.4847252e+00   1.1102230e-16
   1.4897582e+00   1.1102230e-16
   1.4947911e+00   1.1102230e-16
   1.4998241e+00   1.1102230e-16
   1.5048571e+00   1.1102230e-16
   1.5098900e+00   1.1102230e-16
   1.5149230e+00   1.1102230e-16
   1.5199560e+00   1.1102230e-16
   1.5249889e+00   1.1102230e-16
   1.5300219e+00   1.1102230e-16
   1.5350549e+00   1.1102230e-16
   1.5400878e+00   1.1102230e-16
   1.5451208e+00   1.1102230e-16
   1.5501538e+00   1.1102230e-16
   1.5551867e+00   1.1102230e-16
   1.5602197e+00   1.1102230e-16
   1.5652527e+00   1.1102230e-16
   1.5702856e+00   1.1102230e-16
   1.5753186e+00   1.1102230e-16
   1.5803516e+00   1.1102230e-16
   1.5853845e+00   1.1102230e-16
   1.5904175e+00   1.1102230e-16
   1.5954505e+00   1.1102230e-16
   1.6004834e+00   1.1102230e-16
   1.6055164e+00   1.1102230e-16
   1.6105494e+00   1.1102230e-16
   1.6155823e+00   1.1102230e-16
   1.6206153e+00   1.1102230e-16
   1.6256483e+00   1.1102230e-16
   1.6306812e+00   1.1102230e-16
   1.6357142e+00   1.1102230e-16
   1.6407472e+00   1.1102230e-16
   1.6457801e+00   1.1102230e-16
   1.6508131e+00   1.1102230e-16
   1.6558461e+00   1.1102230e-16
   1.6608790e+00   1.1102230e-16
   1.6659120e+00   1.1102230e-16
   1.6709450e+00   1.1102230e-16
   1.6759779e+00   1.1102230e-16
   1.6810109e+00   1.1102230e-16
   1.6860439e+00   1.1102230e-16
   1.6910768e+00   1.1102230e-16
   1.6961098e+00   1.1102230e-16
   1.7011428e+00   1.1102230e-16
   1.7061757e+00   1.1102230e-16
   1.7112087e+00   1.1102230e-16
   1.7162417e+00   1.1102230e-16
   1.7212746e+00   1.1102230e-16
   1.7263076e+00   1.1102230e-16
   1.7313406e+00   1.1102230e-16
   1.7363735e+00   1.1102230e-16
   1.7414065e+00   1.1102230e-16
   1.7464395e+00   1.1102230e-16
   1.7514724e+00   1.1102230e-16
   1.7565054e+00   1.1102230e-16
   1.7615384e+00   1.1102230e-16
   1.7665713e+00   1.1102230e-16
   1.7716043e+00   1.1102230e-16
   1.7766373e+00   1.1102230e-16
   1.7816702e+00   1.1102230e-16
   1.7867032e+00   1.1102230e-16
   1.7917362e+00   1.1102230e-16
   1.7967691e+00   1.1102230e-16
   1.8018021e+00   1.1102230e-16
   1.8068351e+00   1.1102230e-16
   1.8118680e+00   1.1102230e-16
   1.8169010e+00   1.1102230e-16
   1.8219340e+00   1.1102230e-16
   1.8269669e+00   1.1102230e-16
   1.8319999e+00   1.1102230e-16
   1.8370329e+00   1.1102230e-16
   1.8420658e+00   1.1102230e-16
   1.8470988e+00   1.1102230e-16
   1.8521318e+00   1.1102230e-16
   1.8571647e+00   1.1102230e-16
   1.8621977e+00   1.1102230e-16
   1.8672307e+00   1.1102230e-16
   1.8722636e+00   1.1102230e-16
   1.8772966e+00   1.1102230e-16
   1.8823296e+00   1.1102230e-16
   1.8873625e+00   1.1102230e-16
   1.8923955e+00   1.1102230e-16
   1.8974285e+00   1.1102230e-16
   1.9024614e+00   1.1102230e-16
   1.9074944e+00   1.1102230e-16
   1.9125274e+00   1.1102230e-16
   1.9175603e+00   1.1102230e-16
   1.9225933e+00   1.1102230e-16
   1.9276263e+00   1.1102230e-16
   1.9326592e+00   1.1102230e-16
   1.9376922e+00   1.1102230e-16
   1.9427252e+00   1.1102230e-16
   1.9477581e+00   1.1102230e-16
   1.9527911e+00   1.1102230e-16
   1.9578241e+00   1.1102230e-16
   1.9628570e+00   1.1102230e-16
   1.9678900e+00   1.1102230e-16
   1.9729230e+00   1.1102230e-16
   1.9779559e+00   1.1102230e-16
   1.9829889e+00   1.1102230e-16
   1.9880219e+00   1.1102230e-16
   1.9930548e+00   1.1102230e-16
   1.9980878e+00   1.1102230e-16
   2.0031208e+00   1.1102230e-16
   2.0081537e+00   1.1102230e-16
   2.0131867e+00   1.1102230e-16
   2.0182197e+00   1.1102230e-16
   2.0232526e+00   1.1102230e-16
   2.0282856e+00   1.1102230e-16
   2.0333186e+00   1.1102230e-16
   2.0383515e+00   1.1102230e-16
   2.0433845e+00   1.1102230e-16
   2.0484175e+00   1.1102230e-16
   2.0534504e+00   1.1102230e-16
   2.0584834e+00   1.1102230e-16
   2.0635164e+00   1.1102230e-16
   2.0685493e+00   1.1102230e-16
   2.0735823e+00   1.1102230e-16
   2.0786153e+00   1.1102230e-16
   2.0836482e+00   1.1102230e-16
   2.0886812e+00   1.1102230e-16
   2.0937142e+00   1.1102230e-16
   2.0987471e+00   1.1102230e-16
   2.1037801e+00   1.1102230e-16
   2.1088131e+00   1.1102230e-16
   2.1138460e+00   1.1102230e-16
   2.1188790e+00   1.1102230e-16
   2.1239120e+00   1.1102230e-16
   2.1289449e+00   1.1102230e-16
   2.1339779e+00   1.1102230e-16
   2.1390109e+00   1.1102230e-16
   2.1440438e+00   1.1102230e-16
   2.1490768e+00   1.1102230e-16
   2.1541098e+00   1.1102230e-16
   2.1591427e+00   1.1102230e-16
   2.1641757e+00   1.1102230e-16
   2.1692087e+00   1.1102230e-16
   2.1742416e+00   1.1102230e-16
   2.1792746e+00   1.1102230e-16
   2.1843076e+00   1.1102230e-16
   2.1893405e+00   1.1102230e-16
   2.1943735e+00   1.1102230e-16
   2.1994065e+00   1.1102230e-16
   2.2044394e+00   1.1102230e-16
   2.2094724e+00   1.1102230e-16
   2.2145054e+00   1.1102230e-16
   2.2195383e+00   1.1102230e-16
   2.2245713e+00   1.1102230e-16
   2.2296043e+00   1.1102230e-16
   2.2346372e+00   1.1102230e-16
   2.2396702e+00   1.1102230e-16
   2.2447032e+00   1.1102230e-16
   2.2497361e+00   1.1102230e-16
   2.2547691e+00   1.1102230e-16
   2.2598021e+00   1.1102230e-16
   2.2648350e+00   1.1102230e-16
   2.2698680e+00   1.1102230e-16
   2.2749010e+00   1.1102230e-16
   2.2799339e+00   1.1102230e-16
   2.2849669e+00   1.1102230e-16
   2.2899999e+00   1.1102230e-16
   2.2950328e+00   1.1102230e-16
   2.3000658e+00   1.1102230e-16
   2.3050988e+00   1.1102230e-16
   2.3101317e+00   1.1102230e-16
   2.3151647e+00   1.1102230e-16
   2.3201977e+00   1.1102230e-16
   2.3252306e+00   1.1102230e-16
   2.3302636e+00   1.1102230e-16
   2.3352966e+00   1.1102230e-16
   2.3403295e+00   1.1102230e-16
   2.3453625e+00   1.1102230e-16
   2.3503955e+00   1.1102230e-16
   2.3554284e+00   1.1102230e-16
   2.3604614e+00   1.1102230e-16
   2.3654944e+00   1.1102230e-16
   2.3705273e+00   1.1102230e-16
   2.3755603e+00   1.1102230e-16
   2.3805933e+00   1.1102230e-16
   2.3856262e+00   1.1102230e-16
   2.3906592e+00   1.1102230e-16
   2.3956922e+00   1.1102230e-16
   2.4007251e+00   1.1102230e-16
   2.4057581e+00   1.1102230e-16
   2.4107911e+00   1.1102230e-16
   2.4158240e+00   1.1102230e-16
   2.4208570e+00   1.1102230e-16
   2.4258900e+00   1.1102230e-16
   2.4309229e+00   1.1102230e-16
   2.4359559e+00   1.1102230e-16
   2.4409889e+00   1.1102230e-16
   2.4460218e+00   1.1102230e-16
   2.4510548e+00   1.1102230e-16
   2.4560878e+00   1.1102230e-16
   2.4611208e+00   1.1102230e-16
   2.4661537e+00   1.1102230e-16
   2.4711867e+00   1.1102230e-16
   2.4762197e+00   1.1102230e-16
   2.4812526e+00   1.1102230e-16
   2.4862856e+00   1.1102230e-16
   2.4913186e+00   1.1102230e-16
   2.4963515e+00   1.1102230e-16
   2.5013845e+00   1.1102230e-16
   2.5064175e+00   1.1102230e-16
   2.5114504e+00   1.1102230e-16


==> Fig_nd/Griewank_CR.txt <==
   0.0000000e+00   1.3833361e+01
   9.4698273e-04   1.3008992e+01
   1.8939655e-03   1.2281053e+01
   2.8409482e-03   1.1883316e+01
   3.7879309e-03   1.1309167e+01
   4.7349137e-03   1.0928884e+01
   5.6818964e-03   1.0492771e+01
   6.6288791e-03   1.0261212e+01
   7.5758619e-03   9.7879255e+00
   8.5228446e-03   9.5356798e+00
   9.4698273e-03   9.0510837e+00
   1.0416810e-02   8.8896305e+00
   1.1363793e-02   8.7360839e+00
   1.2310776e-02   8.4809547e+00
   1.3257758e-02   8.2608161e+00
   1.4204741e-02   7.9731130e+00
   1.5151724e-02   7.6910198e+00
   1.6098706e-02   7.6031259e+00
   1.7045689e-02   7.3957353e+00
   1.7992672e-02   7.1431898e+00
   1.8939655e-02   7.0359618e+00
   1.9886637e-02   6.9030731e+00
   2.0833620e-02   6.7058543e+00
   2.1780603e-02   6.4806792e+00
   2.2727586e-02   6.2804211e+00
   2.3674568e-02   6.0801349e+00
   2.4621551e-02   5.9910656e+00
   2.5568534e-02   5.9086954e+00
   2.6515517e-02   5.7031154e+00
   2.7462499e-02   5.5531558e+00
   2.8409482e-02   5.4744025e+00
   2.9356465e-02   5.2190516e+00
   3.0303447e-02   5.1434143e+00
   3.1250430e-02   5.0324385e+00
   3.2197413e-02   4.9639439e+00
   3.3144396e-02   4.8500198e+00
   3.4091378e-02   4.7673181e+00
   3.5038361e-02   4.6786721e+00
   3.5985344e-02   4.4964360e+00
   3.6932327e-02   4.4078280e+00
   3.7879309e-02   4.3623011e+00
   3.8826292e-02   4.1431666e+00
   3.9773275e-02   4.0331367e+00
   4.0720258e-02   3.9090581e+00
   4.1667240e-02   3.8517349e+00
   4.2614223e-02   3.7500842e+00
   4.3561206e-02   3.6547442e+00
   4.4508188e-02   3.5192297e+00
   4.5455171e-02   3.4544374e+00
   4.6402154e-02   3.3548586e+00
   4.7349137e-02   3.3024183e+00
   4.8296119e-02   3.1584466e+00
   4.9243102e-02   3.0337901e+00
   5.0190085e-02   2.9917115e+00
   5.1137068e-02   2.9234830e+00
   5.2084050e-02   2.8780409e+00
   5.3031033e-02   2.7909133e+00
   5.3978016e-02   2.7247548e+00
   5.4924999e-02   2.6105356e+00
   5.5871981e-02   2.5444119e+00
   5.6818964e-02   2.5043427e+00
   5.7765947e-02   2.4632945e+00
   5.8712929e-02   2.3994885e+00
   5.9659912e-02   2.3158408e+00
   6.0606895e-02   2.2707255e+00
   6.1553878e-02   2.2180954e+00
   6.2500860e-02   2.1972438e+00
   6.3447843e-02   2.1528263e+00
   6.4394826e-02   2.1203634e+00
   6.5341809e-02   2.0668342e+00
   6.6288791e-02   2.0330848e+00
   6.7235774e-02   1.9800219e+00
   6.8182757e-02   1.9287469e+00
   6.9129740e-02   1.8970422e+00
   7.0076722e-02   1.8631588e+00
   7.1023705e-02   1.8375253e+00
   7.1970688e-02   1.7865558e+00
   7.2917671e-02   1.7651394e+00
   7.3864653e-02   1.7442771e+00
   7.4811636e-02   1.6973628e+00
   7.5758619e-02   1.6711098e+00
   7.6705601e-02   1.6293260e+00
   7.7652584e-02   1.6132740e+00
   7.8599567e-02   1.5805445e+00
   7.9546550e-02   1.5605110e+00
   8.0493532e-02   1.5386399e+00
   8.1440515e-02   1.5208291e+00
   8.2387498e-02   1.5056725e+00
   8.3334481e-02   1.4732032e+00
   8.4281463e-02   1.4636945e+00
   8.5228446e-02   1.4548439e+00
   8.6175429e-02   1.4294105e+00
   8.7122412e-02   1.4117572e+00
   8.8069394e-02   1.3963923e+00
   8.9016377e-02   1.3863679e+00
   8.9963360e-02   1.3732824e+00
   9.0910342e-02   1.3545262e+00
   9.1857325e-02   1.3435057e+00
   9.2804308e-02   1.3236838e+00
   9.3751291e-02   1.3100761e+00
   9.4698273e-02   1.2957114e+00
   9.5645256e-02   1.2889972e+00
   9.6592239e-02   1.2758310e+00
   9.7539222e-02   1.2666927e+00
   9.8486204e-02   1.2536922e+00
   9.9433187e-02   1.2451990e+00
   1.0038017e-01   1.2334252e+00
   1.0132715e-01   1.2184622e+00
   1.0227414e-01   1.2120494e+00
   1.0322112e-01   1.2016796e+00
   1.0416810e-01   1.1931979e+00
   1.0511508e-01   1.1892919e+00
   1.0606207e-01   1.1824018e+00
   1.0700905e-01   1.1726430e+00
   1.0795603e-01   1.1681985e+00
   1.0890301e-01   1.1644285e+00
   1.0985000e-01   1.1581709e+00
   1.1079698e-01   1.1494902e+00
   1.1174396e-01   1.1420001e+00
   1.1269095e-01   1.1378934e+00
   1.1363793e-01   1.1321227e+00
   1.1458491e-01   1.1251997e+00
   1.1553189e-01   1.1192196e+00
   1.1647888e-01   1.1141534e+00
   1.1742586e-01   1.1125296e+00
   1.1837284e-01   1.1086367e+00
   1.1931982e-01   1.1046907e+00
   1.2026681e-01   1.0969679e+00
   1.2121379e-01   1.0954637e+00
   1.2216077e-01   1.0922367e+00
   1.2310776e-01   1.0896692e+00
   1.2405474e-01   1.0862574e+00
   1.2500172e-01   1.0833656e+00
   1.2594870e-01   1.0805848e+00
   1.2689569e-01   1.0768588e+00
   1.2784267e-01   1.0724484e+00
   1.2878965e-01   1.0692488e+00
   1.2973663e-01   1.0677765e+00
   1.3068362e-01   1.0665847e+00
   1.3163060e-01   1.0637722e+00
   1.3257758e-01   1.0612256e+00
   1.3352457e-01   1.0587446e+00
   1.3447155e-01   1.0548455e+00
   1.3541853e-01   1.0516548e+00
   1.3636551e-01   1.0502299e+00
   1.3731250e-01   1.0488125e+00
   1.3825948e-01   1.0466185e+00
   1.3920646e-01   1.0450206e+00
   1.4015344e-01   1.0430062e+00
   1.4110043e-01   1.0406851e+00
   1.4204741e-01   1.0392320e+00
   1.4299439e-01   1.0369099e+00
   1.4394138e-01   1.0359047e+00
   1.4488836e-01   1.0346631e+00
   1.4583534e-01   1.0325545e+00
   1.4678232e-01   1.0316395e+00
   1.4772931e-01   1.0299546e+00
   1.4867629e-01   1.0282635e+00
   1.4962327e-01   1.0271480e+00
   1.5057025e-01   1.0252132e+00
   1.5151724e-01   1.0231322e+00
   1.5246422e-01   1.0219355e+00
   1.5341120e-01   1.0206456e+00
   1.5435819e-01   1.0184465e+00
   1.5530517e-01   1.0157379e+00
   1.5625215e-01   1.0124818e+00
   1.5719913e-01   1.0109312e+00
   1.5814612e-01   1.0094821e+00
   1.5909310e-01   1.0066843e+00
   1.6004008e-01   1.0034308e+00
   1.6098706e-01   1.0025255e+00
   1.6193405e-01   1.0014309e+00
   1.6288103e-01   9.9621365e-01
   1.6382801e-01   9.9209909e-01
   1.6477500e-01   9.9015487e-01
   1.6572198e-01   9.8621555e-01
   1.6666896e-01   9.8051246e-01
   1.6761594e-01   9.7652756e-01
   1.6856293e-01   9.6786691e-01
   1.6950991e-01   9.6271648e-01
   1.7045689e-01   9.5752807e-01
   1.7140387e-01   9.4331709e-01
   1.7235086e-01   9.3237802e-01
   1.7329784e-01   9.2688529e-01
   1.7424482e-01   9.1727954e-01
   1.7519181e-01   9.1225011e-01
   1.7613879e-01   9.0561334e-01
   1.7708577e-01   8.9780519e-01
   1.7803275e-01   8.9359290e-01
   1.7897974e-01   8.7045326e-01
   1.7992672e-01   8.5409272e-01
   1.8087370e-01   8.4296410e-01
   1.8182068e-01   8.3730788e-01
   1.8276767e-01   8.2909215e-01
   1.8371465e-01   8.1563708e-01
   1.8466163e-01   7.9359660e-01
   1.8560862e-01   7.8157157e-01
   1.8655560e-01   7.6952233e-01
   1.8750258e-01   7.4915553e-01
   1.8844956e-01   7.4299269e-01
   1.8939655e-01   7.2647560e-01
   1.9034353e-01   7.1285718e-01
   1.9129051e-01   7.0054534e-01
   1.9223749e-01   6.8358370e-01
   1.9318448e-01   6.6996159e-01
   1.9413146e-01   6.4658478e-01
   1.9507844e-01   6.2352411e-01
   1.9602543e-01   6.1203769e-01
   1.9697241e-01   5.9530582e-01
   1.9791939e-01   5.8040301e-01
   1.9886637e-01   5.6487547e-01
   1.9981336e-01   5.5518097e-01
   2.0076034e-01   5.3669745e-01
   2.0170732e-01   5.1736573e-01
   2.0265431e-01   5.0886179e-01
   2.0360129e-01   4.9178503e-01
   2.0454827e-01   4.8280701e-01
   2.0549525e-01   4.7495849e-01
   2.0644224e-01   4.6054762e-01
   2.0738922e-01   4.4066242e-01
   2.0833620e-01   4.2457391e-01
   2.0928318e-01   4.1450728e-01
   2.1023017e-01   4.0584414e-01
   2.1117715e-01   3.9912384e-01
   2.1212413e-01   3.8192018e-01
   2.1307112e-01   3.6771403e-01
   2.1401810e-01   3.5643869e-01
   2.1496508e-01   3.4599373e-01
   2.1591206e-01   3.3434525e-01
   2.1685905e-01   3.2159778e-01
   2.1780603e-01   3.1010140e-01
   2.1875301e-01   3.0155502e-01
   2.1969999e-01   2.9431464e-01
   2.2064698e-01   2.8663792e-01
   2.2159396e-01   2.7562057e-01
   2.2254094e-01   2.6854808e-01
   2.2348793e-01   2.6304565e-01
   2.2443491e-01   2.5421478e-01
   2.2538189e-01   2.3921844e-01
   2.2632887e-01   2.3421417e-01
   2.2727586e-01   2.3060705e-01
   2.2822284e-01   2.1955854e-01
   2.2916982e-01   2.1319714e-01
   2.3011680e-01   2.0411095e-01
   2.3106379e-01   1.9557371e-01
   2.3201077e-01   1.9070044e-01
   2.3295775e-01   1.8361518e-01
   2.3390474e-01   1.7855828e-01
   2.3485172e-01   1.7163499e-01
   2.3579870e-01   1.6222891e-01
   2.3674568e-01   1.5756742e-01
   2.3769267e-01   1.5343962e-01
   2.3863965e-01   1.5081441e-01
   2.3958663e-01   1.4251931e-01
   2.4053361e-01   1.3753488e-01
   2.4148060e-01   1.3266871e-01
   2.4242758e-01   1.2559330e-01
   2.4337456e-01   1.2166083e-01
   2.4432155e-01   1.1795176e-01
   2.4526853e-01   1.1432779e-01
   2.4621551e-01   1.1162843e-01
   2.4716249e-01   1.0809993e-01
   2.4810948e-01   1.0597786e-01
   2.4905646e-01   1.0097272e-01
   2.5000344e-01   9.7109343e-02
   2.5095042e-01   9.5467409e-02
   2.5189741e-01   9.3723534e-02
   2.5284439e-01   8.9675086e-02
   2.5379137e-01   8.7506654e-02
   2.5473836e-01   8.3962735e-02
   2.5568534e-01   7.9809873e-02
   2.5663232e-01   7.7636352e-02
   2.5757930e-01   7.4709360e-02
   2.5852629e-01   7.3002249e-02
   2.5947327e-01   7.0681771e-02
   2.6042025e-01   6.7436762e-02
   2.6136723e-01   6.6228673e-02
   2.6231422e-01   6.5196651e-02
   2.6326120e-01   6.2820222e-02
   2.6420818e-01   6.1509564e-02
   2.6515517e-01   5.8347951e-02
   2.6610215e-01   5.6577652e-02
   2.6704913e-01   5.5145901e-02
   2.6799611e-01   5.4237237e-02
   2.6894310e-01   5.2580029e-02
   2.6989008e-01   5.1526850e-02
   2.7083706e-01   4.9823330e-02
   2.7178404e-01   4.8746987e-02
   2.7273103e-01   4.6811568e-02
   2.7367801e-01   4.4425565e-02
   2.7462499e-01   4.3078652e-02
   2.7557198e-01   4.2123110e-02
   2.7651896e-01   4.0130510e-02
   2.7746594e-01   4.0124047e-02
   2.7841292e-01   4.0124047e-02
   2.7935991e-01   3.7270513e-02
   2.8030689e-01   3.5716299e-02
   2.8125387e-01   3.5046545e-02
   2.8220085e-01   3.4473982e-02
   2.8314784e-01   3.3102265e-02
   2.8409482e-01   3.2730271e-02
   2.8504180e-01   3.1753276e-02
   2.8598879e-01   3.0730623e-02
   2.8693577e-01   3.0365451e-02
   2.8788275e-01   2.9686193e-02
   2.8882973e-01   2.8725469e-02
   2.8977672e-01   2.8046887e-02
   2.9072370e-01   2.7712954e-02
   2.9167068e-01   2.7053107e-02
   2.9261766e-01   2.6260550e-02
   2.9356465e-01   2.5489815e-02
   2.9451163e-01   2.4645408e-02
   2.9545861e-01   2.4348539e-02
   2.9640560e-01   2.3454274e-02
   2.9735258e-01   2.2691100e-02
   2.9829956e-01   2.2569324e-02
   2.9924654e-01   2.2455348e-02
   3.0019353e-01   2.1582174e-02
   3.0114051e-01   2.0998246e-02
   3.0208749e-01   2.0998246e-02
   3.0303447e-01   2.0453403e-02
   3.0398146e-01   2.0453403e-02
   3.0492844e-01   2.0148376e-02
   3.0587542e-01   1.9757528e-02
   3.0682241e-01   1.9033623e-02
   3.0776939e-01   1.8645574e-02
   3.0871637e-01   1.8636967e-02
   3.0966335e-01   1.8076910e-02
   3.1061034e-01   1.7781192e-02
   3.1155732e-01   1.7514638e-02
   3.1250430e-01   1.7514638e-02
   3.1345128e-01   1.7514638e-02
   3.1439827e-01   1.6963840e-02
   3.1534525e-01   1.6963840e-02
   3.1629223e-01   1.6963840e-02
   3.1723922e-01   1.6773950e-02
   3.1818620e-01   1.6503735e-02
   3.1913318e-01   1.6318507e-02
   3.2008016e-01   1.6318507e-02
   3.2102715e-01   1.6318507e-02
   3.2197413e-01   1.6318507e-02
   3.2292111e-01   1.6303037e-02
   3.2386809e-01   1.6285539e-02
   3.2481508e-01   1.5921250e-02
   3.2576206e-01   1.5713304e-02
   3.2670904e-01   1.5474686e-02
   3.2765603e-01   1.5254302e-02
   3.2860301e-01   1.5254302e-02
   3.2954999e-01   1.5091457e-02
   3.3049697e-01   1.4949174e-02
   3.3144396e-01   1.4814623e-02
   3.3239094e-01   1.4814623e-02
   3.3333792e-01   1.4806885e-02
   3.3428491e-01   1.4746889e-02
   3.3523189e-01   1.4671690e-02
   3.3617887e-01   1.4532387e-02
   3.3712585e-01   1.3986676e-02
   3.3807284e-01   1.3910257e-02
   3.3901982e-01   1.3893589e-02
   3.3996680e-01   1.3878431e-02
   3.4091378e-01   1.3810219e-02
   3.4186077e-01   1.3750436e-02
   3.4280775e-01   1.3651997e-02
   3.4375473e-01   1.3651997e-02
   3.4470172e-01   1.3640388e-02
   3.4564870e-01   1.3622404e-02
   3.4659568e-01   1.3585349e-02
   3.4754266e-01   1.3585349e-02
   3.4848965e-01   1.3540943e-02
   3.4943663e-01   1.3459049e-02
   3.5038361e-01   1.3433480e-02
   3.5133059e-01   1.3407799e-02
   3.5227758e-01   1.3388425e-02
   3.5322456e-01   1.3240283e-02
   3.5417154e-01   1.3240283e-02
   3.5511853e-01   1.3167555e-02
   3.5606551e-01   1.3151600e-02
   3.5701249e-01   1.3082824e-02
   3.5795947e-01   1.3050405e-02
   3.5890646e-01   1.3039451e-02
   3.5985344e-01   1.2941907e-02
   3.6080042e-01   1.2906022e-02
   3.6174740e-01   1.2879567e-02
   3.6269439e-01   1.2879567e-02
   3.6364137e-01   1.2879567e-02
   3.6458835e-01   1.2879567e-02
   3.6553534e-01   1.2879567e-02
   3.6648232e-01   1.2879567e-02
   3.6742930e-01   1.2861168e-02
   3.6837628e-01   1.2845967e-02
   3.6932327e-01   1.2823294e-02
   3.7027025e-01   1.2797917e-02
   3.7121723e-01   1.2738356e-02
   3.7216421e-01   1.2707409e-02
   3.7311120e-01   1.2707409e-02
   3.7405818e-01   1.2705954e-02
   3.7500516e-01   1.2687567e-02
   3.7595215e-01   1.2687567e-02
   3.7689913e-01   1.2678365e-02
   3.7784611e-01   1.2678365e-02
   3.7879309e-01   1.2670040e-02
   3.7974008e-01   1.2624544e-02
   3.8068706e-01   1.2607700e-02
   3.8163404e-01   1.2607700e-02
   3.8258102e-01   1.2591069e-02
   3.8352801e-01   1.2574893e-02
   3.8447499e-01   1.2564333e-02
   3.8542197e-01   1.2556747e-02
   3.8636896e-01   1.2556747e-02
   3.8731594e-01   1.2550266e-02
   3.8826292e-01   1.2528192e-02
   3.8920990e-01   1.2516260e-02
   3.9015689e-01   1.2511796e-02
   3.9110387e-01   1.2487225e-02
   3.9205085e-01   1.2487225e-02
   3.9299783e-01   1.2487225e-02
   3.9394482e-01   1.2479302e-02
   3.9489180e-01   1.2479302e-02
   3.9583878e-01   1.2466042e-02
   3.9678577e-01   1.2466042e-02
   3.9773275e-01   1.2462189e-02
   3.9867973e-01   1.2460384e-02
   3.9962671e-01   1.2451640e-02
   4.0057370e-01   1.2451640e-02
   4.0152068e-01   1.2451640e-02
   4.0246766e-01   1.2439105e-02
   4.0341464e-01   1.2434806e-02
   4.0436163e-01   1.2431196e-02
   4.0530861e-01   1.2427327e-02
   4.0625559e-01   1.2422214e-02
   4.0720258e-01   1.2420991e-02
   4.0814956e-01   1.2415294e-02
   4.0909654e-01   1.2411181e-02
   4.1004352e-01   1.2409931e-02
   4.1099051e-01   1.2406397e-02
   4.1193749e-01   1.2406397e-02
   4.1288447e-01   1.2406397e-02
   4.1383145e-01   1.2402917e-02
   4.1477844e-01   1.2398621e-02
   4.1572542e-01   1.2394555e-02
   4.1667240e-01   1.2393257e-02
   4.1761939e-01   1.2387144e-02
   4.1856637e-01   1.2386221e-02
   4.1951335e-01   1.2381587e-02
   4.2046033e-01   1.2377468e-02
   4.2140732e-01   1.2373329e-02
   4.2235430e-01   1.2368924e-02
   4.2330128e-01   1.2366438e-02
   4.2424826e-01   1.2366438e-02
   4.2519525e-01   1.2366438e-02
   4.2614223e-01   1.2365411e-02
   4.2708921e-01   1.2359364e-02
   4.2803620e-01   1.2359364e-02
   4.2898318e-01   1.2357822e-02
   4.2993016e-01   1.2354966e-02
   4.3087714e-01   1.2354966e-02
   4.3182413e-01   1.2353272e-02
   4.3277111e-01   1.2353272e-02
   4.3371809e-01   1.2351476e-02
   4.3466507e-01   1.2351476e-02
   4.3561206e-01   1.2351442e-02
   4.3655904e-01   1.2351442e-02
   4.3750602e-01   1.2349751e-02
   4.3845301e-01   1.2349562e-02
   4.3939999e-01   1.2347968e-02
   4.4034697e-01   1.2345184e-02
   4.4129395e-01   1.2344677e-02
   4.4224094e-01   1.2344344e-02
   4.4318792e-01   1.2342862e-02
   4.4413490e-01   1.2339783e-02
   4.4508188e-01   1.2337215e-02
   4.4602887e-01   1.2337215e-02
   4.4697585e-01   1.2337019e-02
   4.4792283e-01   1.2336221e-02
   4.4886982e-01   1.2335759e-02
   4.4981680e-01   1.2333722e-02
   4.5076378e-01   1.2333418e-02
   4.5171076e-01   1.2332338e-02
   4.5265775e-01   1.2331193e-02
   4.5360473e-01   1.2331193e-02
   4.5455171e-01   1.2330698e-02
   4.5549869e-01   1.2330698e-02
   4.5644568e-01   1.2330698e-02
   4.5739266e-01   1.2329746e-02
   4.5833964e-01   1.2327480e-02
   4.5928663e-01   1.2326913e-02
   4.6023361e-01   1.2326913e-02
   4.6118059e-01   1.2326717e-02
   4.6212757e-01   1.2326717e-02
   4.6307456e-01   1.2326656e-02
   4.6402154e-01   1.2326656e-02
   4.6496852e-01   1.2326656e-02
   4.6591551e-01   1.2325728e-02
   4.6686249e-01   1.2325724e-02
   4.6780947e-01   1.2325724e-02
   4.6875645e-01   1.2324844e-02
   4.6970344e-01   1.2324784e-02
   4.7065042e-01   1.2324784e-02
   4.7159740e-01   1.2324564e-02
   4.7254438e-01   1.2324152e-02
   4.7349137e-01   1.2323758e-02
   4.7443835e-01   1.2322651e-02
   4.7538533e-01   1.2322355e-02
   4.7633232e-01   1.2322355e-02
   4.7727930e-01   1.2322342e-02
   4.7822628e-01   1.2322341e-02
   4.7917326e-01   1.2322186e-02
   4.8012025e-01   1.2322156e-02
   4.8106723e-01   1.2322063e-02
   4.8201421e-01   1.2321899e-02
   4.8296119e-01   1.2321725e-02
   4.8390818e-01   1.2321610e-02
   4.8485516e-01   1.2321610e-02
   4.8580214e-01   1.2320959e-02
   4.8674913e-01   1.2320794e-02
   4.8769611e-01   1.2319805e-02
   4.8864309e-01   1.2319705e-02
   4.8959007e-01   1.2319705e-02
   4.9053706e-01   1.2319250e-02
   4.9148404e-01   1.2318990e-02
   4.9243102e-01   1.2318747e-02
   4.9337800e-01   1.2318747e-02
   4.9432499e-01   1.2318702e-02
   4.9527197e-01   1.2318702e-02
   4.9621895e-01   1.2318702e-02
   4.9716594e-01   1.2318702e-02
   4.9811292e-01   1.2318660e-02
   4.9905990e-01   1.2318616e-02
   5.0000688e-01   1.2318527e-02
   5.0095387e-01   1.2318527e-02
   5.0190085e-01   1.2318488e-02
   5.0284783e-01   1.2318488e-02
   5.0379481e-01   1.2318326e-02
   5.0474180e-01   1.2318108e-02
   5.0568878e-01   1.2317871e-02
   5.0663576e-01   1.2317850e-02
   5.0758275e-01   1.2317713e-02
   5.0852973e-01   1.2317657e-02
   5.0947671e-01   1.2317547e-02
   5.1042369e-01   1.2317547e-02
   5.1137068e-01   1.2317538e-02
   5.1231766e-01   1.2317475e-02
   5.1326464e-01   1.2317446e-02
   5.1421162e-01   1.2317261e-02
   5.1515861e-01   1.2317158e-02
   5.1610559e-01   1.2317109e-02
   5.1705257e-01   1.2317004e-02
   5.1799956e-01   1.2316884e-02
   5.1894654e-01   1.2316846e-02
   5.1989352e-01   1.2316846e-02
   5.2084050e-01   1.2316846e-02
   5.2178749e-01   1.2316846e-02
   5.2273447e-01   1.2316837e-02
   5.2368145e-01   1.2316801e-02
   5.2462843e-01   1.2316801e-02
   5.2557542e-01   1.2316788e-02
   5.2652240e-01   1.2316788e-02
   5.2746938e-01   1.2316762e-02
   5.2841637e-01   1.2316762e-02
   5.2936335e-01   1.2316762e-02
   5.3031033e-01   1.2316680e-02
   5.3125731e-01   1.2316664e-02
   5.3220430e-01   1.2316664e-02
   5.3315128e-01   1.2316653e-02
   5.3409826e-01   1.2316613e-02
   5.3504524e-01   1.2316596e-02
   5.3599223e-01   1.2316596e-02
   5.3693921e-01   1.2316558e-02
   5.3788619e-01   1.2316521e-02
   5.3883318e-01   1.2316521e-02
   5.3978016e-01   1.2316521e-02
   5.4072714e-01   1.2316470e-02
   5.4167412e-01   1.2316465e-02
   5.4262111e-01   1.2316442e-02
   5.4356809e-01   1.2316369e-02
   5.4451507e-01   1.2316337e-02
   5.4546205e-01   1.2316336e-02
   5.4640904e-01   1.2316334e-02
   5.4735602e-01   1.2316334e-02
   5.4830300e-01   1.2316334e-02
   5.4924999e-01   1.2316329e-02
   5.5019697e-01   1.2316321e-02
   5.5114395e-01   1.2316317e-02
   5.5209093e-01   1.2316283e-02
   5.5303792e-01   1.2316277e-02
   5.5398490e-01   1.2316276e-02
   5.5493188e-01   1.2316274e-02
   5.5587886e-01   1.2316258e-02
   5.5682585e-01   1.2316235e-02
   5.5777283e-01   1.2316228e-02
   5.5871981e-01   1.2316228e-02
   5.5966680e-01   1.2316228e-02
   5.6061378e-01   1.2316218e-02
   5.6156076e-01   1.2316218e-02
   5.6250774e-01   1.2316217e-02
   5.6345473e-01   1.2316198e-02
   5.6440171e-01   1.2316198e-02
   5.6534869e-01   1.2316179e-02
   5.6629567e-01   1.2316179e-02
   5.6724266e-01   1.2316176e-02
   5.6818964e-01   1.2316167e-02
   5.6913662e-01   1.2316167e-02
   5.7008361e-01   1.2316167e-02
   5.7103059e-01   1.2316167e-02
   5.7197757e-01   1.2316165e-02
   5.7292455e-01   1.2316158e-02
   5.7387154e-01   1.2316152e-02
   5.7481852e-01   1.2316150e-02
   5.7576550e-01   1.2316150e-02
   5.7671248e-01   1.2316150e-02
   5.7765947e-01   1.2316150e-02
   5.7860645e-01   1.2316150e-02
   5.7955343e-01   1.2316150e-02
   5.8050042e-01   1.2316145e-02
   5.8144740e-01   1.2316143e-02
   5.8239438e-01   1.2316141e-02
   5.8334136e-01   1.2316132e-02
   5.8428835e-01   1.2316120e-02
   5.8523533e-01   1.2316111e-02
   5.8618231e-01   1.2316111e-02
   5.8712929e-01   1.2316111e-02
   5.8807628e-01   1.2316111e-02
   5.8902326e-01   1.2316111e-02
   5.8997024e-01   1.2316111e-02
   5.9091723e-01   1.2316110e-02
   5.9186421e-01   1.2316110e-02
   5.9281119e-01   1.2316110e-02
   5.9375817e-01   1.2316108e-02
   5.9470516e-01   1.2316103e-02
   5.9565214e-01   1.2316102e-02
   5.9659912e-01   1.2316102e-02
   5.9754611e-01   1.2316100e-02
   5.9849309e-01   1.2316100e-02
   5.9944007e-01   1.2316100e-02
   6.0038705e-01   1.2316100e-02
   6.0133404e-01   1.2316100e-02
   6.0228102e-01   1.2316100e-02
   6.0322800e-01   1.2316100e-02
   6.0417498e-01   1.2316100e-02
   6.0512197e-01   1.2316099e-02
   6.0606895e-01   1.2316099e-02
   6.0701593e-01   1.2316098e-02
   6.0796292e-01   1.2316097e-02
   6.0890990e-01   1.2316097e-02
   6.0985688e-01   1.2316094e-02
   6.1080386e-01   1.2316092e-02
   6.1175085e-01   1.2316091e-02
   6.1269783e-01   1.2316091e-02
   6.1364481e-01   1.2316088e-02
   6.1459179e-01   1.2316087e-02
   6.1553878e-01   1.2316087e-02
   6.1648576e-01   1.2316087e-02
   6.1743274e-01   1.2316087e-02
   6.1837973e-01   1.2316087e-02
   6.1932671e-01   1.2316087e-02
   6.2027369e-01   1.2316087e-02
   6.2122067e-01   1.2316087e-02
   6.2216766e-01   1.2316087e-02
   6.2311464e-01   1.2316086e-02
   6.2406162e-01   1.2316085e-02
   6.2500860e-01   1.2316085e-02
   6.2595559e-01   1.2316083e-02
   6.2690257e-01   1.2316082e-02
   6.2784955e-01   1.2316082e-02
   6.2879654e-01   1.2316082e-02
   6.2974352e-01   1.2316081e-02
   6.3069050e-01   1.2316081e-02
   6.3163748e-01   1.2316081e-02
   6.3258447e-01   1.2316080e-02
   6.3353145e-01   1.2316080e-02
   6.3447843e-01   1.2316080e-02
   6.3542541e-01   1.2316080e-02
   6.3637240e-01   1.2316079e-02
   6.3731938e-01   1.2316079e-02
   6.3826636e-01   1.2316079e-02
   6.3921335e-01   1.2316078e-02
   6.4016033e-01   1.2316078e-02
   6.4110731e-01   1.2316077e-02
   6.4205429e-01   1.2316077e-02
   6.4300128e-01   1.2316077e-02
   6.4394826e-01   1.2316077e-02
   6.4489524e-01   1.2316077e-02
   6.4584222e-01   1.2316076e-02
   6.4678921e-01   1.2316076e-02
   6.4773619e-01   1.2316076e-02
   6.4868317e-01   1.2316076e-02
   6.4963016e-01   1.2316076e-02
   6.5057714e-01   1.2316076e-02
   6.5152412e-01   1.2316076e-02
   6.5247110e-01   1.2316076e-02
   6.5341809e-01   1.2316075e-02
   6.5436507e-01   1.2316075e-02
   6.5531205e-01   1.2316075e-02
   6.5625903e-01   1.2316075e-02
   6.5720602e-01   1.2316075e-02
   6.5815300e-01   1.2316075e-02
   6.5909998e-01   1.2316075e-02
   6.6004697e-01   1.2316075e-02
   6.6099395e-01   1.2316075e-02
   6.6194093e-01   1.2316074e-02
   6.6288791e-01   1.2316074e-02
   6.6383490e-01   1.2316074e-02
   6.6478188e-01   1.2316074e-02
   6.6572886e-01   1.2316074e-02
   6.6667584e-01   1.2316074e-02
   6.6762283e-01   1.2316074e-02
   6.6856981e-01   1.2316074e-02
   6.6951679e-01   1.2316074e-02
   6.7046378e-01   1.2316074e-02
   6.7141076e-01   1.2316074e-02
   6.7235774e-01   1.2316074e-02
   6.7330472e-01   1.2316074e-02
   6.7425171e-01   1.2316074e-02
   6.7519869e-01   1.2316074e-02
   6.7614567e-01   1.2316074e-02
   6.7709265e-01   1.2316073e-02
   6.7803964e-01   1.2316073e-02
   6.7898662e-01   1.2316073e-02
   6.7993360e-01   1.2316073e-02
   6.8088059e-01   1.2316073e-02
   6.8182757e-01   1.2316073e-02
   6.8277455e-01   1.2316073e-02
   6.8372153e-01   1.2316073e-02
   6.8466852e-01   1.2316073e-02
   6.8561550e-01   1.2316073e-02
   6.8656248e-01   1.2316073e-02
   6.8750946e-01   1.2316073e-02
   6.8845645e-01   1.2316073e-02
   6.8940343e-01   1.2316073e-02
   6.9035041e-01   1.2316073e-02
   6.9129740e-01   1.2316073e-02
   6.9224438e-01   1.2316073e-02
   6.9319136e-01   1.2316073e-02
   6.9413834e-01   1.2316073e-02
   6.9508533e-01   1.2316073e-02
   6.9603231e-01   1.2316073e-02
   6.9697929e-01   1.2316073e-02
   6.9792627e-01   1.2316073e-02
   6.9887326e-01   1.2316073e-02
   6.9982024e-01   1.2316073e-02
   7.0076722e-01   1.2316073e-02
   7.0171421e-01   1.2316073e-02
   7.0266119e-01   1.2316073e-02
   7.0360817e-01   1.2316073e-02
   7.0455515e-01   1.2316073e-02
   7.0550214e-01   1.2316073e-02
   7.0644912e-01   1.2316073e-02
   7.0739610e-01   1.2316073e-02
   7.0834308e-01   1.2316073e-02
   7.0929007e-01   1.2316073e-02
   7.1023705e-01   1.2316073e-02
   7.1118403e-01   1.2316073e-02
   7.1213102e-01   1.2316073e-02
   7.1307800e-01   1.2316073e-02
   7.1402498e-01   1.2316073e-02
   7.1497196e-01   1.2316073e-02
   7.1591895e-01   1.2316073e-02
   7.1686593e-01   1.2316073e-02
   7.1781291e-01   1.2316073e-02
   7.1875990e-01   1.2316073e-02
   7.1970688e-01   1.2316073e-02
   7.2065386e-01   1.2316073e-02
   7.2160084e-01   1.2316073e-02
   7.2254783e-01   1.2316073e-02
   7.2349481e-01   1.2316073e-02
   7.2444179e-01   1.2316073e-02
   7.2538877e-01   1.2316073e-02
   7.2633576e-01   1.2316073e-02
   7.2728274e-01   1.2316073e-02
   7.2822972e-01   1.2316073e-02
   7.2917671e-01   1.2316073e-02
   7.3012369e-01   1.2316073e-02
   7.3107067e-01   1.2316073e-02
   7.3201765e-01   1.2316073e-02
   7.3296464e-01   1.2316073e-02
   7.3391162e-01   1.2316073e-02
   7.3485860e-01   1.2316073e-02
   7.3580558e-01   1.2316073e-02
   7.3675257e-01   1.2316073e-02
   7.3769955e-01   1.2316073e-02
   7.3864653e-01   1.2316073e-02
   7.3959352e-01   1.2316073e-02
   7.4054050e-01   1.2316073e-02
   7.4148748e-01   1.2316073e-02
   7.4243446e-01   1.2316073e-02
   7.4338145e-01   1.2316073e-02
   7.4432843e-01   1.2316073e-02
   7.4527541e-01   1.2316073e-02
   7.4622239e-01   1.2316073e-02
   7.4716938e-01   1.2316073e-02
   7.4811636e-01   1.2316073e-02
   7.4906334e-01   1.2316073e-02
   7.5001033e-01   1.2316073e-02
   7.5095731e-01   1.2316073e-02
   7.5190429e-01   1.2316073e-02
   7.5285127e-01   1.2316073e-02
   7.5379826e-01   1.2316073e-02
   7.5474524e-01   1.2316073e-02
   7.5569222e-01   1.2316073e-02
   7.5663920e-01   1.2316073e-02
   7.5758619e-01   1.2316073e-02
   7.5853317e-01   1.2316073e-02
   7.5948015e-01   1.2316073e-02
   7.6042714e-01   1.2316073e-02
   7.6137412e-01   1.2316073e-02
   7.6232110e-01   1.2316073e-02
   7.6326808e-01   1.2316073e-02
   7.6421507e-01   1.2316073e-02
   7.6516205e-01   1.2316073e-02
   7.6610903e-01   1.2316073e-02
   7.6705601e-01   1.2316073e-02
   7.6800300e-01   1.2316073e-02
   7.6894998e-01   1.2316073e-02
   7.6989696e-01   1.2316073e-02
   7.7084395e-01   1.2316073e-02
   7.7179093e-01   1.2316073e-02
   7.7273791e-01   1.2316073e-02
   7.7368489e-01   1.2316073e-02
   7.7463188e-01   1.2316073e-02
   7.7557886e-01   1.2316073e-02
   7.7652584e-01   1.2316073e-02
   7.7747282e-01   1.2316073e-02
   7.7841981e-01   1.2316073e-02
   7.7936679e-01   1.2316073e-02
   7.8031377e-01   1.2316073e-02
   7.8126076e-01   1.2316073e-02
   7.8220774e-01   1.2316073e-02
   7.8315472e-01   1.2316073e-02
   7.8410170e-01   1.2316073e-02
   7.8504869e-01   1.2316073e-02
   7.8599567e-01   1.2316073e-02
   7.8694265e-01   1.2316073e-02
   7.8788963e-01   1.2316073e-02
   7.8883662e-01   1.2316073e-02
   7.8978360e-01   1.2316073e-02
   7.9073058e-01   1.2316073e-02
   7.9167757e-01   1.2316073e-02
   7.9262455e-01   1.2316073e-02
   7.9357153e-01   1.2316073e-02
   7.9451851e-01   1.2316073e-02
   7.9546550e-01   1.2316073e-02
   7.9641248e-01   1.2316073e-02
   7.9735946e-01   1.2316073e-02
   7.9830644e-01   1.2316073e-02
   7.9925343e-01   1.2316073e-02
   8.0020041e-01   1.2316073e-02
   8.0114739e-01   1.2316073e-02
   8.0209438e-01   1.2316073e-02
   8.0304136e-01   1.2316073e-02
   8.0398834e-01   1.2316073e-02
   8.0493532e-01   1.2316073e-02
   8.0588231e-01   1.2316073e-02
   8.0682929e-01   1.2316073e-02
   8.0777627e-01   1.2316073e-02
   8.0872325e-01   1.2316073e-02
   8.0967024e-01   1.2316073e-02
   8.1061722e-01   1.2316073e-02
   8.1156420e-01   1.2316073e-02
   8.1251119e-01   1.2316073e-02
   8.1345817e-01   1.2316073e-02
   8.1440515e-01   1.2316073e-02
   8.1535213e-01   1.2316073e-02
   8.1629912e-01   1.2316073e-02
   8.1724610e-01   1.2316073e-02
   8.1819308e-01   1.2316073e-02
   8.1914006e-01   1.2316073e-02
   8.2008705e-01   1.2316073e-02
   8.2103403e-01   1.2316073e-02
   8.2198101e-01   1.2316073e-02
   8.2292800e-01   1.2316073e-02
   8.2387498e-01   1.2316073e-02
   8.2482196e-01   1.2316073e-02
   8.2576894e-01   1.2316073e-02
   8.2671593e-01   1.2316073e-02
   8.2766291e-01   1.2316073e-02
   8.2860989e-01   1.2316073e-02
   8.2955687e-01   1.2316073e-02
   8.3050386e-01   1.2316073e-02
   8.3145084e-01   1.2316073e-02
   8.3239782e-01   1.2316073e-02
   8.3334481e-01   1.2316073e-02
   8.3429179e-01   1.2316073e-02
   8.3523877e-01   1.2316073e-02
   8.3618575e-01   1.2316073e-02
   8.3713274e-01   1.2316073e-02
   8.3807972e-01   1.2316073e-02
   8.3902670e-01   1.2316073e-02
   8.3997368e-01   1.2316073e-02
   8.4092067e-01   1.2316073e-02
   8.4186765e-01   1.2316073e-02
   8.4281463e-01   1.2316073e-02
   8.4376162e-01   1.2316073e-02
   8.4470860e-01   1.2316073e-02
   8.4565558e-01   1.2316073e-02
   8.4660256e-01   1.2316073e-02
   8.4754955e-01   1.2316073e-02
   8.4849653e-01   1.2316073e-02
   8.4944351e-01   1.2316073e-02
   8.5039050e-01   1.2316073e-02
   8.5133748e-01   1.2316073e-02
   8.5228446e-01   1.2316073e-02
   8.5323144e-01   1.2316073e-02
   8.5417843e-01   1.2316073e-02
   8.5512541e-01   1.2316073e-02
   8.5607239e-01   1.2316073e-02
   8.5701937e-01   1.2316073e-02
   8.5796636e-01   1.2316073e-02
   8.5891334e-01   1.2316073e-02
   8.5986032e-01   1.2316073e-02
   8.6080731e-01   1.2316073e-02
   8.6175429e-01   1.2316073e-02
   8.6270127e-01   1.2316073e-02
   8.6364825e-01   1.2316073e-02
   8.6459524e-01   1.2316073e-02
   8.6554222e-01   1.2316073e-02
   8.6648920e-01   1.2316073e-02
   8.6743618e-01   1.2316073e-02
   8.6838317e-01   1.2316073e-02
   8.6933015e-01   1.2316073e-02
   8.7027713e-01   1.2316073e-02
   8.7122412e-01   1.2316073e-02
   8.7217110e-01   1.2316073e-02
   8.7311808e-01   1.2316073e-02
   8.7406506e-01   1.2316073e-02
   8.7501205e-01   1.2316073e-02
   8.7595903e-01   1.2316073e-02
   8.7690601e-01   1.2316073e-02
   8.7785299e-01   1.2316073e-02
   8.7879998e-01   1.2316073e-02
   8.7974696e-01   1.2316073e-02
   8.8069394e-01   1.2316073e-02
   8.8164093e-01   1.2316073e-02
   8.8258791e-01   1.2316073e-02
   8.8353489e-01   1.2316073e-02
   8.8448187e-01   1.2316073e-02
   8.8542886e-01   1.2316073e-02
   8.8637584e-01   1.2316073e-02
   8.8732282e-01   1.2316073e-02
   8.8826980e-01   1.2316073e-02
   8.8921679e-01   1.2316073e-02
   8.9016377e-01   1.2316073e-02
   8.9111075e-01   1.2316073e-02
   8.9205774e-01   1.2316073e-02
   8.9300472e-01   1.2316073e-02
   8.9395170e-01   1.2316073e-02
   8.9489868e-01   1.2316073e-02
   8.9584567e-01   1.2316073e-02
   8.9679265e-01   1.2316073e-02
   8.9773963e-01   1.2316073e-02
   8.9868661e-01   1.2316073e-02
   8.9963360e-01   1.2316073e-02
   9.0058058e-01   1.2316073e-02
   9.0152756e-01   1.2316073e-02
   9.0247455e-01   1.2316073e-02
   9.0342153e-01   1.2316073e-02
   9.0436851e-01   1.2316073e-02
   9.0531549e-01   1.2316073e-02
   9.0626248e-01   1.2316073e-02
   9.0720946e-01   1.2316073e-02
   9.0815644e-01   1.2316073e-02
   9.0910342e-01   1.2316073e-02
   9.1005041e-01   1.2316073e-02
   9.1099739e-01   1.2316073e-02
   9.1194437e-01   1.2316073e-02
   9.1289136e-01   1.2316073e-02
   9.1383834e-01   1.2316073e-02
   9.1478532e-01   1.2316073e-02
   9.1573230e-01   1.2316073e-02
   9.1667929e-01   1.2316073e-02
   9.1762627e-01   1.2316073e-02
   9.1857325e-01   1.2316073e-02
   9.1952023e-01   1.2316073e-02
   9.2046722e-01   1.2316073e-02
   9.2141420e-01   1.2316073e-02
   9.2236118e-01   1.2316073e-02
   9.2330817e-01   1.2316073e-02
   9.2425515e-01   1.2316073e-02
   9.2520213e-01   1.2316073e-02
   9.2614911e-01   1.2316073e-02
   9.2709610e-01   1.2316073e-02
   9.2804308e-01   1.2316073e-02
   9.2899006e-01   1.2316073e-02
   9.2993704e-01   1.2316073e-02
   9.3088403e-01   1.2316073e-02
   9.3183101e-01   1.2316073e-02
   9.3277799e-01   1.2316073e-02
   9.3372498e-01   1.2316073e-02
   9.3467196e-01   1.2316073e-02
   9.3561894e-01   1.2316073e-02
   9.3656592e-01   1.2316073e-02
   9.3751291e-01   1.2316073e-02
   9.3845989e-01   1.2316073e-02
   9.3940687e-01   1.2316073e-02
   9.4035385e-01   1.2316073e-02
   9.4130084e-01   1.2316073e-02
   9.4224782e-01   1.2316073e-02
   9.4319480e-01   1.2316073e-02
   9.4414179e-01   1.2316073e-02
   9.4508877e-01   1.2316073e-02
   9.4603575e-01   1.2316073e-02
   9.4698273e-01   1.2316073e-02
   9.4792972e-01   1.2316073e-02
   9.4887670e-01   1.2316073e-02
   9.4982368e-01   1.2316073e-02
   9.5077066e-01   1.2316073e-02
   9.5171765e-01   1.2316073e-02
   9.5266463e-01   1.2316073e-02
   9.5361161e-01   1.2316073e-02
   9.5455860e-01   1.2316073e-02
   9.5550558e-01   1.2316073e-02
   9.5645256e-01   1.2316073e-02
   9.5739954e-01   1.2316073e-02
   9.5834653e-01   1.2316073e-02
   9.5929351e-01   1.2316073e-02
   9.6024049e-01   1.2316073e-02
   9.6118747e-01   1.2316073e-02
   9.6213446e-01   1.2316073e-02
   9.6308144e-01   1.2316073e-02
   9.6402842e-01   1.2316073e-02
   9.6497541e-01   1.2316073e-02
   9.6592239e-01   1.2316073e-02
   9.6686937e-01   1.2316073e-02
   9.6781635e-01   1.2316073e-02
   9.6876334e-01   1.2316073e-02
   9.6971032e-01   1.2316073e-02
   9.7065730e-01   1.2316073e-02
   9.7160428e-01   1.2316073e-02
   9.7255127e-01   1.2316073e-02
   9.7349825e-01   1.2316073e-02
   9.7444523e-01   1.2316073e-02
   9.7539222e-01   1.2316073e-02
   9.7633920e-01   1.2316073e-02
   9.7728618e-01   1.2316073e-02
   9.7823316e-01   1.2316073e-02
   9.7918015e-01   1.2316073e-02
   9.8012713e-01   1.2316073e-02
   9.8107411e-01   1.2316073e-02
   9.8202110e-01   1.2316073e-02
   9.8296808e-01   1.2316073e-02
   9.8391506e-01   1.2316073e-02
   9.8486204e-01   1.2316073e-02
   9.8580903e-01   1.2316073e-02
   9.8675601e-01   1.2316073e-02
   9.8770299e-01   1.2316073e-02
   9.8864997e-01   1.2316073e-02
   9.8959696e-01   1.2316073e-02
   9.9054394e-01   1.2316073e-02
   9.9149092e-01   1.2316073e-02
   9.9243791e-01   1.2316073e-02
   9.9338489e-01   1.2316073e-02
   9.9433187e-01   1.2316073e-02
   9.9527885e-01   1.2316073e-02
   9.9622584e-01   1.2316073e-02
   9.9717282e-01   1.2316073e-02
   9.9811980e-01   1.2316073e-02
   9.9906678e-01   1.2316073e-02
   1.0000138e+00   1.2316073e-02
   1.0009607e+00   1.2316073e-02
   1.0019077e+00   1.2316073e-02
   1.0028547e+00   1.2316073e-02
   1.0038017e+00   1.2316073e-02
   1.0047487e+00   1.2316073e-02
   1.0056957e+00   1.2316073e-02
   1.0066426e+00   1.2316073e-02
   1.0075896e+00   1.2316073e-02
   1.0085366e+00   1.2316073e-02
   1.0094836e+00   1.2316073e-02
   1.0104306e+00   1.2316073e-02
   1.0113776e+00   1.2316073e-02
   1.0123245e+00   1.2316073e-02
   1.0132715e+00   1.2316073e-02
   1.0142185e+00   1.2316073e-02
   1.0151655e+00   1.2316073e-02
   1.0161125e+00   1.2316073e-02
   1.0170595e+00   1.2316073e-02
   1.0180064e+00   1.2316073e-02
   1.0189534e+00   1.2316073e-02
   1.0199004e+00   1.2316073e-02
   1.0208474e+00   1.2316073e-02
   1.0217944e+00   1.2316073e-02
   1.0227414e+00   1.2316073e-02
   1.0236883e+00   1.2316073e-02
   1.0246353e+00   1.2316073e-02
   1.0255823e+00   1.2316073e-02
   1.0265293e+00   1.2316073e-02
   1.0274763e+00   1.2316073e-02
   1.0284232e+00   1.2316073e-02
   1.0293702e+00   1.2316073e-02
   1.0303172e+00   1.2316073e-02
   1.0312642e+00   1.2316073e-02
   1.0322112e+00   1.2316073e-02
   1.0331582e+00   1.2316073e-02
   1.0341051e+00   1.2316073e-02
   1.0350521e+00   1.2316073e-02
   1.0359991e+00   1.2316073e-02
   1.0369461e+00   1.2316073e-02
   1.0378931e+00   1.2316073e-02
   1.0388401e+00   1.2316073e-02
   1.0397870e+00   1.2316073e-02
   1.0407340e+00   1.2316073e-02
   1.0416810e+00   1.2316073e-02
   1.0426280e+00   1.2316073e-02
   1.0435750e+00   1.2316073e-02
   1.0445220e+00   1.2316073e-02
   1.0454689e+00   1.2316073e-02
   1.0464159e+00   1.2316073e-02
   1.0473629e+00   1.2316073e-02
   1.0483099e+00   1.2316073e-02
   1.0492569e+00   1.2316073e-02
   1.0502039e+00   1.2316073e-02
   1.0511508e+00   1.2316073e-02
   1.0520978e+00   1.2316073e-02
   1.0530448e+00   1.2316073e-02
   1.0539918e+00   1.2316073e-02
   1.0549388e+00   1.2316073e-02
   1.0558857e+00   1.2316073e-02
   1.0568327e+00   1.2316073e-02
   1.0577797e+00   1.2316073e-02
   1.0587267e+00   1.2316073e-02
   1.0596737e+00   1.2316073e-02
   1.0606207e+00   1.2316073e-02
   1.0615676e+00   1.2316073e-02
   1.0625146e+00   1.2316073e-02
   1.0634616e+00   1.2316073e-02
   1.0644086e+00   1.2316073e-02
   1.0653556e+00   1.2316073e-02
   1.0663026e+00   1.2316073e-02
   1.0672495e+00   1.2316073e-02
   1.0681965e+00   1.2316073e-02
   1.0691435e+00   1.2316073e-02
   1.0700905e+00   1.2316073e-02
   1.0710375e+00   1.2316073e-02
   1.0719845e+00   1.2316073e-02
   1.0729314e+00   1.2316073e-02
   1.0738784e+00   1.2316073e-02
   1.0748254e+00   1.2316073e-02
   1.0757724e+00   1.2316073e-02
   1.0767194e+00   1.2316073e-02
   1.0776664e+00   1.2316073e-02
   1.0786133e+00   1.2316073e-02
   1.0795603e+00   1.2316073e-02
   1.0805073e+00   1.2316073e-02
   1.0814543e+00   1.2316073e-02
   1.0824013e+00   1.2316073e-02
   1.0833482e+00   1.2316073e-02
   1.0842952e+00   1.2316073e-02
   1.0852422e+00   1.2316073e-02
   1.0861892e+00   1.2316073e-02
   1.0871362e+00   1.2316073e-02
   1.0880832e+00   1.2316073e-02
   1.0890301e+00   1.2316073e-02
   1.0899771e+00   1.2316073e-02
   1.0909241e+00   1.2316073e-02
   1.0918711e+00   1.2316073e-02
   1.0928181e+00   1.2316073e-02
   1.0937651e+00   1.2316073e-02
   1.0947120e+00   1.2316073e-02
   1.0956590e+00   1.2316073e-02
   1.0966060e+00   1.2316073e-02
   1.0975530e+00   1.2316073e-02
   1.0985000e+00   1.2316073e-02
   1.0994470e+00   1.2316073e-02
   1.1003939e+00   1.2316073e-02
   1.1013409e+00   1.2316073e-02
   1.1022879e+00   1.2316073e-02
   1.1032349e+00   1.2316073e-02
   1.1041819e+00   1.2316073e-02
   1.1051289e+00   1.2316073e-02
   1.1060758e+00   1.2316073e-02
   1.1070228e+00   1.2316073e-02
   1.1079698e+00   1.2316073e-02
   1.1089168e+00   1.2316073e-02
   1.1098638e+00   1.2316073e-02
   1.1108107e+00   1.2316073e-02
   1.1117577e+00   1.2316073e-02
   1.1127047e+00   1.2316073e-02
   1.1136517e+00   1.2316073e-02
   1.1145987e+00   1.2316073e-02
   1.1155457e+00   1.2316073e-02
   1.1164926e+00   1.2316073e-02
   1.1174396e+00   1.2316073e-02
   1.1183866e+00   1.2316073e-02
   1.1193336e+00   1.2316073e-02
   1.1202806e+00   1.2316073e-02
   1.1212276e+00   1.2316073e-02
   1.1221745e+00   1.2316073e-02
   1.1231215e+00   1.2316073e-02
   1.1240685e+00   1.2316073e-02
   1.1250155e+00   1.2316073e-02
   1.1259625e+00   1.2316073e-02
   1.1269095e+00   1.2316073e-02
   1.1278564e+00   1.2316073e-02
   1.1288034e+00   1.2316073e-02
   1.1297504e+00   1.2316073e-02
   1.1306974e+00   1.2316073e-02
   1.1316444e+00   1.2316073e-02
   1.1325913e+00   1.2316073e-02
   1.1335383e+00   1.2316073e-02
   1.1344853e+00   1.2316073e-02
   1.1354323e+00   1.2316073e-02
   1.1363793e+00   1.2316073e-02
   1.1373263e+00   1.2316073e-02
   1.1382732e+00   1.2316073e-02
   1.1392202e+00   1.2316073e-02
   1.1401672e+00   1.2316073e-02
   1.1411142e+00   1.2316073e-02
   1.1420612e+00   1.2316073e-02
   1.1430082e+00   1.2316073e-02
   1.1439551e+00   1.2316073e-02
   1.1449021e+00   1.2316073e-02
   1.1458491e+00   1.2316073e-02
   1.1467961e+00   1.2316073e-02
   1.1477431e+00   1.2316073e-02
   1.1486901e+00   1.2316073e-02
   1.1496370e+00   1.2316073e-02
   1.1505840e+00   1.2316073e-02
   1.1515310e+00   1.2316073e-02
   1.1524780e+00   1.2316073e-02
   1.1534250e+00   1.2316073e-02
   1.1543720e+00   1.2316073e-02
   1.1553189e+00   1.2316073e-02
   1.1562659e+00   1.2316073e-02
   1.1572129e+00   1.2316073e-02
   1.1581599e+00   1.2316073e-02
   1.1591069e+00   1.2316073e-02
   1.1600538e+00   1.2316073e-02
   1.1610008e+00   1.2316073e-02
   1.1619478e+00   1.2316073e-02
   1.1628948e+00   1.2316073e-02
   1.1638418e+00   1.2316073e-02
   1.1647888e+00   1.2316073e-02
   1.1657357e+00   1.2316073e-02
   1.1666827e+00   1.2316073e-02
   1.1676297e+00   1.2316073e-02
   1.1685767e+00   1.2316073e-02
   1.1695237e+00   1.2316073e-02
   1.1704707e+00   1.2316073e-02
   1.1714176e+00   1.2316073e-02
   1.1723646e+00   1.2316073e-02
   1.1733116e+00   1.2316073e-02
   1.1742586e+00   1.2316073e-02
   1.1752056e+00   1.2316073e-02
   1.1761526e+00   1.2316073e-02
   1.1770995e+00   1.2316073e-02
   1.1780465e+00   1.2316073e-02
   1.1789935e+00   1.2316073e-02
   1.1799405e+00   1.2316073e-02
   1.1808875e+00   1.2316073e-02
   1.1818345e+00   1.2316073e-02
   1.1827814e+00   1.2316073e-02
   1.1837284e+00   1.2316073e-02
   1.1846754e+00   1.2316073e-02
   1.1856224e+00   1.2316073e-02
   1.1865694e+00   1.2316073e-02
   1.1875163e+00   1.2316073e-02
   1.1884633e+00   1.2316073e-02
   1.1894103e+00   1.2316073e-02
   1.1903573e+00   1.2316073e-02
   1.1913043e+00   1.2316073e-02
   1.1922513e+00   1.2316073e-02
   1.1931982e+00   1.2316073e-02
   1.1941452e+00   1.2316073e-02
   1.1950922e+00   1.2316073e-02
   1.1960392e+00   1.2316073e-02
   1.1969862e+00   1.2316073e-02
   1.1979332e+00   1.2316073e-02
   1.1988801e+00   1.2316073e-02
   1.1998271e+00   1.2316073e-02
   1.2007741e+00   1.2316073e-02
   1.2017211e+00   1.2316073e-02
   1.2026681e+00   1.2316073e-02
   1.2036151e+00   1.2316073e-02
   1.2045620e+00   1.2316073e-02
   1.2055090e+00   1.2316073e-02
   1.2064560e+00   1.2316073e-02
   1.2074030e+00   1.2316073e-02
   1.2083500e+00   1.2316073e-02
   1.2092970e+00   1.2316073e-02
   1.2102439e+00   1.2316073e-02
   1.2111909e+00   1.2316073e-02
   1.2121379e+00   1.2316073e-02
   1.2130849e+00   1.2316073e-02
   1.2140319e+00   1.2316073e-02
   1.2149788e+00   1.2316073e-02
   1.2159258e+00   1.2316073e-02
   1.2168728e+00   1.2316073e-02
   1.2178198e+00   1.2316073e-02
   1.2187668e+00   1.2316073e-02
   1.2197138e+00   1.2316073e-02
   1.2206607e+00   1.2316073e-02
   1.2216077e+00   1.2316073e-02
   1.2225547e+00   1.2316073e-02
   1.2235017e+00   1.2316073e-02
   1.2244487e+00   1.2316073e-02
   1.2253957e+00   1.2316073e-02
   1.2263426e+00   1.2316073e-02
   1.2272896e+00   1.2316073e-02
   1.2282366e+00   1.2316073e-02
   1.2291836e+00   1.2316073e-02
   1.2301306e+00   1.2316073e-02
   1.2310776e+00   1.2316073e-02
   1.2320245e+00   1.2316073e-02
   1.2329715e+00   1.2316073e-02
   1.2339185e+00   1.2316073e-02
   1.2348655e+00   1.2316073e-02
   1.2358125e+00   1.2316073e-02
   1.2367595e+00   1.2316073e-02
   1.2377064e+00   1.2316073e-02
   1.2386534e+00   1.2316073e-02
   1.2396004e+00   1.2316073e-02
   1.2405474e+00   1.2316073e-02
   1.2414944e+00   1.2316073e-02
   1.2424413e+00   1.2316073e-02
   1.2433883e+00   1.2316073e-02
   1.2443353e+00   1.2316073e-02
   1.2452823e+00   1.2316073e-02
   1.2462293e+00   1.2316073e-02
   1.2471763e+00   1.2316073e-02
   1.2481232e+00   1.2316073e-02
   1.2490702e+00   1.2316073e-02
   1.2500172e+00   1.2316073e-02
   1.2509642e+00   1.2316073e-02
   1.2519112e+00   1.2316073e-02
   1.2528582e+00   1.2316073e-02
   1.2538051e+00   1.2316073e-02
   1.2547521e+00   1.2316073e-02
   1.2556991e+00   1.2316073e-02
   1.2566461e+00   1.2316073e-02
   1.2575931e+00   1.2316073e-02
   1.2585401e+00   1.2316073e-02
   1.2594870e+00   1.2316073e-02
   1.2604340e+00   1.2316073e-02
   1.2613810e+00   1.2316073e-02
   1.2623280e+00   1.2316073e-02
   1.2632750e+00   1.2316073e-02
   1.2642219e+00   1.2316073e-02
   1.2651689e+00   1.2316073e-02
   1.2661159e+00   1.2316073e-02
   1.2670629e+00   1.2316073e-02
   1.2680099e+00   1.2316073e-02
   1.2689569e+00   1.2316073e-02
   1.2699038e+00   1.2316073e-02
   1.2708508e+00   1.2316073e-02
   1.2717978e+00   1.2316073e-02
   1.2727448e+00   1.2316073e-02
   1.2736918e+00   1.2316073e-02
   1.2746388e+00   1.2316073e-02
   1.2755857e+00   1.2316073e-02
   1.2765327e+00   1.2316073e-02
   1.2774797e+00   1.2316073e-02
   1.2784267e+00   1.2316073e-02
   1.2793737e+00   1.2316073e-02
   1.2803207e+00   1.2316073e-02
   1.2812676e+00   1.2316073e-02
   1.2822146e+00   1.2316073e-02
   1.2831616e+00   1.2316073e-02
   1.2841086e+00   1.2316073e-02
   1.2850556e+00   1.2316073e-02
   1.2860026e+00   1.2316073e-02
   1.2869495e+00   1.2316073e-02
   1.2878965e+00   1.2316073e-02
   1.2888435e+00   1.2316073e-02
   1.2897905e+00   1.2316073e-02
   1.2907375e+00   1.2316073e-02
   1.2916844e+00   1.2316073e-02
   1.2926314e+00   1.2316073e-02
   1.2935784e+00   1.2316073e-02
   1.2945254e+00   1.2316073e-02
   1.2954724e+00   1.2316073e-02
   1.2964194e+00   1.2316073e-02
   1.2973663e+00   1.2316073e-02
   1.2983133e+00   1.2316073e-02
   1.2992603e+00   1.2316073e-02
   1.3002073e+00   1.2316073e-02
   1.3011543e+00   1.2316073e-02
   1.3021013e+00   1.2316073e-02
   1.3030482e+00   1.2316073e-02
   1.3039952e+00   1.2316073e-02
   1.3049422e+00   1.2316073e-02
   1.3058892e+00   1.2316073e-02
   1.3068362e+00   1.2316073e-02
   1.3077832e+00   1.2316073e-02
   1.3087301e+00   1.2316073e-02
   1.3096771e+00   1.2316073e-02
   1.3106241e+00   1.2316073e-02
   1.3115711e+00   1.2316073e-02
   1.3125181e+00   1.2316073e-02
   1.3134651e+00   1.2316073e-02
   1.3144120e+00   1.2316073e-02
   1.3153590e+00   1.2316073e-02
   1.3163060e+00   1.2316073e-02
   1.3172530e+00   1.2316073e-02
   1.3182000e+00   1.2316073e-02
   1.3191469e+00   1.2316073e-02
   1.3200939e+00   1.2316073e-02
   1.3210409e+00   1.2316073e-02
   1.3219879e+00   1.2316073e-02
   1.3229349e+00   1.2316073e-02
   1.3238819e+00   1.2316073e-02
   1.3248288e+00   1.2316073e-02
   1.3257758e+00   1.2316073e-02
   1.3267228e+00   1.2316073e-02
   1.3276698e+00   1.2316073e-02
   1.3286168e+00   1.2316073e-02
   1.3295638e+00   1.2316073e-02
   1.3305107e+00   1.2316073e-02
   1.3314577e+00   1.2316073e-02
   1.3324047e+00   1.2316073e-02
   1.3333517e+00   1.2316073e-02
   1.3342987e+00   1.2316073e-02
   1.3352457e+00   1.2316073e-02
   1.3361926e+00   1.2316073e-02
   1.3371396e+00   1.2316073e-02
   1.3380866e+00   1.2316073e-02
   1.3390336e+00   1.2316073e-02
   1.3399806e+00   1.2316073e-02
   1.3409276e+00   1.2316073e-02
   1.3418745e+00   1.2316073e-02
   1.3428215e+00   1.2316073e-02
   1.3437685e+00   1.2316073e-02
   1.3447155e+00   1.2316073e-02
   1.3456625e+00   1.2316073e-02
   1.3466094e+00   1.2316073e-02
   1.3475564e+00   1.2316073e-02
   1.3485034e+00   1.2316073e-02
   1.3494504e+00   1.2316073e-02
   1.3503974e+00   1.2316073e-02
   1.3513444e+00   1.2316073e-02
   1.3522913e+00   1.2316073e-02
   1.3532383e+00   1.2316073e-02
   1.3541853e+00   1.2316073e-02
   1.3551323e+00   1.2316073e-02
   1.3560793e+00   1.2316073e-02
   1.3570263e+00   1.2316073e-02
   1.3579732e+00   1.2316073e-02
   1.3589202e+00   1.2316073e-02
   1.3598672e+00   1.2316073e-02
   1.3608142e+00   1.2316073e-02
   1.3617612e+00   1.2316073e-02
   1.3627082e+00   1.2316073e-02
   1.3636551e+00   1.2316073e-02
   1.3646021e+00   1.2316073e-02
   1.3655491e+00   1.2316073e-02
   1.3664961e+00   1.2316073e-02
   1.3674431e+00   1.2316073e-02
   1.3683901e+00   1.2316073e-02
   1.3693370e+00   1.2316073e-02
   1.3702840e+00   1.2316073e-02
   1.3712310e+00   1.2316073e-02
   1.3721780e+00   1.2316073e-02
   1.3731250e+00   1.2316073e-02
   1.3740719e+00   1.2316073e-02
   1.3750189e+00   1.2316073e-02
   1.3759659e+00   1.2316073e-02
   1.3769129e+00   1.2316073e-02
   1.3778599e+00   1.2316073e-02
   1.3788069e+00   1.2316073e-02
   1.3797538e+00   1.2316073e-02
   1.3807008e+00   1.2316073e-02
   1.3816478e+00   1.2316073e-02
   1.3825948e+00   1.2316073e-02
   1.3835418e+00   1.2316073e-02
   1.3844888e+00   1.2316073e-02
   1.3854357e+00   1.2316073e-02
   1.3863827e+00   1.2316073e-02
   1.3873297e+00   1.2316073e-02
   1.3882767e+00   1.2316073e-02
   1.3892237e+00   1.2316073e-02
   1.3901707e+00   1.2316073e-02
   1.3911176e+00   1.2316073e-02
   1.3920646e+00   1.2316073e-02
   1.3930116e+00   1.2316073e-02
   1.3939586e+00   1.2316073e-02
   1.3949056e+00   1.2316073e-02
   1.3958525e+00   1.2316073e-02
   1.3967995e+00   1.2316073e-02
   1.3977465e+00   1.2316073e-02
   1.3986935e+00   1.2316073e-02
   1.3996405e+00   1.2316073e-02
   1.4005875e+00   1.2316073e-02
   1.4015344e+00   1.2316073e-02
   1.4024814e+00   1.2316073e-02
   1.4034284e+00   1.2316073e-02
   1.4043754e+00   1.2316073e-02
   1.4053224e+00   1.2316073e-02
   1.4062694e+00   1.2316073e-02
   1.4072163e+00   1.2316073e-02
   1.4081633e+00   1.2316073e-02
   1.4091103e+00   1.2316073e-02
   1.4100573e+00   1.2316073e-02
   1.4110043e+00   1.2316073e-02
   1.4119513e+00   1.2316073e-02
   1.4128982e+00   1.2316073e-02
   1.4138452e+00   1.2316073e-02
   1.4147922e+00   1.2316073e-02
   1.4157392e+00   1.2316073e-02
   1.4166862e+00   1.2316073e-02
   1.4176332e+00   1.2316073e-02
   1.4185801e+00   1.2316073e-02
   1.4195271e+00   1.2316073e-02
   1.4204741e+00   1.2316073e-02
   1.4214211e+00   1.2316073e-02
   1.4223681e+00   1.2316073e-02
   1.4233150e+00   1.2316073e-02
   1.4242620e+00   1.2316073e-02
   1.4252090e+00   1.2316073e-02
   1.4261560e+00   1.2316073e-02
   1.4271030e+00   1.2316073e-02
   1.4280500e+00   1.2316073e-02
   1.4289969e+00   1.2316073e-02
   1.4299439e+00   1.2316073e-02
   1.4308909e+00   1.2316073e-02
   1.4318379e+00   1.2316073e-02
   1.4327849e+00   1.2316073e-02
   1.4337319e+00   1.2316073e-02
   1.4346788e+00   1.2316073e-02
   1.4356258e+00   1.2316073e-02
   1.4365728e+00   1.2316073e-02
   1.4375198e+00   1.2316073e-02
   1.4384668e+00   1.2316073e-02
   1.4394138e+00   1.2316073e-02
   1.4403607e+00   1.2316073e-02
   1.4413077e+00   1.2316073e-02
   1.4422547e+00   1.2316073e-02
   1.4432017e+00   1.2316073e-02
   1.4441487e+00   1.2316073e-02
   1.4450957e+00   1.2316073e-02
   1.4460426e+00   1.2316073e-02
   1.4469896e+00   1.2316073e-02
   1.4479366e+00   1.2316073e-02
   1.4488836e+00   1.2316073e-02
   1.4498306e+00   1.2316073e-02
   1.4507775e+00   1.2316073e-02
   1.4517245e+00   1.2316073e-02
   1.4526715e+00   1.2316073e-02
   1.4536185e+00   1.2316073e-02
   1.4545655e+00   1.2316073e-02
   1.4555125e+00   1.2316073e-02
   1.4564594e+00   1.2316073e-02
   1.4574064e+00   1.2316073e-02
   1.4583534e+00   1.2316073e-02
   1.4593004e+00   1.2316073e-02
   1.4602474e+00   1.2316073e-02
   1.4611944e+00   1.2316073e-02
   1.4621413e+00   1.2316073e-02
   1.4630883e+00   1.2316073e-02
   1.4640353e+00   1.2316073e-02
   1.4649823e+00   1.2316073e-02
   1.4659293e+00   1.2316073e-02
   1.4668763e+00   1.2316073e-02
   1.4678232e+00   1.2316073e-02
   1.4687702e+00   1.2316073e-02
   1.4697172e+00   1.2316073e-02
   1.4706642e+00   1.2316073e-02
   1.4716112e+00   1.2316073e-02
   1.4725582e+00   1.2316073e-02
   1.4735051e+00   1.2316073e-02
   1.4744521e+00   1.2316073e-02
   1.4753991e+00   1.2316073e-02
   1.4763461e+00   1.2316073e-02
   1.4772931e+00   1.2316073e-02
   1.4782400e+00   1.2316073e-02
   1.4791870e+00   1.2316073e-02
   1.4801340e+00   1.2316073e-02
   1.4810810e+00   1.2316073e-02
   1.4820280e+00   1.2316073e-02
   1.4829750e+00   1.2316073e-02
   1.4839219e+00   1.2316073e-02
   1.4848689e+00   1.2316073e-02
   1.4858159e+00   1.2316073e-02
   1.4867629e+00   1.2316073e-02
   1.4877099e+00   1.2316073e-02
   1.4886569e+00   1.2316073e-02
   1.4896038e+00   1.2316073e-02
   1.4905508e+00   1.2316073e-02
   1.4914978e+00   1.2316073e-02
   1.4924448e+00   1.2316073e-02
   1.4933918e+00   1.2316073e-02
   1.4943388e+00   1.2316073e-02
   1.4952857e+00   1.2316073e-02
   1.4962327e+00   1.2316073e-02
   1.4971797e+00   1.2316073e-02
   1.4981267e+00   1.2316073e-02
   1.4990737e+00   1.2316073e-02
   1.5000207e+00   1.2316073e-02
   1.5009676e+00   1.2316073e-02
   1.5019146e+00   1.2316073e-02
   1.5028616e+00   1.2316073e-02
   1.5038086e+00   1.2316073e-02
   1.5047556e+00   1.2316073e-02
   1.5057025e+00   1.2316073e-02
   1.5066495e+00   1.2316073e-02
   1.5075965e+00   1.2316073e-02
   1.5085435e+00   1.2316073e-02
   1.5094905e+00   1.2316073e-02
   1.5104375e+00   1.2316073e-02
   1.5113844e+00   1.2316073e-02
   1.5123314e+00   1.2316073e-02
   1.5132784e+00   1.2316073e-02
   1.5142254e+00   1.2316073e-02
   1.5151724e+00   1.2316073e-02
   1.5161194e+00   1.2316073e-02
   1.5170663e+00   1.2316073e-02
   1.5180133e+00   1.2316073e-02
   1.5189603e+00   1.2316073e-02
   1.5199073e+00   1.2316073e-02
   1.5208543e+00   1.2316073e-02
   1.5218013e+00   1.2316073e-02
   1.5227482e+00   1.2316073e-02
   1.5236952e+00   1.2316073e-02
   1.5246422e+00   1.2316073e-02
   1.5255892e+00   1.2316073e-02
   1.5265362e+00   1.2316073e-02
   1.5274831e+00   1.2316073e-02
   1.5284301e+00   1.2316073e-02
   1.5293771e+00   1.2316073e-02
   1.5303241e+00   1.2316073e-02
   1.5312711e+00   1.2316073e-02
   1.5322181e+00   1.2316073e-02
   1.5331650e+00   1.2316073e-02
   1.5341120e+00   1.2316073e-02
   1.5350590e+00   1.2316073e-02
   1.5360060e+00   1.2316073e-02
   1.5369530e+00   1.2316073e-02
   1.5379000e+00   1.2316073e-02
   1.5388469e+00   1.2316073e-02
   1.5397939e+00   1.2316073e-02
   1.5407409e+00   1.2316073e-02
   1.5416879e+00   1.2316073e-02
   1.5426349e+00   1.2316073e-02
   1.5435819e+00   1.2316073e-02
   1.5445288e+00   1.2316073e-02
   1.5454758e+00   1.2316073e-02
   1.5464228e+00   1.2316073e-02
   1.5473698e+00   1.2316073e-02
   1.5483168e+00   1.2316073e-02
   1.5492638e+00   1.2316073e-02
   1.5502107e+00   1.2316073e-02
   1.5511577e+00   1.2316073e-02
   1.5521047e+00   1.2316073e-02
   1.5530517e+00   1.2316073e-02
   1.5539987e+00   1.2316073e-02
   1.5549456e+00   1.2316073e-02
   1.5558926e+00   1.2316073e-02
   1.5568396e+00   1.2316073e-02
   1.5577866e+00   1.2316073e-02
   1.5587336e+00   1.2316073e-02
   1.5596806e+00   1.2316073e-02
   1.5606275e+00   1.2316073e-02
   1.5615745e+00   1.2316073e-02
   1.5625215e+00   1.2316073e-02
   1.5634685e+00   1.2316073e-02
   1.5644155e+00   1.2316073e-02
   1.5653625e+00   1.2316073e-02
   1.5663094e+00   1.2316073e-02
   1.5672564e+00   1.2316073e-02
   1.5682034e+00   1.2316073e-02
   1.5691504e+00   1.2316073e-02
   1.5700974e+00   1.2316073e-02
   1.5710444e+00   1.2316073e-02
   1.5719913e+00   1.2316073e-02
   1.5729383e+00   1.2316073e-02
   1.5738853e+00   1.2316073e-02
   1.5748323e+00   1.2316073e-02
   1.5757793e+00   1.2316073e-02
   1.5767263e+00   1.2316073e-02
   1.5776732e+00   1.2316073e-02
   1.5786202e+00   1.2316073e-02
   1.5795672e+00   1.2316073e-02
   1.5805142e+00   1.2316073e-02
   1.5814612e+00   1.2316073e-02
   1.5824081e+00   1.2316073e-02
   1.5833551e+00   1.2316073e-02
   1.5843021e+00   1.2316073e-02
   1.5852491e+00   1.2316073e-02
   1.5861961e+00   1.2316073e-02
   1.5871431e+00   1.2316073e-02
   1.5880900e+00   1.2316073e-02
   1.5890370e+00   1.2316073e-02
   1.5899840e+00   1.2316073e-02
   1.5909310e+00   1.2316073e-02
   1.5918780e+00   1.2316073e-02
   1.5928250e+00   1.2316073e-02
   1.5937719e+00   1.2316073e-02
   1.5947189e+00   1.2316073e-02
   1.5956659e+00   1.2316073e-02
   1.5966129e+00   1.2316073e-02
   1.5975599e+00   1.2316073e-02
   1.5985069e+00   1.2316073e-02
   1.5994538e+00   1.2316073e-02
   1.6004008e+00   1.2316073e-02
   1.6013478e+00   1.2316073e-02
   1.6022948e+00   1.2316073e-02
   1.6032418e+00   1.2316073e-02
   1.6041888e+00   1.2316073e-02
   1.6051357e+00   1.2316073e-02
   1.6060827e+00   1.2316073e-02
   1.6070297e+00   1.2316073e-02
   1.6079767e+00   1.2316073e-02
   1.6089237e+00   1.2316073e-02
   1.6098706e+00   1.2316073e-02
   1.6108176e+00   1.2316073e-02
   1.6117646e+00   1.2316073e-02
   1.6127116e+00   1.2316073e-02
   1.6136586e+00   1.2316073e-02
   1.6146056e+00   1.2316073e-02
   1.6155525e+00   1.2316073e-02
   1.6164995e+00   1.2316073e-02
   1.6174465e+00   1.2316073e-02
   1.6183935e+00   1.2316073e-02
   1.6193405e+00   1.2316073e-02
   1.6202875e+00   1.2316073e-02
   1.6212344e+00   1.2316073e-02
   1.6221814e+00   1.2316073e-02
   1.6231284e+00   1.2316073e-02
   1.6240754e+00   1.2316073e-02
   1.6250224e+00   1.2316073e-02
   1.6259694e+00   1.2316073e-02
   1.6269163e+00   1.2316073e-02
   1.6278633e+00   1.2316073e-02
   1.6288103e+00   1.2316073e-02
   1.6297573e+00   1.2316073e-02
   1.6307043e+00   1.2316073e-02
   1.6316513e+00   1.2316073e-02
   1.6325982e+00   1.2316073e-02
   1.6335452e+00   1.2316073e-02
   1.6344922e+00   1.2316073e-02
   1.6354392e+00   1.2316073e-02
   1.6363862e+00   1.2316073e-02
   1.6373331e+00   1.2316073e-02
   1.6382801e+00   1.2316073e-02
   1.6392271e+00   1.2316073e-02
   1.6401741e+00   1.2316073e-02
   1.6411211e+00   1.2316073e-02
   1.6420681e+00   1.2316073e-02
   1.6430150e+00   1.2316073e-02
   1.6439620e+00   1.2316073e-02
   1.6449090e+00   1.2316073e-02
   1.6458560e+00   1.2316073e-02
   1.6468030e+00   1.2316073e-02
   1.6477500e+00   1.2316073e-02
   1.6486969e+00   1.2316073e-02
   1.6496439e+00   1.2316073e-02
   1.6505909e+00   1.2316073e-02
   1.6515379e+00   1.2316073e-02
   1.6524849e+00   1.2316073e-02
   1.6534319e+00   1.2316073e-02
   1.6543788e+00   1.2316073e-02
   1.6553258e+00   1.2316073e-02
   1.6562728e+00   1.2316073e-02
   1.6572198e+00   1.2316073e-02
   1.6581668e+00   1.2316073e-02
   1.6591137e+00   1.2316073e-02
   1.6600607e+00   1.2316073e-02
   1.6610077e+00   1.2316073e-02
   1.6619547e+00   1.2316073e-02
   1.6629017e+00   1.2316073e-02
   1.6638487e+00   1.2316073e-02
   1.6647956e+00   1.2316073e-02
   1.6657426e+00   1.2316073e-02
   1.6666896e+00   1.2316073e-02
   1.6676366e+00   1.2316073e-02
   1.6685836e+00   1.2316073e-02
   1.6695306e+00   1.2316073e-02
   1.6704775e+00   1.2316073e-02
   1.6714245e+00   1.2316073e-02
   1.6723715e+00   1.2316073e-02
   1.6733185e+00   1.2316073e-02
   1.6742655e+00   1.2316073e-02
   1.6752125e+00   1.2316073e-02
   1.6761594e+00   1.2316073e-02
   1.6771064e+00   1.2316073e-02
   1.6780534e+00   1.2316073e-02
   1.6790004e+00   1.2316073e-02
   1.6799474e+00   1.2316073e-02
   1.6808944e+00   1.2316073e-02
   1.6818413e+00   1.2316073e-02
   1.6827883e+00   1.2316073e-02
   1.6837353e+00   1.2316073e-02
   1.6846823e+00   1.2316073e-02
   1.6856293e+00   1.2316073e-02
   1.6865762e+00   1.2316073e-02
   1.6875232e+00   1.2316073e-02
   1.6884702e+00   1.2316073e-02
   1.6894172e+00   1.2316073e-02
   1.6903642e+00   1.2316073e-02
   1.6913112e+00   1.2316073e-02
   1.6922581e+00   1.2316073e-02
   1.6932051e+00   1.2316073e-02
   1.6941521e+00   1.2316073e-02
   1.6950991e+00   1.2316073e-02
   1.6960461e+00   1.2316073e-02
   1.6969931e+00   1.2316073e-02
   1.6979400e+00   1.2316073e-02
   1.6988870e+00   1.2316073e-02
   1.6998340e+00   1.2316073e-02
   1.7007810e+00   1.2316073e-02
   1.7017280e+00   1.2316073e-02
   1.7026750e+00   1.2316073e-02
   1.7036219e+00   1.2316073e-02
   1.7045689e+00   1.2316073e-02
   1.7055159e+00   1.2316073e-02
   1.7064629e+00   1.2316073e-02
   1.7074099e+00   1.2316073e-02
   1.7083569e+00   1.2316073e-02
   1.7093038e+00   1.2316073e-02
   1.7102508e+00   1.2316073e-02
   1.7111978e+00   1.2316073e-02
   1.7121448e+00   1.2316073e-02
   1.7130918e+00   1.2316073e-02
   1.7140387e+00   1.2316073e-02
   1.7149857e+00   1.2316073e-02
   1.7159327e+00   1.2316073e-02
   1.7168797e+00   1.2316073e-02
   1.7178267e+00   1.2316073e-02
   1.7187737e+00   1.2316073e-02
   1.7197206e+00   1.2316073e-02
   1.7206676e+00   1.2316073e-02
   1.7216146e+00   1.2316073e-02
   1.7225616e+00   1.2316073e-02
   1.7235086e+00   1.2316073e-02
   1.7244556e+00   1.2316073e-02
   1.7254025e+00   1.2316073e-02
   1.7263495e+00   1.2316073e-02
   1.7272965e+00   1.2316073e-02
   1.7282435e+00   1.2316073e-02
   1.7291905e+00   1.2316073e-02
   1.7301375e+00   1.2316073e-02
   1.7310844e+00   1.2316073e-02
   1.7320314e+00   1.2316073e-02
   1.7329784e+00   1.2316073e-02
   1.7339254e+00   1.2316073e-02
   1.7348724e+00   1.2316073e-02
   1.7358194e+00   1.2316073e-02
   1.7367663e+00   1.2316073e-02
   1.7377133e+00   1.2316073e-02
   1.7386603e+00   1.2316073e-02
   1.7396073e+00   1.2316073e-02
   1.7405543e+00   1.2316073e-02
   1.7415012e+00   1.2316073e-02
   1.7424482e+00   1.2316073e-02
   1.7433952e+00   1.2316073e-02
   1.7443422e+00   1.2316073e-02
   1.7452892e+00   1.2316073e-02
   1.7462362e+00   1.2316073e-02
   1.7471831e+00   1.2316073e-02
   1.7481301e+00   1.2316073e-02
   1.7490771e+00   1.2316073e-02
   1.7500241e+00   1.2316073e-02
   1.7509711e+00   1.2316073e-02
   1.7519181e+00   1.2316073e-02
   1.7528650e+00   1.2316073e-02
   1.7538120e+00   1.2316073e-02
   1.7547590e+00   1.2316073e-02
   1.7557060e+00   1.2316073e-02
   1.7566530e+00   1.2316073e-02
   1.7576000e+00   1.2316073e-02
   1.7585469e+00   1.2316073e-02
   1.7594939e+00   1.2316073e-02
   1.7604409e+00   1.2316073e-02
   1.7613879e+00   1.2316073e-02
   1.7623349e+00   1.2316073e-02
   1.7632819e+00   1.2316073e-02
   1.7642288e+00   1.2316073e-02
   1.7651758e+00   1.2316073e-02
   1.7661228e+00   1.2316073e-02
   1.7670698e+00   1.2316073e-02
   1.7680168e+00   1.2316073e-02
   1.7689637e+00   1.2316073e-02
   1.7699107e+00   1.2316073e-02
   1.7708577e+00   1.2316073e-02
   1.7718047e+00   1.2316073e-02
   1.7727517e+00   1.2316073e-02
   1.7736987e+00   1.2316073e-02
   1.7746456e+00   1.2316073e-02
   1.7755926e+00   1.2316073e-02
   1.7765396e+00   1.2316073e-02
   1.7774866e+00   1.2316073e-02
   1.7784336e+00   1.2316073e-02
   1.7793806e+00   1.2316073e-02
   1.7803275e+00   1.2316073e-02
   1.7812745e+00   1.2316073e-02
   1.7822215e+00   1.2316073e-02
   1.7831685e+00   1.2316073e-02
   1.7841155e+00   1.2316073e-02
   1.7850625e+00   1.2316073e-02
   1.7860094e+00   1.2316073e-02
   1.7869564e+00   1.2316073e-02
   1.7879034e+00   1.2316073e-02
   1.7888504e+00   1.2316073e-02
   1.7897974e+00   1.2316073e-02
   1.7907443e+00   1.2316073e-02
   1.7916913e+00   1.2316073e-02
   1.7926383e+00   1.2316073e-02
   1.7935853e+00   1.2316073e-02
   1.7945323e+00   1.2316073e-02
   1.7954793e+00   1.2316073e-02
   1.7964262e+00   1.2316073e-02
   1.7973732e+00   1.2316073e-02
   1.7983202e+00   1.2316073e-02
   1.7992672e+00   1.2316073e-02
   1.8002142e+00   1.2316073e-02
   1.8011612e+00   1.2316073e-02
   1.8021081e+00   1.2316073e-02
   1.8030551e+00   1.2316073e-02
   1.8040021e+00   1.2316073e-02
   1.8049491e+00   1.2316073e-02
   1.8058961e+00   1.2316073e-02
   1.8068431e+00   1.2316073e-02
   1.8077900e+00   1.2316073e-02
   1.8087370e+00   1.2316073e-02
   1.8096840e+00   1.2316073e-02
   1.8106310e+00   1.2316073e-02
   1.8115780e+00   1.2316073e-02
   1.8125250e+00   1.2316073e-02
   1.8134719e+00   1.2316073e-02
   1.8144189e+00   1.2316073e-02
   1.8153659e+00   1.2316073e-02
   1.8163129e+00   1.2316073e-02
   1.8172599e+00   1.2316073e-02
   1.8182068e+00   1.2316073e-02
   1.8191538e+00   1.2316073e-02
   1.8201008e+00   1.2316073e-02
   1.8210478e+00   1.2316073e-02
   1.8219948e+00   1.2316073e-02
   1.8229418e+00   1.2316073e-02
   1.8238887e+00   1.2316073e-02
   1.8248357e+00   1.2316073e-02
   1.8257827e+00   1.2316073e-02
   1.8267297e+00   1.2316073e-02
   1.8276767e+00   1.2316073e-02
   1.8286237e+00   1.2316073e-02
   1.8295706e+00   1.2316073e-02
   1.8305176e+00   1.2316073e-02
   1.8314646e+00   1.2316073e-02
   1.8324116e+00   1.2316073e-02
   1.8333586e+00   1.2316073e-02
   1.8343056e+00   1.2316073e-02
   1.8352525e+00   1.2316073e-02
   1.8361995e+00   1.2316073e-02
   1.8371465e+00   1.2316073e-02
   1.8380935e+00   1.2316073e-02
   1.8390405e+00   1.2316073e-02
   1.8399875e+00   1.2316073e-02
   1.8409344e+00   1.2316073e-02
   1.8418814e+00   1.2316073e-02
   1.8428284e+00   1.2316073e-02
   1.8437754e+00   1.2316073e-02
   1.8447224e+00   1.2316073e-02
   1.8456693e+00   1.2316073e-02
   1.8466163e+00   1.2316073e-02
   1.8475633e+00   1.2316073e-02
   1.8485103e+00   1.2316073e-02
   1.8494573e+00   1.2316073e-02
   1.8504043e+00   1.2316073e-02
   1.8513512e+00   1.2316073e-02
   1.8522982e+00   1.2316073e-02
   1.8532452e+00   1.2316073e-02
   1.8541922e+00   1.2316073e-02
   1.8551392e+00   1.2316073e-02
   1.8560862e+00   1.2316073e-02
   1.8570331e+00   1.2316073e-02
   1.8579801e+00   1.2316073e-02
   1.8589271e+00   1.2316073e-02
   1.8598741e+00   1.2316073e-02
   1.8608211e+00   1.2316073e-02
   1.8617681e+00   1.2316073e-02
   1.8627150e+00   1.2316073e-02
   1.8636620e+00   1.2316073e-02
   1.8646090e+00   1.2316073e-02
   1.8655560e+00   1.2316073e-02
   1.8665030e+00   1.2316073e-02
   1.8674500e+00   1.2316073e-02
   1.8683969e+00   1.2316073e-02
   1.8693439e+00   1.2316073e-02
   1.8702909e+00   1.2316073e-02
   1.8712379e+00   1.2316073e-02
   1.8721849e+00   1.2316073e-02
   1.8731318e+00   1.2316073e-02
   1.8740788e+00   1.2316073e-02
   1.8750258e+00   1.2316073e-02
   1.8759728e+00   1.2316073e-02
   1.8769198e+00   1.2316073e-02
   1.8778668e+00   1.2316073e-02
   1.8788137e+00   1.2316073e-02
   1.8797607e+00   1.2316073e-02
   1.8807077e+00   1.2316073e-02
   1.8816547e+00   1.2316073e-02
   1.8826017e+00   1.2316073e-02
   1.8835487e+00   1.2316073e-02
   1.8844956e+00   1.2316073e-02
   1.8854426e+00   1.2316073e-02
   1.8863896e+00   1.2316073e-02
   1.8873366e+00   1.2316073e-02
   1.8882836e+00   1.2316073e-02
   1.8892306e+00   1.2316073e-02
   1.8901775e+00   1.2316073e-02
   1.8911245e+00   1.2316073e-02
   1.8920715e+00   1.2316073e-02
   1.8930185e+00   1.2316073e-02


==> Fig_nd/Griewank_PSO.txt <==
   0.0000000e+00   1.3393753e+01
   5.9430552e-03   9.4259217e+00
   1.1886110e-02   7.0635769e+00
   1.7829165e-02   6.0602190e+00
   2.3772221e-02   4.7567637e+00
   2.9715276e-02   4.2691748e+00
   3.5658331e-02   3.6074681e+00
   4.1601386e-02   3.0670644e+00
   4.7544441e-02   2.6798072e+00
   5.3487496e-02   2.3848882e+00
   5.9430552e-02   2.0914766e+00
   6.5373607e-02   1.8805532e+00
   7.1316662e-02   1.7301983e+00
   7.7259717e-02   1.5695556e+00
   8.3202772e-02   1.4507632e+00
   8.9145827e-02   1.3502563e+00
   9.5088883e-02   1.2838250e+00
   1.0103194e-01   1.2258297e+00
   1.0697499e-01   1.1707705e+00
   1.1291805e-01   1.1403216e+00
   1.1886110e-01   1.1087121e+00
   1.2480416e-01   1.0838347e+00
   1.3074721e-01   1.0676811e+00
   1.3669027e-01   1.0510942e+00
   1.4263332e-01   1.0402345e+00
   1.4857638e-01   1.0303723e+00
   1.5451943e-01   1.0201362e+00
   1.6046249e-01   9.9497638e-01
   1.6640554e-01   9.6061083e-01
   1.7234860e-01   9.0509945e-01
   1.7829165e-01   8.4346307e-01
   1.8423471e-01   7.7347910e-01
   1.9017777e-01   6.9259683e-01
   1.9612082e-01   6.1097224e-01
   2.0206388e-01   5.4057688e-01
   2.0800693e-01   4.6921340e-01
   2.1394999e-01   4.0775512e-01
   2.1989304e-01   3.4521851e-01
   2.2583610e-01   2.8948797e-01
   2.3177915e-01   2.3502118e-01
   2.3772221e-01   2.0387432e-01
   2.4366526e-01   1.6027519e-01
   2.4960832e-01   1.3154953e-01
   2.5555137e-01   1.0834406e-01
   2.6149443e-01   9.0207333e-02
   2.6743748e-01   7.7970496e-02
   2.7338054e-01   6.2035406e-02
   2.7932359e-01   5.1318268e-02
   2.8526665e-01   4.2089239e-02
   2.9120970e-01   3.5052895e-02
   2.9715276e-01   3.0697153e-02
   3.0309581e-01   2.7181132e-02
   3.0903887e-01   2.3681626e-02
   3.1498192e-01   2.0913782e-02
   3.2092498e-01   1.7977908e-02
   3.2686803e-01   1.5463871e-02
   3.3281109e-01   1.4265595e-02
   3.3875414e-01   1.3504797e-02
   3.4469720e-01   1.2811119e-02
   3.5064025e-01   1.2040251e-02
   3.5658331e-01   1.1507424e-02
   3.6252636e-01   1.0999264e-02
   3.6846942e-01   1.0673207e-02
   3.7441248e-01   1.0404202e-02
   3.8035553e-01   1.0292547e-02
   3.8629859e-01   1.0164663e-02
   3.9224164e-01   1.0131039e-02
   3.9818470e-01   1.0074420e-02
   4.0412775e-01   1.0030985e-02
   4.1007081e-01   9.9859413e-03
   4.1601386e-01   9.9642369e-03
   4.2195692e-01   9.9415272e-03
   4.2789997e-01   9.9268007e-03
   4.3384303e-01   9.9154042e-03
   4.3978608e-01   9.9039150e-03
   4.4572914e-01   9.8938892e-03
   4.5167219e-01   9.8826087e-03
   4.5761525e-01   9.8770175e-03
   4.6355830e-01   9.8729256e-03
   4.6950136e-01   9.8699842e-03
   4.7544441e-01   9.8666473e-03
   4.8138747e-01   9.8647230e-03
   4.8733052e-01   9.8620296e-03
   4.9327358e-01   9.8611479e-03
   4.9921663e-01   9.8603598e-03
   5.0515969e-01   9.8596981e-03
   5.1110274e-01   9.8591792e-03
   5.1704580e-01   9.8588736e-03
   5.2298885e-01   9.8583574e-03
   5.2893191e-01   9.8582210e-03
   5.3487496e-01   9.8580203e-03
   5.4081802e-01   9.8579316e-03
   5.4676107e-01   9.8577260e-03
   5.5270413e-01   9.8576136e-03
   5.5864719e-01   9.8575703e-03
   5.6459024e-01   9.8574614e-03
   5.7053330e-01   9.8574114e-03
   5.7647635e-01   9.8573656e-03
   5.8241941e-01   9.8573438e-03
   5.8836246e-01   9.8573283e-03
   5.9430552e-01   9.8573202e-03
   6.0024857e-01   9.8573156e-03
   6.0619163e-01   9.8573126e-03
   6.1213468e-01   9.8573040e-03
   6.1807774e-01   9.8572996e-03
   6.2402079e-01   9.8572973e-03
   6.2996385e-01   9.8572950e-03
   6.3590690e-01   9.8572930e-03
   6.4184996e-01   9.8572903e-03
   6.4779301e-01   9.8572897e-03
   6.5373607e-01   9.8572889e-03
   6.5967912e-01   9.8572878e-03
   6.6562218e-01   9.8572871e-03
   6.7156523e-01   9.8572866e-03
   6.7750829e-01   9.8572862e-03
   6.8345134e-01   9.8572858e-03
   6.8939440e-01   9.8572856e-03
   6.9533745e-01   9.8572853e-03
   7.0128051e-01   9.8572851e-03
   7.0722356e-01   9.8572850e-03
   7.1316662e-01   9.8572849e-03
   7.1910967e-01   9.8572848e-03
   7.2505273e-01   9.8572848e-03
   7.3099578e-01   9.8572847e-03
   7.3693884e-01   9.8572847e-03
   7.4288190e-01   9.8572847e-03
   7.4882495e-01   8.6267122e-03
   7.5476801e-01   8.6267075e-03
   7.6071106e-01   8.6267026e-03
   7.6665412e-01   8.6266973e-03
   7.7259717e-01   8.6266919e-03
   7.7854023e-01   8.6266879e-03
   7.8448328e-01   8.6266866e-03
   7.9042634e-01   8.6266861e-03
   7.9636939e-01   8.6266857e-03
   8.0231245e-01   8.6266849e-03
   8.0825550e-01   8.6266845e-03
   8.1419856e-01   8.6266842e-03
   8.2014161e-01   8.6266837e-03
   8.2608467e-01   8.6266830e-03
   8.3202772e-01   8.6266816e-03
   8.3797078e-01   8.6266810e-03
   8.4391383e-01   8.6266800e-03
   8.4985689e-01   8.6266788e-03
   8.5579994e-01   8.6266772e-03
   8.6174300e-01   8.6266755e-03
   8.6768605e-01   8.6266736e-03
   8.7362911e-01   8.6266717e-03
   8.7957216e-01   8.6266695e-03
   8.8551522e-01   8.6266671e-03
   8.9145827e-01   8.6266651e-03
   8.9740133e-01   8.6266641e-03
   9.0334438e-01   8.6266639e-03
   9.0928744e-01   8.6266638e-03
   9.1523049e-01   8.6266637e-03
   9.2117355e-01   8.6266637e-03
   9.2711661e-01   8.6266637e-03
   9.3305966e-01   8.6266636e-03
   9.3900272e-01   8.6266636e-03
   9.4494577e-01   8.6266636e-03
   9.5088883e-01   8.6266635e-03
   9.5683188e-01   8.6266635e-03
   9.6277494e-01   8.6266635e-03
   9.6871799e-01   8.6266635e-03
   9.7466105e-01   8.6266635e-03
   9.8060410e-01   8.6266634e-03
   9.8654716e-01   8.6266634e-03
   9.9249021e-01   8.6266634e-03
   9.9843327e-01   8.6266634e-03
   1.0043763e+00   8.6266634e-03
   1.0103194e+00   8.6266634e-03
   1.0162624e+00   8.6266633e-03
   1.0222055e+00   7.3960413e-03
   1.0281485e+00   7.3960413e-03
   1.0340916e+00   7.3960413e-03
   1.0400347e+00   7.3960411e-03
   1.0459777e+00   7.3960410e-03
   1.0519208e+00   7.3960410e-03
   1.0578638e+00   7.3960409e-03
   1.0638069e+00   7.3960409e-03
   1.0697499e+00   7.3960409e-03
   1.0756930e+00   7.3960408e-03
   1.0816360e+00   7.3960408e-03
   1.0875791e+00   7.3960408e-03
   1.0935221e+00   7.3960407e-03
   1.0994652e+00   7.3960407e-03
   1.1054083e+00   7.3960407e-03
   1.1113513e+00   7.3960407e-03
   1.1172944e+00   7.3960407e-03
   1.1232374e+00   7.3960407e-03
   1.1291805e+00   7.3960407e-03
   1.1351235e+00   7.3960406e-03
   1.1410666e+00   7.3960406e-03
   1.1470096e+00   7.3960406e-03
   1.1529527e+00   7.3960406e-03
   1.1588958e+00   7.3960406e-03
   1.1648388e+00   7.3960406e-03
   1.1707819e+00   7.3960406e-03
   1.1767249e+00   7.3960406e-03
   1.1826680e+00   7.3960406e-03
   1.1886110e+00   7.3960406e-03
   1.1945541e+00   7.3960406e-03
   1.2004971e+00   7.3960406e-03
   1.2064402e+00   7.3960406e-03
   1.2123833e+00   7.3960406e-03
   1.2183263e+00   7.3960406e-03
   1.2242694e+00   7.3960406e-03
   1.2302124e+00   7.3960406e-03
   1.2361555e+00   7.3960406e-03
   1.2420985e+00   7.3960406e-03
   1.2480416e+00   7.3960405e-03
   1.2539846e+00   7.3960405e-03
   1.2599277e+00   7.3960405e-03
   1.2658707e+00   7.3960405e-03
   1.2718138e+00   7.3960405e-03
   1.2777569e+00   7.3960405e-03
   1.2836999e+00   7.3960405e-03
   1.2896430e+00   7.3960405e-03
   1.2955860e+00   7.3960405e-03
   1.3015291e+00   7.3960405e-03
   1.3074721e+00   7.3960405e-03
   1.3134152e+00   7.3960405e-03
   1.3193582e+00   7.3960405e-03
   1.3253013e+00   7.3960405e-03
   1.3312444e+00   7.3960405e-03
   1.3371874e+00   7.3960405e-03
   1.3431305e+00   7.3960405e-03
   1.3490735e+00   7.3960405e-03
   1.3550166e+00   7.3960405e-03
   1.3609596e+00   7.3960405e-03
   1.3669027e+00   7.3960405e-03
   1.3728457e+00   7.3960405e-03
   1.3787888e+00   7.3960404e-03
   1.3847319e+00   7.3960404e-03
   1.3906749e+00   7.3960404e-03
   1.3966180e+00   7.3960404e-03
   1.4025610e+00   7.3960404e-03
   1.4085041e+00   7.3960404e-03
   1.4144471e+00   7.3960404e-03
   1.4203902e+00   7.3960404e-03
   1.4263332e+00   7.3960404e-03
   1.4322763e+00   7.3960404e-03
   1.4382193e+00   7.3960404e-03
   1.4441624e+00   7.3960404e-03
   1.4501055e+00   7.3960404e-03
   1.4560485e+00   7.3960404e-03
   1.4619916e+00   7.3960404e-03
   1.4679346e+00   7.3960404e-03
   1.4738777e+00   7.3960404e-03
   1.4798207e+00   7.3960404e-03
   1.4857638e+00   7.3960404e-03
   1.4917068e+00   7.3960404e-03
   1.4976499e+00   7.3960404e-03
   1.5035930e+00   7.3960404e-03
   1.5095360e+00   7.3960404e-03
   1.5154791e+00   7.3960404e-03
   1.5214221e+00   7.3960404e-03
   1.5273652e+00   7.3960404e-03
   1.5333082e+00   7.3960404e-03
   1.5392513e+00   7.3960404e-03
   1.5451943e+00   7.3960404e-03
   1.5511374e+00   7.3960404e-03
   1.5570805e+00   7.3960404e-03
   1.5630235e+00   7.3960404e-03
   1.5689666e+00   7.3960404e-03
   1.5749096e+00   7.3960404e-03
   1.5808527e+00   7.3960404e-03
   1.5867957e+00   7.3960404e-03
   1.5927388e+00   7.3960404e-03
   1.5986818e+00   7.3960404e-03
   1.6046249e+00   7.3960404e-03
   1.6105679e+00   7.3960404e-03
   1.6165110e+00   7.3960404e-03
   1.6224541e+00   7.3960404e-03
   1.6283971e+00   7.3960404e-03
   1.6343402e+00   7.3960404e-03
   1.6402832e+00   7.3960404e-03
   1.6462263e+00   7.3960404e-03
   1.6521693e+00   7.3960404e-03
   1.6581124e+00   7.3960404e-03
   1.6640554e+00   7.3960404e-03
   1.6699985e+00   7.3960404e-03
   1.6759416e+00   7.3960404e-03
   1.6818846e+00   7.3960404e-03
   1.6878277e+00   7.3960404e-03
   1.6937707e+00   7.3960404e-03
   1.6997138e+00   7.3960404e-03
   1.7056568e+00   7.3960404e-03
   1.7115999e+00   7.3960404e-03
   1.7175429e+00   7.3960404e-03
   1.7234860e+00   7.3960404e-03
   1.7294291e+00   7.3960404e-03
   1.7353721e+00   7.3960404e-03
   1.7413152e+00   7.3960404e-03
   1.7472582e+00   7.3960404e-03
   1.7532013e+00   7.3960404e-03
   1.7591443e+00   7.3960404e-03
   1.7650874e+00   7.3960404e-03
   1.7710304e+00   7.3960404e-03
   1.7769735e+00   7.3960404e-03
   1.7829165e+00   7.3960404e-03
   1.7888596e+00   7.3960404e-03
   1.7948027e+00   7.3960404e-03
   1.8007457e+00   7.3960404e-03
   1.8066888e+00   7.3960404e-03
   1.8126318e+00   7.3960404e-03
   1.8185749e+00   7.3960404e-03
   1.8245179e+00   7.3960404e-03
   1.8304610e+00   7.3960404e-03
   1.8364040e+00   7.3960404e-03
   1.8423471e+00   7.3960404e-03
   1.8482902e+00   7.3960404e-03
   1.8542332e+00   7.3960404e-03
   1.8601763e+00   7.3960404e-03
   1.8661193e+00   7.3960404e-03
   1.8720624e+00   7.3960404e-03
   1.8780054e+00   7.3960404e-03
   1.8839485e+00   7.3960404e-03
   1.8898915e+00   7.3960404e-03
   1.8958346e+00   7.3960404e-03
   1.9017777e+00   7.3960404e-03
   1.9077207e+00   7.3960404e-03
   1.9136638e+00   7.3960404e-03
   1.9196068e+00   7.3960404e-03
   1.9255499e+00   7.3960404e-03
   1.9314929e+00   7.3960404e-03
   1.9374360e+00   7.3960404e-03
   1.9433790e+00   7.3960404e-03
   1.9493221e+00   7.3960404e-03
   1.9552651e+00   7.3960404e-03
   1.9612082e+00   7.3960404e-03
   1.9671513e+00   7.3960404e-03
   1.9730943e+00   7.3960404e-03
   1.9790374e+00   7.3960404e-03
   1.9849804e+00   7.3960404e-03
   1.9909235e+00   7.3960404e-03
   1.9968665e+00   7.3960404e-03
   2.0028096e+00   7.3960404e-03
   2.0087526e+00   7.3960404e-03
   2.0146957e+00   7.3960404e-03
   2.0206388e+00   7.3960404e-03
   2.0265818e+00   7.3960404e-03
   2.0325249e+00   7.3960404e-03
   2.0384679e+00   7.3960404e-03
   2.0444110e+00   7.3960404e-03
   2.0503540e+00   7.3960404e-03
   2.0562971e+00   7.3960404e-03
   2.0622401e+00   7.3960404e-03
   2.0681832e+00   7.3960404e-03
   2.0741263e+00   7.3960404e-03
   2.0800693e+00   7.3960404e-03
   2.0860124e+00   7.3960404e-03
   2.0919554e+00   7.3960404e-03
   2.0978985e+00   7.3960404e-03
   2.1038415e+00   7.3960404e-03
   2.1097846e+00   7.3960404e-03
   2.1157276e+00   7.3960404e-03
   2.1216707e+00   7.3960404e-03
   2.1276137e+00   7.3960404e-03
   2.1335568e+00   7.3960404e-03
   2.1394999e+00   7.3960404e-03
   2.1454429e+00   7.3960404e-03
   2.1513860e+00   7.3960404e-03
   2.1573290e+00   7.3960404e-03
   2.1632721e+00   7.3960404e-03
   2.1692151e+00   7.3960404e-03
   2.1751582e+00   7.3960404e-03
   2.1811012e+00   7.3960404e-03
   2.1870443e+00   7.3960404e-03
   2.1929874e+00   7.3960404e-03
   2.1989304e+00   7.3960404e-03
   2.2048735e+00   7.3960404e-03
   2.2108165e+00   7.3960404e-03
   2.2167596e+00   7.3960404e-03
   2.2227026e+00   7.3960404e-03
   2.2286457e+00   7.3960404e-03
   2.2345887e+00   7.3960404e-03
   2.2405318e+00   7.3960404e-03
   2.2464749e+00   7.3960404e-03
   2.2524179e+00   7.3960404e-03
   2.2583610e+00   7.3960404e-03
   2.2643040e+00   7.3960404e-03
   2.2702471e+00   7.3960404e-03
   2.2761901e+00   7.3960404e-03
   2.2821332e+00   7.3960404e-03
   2.2880762e+00   7.3960404e-03
   2.2940193e+00   7.3960404e-03
   2.2999623e+00   7.3960404e-03
   2.3059054e+00   7.3960404e-03
   2.3118485e+00   7.3960404e-03
   2.3177915e+00   7.3960404e-03
   2.3237346e+00   7.3960404e-03
   2.3296776e+00   7.3960404e-03
   2.3356207e+00   7.3960404e-03
   2.3415637e+00   7.3960404e-03
   2.3475068e+00   7.3960404e-03
   2.3534498e+00   7.3960404e-03
   2.3593929e+00   7.3960404e-03
   2.3653360e+00   7.3960404e-03
   2.3712790e+00   7.3960404e-03
   2.3772221e+00   7.3960404e-03
   2.3831651e+00   7.3960404e-03
   2.3891082e+00   7.3960404e-03
   2.3950512e+00   7.3960404e-03
   2.4009943e+00   7.3960404e-03
   2.4069373e+00   7.3960404e-03
   2.4128804e+00   7.3960404e-03
   2.4188235e+00   7.3960404e-03
   2.4247665e+00   7.3960404e-03
   2.4307096e+00   7.3960404e-03
   2.4366526e+00   7.3960404e-03
   2.4425957e+00   7.3960404e-03
   2.4485387e+00   7.3960404e-03
   2.4544818e+00   7.3960404e-03
   2.4604248e+00   7.3960404e-03
   2.4663679e+00   7.3960404e-03
   2.4723109e+00   7.3960404e-03
   2.4782540e+00   7.3960404e-03
   2.4841971e+00   7.3960404e-03
   2.4901401e+00   7.3960404e-03
   2.4960832e+00   7.3960404e-03
   2.5020262e+00   7.3960404e-03
   2.5079693e+00   7.3960404e-03
   2.5139123e+00   7.3960404e-03
   2.5198554e+00   7.3960404e-03
   2.5257984e+00   7.3960403e-03
   2.5317415e+00   7.3960403e-03
   2.5376846e+00   7.3960403e-03
   2.5436276e+00   7.3960403e-03
   2.5495707e+00   7.3960403e-03
   2.5555137e+00   7.3960403e-03
   2.5614568e+00   7.3960403e-03
   2.5673998e+00   7.3960403e-03
   2.5733429e+00   7.3960403e-03
   2.5792859e+00   7.3960403e-03
   2.5852290e+00   7.3960403e-03
   2.5911720e+00   7.3960403e-03
   2.5971151e+00   7.3960403e-03
   2.6030582e+00   7.3960403e-03
   2.6090012e+00   7.3960403e-03
   2.6149443e+00   7.3960403e-03
   2.6208873e+00   7.3960403e-03
   2.6268304e+00   7.3960403e-03
   2.6327734e+00   7.3960403e-03
   2.6387165e+00   7.3960403e-03
   2.6446595e+00   7.3960403e-03
   2.6506026e+00   7.3960403e-03
   2.6565457e+00   7.3960403e-03
   2.6624887e+00   7.3960403e-03
   2.6684318e+00   7.3960403e-03
   2.6743748e+00   7.3960403e-03
   2.6803179e+00   7.3960403e-03
   2.6862609e+00   7.3960403e-03
   2.6922040e+00   7.3960403e-03
   2.6981470e+00   7.3960403e-03
   2.7040901e+00   7.3960403e-03
   2.7100332e+00   7.3960403e-03
   2.7159762e+00   7.3960403e-03
   2.7219193e+00   7.3960403e-03
   2.7278623e+00   7.3960403e-03
   2.7338054e+00   7.3960403e-03
   2.7397484e+00   7.3960403e-03
   2.7456915e+00   7.3960403e-03
   2.7516345e+00   7.3960403e-03
   2.7575776e+00   7.3960403e-03
   2.7635206e+00   7.3960403e-03
   2.7694637e+00   7.3960403e-03
   2.7754068e+00   7.3960403e-03
   2.7813498e+00   7.3960403e-03
   2.7872929e+00   7.3960403e-03
   2.7932359e+00   7.3960403e-03
   2.7991790e+00   7.3960403e-03
   2.8051220e+00   7.3960403e-03
   2.8110651e+00   7.3960403e-03
   2.8170081e+00   7.3960403e-03
   2.8229512e+00   7.3960403e-03
   2.8288943e+00   7.3960403e-03
   2.8348373e+00   7.3960403e-03
   2.8407804e+00   7.3960403e-03
   2.8467234e+00   7.3960403e-03
   2.8526665e+00   7.3960403e-03
   2.8586095e+00   7.3960403e-03
   2.8645526e+00   7.3960403e-03
   2.8704956e+00   7.3960403e-03
   2.8764387e+00   7.3960403e-03
   2.8823818e+00   7.3960403e-03
   2.8883248e+00   7.3960403e-03
   2.8942679e+00   7.3960403e-03
   2.9002109e+00   7.3960403e-03
   2.9061540e+00   7.3960403e-03
   2.9120970e+00   7.3960403e-03
   2.9180401e+00   7.3960403e-03
   2.9239831e+00   7.3960403e-03
   2.9299262e+00   7.3960403e-03
   2.9358692e+00   7.3960403e-03
   2.9418123e+00   7.3960403e-03
   2.9477554e+00   7.3960403e-03
   2.9536984e+00   7.3960403e-03
   2.9596415e+00   7.3960403e-03
   2.9655845e+00   7.3960403e-03


==> Fig_nd/Mishra1_CR.txt <==
   0.0000000e+00   9.3856054e+11
   5.5693943e-04   3.8707429e+11
   1.1138789e-03   1.8737487e+11
   1.6708183e-03   1.0575448e+11
   2.2277577e-03   6.5347008e+10
   2.7846972e-03   4.2789966e+10
   3.3416366e-03   2.8660482e+10
   3.8985760e-03   2.4183957e+10
   4.4555155e-03   1.9297099e+10
   5.0124549e-03   1.5825532e+10
   5.5693943e-03   9.4642604e+09
   6.1263338e-03   8.0884533e+09
   6.6832732e-03   6.7849429e+09
   7.2402126e-03   5.4039675e+09
   7.7971521e-03   4.4241025e+09
   8.3540915e-03   3.3976789e+09
   8.9110309e-03   2.5814200e+09
   9.4679704e-03   1.7000859e+09
   1.0024910e-02   1.3689769e+09
   1.0581849e-02   1.1231246e+09
   1.1138789e-02   8.3001916e+08
   1.1695728e-02   5.2190432e+08
   1.2252668e-02   3.5712892e+08
   1.2809607e-02   3.0514224e+08
   1.3366546e-02   2.4965153e+08
   1.3923486e-02   1.6372508e+08
   1.4480425e-02   1.5556206e+08
   1.5037365e-02   1.2078210e+08
   1.5594304e-02   8.5814248e+07
   1.6151244e-02   7.0763071e+07
   1.6708183e-02   6.1019316e+07
   1.7265122e-02   4.7381364e+07
   1.7822062e-02   3.5768109e+07
   1.8379001e-02   2.7468109e+07
   1.8935941e-02   2.3298739e+07
   1.9492880e-02   1.2248028e+07
   2.0049820e-02   7.7576528e+06
   2.0606759e-02   5.3356689e+06
   2.1163698e-02   4.6185074e+06
   2.1720638e-02   3.6058766e+06
   2.2277577e-02   2.5118598e+06
   2.2834517e-02   1.8430945e+06
   2.3391456e-02   1.4117991e+06
   2.3948396e-02   1.0098398e+06
   2.4505335e-02   7.1452369e+05
   2.5062274e-02   5.4648309e+05
   2.5619214e-02   4.0318034e+05
   2.6176153e-02   2.6599531e+05
   2.6733093e-02   1.7822903e+05
   2.7290032e-02   1.5299929e+05
   2.7846972e-02   1.2319000e+05
   2.8403911e-02   9.1722748e+04
   2.8960851e-02   7.0629558e+04
   2.9517790e-02   5.1925298e+04
   3.0074729e-02   4.1041390e+04
   3.0631669e-02   3.2763149e+04
   3.1188608e-02   2.6457626e+04
   3.1745548e-02   2.0125075e+04
   3.2302487e-02   1.8330539e+04
   3.2859427e-02   1.2082175e+04
   3.3416366e-02   1.0421583e+04
   3.3973305e-02   9.0699484e+03
   3.4530245e-02   7.2320588e+03
   3.5087184e-02   6.5165923e+03
   3.5644124e-02   5.0058230e+03
   3.6201063e-02   4.7284079e+03
   3.6758003e-02   4.1389297e+03
   3.7314942e-02   3.4565365e+03
   3.7871881e-02   2.7473123e+03
   3.8428821e-02   2.2024370e+03
   3.8985760e-02   1.9255859e+03
   3.9542700e-02   1.6924286e+03
   4.0099639e-02   1.3221074e+03
   4.0656579e-02   1.1176339e+03
   4.1213518e-02   1.0088287e+03
   4.1770457e-02   8.4257142e+02
   4.2327397e-02   6.3460537e+02
   4.2884336e-02   5.5671729e+02
   4.3441276e-02   4.9320781e+02
   4.3998215e-02   4.2329918e+02
   4.4555155e-02   3.9116896e+02
   4.5112094e-02   3.5662294e+02
   4.5669034e-02   3.0758488e+02
   4.6225973e-02   2.5211298e+02
   4.6782912e-02   2.3709268e+02
   4.7339852e-02   2.1275744e+02
   4.7896791e-02   1.8976520e+02
   4.8453731e-02   1.6992245e+02
   4.9010670e-02   1.4577457e+02
   4.9567610e-02   1.3868134e+02
   5.0124549e-02   1.2625715e+02
   5.0681488e-02   1.1261335e+02
   5.1238428e-02   9.3523176e+01
   5.1795367e-02   8.7432735e+01
   5.2352307e-02   7.6827885e+01
   5.2909246e-02   6.8030027e+01
   5.3466186e-02   6.2683399e+01
   5.4023125e-02   5.7616586e+01
   5.4580064e-02   5.3348658e+01
   5.5137004e-02   4.8353423e+01
   5.5693943e-02   4.5462350e+01
   5.6250883e-02   4.1778277e+01
   5.6807822e-02   3.7123039e+01
   5.7364762e-02   3.4955513e+01
   5.7921701e-02   3.3784868e+01
   5.8478640e-02   3.2196639e+01
   5.9035580e-02   3.0607909e+01
   5.9592519e-02   2.8068740e+01
   6.0149459e-02   2.6125542e+01
   6.0706398e-02   2.3966897e+01
   6.1263338e-02   2.2595601e+01
   6.1820277e-02   2.0262192e+01
   6.2377217e-02   1.9524764e+01
   6.2934156e-02   1.8969646e+01
   6.3491095e-02   1.7762474e+01
   6.4048035e-02   1.6836321e+01
   6.4604974e-02   1.5391703e+01
   6.5161914e-02   1.4644372e+01
   6.5718853e-02   1.4178380e+01
   6.6275793e-02   1.3018018e+01
   6.6832732e-02   1.2752390e+01
   6.7389671e-02   1.2324705e+01
   6.7946611e-02   1.1282469e+01
   6.8503550e-02   1.0960461e+01
   6.9060490e-02   1.0632338e+01
   6.9617429e-02   9.9431131e+00
   7.0174369e-02   9.4882661e+00
   7.0731308e-02   9.2523105e+00
   7.1288247e-02   8.5911780e+00
   7.1845187e-02   8.1643255e+00
   7.2402126e-02   8.0309644e+00
   7.2959066e-02   7.8132766e+00
   7.3516005e-02   7.5578985e+00
   7.4072945e-02   7.1211431e+00
   7.4629884e-02   6.8140347e+00
   7.5186823e-02   6.5307507e+00
   7.5743763e-02   6.1219704e+00
   7.6300702e-02   5.8979545e+00
   7.6857642e-02   5.6267732e+00
   7.7414581e-02   5.4084965e+00
   7.7971521e-02   4.9023217e+00
   7.8528460e-02   4.6528692e+00
   7.9085400e-02   4.5841142e+00
   7.9642339e-02   4.4507324e+00
   8.0199278e-02   4.3269829e+00
   8.0756218e-02   4.0516378e+00
   8.1313157e-02   3.8890336e+00
   8.1870097e-02   3.7929816e+00
   8.2427036e-02   3.6531663e+00
   8.2983976e-02   3.4231637e+00
   8.3540915e-02   3.3079682e+00
   8.4097854e-02   3.1533706e+00
   8.4654794e-02   3.0476220e+00
   8.5211733e-02   2.9668384e+00
   8.5768673e-02   2.8961203e+00
   8.6325612e-02   2.7332910e+00
   8.6882552e-02   2.6166753e+00
   8.7439491e-02   2.5667793e+00
   8.7996430e-02   2.4434971e+00
   8.8553370e-02   2.3571077e+00
   8.9110309e-02   2.2930192e+00
   8.9667249e-02   2.2322155e+00
   9.0224188e-02   2.1614146e+00
   9.0781128e-02   2.0931638e+00
   9.1338067e-02   2.0730442e+00
   9.1895006e-02   1.9902784e+00
   9.2451946e-02   1.9323350e+00
   9.3008885e-02   1.8731675e+00
   9.3565825e-02   1.7792339e+00
   9.4122764e-02   1.7424072e+00
   9.4679704e-02   1.7046947e+00
   9.5236643e-02   1.6511733e+00
   9.5793583e-02   1.6176416e+00
   9.6350522e-02   1.5854854e+00
   9.6907461e-02   1.5389586e+00
   9.7464401e-02   1.4925481e+00
   9.8021340e-02   1.4418997e+00
   9.8578280e-02   1.4260714e+00
   9.9135219e-02   1.3659462e+00
   9.9692159e-02   1.3454760e+00
   1.0024910e-01   1.3257792e+00
   1.0080604e-01   1.2884552e+00
   1.0136298e-01   1.2539929e+00
   1.0191992e-01   1.1988458e+00
   1.0247686e-01   1.1388154e+00
   1.0303380e-01   1.1261632e+00
   1.0359073e-01   1.0715003e+00
   1.0414767e-01   1.0539702e+00
   1.0470461e-01   1.0388450e+00
   1.0526155e-01   1.0119811e+00
   1.0581849e-01   9.6878379e-01
   1.0637543e-01   9.3692438e-01
   1.0693237e-01   9.1859387e-01
   1.0748931e-01   8.9721088e-01
   1.0804625e-01   8.7110084e-01
   1.0860319e-01   8.6748818e-01
   1.0916013e-01   8.3881098e-01
   1.0971707e-01   8.2961658e-01
   1.1027401e-01   8.0986939e-01
   1.1083095e-01   7.8085910e-01
   1.1138789e-01   7.7120969e-01
   1.1194483e-01   7.5198083e-01
   1.1250177e-01   7.4162118e-01
   1.1305870e-01   7.1768744e-01
   1.1361564e-01   6.9147446e-01
   1.1417258e-01   6.7978313e-01
   1.1472952e-01   6.6403522e-01
   1.1528646e-01   6.4401204e-01
   1.1584340e-01   6.1882761e-01
   1.1640034e-01   6.0980115e-01
   1.1695728e-01   5.8506514e-01
   1.1751422e-01   5.7245307e-01
   1.1807116e-01   5.6662409e-01
   1.1862810e-01   5.4798735e-01
   1.1918504e-01   5.4471426e-01
   1.1974198e-01   5.2852170e-01
   1.2029892e-01   5.2392445e-01
   1.2085586e-01   5.0980845e-01
   1.2141280e-01   5.0224716e-01
   1.2196974e-01   4.8654926e-01
   1.2252668e-01   4.7604876e-01
   1.2308361e-01   4.7020893e-01
   1.2364055e-01   4.5563959e-01
   1.2419749e-01   4.4114838e-01
   1.2475443e-01   4.3114146e-01
   1.2531137e-01   4.2107356e-01
   1.2586831e-01   4.1311595e-01
   1.2642525e-01   4.0656905e-01
   1.2698219e-01   3.9814645e-01
   1.2753913e-01   3.8980729e-01
   1.2809607e-01   3.7645724e-01
   1.2865301e-01   3.6808599e-01
   1.2920995e-01   3.6011020e-01
   1.2976689e-01   3.4958463e-01
   1.3032383e-01   3.4384873e-01
   1.3088077e-01   3.3591787e-01
   1.3143771e-01   3.2486605e-01
   1.3199465e-01   3.1887973e-01
   1.3255159e-01   3.1362362e-01
   1.3310852e-01   3.1210955e-01
   1.3366546e-01   3.0331727e-01
   1.3422240e-01   2.9659760e-01
   1.3477934e-01   2.8418594e-01
   1.3533628e-01   2.7844822e-01
   1.3589322e-01   2.7339943e-01
   1.3645016e-01   2.6963638e-01
   1.3700710e-01   2.6042638e-01
   1.3756404e-01   2.5265949e-01
   1.3812098e-01   2.5002320e-01
   1.3867792e-01   2.4150201e-01
   1.3923486e-01   2.3983781e-01
   1.3979180e-01   2.2971155e-01
   1.4034874e-01   2.2790986e-01
   1.4090568e-01   2.2155328e-01
   1.4146262e-01   2.1824460e-01
   1.4201956e-01   2.1442775e-01
   1.4257649e-01   2.1082872e-01
   1.4313343e-01   2.0700220e-01
   1.4369037e-01   2.0335457e-01
   1.4424731e-01   2.0066096e-01
   1.4480425e-01   1.9633311e-01
   1.4536119e-01   1.9321289e-01
   1.4591813e-01   1.9035269e-01
   1.4647507e-01   1.8701083e-01
   1.4703201e-01   1.8068821e-01
   1.4758895e-01   1.7744407e-01
   1.4814589e-01   1.7234496e-01
   1.4870283e-01   1.6944212e-01
   1.4925977e-01   1.6580480e-01
   1.4981671e-01   1.6039254e-01
   1.5037365e-01   1.5523881e-01
   1.5093059e-01   1.5112262e-01
   1.5148753e-01   1.4685744e-01
   1.5204447e-01   1.4538137e-01
   1.5260140e-01   1.4155698e-01
   1.5315834e-01   1.4052838e-01
   1.5371528e-01   1.3810018e-01
   1.5427222e-01   1.3520755e-01
   1.5482916e-01   1.3434932e-01
   1.5538610e-01   1.2960027e-01
   1.5594304e-01   1.2742271e-01
   1.5649998e-01   1.2398276e-01
   1.5705692e-01   1.2256674e-01
   1.5761386e-01   1.1864671e-01
   1.5817080e-01   1.1556143e-01
   1.5872774e-01   1.1129261e-01
   1.5928468e-01   1.0941482e-01
   1.5984162e-01   1.0745032e-01
   1.6039856e-01   1.0521003e-01
   1.6095550e-01   1.0229143e-01
   1.6151244e-01   9.9607425e-02
   1.6206938e-01   9.7736106e-02
   1.6262631e-01   9.7096952e-02
   1.6318325e-01   9.4927072e-02
   1.6374019e-01   9.4266308e-02
   1.6429713e-01   9.1548497e-02
   1.6485407e-01   9.0915639e-02
   1.6541101e-01   8.7567523e-02
   1.6596795e-01   8.4498957e-02
   1.6652489e-01   8.3347425e-02
   1.6708183e-01   8.1964825e-02
   1.6763877e-01   8.0267201e-02
   1.6819571e-01   7.8310244e-02
   1.6875265e-01   7.7475437e-02
   1.6930959e-01   7.5166824e-02
   1.6986653e-01   7.3533111e-02
   1.7042347e-01   7.2722457e-02
   1.7098041e-01   7.1459240e-02
   1.7153735e-01   6.9802567e-02
   1.7209428e-01   6.8745114e-02
   1.7265122e-01   6.6770611e-02
   1.7320816e-01   6.5199124e-02
   1.7376510e-01   6.4702195e-02
   1.7432204e-01   6.2849982e-02
   1.7487898e-01   6.1575384e-02
   1.7543592e-01   6.0921580e-02
   1.7599286e-01   5.9800919e-02
   1.7654980e-01   5.8528055e-02
   1.7710674e-01   5.6590262e-02
   1.7766368e-01   5.5617084e-02
   1.7822062e-01   5.5229036e-02
   1.7877756e-01   5.4089552e-02
   1.7933450e-01   5.3455826e-02
   1.7989144e-01   5.1878750e-02
   1.8044838e-01   5.0666439e-02
   1.8100532e-01   4.9710980e-02
   1.8156226e-01   4.8557286e-02
   1.8211919e-01   4.7423263e-02
   1.8267613e-01   4.6155471e-02
   1.8323307e-01   4.5519930e-02
   1.8379001e-01   4.4030738e-02
   1.8434695e-01   4.3101167e-02
   1.8490389e-01   4.2103894e-02
   1.8546083e-01   4.1714635e-02
   1.8601777e-01   4.1014415e-02
   1.8657471e-01   3.9922090e-02
   1.8713165e-01   3.9262689e-02
   1.8768859e-01   3.8714935e-02
   1.8824553e-01   3.8490761e-02
   1.8880247e-01   3.7414642e-02
   1.8935941e-01   3.6918510e-02
   1.8991635e-01   3.6179336e-02
   1.9047329e-01   3.4850466e-02
   1.9103023e-01   3.3732173e-02
   1.9158717e-01   3.3223828e-02
   1.9214410e-01   3.2348800e-02
   1.9270104e-01   3.1385076e-02
   1.9325798e-01   3.1185666e-02
   1.9381492e-01   3.0918876e-02
   1.9437186e-01   2.9900431e-02
   1.9492880e-01   2.8677402e-02
   1.9548574e-01   2.8393283e-02
   1.9604268e-01   2.7774101e-02
   1.9659962e-01   2.7373612e-02
   1.9715656e-01   2.7283442e-02
   1.9771350e-01   2.6315415e-02
   1.9827044e-01   2.5932484e-02
   1.9882738e-01   2.5152578e-02
   1.9938432e-01   2.4848876e-02
   1.9994126e-01   2.4418585e-02
   2.0049820e-01   2.4069421e-02
   2.0105514e-01   2.3915167e-02
   2.0161207e-01   2.3139876e-02
   2.0216901e-01   2.2773103e-02
   2.0272595e-01   2.2669309e-02
   2.0328289e-01   2.1619637e-02
   2.0383983e-01   2.1269899e-02
   2.0439677e-01   2.0821083e-02
   2.0495371e-01   2.0383097e-02
   2.0551065e-01   2.0175056e-02
   2.0606759e-01   1.9666370e-02
   2.0662453e-01   1.9470839e-02
   2.0718147e-01   1.8908632e-02
   2.0773841e-01   1.8389726e-02
   2.0829535e-01   1.8180259e-02
   2.0885229e-01   1.7567414e-02
   2.0940923e-01   1.7329481e-02
   2.0996617e-01   1.7014060e-02
   2.1052311e-01   1.6631285e-02
   2.1108005e-01   1.6374958e-02
   2.1163698e-01   1.5956779e-02
   2.1219392e-01   1.5624961e-02
   2.1275086e-01   1.5245609e-02
   2.1330780e-01   1.5048005e-02
   2.1386474e-01   1.4847238e-02
   2.1442168e-01   1.4317847e-02
   2.1497862e-01   1.4081987e-02
   2.1553556e-01   1.3964578e-02
   2.1609250e-01   1.3651542e-02
   2.1664944e-01   1.3191622e-02
   2.1720638e-01   1.2809109e-02
   2.1776332e-01   1.2700976e-02
   2.1832026e-01   1.2354840e-02
   2.1887720e-01   1.2209099e-02
   2.1943414e-01   1.1983351e-02
   2.1999108e-01   1.1807847e-02
   2.2054802e-01   1.1448889e-02
   2.2110495e-01   1.1374796e-02
   2.2166189e-01   1.1129724e-02
   2.2221883e-01   1.0749032e-02
   2.2277577e-01   1.0499555e-02
   2.2333271e-01   1.0307523e-02
   2.2388965e-01   1.0002959e-02
   2.2444659e-01   9.7949361e-03
   2.2500353e-01   9.6639323e-03
   2.2556047e-01   9.5041286e-03
   2.2611741e-01   9.2875461e-03
   2.2667435e-01   9.1269820e-03
   2.2723129e-01   8.8817533e-03
   2.2778823e-01   8.7694213e-03
   2.2834517e-01   8.6413494e-03
   2.2890211e-01   8.4724338e-03
   2.2945905e-01   8.2581981e-03
   2.3001599e-01   8.1078123e-03
   2.3057293e-01   7.9574938e-03
   2.3112986e-01   7.7562975e-03
   2.3168680e-01   7.6001783e-03
   2.3224374e-01   7.4465355e-03
   2.3280068e-01   7.2908637e-03
   2.3335762e-01   7.2726123e-03
   2.3391456e-01   7.1106591e-03
   2.3447150e-01   7.0863624e-03
   2.3502844e-01   6.8552773e-03
   2.3558538e-01   6.6776869e-03
   2.3614232e-01   6.6148387e-03
   2.3669926e-01   6.4522081e-03
   2.3725620e-01   6.2129377e-03
   2.3781314e-01   6.0840402e-03
   2.3837008e-01   6.0439855e-03
   2.3892702e-01   5.9762672e-03
   2.3948396e-01   5.8914967e-03
   2.4004090e-01   5.7677517e-03
   2.4059784e-01   5.6223323e-03
   2.4115477e-01   5.5407334e-03
   2.4171171e-01   5.3092364e-03
   2.4226865e-01   5.2459244e-03
   2.4282559e-01   5.1403910e-03
   2.4338253e-01   5.0905839e-03
   2.4393947e-01   4.9574490e-03
   2.4449641e-01   4.8498189e-03
   2.4505335e-01   4.8086563e-03
   2.4561029e-01   4.6898314e-03
   2.4616723e-01   4.5927325e-03
   2.4672417e-01   4.5060877e-03
   2.4728111e-01   4.4325525e-03
   2.4783805e-01   4.3624291e-03
   2.4839499e-01   4.2792124e-03
   2.4895193e-01   4.1845707e-03
   2.4950887e-01   4.1034731e-03
   2.5006581e-01   4.0260774e-03
   2.5062274e-01   3.9704127e-03
   2.5117968e-01   3.8931550e-03
   2.5173662e-01   3.8283259e-03
   2.5229356e-01   3.7286718e-03
   2.5285050e-01   3.6288759e-03
   2.5340744e-01   3.4863462e-03
   2.5396438e-01   3.4262211e-03
   2.5452132e-01   3.4115306e-03
   2.5507826e-01   3.3595112e-03
   2.5563520e-01   3.3256391e-03
   2.5619214e-01   3.2505451e-03
   2.5674908e-01   3.1833926e-03
   2.5730602e-01   3.1158592e-03
   2.5786296e-01   3.0633356e-03
   2.5841990e-01   3.0000425e-03
   2.5897684e-01   2.9575892e-03
   2.5953378e-01   2.8940548e-03
   2.6009072e-01   2.8158150e-03
   2.6064765e-01   2.7713379e-03
   2.6120459e-01   2.7159137e-03
   2.6176153e-01   2.6256882e-03
   2.6231847e-01   2.5401814e-03
   2.6287541e-01   2.4698171e-03
   2.6343235e-01   2.4099725e-03
   2.6398929e-01   2.3883329e-03
   2.6454623e-01   2.3464856e-03
   2.6510317e-01   2.2886140e-03
   2.6566011e-01   2.2556338e-03
   2.6621705e-01   2.2012174e-03
   2.6677399e-01   2.1370226e-03
   2.6733093e-01   2.0761963e-03
   2.6788787e-01   2.0379503e-03
   2.6844481e-01   2.0059167e-03
   2.6900175e-01   1.9581847e-03
   2.6955869e-01   1.9256989e-03
   2.7011563e-01   1.9069524e-03
   2.7067256e-01   1.8753486e-03
   2.7122950e-01   1.8631008e-03
   2.7178644e-01   1.8118229e-03
   2.7234338e-01   1.7661574e-03
   2.7290032e-01   1.7467655e-03
   2.7345726e-01   1.7135574e-03
   2.7401420e-01   1.6715868e-03
   2.7457114e-01   1.6451423e-03
   2.7512808e-01   1.5910154e-03
   2.7568502e-01   1.5814195e-03
   2.7624196e-01   1.5483259e-03
   2.7679890e-01   1.5145350e-03
   2.7735584e-01   1.4810957e-03
   2.7791278e-01   1.4615658e-03
   2.7846972e-01   1.4543791e-03
   2.7902666e-01   1.4135972e-03
   2.7958360e-01   1.3840387e-03
   2.8014053e-01   1.3556003e-03
   2.8069747e-01   1.3379512e-03
   2.8125441e-01   1.2938791e-03
   2.8181135e-01   1.2748507e-03
   2.8236829e-01   1.2506772e-03
   2.8292523e-01   1.2149220e-03
   2.8348217e-01   1.1840912e-03
   2.8403911e-01   1.1653627e-03
   2.8459605e-01   1.1344432e-03
   2.8515299e-01   1.1108942e-03
   2.8570993e-01   1.0944035e-03
   2.8626687e-01   1.0754228e-03
   2.8682381e-01   1.0566067e-03
   2.8738075e-01   1.0242005e-03
   2.8793769e-01   1.0070048e-03
   2.8849463e-01   9.9385050e-04
   2.8905157e-01   9.8344183e-04
   2.8960851e-01   9.6051271e-04
   2.9016544e-01   9.5318608e-04
   2.9072238e-01   9.2264056e-04
   2.9127932e-01   9.0137175e-04
   2.9183626e-01   8.8216032e-04
   2.9239320e-01   8.6048279e-04
   2.9295014e-01   8.4623126e-04
   2.9350708e-01   8.3111100e-04
   2.9406402e-01   8.1534201e-04
   2.9462096e-01   7.9480409e-04
   2.9517790e-01   7.8217535e-04
   2.9573484e-01   7.6648733e-04
   2.9629178e-01   7.4906695e-04
   2.9684872e-01   7.3052435e-04
   2.9740566e-01   7.0522154e-04
   2.9796260e-01   6.9863606e-04
   2.9851954e-01   6.8768346e-04
   2.9907648e-01   6.7844450e-04
   2.9963342e-01   6.6720887e-04
   3.0019035e-01   6.5783656e-04
   3.0074729e-01   6.4776168e-04
   3.0130423e-01   6.1925791e-04
   3.0186117e-01   6.1772348e-04
   3.0241811e-01   6.1106083e-04
   3.0297505e-01   5.9788301e-04
   3.0353199e-01   5.7251057e-04
   3.0408893e-01   5.5602445e-04
   3.0464587e-01   5.4537381e-04
   3.0520281e-01   5.3286816e-04
   3.0575975e-01   5.1663592e-04
   3.0631669e-01   5.1161963e-04
   3.0687363e-01   4.9545609e-04
   3.0743057e-01   4.8735061e-04
   3.0798751e-01   4.8237173e-04
   3.0854445e-01   4.6736805e-04
   3.0910139e-01   4.5875048e-04
   3.0965832e-01   4.5608567e-04
   3.1021526e-01   4.4994990e-04
   3.1077220e-01   4.4559141e-04
   3.1132914e-01   4.3891467e-04
   3.1188608e-01   4.2653691e-04
   3.1244302e-01   4.1401220e-04
   3.1299996e-01   4.1174819e-04
   3.1355690e-01   4.0260359e-04
   3.1411384e-01   3.9247878e-04
   3.1467078e-01   3.8095666e-04
   3.1522772e-01   3.7287861e-04
   3.1578466e-01   3.6929625e-04
   3.1634160e-01   3.6585563e-04
   3.1689854e-01   3.5537191e-04
   3.1745548e-01   3.4552076e-04
   3.1801242e-01   3.4193946e-04
   3.1856936e-01   3.3713993e-04
   3.1912630e-01   3.2485031e-04
   3.1968323e-01   3.1655363e-04
   3.2024017e-01   3.1258462e-04
   3.2079711e-01   3.0660684e-04
   3.2135405e-01   2.9660678e-04
   3.2191099e-01   2.9041422e-04
   3.2246793e-01   2.8661093e-04
   3.2302487e-01   2.8403530e-04
   3.2358181e-01   2.7587248e-04
   3.2413875e-01   2.7354566e-04
   3.2469569e-01   2.7250069e-04
   3.2525263e-01   2.6474946e-04
   3.2580957e-01   2.6019665e-04
   3.2636651e-01   2.5011755e-04
   3.2692345e-01   2.4709349e-04
   3.2748039e-01   2.4378962e-04
   3.2803733e-01   2.3692571e-04
   3.2859427e-01   2.3215933e-04
   3.2915121e-01   2.2713011e-04
   3.2970814e-01   2.2451022e-04
   3.3026508e-01   2.2041563e-04
   3.3082202e-01   2.1804652e-04
   3.3137896e-01   2.1295688e-04
   3.3193590e-01   2.0867110e-04
   3.3249284e-01   2.0208986e-04
   3.3304978e-01   1.9709475e-04
   3.3360672e-01   1.9059189e-04
   3.3416366e-01   1.8817490e-04
   3.3472060e-01   1.8546014e-04
   3.3527754e-01   1.8223059e-04
   3.3583448e-01   1.7739410e-04
   3.3639142e-01   1.7593952e-04
   3.3694836e-01   1.7147537e-04
   3.3750530e-01   1.6830100e-04
   3.3806224e-01   1.6665670e-04
   3.3861918e-01   1.6490910e-04
   3.3917611e-01   1.6088599e-04
   3.3973305e-01   1.5733962e-04
   3.4028999e-01   1.5208914e-04
   3.4084693e-01   1.4775362e-04
   3.4140387e-01   1.4656130e-04
   3.4196081e-01   1.4328143e-04
   3.4251775e-01   1.4047493e-04
   3.4307469e-01   1.3795643e-04
   3.4363163e-01   1.3494427e-04
   3.4418857e-01   1.3039211e-04
   3.4474551e-01   1.2904228e-04
   3.4530245e-01   1.2572915e-04
   3.4585939e-01   1.2342175e-04
   3.4641633e-01   1.2214252e-04
   3.4697327e-01   1.1889901e-04
   3.4753021e-01   1.1667683e-04
   3.4808715e-01   1.1382935e-04
   3.4864409e-01   1.1292742e-04
   3.4920102e-01   1.1025722e-04
   3.4975796e-01   1.0814079e-04
   3.5031490e-01   1.0557558e-04
   3.5087184e-01   1.0186451e-04
   3.5142878e-01   1.0123699e-04
   3.5198572e-01   9.9666160e-05
   3.5254266e-01   9.7854489e-05
   3.5309960e-01   9.4926093e-05
   3.5365654e-01   9.3843471e-05
   3.5421348e-01   9.1675020e-05
   3.5477042e-01   8.9911846e-05
   3.5532736e-01   8.7026042e-05
   3.5588430e-01   8.5077476e-05
   3.5644124e-01   8.2265511e-05
   3.5699818e-01   8.0989603e-05
   3.5755512e-01   7.9253017e-05
   3.5811206e-01   7.8571793e-05
   3.5866899e-01   7.6953285e-05
   3.5922593e-01   7.5666015e-05
   3.5978287e-01   7.4886675e-05
   3.6033981e-01   7.2041443e-05
   3.6089675e-01   6.9518063e-05
   3.6145369e-01   6.8721979e-05
   3.6201063e-01   6.7592315e-05
   3.6256757e-01   6.7236149e-05
   3.6312451e-01   6.5732769e-05
   3.6368145e-01   6.4694759e-05
   3.6423839e-01   6.2205581e-05
   3.6479533e-01   6.1318911e-05
   3.6535227e-01   6.0127056e-05
   3.6590921e-01   5.8260612e-05
   3.6646615e-01   5.7668893e-05
   3.6702309e-01   5.6896723e-05
   3.6758003e-01   5.4571462e-05
   3.6813697e-01   5.3803908e-05
   3.6869390e-01   5.2843366e-05
   3.6925084e-01   5.1156148e-05
   3.6980778e-01   5.0968392e-05
   3.7036472e-01   4.9892434e-05
   3.7092166e-01   4.8919363e-05
   3.7147860e-01   4.8635284e-05
   3.7203554e-01   4.7533050e-05
   3.7259248e-01   4.6703656e-05
   3.7314942e-01   4.5879736e-05
   3.7370636e-01   4.4765118e-05
   3.7426330e-01   4.3859917e-05
   3.7482024e-01   4.2386905e-05
   3.7537718e-01   4.1987974e-05
   3.7593412e-01   4.1495310e-05
   3.7649106e-01   4.0767322e-05
   3.7704800e-01   4.0447314e-05
   3.7760494e-01   3.9416657e-05
   3.7816188e-01   3.9025824e-05
   3.7871881e-01   3.8082414e-05
   3.7927575e-01   3.7175265e-05
   3.7983269e-01   3.5912273e-05
   3.8038963e-01   3.5551490e-05
   3.8094657e-01   3.4552001e-05
   3.8150351e-01   3.3897599e-05
   3.8206045e-01   3.3018901e-05
   3.8261739e-01   3.2543850e-05
   3.8317433e-01   3.1544612e-05
   3.8373127e-01   3.0756022e-05
   3.8428821e-01   2.9970366e-05
   3.8484515e-01   2.9345934e-05
   3.8540209e-01   2.8855620e-05
   3.8595903e-01   2.8539102e-05
   3.8651597e-01   2.7924518e-05
   3.8707291e-01   2.7366854e-05
   3.8762985e-01   2.6951847e-05
   3.8818678e-01   2.6640467e-05
   3.8874372e-01   2.6246818e-05
   3.8930066e-01   2.5482310e-05
   3.8985760e-01   2.5254792e-05
   3.9041454e-01   2.4406399e-05
   3.9097148e-01   2.3891214e-05
   3.9152842e-01   2.3033519e-05
   3.9208536e-01   2.2944301e-05
   3.9264230e-01   2.2205744e-05
   3.9319924e-01   2.1770151e-05
   3.9375618e-01   2.1489653e-05
   3.9431312e-01   2.1109838e-05
   3.9487006e-01   2.0583025e-05
   3.9542700e-01   2.0404562e-05
   3.9598394e-01   1.9962660e-05
   3.9654088e-01   1.9374715e-05
   3.9709782e-01   1.8982686e-05
   3.9765476e-01   1.8897624e-05
   3.9821169e-01   1.8634536e-05
   3.9876863e-01   1.7823900e-05
   3.9932557e-01   1.7464099e-05
   3.9988251e-01   1.7297696e-05
   4.0043945e-01   1.7032954e-05
   4.0099639e-01   1.6914258e-05
   4.0155333e-01   1.6326864e-05
   4.0211027e-01   1.6005856e-05
   4.0266721e-01   1.5727250e-05
   4.0322415e-01   1.5349911e-05
   4.0378109e-01   1.5035575e-05
   4.0433803e-01   1.4495023e-05
   4.0489497e-01   1.4284578e-05
   4.0545191e-01   1.4001991e-05
   4.0600885e-01   1.3729364e-05
   4.0656579e-01   1.3465026e-05
   4.0712273e-01   1.3172195e-05
   4.0767967e-01   1.2992537e-05
   4.0823660e-01   1.2754319e-05
   4.0879354e-01   1.2497091e-05
   4.0935048e-01   1.2296892e-05
   4.0990742e-01   1.1923773e-05
   4.1046436e-01   1.1743325e-05
   4.1102130e-01   1.1390137e-05
   4.1157824e-01   1.1205814e-05
   4.1213518e-01   1.0987445e-05
   4.1269212e-01   1.0797690e-05
   4.1324906e-01   1.0565995e-05
   4.1380600e-01   1.0520294e-05
   4.1436294e-01   1.0234552e-05
   4.1491988e-01   1.0117408e-05
   4.1547682e-01   9.9737724e-06
   4.1603376e-01   9.7596755e-06
   4.1659070e-01   9.4663393e-06
   4.1714764e-01   9.1777707e-06
   4.1770457e-01   9.1636174e-06
   4.1826151e-01   9.1152845e-06
   4.1881845e-01   8.8680970e-06
   4.1937539e-01   8.7635565e-06
   4.1993233e-01   8.6036971e-06
   4.2048927e-01   8.4108847e-06
   4.2104621e-01   8.2239021e-06
   4.2160315e-01   8.0087054e-06
   4.2216009e-01   7.9056596e-06
   4.2271703e-01   7.7018704e-06
   4.2327397e-01   7.5786362e-06
   4.2383091e-01   7.4436311e-06
   4.2438785e-01   7.3163812e-06
   4.2494479e-01   7.1629336e-06
   4.2550173e-01   6.9533091e-06
   4.2605867e-01   6.8266548e-06
   4.2661561e-01   6.6438995e-06
   4.2717255e-01   6.5056880e-06
   4.2772948e-01   6.3915654e-06
   4.2828642e-01   6.2819679e-06
   4.2884336e-01   6.1146978e-06
   4.2940030e-01   5.9456075e-06
   4.2995724e-01   5.7766234e-06
   4.3051418e-01   5.7104678e-06
   4.3107112e-01   5.6154142e-06
   4.3162806e-01   5.5436879e-06
   4.3218500e-01   5.3928892e-06
   4.3274194e-01   5.3692883e-06
   4.3329888e-01   5.2018749e-06
   4.3385582e-01   5.0978113e-06
   4.3441276e-01   4.9849554e-06
   4.3496970e-01   4.9414997e-06
   4.3552664e-01   4.8640392e-06
   4.3608358e-01   4.8102231e-06
   4.3664052e-01   4.6944714e-06
   4.3719746e-01   4.5414256e-06
   4.3775439e-01   4.4567156e-06
   4.3831133e-01   4.3437496e-06
   4.3886827e-01   4.2983899e-06
   4.3942521e-01   4.2501655e-06
   4.3998215e-01   4.2068386e-06
   4.4053909e-01   4.0964589e-06
   4.4109603e-01   3.9888850e-06
   4.4165297e-01   3.9453570e-06
   4.4220991e-01   3.9058788e-06
   4.4276685e-01   3.8568384e-06
   4.4332379e-01   3.7646246e-06
   4.4388073e-01   3.7019041e-06
   4.4443767e-01   3.5532502e-06
   4.4499461e-01   3.4660522e-06
   4.4555155e-01   3.3850617e-06
   4.4610849e-01   3.3411012e-06
   4.4666543e-01   3.2838997e-06
   4.4722236e-01   3.2004104e-06
   4.4777930e-01   3.1337188e-06
   4.4833624e-01   3.0237164e-06
   4.4889318e-01   2.9580406e-06
   4.4945012e-01   2.8977605e-06
   4.5000706e-01   2.8360310e-06
   4.5056400e-01   2.7731816e-06
   4.5112094e-01   2.6915101e-06
   4.5167788e-01   2.6279024e-06
   4.5223482e-01   2.5703950e-06
   4.5279176e-01   2.5360603e-06
   4.5334870e-01   2.5222045e-06
   4.5390564e-01   2.4478457e-06
   4.5446258e-01   2.3800579e-06
   4.5501952e-01   2.3364766e-06
   4.5557646e-01   2.2964284e-06
   4.5613340e-01   2.2444688e-06
   4.5669034e-01   2.1961296e-06
   4.5724727e-01   2.1774736e-06
   4.5780421e-01   2.1543989e-06
   4.5836115e-01   2.1119543e-06
   4.5891809e-01   2.0771949e-06
   4.5947503e-01   2.0543935e-06
   4.6003197e-01   1.9884587e-06
   4.6058891e-01   1.9445906e-06
   4.6114585e-01   1.9010860e-06
   4.6170279e-01   1.8405268e-06
   4.6225973e-01   1.8058487e-06
   4.6281667e-01   1.7587923e-06
   4.6337361e-01   1.7196508e-06
   4.6393055e-01   1.6702787e-06
   4.6448749e-01   1.6560268e-06
   4.6504443e-01   1.6516006e-06
   4.6560137e-01   1.6042936e-06
   4.6615831e-01   1.5921983e-06
   4.6671525e-01   1.5439495e-06
   4.6727218e-01   1.5091631e-06
   4.6782912e-01   1.4976098e-06
   4.6838606e-01   1.4785418e-06
   4.6894300e-01   1.4577514e-06
   4.6949994e-01   1.4297105e-06
   4.7005688e-01   1.3855952e-06
   4.7061382e-01   1.3770074e-06
   4.7117076e-01   1.3500465e-06
   4.7172770e-01   1.3240839e-06
   4.7228464e-01   1.2898262e-06
   4.7284158e-01   1.2483618e-06
   4.7339852e-01   1.2406334e-06
   4.7395546e-01   1.1946712e-06
   4.7451240e-01   1.1699755e-06
   4.7506934e-01   1.1524694e-06
   4.7562628e-01   1.1433509e-06
   4.7618322e-01   1.1289094e-06
   4.7674015e-01   1.0882744e-06
   4.7729709e-01   1.0629916e-06
   4.7785403e-01   1.0470179e-06
   4.7841097e-01   1.0303359e-06
   4.7896791e-01   1.0109388e-06
   4.7952485e-01   9.9291188e-07
   4.8008179e-01   9.6653293e-07
   4.8063873e-01   9.4949598e-07
   4.8119567e-01   9.3333714e-07
   4.8175261e-01   9.1846103e-07
   4.8230955e-01   9.0385437e-07
   4.8286649e-01   8.9178194e-07
   4.8342343e-01   8.7792676e-07
   4.8398037e-01   8.5592349e-07
   4.8453731e-01   8.2600294e-07
   4.8509425e-01   8.1235786e-07
   4.8565119e-01   7.8599429e-07
   4.8620813e-01   7.7264747e-07
   4.8676506e-01   7.5610973e-07
   4.8732200e-01   7.4788383e-07
   4.8787894e-01   7.3666071e-07
   4.8843588e-01   7.0453706e-07
   4.8899282e-01   6.9527757e-07
   4.8954976e-01   6.7888550e-07
   4.9010670e-01   6.6644271e-07
   4.9066364e-01   6.6449598e-07
   4.9122058e-01   6.5548010e-07
   4.9177752e-01   6.3218104e-07
   4.9233446e-01   6.2405295e-07
   4.9289140e-01   6.0734354e-07
   4.9344834e-01   6.0153594e-07
   4.9400528e-01   5.8544939e-07
   4.9456222e-01   5.7715448e-07
   4.9511916e-01   5.5926263e-07
   4.9567610e-01   5.5780359e-07
   4.9623303e-01   5.4133039e-07
   4.9678997e-01   5.3724905e-07
   4.9734691e-01   5.2928623e-07
   4.9790385e-01   5.1513864e-07
   4.9846079e-01   5.0682968e-07
   4.9901773e-01   4.9032103e-07
   4.9957467e-01   4.8357199e-07
   5.0013161e-01   4.7289785e-07
   5.0068855e-01   4.5954485e-07
   5.0124549e-01   4.5533757e-07
   5.0180243e-01   4.3885240e-07
   5.0235937e-01   4.2346777e-07
   5.0291631e-01   4.1854670e-07
   5.0347325e-01   4.1000165e-07
   5.0403019e-01   4.0189721e-07
   5.0458713e-01   3.9293533e-07
   5.0514407e-01   3.8252926e-07
   5.0570101e-01   3.7676409e-07
   5.0625794e-01   3.6746674e-07
   5.0681488e-01   3.5934354e-07
   5.0737182e-01   3.4991454e-07
   5.0792876e-01   3.4695058e-07
   5.0848570e-01   3.4429476e-07
   5.0904264e-01   3.4223833e-07
   5.0959958e-01   3.3727353e-07
   5.1015652e-01   3.3695157e-07
   5.1071346e-01   3.2248181e-07
   5.1127040e-01   3.1571634e-07
   5.1182734e-01   3.1266290e-07
   5.1238428e-01   3.0534513e-07
   5.1294122e-01   3.0014700e-07
   5.1349816e-01   2.9459023e-07
   5.1405510e-01   2.8862561e-07
   5.1461204e-01   2.8414990e-07
   5.1516898e-01   2.7849303e-07
   5.1572592e-01   2.7495203e-07
   5.1628285e-01   2.6747974e-07
   5.1683979e-01   2.6409130e-07
   5.1739673e-01   2.6026453e-07
   5.1795367e-01   2.4972214e-07
   5.1851061e-01   2.4435486e-07
   5.1906755e-01   2.3929169e-07
   5.1962449e-01   2.3268286e-07
   5.2018143e-01   2.2923891e-07
   5.2073837e-01   2.2214188e-07
   5.2129531e-01   2.1851440e-07
   5.2185225e-01   2.1523553e-07
   5.2240919e-01   2.0950093e-07
   5.2296613e-01   2.0436049e-07
   5.2352307e-01   2.0280097e-07
   5.2408001e-01   2.0008647e-07
   5.2463695e-01   1.9791796e-07
   5.2519389e-01   1.9334944e-07
   5.2575082e-01   1.9226059e-07
   5.2630776e-01   1.8696420e-07
   5.2686470e-01   1.8424046e-07
   5.2742164e-01   1.7910783e-07
   5.2797858e-01   1.7371906e-07
   5.2853552e-01   1.7109712e-07
   5.2909246e-01   1.6500264e-07
   5.2964940e-01   1.6284890e-07
   5.3020634e-01   1.5957407e-07
   5.3076328e-01   1.5609473e-07
   5.3132022e-01   1.5309427e-07
   5.3187716e-01   1.4943244e-07
   5.3243410e-01   1.4792016e-07
   5.3299104e-01   1.4447009e-07
   5.3354798e-01   1.4303752e-07
   5.3410492e-01   1.3992314e-07
   5.3466186e-01   1.3640287e-07
   5.3521880e-01   1.3428361e-07
   5.3577573e-01   1.3038032e-07
   5.3633267e-01   1.2765837e-07
   5.3688961e-01   1.2469240e-07
   5.3744655e-01   1.2363698e-07
   5.3800349e-01   1.2204815e-07
   5.3856043e-01   1.1804657e-07
   5.3911737e-01   1.1509069e-07
   5.3967431e-01   1.1456780e-07
   5.4023125e-01   1.1343237e-07
   5.4078819e-01   1.1216581e-07
   5.4134513e-01   1.0769824e-07
   5.4190207e-01   1.0524923e-07
   5.4245901e-01   1.0439307e-07
   5.4301595e-01   1.0323756e-07
   5.4357289e-01   9.9686712e-08
   5.4412983e-01   9.7319385e-08
   5.4468677e-01   9.4774530e-08
   5.4524371e-01   9.3702123e-08
   5.4580064e-01   9.2190633e-08
   5.4635758e-01   8.9864023e-08
   5.4691452e-01   8.8620261e-08
   5.4747146e-01   8.6445814e-08
   5.4802840e-01   8.5091115e-08
   5.4858534e-01   8.3848032e-08
   5.4914228e-01   8.1985363e-08
   5.4969922e-01   8.1213777e-08
   5.5025616e-01   7.9142279e-08
   5.5081310e-01   7.7771266e-08
   5.5137004e-01   7.5978462e-08
   5.5192698e-01   7.5245864e-08
   5.5248392e-01   7.1990561e-08
   5.5304086e-01   7.1406004e-08
   5.5359780e-01   7.0194040e-08
   5.5415474e-01   6.8543122e-08
   5.5471168e-01   6.7341612e-08
   5.5526861e-01   6.7142500e-08
   5.5582555e-01   6.6752234e-08
   5.5638249e-01   6.4809448e-08
   5.5693943e-01   6.3493845e-08
   5.5749637e-01   6.1135893e-08
   5.5805331e-01   5.9994971e-08
   5.5861025e-01   5.7727341e-08
   5.5916719e-01   5.7195797e-08
   5.5972413e-01   5.6458076e-08
   5.6028107e-01   5.6032023e-08
   5.6083801e-01   5.4458106e-08
   5.6139495e-01   5.2580496e-08
   5.6195189e-01   5.1917104e-08
   5.6250883e-01   5.0487520e-08
   5.6306577e-01   4.9274461e-08
   5.6362271e-01   4.7875044e-08
   5.6417965e-01   4.7020379e-08
   5.6473659e-01   4.7009943e-08
   5.6529352e-01   4.6424477e-08
   5.6585046e-01   4.5217763e-08
   5.6640740e-01   4.3901655e-08
   5.6696434e-01   4.3618562e-08
   5.6752128e-01   4.2110152e-08
   5.6807822e-01   4.1280005e-08
   5.6863516e-01   4.0404503e-08
   5.6919210e-01   3.9652163e-08
   5.6974904e-01   3.9272126e-08
   5.7030598e-01   3.7861847e-08
   5.7086292e-01   3.6768878e-08
   5.7141986e-01   3.6330810e-08
   5.7197680e-01   3.5672817e-08
   5.7253374e-01   3.4797940e-08
   5.7309068e-01   3.3317237e-08
   5.7364762e-01   3.2875453e-08
   5.7420456e-01   3.2451891e-08
   5.7476150e-01   3.1952399e-08
   5.7531843e-01   3.0979636e-08
   5.7587537e-01   3.0504859e-08
   5.7643231e-01   2.9412941e-08
   5.7698925e-01   2.8881474e-08
   5.7754619e-01   2.8691879e-08
   5.7810313e-01   2.8122141e-08
   5.7866007e-01   2.7646374e-08
   5.7921701e-01   2.7264540e-08
   5.7977395e-01   2.6796732e-08
   5.8033089e-01   2.6484762e-08
   5.8088783e-01   2.5510128e-08
   5.8144477e-01   2.4629148e-08
   5.8200171e-01   2.4526228e-08
   5.8255865e-01   2.4131908e-08
   5.8311559e-01   2.3536368e-08
   5.8367253e-01   2.3324077e-08
   5.8422947e-01   2.2808807e-08
   5.8478640e-01   2.2523049e-08
   5.8534334e-01   2.2056923e-08
   5.8590028e-01   2.1405310e-08
   5.8645722e-01   2.0822454e-08
   5.8701416e-01   2.0372154e-08
   5.8757110e-01   1.9875943e-08
   5.8812804e-01   1.9122572e-08
   5.8868498e-01   1.9009801e-08
   5.8924192e-01   1.8881861e-08
   5.8979886e-01   1.8494462e-08
   5.9035580e-01   1.7946150e-08
   5.9091274e-01   1.7642861e-08
   5.9146968e-01   1.7273237e-08
   5.9202662e-01   1.7035250e-08
   5.9258356e-01   1.6630590e-08
   5.9314050e-01   1.6229973e-08
   5.9369744e-01   1.5795886e-08
   5.9425438e-01   1.5375107e-08
   5.9481131e-01   1.5045350e-08
   5.9536825e-01   1.4691699e-08
   5.9592519e-01   1.4378327e-08
   5.9648213e-01   1.4091492e-08
   5.9703907e-01   1.3843270e-08
   5.9759601e-01   1.3563749e-08
   5.9815295e-01   1.3492038e-08
   5.9870989e-01   1.3393000e-08
   5.9926683e-01   1.3255894e-08
   5.9982377e-01   1.2865759e-08
   6.0038071e-01   1.2639271e-08
   6.0093765e-01   1.2305200e-08
   6.0149459e-01   1.1763070e-08
   6.0205153e-01   1.1522765e-08
   6.0260847e-01   1.1186212e-08
   6.0316541e-01   1.0959235e-08
   6.0372235e-01   1.0697584e-08
   6.0427929e-01   1.0434071e-08
   6.0483622e-01   1.0130941e-08
   6.0539316e-01   9.9154001e-09
   6.0595010e-01   9.7717923e-09
   6.0650704e-01   9.7527462e-09
   6.0706398e-01   9.6347437e-09
   6.0762092e-01   9.5392982e-09
   6.0817786e-01   9.3146091e-09
   6.0873480e-01   9.1625294e-09
   6.0929174e-01   9.0147934e-09
   6.0984868e-01   8.7356264e-09
   6.1040562e-01   8.5052676e-09
   6.1096256e-01   8.2851943e-09
   6.1151950e-01   8.1659834e-09
   6.1207644e-01   8.0511269e-09
   6.1263338e-01   7.9010043e-09
   6.1319032e-01   7.8647555e-09
   6.1374726e-01   7.7618227e-09
   6.1430419e-01   7.4524187e-09
   6.1486113e-01   7.4147630e-09
   6.1541807e-01   7.3523330e-09
   6.1597501e-01   7.2041333e-09
   6.1653195e-01   7.0657262e-09
   6.1708889e-01   6.9050334e-09
   6.1764583e-01   6.7986354e-09
   6.1820277e-01   6.6206427e-09
   6.1875971e-01   6.4883992e-09
   6.1931665e-01   6.3735044e-09
   6.1987359e-01   6.2952319e-09
   6.2043053e-01   6.2467898e-09
   6.2098747e-01   6.0986385e-09
   6.2154441e-01   5.8674638e-09
   6.2210135e-01   5.7090443e-09
   6.2265829e-01   5.6047043e-09
   6.2321523e-01   5.5535105e-09
   6.2377217e-01   5.4816329e-09
   6.2432910e-01   5.4015836e-09
   6.2488604e-01   5.3189777e-09
   6.2544298e-01   5.1891944e-09
   6.2599992e-01   5.0778697e-09
   6.2655686e-01   4.9670916e-09
   6.2711380e-01   4.8106621e-09
   6.2767074e-01   4.7620468e-09
   6.2822768e-01   4.6968927e-09
   6.2878462e-01   4.6174771e-09
   6.2934156e-01   4.5109356e-09
   6.2989850e-01   4.3439758e-09
   6.3045544e-01   4.2975290e-09
   6.3101238e-01   4.1709693e-09
   6.3156932e-01   4.1384336e-09
   6.3212626e-01   3.9901642e-09
   6.3268320e-01   3.8782799e-09
   6.3324014e-01   3.8302304e-09
   6.3379708e-01   3.7566190e-09
   6.3435401e-01   3.7051855e-09
   6.3491095e-01   3.5718322e-09
   6.3546789e-01   3.5159524e-09
   6.3602483e-01   3.4190526e-09
   6.3658177e-01   3.3482221e-09
   6.3713871e-01   3.3130112e-09
   6.3769565e-01   3.2456171e-09
   6.3825259e-01   3.1732594e-09
   6.3880953e-01   3.1403231e-09
   6.3936647e-01   3.0553706e-09
   6.3992341e-01   3.0304070e-09
   6.4048035e-01   2.8684592e-09
   6.4103729e-01   2.8366527e-09
   6.4159423e-01   2.8161140e-09
   6.4215117e-01   2.7214626e-09
   6.4270811e-01   2.6469653e-09
   6.4326505e-01   2.5954434e-09
   6.4382198e-01   2.5619702e-09
   6.4437892e-01   2.5419538e-09
   6.4493586e-01   2.5002249e-09
   6.4549280e-01   2.4378428e-09
   6.4604974e-01   2.4241920e-09
   6.4660668e-01   2.3368201e-09
   6.4716362e-01   2.2622353e-09
   6.4772056e-01   2.2213063e-09
   6.4827750e-01   2.1970523e-09
   6.4883444e-01   2.1390378e-09
   6.4939138e-01   2.0915096e-09
   6.4994832e-01   2.0747768e-09
   6.5050526e-01   2.0323805e-09
   6.5106220e-01   2.0178010e-09
   6.5161914e-01   1.9756916e-09
   6.5217608e-01   1.9340813e-09
   6.5273302e-01   1.8751027e-09
   6.5328996e-01   1.8137447e-09
   6.5384689e-01   1.7977126e-09
   6.5440383e-01   1.7552173e-09
   6.5496077e-01   1.7352955e-09
   6.5551771e-01   1.6990596e-09
   6.5607465e-01   1.6752741e-09
   6.5663159e-01   1.6576331e-09
   6.5718853e-01   1.6205259e-09
   6.5774547e-01   1.5780066e-09
   6.5830241e-01   1.5612476e-09
   6.5885935e-01   1.5203376e-09
   6.5941629e-01   1.4744188e-09
   6.5997323e-01   1.4434063e-09
   6.6053017e-01   1.4278152e-09
   6.6108711e-01   1.3880523e-09
   6.6164405e-01   1.3714088e-09
   6.6220099e-01   1.3332686e-09
   6.6275793e-01   1.3071393e-09
   6.6331486e-01   1.2909238e-09
   6.6387180e-01   1.2428032e-09
   6.6442874e-01   1.1974164e-09
   6.6498568e-01   1.1750307e-09
   6.6554262e-01   1.1479875e-09
   6.6609956e-01   1.1326367e-09
   6.6665650e-01   1.1147092e-09
   6.6721344e-01   1.0980505e-09
   6.6777038e-01   1.0778658e-09
   6.6832732e-01   1.0712493e-09
   6.6888426e-01   1.0371974e-09
   6.6944120e-01   1.0270096e-09
   6.6999814e-01   9.9533359e-10
   6.7055508e-01   9.8104236e-10
   6.7111202e-01   9.6531450e-10
   6.7166896e-01   9.4769792e-10
   6.7222590e-01   9.3244079e-10
   6.7278284e-01   9.2163877e-10
   6.7333977e-01   8.8509378e-10
   6.7389671e-01   8.6936858e-10
   6.7445365e-01   8.5785601e-10
   6.7501059e-01   8.5028962e-10
   6.7556753e-01   8.2982332e-10
   6.7612447e-01   7.9989260e-10
   6.7668141e-01   7.8109341e-10
   6.7723835e-01   7.5917317e-10
   6.7779529e-01   7.5486106e-10
   6.7835223e-01   7.4568618e-10
   6.7890917e-01   7.3609296e-10
   6.7946611e-01   7.3016349e-10
   6.8002305e-01   6.9383432e-10
   6.8057999e-01   6.6892625e-10
   6.8113693e-01   6.5572259e-10
   6.8169387e-01   6.4587047e-10
   6.8225081e-01   6.2246874e-10
   6.8280775e-01   6.1039263e-10
   6.8336468e-01   5.9551208e-10
   6.8392162e-01   5.8985172e-10
   6.8447856e-01   5.8985172e-10
   6.8503550e-01   5.8011107e-10
   6.8559244e-01   5.7196115e-10
   6.8614938e-01   5.5307403e-10
   6.8670632e-01   5.3884630e-10
   6.8726326e-01   5.3344884e-10
   6.8782020e-01   5.2815530e-10
   6.8837714e-01   5.2543392e-10
   6.8893408e-01   5.1742743e-10
   6.8949102e-01   5.0537796e-10
   6.9004796e-01   4.9405902e-10
   6.9060490e-01   4.8866600e-10
   6.9116184e-01   4.8450932e-10
   6.9171878e-01   4.7804471e-10
   6.9227572e-01   4.6459281e-10
   6.9283265e-01   4.6000892e-10
   6.9338959e-01   4.5193893e-10
   6.9394653e-01   4.3958170e-10
   6.9450347e-01   4.3642956e-10
   6.9506041e-01   4.1811887e-10
   6.9561735e-01   4.0287729e-10
   6.9617429e-01   4.0080606e-10
   6.9673123e-01   3.9173642e-10
   6.9728817e-01   3.8695358e-10
   6.9784511e-01   3.8264947e-10
   6.9840205e-01   3.7830361e-10
   6.9895899e-01   3.6887204e-10
   6.9951593e-01   3.5847858e-10
   7.0007287e-01   3.5470293e-10
   7.0062981e-01   3.3830094e-10
   7.0118675e-01   3.3067282e-10
   7.0174369e-01   3.2296210e-10
   7.0230063e-01   3.1449954e-10
   7.0285756e-01   3.0968117e-10
   7.0341450e-01   3.0179059e-10
   7.0397144e-01   2.9612623e-10
   7.0452838e-01   2.8796565e-10
   7.0508532e-01   2.8274227e-10
   7.0564226e-01   2.7287506e-10
   7.0619920e-01   2.6736835e-10
   7.0675614e-01   2.6096636e-10
   7.0731308e-01   2.5967095e-10
   7.0787002e-01   2.5575542e-10
   7.0842696e-01   2.5307179e-10
   7.0898390e-01   2.4852387e-10
   7.0954084e-01   2.4097435e-10
   7.1009778e-01   2.3627056e-10
   7.1065472e-01   2.3023183e-10
   7.1121166e-01   2.2396041e-10
   7.1176860e-01   2.1843860e-10
   7.1232554e-01   2.1393998e-10
   7.1288247e-01   2.0940316e-10
   7.1343941e-01   2.0372637e-10
   7.1399635e-01   2.0312596e-10
   7.1455329e-01   2.0180746e-10
   7.1511023e-01   1.9631674e-10
   7.1566717e-01   1.8996582e-10
   7.1622411e-01   1.8841284e-10
   7.1678105e-01   1.8646773e-10
   7.1733799e-01   1.8373925e-10
   7.1789493e-01   1.8086155e-10
   7.1845187e-01   1.7658452e-10
   7.1900881e-01   1.7172219e-10
   7.1956575e-01   1.7057022e-10
   7.2012269e-01   1.6354917e-10
   7.2067963e-01   1.5797141e-10
   7.2123657e-01   1.5380230e-10
   7.2179351e-01   1.5219292e-10
   7.2235044e-01   1.5044677e-10
   7.2290738e-01   1.4719692e-10
   7.2346432e-01   1.4416068e-10
   7.2402126e-01   1.4204726e-10
   7.2457820e-01   1.3804247e-10
   7.2513514e-01   1.3568791e-10
   7.2569208e-01   1.3282886e-10
   7.2624902e-01   1.3205836e-10
   7.2680596e-01   1.2824142e-10
   7.2736290e-01   1.2555201e-10
   7.2791984e-01   1.2445511e-10
   7.2847678e-01   1.2130741e-10
   7.2903372e-01   1.1941159e-10
   7.2959066e-01   1.1741941e-10
   7.3014760e-01   1.1485968e-10
   7.3070454e-01   1.1218670e-10
   7.3126148e-01   1.1023626e-10
   7.3181842e-01   1.0760814e-10
   7.3237535e-01   1.0566215e-10
   7.3293229e-01   1.0422241e-10
   7.3348923e-01   1.0073986e-10
   7.3404617e-01   9.8660635e-11
   7.3460311e-01   9.5756292e-11
   7.3516005e-01   9.3206332e-11
   7.3571699e-01   9.1272323e-11
   7.3627393e-01   8.8790753e-11
   7.3683087e-01   8.8534069e-11
   7.3738781e-01   8.7753804e-11
   7.3794475e-01   8.6879837e-11
   7.3850169e-01   8.4278362e-11
   7.3905863e-01   8.0937923e-11
   7.3961557e-01   8.0385476e-11
   7.4017251e-01   7.7924334e-11
   7.4072945e-01   7.7603257e-11
   7.4128639e-01   7.6536999e-11
   7.4184333e-01   7.4483975e-11
   7.4240026e-01   7.2159612e-11
   7.4295720e-01   7.1558759e-11
   7.4351414e-01   7.0571549e-11
   7.4407108e-01   7.0170536e-11
   7.4462802e-01   6.8864026e-11
   7.4518496e-01   6.7394978e-11
   7.4574190e-01   6.6499695e-11
   7.4629884e-01   6.5155881e-11
   7.4685578e-01   6.4369843e-11
   7.4741272e-01   6.1992189e-11
   7.4796966e-01   6.0310867e-11
   7.4852660e-01   5.9944050e-11
   7.4908354e-01   5.8208105e-11
   7.4964048e-01   5.7544192e-11
   7.5019742e-01   5.6124883e-11
   7.5075436e-01   5.5047078e-11
   7.5131130e-01   5.4360960e-11
   7.5186823e-01   5.3800520e-11
   7.5242517e-01   5.2785332e-11
   7.5298211e-01   5.1098681e-11
   7.5353905e-01   4.9421800e-11
   7.5409599e-01   4.8654414e-11
   7.5465293e-01   4.7534421e-11
   7.5520987e-01   4.5963233e-11
   7.5576681e-01   4.5329074e-11
   7.5632375e-01   4.3622883e-11
   7.5688069e-01   4.2907899e-11
   7.5743763e-01   4.2362114e-11
   7.5799457e-01   4.2037929e-11
   7.5855151e-01   4.1416204e-11
   7.5910845e-01   4.0529358e-11
   7.5966539e-01   4.0272230e-11
   7.6022233e-01   3.9680259e-11
   7.6077927e-01   3.9092285e-11
   7.6133621e-01   3.7935877e-11
   7.6189314e-01   3.7282621e-11
   7.6245008e-01   3.6557868e-11
   7.6300702e-01   3.5865977e-11
   7.6356396e-01   3.5209169e-11
   7.6412090e-01   3.4238390e-11
   7.6467784e-01   3.3277381e-11
   7.6523478e-01   3.2554404e-11
   7.6579172e-01   3.1413983e-11
   7.6634866e-01   3.1148417e-11
   7.6690560e-01   3.0413894e-11
   7.6746254e-01   2.9801939e-11
   7.6801948e-01   2.9568348e-11
   7.6857642e-01   2.8166802e-11
   7.6913336e-01   2.7635672e-11
   7.6969030e-01   2.7286617e-11
   7.7024724e-01   2.6614266e-11
   7.7080418e-01   2.6231906e-11
   7.7136112e-01   2.5600855e-11
   7.7191805e-01   2.5119906e-11
   7.7247499e-01   2.4389379e-11
   7.7303193e-01   2.4126035e-11
   7.7358887e-01   2.3423929e-11
   7.7414581e-01   2.3162805e-11
   7.7470275e-01   2.2895907e-11
   7.7525969e-01   2.2547741e-11
   7.7581663e-01   2.1794566e-11
   7.7637357e-01   2.1556090e-11
   7.7693051e-01   2.1342483e-11
   7.7748745e-01   2.1127988e-11
   7.7804439e-01   2.0878410e-11
   7.7860133e-01   2.0367263e-11
   7.7915827e-01   1.9954705e-11
   7.7971521e-01   1.9327207e-11
   7.8027215e-01   1.9068302e-11
   7.8082909e-01   1.8917756e-11
   7.8138602e-01   1.8585578e-11
   7.8194296e-01   1.8071766e-11
   7.8249990e-01   1.7746249e-11
   7.8305684e-01   1.7465140e-11
   7.8361378e-01   1.6834534e-11
   7.8417072e-01   1.6582291e-11
   7.8472766e-01   1.5699886e-11
   7.8528460e-01   1.5433432e-11
   7.8584154e-01   1.4821033e-11
   7.8639848e-01   1.4605206e-11
   7.8695542e-01   1.4447998e-11
   7.8751236e-01   1.3978596e-11
   7.8806930e-01   1.3757440e-11
   7.8862624e-01   1.3564705e-11
   7.8918318e-01   1.3307133e-11
   7.8974012e-01   1.3128165e-11
   7.9029706e-01   1.3035351e-11
   7.9085400e-01   1.2881252e-11
   7.9141093e-01   1.2424728e-11
   7.9196787e-01   1.2212453e-11
   7.9252481e-01   1.1918910e-11
   7.9308175e-01   1.1688428e-11
   7.9363869e-01   1.1157297e-11
   7.9419563e-01   1.0977885e-11
   7.9475257e-01   1.0869528e-11
   7.9530951e-01   1.0597301e-11
   7.9586645e-01   1.0289547e-11
   7.9642339e-01   1.0007550e-11
   7.9698033e-01   9.8401287e-12
   7.9753727e-01   9.7397646e-12
   7.9809421e-01   9.7397646e-12
   7.9865115e-01   9.4599883e-12
   7.9920809e-01   9.3423047e-12
   7.9976503e-01   9.1819885e-12
   8.0032197e-01   8.9519503e-12
   8.0087890e-01   8.6961549e-12
   8.0143584e-01   8.6242125e-12
   8.0199278e-01   8.3213436e-12
   8.0254972e-01   8.2187590e-12
   8.0310666e-01   8.1601392e-12
   8.0366360e-01   7.9443119e-12
   8.0422054e-01   7.7742257e-12
   8.0477748e-01   7.6694207e-12
   8.0533442e-01   7.3638873e-12
   8.0589136e-01   7.1538331e-12
   8.0644830e-01   7.1129769e-12
   8.0700524e-01   7.0299322e-12
   8.0756218e-01   6.8212103e-12
   8.0811912e-01   6.6191497e-12
   8.0867606e-01   6.4823702e-12
   8.0923300e-01   6.4366290e-12
   8.0978994e-01   6.3771211e-12
   8.1034688e-01   6.1941563e-12
   8.1090381e-01   6.0564886e-12
   8.1146075e-01   5.9552363e-12
   8.1201769e-01   5.8673066e-12
   8.1257463e-01   5.8060223e-12
   8.1313157e-01   5.7394089e-12
   8.1368851e-01   5.5617733e-12
   8.1424545e-01   5.4325433e-12
   8.1480239e-01   5.3628213e-12
   8.1535933e-01   5.2762239e-12
   8.1591627e-01   5.2189364e-12
   8.1647321e-01   5.1572080e-12
   8.1703015e-01   5.0612847e-12
   8.1758709e-01   4.9800164e-12
   8.1814403e-01   4.9302784e-12
   8.1870097e-01   4.8672177e-12
   8.1925791e-01   4.7029047e-12
   8.1981485e-01   4.6211923e-12
   8.2037179e-01   4.4675375e-12
   8.2092872e-01   4.2259529e-12
   8.2148566e-01   4.1104897e-12
   8.2204260e-01   4.0434323e-12
   8.2259954e-01   4.0145665e-12
   8.2315648e-01   4.0016879e-12
   8.2371342e-01   3.9328540e-12
   8.2427036e-01   3.8102854e-12
   8.2482730e-01   3.7445602e-12
   8.2538424e-01   3.6157743e-12
   8.2594118e-01   3.5642600e-12
   8.2649812e-01   3.5029757e-12
   8.2705506e-01   3.4550141e-12
   8.2761200e-01   3.3297809e-12
   8.2816894e-01   3.2276404e-12
   8.2872588e-01   3.1543657e-12
   8.2928282e-01   3.0926373e-12
   8.2983976e-01   3.0704328e-12
   8.3039669e-01   2.9931613e-12
   8.3095363e-01   2.9487524e-12
   8.3151057e-01   2.9087843e-12
   8.3206751e-01   2.8039793e-12
   8.3262445e-01   2.7835512e-12
   8.3318139e-01   2.7311486e-12
   8.3373833e-01   2.6449953e-12
   8.3429527e-01   2.6081359e-12
   8.3485221e-01   2.5210944e-12
   8.3540915e-01   2.4735769e-12
   8.3596609e-01   2.4620306e-12
   8.3652303e-01   2.4389379e-12
   8.3707997e-01   2.4100721e-12
   8.3763691e-01   2.3514524e-12
   8.3819385e-01   2.3439028e-12
   8.3875079e-01   2.3083757e-12
   8.3930773e-01   2.2071234e-12
   8.3986467e-01   2.1467272e-12
   8.4042160e-01   2.0978774e-12
   8.4097854e-01   2.0672353e-12
   8.4153548e-01   2.0330404e-12
   8.4209242e-01   1.9886315e-12
   8.4264936e-01   1.9624302e-12
   8.4320630e-01   1.9260149e-12
   8.4376324e-01   1.9020341e-12
   8.4432018e-01   1.8598456e-12
   8.4487712e-01   1.8083313e-12
   8.4543406e-01   1.7692514e-12
   8.4599100e-01   1.7363888e-12
   8.4654794e-01   1.7008617e-12
   8.4710488e-01   1.6511237e-12
   8.4766182e-01   1.6004975e-12
   8.4821876e-01   1.5951684e-12
   8.4877570e-01   1.5489832e-12
   8.4933264e-01   1.5152324e-12
   8.4988958e-01   1.4885870e-12
   8.5044651e-01   1.4779289e-12
   8.5100345e-01   1.4628299e-12
   8.5156039e-01   1.4401813e-12
   8.5211733e-01   1.3855583e-12
   8.5267427e-01   1.3749002e-12
   8.5323121e-01   1.3544721e-12
   8.5378815e-01   1.3367085e-12
   8.5434509e-01   1.2732038e-12
   8.5490203e-01   1.2461143e-12
   8.5545897e-01   1.2376766e-12
   8.5601591e-01   1.2132517e-12
   8.5657285e-01   1.2034818e-12
   8.5712979e-01   1.1768364e-12
   8.5768673e-01   1.1510792e-12
   8.5824367e-01   1.1288748e-12
   8.5880061e-01   1.1102230e-12
   8.5935755e-01   1.0791368e-12
   8.5991448e-01   1.0746959e-12
   8.6047142e-01   1.0689227e-12
   8.6102836e-01   1.0618173e-12
   8.6158530e-01   1.0254020e-12
   8.6214224e-01   9.7788444e-13
   8.6269918e-01   9.7166719e-13
   8.6325612e-01   9.6012087e-13
   8.6381306e-01   9.4191321e-13
   8.6437000e-01   9.2947872e-13
   8.6492694e-01   9.2192920e-13
   8.6548388e-01   8.9972474e-13
   8.6604082e-01   8.8862251e-13
   8.6659776e-01   8.4865448e-13
   8.6715470e-01   8.4110496e-13
   8.6771164e-01   8.2511775e-13
   8.6826858e-01   7.8514972e-13
   8.6882552e-01   7.7227114e-13
   8.6938246e-01   7.5317530e-13
   8.6993939e-01   7.4873441e-13
   8.7049633e-01   7.4340534e-13
   8.7105327e-01   7.3185902e-13
   8.7161021e-01   7.1587181e-13
   8.7216715e-01   6.9722006e-13
   8.7272409e-01   6.9499961e-13
   8.7328103e-01   6.7457151e-13
   8.7383797e-01   6.6435746e-13
   8.7439491e-01   6.3993255e-13
   8.7495185e-01   6.3105077e-13
   8.7550879e-01   6.1284311e-13
   8.7606573e-01   6.0218497e-13
   8.7662267e-01   5.9818817e-13
   8.7717961e-01   5.7287508e-13
   8.7773655e-01   5.6266103e-13
   8.7829349e-01   5.5511151e-13
   8.7885043e-01   5.5422333e-13
   8.7940737e-01   5.3557159e-13
   8.7996430e-01   5.2580162e-13
   8.8052124e-01   5.0226490e-13
   8.8107818e-01   4.9871218e-13
   8.8163512e-01   4.8538951e-13
   8.8219206e-01   4.7872817e-13
   8.8274900e-01   4.6762594e-13
   8.8330594e-01   4.6762594e-13
   8.8386288e-01   4.5918824e-13
   8.8441982e-01   4.5563553e-13
   8.8497676e-01   4.4630966e-13
   8.8553370e-01   4.3298698e-13
   8.8609064e-01   4.2099657e-13
   8.8664758e-01   4.0900616e-13
   8.8720452e-01   4.0545345e-13
   8.8776146e-01   3.9790393e-13
   8.8831840e-01   3.8724579e-13
   8.8887534e-01   3.7880810e-13
   8.8943227e-01   3.6859404e-13
   8.8998921e-01   3.5926817e-13
   8.9054615e-01   3.4727776e-13
   8.9110309e-01   3.4150460e-13
   8.9166003e-01   3.3750780e-13
   8.9221697e-01   3.3661962e-13
   8.9277391e-01   3.2684966e-13
   8.9333085e-01   3.2507330e-13
   8.9388779e-01   3.2507330e-13
   8.9444473e-01   3.1930014e-13
   8.9500167e-01   3.1263880e-13
   8.9555861e-01   3.0642155e-13
   8.9611555e-01   3.0642155e-13
   8.9667249e-01   3.0375702e-13
   8.9722943e-01   3.0375702e-13
   8.9778637e-01   2.9309888e-13
   8.9834331e-01   2.8999025e-13
   8.9890025e-01   2.8554936e-13
   8.9945718e-01   2.8466118e-13
   9.0001412e-01   2.7977620e-13
   9.0057106e-01   2.7311486e-13
   9.0112800e-01   2.6867397e-13
   9.0168494e-01   2.6689762e-13
   9.0224188e-01   2.6689762e-13
   9.0279882e-01   2.6112446e-13
   9.0335576e-01   2.5623947e-13
   9.0391270e-01   2.5535130e-13
   9.0446964e-01   2.5401903e-13
   9.0502658e-01   2.4646951e-13
   9.0558352e-01   2.4336089e-13
   9.0614046e-01   2.4247271e-13
   9.0669740e-01   2.3492319e-13
   9.0725434e-01   2.3492319e-13
   9.0781128e-01   2.3447910e-13
   9.0836822e-01   2.2737368e-13
   9.0892516e-01   2.2115643e-13
   9.0948209e-01   2.2026825e-13
   9.1003903e-01   2.1760371e-13
   9.1059597e-01   2.1493918e-13
   9.1115291e-01   2.1094237e-13
   9.1170985e-01   2.0916602e-13
   9.1226679e-01   2.0694557e-13
   9.1282373e-01   2.0605739e-13
   9.1338067e-01   2.0161650e-13
   9.1393761e-01   1.9717561e-13
   9.1449455e-01   1.9495516e-13
   9.1505149e-01   1.8962609e-13
   9.1560843e-01   1.8918200e-13
   9.1616537e-01   1.8740565e-13
   9.1672231e-01   1.8740565e-13
   9.1727925e-01   1.8651747e-13
   9.1783619e-01   1.8562929e-13
   9.1839313e-01   1.8562929e-13
   9.1895006e-01   1.8562929e-13
   9.1950700e-01   1.8296475e-13
   9.2006394e-01   1.8207658e-13
   9.2062088e-01   1.8207658e-13
   9.2117782e-01   1.7541524e-13
   9.2173476e-01   1.7275070e-13
   9.2229170e-01   1.7275070e-13
   9.2284864e-01   1.7275070e-13
   9.2340558e-01   1.7275070e-13
   9.2396252e-01   1.7008617e-13
   9.2451946e-01   1.7008617e-13
   9.2507640e-01   1.6742163e-13
   9.2563334e-01   1.6520119e-13
   9.2619028e-01   1.6520119e-13
   9.2674722e-01   1.6520119e-13
   9.2730416e-01   1.6431301e-13
   9.2786110e-01   1.6431301e-13
   9.2841804e-01   1.6431301e-13
   9.2897497e-01   1.6431301e-13
   9.2953191e-01   1.6164847e-13
   9.3008885e-01   1.6164847e-13
   9.3064579e-01   1.6164847e-13
   9.3120273e-01   1.6164847e-13
   9.3175967e-01   1.6164847e-13
   9.3231661e-01   1.6164847e-13
   9.3287355e-01   1.6076029e-13
   9.3343049e-01   1.6076029e-13
   9.3398743e-01   1.6076029e-13
   9.3454437e-01   1.6076029e-13
   9.3510131e-01   1.6076029e-13
   9.3565825e-01   1.6076029e-13
   9.3621519e-01   1.5898394e-13
   9.3677213e-01   1.5853985e-13
   9.3732907e-01   1.5853985e-13
   9.3788601e-01   1.5720758e-13
   9.3844294e-01   1.5720758e-13
   9.3899988e-01   1.5631940e-13
   9.3955682e-01   1.5631940e-13
   9.4011376e-01   1.5631940e-13
   9.4067070e-01   1.5543122e-13
   9.4122764e-01   1.5543122e-13
   9.4178458e-01   1.5543122e-13
   9.4234152e-01   1.5454305e-13
   9.4289846e-01   1.5454305e-13
   9.4345540e-01   1.5454305e-13
   9.4401234e-01   1.5454305e-13
   9.4456928e-01   1.5454305e-13
   9.4512622e-01   1.5454305e-13
   9.4568316e-01   1.5454305e-13
   9.4624010e-01   1.5454305e-13
   9.4679704e-01   1.5409896e-13
   9.4735398e-01   1.5276669e-13
   9.4791092e-01   1.5187851e-13
   9.4846785e-01   1.5187851e-13
   9.4902479e-01   1.5099033e-13
   9.4958173e-01   1.5099033e-13
   9.5013867e-01   1.5099033e-13
   9.5069561e-01   1.5099033e-13
   9.5125255e-01   1.5099033e-13
   9.5180949e-01   1.5099033e-13
   9.5236643e-01   1.5010215e-13
   9.5292337e-01   1.5010215e-13
   9.5348031e-01   1.5010215e-13
   9.5403725e-01   1.5010215e-13
   9.5459419e-01   1.5010215e-13
   9.5515113e-01   1.5010215e-13
   9.5570807e-01   1.4921397e-13
   9.5626501e-01   1.4876989e-13
   9.5682195e-01   1.4876989e-13
   9.5737889e-01   1.4876989e-13
   9.5793583e-01   1.4876989e-13
   9.5849276e-01   1.4743762e-13
   9.5904970e-01   1.4743762e-13
   9.5960664e-01   1.4743762e-13
   9.6016358e-01   1.4743762e-13
   9.6072052e-01   1.4743762e-13
   9.6127746e-01   1.4743762e-13
   9.6183440e-01   1.4743762e-13
   9.6239134e-01   1.4743762e-13
   9.6294828e-01   1.4743762e-13
   9.6350522e-01   1.4743762e-13
   9.6406216e-01   1.4743762e-13
   9.6461910e-01   1.4743762e-13
   9.6517604e-01   1.4743762e-13
   9.6573298e-01   1.4743762e-13
   9.6628992e-01   1.4743762e-13
   9.6684686e-01   1.4654944e-13
   9.6740380e-01   1.4654944e-13
   9.6796073e-01   1.4566126e-13
   9.6851767e-01   1.4566126e-13
   9.6907461e-01   1.4521717e-13
   9.6963155e-01   1.4521717e-13
   9.7018849e-01   1.4521717e-13
   9.7074543e-01   1.4521717e-13
   9.7130237e-01   1.4521717e-13
   9.7185931e-01   1.4521717e-13
   9.7241625e-01   1.4521717e-13
   9.7297319e-01   1.4521717e-13
   9.7353013e-01   1.4521717e-13
   9.7408707e-01   1.4521717e-13
   9.7464401e-01   1.4521717e-13
   9.7520095e-01   1.4521717e-13
   9.7575789e-01   1.4521717e-13
   9.7631483e-01   1.4521717e-13
   9.7687177e-01   1.4521717e-13
   9.7742871e-01   1.4477308e-13
   9.7798564e-01   1.4477308e-13
   9.7854258e-01   1.4477308e-13
   9.7909952e-01   1.4477308e-13
   9.7965646e-01   1.4477308e-13
   9.8021340e-01   1.4299673e-13
   9.8077034e-01   1.4299673e-13
   9.8132728e-01   1.4299673e-13
   9.8188422e-01   1.4299673e-13
   9.8244116e-01   1.4299673e-13
   9.8299810e-01   1.4299673e-13
   9.8355504e-01   1.4299673e-13
   9.8411198e-01   1.4299673e-13
   9.8466892e-01   1.4299673e-13
   9.8522586e-01   1.4299673e-13
   9.8578280e-01   1.4299673e-13
   9.8633974e-01   1.4299673e-13
   9.8689668e-01   1.3988810e-13
   9.8745362e-01   1.3988810e-13
   9.8801055e-01   1.3988810e-13
   9.8856749e-01   1.3988810e-13
   9.8912443e-01   1.3988810e-13
   9.8968137e-01   1.3944401e-13
   9.9023831e-01   1.3722357e-13
   9.9079525e-01   1.3722357e-13
   9.9135219e-01   1.3722357e-13
   9.9190913e-01   1.3722357e-13
   9.9246607e-01   1.3633539e-13
   9.9302301e-01   1.3589130e-13
   9.9357995e-01   1.3589130e-13
   9.9413689e-01   1.3589130e-13
   9.9469383e-01   1.3589130e-13
   9.9525077e-01   1.3589130e-13
   9.9580771e-01   1.3589130e-13
   9.9636465e-01   1.3589130e-13
   9.9692159e-01   1.3544721e-13
   9.9747852e-01   1.3544721e-13
   9.9803546e-01   1.3544721e-13
   9.9859240e-01   1.3544721e-13
   9.9914934e-01   1.3544721e-13
   9.9970628e-01   1.3544721e-13
   1.0002632e+00   1.3544721e-13
   1.0008202e+00   1.3544721e-13
   1.0013771e+00   1.3544721e-13
   1.0019340e+00   1.3544721e-13
   1.0024910e+00   1.3544721e-13
   1.0030479e+00   1.3544721e-13
   1.0036049e+00   1.3544721e-13
   1.0041618e+00   1.3544721e-13
   1.0047187e+00   1.3544721e-13
   1.0052757e+00   1.3544721e-13
   1.0058326e+00   1.3544721e-13
   1.0063896e+00   1.3455903e-13
   1.0069465e+00   1.3455903e-13
   1.0075034e+00   1.3455903e-13
   1.0080604e+00   1.3455903e-13
   1.0086173e+00   1.3455903e-13
   1.0091743e+00   1.3455903e-13
   1.0097312e+00   1.3367085e-13
   1.0102881e+00   1.3367085e-13
   1.0108451e+00   1.3367085e-13
   1.0114020e+00   1.3367085e-13
   1.0119590e+00   1.3367085e-13
   1.0125159e+00   1.3367085e-13
   1.0130728e+00   1.3367085e-13
   1.0136298e+00   1.3367085e-13
   1.0141867e+00   1.3367085e-13
   1.0147436e+00   1.3367085e-13
   1.0153006e+00   1.3367085e-13
   1.0158575e+00   1.3367085e-13
   1.0164145e+00   1.3367085e-13
   1.0169714e+00   1.3367085e-13
   1.0175283e+00   1.3367085e-13
   1.0180853e+00   1.3367085e-13
   1.0186422e+00   1.3367085e-13
   1.0191992e+00   1.3367085e-13
   1.0197561e+00   1.3367085e-13
   1.0203130e+00   1.3367085e-13
   1.0208700e+00   1.3367085e-13
   1.0214269e+00   1.3367085e-13
   1.0219839e+00   1.3367085e-13
   1.0225408e+00   1.3367085e-13
   1.0230977e+00   1.3367085e-13
   1.0236547e+00   1.3367085e-13
   1.0242116e+00   1.3367085e-13
   1.0247686e+00   1.3367085e-13
   1.0253255e+00   1.3367085e-13
   1.0258824e+00   1.3367085e-13
   1.0264394e+00   1.3367085e-13
   1.0269963e+00   1.3367085e-13
   1.0275533e+00   1.3367085e-13
   1.0281102e+00   1.3367085e-13
   1.0286671e+00   1.3367085e-13
   1.0292241e+00   1.3367085e-13
   1.0297810e+00   1.3367085e-13
   1.0303380e+00   1.3367085e-13
   1.0308949e+00   1.3367085e-13
   1.0314518e+00   1.3367085e-13
   1.0320088e+00   1.3367085e-13
   1.0325657e+00   1.3367085e-13
   1.0331226e+00   1.3367085e-13
   1.0336796e+00   1.3367085e-13
   1.0342365e+00   1.3367085e-13
   1.0347935e+00   1.3367085e-13
   1.0353504e+00   1.3367085e-13
   1.0359073e+00   1.3367085e-13
   1.0364643e+00   1.3367085e-13
   1.0370212e+00   1.3367085e-13
   1.0375782e+00   1.3367085e-13
   1.0381351e+00   1.3367085e-13
   1.0386920e+00   1.3367085e-13
   1.0392490e+00   1.3367085e-13
   1.0398059e+00   1.3367085e-13
   1.0403629e+00   1.3367085e-13
   1.0409198e+00   1.3367085e-13
   1.0414767e+00   1.3367085e-13
   1.0420337e+00   1.3367085e-13
   1.0425906e+00   1.3367085e-13
   1.0431476e+00   1.3367085e-13
   1.0437045e+00   1.3367085e-13
   1.0442614e+00   1.3367085e-13
   1.0448184e+00   1.3367085e-13
   1.0453753e+00   1.3100632e-13
   1.0459323e+00   1.3100632e-13
   1.0464892e+00   1.3100632e-13
   1.0470461e+00   1.3100632e-13
   1.0476031e+00   1.3100632e-13
   1.0481600e+00   1.3056223e-13
   1.0487170e+00   1.3056223e-13
   1.0492739e+00   1.3056223e-13
   1.0498308e+00   1.3056223e-13
   1.0503878e+00   1.3056223e-13
   1.0509447e+00   1.3056223e-13
   1.0515016e+00   1.3056223e-13
   1.0520586e+00   1.3056223e-13
   1.0526155e+00   1.3056223e-13
   1.0531725e+00   1.3056223e-13
   1.0537294e+00   1.3056223e-13
   1.0542863e+00   1.3056223e-13
   1.0548433e+00   1.3056223e-13
   1.0554002e+00   1.3056223e-13
   1.0559572e+00   1.3056223e-13
   1.0565141e+00   1.3056223e-13
   1.0570710e+00   1.3056223e-13
   1.0576280e+00   1.3056223e-13
   1.0581849e+00   1.3056223e-13
   1.0587419e+00   1.3056223e-13
   1.0592988e+00   1.3056223e-13
   1.0598557e+00   1.3056223e-13
   1.0604127e+00   1.3056223e-13
   1.0609696e+00   1.3056223e-13
   1.0615266e+00   1.3056223e-13
   1.0620835e+00   1.3056223e-13
   1.0626404e+00   1.3056223e-13
   1.0631974e+00   1.3056223e-13
   1.0637543e+00   1.3056223e-13
   1.0643113e+00   1.3056223e-13
   1.0648682e+00   1.3056223e-13
   1.0654251e+00   1.3056223e-13
   1.0659821e+00   1.3056223e-13
   1.0665390e+00   1.3056223e-13
   1.0670960e+00   1.3056223e-13
   1.0676529e+00   1.3056223e-13
   1.0682098e+00   1.3056223e-13
   1.0687668e+00   1.3056223e-13
   1.0693237e+00   1.3056223e-13
   1.0698807e+00   1.3056223e-13
   1.0704376e+00   1.2967405e-13
   1.0709945e+00   1.2967405e-13
   1.0715515e+00   1.2967405e-13
   1.0721084e+00   1.2967405e-13
   1.0726653e+00   1.2967405e-13
   1.0732223e+00   1.2700951e-13
   1.0737792e+00   1.2700951e-13
   1.0743362e+00   1.2700951e-13
   1.0748931e+00   1.2700951e-13
   1.0754500e+00   1.2700951e-13
   1.0760070e+00   1.2700951e-13
   1.0765639e+00   1.2700951e-13
   1.0771209e+00   1.2700951e-13
   1.0776778e+00   1.2700951e-13
   1.0782347e+00   1.2700951e-13
   1.0787917e+00   1.2700951e-13
   1.0793486e+00   1.2700951e-13
   1.0799056e+00   1.2700951e-13
   1.0804625e+00   1.2700951e-13
   1.0810194e+00   1.2700951e-13
   1.0815764e+00   1.2700951e-13
   1.0821333e+00   1.2700951e-13
   1.0826903e+00   1.2700951e-13
   1.0832472e+00   1.2700951e-13
   1.0838041e+00   1.2612134e-13
   1.0843611e+00   1.2612134e-13
   1.0849180e+00   1.2612134e-13
   1.0854750e+00   1.2612134e-13
   1.0860319e+00   1.2390089e-13
   1.0865888e+00   1.2390089e-13
   1.0871458e+00   1.2390089e-13
   1.0877027e+00   1.2390089e-13
   1.0882597e+00   1.2390089e-13
   1.0888166e+00   1.2390089e-13
   1.0893735e+00   1.2390089e-13
   1.0899305e+00   1.2390089e-13
   1.0904874e+00   1.2390089e-13
   1.0910443e+00   1.2390089e-13
   1.0916013e+00   1.2390089e-13
   1.0921582e+00   1.2390089e-13
   1.0927152e+00   1.2390089e-13
   1.0932721e+00   1.2390089e-13
   1.0938290e+00   1.2390089e-13
   1.0943860e+00   1.2390089e-13
   1.0949429e+00   1.2390089e-13
   1.0954999e+00   1.2390089e-13
   1.0960568e+00   1.2390089e-13
   1.0966137e+00   1.2390089e-13
   1.0971707e+00   1.2390089e-13
   1.0977276e+00   1.2390089e-13
   1.0982846e+00   1.2390089e-13
   1.0988415e+00   1.2390089e-13
   1.0993984e+00   1.2390089e-13
   1.0999554e+00   1.2390089e-13
   1.1005123e+00   1.2390089e-13
   1.1010693e+00   1.2390089e-13
   1.1016262e+00   1.2390089e-13
   1.1021831e+00   1.2390089e-13
   1.1027401e+00   1.2390089e-13
   1.1032970e+00   1.2390089e-13
   1.1038540e+00   1.2390089e-13
   1.1044109e+00   1.2390089e-13
   1.1049678e+00   1.2390089e-13
   1.1055248e+00   1.2390089e-13
   1.1060817e+00   1.2390089e-13
   1.1066387e+00   1.2390089e-13
   1.1071956e+00   1.2390089e-13
   1.1077525e+00   1.2390089e-13
   1.1083095e+00   1.2390089e-13
   1.1088664e+00   1.2390089e-13
   1.1094234e+00   1.2390089e-13
   1.1099803e+00   1.2390089e-13
   1.1105372e+00   1.2390089e-13
   1.1110942e+00   1.2390089e-13
   1.1116511e+00   1.2390089e-13
   1.1122080e+00   1.2390089e-13
   1.1127650e+00   1.2390089e-13
   1.1133219e+00   1.2390089e-13


==> Fig_nd/Mishra1_PSO.txt <==
   0.0000000e+00   2.1499226e+11
   5.1244107e-03   2.1499226e+11
   1.0248821e-02   1.9817624e+11
   1.5373232e-02   1.9817624e+11
   2.0497643e-02   1.1777472e+11
   2.5622053e-02   2.0128802e+10
   3.0746464e-02   1.3803702e+10
   3.5870875e-02   1.0414443e+10
   4.0995285e-02   5.3471245e+09
   4.6119696e-02   1.6752854e+09
   5.1244107e-02   7.4486053e+08
   5.6368517e-02   3.4154047e+08
   6.1492928e-02   1.7233567e+08
   6.6617338e-02   8.4673769e+07
   7.1741749e-02   4.4618404e+07
   7.6866160e-02   1.7033211e+07
   8.1990570e-02   8.4821797e+06
   8.7114981e-02   4.2776628e+06
   9.2239392e-02   2.0508053e+06
   9.7363802e-02   1.0370280e+06
   1.0248821e-01   5.1692487e+05
   1.0761262e-01   2.8065138e+05
   1.1273703e-01   1.8063638e+05
   1.1786144e-01   9.8457018e+04
   1.2298586e-01   6.1305369e+04
   1.2811027e-01   3.2520036e+04
   1.3323468e-01   2.4368527e+04
   1.3835909e-01   1.6898347e+04
   1.4348350e-01   1.2507255e+04
   1.4860791e-01   7.7487004e+03
   1.5373232e-01   5.0588361e+03
   1.5885673e-01   3.9827381e+03
   1.6398114e-01   2.6812340e+03
   1.6910555e-01   2.1095074e+03
   1.7422996e-01   1.6836811e+03
   1.7935437e-01   1.1231440e+03
   1.8447878e-01   8.3912188e+02
   1.8960319e-01   7.2157712e+02
   1.9472760e-01   5.3916241e+02
   1.9985202e-01   4.1203974e+02
   2.0497643e-01   3.3981797e+02
   2.1010084e-01   2.7761001e+02
   2.1522525e-01   2.1649607e+02
   2.2034966e-01   1.9532162e+02
   2.2547407e-01   1.4804735e+02
   2.3059848e-01   1.3090134e+02
   2.3572289e-01   1.0998455e+02
   2.4084730e-01   9.7237172e+01
   2.4597171e-01   8.1512056e+01
   2.5109612e-01   6.9193972e+01
   2.5622053e-01   6.3959168e+01
   2.6134494e-01   5.8541942e+01
   2.6646935e-01   5.0875878e+01
   2.7159376e-01   4.4026827e+01
   2.7671818e-01   4.0567762e+01
   2.8184259e-01   3.4214837e+01
   2.8696700e-01   2.9538318e+01
   2.9209141e-01   2.7176522e+01
   2.9721582e-01   2.5535798e+01
   3.0234023e-01   2.2929301e+01
   3.0746464e-01   2.0412649e+01
   3.1258905e-01   1.9092577e+01
   3.1771346e-01   1.7563588e+01
   3.2283787e-01   1.6374032e+01
   3.2796228e-01   1.4456791e+01
   3.3308669e-01   1.3333164e+01
   3.3821110e-01   1.2148247e+01
   3.4333551e-01   1.0916477e+01
   3.4845992e-01   1.0129515e+01
   3.5358433e-01   9.2491549e+00
   3.5870875e-01   8.8677379e+00
   3.6383316e-01   7.7027488e+00
   3.6895757e-01   7.2901153e+00
   3.7408198e-01   6.9375353e+00
   3.7920639e-01   6.7644226e+00
   3.8433080e-01   6.2748868e+00
   3.8945521e-01   5.9590213e+00
   3.9457962e-01   5.5381757e+00
   3.9970403e-01   5.2632718e+00
   4.0482844e-01   5.0187530e+00
   4.0995285e-01   4.7651040e+00
   4.1507726e-01   4.4631397e+00
   4.2020167e-01   4.2598968e+00
   4.2532608e-01   4.0791763e+00
   4.3045049e-01   3.8549433e+00
   4.3557491e-01   3.6814145e+00
   4.4069932e-01   3.4960993e+00
   4.4582373e-01   3.2478738e+00
   4.5094814e-01   3.0768737e+00
   4.5607255e-01   2.8482645e+00
   4.6119696e-01   2.6559044e+00
   4.6632137e-01   2.6008195e+00
   4.7144578e-01   2.5195059e+00
   4.7657019e-01   2.4482437e+00
   4.8169460e-01   2.3408255e+00
   4.8681901e-01   2.2828932e+00
   4.9194342e-01   2.1619506e+00
   4.9706783e-01   2.0453691e+00
   5.0219224e-01   1.9412494e+00
   5.0731665e-01   1.9020373e+00
   5.1244107e-01   1.8122475e+00
   5.1756548e-01   1.7628975e+00
   5.2268989e-01   1.6751581e+00
   5.2781430e-01   1.6113187e+00
   5.3293871e-01   1.5573322e+00
   5.3806312e-01   1.4919832e+00
   5.4318753e-01   1.4542807e+00
   5.4831194e-01   1.3862359e+00
   5.5343635e-01   1.3314184e+00
   5.5856076e-01   1.2870618e+00
   5.6368517e-01   1.2707215e+00
   5.6880958e-01   1.2360199e+00
   5.7393399e-01   1.1794772e+00
   5.7905840e-01   1.1214116e+00
   5.8418281e-01   1.1025140e+00
   5.8930722e-01   1.0963186e+00
   5.9443164e-01   1.0343841e+00
   5.9955605e-01   1.0131596e+00
   6.0468046e-01   9.8191084e-01
   6.0980487e-01   9.6412072e-01
   6.1492928e-01   8.9945015e-01
   6.2005369e-01   8.5902900e-01
   6.2517810e-01   8.1701185e-01
   6.3030251e-01   8.1110498e-01
   6.3542692e-01   7.8200779e-01
   6.4055133e-01   7.7011846e-01
   6.4567574e-01   7.6370561e-01
   6.5080015e-01   7.5718383e-01
   6.5592456e-01   7.4022624e-01
   6.6104897e-01   7.3532794e-01
   6.6617338e-01   7.2789411e-01
   6.7129780e-01   7.1729816e-01
   6.7642221e-01   6.7550313e-01
   6.8154662e-01   6.5745391e-01
   6.8667103e-01   6.5701249e-01
   6.9179544e-01   6.5015200e-01
   6.9691985e-01   6.4145624e-01
   7.0204426e-01   5.9776508e-01
   7.0716867e-01   5.8487754e-01
   7.1229308e-01   5.7490652e-01
   7.1741749e-01   5.5322387e-01
   7.2254190e-01   5.3518619e-01
   7.2766631e-01   5.1033022e-01
   7.3279072e-01   4.9976403e-01
   7.3791513e-01   4.9931410e-01
   7.4303954e-01   4.9600891e-01
   7.4816396e-01   4.8027748e-01
   7.5328837e-01   4.6301768e-01
   7.5841278e-01   4.6105424e-01
   7.6353719e-01   4.4508179e-01
   7.6866160e-01   4.3691443e-01
   7.7378601e-01   4.3145340e-01
   7.7891042e-01   4.2326672e-01
   7.8403483e-01   4.1278121e-01
   7.8915924e-01   4.0034332e-01
   7.9428365e-01   3.8749031e-01
   7.9940806e-01   3.8185308e-01
   8.0453247e-01   3.7562537e-01
   8.0965688e-01   3.7197216e-01
   8.1478129e-01   3.6205105e-01
   8.1990570e-01   3.5697788e-01
   8.2503011e-01   3.5529346e-01
   8.3015453e-01   3.5202872e-01
   8.3527894e-01   3.4774300e-01
   8.4040335e-01   3.3751553e-01
   8.4552776e-01   3.3359849e-01
   8.5065217e-01   3.3035023e-01
   8.5577658e-01   3.2421645e-01
   8.6090099e-01   3.2005758e-01
   8.6602540e-01   3.1731100e-01
   8.7114981e-01   3.0496376e-01
   8.7627422e-01   3.0313372e-01
   8.8139863e-01   3.0102659e-01
   8.8652304e-01   2.9587929e-01
   8.9164745e-01   2.9458718e-01
   8.9677186e-01   2.9338472e-01
   9.0189627e-01   2.7698201e-01
   9.0702069e-01   2.6998523e-01
   9.1214510e-01   2.6284824e-01
   9.1726951e-01   2.5827830e-01
   9.2239392e-01   2.5810611e-01
   9.2751833e-01   2.5677504e-01
   9.3264274e-01   2.5561066e-01
   9.3776715e-01   2.4679708e-01
   9.4289156e-01   2.4471391e-01
   9.4801597e-01   2.4437818e-01
   9.5314038e-01   2.3316974e-01
   9.5826479e-01   2.3157535e-01
   9.6338920e-01   2.3052171e-01
   9.6851361e-01   2.2955266e-01
   9.7363802e-01   2.2930844e-01
   9.7876243e-01   2.2196179e-01
   9.8388685e-01   2.1863051e-01
   9.8901126e-01   2.1443255e-01
   9.9413567e-01   2.1264999e-01
   9.9926008e-01   2.1002197e-01
   1.0043845e+00   2.0819481e-01
   1.0095089e+00   1.9831413e-01
   1.0146333e+00   1.9712276e-01
   1.0197577e+00   1.9578698e-01
   1.0248821e+00   1.9325387e-01
   1.0300065e+00   1.8905249e-01
   1.0351310e+00   1.7561832e-01
   1.0402554e+00   1.7186379e-01
   1.0453798e+00   1.7142142e-01
   1.0505042e+00   1.7097100e-01
   1.0556286e+00   1.7074807e-01
   1.0607530e+00   1.6374268e-01
   1.0658774e+00   1.5596943e-01
   1.0710018e+00   1.5541373e-01
   1.0761262e+00   1.4909471e-01
   1.0812506e+00   1.4898584e-01
   1.0863751e+00   1.4783433e-01
   1.0914995e+00   1.4497413e-01
   1.0966239e+00   1.4448734e-01
   1.1017483e+00   1.4247923e-01
   1.1068727e+00   1.3944341e-01
   1.1119971e+00   1.3417044e-01
   1.1171215e+00   1.3385531e-01
   1.1222459e+00   1.3352593e-01
   1.1273703e+00   1.2755150e-01
   1.1324948e+00   1.2252804e-01
   1.1376192e+00   1.2137423e-01
   1.1427436e+00   1.2030671e-01
   1.1478680e+00   1.2000826e-01
   1.1529924e+00   1.1638482e-01
   1.1581168e+00   1.1602455e-01
   1.1632412e+00   1.1592791e-01
   1.1683656e+00   1.1534423e-01
   1.1734900e+00   1.1251810e-01
   1.1786144e+00   1.1236930e-01
   1.1837389e+00   1.0878393e-01
   1.1888633e+00   1.0458108e-01
   1.1939877e+00   1.0307848e-01
   1.1991121e+00   1.0177771e-01
   1.2042365e+00   1.0171021e-01
   1.2093609e+00   1.0131384e-01
   1.2144853e+00   1.0130722e-01
   1.2196097e+00   1.0097955e-01
   1.2247341e+00   1.0086974e-01
   1.2298586e+00   1.0065014e-01
   1.2349830e+00   9.6050518e-02
   1.2401074e+00   9.4167564e-02
   1.2452318e+00   9.0897939e-02
   1.2503562e+00   8.8032136e-02
   1.2554806e+00   8.7617946e-02
   1.2606050e+00   8.7195747e-02
   1.2657294e+00   8.6754412e-02
   1.2708538e+00   8.1409408e-02
   1.2759783e+00   8.0607488e-02
   1.2811027e+00   7.8868763e-02
   1.2862271e+00   7.7541959e-02
   1.2913515e+00   7.6718712e-02
   1.2964759e+00   7.6237591e-02
   1.3016003e+00   7.6218942e-02
   1.3067247e+00   7.6201211e-02
   1.3118491e+00   7.4752811e-02
   1.3169735e+00   7.4508028e-02
   1.3220979e+00   7.3508353e-02
   1.3272224e+00   7.2727716e-02
   1.3323468e+00   7.2190343e-02
   1.3374712e+00   7.1528768e-02
   1.3425956e+00   7.0752542e-02
   1.3477200e+00   7.0133313e-02
   1.3528444e+00   6.9510012e-02
   1.3579688e+00   6.8763166e-02
   1.3630932e+00   6.4482634e-02
   1.3682176e+00   6.4329062e-02
   1.3733421e+00   6.4239064e-02
   1.3784665e+00   6.4229625e-02
   1.3835909e+00   6.3574768e-02
   1.3887153e+00   6.3539566e-02
   1.3938397e+00   6.3433515e-02
   1.3989641e+00   6.3319704e-02
   1.4040885e+00   6.3223771e-02
   1.4092129e+00   6.3119918e-02
   1.4143373e+00   6.3081955e-02
   1.4194618e+00   6.2968937e-02
   1.4245862e+00   6.2057864e-02
   1.4297106e+00   6.1941250e-02
   1.4348350e+00   6.1884305e-02
   1.4399594e+00   6.1769051e-02
   1.4450838e+00   6.1604872e-02
   1.4502082e+00   5.8283023e-02
   1.4553326e+00   5.6913195e-02
   1.4604570e+00   5.6807625e-02
   1.4655814e+00   5.6783701e-02
   1.4707059e+00   5.6752859e-02
   1.4758303e+00   5.6715296e-02
   1.4809547e+00   5.5422011e-02
   1.4860791e+00   5.5422011e-02
   1.4912035e+00   5.5409915e-02
   1.4963279e+00   5.5392699e-02
   1.5014523e+00   5.5373120e-02
   1.5065767e+00   5.5343163e-02
   1.5117011e+00   5.5294847e-02
   1.5168256e+00   5.5286225e-02
   1.5219500e+00   5.5258168e-02
   1.5270744e+00   5.5239795e-02
   1.5321988e+00   5.5220753e-02
   1.5373232e+00   5.5196277e-02
   1.5424476e+00   5.5169755e-02
   1.5475720e+00   5.5153698e-02
   1.5526964e+00   5.5119564e-02
   1.5578208e+00   5.5117451e-02
   1.5629452e+00   5.5107289e-02
   1.5680697e+00   5.5082408e-02
   1.5731941e+00   5.5019062e-02
   1.5783185e+00   5.4469728e-02
   1.5834429e+00   5.4347670e-02
   1.5885673e+00   5.4275173e-02
   1.5936917e+00   5.4162943e-02
   1.5988161e+00   5.0093082e-02
   1.6039405e+00   4.8525682e-02
   1.6090649e+00   4.8512297e-02
   1.6141894e+00   4.8495565e-02
   1.6193138e+00   4.8480766e-02
   1.6244382e+00   4.8465694e-02
   1.6295626e+00   4.6864388e-02
   1.6346870e+00   4.6807145e-02
   1.6398114e+00   4.6740405e-02
   1.6449358e+00   4.6656997e-02
   1.6500602e+00   4.6527682e-02
   1.6551846e+00   4.6342613e-02
   1.6603091e+00   4.6106517e-02
   1.6654335e+00   4.5808153e-02
   1.6705579e+00   4.4449586e-02
   1.6756823e+00   4.4083889e-02
   1.6808067e+00   4.3881703e-02
   1.6859311e+00   4.3606117e-02
   1.6910555e+00   4.3555070e-02
   1.6961799e+00   4.3503013e-02
   1.7013043e+00   4.2209643e-02
   1.7064287e+00   4.1935105e-02
   1.7115532e+00   4.1873556e-02
   1.7166776e+00   4.1621515e-02
   1.7218020e+00   4.0882574e-02
   1.7269264e+00   4.0856858e-02
   1.7320508e+00   4.0816456e-02
   1.7371752e+00   4.0700776e-02
   1.7422996e+00   4.0656302e-02
   1.7474240e+00   4.0572330e-02
   1.7525484e+00   4.0496875e-02
   1.7576729e+00   4.0381660e-02
   1.7627973e+00   4.0206132e-02
   1.7679217e+00   4.0068463e-02
   1.7730461e+00   3.9858890e-02
   1.7781705e+00   3.8976520e-02
   1.7832949e+00   3.8773632e-02
   1.7884193e+00   3.8756981e-02
   1.7935437e+00   3.8754909e-02
   1.7986681e+00   3.8743761e-02
   1.8037925e+00   3.8741612e-02
   1.8089170e+00   3.7626009e-02
   1.8140414e+00   3.7600911e-02
   1.8191658e+00   3.7586949e-02
   1.8242902e+00   3.7579881e-02
   1.8294146e+00   3.6669947e-02
   1.8345390e+00   3.5648541e-02
   1.8396634e+00   3.5616940e-02
   1.8447878e+00   3.5156210e-02
   1.8499122e+00   3.5039888e-02
   1.8550367e+00   3.4394653e-02
   1.8601611e+00   3.4351553e-02
   1.8652855e+00   3.4349969e-02
   1.8704099e+00   3.4349545e-02
   1.8755343e+00   3.4337126e-02
   1.8806587e+00   3.4336006e-02
   1.8857831e+00   3.4329888e-02
   1.8909075e+00   3.3158800e-02
   1.8960319e+00   3.2334243e-02
   1.9011564e+00   3.2326106e-02
   1.9062808e+00   3.2326106e-02
   1.9114052e+00   3.2325752e-02
   1.9165296e+00   3.2314972e-02
   1.9216540e+00   3.2301389e-02
   1.9267784e+00   3.2298631e-02
   1.9319028e+00   3.1520892e-02
   1.9370272e+00   3.1517032e-02
   1.9421516e+00   3.1507911e-02
   1.9472760e+00   3.1502733e-02
   1.9524005e+00   3.1488373e-02
   1.9575249e+00   3.1476356e-02
   1.9626493e+00   3.1467953e-02
   1.9677737e+00   3.1453285e-02
   1.9728981e+00   3.1423225e-02
   1.9780225e+00   3.1364528e-02
   1.9831469e+00   3.0320761e-02
   1.9882713e+00   3.0285503e-02
   1.9933957e+00   3.0235308e-02
   1.9985202e+00   3.0168379e-02
   2.0036446e+00   3.0091507e-02
   2.0087690e+00   2.9975718e-02
   2.0138934e+00   2.9822452e-02
   2.0190178e+00   2.9762331e-02
   2.0241422e+00   2.9718805e-02
   2.0292666e+00   2.9197658e-02
   2.0343910e+00   2.8302122e-02
   2.0395154e+00   2.8301869e-02
   2.0446398e+00   2.8300264e-02
   2.0497643e+00   2.8295361e-02
   2.0548887e+00   2.8294454e-02
   2.0600131e+00   2.7877238e-02
   2.0651375e+00   2.6691515e-02
   2.0702619e+00   2.6438794e-02
   2.0753863e+00   2.6438446e-02
   2.0805107e+00   2.6438158e-02
   2.0856351e+00   2.6385028e-02
   2.0907595e+00   2.6313520e-02
   2.0958840e+00   2.6313340e-02
   2.1010084e+00   2.5769117e-02
   2.1061328e+00   2.5159050e-02
   2.1112572e+00   2.5151358e-02
   2.1163816e+00   2.5142828e-02
   2.1215060e+00   2.5138550e-02
   2.1266304e+00   2.5132741e-02
   2.1317548e+00   2.5120409e-02
   2.1368792e+00   2.5101402e-02
   2.1420037e+00   2.5078277e-02
   2.1471281e+00   2.5042601e-02
   2.1522525e+00   2.4987027e-02
   2.1573769e+00   2.3532038e-02
   2.1625013e+00   2.3464647e-02
   2.1676257e+00   2.3457126e-02
   2.1727501e+00   2.0876139e-02
   2.1778745e+00   2.0087053e-02
   2.1829989e+00   2.0077551e-02
   2.1881233e+00   2.0075120e-02
   2.1932478e+00   2.0070681e-02
   2.1983722e+00   2.0065463e-02
   2.2034966e+00   2.0059081e-02
   2.2086210e+00   2.0053923e-02
   2.2137454e+00   2.0040187e-02
   2.2188698e+00   2.0022262e-02
   2.2239942e+00   2.0001405e-02
   2.2291186e+00   2.0000495e-02
   2.2342430e+00   1.9999289e-02
   2.2393675e+00   1.9998882e-02
   2.2444919e+00   1.9997982e-02
   2.2496163e+00   1.9747039e-02
   2.2547407e+00   1.9088064e-02
   2.2598651e+00   1.9076595e-02
   2.2649895e+00   1.9067238e-02
   2.2701139e+00   1.9058125e-02
   2.2752383e+00   1.9042777e-02
   2.2803627e+00   1.9031549e-02
   2.2854872e+00   1.9016568e-02
   2.2906116e+00   1.8995629e-02
   2.2957360e+00   1.8979986e-02
   2.3008604e+00   1.8952152e-02
   2.3059848e+00   1.8899661e-02
   2.3111092e+00   1.8848069e-02
   2.3162336e+00   1.8764324e-02
   2.3213580e+00   1.8628672e-02
   2.3264824e+00   1.8437840e-02
   2.3316068e+00   1.8200599e-02
   2.3367313e+00   1.8141586e-02
   2.3418557e+00   1.8077803e-02
   2.3469801e+00   1.8003010e-02
   2.3521045e+00   1.7851160e-02
   2.3572289e+00   1.7645517e-02
   2.3623533e+00   1.7312076e-02
   2.3674777e+00   1.6848082e-02
   2.3726021e+00   1.6669301e-02
   2.3777265e+00   1.6655776e-02
   2.3828510e+00   1.6654883e-02
   2.3879754e+00   1.6653851e-02
   2.3930998e+00   1.6650995e-02
   2.3982242e+00   1.5938351e-02
   2.4033486e+00   1.5938090e-02
   2.4084730e+00   1.5937810e-02
   2.4135974e+00   1.5937511e-02
   2.4187218e+00   1.5936469e-02
   2.4238462e+00   1.5935355e-02
   2.4289706e+00   1.5933942e-02
   2.4340951e+00   1.5933417e-02
   2.4392195e+00   1.5932110e-02
   2.4443439e+00   1.5930054e-02
   2.4494683e+00   1.5928375e-02
   2.4545927e+00   1.5926164e-02
   2.4597171e+00   1.5923212e-02
   2.4648415e+00   1.4613287e-02
   2.4699659e+00   1.4612854e-02
   2.4750903e+00   1.4612753e-02
   2.4802148e+00   1.4612665e-02
   2.4853392e+00   1.4612347e-02
   2.4904636e+00   1.4612253e-02
   2.4955880e+00   1.3736868e-02
   2.5007124e+00   1.3736722e-02
   2.5058368e+00   1.3736580e-02
   2.5109612e+00   1.3736426e-02
   2.5160856e+00   1.3736295e-02
   2.5212100e+00   1.3736163e-02
   2.5263345e+00   1.3736017e-02
   2.5314589e+00   1.3735930e-02
   2.5365833e+00   1.3735878e-02
   2.5417077e+00   1.3735854e-02
   2.5468321e+00   1.3735755e-02
   2.5519565e+00   1.3735612e-02
   2.5570809e+00   1.3735513e-02


==> Fig_nd/Powell_Sum_CR.txt <==
   0.0000000e+00   2.6515288e-01
   2.2990150e-03   1.7725181e-01
   4.5980300e-03   1.2800416e-01
   6.8970450e-03   1.0906736e-01
   9.1960600e-03   9.1806908e-02
   1.1495075e-02   7.9624259e-02
   1.3794090e-02   6.8282219e-02
   1.6093105e-02   5.4518539e-02
   1.8392120e-02   4.9392690e-02
   2.0691135e-02   4.2855349e-02
   2.2990150e-02   3.7073119e-02
   2.5289165e-02   3.5760416e-02
   2.7588180e-02   3.1651873e-02
   2.9887195e-02   2.9277219e-02
   3.2186210e-02   2.6202792e-02
   3.4485225e-02   2.3264506e-02
   3.6784240e-02   2.2544074e-02
   3.9083255e-02   2.0664482e-02
   4.1382270e-02   1.8360223e-02
   4.3681285e-02   1.8279006e-02
   4.5980300e-02   1.6377050e-02
   4.8279315e-02   1.5424698e-02
   5.0578330e-02   1.4866621e-02
   5.2877345e-02   1.3411661e-02
   5.5176360e-02   1.2153717e-02
   5.7475375e-02   1.1809843e-02
   5.9774390e-02   1.1158536e-02
   6.2073405e-02   9.8243149e-03
   6.4372420e-02   9.0190967e-03
   6.6671435e-02   8.7482288e-03
   6.8970450e-02   7.9275451e-03
   7.1269465e-02   6.1346936e-03
   7.3568480e-02   6.0422441e-03
   7.5867495e-02   5.8036377e-03
   7.8166510e-02   5.5214283e-03
   8.0465525e-02   4.9704675e-03
   8.2764540e-02   4.7143564e-03
   8.5063555e-02   4.3482772e-03
   8.7362570e-02   4.1862792e-03
   8.9661585e-02   3.9573723e-03
   9.1960600e-02   3.6813493e-03
   9.4259615e-02   3.4171454e-03
   9.6558630e-02   3.3055983e-03
   9.8857645e-02   3.0242015e-03
   1.0115666e-01   2.8606113e-03
   1.0345568e-01   2.7772460e-03
   1.0575469e-01   2.7143612e-03
   1.0805371e-01   2.5288811e-03
   1.1035272e-01   2.1655998e-03
   1.1265174e-01   1.9723372e-03
   1.1495075e-01   1.8011341e-03
   1.1724977e-01   1.5768486e-03
   1.1954878e-01   1.3998117e-03
   1.2184780e-01   1.3257433e-03
   1.2414681e-01   1.2482470e-03
   1.2644583e-01   1.0822572e-03
   1.2874484e-01   1.0009750e-03
   1.3104386e-01   9.7036385e-04
   1.3334287e-01   8.4906459e-04
   1.3564189e-01   8.0345516e-04
   1.3794090e-01   7.0596690e-04
   1.4023992e-01   6.8438682e-04
   1.4253893e-01   6.4870394e-04
   1.4483795e-01   6.3302140e-04
   1.4713696e-01   5.8312237e-04
   1.4943598e-01   5.2260637e-04
   1.5173499e-01   5.0135742e-04
   1.5403401e-01   4.5834392e-04
   1.5633302e-01   4.1797295e-04
   1.5863204e-01   4.0949371e-04
   1.6093105e-01   3.5983166e-04
   1.6323007e-01   3.3597902e-04
   1.6552908e-01   2.9550826e-04
   1.6782810e-01   2.5711433e-04
   1.7012711e-01   2.3575409e-04
   1.7242613e-01   2.2424067e-04
   1.7472514e-01   1.9940946e-04
   1.7702416e-01   1.7714968e-04
   1.7932317e-01   1.7000053e-04
   1.8162219e-01   1.4043950e-04
   1.8392120e-01   1.2737910e-04
   1.8622022e-01   1.2049208e-04
   1.8851923e-01   1.0806168e-04
   1.9081825e-01   9.6828975e-05
   1.9311726e-01   9.2437010e-05
   1.9541628e-01   8.8231353e-05
   1.9771529e-01   8.7080584e-05
   2.0001431e-01   8.1840220e-05
   2.0231332e-01   7.2231207e-05
   2.0461234e-01   6.6184829e-05
   2.0691135e-01   6.3755398e-05
   2.0921037e-01   5.6922431e-05
   2.1150938e-01   5.1100570e-05
   2.1380840e-01   4.6330221e-05
   2.1610741e-01   4.3034963e-05
   2.1840643e-01   3.9316805e-05
   2.2070544e-01   3.7467408e-05
   2.2300446e-01   3.6610054e-05
   2.2530347e-01   3.3136027e-05
   2.2760249e-01   3.0973296e-05
   2.2990150e-01   2.6060072e-05
   2.3220052e-01   2.3650060e-05
   2.3449953e-01   2.1389928e-05
   2.3679855e-01   2.0650184e-05
   2.3909756e-01   1.9153938e-05
   2.4139658e-01   1.7537053e-05
   2.4369559e-01   1.4748950e-05
   2.4599461e-01   1.4101956e-05
   2.4829362e-01   1.3412871e-05
   2.5059264e-01   1.3015169e-05
   2.5289165e-01   1.1177708e-05
   2.5519067e-01   1.0859903e-05
   2.5748968e-01   1.0240436e-05
   2.5978870e-01   9.3576594e-06
   2.6208771e-01   9.0203400e-06
   2.6438673e-01   8.8849613e-06
   2.6668574e-01   8.7632839e-06
   2.6898476e-01   8.4527573e-06
   2.7128377e-01   8.2903837e-06
   2.7358279e-01   8.2723965e-06
   2.7588180e-01   7.9637948e-06
   2.7818082e-01   7.1515764e-06
   2.8047983e-01   6.7114199e-06
   2.8277885e-01   6.0418949e-06
   2.8507786e-01   5.8371345e-06
   2.8737688e-01   5.3452511e-06
   2.8967589e-01   4.7487604e-06
   2.9197491e-01   4.2712860e-06
   2.9427392e-01   3.8279868e-06
   2.9657294e-01   3.7419851e-06
   2.9887195e-01   3.6837600e-06
   3.0117097e-01   3.1986778e-06
   3.0346998e-01   3.0442909e-06
   3.0576900e-01   2.7286801e-06
   3.0806801e-01   2.6201614e-06
   3.1036703e-01   2.4916650e-06
   3.1266604e-01   2.4057402e-06
   3.1496506e-01   2.3128021e-06
   3.1726407e-01   2.1024593e-06
   3.1956309e-01   2.0570885e-06
   3.2186210e-01   1.9902261e-06
   3.2416112e-01   1.8517581e-06
   3.2646013e-01   1.7675211e-06
   3.2875915e-01   1.6278798e-06
   3.3105816e-01   1.4377228e-06
   3.3335718e-01   1.2967915e-06
   3.3565619e-01   1.2570839e-06
   3.3795521e-01   1.1600765e-06
   3.4025422e-01   1.1145884e-06
   3.4255324e-01   1.1004421e-06
   3.4485225e-01   1.0547593e-06
   3.4715127e-01   1.0179825e-06
   3.4945028e-01   9.3558152e-07
   3.5174930e-01   8.6299506e-07
   3.5404831e-01   8.2731711e-07
   3.5634733e-01   8.0972128e-07
   3.5864634e-01   7.3863926e-07
   3.6094536e-01   7.0707382e-07
   3.6324437e-01   6.5663913e-07
   3.6554339e-01   6.3660923e-07
   3.6784240e-01   6.0734254e-07
   3.7014142e-01   5.8439553e-07
   3.7244043e-01   5.7019944e-07
   3.7473945e-01   5.5664898e-07
   3.7703846e-01   5.4081913e-07
   3.7933748e-01   5.1376280e-07
   3.8163649e-01   4.8035190e-07
   3.8393551e-01   4.7297047e-07
   3.8623452e-01   4.6030669e-07
   3.8853354e-01   4.2859449e-07
   3.9083255e-01   3.9247676e-07
   3.9313157e-01   3.7073789e-07
   3.9543058e-01   3.3917296e-07
   3.9772960e-01   3.3242899e-07
   4.0002861e-01   3.0090028e-07
   4.0232763e-01   2.8349437e-07
   4.0462664e-01   2.6685377e-07
   4.0692566e-01   2.5293447e-07
   4.0922467e-01   2.3815984e-07
   4.1152369e-01   2.3375840e-07
   4.1382270e-01   2.2831650e-07
   4.1612172e-01   2.2831650e-07
   4.1842073e-01   2.2466383e-07
   4.2071975e-01   2.2466383e-07
   4.2301876e-01   1.9462212e-07
   4.2531778e-01   1.8053618e-07
   4.2761679e-01   1.7332777e-07
   4.2991581e-01   1.7022939e-07
   4.3221482e-01   1.5351275e-07
   4.3451384e-01   1.5272035e-07
   4.3681285e-01   1.5048653e-07
   4.3911187e-01   1.3513727e-07
   4.4141088e-01   1.3120974e-07
   4.4370990e-01   1.2961075e-07
   4.4600891e-01   1.2507932e-07
   4.4830793e-01   1.2181804e-07
   4.5060694e-01   1.1889584e-07
   4.5290596e-01   1.1395191e-07
   4.5520497e-01   1.0835250e-07
   4.5750399e-01   1.0280775e-07
   4.5980300e-01   9.8407614e-08
   4.6210202e-01   9.7216798e-08
   4.6440103e-01   9.2763243e-08
   4.6670005e-01   8.8586142e-08
   4.6899906e-01   8.4216569e-08
   4.7129808e-01   8.0166801e-08
   4.7359709e-01   7.6631200e-08
   4.7589611e-01   7.6236835e-08
   4.7819512e-01   7.5662309e-08
   4.8049414e-01   7.0777662e-08
   4.8279315e-01   6.6709089e-08
   4.8509217e-01   6.4436017e-08
   4.8739118e-01   6.0007679e-08
   4.8969020e-01   5.5521417e-08
   4.9198921e-01   5.5478417e-08
   4.9428823e-01   5.3193474e-08
   4.9658724e-01   5.2756138e-08
   4.9888626e-01   5.1920938e-08
   5.0118527e-01   5.0439323e-08
   5.0348429e-01   4.8852290e-08
   5.0578330e-01   4.7868660e-08
   5.0808232e-01   4.6368897e-08
   5.1038133e-01   4.4904671e-08
   5.1268035e-01   4.4093602e-08
   5.1497936e-01   4.4093602e-08
   5.1727838e-01   4.4093602e-08
   5.1957739e-01   4.2030875e-08
   5.2187641e-01   3.9295287e-08
   5.2417542e-01   3.8404315e-08
   5.2647444e-01   3.7830664e-08
   5.2877345e-01   3.5927383e-08
   5.3107247e-01   3.5432519e-08
   5.3337148e-01   3.5237828e-08
   5.3567050e-01   3.4883349e-08
   5.3796951e-01   3.3815893e-08
   5.4026853e-01   3.2678448e-08
   5.4256754e-01   3.1723405e-08
   5.4486656e-01   3.0541385e-08
   5.4716557e-01   3.0278079e-08
   5.4946459e-01   2.9386402e-08
   5.5176360e-01   2.8989985e-08
   5.5406262e-01   2.8847044e-08
   5.5636163e-01   2.7886756e-08
   5.5866065e-01   2.5452842e-08
   5.6095966e-01   2.4146934e-08
   5.6325868e-01   2.3917429e-08
   5.6555769e-01   2.2927479e-08
   5.6785671e-01   2.2283951e-08
   5.7015572e-01   2.1507868e-08
   5.7245474e-01   2.1295511e-08
   5.7475375e-01   2.1295511e-08
   5.7705277e-01   2.1295511e-08
   5.7935178e-01   2.0593625e-08
   5.8165080e-01   2.0218659e-08
   5.8394981e-01   1.9439883e-08
   5.8624883e-01   1.8966495e-08
   5.8854784e-01   1.8868560e-08
   5.9084686e-01   1.8799714e-08
   5.9314587e-01   1.7647436e-08
   5.9544489e-01   1.6711038e-08
   5.9774390e-01   1.6272851e-08
   6.0004292e-01   1.6250037e-08
   6.0234193e-01   1.5589263e-08
   6.0464095e-01   1.5285326e-08
   6.0693996e-01   1.5108902e-08
   6.0923898e-01   1.4884972e-08
   6.1153799e-01   1.4613041e-08
   6.1383701e-01   1.4449933e-08
   6.1613602e-01   1.4181388e-08
   6.1843504e-01   1.3985684e-08
   6.2073405e-01   1.3878512e-08
   6.2303307e-01   1.3729198e-08
   6.2533208e-01   1.3325819e-08
   6.2763110e-01   1.3217199e-08
   6.2993011e-01   1.2817649e-08
   6.3222913e-01   1.2364541e-08
   6.3452814e-01   1.1753493e-08
   6.3682716e-01   1.1627438e-08
   6.3912617e-01   1.1548875e-08
   6.4142519e-01   1.1465456e-08
   6.4372420e-01   1.1100326e-08
   6.4602322e-01   1.0842644e-08
   6.4832223e-01   1.0682422e-08
   6.5062125e-01   1.0323248e-08
   6.5292026e-01   1.0212366e-08
   6.5521928e-01   9.9278846e-09
   6.5751829e-01   9.6954347e-09
   6.5981731e-01   9.4604888e-09
   6.6211632e-01   9.3172937e-09
   6.6441534e-01   8.9268114e-09
   6.6671435e-01   8.5765545e-09
   6.6901337e-01   8.4331797e-09
   6.7131238e-01   8.4331797e-09
   6.7361140e-01   8.0160433e-09
   6.7591041e-01   8.0160433e-09
   6.7820943e-01   7.9719470e-09
   6.8050844e-01   7.9010933e-09
   6.8280746e-01   7.8028565e-09
   6.8510647e-01   7.7202000e-09
   6.8740549e-01   7.5484513e-09
   6.8970450e-01   7.4434560e-09
   6.9200352e-01   7.3004407e-09
   6.9430253e-01   7.3004407e-09
   6.9660155e-01   7.3004407e-09
   6.9890056e-01   7.1920364e-09
   7.0119958e-01   7.0091228e-09
   7.0349859e-01   6.9004805e-09
   7.0579761e-01   6.7673904e-09
   7.0809662e-01   6.7467961e-09
   7.1039564e-01   6.6424788e-09
   7.1269465e-01   6.5324301e-09
   7.1499367e-01   6.3878766e-09
   7.1729268e-01   6.3757416e-09
   7.1959170e-01   6.3112681e-09
   7.2189071e-01   6.1885438e-09
   7.2418973e-01   6.1512612e-09
   7.2648874e-01   6.0371050e-09
   7.2878776e-01   6.0154864e-09
   7.3108677e-01   5.9081734e-09
   7.3338579e-01   5.8006010e-09
   7.3568480e-01   5.6764555e-09
   7.3798382e-01   5.6393678e-09
   7.4028283e-01   5.5488839e-09
   7.4258185e-01   5.5199113e-09
   7.4488086e-01   5.4346245e-09
   7.4717988e-01   5.4242056e-09
   7.4947889e-01   5.3364479e-09
   7.5177791e-01   5.2221631e-09
   7.5407692e-01   5.2040907e-09
   7.5637594e-01   5.1360417e-09
   7.5867495e-01   5.1124524e-09
   7.6097397e-01   5.0501582e-09
   7.6327298e-01   5.0270149e-09
   7.6557200e-01   4.9185656e-09
   7.6787101e-01   4.8523716e-09
   7.7017003e-01   4.8217686e-09
   7.7246904e-01   4.7777697e-09
   7.7476806e-01   4.7033259e-09
   7.7706707e-01   4.6559695e-09
   7.7936609e-01   4.5766686e-09
   7.8166510e-01   4.5406755e-09
   7.8396412e-01   4.4981166e-09
   7.8626313e-01   4.4316500e-09
   7.8856215e-01   4.4078485e-09
   7.9086116e-01   4.3884332e-09
   7.9316018e-01   4.3332124e-09
   7.9545919e-01   4.2726677e-09
   7.9775821e-01   4.2331676e-09
   8.0005722e-01   4.1885334e-09
   8.0235624e-01   4.1287558e-09
   8.0465525e-01   4.0879610e-09
   8.0695427e-01   4.0330881e-09
   8.0925328e-01   3.9890439e-09
   8.1155230e-01   3.9557478e-09
   8.1385131e-01   3.9050131e-09
   8.1615033e-01   3.8682235e-09
   8.1844934e-01   3.8547631e-09
   8.2074836e-01   3.8112088e-09
   8.2304737e-01   3.7616551e-09
   8.2534639e-01   3.7136334e-09
   8.2764540e-01   3.6957839e-09
   8.2994442e-01   3.6869253e-09
   8.3224343e-01   3.6501029e-09
   8.3454245e-01   3.6030347e-09
   8.3684146e-01   3.5903777e-09
   8.3914048e-01   3.5723161e-09
   8.4143949e-01   3.5370518e-09
   8.4373851e-01   3.4970490e-09
   8.4603752e-01   3.4852043e-09
   8.4833654e-01   3.4464443e-09
   8.5063555e-01   3.4194475e-09
   8.5293457e-01   3.3893000e-09
   8.5523358e-01   3.3764332e-09
   8.5753260e-01   3.3714685e-09
   8.5983161e-01   3.3528474e-09
   8.6213063e-01   3.3305392e-09
   8.6442964e-01   3.3060274e-09
   8.6672866e-01   3.2976666e-09
   8.6902767e-01   3.2862495e-09
   8.7132669e-01   3.2352258e-09
   8.7362570e-01   3.2186617e-09
   8.7592472e-01   3.1957276e-09
   8.7822373e-01   3.1800843e-09
   8.8052275e-01   3.1574124e-09
   8.8282176e-01   3.1380509e-09
   8.8512078e-01   3.1205366e-09
   8.8741979e-01   3.1055561e-09
   8.8971881e-01   3.0833195e-09
   8.9201782e-01   3.0570648e-09
   8.9431684e-01   3.0431420e-09
   8.9661585e-01   3.0185633e-09
   8.9891487e-01   3.0043317e-09
   9.0121388e-01   2.9762116e-09
   9.0351290e-01   2.9612546e-09
   9.0581191e-01   2.9488097e-09
   9.0811093e-01   2.9390875e-09
   9.1040994e-01   2.9325654e-09
   9.1270896e-01   2.9163767e-09
   9.1500797e-01   2.9075024e-09
   9.1730699e-01   2.8826921e-09
   9.1960600e-01   2.8708921e-09
   9.2190502e-01   2.8622488e-09
   9.2420403e-01   2.8471020e-09
   9.2650305e-01   2.8332328e-09
   9.2880206e-01   2.8181571e-09
   9.3110108e-01   2.8071153e-09
   9.3340009e-01   2.7960958e-09
   9.3569911e-01   2.7795381e-09
   9.3799812e-01   2.7682224e-09
   9.4029714e-01   2.7558508e-09
   9.4259615e-01   2.7494192e-09
   9.4489517e-01   2.7413235e-09
   9.4719418e-01   2.7277820e-09
   9.4949320e-01   2.7162304e-09
   9.5179221e-01   2.7042598e-09
   9.5409123e-01   2.6941738e-09
   9.5639024e-01   2.6833521e-09
   9.5868926e-01   2.6646250e-09
   9.6098827e-01   2.6489268e-09
   9.6328729e-01   2.6398828e-09
   9.6558630e-01   2.6304331e-09
   9.6788532e-01   2.6214321e-09
   9.7018433e-01   2.6132720e-09
   9.7248335e-01   2.6040270e-09
   9.7478236e-01   2.5964843e-09
   9.7708138e-01   2.5910030e-09
   9.7938039e-01   2.5834055e-09
   9.8167941e-01   2.5733770e-09
   9.8397842e-01   2.5626228e-09
   9.8627744e-01   2.5515512e-09
   9.8857645e-01   2.5419451e-09
   9.9087547e-01   2.5376001e-09
   9.9317448e-01   2.5237437e-09
   9.9547350e-01   2.5145278e-09
   9.9777251e-01   2.5080756e-09
   1.0000715e+00   2.5028097e-09
   1.0023705e+00   2.4959093e-09
   1.0046696e+00   2.4898469e-09
   1.0069686e+00   2.4851058e-09
   1.0092676e+00   2.4751062e-09
   1.0115666e+00   2.4730675e-09
   1.0138656e+00   2.4653993e-09
   1.0161646e+00   2.4539576e-09
   1.0184636e+00   2.4497028e-09
   1.0207627e+00   2.4430192e-09
   1.0230617e+00   2.4367829e-09
   1.0253607e+00   2.4316162e-09
   1.0276597e+00   2.4252530e-09
   1.0299587e+00   2.4205277e-09
   1.0322577e+00   2.4130581e-09
   1.0345568e+00   2.4098537e-09
   1.0368558e+00   2.4023996e-09
   1.0391548e+00   2.3966808e-09
   1.0414538e+00   2.3912829e-09
   1.0437528e+00   2.3858543e-09
   1.0460518e+00   2.3827782e-09
   1.0483508e+00   2.3788065e-09
   1.0506499e+00   2.3745041e-09
   1.0529489e+00   2.3707728e-09
   1.0552479e+00   2.3649173e-09
   1.0575469e+00   2.3600673e-09
   1.0598459e+00   2.3559152e-09
   1.0621449e+00   2.3518744e-09
   1.0644439e+00   2.3485555e-09
   1.0667430e+00   2.3417552e-09
   1.0690420e+00   2.3385054e-09
   1.0713410e+00   2.3336386e-09
   1.0736400e+00   2.3289297e-09
   1.0759390e+00   2.3266996e-09
   1.0782380e+00   2.3243449e-09
   1.0805371e+00   2.3203017e-09
   1.0828361e+00   2.3158527e-09
   1.0851351e+00   2.3110923e-09
   1.0874341e+00   2.3083845e-09
   1.0897331e+00   2.3058447e-09
   1.0920321e+00   2.3018949e-09
   1.0943311e+00   2.2981805e-09
   1.0966302e+00   2.2942948e-09
   1.0989292e+00   2.2913058e-09
   1.1012282e+00   2.2882078e-09
   1.1035272e+00   2.2845121e-09
   1.1058262e+00   2.2824330e-09
   1.1081252e+00   2.2792403e-09
   1.1104242e+00   2.2753823e-09
   1.1127233e+00   2.2725441e-09
   1.1150223e+00   2.2705387e-09
   1.1173213e+00   2.2674659e-09
   1.1196203e+00   2.2645163e-09
   1.1219193e+00   2.2619747e-09
   1.1242183e+00   2.2600139e-09
   1.1265174e+00   2.2571440e-09
   1.1288164e+00   2.2549420e-09
   1.1311154e+00   2.2525492e-09
   1.1334144e+00   2.2509313e-09
   1.1357134e+00   2.2486015e-09
   1.1380124e+00   2.2455368e-09
   1.1403114e+00   2.2440235e-09
   1.1426105e+00   2.2417387e-09
   1.1449095e+00   2.2395854e-09
   1.1472085e+00   2.2369176e-09
   1.1495075e+00   2.2349162e-09
   1.1518065e+00   2.2330235e-09
   1.1541055e+00   2.2311236e-09
   1.1564045e+00   2.2289652e-09
   1.1587036e+00   2.2269570e-09
   1.1610026e+00   2.2249536e-09
   1.1633016e+00   2.2225105e-09
   1.1656006e+00   2.2205568e-09
   1.1678996e+00   2.2188725e-09
   1.1701986e+00   2.2165991e-09
   1.1724977e+00   2.2142369e-09
   1.1747967e+00   2.2129822e-09
   1.1770957e+00   2.2111300e-09
   1.1793947e+00   2.2101740e-09
   1.1816937e+00   2.2080493e-09
   1.1839927e+00   2.2065760e-09
   1.1862917e+00   2.2053395e-09
   1.1885908e+00   2.2035824e-09
   1.1908898e+00   2.2016940e-09
   1.1931888e+00   2.2003592e-09
   1.1954878e+00   2.1985848e-09
   1.1977868e+00   2.1975458e-09
   1.2000858e+00   2.1962461e-09
   1.2023848e+00   2.1952368e-09
   1.2046839e+00   2.1936107e-09
   1.2069829e+00   2.1922046e-09
   1.2092819e+00   2.1913773e-09
   1.2115809e+00   2.1903827e-09
   1.2138799e+00   2.1893231e-09
   1.2161789e+00   2.1881012e-09
   1.2184780e+00   2.1870618e-09
   1.2207770e+00   2.1859786e-09
   1.2230760e+00   2.1845542e-09
   1.2253750e+00   2.1835322e-09
   1.2276740e+00   2.1824944e-09
   1.2299730e+00   2.1817095e-09
   1.2322720e+00   2.1805987e-09
   1.2345711e+00   2.1794703e-09
   1.2368701e+00   2.1783419e-09
   1.2391691e+00   2.1775040e-09
   1.2414681e+00   2.1763609e-09
   1.2437671e+00   2.1755089e-09
   1.2460661e+00   2.1745243e-09
   1.2483651e+00   2.1734509e-09
   1.2506642e+00   2.1727275e-09
   1.2529632e+00   2.1719328e-09
   1.2552622e+00   2.1709608e-09
   1.2575612e+00   2.1700847e-09
   1.2598602e+00   2.1693125e-09
   1.2621592e+00   2.1681577e-09
   1.2644583e+00   2.1675572e-09
   1.2667573e+00   2.1669379e-09
   1.2690563e+00   2.1661686e-09
   1.2713553e+00   2.1652609e-09
   1.2736543e+00   2.1646517e-09
   1.2759533e+00   2.1636579e-09
   1.2782523e+00   2.1627197e-09
   1.2805514e+00   2.1621366e-09
   1.2828504e+00   2.1615509e-09
   1.2851494e+00   2.1609006e-09
   1.2874484e+00   2.1602330e-09
   1.2897474e+00   2.1597370e-09
   1.2920464e+00   2.1592820e-09
   1.2943454e+00   2.1586405e-09
   1.2966445e+00   2.1581147e-09
   1.2989435e+00   2.1572824e-09
   1.3012425e+00   2.1567182e-09
   1.3035415e+00   2.1561118e-09
   1.3058405e+00   2.1555114e-09
   1.3081395e+00   2.1548976e-09
   1.3104386e+00   2.1545563e-09
   1.3127376e+00   2.1540617e-09
   1.3150366e+00   2.1537421e-09
   1.3173356e+00   2.1532111e-09
   1.3196346e+00   2.1527558e-09
   1.3219336e+00   2.1521787e-09
   1.3242326e+00   2.1515903e-09
   1.3265317e+00   2.1511930e-09
   1.3288307e+00   2.1506938e-09
   1.3311297e+00   2.1501188e-09
   1.3334287e+00   2.1496011e-09
   1.3357277e+00   2.1491426e-09
   1.3380267e+00   2.1488383e-09
   1.3403257e+00   2.1484752e-09
   1.3426248e+00   2.1480248e-09
   1.3449238e+00   2.1476572e-09
   1.3472228e+00   2.1473380e-09
   1.3495218e+00   2.1468164e-09
   1.3518208e+00   2.1463756e-09
   1.3541198e+00   2.1460105e-09
   1.3564189e+00   2.1456948e-09
   1.3587179e+00   2.1452845e-09
   1.3610169e+00   2.1449524e-09
   1.3633159e+00   2.1446211e-09
   1.3656149e+00   2.1441727e-09
   1.3679139e+00   2.1437854e-09
   1.3702129e+00   2.1435441e-09
   1.3725120e+00   2.1430816e-09
   1.3748110e+00   2.1427309e-09
   1.3771100e+00   2.1424021e-09
   1.3794090e+00   2.1421366e-09
   1.3817080e+00   2.1419426e-09
   1.3840070e+00   2.1415373e-09
   1.3863060e+00   2.1412945e-09
   1.3886051e+00   2.1410111e-09
   1.3909041e+00   2.1407050e-09
   1.3932031e+00   2.1404487e-09
   1.3955021e+00   2.1401399e-09
   1.3978011e+00   2.1399271e-09
   1.4001001e+00   2.1396925e-09
   1.4023992e+00   2.1393967e-09
   1.4046982e+00   2.1391611e-09
   1.4069972e+00   2.1389684e-09
   1.4092962e+00   2.1386902e-09
   1.4115952e+00   2.1384557e-09
   1.4138942e+00   2.1382435e-09
   1.4161932e+00   2.1379830e-09
   1.4184923e+00   2.1376768e-09
   1.4207913e+00   2.1374329e-09
   1.4230903e+00   2.1371969e-09
   1.4253893e+00   2.1369700e-09
   1.4276883e+00   2.1367931e-09
   1.4299873e+00   2.1365994e-09
   1.4322863e+00   2.1363866e-09
   1.4345854e+00   2.1361325e-09
   1.4368844e+00   2.1359423e-09
   1.4391834e+00   2.1356824e-09
   1.4414824e+00   2.1355104e-09
   1.4437814e+00   2.1352859e-09
   1.4460804e+00   2.1351192e-09
   1.4483795e+00   2.1349216e-09
   1.4506785e+00   2.1347779e-09
   1.4529775e+00   2.1346026e-09
   1.4552765e+00   2.1344772e-09
   1.4575755e+00   2.1343316e-09
   1.4598745e+00   2.1341842e-09
   1.4621735e+00   2.1339984e-09
   1.4644726e+00   2.1338352e-09
   1.4667716e+00   2.1336918e-09
   1.4690706e+00   2.1335268e-09
   1.4713696e+00   2.1333829e-09
   1.4736686e+00   2.1332003e-09
   1.4759676e+00   2.1330450e-09
   1.4782666e+00   2.1329089e-09
   1.4805657e+00   2.1327694e-09
   1.4828647e+00   2.1326566e-09
   1.4851637e+00   2.1325404e-09
   1.4874627e+00   2.1323991e-09
   1.4897617e+00   2.1322730e-09
   1.4920607e+00   2.1321504e-09
   1.4943598e+00   2.1320078e-09
   1.4966588e+00   2.1318710e-09
   1.4989578e+00   2.1316922e-09
   1.5012568e+00   2.1315902e-09
   1.5035558e+00   2.1314774e-09
   1.5058548e+00   2.1313692e-09
   1.5081538e+00   2.1312604e-09
   1.5104529e+00   2.1311373e-09
   1.5127519e+00   2.1310175e-09
   1.5150509e+00   2.1309176e-09
   1.5173499e+00   2.1308147e-09
   1.5196489e+00   2.1307036e-09
   1.5219479e+00   2.1306093e-09
   1.5242469e+00   2.1305184e-09
   1.5265460e+00   2.1304300e-09
   1.5288450e+00   2.1303570e-09
   1.5311440e+00   2.1302673e-09
   1.5334430e+00   2.1301787e-09
   1.5357420e+00   2.1300779e-09
   1.5380410e+00   2.1299941e-09
   1.5403401e+00   2.1299073e-09
   1.5426391e+00   2.1298234e-09
   1.5449381e+00   2.1297368e-09
   1.5472371e+00   2.1296604e-09
   1.5495361e+00   2.1295884e-09
   1.5518351e+00   2.1294997e-09
   1.5541341e+00   2.1294242e-09
   1.5564332e+00   2.1293568e-09
   1.5587322e+00   2.1292885e-09
   1.5610312e+00   2.1292096e-09
   1.5633302e+00   2.1291410e-09
   1.5656292e+00   2.1290743e-09
   1.5679282e+00   2.1289886e-09
   1.5702272e+00   2.1289108e-09
   1.5725263e+00   2.1288542e-09
   1.5748253e+00   2.1287882e-09
   1.5771243e+00   2.1287268e-09
   1.5794233e+00   2.1286720e-09
   1.5817223e+00   2.1286192e-09
   1.5840213e+00   2.1285699e-09
   1.5863204e+00   2.1285137e-09
   1.5886194e+00   2.1284482e-09
   1.5909184e+00   2.1283972e-09
   1.5932174e+00   2.1283430e-09
   1.5955164e+00   2.1282938e-09
   1.5978154e+00   2.1282388e-09
   1.6001144e+00   2.1281939e-09
   1.6024135e+00   2.1281430e-09
   1.6047125e+00   2.1281037e-09
   1.6070115e+00   2.1280635e-09
   1.6093105e+00   2.1280183e-09
   1.6116095e+00   2.1279741e-09
   1.6139085e+00   2.1279207e-09
   1.6162075e+00   2.1278812e-09
   1.6185066e+00   2.1278391e-09
   1.6208056e+00   2.1277956e-09
   1.6231046e+00   2.1277454e-09
   1.6254036e+00   2.1277088e-09
   1.6277026e+00   2.1276627e-09
   1.6300016e+00   2.1276235e-09
   1.6323007e+00   2.1275936e-09
   1.6345997e+00   2.1275503e-09
   1.6368987e+00   2.1275167e-09
   1.6391977e+00   2.1274787e-09
   1.6414967e+00   2.1274472e-09
   1.6437957e+00   2.1274087e-09
   1.6460947e+00   2.1273806e-09
   1.6483938e+00   2.1273464e-09
   1.6506928e+00   2.1273127e-09
   1.6529918e+00   2.1272863e-09
   1.6552908e+00   2.1272543e-09
   1.6575898e+00   2.1272173e-09
   1.6598888e+00   2.1271840e-09
   1.6621878e+00   2.1271498e-09
   1.6644869e+00   2.1271185e-09
   1.6667859e+00   2.1270928e-09
   1.6690849e+00   2.1270646e-09
   1.6713839e+00   2.1270335e-09
   1.6736829e+00   2.1270031e-09
   1.6759819e+00   2.1269752e-09
   1.6782810e+00   2.1269468e-09
   1.6805800e+00   2.1269199e-09
   1.6828790e+00   2.1268913e-09
   1.6851780e+00   2.1268644e-09
   1.6874770e+00   2.1268400e-09
   1.6897760e+00   2.1268186e-09
   1.6920750e+00   2.1267953e-09
   1.6943741e+00   2.1267737e-09
   1.6966731e+00   2.1267483e-09
   1.6989721e+00   2.1267236e-09
   1.7012711e+00   2.1267007e-09
   1.7035701e+00   2.1266801e-09
   1.7058691e+00   2.1266595e-09
   1.7081681e+00   2.1266423e-09
   1.7104672e+00   2.1266202e-09
   1.7127662e+00   2.1266014e-09
   1.7150652e+00   2.1265841e-09
   1.7173642e+00   2.1265660e-09
   1.7196632e+00   2.1265476e-09
   1.7219622e+00   2.1265296e-09
   1.7242613e+00   2.1265106e-09
   1.7265603e+00   2.1264922e-09
   1.7288593e+00   2.1264765e-09
   1.7311583e+00   2.1264606e-09
   1.7334573e+00   2.1264441e-09
   1.7357563e+00   2.1264272e-09
   1.7380553e+00   2.1264111e-09
   1.7403544e+00   2.1263956e-09
   1.7426534e+00   2.1263799e-09
   1.7449524e+00   2.1263626e-09
   1.7472514e+00   2.1263472e-09
   1.7495504e+00   2.1263324e-09
   1.7518494e+00   2.1263177e-09
   1.7541484e+00   2.1263052e-09
   1.7564475e+00   2.1262914e-09
   1.7587465e+00   2.1262783e-09
   1.7610455e+00   2.1262636e-09
   1.7633445e+00   2.1262488e-09
   1.7656435e+00   2.1262371e-09
   1.7679425e+00   2.1262231e-09
   1.7702416e+00   2.1262114e-09
   1.7725406e+00   2.1261982e-09
   1.7748396e+00   2.1261873e-09
   1.7771386e+00   2.1261759e-09
   1.7794376e+00   2.1261649e-09
   1.7817366e+00   2.1261533e-09
   1.7840356e+00   2.1261416e-09
   1.7863347e+00   2.1261291e-09
   1.7886337e+00   2.1261190e-09
   1.7909327e+00   2.1261087e-09
   1.7932317e+00   2.1260994e-09
   1.7955307e+00   2.1260894e-09
   1.7978297e+00   2.1260799e-09
   1.8001287e+00   2.1260702e-09
   1.8024278e+00   2.1260603e-09
   1.8047268e+00   2.1260516e-09
   1.8070258e+00   2.1260433e-09
   1.8093248e+00   2.1260354e-09
   1.8116238e+00   2.1260269e-09
   1.8139228e+00   2.1260189e-09
   1.8162219e+00   2.1260101e-09
   1.8185209e+00   2.1260026e-09
   1.8208199e+00   2.1259942e-09
   1.8231189e+00   2.1259867e-09
   1.8254179e+00   2.1259787e-09
   1.8277169e+00   2.1259710e-09
   1.8300159e+00   2.1259636e-09
   1.8323150e+00   2.1259556e-09
   1.8346140e+00   2.1259486e-09
   1.8369130e+00   2.1259419e-09
   1.8392120e+00   2.1259355e-09
   1.8415110e+00   2.1259288e-09
   1.8438100e+00   2.1259223e-09
   1.8461090e+00   2.1259166e-09
   1.8484081e+00   2.1259102e-09
   1.8507071e+00   2.1259046e-09
   1.8530061e+00   2.1258980e-09
   1.8553051e+00   2.1258926e-09
   1.8576041e+00   2.1258861e-09
   1.8599031e+00   2.1258789e-09
   1.8622022e+00   2.1258731e-09
   1.8645012e+00   2.1258679e-09
   1.8668002e+00   2.1258628e-09
   1.8690992e+00   2.1258570e-09
   1.8713982e+00   2.1258517e-09
   1.8736972e+00   2.1258463e-09
   1.8759962e+00   2.1258417e-09
   1.8782953e+00   2.1258371e-09
   1.8805943e+00   2.1258315e-09
   1.8828933e+00   2.1258271e-09
   1.8851923e+00   2.1258229e-09
   1.8874913e+00   2.1258188e-09
   1.8897903e+00   2.1258123e-09
   1.8920893e+00   2.1258079e-09
   1.8943884e+00   2.1258036e-09
   1.8966874e+00   2.1257993e-09
   1.8989864e+00   2.1257952e-09
   1.9012854e+00   2.1257910e-09
   1.9035844e+00   2.1257869e-09
   1.9058834e+00   2.1257832e-09
   1.9081825e+00   2.1257791e-09
   1.9104815e+00   2.1257754e-09
   1.9127805e+00   2.1257719e-09
   1.9150795e+00   2.1257684e-09
   1.9173785e+00   2.1257649e-09
   1.9196775e+00   2.1257617e-09
   1.9219765e+00   2.1257583e-09
   1.9242756e+00   2.1257551e-09
   1.9265746e+00   2.1257518e-09
   1.9288736e+00   2.1257485e-09
   1.9311726e+00   2.1257454e-09
   1.9334716e+00   2.1257424e-09
   1.9357706e+00   2.1257394e-09
   1.9380696e+00   2.1257363e-09
   1.9403687e+00   2.1257332e-09
   1.9426677e+00   2.1257300e-09
   1.9449667e+00   2.1257274e-09
   1.9472657e+00   2.1257246e-09
   1.9495647e+00   2.1257218e-09
   1.9518637e+00   2.1257191e-09
   1.9541628e+00   2.1257168e-09
   1.9564618e+00   2.1257144e-09
   1.9587608e+00   2.1257117e-09
   1.9610598e+00   2.1257095e-09
   1.9633588e+00   2.1257071e-09
   1.9656578e+00   2.1257047e-09
   1.9679568e+00   2.1257023e-09
   1.9702559e+00   2.1257002e-09
   1.9725549e+00   2.1256983e-09
   1.9748539e+00   2.1256961e-09
   1.9771529e+00   2.1256939e-09
   1.9794519e+00   2.1256919e-09
   1.9817509e+00   2.1256900e-09
   1.9840499e+00   2.1256879e-09
   1.9863490e+00   2.1256859e-09
   1.9886480e+00   2.1256840e-09
   1.9909470e+00   2.1256821e-09
   1.9932460e+00   2.1256805e-09
   1.9955450e+00   2.1256786e-09
   1.9978440e+00   2.1256766e-09
   2.0001431e+00   2.1256749e-09
   2.0024421e+00   2.1256733e-09
   2.0047411e+00   2.1256717e-09
   2.0070401e+00   2.1256701e-09
   2.0093391e+00   2.1256686e-09
   2.0116381e+00   2.1256671e-09
   2.0139371e+00   2.1256655e-09
   2.0162362e+00   2.1256639e-09
   2.0185352e+00   2.1256624e-09
   2.0208342e+00   2.1256610e-09
   2.0231332e+00   2.1256597e-09
   2.0254322e+00   2.1256583e-09
   2.0277312e+00   2.1256570e-09
   2.0300302e+00   2.1256557e-09
   2.0323293e+00   2.1256542e-09
   2.0346283e+00   2.1256529e-09
   2.0369273e+00   2.1256516e-09
   2.0392263e+00   2.1256503e-09
   2.0415253e+00   2.1256491e-09
   2.0438243e+00   2.1256478e-09
   2.0461234e+00   2.1256465e-09
   2.0484224e+00   2.1256454e-09
   2.0507214e+00   2.1256444e-09
   2.0530204e+00   2.1256433e-09
   2.0553194e+00   2.1256423e-09
   2.0576184e+00   2.1256413e-09
   2.0599174e+00   2.1256403e-09
   2.0622165e+00   2.1256393e-09
   2.0645155e+00   2.1256381e-09
   2.0668145e+00   2.1256370e-09
   2.0691135e+00   2.1256361e-09
   2.0714125e+00   2.1256351e-09
   2.0737115e+00   2.1256342e-09
   2.0760105e+00   2.1256333e-09
   2.0783096e+00   2.1256323e-09
   2.0806086e+00   2.1256314e-09
   2.0829076e+00   2.1256305e-09
   2.0852066e+00   2.1256297e-09
   2.0875056e+00   2.1256289e-09
   2.0898046e+00   2.1256280e-09
   2.0921037e+00   2.1256272e-09
   2.0944027e+00   2.1256264e-09
   2.0967017e+00   2.1256257e-09
   2.0990007e+00   2.1256250e-09
   2.1012997e+00   2.1256243e-09
   2.1035987e+00   2.1256236e-09
   2.1058977e+00   2.1256229e-09
   2.1081968e+00   2.1256222e-09
   2.1104958e+00   2.1256215e-09
   2.1127948e+00   2.1256209e-09
   2.1150938e+00   2.1256202e-09
   2.1173928e+00   2.1256195e-09
   2.1196918e+00   2.1256188e-09
   2.1219908e+00   2.1256182e-09
   2.1242899e+00   2.1256176e-09
   2.1265889e+00   2.1256171e-09
   2.1288879e+00   2.1256165e-09
   2.1311869e+00   2.1256159e-09
   2.1334859e+00   2.1256153e-09
   2.1357849e+00   2.1256148e-09
   2.1380840e+00   2.1256142e-09
   2.1403830e+00   2.1256137e-09
   2.1426820e+00   2.1256132e-09
   2.1449810e+00   2.1256126e-09
   2.1472800e+00   2.1256122e-09
   2.1495790e+00   2.1256118e-09
   2.1518780e+00   2.1256112e-09
   2.1541771e+00   2.1256107e-09
   2.1564761e+00   2.1256103e-09
   2.1587751e+00   2.1256098e-09
   2.1610741e+00   2.1256094e-09
   2.1633731e+00   2.1256090e-09
   2.1656721e+00   2.1256086e-09
   2.1679711e+00   2.1256081e-09
   2.1702702e+00   2.1256078e-09
   2.1725692e+00   2.1256073e-09
   2.1748682e+00   2.1256069e-09
   2.1771672e+00   2.1256065e-09
   2.1794662e+00   2.1256061e-09
   2.1817652e+00   2.1256057e-09
   2.1840643e+00   2.1256054e-09
   2.1863633e+00   2.1256050e-09
   2.1886623e+00   2.1256047e-09
   2.1909613e+00   2.1256043e-09
   2.1932603e+00   2.1256040e-09
   2.1955593e+00   2.1256037e-09
   2.1978583e+00   2.1256034e-09
   2.2001574e+00   2.1256031e-09
   2.2024564e+00   2.1256028e-09
   2.2047554e+00   2.1256025e-09
   2.2070544e+00   2.1256022e-09
   2.2093534e+00   2.1256019e-09
   2.2116524e+00   2.1256016e-09
   2.2139514e+00   2.1256014e-09
   2.2162505e+00   2.1256011e-09
   2.2185495e+00   2.1256008e-09
   2.2208485e+00   2.1256006e-09
   2.2231475e+00   2.1256003e-09
   2.2254465e+00   2.1256001e-09
   2.2277455e+00   2.1255998e-09
   2.2300446e+00   2.1255996e-09
   2.2323436e+00   2.1255994e-09
   2.2346426e+00   2.1255991e-09
   2.2369416e+00   2.1255989e-09
   2.2392406e+00   2.1255987e-09
   2.2415396e+00   2.1255984e-09
   2.2438386e+00   2.1255982e-09
   2.2461377e+00   2.1255980e-09
   2.2484367e+00   2.1255978e-09
   2.2507357e+00   2.1255976e-09
   2.2530347e+00   2.1255974e-09
   2.2553337e+00   2.1255973e-09
   2.2576327e+00   2.1255970e-09
   2.2599317e+00   2.1255969e-09
   2.2622308e+00   2.1255967e-09
   2.2645298e+00   2.1255965e-09
   2.2668288e+00   2.1255963e-09
   2.2691278e+00   2.1255962e-09
   2.2714268e+00   2.1255960e-09
   2.2737258e+00   2.1255958e-09
   2.2760249e+00   2.1255957e-09
   2.2783239e+00   2.1255955e-09
   2.2806229e+00   2.1255954e-09
   2.2829219e+00   2.1255952e-09
   2.2852209e+00   2.1255951e-09
   2.2875199e+00   2.1255949e-09
   2.2898189e+00   2.1255948e-09
   2.2921180e+00   2.1255946e-09
   2.2944170e+00   2.1255945e-09
   2.2967160e+00   2.1255944e-09
   2.2990150e+00   2.1255942e-09
   2.3013140e+00   2.1255941e-09
   2.3036130e+00   2.1255940e-09
   2.3059120e+00   2.1255938e-09
   2.3082111e+00   2.1255937e-09
   2.3105101e+00   2.1255936e-09
   2.3128091e+00   2.1255935e-09
   2.3151081e+00   2.1255934e-09
   2.3174071e+00   2.1255933e-09
   2.3197061e+00   2.1255932e-09
   2.3220052e+00   2.1255931e-09
   2.3243042e+00   2.1255929e-09
   2.3266032e+00   2.1255928e-09
   2.3289022e+00   2.1255927e-09
   2.3312012e+00   2.1255926e-09
   2.3335002e+00   2.1255925e-09
   2.3357992e+00   2.1255924e-09
   2.3380983e+00   2.1255923e-09
   2.3403973e+00   2.1255922e-09
   2.3426963e+00   2.1255922e-09
   2.3449953e+00   2.1255921e-09
   2.3472943e+00   2.1255920e-09
   2.3495933e+00   2.1255919e-09
   2.3518923e+00   2.1255918e-09
   2.3541914e+00   2.1255917e-09
   2.3564904e+00   2.1255917e-09
   2.3587894e+00   2.1255916e-09
   2.3610884e+00   2.1255915e-09
   2.3633874e+00   2.1255914e-09
   2.3656864e+00   2.1255914e-09
   2.3679855e+00   2.1255913e-09
   2.3702845e+00   2.1255912e-09
   2.3725835e+00   2.1255912e-09
   2.3748825e+00   2.1255911e-09
   2.3771815e+00   2.1255910e-09
   2.3794805e+00   2.1255909e-09
   2.3817795e+00   2.1255909e-09
   2.3840786e+00   2.1255908e-09
   2.3863776e+00   2.1255907e-09
   2.3886766e+00   2.1255907e-09
   2.3909756e+00   2.1255906e-09
   2.3932746e+00   2.1255906e-09
   2.3955736e+00   2.1255905e-09
   2.3978726e+00   2.1255905e-09
   2.4001717e+00   2.1255904e-09
   2.4024707e+00   2.1255904e-09
   2.4047697e+00   2.1255903e-09
   2.4070687e+00   2.1255902e-09
   2.4093677e+00   2.1255902e-09
   2.4116667e+00   2.1255901e-09
   2.4139658e+00   2.1255901e-09
   2.4162648e+00   2.1255901e-09
   2.4185638e+00   2.1255900e-09
   2.4208628e+00   2.1255900e-09
   2.4231618e+00   2.1255899e-09
   2.4254608e+00   2.1255899e-09
   2.4277598e+00   2.1255898e-09
   2.4300589e+00   2.1255898e-09
   2.4323579e+00   2.1255898e-09
   2.4346569e+00   2.1255897e-09
   2.4369559e+00   2.1255897e-09
   2.4392549e+00   2.1255896e-09
   2.4415539e+00   2.1255896e-09
   2.4438529e+00   2.1255896e-09
   2.4461520e+00   2.1255895e-09
   2.4484510e+00   2.1255895e-09
   2.4507500e+00   2.1255895e-09
   2.4530490e+00   2.1255894e-09
   2.4553480e+00   2.1255894e-09
   2.4576470e+00   2.1255894e-09
   2.4599461e+00   2.1255893e-09
   2.4622451e+00   2.1255893e-09
   2.4645441e+00   2.1255893e-09
   2.4668431e+00   2.1255892e-09
   2.4691421e+00   2.1255892e-09
   2.4714411e+00   2.1255892e-09
   2.4737401e+00   2.1255891e-09
   2.4760392e+00   2.1255891e-09
   2.4783382e+00   2.1255891e-09
   2.4806372e+00   2.1255891e-09
   2.4829362e+00   2.1255890e-09
   2.4852352e+00   2.1255890e-09
   2.4875342e+00   2.1255890e-09
   2.4898332e+00   2.1255890e-09
   2.4921323e+00   2.1255889e-09
   2.4944313e+00   2.1255889e-09
   2.4967303e+00   2.1255889e-09
   2.4990293e+00   2.1255889e-09
   2.5013283e+00   2.1255888e-09
   2.5036273e+00   2.1255888e-09
   2.5059264e+00   2.1255888e-09
   2.5082254e+00   2.1255888e-09
   2.5105244e+00   2.1255888e-09
   2.5128234e+00   2.1255887e-09
   2.5151224e+00   2.1255887e-09
   2.5174214e+00   2.1255887e-09
   2.5197204e+00   2.1255887e-09
   2.5220195e+00   2.1255887e-09
   2.5243185e+00   2.1255887e-09
   2.5266175e+00   2.1255886e-09
   2.5289165e+00   2.1255886e-09
   2.5312155e+00   2.1255886e-09
   2.5335145e+00   2.1255886e-09
   2.5358135e+00   2.1255886e-09
   2.5381126e+00   2.1255885e-09
   2.5404116e+00   2.1255885e-09
   2.5427106e+00   2.1255885e-09
   2.5450096e+00   2.1255885e-09
   2.5473086e+00   2.1255885e-09
   2.5496076e+00   2.1255885e-09
   2.5519067e+00   2.1255885e-09
   2.5542057e+00   2.1255884e-09
   2.5565047e+00   2.1255884e-09
   2.5588037e+00   2.1255884e-09
   2.5611027e+00   2.1255884e-09
   2.5634017e+00   2.1255884e-09
   2.5657007e+00   2.1255884e-09
   2.5679998e+00   2.1255884e-09
   2.5702988e+00   2.1255884e-09
   2.5725978e+00   2.1255883e-09
   2.5748968e+00   2.1255883e-09
   2.5771958e+00   2.1255883e-09
   2.5794948e+00   2.1255883e-09
   2.5817938e+00   2.1255883e-09
   2.5840929e+00   2.1255883e-09
   2.5863919e+00   2.1255883e-09
   2.5886909e+00   2.1255883e-09
   2.5909899e+00   2.1255882e-09
   2.5932889e+00   2.1255882e-09
   2.5955879e+00   2.1255882e-09
   2.5978870e+00   2.1255882e-09
   2.6001860e+00   2.1255882e-09
   2.6024850e+00   2.1255882e-09
   2.6047840e+00   2.1255882e-09
   2.6070830e+00   2.1255882e-09
   2.6093820e+00   2.1255882e-09
   2.6116810e+00   2.1255882e-09
   2.6139801e+00   2.1255882e-09
   2.6162791e+00   2.1255881e-09
   2.6185781e+00   2.1255881e-09
   2.6208771e+00   2.1255881e-09
   2.6231761e+00   2.1255881e-09
   2.6254751e+00   2.1255881e-09
   2.6277741e+00   2.1255881e-09
   2.6300732e+00   2.1255881e-09
   2.6323722e+00   2.1255881e-09
   2.6346712e+00   2.1255881e-09
   2.6369702e+00   2.1255881e-09
   2.6392692e+00   2.1255881e-09
   2.6415682e+00   2.1255881e-09
   2.6438673e+00   2.1255881e-09
   2.6461663e+00   2.1255881e-09
   2.6484653e+00   2.1255880e-09
   2.6507643e+00   2.1255880e-09
   2.6530633e+00   2.1255880e-09
   2.6553623e+00   2.1255880e-09
   2.6576613e+00   2.1255880e-09
   2.6599604e+00   2.1255880e-09
   2.6622594e+00   2.1255880e-09
   2.6645584e+00   2.1255880e-09
   2.6668574e+00   2.1255880e-09
   2.6691564e+00   2.1255880e-09
   2.6714554e+00   2.1255880e-09
   2.6737544e+00   2.1255880e-09
   2.6760535e+00   2.1255880e-09
   2.6783525e+00   2.1255880e-09
   2.6806515e+00   2.1255880e-09
   2.6829505e+00   2.1255880e-09
   2.6852495e+00   2.1255880e-09
   2.6875485e+00   2.1255880e-09
   2.6898476e+00   2.1255880e-09
   2.6921466e+00   2.1255880e-09
   2.6944456e+00   2.1255879e-09
   2.6967446e+00   2.1255879e-09
   2.6990436e+00   2.1255879e-09
   2.7013426e+00   2.1255879e-09
   2.7036416e+00   2.1255879e-09
   2.7059407e+00   2.1255879e-09
   2.7082397e+00   2.1255879e-09
   2.7105387e+00   2.1255879e-09
   2.7128377e+00   2.1255879e-09
   2.7151367e+00   2.1255879e-09
   2.7174357e+00   2.1255879e-09
   2.7197347e+00   2.1255879e-09
   2.7220338e+00   2.1255879e-09
   2.7243328e+00   2.1255879e-09
   2.7266318e+00   2.1255879e-09
   2.7289308e+00   2.1255879e-09
   2.7312298e+00   2.1255879e-09
   2.7335288e+00   2.1255879e-09
   2.7358279e+00   2.1255879e-09
   2.7381269e+00   2.1255879e-09
   2.7404259e+00   2.1255879e-09
   2.7427249e+00   2.1255879e-09
   2.7450239e+00   2.1255879e-09
   2.7473229e+00   2.1255879e-09
   2.7496219e+00   2.1255879e-09
   2.7519210e+00   2.1255879e-09
   2.7542200e+00   2.1255879e-09
   2.7565190e+00   2.1255879e-09
   2.7588180e+00   2.1255879e-09
   2.7611170e+00   2.1255879e-09
   2.7634160e+00   2.1255879e-09
   2.7657150e+00   2.1255879e-09
   2.7680141e+00   2.1255879e-09
   2.7703131e+00   2.1255879e-09
   2.7726121e+00   2.1255878e-09
   2.7749111e+00   2.1255878e-09
   2.7772101e+00   2.1255878e-09
   2.7795091e+00   2.1255878e-09
   2.7818082e+00   2.1255878e-09
   2.7841072e+00   2.1255878e-09
   2.7864062e+00   2.1255878e-09
   2.7887052e+00   2.1255878e-09
   2.7910042e+00   2.1255878e-09
   2.7933032e+00   2.1255878e-09
   2.7956022e+00   2.1255878e-09
   2.7979013e+00   2.1255878e-09
   2.8002003e+00   2.1255878e-09
   2.8024993e+00   2.1255878e-09
   2.8047983e+00   2.1255878e-09
   2.8070973e+00   2.1255878e-09
   2.8093963e+00   2.1255878e-09
   2.8116953e+00   2.1255878e-09
   2.8139944e+00   2.1255878e-09
   2.8162934e+00   2.1255878e-09
   2.8185924e+00   2.1255878e-09
   2.8208914e+00   2.1255878e-09
   2.8231904e+00   2.1255878e-09
   2.8254894e+00   2.1255878e-09
   2.8277885e+00   2.1255878e-09
   2.8300875e+00   2.1255878e-09
   2.8323865e+00   2.1255878e-09
   2.8346855e+00   2.1255878e-09
   2.8369845e+00   2.1255878e-09
   2.8392835e+00   2.1255878e-09
   2.8415825e+00   2.1255878e-09
   2.8438816e+00   2.1255878e-09
   2.8461806e+00   2.1255878e-09
   2.8484796e+00   2.1255878e-09
   2.8507786e+00   2.1255878e-09
   2.8530776e+00   2.1255878e-09
   2.8553766e+00   2.1255878e-09
   2.8576756e+00   2.1255878e-09
   2.8599747e+00   2.1255878e-09
   2.8622737e+00   2.1255878e-09
   2.8645727e+00   2.1255878e-09
   2.8668717e+00   2.1255878e-09
   2.8691707e+00   2.1255878e-09
   2.8714697e+00   2.1255878e-09
   2.8737688e+00   2.1255878e-09
   2.8760678e+00   2.1255878e-09
   2.8783668e+00   2.1255878e-09
   2.8806658e+00   2.1255878e-09
   2.8829648e+00   2.1255878e-09
   2.8852638e+00   2.1255878e-09
   2.8875628e+00   2.1255878e-09
   2.8898619e+00   2.1255878e-09
   2.8921609e+00   2.1255878e-09
   2.8944599e+00   2.1255878e-09
   2.8967589e+00   2.1255878e-09
   2.8990579e+00   2.1255878e-09
   2.9013569e+00   2.1255878e-09
   2.9036559e+00   2.1255878e-09
   2.9059550e+00   2.1255878e-09
   2.9082540e+00   2.1255878e-09
   2.9105530e+00   2.1255878e-09
   2.9128520e+00   2.1255878e-09
   2.9151510e+00   2.1255878e-09
   2.9174500e+00   2.1255878e-09
   2.9197491e+00   2.1255878e-09
   2.9220481e+00   2.1255878e-09
   2.9243471e+00   2.1255878e-09
   2.9266461e+00   2.1255878e-09
   2.9289451e+00   2.1255878e-09
   2.9312441e+00   2.1255878e-09
   2.9335431e+00   2.1255878e-09
   2.9358422e+00   2.1255878e-09
   2.9381412e+00   2.1255878e-09
   2.9404402e+00   2.1255878e-09
   2.9427392e+00   2.1255878e-09
   2.9450382e+00   2.1255878e-09
   2.9473372e+00   2.1255878e-09
   2.9496362e+00   2.1255878e-09
   2.9519353e+00   2.1255878e-09
   2.9542343e+00   2.1255878e-09
   2.9565333e+00   2.1255878e-09
   2.9588323e+00   2.1255878e-09
   2.9611313e+00   2.1255878e-09
   2.9634303e+00   2.1255878e-09
   2.9657294e+00   2.1255878e-09
   2.9680284e+00   2.1255878e-09
   2.9703274e+00   2.1255878e-09
   2.9726264e+00   2.1255878e-09
   2.9749254e+00   2.1255878e-09
   2.9772244e+00   2.1255878e-09
   2.9795234e+00   2.1255878e-09
   2.9818225e+00   2.1255878e-09
   2.9841215e+00   2.1255878e-09
   2.9864205e+00   2.1255878e-09
   2.9887195e+00   2.1255878e-09
   2.9910185e+00   2.1255878e-09
   2.9933175e+00   2.1255878e-09
   2.9956165e+00   2.1255878e-09
   2.9979156e+00   2.1255878e-09
   3.0002146e+00   2.1255878e-09
   3.0025136e+00   2.1255878e-09
   3.0048126e+00   2.1255878e-09
   3.0071116e+00   2.1255878e-09
   3.0094106e+00   2.1255878e-09
   3.0117097e+00   2.1255878e-09
   3.0140087e+00   2.1255878e-09
   3.0163077e+00   2.1255878e-09
   3.0186067e+00   2.1255878e-09
   3.0209057e+00   2.1255878e-09
   3.0232047e+00   2.1255878e-09
   3.0255037e+00   2.1255878e-09
   3.0278028e+00   2.1255878e-09
   3.0301018e+00   2.1255878e-09
   3.0324008e+00   2.1255878e-09
   3.0346998e+00   2.1255878e-09
   3.0369988e+00   2.1255878e-09
   3.0392978e+00   2.1255878e-09
   3.0415968e+00   2.1255878e-09
   3.0438959e+00   2.1255878e-09
   3.0461949e+00   2.1255878e-09
   3.0484939e+00   2.1255878e-09
   3.0507929e+00   2.1255878e-09
   3.0530919e+00   2.1255878e-09
   3.0553909e+00   2.1255878e-09
   3.0576900e+00   2.1255878e-09
   3.0599890e+00   2.1255878e-09
   3.0622880e+00   2.1255878e-09
   3.0645870e+00   2.1255878e-09
   3.0668860e+00   2.1255878e-09
   3.0691850e+00   2.1255878e-09
   3.0714840e+00   2.1255878e-09
   3.0737831e+00   2.1255878e-09
   3.0760821e+00   2.1255878e-09
   3.0783811e+00   2.1255878e-09
   3.0806801e+00   2.1255878e-09
   3.0829791e+00   2.1255878e-09
   3.0852781e+00   2.1255878e-09
   3.0875771e+00   2.1255878e-09
   3.0898762e+00   2.1255878e-09
   3.0921752e+00   2.1255878e-09
   3.0944742e+00   2.1255878e-09
   3.0967732e+00   2.1255878e-09
   3.0990722e+00   2.1255878e-09
   3.1013712e+00   2.1255878e-09
   3.1036703e+00   2.1255878e-09
   3.1059693e+00   2.1255878e-09
   3.1082683e+00   2.1255878e-09
   3.1105673e+00   2.1255878e-09
   3.1128663e+00   2.1255878e-09
   3.1151653e+00   2.1255878e-09
   3.1174643e+00   2.1255878e-09
   3.1197634e+00   2.1255878e-09
   3.1220624e+00   2.1255878e-09
   3.1243614e+00   2.1255878e-09
   3.1266604e+00   2.1255878e-09
   3.1289594e+00   2.1255878e-09
   3.1312584e+00   2.1255878e-09
   3.1335574e+00   2.1255878e-09
   3.1358565e+00   2.1255878e-09
   3.1381555e+00   2.1255878e-09
   3.1404545e+00   2.1255878e-09
   3.1427535e+00   2.1255878e-09
   3.1450525e+00   2.1255878e-09
   3.1473515e+00   2.1255878e-09
   3.1496506e+00   2.1255878e-09
   3.1519496e+00   2.1255878e-09
   3.1542486e+00   2.1255878e-09
   3.1565476e+00   2.1255877e-09
   3.1588466e+00   2.1255877e-09
   3.1611456e+00   2.1255877e-09
   3.1634446e+00   2.1255877e-09
   3.1657437e+00   2.1255877e-09
   3.1680427e+00   2.1255877e-09
   3.1703417e+00   2.1255877e-09
   3.1726407e+00   2.1255877e-09
   3.1749397e+00   2.1255877e-09
   3.1772387e+00   2.1255877e-09
   3.1795377e+00   2.1255877e-09
   3.1818368e+00   2.1255877e-09
   3.1841358e+00   2.1255877e-09
   3.1864348e+00   2.1255877e-09
   3.1887338e+00   2.1255877e-09
   3.1910328e+00   2.1255877e-09
   3.1933318e+00   2.1255877e-09
   3.1956309e+00   2.1255877e-09
   3.1979299e+00   2.1255877e-09
   3.2002289e+00   2.1255877e-09
   3.2025279e+00   2.1255877e-09
   3.2048269e+00   2.1255877e-09
   3.2071259e+00   2.1255877e-09
   3.2094249e+00   2.1255877e-09
   3.2117240e+00   2.1255877e-09
   3.2140230e+00   2.1255877e-09
   3.2163220e+00   2.1255877e-09
   3.2186210e+00   2.1255877e-09
   3.2209200e+00   2.1255877e-09
   3.2232190e+00   2.1255877e-09
   3.2255180e+00   2.1255877e-09
   3.2278171e+00   2.1255877e-09
   3.2301161e+00   2.1255877e-09
   3.2324151e+00   2.1255877e-09
   3.2347141e+00   2.1255877e-09
   3.2370131e+00   2.1255877e-09
   3.2393121e+00   2.1255877e-09
   3.2416112e+00   2.1255877e-09
   3.2439102e+00   2.1255877e-09
   3.2462092e+00   2.1255877e-09
   3.2485082e+00   2.1255877e-09
   3.2508072e+00   2.1255877e-09
   3.2531062e+00   2.1255877e-09
   3.2554052e+00   2.1255877e-09
   3.2577043e+00   2.1255877e-09
   3.2600033e+00   2.1255877e-09
   3.2623023e+00   2.1255877e-09
   3.2646013e+00   2.1255877e-09
   3.2669003e+00   2.1255877e-09
   3.2691993e+00   2.1255877e-09
   3.2714983e+00   2.1255877e-09
   3.2737974e+00   2.1255877e-09
   3.2760964e+00   2.1255877e-09
   3.2783954e+00   2.1255877e-09
   3.2806944e+00   2.1255877e-09
   3.2829934e+00   2.1255877e-09
   3.2852924e+00   2.1255877e-09
   3.2875915e+00   2.1255877e-09
   3.2898905e+00   2.1255877e-09
   3.2921895e+00   2.1255877e-09
   3.2944885e+00   2.1255877e-09
   3.2967875e+00   2.1255877e-09
   3.2990865e+00   2.1255877e-09
   3.3013855e+00   2.1255877e-09
   3.3036846e+00   2.1255877e-09
   3.3059836e+00   2.1255877e-09
   3.3082826e+00   2.1255877e-09
   3.3105816e+00   2.1255877e-09
   3.3128806e+00   2.1255877e-09
   3.3151796e+00   2.1255877e-09
   3.3174786e+00   2.1255877e-09
   3.3197777e+00   2.1255877e-09
   3.3220767e+00   2.1255877e-09
   3.3243757e+00   2.1255877e-09
   3.3266747e+00   2.1255877e-09
   3.3289737e+00   2.1255877e-09
   3.3312727e+00   2.1255877e-09
   3.3335718e+00   2.1255877e-09
   3.3358708e+00   2.1255877e-09
   3.3381698e+00   2.1255877e-09
   3.3404688e+00   2.1255877e-09
   3.3427678e+00   2.1255877e-09
   3.3450668e+00   2.1255877e-09
   3.3473658e+00   2.1255877e-09
   3.3496649e+00   2.1255877e-09
   3.3519639e+00   2.1255877e-09
   3.3542629e+00   2.1255877e-09
   3.3565619e+00   2.1255877e-09
   3.3588609e+00   2.1255877e-09
   3.3611599e+00   2.1255877e-09
   3.3634589e+00   2.1255877e-09
   3.3657580e+00   2.1255877e-09
   3.3680570e+00   2.1255877e-09
   3.3703560e+00   2.1255877e-09
   3.3726550e+00   2.1255877e-09
   3.3749540e+00   2.1255877e-09
   3.3772530e+00   2.1255877e-09
   3.3795521e+00   2.1255877e-09
   3.3818511e+00   2.1255877e-09
   3.3841501e+00   2.1255877e-09
   3.3864491e+00   2.1255877e-09
   3.3887481e+00   2.1255877e-09
   3.3910471e+00   2.1255877e-09
   3.3933461e+00   2.1255877e-09
   3.3956452e+00   2.1255877e-09
   3.3979442e+00   2.1255877e-09
   3.4002432e+00   2.1255877e-09
   3.4025422e+00   2.1255877e-09
   3.4048412e+00   2.1255877e-09
   3.4071402e+00   2.1255877e-09
   3.4094392e+00   2.1255877e-09
   3.4117383e+00   2.1255877e-09
   3.4140373e+00   2.1255877e-09
   3.4163363e+00   2.1255877e-09
   3.4186353e+00   2.1255877e-09
   3.4209343e+00   2.1255877e-09
   3.4232333e+00   2.1255877e-09
   3.4255324e+00   2.1255877e-09
   3.4278314e+00   2.1255877e-09
   3.4301304e+00   2.1255877e-09
   3.4324294e+00   2.1255877e-09
   3.4347284e+00   2.1255877e-09
   3.4370274e+00   2.1255877e-09
   3.4393264e+00   2.1255877e-09
   3.4416255e+00   2.1255877e-09
   3.4439245e+00   2.1255877e-09
   3.4462235e+00   2.1255877e-09
   3.4485225e+00   2.1255877e-09
   3.4508215e+00   2.1255877e-09
   3.4531205e+00   2.1255877e-09
   3.4554195e+00   2.1255877e-09
   3.4577186e+00   2.1255877e-09
   3.4600176e+00   2.1255877e-09
   3.4623166e+00   2.1255877e-09
   3.4646156e+00   2.1255877e-09
   3.4669146e+00   2.1255877e-09
   3.4692136e+00   2.1255877e-09
   3.4715127e+00   2.1255877e-09
   3.4738117e+00   2.1255877e-09
   3.4761107e+00   2.1255877e-09
   3.4784097e+00   2.1255877e-09
   3.4807087e+00   2.1255877e-09
   3.4830077e+00   2.1255877e-09
   3.4853067e+00   2.1255877e-09
   3.4876058e+00   2.1255877e-09
   3.4899048e+00   2.1255877e-09
   3.4922038e+00   2.1255877e-09
   3.4945028e+00   2.1255877e-09
   3.4968018e+00   2.1255877e-09
   3.4991008e+00   2.1255877e-09
   3.5013998e+00   2.1255877e-09
   3.5036989e+00   2.1255877e-09
   3.5059979e+00   2.1255877e-09
   3.5082969e+00   2.1255877e-09
   3.5105959e+00   2.1255877e-09
   3.5128949e+00   2.1255877e-09
   3.5151939e+00   2.1255877e-09
   3.5174930e+00   2.1255877e-09
   3.5197920e+00   2.1255877e-09
   3.5220910e+00   2.1255877e-09
   3.5243900e+00   2.1255877e-09
   3.5266890e+00   2.1255877e-09
   3.5289880e+00   2.1255877e-09
   3.5312870e+00   2.1255877e-09
   3.5335861e+00   2.1255877e-09
   3.5358851e+00   2.1255877e-09
   3.5381841e+00   2.1255877e-09
   3.5404831e+00   2.1255877e-09
   3.5427821e+00   2.1255877e-09
   3.5450811e+00   2.1255877e-09
   3.5473801e+00   2.1255877e-09
   3.5496792e+00   2.1255877e-09
   3.5519782e+00   2.1255877e-09
   3.5542772e+00   2.1255877e-09
   3.5565762e+00   2.1255877e-09
   3.5588752e+00   2.1255877e-09
   3.5611742e+00   2.1255877e-09
   3.5634733e+00   2.1255877e-09
   3.5657723e+00   2.1255877e-09
   3.5680713e+00   2.1255877e-09
   3.5703703e+00   2.1255877e-09
   3.5726693e+00   2.1255877e-09
   3.5749683e+00   2.1255877e-09
   3.5772673e+00   2.1255877e-09
   3.5795664e+00   2.1255877e-09
   3.5818654e+00   2.1255877e-09
   3.5841644e+00   2.1255877e-09
   3.5864634e+00   2.1255877e-09
   3.5887624e+00   2.1255877e-09
   3.5910614e+00   2.1255877e-09
   3.5933604e+00   2.1255877e-09
   3.5956595e+00   2.1255877e-09
   3.5979585e+00   2.1255877e-09
   3.6002575e+00   2.1255877e-09
   3.6025565e+00   2.1255877e-09
   3.6048555e+00   2.1255877e-09
   3.6071545e+00   2.1255877e-09
   3.6094536e+00   2.1255877e-09
   3.6117526e+00   2.1255877e-09
   3.6140516e+00   2.1255877e-09
   3.6163506e+00   2.1255877e-09
   3.6186496e+00   2.1255877e-09
   3.6209486e+00   2.1255877e-09
   3.6232476e+00   2.1255877e-09
   3.6255467e+00   2.1255877e-09
   3.6278457e+00   2.1255877e-09
   3.6301447e+00   2.1255877e-09
   3.6324437e+00   2.1255877e-09
   3.6347427e+00   2.1255877e-09
   3.6370417e+00   2.1255877e-09
   3.6393407e+00   2.1255877e-09
   3.6416398e+00   2.1255877e-09
   3.6439388e+00   2.1255877e-09
   3.6462378e+00   2.1255877e-09
   3.6485368e+00   2.1255877e-09
   3.6508358e+00   2.1255877e-09
   3.6531348e+00   2.1255877e-09
   3.6554339e+00   2.1255877e-09
   3.6577329e+00   2.1255877e-09
   3.6600319e+00   2.1255877e-09
   3.6623309e+00   2.1255877e-09
   3.6646299e+00   2.1255877e-09
   3.6669289e+00   2.1255877e-09
   3.6692279e+00   2.1255877e-09
   3.6715270e+00   2.1255877e-09
   3.6738260e+00   2.1255877e-09
   3.6761250e+00   2.1255877e-09
   3.6784240e+00   2.1255877e-09
   3.6807230e+00   2.1255877e-09
   3.6830220e+00   2.1255877e-09
   3.6853210e+00   2.1255877e-09
   3.6876201e+00   2.1255877e-09
   3.6899191e+00   2.1255877e-09
   3.6922181e+00   2.1255877e-09
   3.6945171e+00   2.1255877e-09
   3.6968161e+00   2.1255877e-09
   3.6991151e+00   2.1255877e-09
   3.7014142e+00   2.1255877e-09
   3.7037132e+00   2.1255877e-09
   3.7060122e+00   2.1255877e-09
   3.7083112e+00   2.1255877e-09
   3.7106102e+00   2.1255877e-09
   3.7129092e+00   2.1255877e-09
   3.7152082e+00   2.1255877e-09
   3.7175073e+00   2.1255877e-09
   3.7198063e+00   2.1255877e-09
   3.7221053e+00   2.1255877e-09
   3.7244043e+00   2.1255877e-09
   3.7267033e+00   2.1255877e-09
   3.7290023e+00   2.1255877e-09
   3.7313013e+00   2.1255877e-09
   3.7336004e+00   2.1255877e-09
   3.7358994e+00   2.1255877e-09
   3.7381984e+00   2.1255877e-09
   3.7404974e+00   2.1255877e-09
   3.7427964e+00   2.1255877e-09
   3.7450954e+00   2.1255877e-09
   3.7473945e+00   2.1255877e-09
   3.7496935e+00   2.1255877e-09
   3.7519925e+00   2.1255877e-09
   3.7542915e+00   2.1255877e-09
   3.7565905e+00   2.1255877e-09
   3.7588895e+00   2.1255877e-09
   3.7611885e+00   2.1255877e-09
   3.7634876e+00   2.1255877e-09
   3.7657866e+00   2.1255877e-09
   3.7680856e+00   2.1255877e-09
   3.7703846e+00   2.1255877e-09
   3.7726836e+00   2.1255877e-09
   3.7749826e+00   2.1255877e-09
   3.7772816e+00   2.1255877e-09
   3.7795807e+00   2.1255877e-09
   3.7818797e+00   2.1255877e-09
   3.7841787e+00   2.1255877e-09
   3.7864777e+00   2.1255877e-09
   3.7887767e+00   2.1255877e-09
   3.7910757e+00   2.1255877e-09
   3.7933748e+00   2.1255877e-09
   3.7956738e+00   2.1255877e-09
   3.7979728e+00   2.1255877e-09
   3.8002718e+00   2.1255877e-09
   3.8025708e+00   2.1255877e-09
   3.8048698e+00   2.1255877e-09
   3.8071688e+00   2.1255877e-09
   3.8094679e+00   2.1255877e-09
   3.8117669e+00   2.1255877e-09
   3.8140659e+00   2.1255877e-09
   3.8163649e+00   2.1255877e-09
   3.8186639e+00   2.1255877e-09
   3.8209629e+00   2.1255877e-09
   3.8232619e+00   2.1255877e-09
   3.8255610e+00   2.1255877e-09
   3.8278600e+00   2.1255877e-09
   3.8301590e+00   2.1255877e-09
   3.8324580e+00   2.1255877e-09
   3.8347570e+00   2.1255877e-09
   3.8370560e+00   2.1255877e-09
   3.8393551e+00   2.1255877e-09
   3.8416541e+00   2.1255877e-09
   3.8439531e+00   2.1255877e-09
   3.8462521e+00   2.1255877e-09
   3.8485511e+00   2.1255877e-09
   3.8508501e+00   2.1255877e-09
   3.8531491e+00   2.1255877e-09
   3.8554482e+00   2.1255877e-09
   3.8577472e+00   2.1255877e-09
   3.8600462e+00   2.1255877e-09
   3.8623452e+00   2.1255877e-09
   3.8646442e+00   2.1255877e-09
   3.8669432e+00   2.1255877e-09
   3.8692422e+00   2.1255877e-09
   3.8715413e+00   2.1255877e-09
   3.8738403e+00   2.1255877e-09
   3.8761393e+00   2.1255877e-09
   3.8784383e+00   2.1255877e-09
   3.8807373e+00   2.1255877e-09
   3.8830363e+00   2.1255877e-09
   3.8853354e+00   2.1255877e-09
   3.8876344e+00   2.1255877e-09
   3.8899334e+00   2.1255877e-09
   3.8922324e+00   2.1255877e-09
   3.8945314e+00   2.1255877e-09
   3.8968304e+00   2.1255877e-09
   3.8991294e+00   2.1255877e-09
   3.9014285e+00   2.1255877e-09
   3.9037275e+00   2.1255877e-09
   3.9060265e+00   2.1255877e-09
   3.9083255e+00   2.1255877e-09
   3.9106245e+00   2.1255877e-09
   3.9129235e+00   2.1255877e-09
   3.9152225e+00   2.1255877e-09
   3.9175216e+00   2.1255877e-09
   3.9198206e+00   2.1255877e-09
   3.9221196e+00   2.1255877e-09
   3.9244186e+00   2.1255877e-09
   3.9267176e+00   2.1255877e-09
   3.9290166e+00   2.1255877e-09
   3.9313157e+00   2.1255877e-09
   3.9336147e+00   2.1255877e-09
   3.9359137e+00   2.1255877e-09
   3.9382127e+00   2.1255877e-09
   3.9405117e+00   2.1255877e-09
   3.9428107e+00   2.1255877e-09
   3.9451097e+00   2.1255877e-09
   3.9474088e+00   2.1255877e-09
   3.9497078e+00   2.1255877e-09
   3.9520068e+00   2.1255877e-09
   3.9543058e+00   2.1255877e-09
   3.9566048e+00   2.1255877e-09
   3.9589038e+00   2.1255877e-09
   3.9612028e+00   2.1255877e-09
   3.9635019e+00   2.1255877e-09
   3.9658009e+00   2.1255877e-09
   3.9680999e+00   2.1255877e-09
   3.9703989e+00   2.1255877e-09
   3.9726979e+00   2.1255877e-09
   3.9749969e+00   2.1255877e-09
   3.9772960e+00   2.1255877e-09
   3.9795950e+00   2.1255877e-09
   3.9818940e+00   2.1255877e-09
   3.9841930e+00   2.1255877e-09
   3.9864920e+00   2.1255877e-09
   3.9887910e+00   2.1255877e-09
   3.9910900e+00   2.1255877e-09
   3.9933891e+00   2.1255877e-09
   3.9956881e+00   2.1255877e-09
   3.9979871e+00   2.1255877e-09
   4.0002861e+00   2.1255877e-09
   4.0025851e+00   2.1255877e-09
   4.0048841e+00   2.1255877e-09
   4.0071831e+00   2.1255877e-09
   4.0094822e+00   2.1255877e-09
   4.0117812e+00   2.1255877e-09
   4.0140802e+00   2.1255877e-09
   4.0163792e+00   2.1255877e-09
   4.0186782e+00   2.1255877e-09
   4.0209772e+00   2.1255877e-09
   4.0232763e+00   2.1255877e-09
   4.0255753e+00   2.1255877e-09
   4.0278743e+00   2.1255877e-09
   4.0301733e+00   2.1255877e-09
   4.0324723e+00   2.1255877e-09
   4.0347713e+00   2.1255877e-09
   4.0370703e+00   2.1255877e-09
   4.0393694e+00   2.1255877e-09
   4.0416684e+00   2.1255877e-09
   4.0439674e+00   2.1255877e-09
   4.0462664e+00   2.1255877e-09
   4.0485654e+00   2.1255877e-09
   4.0508644e+00   2.1255877e-09
   4.0531634e+00   2.1255877e-09
   4.0554625e+00   2.1255877e-09
   4.0577615e+00   2.1255877e-09
   4.0600605e+00   2.1255877e-09
   4.0623595e+00   2.1255877e-09
   4.0646585e+00   2.1255877e-09
   4.0669575e+00   2.1255877e-09
   4.0692566e+00   2.1255877e-09
   4.0715556e+00   2.1255877e-09
   4.0738546e+00   2.1255877e-09
   4.0761536e+00   2.1255877e-09
   4.0784526e+00   2.1255877e-09
   4.0807516e+00   2.1255877e-09
   4.0830506e+00   2.1255877e-09
   4.0853497e+00   2.1255877e-09
   4.0876487e+00   2.1255877e-09
   4.0899477e+00   2.1255877e-09
   4.0922467e+00   2.1255877e-09
   4.0945457e+00   2.1255877e-09
   4.0968447e+00   2.1255877e-09
   4.0991437e+00   2.1255877e-09
   4.1014428e+00   2.1255877e-09
   4.1037418e+00   2.1255877e-09
   4.1060408e+00   2.1255877e-09
   4.1083398e+00   2.1255877e-09
   4.1106388e+00   2.1255877e-09
   4.1129378e+00   2.1255877e-09
   4.1152369e+00   2.1255877e-09
   4.1175359e+00   2.1255877e-09
   4.1198349e+00   2.1255877e-09
   4.1221339e+00   2.1255877e-09
   4.1244329e+00   2.1255877e-09
   4.1267319e+00   2.1255877e-09
   4.1290309e+00   2.1255877e-09
   4.1313300e+00   2.1255877e-09
   4.1336290e+00   2.1255877e-09
   4.1359280e+00   2.1255877e-09
   4.1382270e+00   2.1255877e-09
   4.1405260e+00   2.1255877e-09
   4.1428250e+00   2.1255877e-09
   4.1451240e+00   2.1255877e-09
   4.1474231e+00   2.1255877e-09
   4.1497221e+00   2.1255877e-09
   4.1520211e+00   2.1255877e-09
   4.1543201e+00   2.1255877e-09
   4.1566191e+00   2.1255877e-09
   4.1589181e+00   2.1255877e-09
   4.1612172e+00   2.1255877e-09
   4.1635162e+00   2.1255877e-09
   4.1658152e+00   2.1255877e-09
   4.1681142e+00   2.1255877e-09
   4.1704132e+00   2.1255877e-09
   4.1727122e+00   2.1255877e-09
   4.1750112e+00   2.1255877e-09
   4.1773103e+00   2.1255877e-09
   4.1796093e+00   2.1255877e-09
   4.1819083e+00   2.1255877e-09
   4.1842073e+00   2.1255877e-09
   4.1865063e+00   2.1255877e-09
   4.1888053e+00   2.1255877e-09
   4.1911043e+00   2.1255877e-09
   4.1934034e+00   2.1255877e-09
   4.1957024e+00   2.1255877e-09
   4.1980014e+00   2.1255877e-09
   4.2003004e+00   2.1255877e-09
   4.2025994e+00   2.1255877e-09
   4.2048984e+00   2.1255877e-09
   4.2071975e+00   2.1255877e-09
   4.2094965e+00   2.1255877e-09
   4.2117955e+00   2.1255877e-09
   4.2140945e+00   2.1255877e-09
   4.2163935e+00   2.1255877e-09
   4.2186925e+00   2.1255877e-09
   4.2209915e+00   2.1255877e-09
   4.2232906e+00   2.1255877e-09
   4.2255896e+00   2.1255877e-09
   4.2278886e+00   2.1255877e-09
   4.2301876e+00   2.1255877e-09
   4.2324866e+00   2.1255877e-09
   4.2347856e+00   2.1255877e-09
   4.2370846e+00   2.1255877e-09
   4.2393837e+00   2.1255877e-09
   4.2416827e+00   2.1255877e-09
   4.2439817e+00   2.1255877e-09
   4.2462807e+00   2.1255877e-09
   4.2485797e+00   2.1255877e-09
   4.2508787e+00   2.1255877e-09
   4.2531778e+00   2.1255877e-09
   4.2554768e+00   2.1255877e-09
   4.2577758e+00   2.1255877e-09
   4.2600748e+00   2.1255877e-09
   4.2623738e+00   2.1255877e-09
   4.2646728e+00   2.1255877e-09
   4.2669718e+00   2.1255877e-09
   4.2692709e+00   2.1255877e-09
   4.2715699e+00   2.1255877e-09
   4.2738689e+00   2.1255877e-09
   4.2761679e+00   2.1255877e-09
   4.2784669e+00   2.1255877e-09
   4.2807659e+00   2.1255877e-09
   4.2830649e+00   2.1255877e-09
   4.2853640e+00   2.1255877e-09
   4.2876630e+00   2.1255877e-09
   4.2899620e+00   2.1255877e-09
   4.2922610e+00   2.1255877e-09
   4.2945600e+00   2.1255877e-09
   4.2968590e+00   2.1255877e-09
   4.2991581e+00   2.1255877e-09
   4.3014571e+00   2.1255877e-09
   4.3037561e+00   2.1255877e-09
   4.3060551e+00   2.1255877e-09
   4.3083541e+00   2.1255877e-09
   4.3106531e+00   2.1255877e-09
   4.3129521e+00   2.1255877e-09
   4.3152512e+00   2.1255877e-09
   4.3175502e+00   2.1255877e-09
   4.3198492e+00   2.1255877e-09
   4.3221482e+00   2.1255877e-09
   4.3244472e+00   2.1255877e-09
   4.3267462e+00   2.1255877e-09
   4.3290452e+00   2.1255877e-09
   4.3313443e+00   2.1255877e-09
   4.3336433e+00   2.1255877e-09
   4.3359423e+00   2.1255877e-09
   4.3382413e+00   2.1255877e-09
   4.3405403e+00   2.1255877e-09
   4.3428393e+00   2.1255877e-09
   4.3451384e+00   2.1255877e-09
   4.3474374e+00   2.1255877e-09
   4.3497364e+00   2.1255877e-09
   4.3520354e+00   2.1255877e-09
   4.3543344e+00   2.1255877e-09
   4.3566334e+00   2.1255877e-09
   4.3589324e+00   2.1255877e-09
   4.3612315e+00   2.1255877e-09
   4.3635305e+00   2.1255877e-09
   4.3658295e+00   2.1255877e-09
   4.3681285e+00   2.1255877e-09
   4.3704275e+00   2.1255877e-09
   4.3727265e+00   2.1255877e-09
   4.3750255e+00   2.1255877e-09
   4.3773246e+00   2.1255877e-09
   4.3796236e+00   2.1255877e-09
   4.3819226e+00   2.1255877e-09
   4.3842216e+00   2.1255877e-09
   4.3865206e+00   2.1255877e-09
   4.3888196e+00   2.1255877e-09
   4.3911187e+00   2.1255877e-09
   4.3934177e+00   2.1255877e-09
   4.3957167e+00   2.1255877e-09
   4.3980157e+00   2.1255877e-09
   4.4003147e+00   2.1255877e-09
   4.4026137e+00   2.1255877e-09
   4.4049127e+00   2.1255877e-09
   4.4072118e+00   2.1255877e-09
   4.4095108e+00   2.1255877e-09
   4.4118098e+00   2.1255877e-09
   4.4141088e+00   2.1255877e-09
   4.4164078e+00   2.1255877e-09
   4.4187068e+00   2.1255877e-09
   4.4210058e+00   2.1255877e-09
   4.4233049e+00   2.1255877e-09
   4.4256039e+00   2.1255877e-09
   4.4279029e+00   2.1255877e-09
   4.4302019e+00   2.1255877e-09
   4.4325009e+00   2.1255877e-09
   4.4347999e+00   2.1255877e-09
   4.4370990e+00   2.1255877e-09
   4.4393980e+00   2.1255877e-09
   4.4416970e+00   2.1255877e-09
   4.4439960e+00   2.1255877e-09
   4.4462950e+00   2.1255877e-09
   4.4485940e+00   2.1255877e-09
   4.4508930e+00   2.1255877e-09
   4.4531921e+00   2.1255877e-09
   4.4554911e+00   2.1255877e-09
   4.4577901e+00   2.1255877e-09
   4.4600891e+00   2.1255877e-09
   4.4623881e+00   2.1255877e-09
   4.4646871e+00   2.1255877e-09
   4.4669861e+00   2.1255877e-09
   4.4692852e+00   2.1255877e-09
   4.4715842e+00   2.1255877e-09
   4.4738832e+00   2.1255877e-09
   4.4761822e+00   2.1255877e-09
   4.4784812e+00   2.1255877e-09
   4.4807802e+00   2.1255877e-09
   4.4830793e+00   2.1255877e-09
   4.4853783e+00   2.1255877e-09
   4.4876773e+00   2.1255877e-09
   4.4899763e+00   2.1255877e-09
   4.4922753e+00   2.1255877e-09
   4.4945743e+00   2.1255877e-09
   4.4968733e+00   2.1255877e-09
   4.4991724e+00   2.1255877e-09
   4.5014714e+00   2.1255877e-09
   4.5037704e+00   2.1255877e-09
   4.5060694e+00   2.1255877e-09
   4.5083684e+00   2.1255877e-09
   4.5106674e+00   2.1255877e-09
   4.5129664e+00   2.1255877e-09
   4.5152655e+00   2.1255877e-09
   4.5175645e+00   2.1255877e-09
   4.5198635e+00   2.1255877e-09
   4.5221625e+00   2.1255877e-09
   4.5244615e+00   2.1255877e-09
   4.5267605e+00   2.1255877e-09
   4.5290596e+00   2.1255877e-09
   4.5313586e+00   2.1255877e-09
   4.5336576e+00   2.1255877e-09
   4.5359566e+00   2.1255877e-09
   4.5382556e+00   2.1255877e-09
   4.5405546e+00   2.1255877e-09
   4.5428536e+00   2.1255877e-09
   4.5451527e+00   2.1255877e-09
   4.5474517e+00   2.1255877e-09
   4.5497507e+00   2.1255877e-09
   4.5520497e+00   2.1255877e-09
   4.5543487e+00   2.1255877e-09
   4.5566477e+00   2.1255877e-09
   4.5589467e+00   2.1255877e-09
   4.5612458e+00   2.1255877e-09
   4.5635448e+00   2.1255877e-09
   4.5658438e+00   2.1255877e-09
   4.5681428e+00   2.1255877e-09
   4.5704418e+00   2.1255877e-09
   4.5727408e+00   2.1255877e-09
   4.5750399e+00   2.1255877e-09
   4.5773389e+00   2.1255877e-09
   4.5796379e+00   2.1255877e-09
   4.5819369e+00   2.1255877e-09
   4.5842359e+00   2.1255877e-09
   4.5865349e+00   2.1255877e-09
   4.5888339e+00   2.1255877e-09
   4.5911330e+00   2.1255877e-09
   4.5934320e+00   2.1255877e-09
   4.5957310e+00   2.1255877e-09


==> Fig_nd/Powell_Sum_PSO.txt <==
   0.0000000e+00   2.1010743e-01
   8.8897449e-03   9.0210664e-02
   1.7779490e-02   2.5027592e-02
   2.6669235e-02   1.6951994e-02
   3.5558980e-02   6.2640640e-03
   4.4448725e-02   3.9723001e-03
   5.3338469e-02   2.1287645e-03
   6.2228214e-02   1.1219574e-03
   7.1117959e-02   5.9561402e-04
   8.0007704e-02   3.0266583e-04
   8.8897449e-02   1.5745891e-04
   9.7787194e-02   7.6709774e-05
   1.0667694e-01   5.3475814e-05
   1.1556668e-01   2.7480118e-05
   1.2445643e-01   1.4484632e-05
   1.3334617e-01   6.9042632e-06
   1.4223592e-01   3.8278153e-06
   1.5112566e-01   2.5125347e-06
   1.6001541e-01   1.1896154e-06
   1.6890515e-01   7.1913913e-07
   1.7779490e-01   3.7250058e-07
   1.8668464e-01   2.3426870e-07
   1.9557439e-01   1.3083386e-07
   2.0446413e-01   7.2465980e-08
   2.1335388e-01   4.4313268e-08
   2.2224362e-01   3.1157904e-08
   2.3113337e-01   2.0489702e-08
   2.4002311e-01   1.0630622e-08
   2.4891286e-01   6.4807237e-09
   2.5780260e-01   4.4029504e-09
   2.6669235e-01   2.6138317e-09
   2.7558209e-01   1.6155913e-09
   2.8447184e-01   9.7459893e-10
   2.9336158e-01   6.0935424e-10
   3.0225133e-01   3.9387240e-10
   3.1114107e-01   2.6602422e-10
   3.2003082e-01   1.5723051e-10
   3.2892056e-01   1.0030309e-10
   3.3781031e-01   6.7973339e-11
   3.4670005e-01   4.3173208e-11
   3.5558980e-01   3.0126436e-11
   3.6447954e-01   1.9392934e-11
   3.7336929e-01   1.1992694e-11
   3.8225903e-01   8.4248100e-12
   3.9114878e-01   5.2532598e-12
   4.0003852e-01   3.2338258e-12
   4.0892827e-01   2.3152951e-12
   4.1781801e-01   1.4474646e-12
   4.2670776e-01   9.2448968e-13
   4.3559750e-01   6.2052182e-13
   4.4448725e-01   4.4564851e-13
   4.5337699e-01   3.0736282e-13
   4.6226674e-01   2.0326576e-13
   4.7115648e-01   1.2753736e-13
   4.8004623e-01   7.9816137e-14
   4.8893597e-01   5.3258990e-14
   4.9782571e-01   3.4374802e-14
   5.0671546e-01   2.3283928e-14
   5.1560520e-01   1.7141847e-14
   5.2449495e-01   1.1658357e-14
   5.3338469e-01   7.4133671e-15
   5.4227444e-01   5.2258124e-15
   5.5116418e-01   3.2807146e-15
   5.6005393e-01   2.1878976e-15
   5.6894367e-01   1.5658288e-15
   5.7783342e-01   1.1340597e-15
   5.8672316e-01   8.0454441e-16
   5.9561291e-01   5.5122374e-16
   6.0450265e-01   3.4787676e-16
   6.1339240e-01   2.4040033e-16
   6.2228214e-01   1.5092836e-16
   6.3117189e-01   1.0510125e-16
   6.4006163e-01   7.0762153e-17
   6.4895138e-01   4.8592558e-17
   6.5784112e-01   3.2616508e-17
   6.6673087e-01   2.4132800e-17
   6.7562061e-01   1.7888541e-17
   6.8451036e-01   1.2917204e-17
   6.9340010e-01   9.3906648e-18
   7.0228985e-01   6.0444464e-18
   7.1117959e-01   4.4901766e-18
   7.2006934e-01   3.5646572e-18
   7.2895908e-01   2.2278773e-18
   7.3784883e-01   1.5073662e-18
   7.4673857e-01   1.0808849e-18
   7.5562832e-01   7.8507356e-19
   7.6451806e-01   5.3208109e-19
   7.7340781e-01   3.5291927e-19
   7.8229755e-01   2.5482239e-19
   7.9118730e-01   2.1318182e-19
   8.0007704e-01   1.7217218e-19
   8.0896679e-01   1.3516568e-19
   8.1785653e-01   1.0672257e-19
   8.2674628e-01   7.8367303e-20
   8.3563602e-01   5.3738338e-20
   8.4452577e-01   3.7659506e-20
   8.5341551e-01   2.6174423e-20
   8.6230526e-01   1.7437787e-20
   8.7119500e-01   1.0946406e-20
   8.8008475e-01   8.2839986e-21
   8.8897449e-01   6.3906033e-21
   8.9786424e-01   4.6001714e-21
   9.0675398e-01   3.6724029e-21
   9.1564373e-01   3.0047500e-21
   9.2453347e-01   2.2763753e-21
   9.3342322e-01   1.6426355e-21
   9.4231296e-01   1.2747841e-21
   9.5120271e-01   9.1777546e-22
   9.6009245e-01   6.7727826e-22
   9.6898220e-01   4.9990188e-22
   9.7787194e-01   3.8730947e-22
   9.8676168e-01   2.7894472e-22
   9.9565143e-01   2.2638173e-22
   1.0045412e+00   1.7680572e-22
   1.0134309e+00   1.4239622e-22
   1.0223207e+00   1.1395261e-22
   1.0312104e+00   9.2063936e-23
   1.0401002e+00   7.4218747e-23
   1.0489899e+00   6.1079850e-23
   1.0578796e+00   4.6286523e-23
   1.0667694e+00   4.0102269e-23
   1.0756591e+00   3.3137935e-23
   1.0845489e+00   2.6294248e-23
   1.0934386e+00   1.9037671e-23
   1.1023284e+00   1.5230125e-23
   1.1112181e+00   1.2817981e-23
   1.1201079e+00   1.0058431e-23
   1.1289976e+00   8.0064682e-24
   1.1378873e+00   7.1373786e-24
   1.1467771e+00   6.6962845e-24
   1.1556668e+00   6.4946305e-24
   1.1645566e+00   6.3761142e-24
   1.1734463e+00   5.3674449e-24
   1.1823361e+00   4.4857644e-24
   1.1912258e+00   3.9961855e-24
   1.2001156e+00   3.4254153e-24
   1.2090053e+00   2.6012828e-24
   1.2178951e+00   2.0330117e-24
   1.2267848e+00   1.5513669e-24
   1.2356745e+00   1.1916363e-24
   1.2445643e+00   8.9907609e-25
   1.2534540e+00   8.1086365e-25
   1.2623438e+00   6.6541045e-25
   1.2712335e+00   5.4349140e-25
   1.2801233e+00   4.9924588e-25
   1.2890130e+00   4.5355813e-25
   1.2979028e+00   3.9812018e-25
   1.3067925e+00   3.5444648e-25
   1.3156822e+00   3.2295403e-25
   1.3245720e+00   2.9654835e-25
   1.3334617e+00   2.8069390e-25
   1.3423515e+00   2.6222779e-25
   1.3512412e+00   2.3335270e-25
   1.3601310e+00   2.1258950e-25
   1.3690207e+00   1.9745105e-25
   1.3779105e+00   1.8252409e-25
   1.3868002e+00   1.7285147e-25
   1.3956900e+00   1.6475971e-25
   1.4045797e+00   1.5335506e-25
   1.4134694e+00   1.4235629e-25
   1.4223592e+00   1.3821472e-25
   1.4312489e+00   1.3507731e-25
   1.4401387e+00   1.3221686e-25
   1.4490284e+00   1.3004320e-25
   1.4579182e+00   1.2724145e-25
   1.4668079e+00   1.1970343e-25
   1.4756977e+00   1.1058818e-25
   1.4845874e+00   1.0155387e-25
   1.4934771e+00   8.1775281e-26
   1.5023669e+00   7.7187871e-26
   1.5112566e+00   7.5858979e-26
   1.5201464e+00   7.4631425e-26
   1.5290361e+00   7.3434500e-26
   1.5379259e+00   7.2396865e-26
   1.5468156e+00   7.0647675e-26
   1.5557054e+00   6.8783246e-26
   1.5645951e+00   6.2659661e-26
   1.5734848e+00   5.5466517e-26
   1.5823746e+00   5.4308544e-26
   1.5912643e+00   5.3271150e-26
   1.6001541e+00   5.2270006e-26
   1.6090438e+00   5.1472688e-26
   1.6179336e+00   5.0521178e-26
   1.6268233e+00   3.8110969e-26
   1.6357131e+00   3.6527166e-26
   1.6446028e+00   3.6385253e-26
   1.6534926e+00   3.6303682e-26
   1.6623823e+00   3.6241966e-26
   1.6712720e+00   3.6168953e-26
   1.6801618e+00   3.5012935e-26
   1.6890515e+00   3.4976040e-26
   1.6979413e+00   3.4928460e-26
   1.7068310e+00   3.4883481e-26
   1.7157208e+00   3.4772082e-26
   1.7246105e+00   3.4618620e-26
   1.7335003e+00   3.4443368e-26
   1.7423900e+00   3.4253024e-26
   1.7512797e+00   3.3521404e-26
   1.7601695e+00   3.3472354e-26
   1.7690592e+00   3.3420280e-26
   1.7779490e+00   3.3362949e-26
   1.7868387e+00   3.3202277e-26
   1.7957285e+00   3.3071537e-26
   1.8046182e+00   3.2989998e-26
   1.8135080e+00   3.2938565e-26
   1.8223977e+00   3.2905935e-26
   1.8312875e+00   3.2887459e-26
   1.8401772e+00   3.2877897e-26
   1.8490669e+00   3.2865976e-26
   1.8579567e+00   3.2854271e-26
   1.8668464e+00   3.2839809e-26
   1.8757362e+00   3.2824982e-26
   1.8846259e+00   3.2807217e-26
   1.8935157e+00   3.2786713e-26
   1.9024054e+00   3.2763033e-26
   1.9112952e+00   3.2732619e-26
   1.9201849e+00   3.2699603e-26
   1.9290746e+00   3.2654567e-26
   1.9379644e+00   3.2601726e-26
   1.9468541e+00   3.2533913e-26
   1.9557439e+00   3.2448480e-26
   1.9646336e+00   3.2339554e-26
   1.9735234e+00   3.2210867e-26
   1.9824131e+00   3.2053054e-26
   1.9913029e+00   3.1852956e-26
   2.0001926e+00   3.1588873e-26
   2.0090823e+00   3.1280570e-26
   2.0179721e+00   3.0869909e-26
   2.0268618e+00   3.0418462e-26
   2.0357516e+00   2.9902961e-26
   2.0446413e+00   2.9331567e-26
   2.0535311e+00   2.8717493e-26
   2.0624208e+00   2.8041490e-26
   2.0713106e+00   2.7389571e-26
   2.0802003e+00   2.6732675e-26
   2.0890901e+00   2.6143639e-26
   2.0979798e+00   2.5696857e-26
   2.1068695e+00   2.5390055e-26
   2.1157593e+00   2.5181714e-26
   2.1246490e+00   2.5105059e-26
   2.1335388e+00   2.5080574e-26
   2.1424285e+00   2.5075012e-26
   2.1513183e+00   2.5073592e-26
   2.1602080e+00   2.5072416e-26
   2.1690978e+00   2.5070958e-26
   2.1779875e+00   2.5069314e-26
   2.1868772e+00   2.5067137e-26
   2.1957670e+00   2.5064558e-26
   2.2046567e+00   2.5061189e-26
   2.2135465e+00   2.5057034e-26
   2.2224362e+00   2.2455264e-26
   2.2313260e+00   1.8527430e-26
   2.2402157e+00   1.8524699e-26
   2.2491055e+00   1.8521400e-26
   2.2579952e+00   1.8517841e-26
   2.2668850e+00   1.8513649e-26
   2.2757747e+00   1.8509259e-26
   2.2846644e+00   1.8504531e-26
   2.2935542e+00   1.8499216e-26
   2.3024439e+00   1.8493206e-26
   2.3113337e+00   1.8485684e-26
   2.3202234e+00   1.8477939e-26
   2.3291132e+00   1.8469029e-26
   2.3380029e+00   1.8459253e-26
   2.3468927e+00   1.8448246e-26
   2.3557824e+00   1.8437456e-26
   2.3646721e+00   1.8427689e-26
   2.3735619e+00   1.8419900e-26
   2.3824516e+00   1.8413859e-26
   2.3913414e+00   1.8409687e-26
   2.4002311e+00   1.8407695e-26
   2.4091209e+00   1.8406796e-26
   2.4180106e+00   1.8406532e-26
   2.4269004e+00   1.8406407e-26
   2.4357901e+00   1.8406326e-26
   2.4446799e+00   1.8406223e-26
   2.4535696e+00   1.8406103e-26
   2.4624593e+00   1.8405966e-26
   2.4713491e+00   1.8405828e-26
   2.4802388e+00   1.8405666e-26
   2.4891286e+00   1.8405487e-26
   2.4980183e+00   1.8405274e-26
   2.5069081e+00   1.8405030e-26
   2.5157978e+00   1.8404676e-26
   2.5246876e+00   1.8404338e-26
   2.5335773e+00   1.8403851e-26
   2.5424670e+00   1.8403299e-26
   2.5513568e+00   1.8402570e-26
   2.5602465e+00   1.8401780e-26
   2.5691363e+00   1.8400754e-26
   2.5780260e+00   1.8399353e-26
   2.5869158e+00   1.8397727e-26
   2.5958055e+00   1.8395516e-26
   2.6046953e+00   1.8392669e-26
   2.6135850e+00   1.8389378e-26
   2.6224747e+00   1.8385203e-26
   2.6313645e+00   1.8380241e-26
   2.6402542e+00   1.8373215e-26
   2.6491440e+00   1.8364802e-26
   2.6580337e+00   1.8355491e-26
   2.6669235e+00   1.8344562e-26
   2.6758132e+00   1.8331937e-26
   2.6847030e+00   1.8315582e-26
   2.6935927e+00   1.8302168e-26
   2.7024825e+00   1.8287224e-26
   2.7113722e+00   1.8273836e-26
   2.7202619e+00   1.8260686e-26
   2.7291517e+00   1.8250815e-26
   2.7380414e+00   1.8243586e-26
   2.7469312e+00   1.8239629e-26
   2.7558209e+00   1.8238193e-26
   2.7647107e+00   1.8237790e-26
   2.7736004e+00   1.8237730e-26
   2.7824902e+00   1.8237715e-26
   2.7913799e+00   1.8237700e-26
   2.8002696e+00   1.8237677e-26
   2.8091594e+00   1.8237651e-26
   2.8180491e+00   1.8237615e-26
   2.8269389e+00   1.8237570e-26
   2.8358286e+00   1.8237514e-26
   2.8447184e+00   1.8237442e-26
   2.8536081e+00   1.8237347e-26
   2.8624979e+00   1.8237234e-26
   2.8713876e+00   1.8237089e-26
   2.8802774e+00   1.8236904e-26
   2.8891671e+00   1.8236672e-26
   2.8980568e+00   1.8236337e-26
   2.9069466e+00   1.8235945e-26
   2.9158363e+00   1.8235396e-26
   2.9247261e+00   1.8234778e-26
   2.9336158e+00   1.8233907e-26
   2.9425056e+00   1.8232884e-26
   2.9513953e+00   1.8231478e-26
   2.9602851e+00   1.8229807e-26
   2.9691748e+00   1.8227722e-26
   2.9780645e+00   1.8225161e-26
   2.9869543e+00   1.8221725e-26
   2.9958440e+00   1.8217289e-26
   3.0047338e+00   1.8211815e-26
   3.0136235e+00   1.8203876e-26
   3.0225133e+00   1.8193822e-26
   3.0314030e+00   1.8179430e-26
   3.0402928e+00   1.8163213e-26
   3.0491825e+00   1.8140742e-26
   3.0580722e+00   1.8115290e-26
   3.0669620e+00   1.8080755e-26
   3.0758517e+00   1.8040470e-26
   3.0847415e+00   1.7987477e-26
   3.0936312e+00   1.7927012e-26
   3.1025210e+00   1.7840530e-26
   3.1114107e+00   1.7735677e-26
   3.1203005e+00   1.7603352e-26
   3.1291902e+00   1.7448132e-26
   3.1380800e+00   1.7257402e-26
   3.1469697e+00   1.7021625e-26
   3.1558594e+00   1.6743965e-26
   3.1647492e+00   1.6406931e-26
   3.1736389e+00   1.6028918e-26
   3.1825287e+00   1.5606817e-26
   3.1914184e+00   1.5606807e-26
   3.2003082e+00   1.5606800e-26
   3.2091979e+00   1.5606794e-26
   3.2180877e+00   1.5606790e-26
   3.2269774e+00   1.5606788e-26
   3.2358671e+00   1.5606788e-26
   3.2447569e+00   1.5606788e-26
   3.2536466e+00   1.5606788e-26
   3.2625364e+00   1.5606788e-26
   3.2714261e+00   1.5606788e-26
   3.2803159e+00   1.5606788e-26
   3.2892056e+00   1.5606788e-26
   3.2980954e+00   1.5241285e-26
   3.3069851e+00   1.3516396e-26
   3.3158749e+00   1.1906560e-26
   3.3247646e+00   1.1337927e-26
   3.3336543e+00   1.1337915e-26
   3.3425441e+00   1.1337899e-26
   3.3514338e+00   1.1337876e-26
   3.3603236e+00   1.1337851e-26
   3.3692133e+00   1.1337816e-26
   3.3781031e+00   1.1337768e-26
   3.3869928e+00   1.1337711e-26
   3.3958826e+00   1.1337638e-26
   3.4047723e+00   1.1337552e-26
   3.4136620e+00   1.1337440e-26
   3.4225518e+00   1.1337299e-26
   3.4314415e+00   1.1337115e-26
   3.4403313e+00   1.1336901e-26
   3.4492210e+00   1.1336606e-26
   3.4581108e+00   1.1336277e-26
   3.4670005e+00   1.1335868e-26
   3.4758903e+00   1.1335336e-26
   3.4847800e+00   1.1334796e-26
   3.4936697e+00   1.1334201e-26
   3.5025595e+00   1.1333617e-26
   3.5114492e+00   1.1333032e-26
   3.5203390e+00   1.1332482e-26
   3.5292287e+00   1.1331989e-26
   3.5381185e+00   1.1331634e-26
   3.5470082e+00   1.1331435e-26
   3.5558980e+00   1.1331342e-26
   3.5647877e+00   1.1331315e-26
   3.5736775e+00   1.1331311e-26
   3.5825672e+00   1.1331311e-26
   3.5914569e+00   1.1331311e-26
   3.6003467e+00   1.1331310e-26
   3.6092364e+00   1.1331310e-26
   3.6181262e+00   1.1331310e-26
   3.6270159e+00   1.1331309e-26
   3.6359057e+00   1.1331308e-26
   3.6447954e+00   1.1331308e-26
   3.6536852e+00   1.1331307e-26
   3.6625749e+00   1.1331305e-26
   3.6714646e+00   1.1331303e-26
   3.6803544e+00   1.1331301e-26
   3.6892441e+00   1.1331298e-26
   3.6981339e+00   1.1331294e-26
   3.7070236e+00   1.1331289e-26
   3.7159134e+00   1.1331284e-26
   3.7248031e+00   1.1331276e-26
   3.7336929e+00   1.1331267e-26
   3.7425826e+00   1.1331255e-26
   3.7514724e+00   1.1331241e-26
   3.7603621e+00   1.1331223e-26
   3.7692518e+00   1.0723006e-26
   3.7781416e+00   9.0015482e-27
   3.7870313e+00   9.0015482e-27
   3.7959211e+00   9.0015482e-27
   3.8048108e+00   9.0015482e-27
   3.8137006e+00   9.0015482e-27
   3.8225903e+00   9.0015481e-27
   3.8314801e+00   9.0015481e-27
   3.8403698e+00   9.0015481e-27
   3.8492595e+00   9.0015480e-27
   3.8581493e+00   9.0015480e-27
   3.8670390e+00   9.0015479e-27
   3.8759288e+00   9.0015478e-27
   3.8848185e+00   9.0015477e-27
   3.8937083e+00   9.0015475e-27
   3.9025980e+00   9.0015473e-27
   3.9114878e+00   9.0015471e-27
   3.9203775e+00   9.0015468e-27
   3.9292673e+00   9.0015464e-27
   3.9381570e+00   9.0015460e-27
   3.9470467e+00   9.0015455e-27
   3.9559365e+00   9.0015449e-27
   3.9648262e+00   9.0015444e-27
   3.9737160e+00   9.0015438e-27
   3.9826057e+00   9.0015433e-27
   3.9914955e+00   9.0015428e-27
   4.0003852e+00   9.0015425e-27
   4.0092750e+00   9.0015422e-27
   4.0181647e+00   9.0015421e-27
   4.0270544e+00   9.0015421e-27
   4.0359442e+00   9.0015420e-27
   4.0448339e+00   9.0015419e-27
   4.0537237e+00   9.0015418e-27
   4.0626134e+00   9.0015417e-27
   4.0715032e+00   9.0015415e-27
   4.0803929e+00   9.0015413e-27
   4.0892827e+00   9.0015411e-27
   4.0981724e+00   9.0015407e-27
   4.1070621e+00   9.0015402e-27
   4.1159519e+00   9.0015396e-27
   4.1248416e+00   9.0015388e-27
   4.1337314e+00   9.0015378e-27
   4.1426211e+00   9.0015363e-27
   4.1515109e+00   9.0015347e-27
   4.1604006e+00   9.0015325e-27
   4.1692904e+00   9.0015299e-27
   4.1781801e+00   9.0015266e-27
   4.1870699e+00   9.0015219e-27
   4.1959596e+00   9.0015158e-27
   4.2048493e+00   9.0015088e-27
   4.2137391e+00   9.0015000e-27
   4.2226288e+00   9.0014887e-27
   4.2315186e+00   9.0014743e-27
   4.2404083e+00   9.0014537e-27
   4.2492981e+00   9.0014304e-27
   4.2581878e+00   9.0014001e-27
   4.2670776e+00   9.0013633e-27
   4.2759673e+00   9.0013155e-27
   4.2848570e+00   9.0012546e-27
   4.2937468e+00   9.0011776e-27
   4.3026365e+00   9.0010758e-27
   4.3115263e+00   9.0009488e-27
   4.3204160e+00   9.0007905e-27
   4.3293058e+00   9.0005841e-27
   4.3381955e+00   9.0003019e-27
   4.3470853e+00   8.9999455e-27
   4.3559750e+00   8.9995269e-27
   4.3648648e+00   8.9989453e-27
   4.3737545e+00   8.9982141e-27
   4.3826442e+00   8.9973413e-27
   4.3915340e+00   8.9962131e-27
   4.4004237e+00   8.9947693e-27
   4.4093135e+00   8.9930771e-27
   4.4182032e+00   8.9909324e-27
   4.4270930e+00   8.9881905e-27
   4.4359827e+00   8.9847730e-27


==> Fig_nd/Qing_CR.txt <==
   0.0000000e+00   1.2308711e+11
   4.6464483e-04   1.0904849e+11
   9.2928966e-04   9.9840856e+10
   1.3939345e-03   9.1972359e+10
   1.8585793e-03   8.2648905e+10
   2.3232242e-03   7.7038732e+10
   2.7878690e-03   7.0104634e+10
   3.2525138e-03   6.4501609e+10
   3.7171587e-03   6.1320260e+10
   4.1818035e-03   5.6630808e+10
   4.6464483e-03   5.3348970e+10
   5.1110931e-03   5.0620048e+10
   5.5757380e-03   4.6414348e+10
   6.0403828e-03   4.3536166e+10
   6.5050276e-03   3.9677388e+10
   6.9696725e-03   3.7380766e+10
   7.4343173e-03   3.4807007e+10
   7.8989621e-03   3.2759970e+10
   8.3636070e-03   3.1331459e+10
   8.8282518e-03   2.9951228e+10
   9.2928966e-03   2.8864258e+10
   9.7575415e-03   2.7752052e+10
   1.0222186e-02   2.7106756e+10
   1.0686831e-02   2.5901623e+10
   1.1151476e-02   2.5536893e+10
   1.1616121e-02   2.3474283e+10
   1.2080766e-02   2.1939951e+10
   1.2545410e-02   2.1074429e+10
   1.3010055e-02   2.0101664e+10
   1.3474700e-02   1.9098789e+10
   1.3939345e-02   1.8251863e+10
   1.4403990e-02   1.7055987e+10
   1.4868635e-02   1.6051443e+10
   1.5333279e-02   1.5489642e+10
   1.5797924e-02   1.4819434e+10
   1.6262569e-02   1.3748007e+10
   1.6727214e-02   1.2832539e+10
   1.7191859e-02   1.1988948e+10
   1.7656504e-02   1.1231514e+10
   1.8121148e-02   1.0841035e+10
   1.8585793e-02   1.0625681e+10
   1.9050438e-02   9.6744699e+09
   1.9515083e-02   8.9363813e+09
   1.9979728e-02   7.7672413e+09
   2.0444373e-02   7.3368061e+09
   2.0909017e-02   6.7755685e+09
   2.1373662e-02   6.3219398e+09
   2.1838307e-02   6.0296674e+09
   2.2302952e-02   5.4773781e+09
   2.2767597e-02   5.1216149e+09
   2.3232242e-02   4.7382745e+09
   2.3696886e-02   4.2906340e+09
   2.4161531e-02   3.8957162e+09
   2.4626176e-02   3.5363342e+09
   2.5090821e-02   3.2252276e+09
   2.5555466e-02   3.0314915e+09
   2.6020111e-02   2.7953186e+09
   2.6484755e-02   2.5493916e+09
   2.6949400e-02   2.3705834e+09
   2.7414045e-02   2.2054908e+09
   2.7878690e-02   2.0226778e+09
   2.8343335e-02   1.8764204e+09
   2.8807980e-02   1.7564432e+09
   2.9272624e-02   1.6840208e+09
   2.9737269e-02   1.5941177e+09
   3.0201914e-02   1.3939169e+09
   3.0666559e-02   1.2630316e+09
   3.1131204e-02   1.1347426e+09
   3.1595849e-02   1.0275381e+09
   3.2060493e-02   9.6103937e+08
   3.2525138e-02   8.8131234e+08
   3.2989783e-02   8.1719359e+08
   3.3454428e-02   7.3476243e+08
   3.3919073e-02   6.7728561e+08
   3.4383718e-02   6.3831158e+08
   3.4848362e-02   6.1215374e+08
   3.5313007e-02   5.8728942e+08
   3.5777652e-02   5.4746098e+08
   3.6242297e-02   4.9992590e+08
   3.6706942e-02   4.5635307e+08
   3.7171587e-02   4.2540748e+08
   3.7636231e-02   3.7465261e+08
   3.8100876e-02   3.5197568e+08
   3.8565521e-02   3.0929927e+08
   3.9030166e-02   2.9360696e+08
   3.9494811e-02   2.6213702e+08
   3.9959456e-02   2.4436141e+08
   4.0424100e-02   2.2028413e+08
   4.0888745e-02   2.0142509e+08
   4.1353390e-02   1.8416758e+08
   4.1818035e-02   1.6333864e+08
   4.2282680e-02   1.5220439e+08
   4.2747324e-02   1.4186429e+08
   4.3211969e-02   1.3649354e+08
   4.3676614e-02   1.2462388e+08
   4.4141259e-02   1.1542595e+08
   4.4605904e-02   1.0716219e+08
   4.5070549e-02   1.0245167e+08
   4.5535193e-02   9.1929328e+07
   4.5999838e-02   8.6105270e+07
   4.6464483e-02   8.0251061e+07
   4.6929128e-02   7.1248706e+07
   4.7393773e-02   6.7489054e+07
   4.7858418e-02   6.1232074e+07
   4.8323062e-02   5.5761475e+07
   4.8787707e-02   5.2565788e+07
   4.9252352e-02   4.8611803e+07
   4.9716997e-02   4.4550028e+07
   5.0181642e-02   4.2015453e+07
   5.0646287e-02   3.7059394e+07
   5.1110931e-02   3.3571117e+07
   5.1575576e-02   3.2588554e+07
   5.2040221e-02   2.8985410e+07
   5.2504866e-02   2.7746253e+07
   5.2969511e-02   2.7178253e+07
   5.3434156e-02   2.4577281e+07
   5.3898800e-02   2.2510102e+07
   5.4363445e-02   2.0654803e+07
   5.4828090e-02   1.9095693e+07
   5.5292735e-02   1.7719983e+07
   5.5757380e-02   1.6208591e+07
   5.6222025e-02   1.5189681e+07
   5.6686669e-02   1.4056696e+07
   5.7151314e-02   1.2616692e+07
   5.7615959e-02   1.1270388e+07
   5.8080604e-02   1.0740188e+07
   5.8545249e-02   1.0163598e+07
   5.9009894e-02   9.2269694e+06
   5.9474538e-02   8.4547106e+06
   5.9939183e-02   7.3568038e+06
   6.0403828e-02   6.5457764e+06
   6.0868473e-02   6.2422299e+06
   6.1333118e-02   5.6529832e+06
   6.1797763e-02   5.1002318e+06
   6.2262407e-02   4.5496784e+06
   6.2727052e-02   4.1946888e+06
   6.3191697e-02   4.0324926e+06
   6.3656342e-02   3.7325058e+06
   6.4120987e-02   3.3942408e+06
   6.4585632e-02   3.1758804e+06
   6.5050276e-02   2.9396523e+06
   6.5514921e-02   2.6953683e+06
   6.5979566e-02   2.3344479e+06
   6.6444211e-02   2.1173135e+06
   6.6908856e-02   1.9228746e+06
   6.7373501e-02   1.7885548e+06
   6.7838145e-02   1.7152417e+06
   6.8302790e-02   1.5365918e+06
   6.8767435e-02   1.3893279e+06
   6.9232080e-02   1.3125181e+06
   6.9696725e-02   1.2186779e+06
   7.0161370e-02   1.1449113e+06
   7.0626014e-02   1.0599192e+06
   7.1090659e-02   9.9583338e+05
   7.1555304e-02   9.0577809e+05
   7.2019949e-02   8.3417154e+05
   7.2484594e-02   8.0454406e+05
   7.2949239e-02   7.2041939e+05
   7.3413883e-02   6.6017583e+05
   7.3878528e-02   5.9921030e+05
   7.4343173e-02   5.3912657e+05
   7.4807818e-02   5.0109688e+05
   7.5272463e-02   4.7368117e+05
   7.5737108e-02   4.1372525e+05
   7.6201752e-02   3.8808256e+05
   7.6666397e-02   3.6444625e+05
   7.7131042e-02   3.2890427e+05
   7.7595687e-02   2.9747784e+05
   7.8060332e-02   2.8289457e+05
   7.8524977e-02   2.6843585e+05
   7.8989621e-02   2.4489763e+05
   7.9454266e-02   2.2497004e+05
   7.9918911e-02   2.0168224e+05
   8.0383556e-02   1.7893479e+05
   8.0848201e-02   1.6880051e+05
   8.1312845e-02   1.5702536e+05
   8.1777490e-02   1.4002188e+05
   8.2242135e-02   1.2801407e+05
   8.2706780e-02   1.1708018e+05
   8.3171425e-02   1.0073699e+05
   8.3636070e-02   9.5907418e+04
   8.4100714e-02   8.2971014e+04
   8.4565359e-02   7.8002509e+04
   8.5030004e-02   6.7844341e+04
   8.5494649e-02   6.3393400e+04
   8.5959294e-02   5.6663198e+04
   8.6423939e-02   5.3834881e+04
   8.6888583e-02   5.1107519e+04
   8.7353228e-02   4.5388871e+04
   8.7817873e-02   4.2980357e+04
   8.8282518e-02   3.8993967e+04
   8.8747163e-02   3.6912050e+04
   8.9211808e-02   3.4125222e+04
   8.9676452e-02   2.9783803e+04
   9.0141097e-02   2.7657896e+04
   9.0605742e-02   2.5764233e+04
   9.1070387e-02   2.3650588e+04
   9.1535032e-02   2.1789051e+04
   9.1999677e-02   2.0839177e+04
   9.2464321e-02   1.9267575e+04
   9.2928966e-02   1.7517493e+04
   9.3393611e-02   1.6186366e+04
   9.3858256e-02   1.4947566e+04
   9.4322901e-02   1.3931418e+04
   9.4787546e-02   1.3072590e+04
   9.5252190e-02   1.2123725e+04
   9.5716835e-02   1.1347250e+04
   9.6181480e-02   1.0403688e+04
   9.6646125e-02   9.9940696e+03
   9.7110770e-02   9.3343713e+03
   9.7575415e-02   8.7857038e+03
   9.8040059e-02   8.1866448e+03
   9.8504704e-02   7.8709684e+03
   9.8969349e-02   7.5690567e+03
   9.9433994e-02   7.2104002e+03
   9.9898639e-02   6.8790609e+03
   1.0036328e-01   6.7042493e+03
   1.0082793e-01   6.3689944e+03
   1.0129257e-01   5.9396574e+03
   1.0175722e-01   5.6644330e+03
   1.0222186e-01   5.4970060e+03
   1.0268651e-01   5.3849483e+03
   1.0315115e-01   5.2279083e+03
   1.0361580e-01   5.0693136e+03
   1.0408044e-01   4.9757418e+03
   1.0454509e-01   4.7419691e+03
   1.0500973e-01   4.5796325e+03
   1.0547438e-01   4.4312524e+03
   1.0593902e-01   4.3152973e+03
   1.0640367e-01   4.2239508e+03
   1.0686831e-01   4.1659767e+03
   1.0733296e-01   3.9988453e+03
   1.0779760e-01   3.8263158e+03
   1.0826225e-01   3.7974701e+03
   1.0872689e-01   3.7291876e+03
   1.0919154e-01   3.6997850e+03
   1.0965618e-01   3.6075460e+03
   1.1012083e-01   3.5920899e+03
   1.1058547e-01   3.4912031e+03
   1.1105011e-01   3.4241478e+03
   1.1151476e-01   3.2799077e+03
   1.1197940e-01   3.1574569e+03
   1.1244405e-01   3.0895329e+03
   1.1290869e-01   3.0543550e+03
   1.1337334e-01   3.0014280e+03
   1.1383798e-01   2.9504804e+03
   1.1430263e-01   2.7895722e+03
   1.1476727e-01   2.7470485e+03
   1.1523192e-01   2.6835775e+03
   1.1569656e-01   2.6514912e+03
   1.1616121e-01   2.5612335e+03
   1.1662585e-01   2.4984038e+03
   1.1709050e-01   2.4311003e+03
   1.1755514e-01   2.3228622e+03
   1.1801979e-01   2.3038819e+03
   1.1848443e-01   2.1983134e+03
   1.1894908e-01   2.1350310e+03
   1.1941372e-01   2.1004412e+03
   1.1987837e-01   2.0748808e+03
   1.2034301e-01   2.0189952e+03
   1.2080766e-01   1.9181232e+03
   1.2127230e-01   1.8488269e+03
   1.2173695e-01   1.8268736e+03
   1.2220159e-01   1.7500580e+03
   1.2266624e-01   1.7027557e+03
   1.2313088e-01   1.6696873e+03
   1.2359553e-01   1.6153332e+03
   1.2406017e-01   1.5324259e+03
   1.2452481e-01   1.4459477e+03
   1.2498946e-01   1.3876681e+03
   1.2545410e-01   1.3443794e+03
   1.2591875e-01   1.3129475e+03
   1.2638339e-01   1.2557437e+03
   1.2684804e-01   1.2371669e+03
   1.2731268e-01   1.2121800e+03
   1.2777733e-01   1.1854723e+03
   1.2824197e-01   1.1566254e+03
   1.2870662e-01   1.0923138e+03
   1.2917126e-01   1.0814970e+03
   1.2963591e-01   1.0401871e+03
   1.3010055e-01   1.0155988e+03
   1.3056520e-01   9.8841998e+02
   1.3102984e-01   9.6708333e+02
   1.3149449e-01   9.2337158e+02
   1.3195913e-01   8.7216684e+02
   1.3242378e-01   8.4278040e+02
   1.3288842e-01   8.1527482e+02
   1.3335307e-01   7.9495749e+02
   1.3381771e-01   7.4231181e+02
   1.3428236e-01   7.3094955e+02
   1.3474700e-01   7.1196068e+02
   1.3521165e-01   6.7773639e+02
   1.3567629e-01   6.5965738e+02
   1.3614094e-01   6.4527999e+02
   1.3660558e-01   6.1160659e+02
   1.3707023e-01   5.9564136e+02
   1.3753487e-01   5.7384577e+02
   1.3799951e-01   5.4828392e+02
   1.3846416e-01   5.2771194e+02
   1.3892880e-01   5.1479139e+02
   1.3939345e-01   4.9949352e+02
   1.3985809e-01   4.8108254e+02
   1.4032274e-01   4.6676569e+02
   1.4078738e-01   4.5468373e+02
   1.4125203e-01   4.4300303e+02
   1.4171667e-01   4.3244962e+02
   1.4218132e-01   4.0627545e+02
   1.4264596e-01   3.8879585e+02
   1.4311061e-01   3.7835358e+02
   1.4357525e-01   3.6019384e+02
   1.4403990e-01   3.5219210e+02
   1.4450454e-01   3.3815391e+02
   1.4496919e-01   3.1477065e+02
   1.4543383e-01   3.1002948e+02
   1.4589848e-01   3.0292436e+02
   1.4636312e-01   2.9361771e+02
   1.4682777e-01   2.8725543e+02
   1.4729241e-01   2.7380997e+02
   1.4775706e-01   2.5864964e+02
   1.4822170e-01   2.4666148e+02
   1.4868635e-01   2.3420866e+02
   1.4915099e-01   2.2735678e+02
   1.4961564e-01   2.1688857e+02
   1.5008028e-01   2.0913312e+02
   1.5054493e-01   2.0556596e+02
   1.5100957e-01   1.8890755e+02
   1.5147422e-01   1.8372694e+02
   1.5193886e-01   1.7730943e+02
   1.5240350e-01   1.7273583e+02
   1.5286815e-01   1.6405760e+02
   1.5333279e-01   1.5997094e+02
   1.5379744e-01   1.5335886e+02
   1.5426208e-01   1.4629172e+02
   1.5472673e-01   1.4332641e+02
   1.5519137e-01   1.4082604e+02
   1.5565602e-01   1.3687886e+02
   1.5612066e-01   1.3369098e+02
   1.5658531e-01   1.2643278e+02
   1.5704995e-01   1.2148738e+02
   1.5751460e-01   1.1464860e+02
   1.5797924e-01   1.1210594e+02
   1.5844389e-01   1.0852043e+02
   1.5890853e-01   1.0455637e+02
   1.5937318e-01   1.0117491e+02
   1.5983782e-01   9.7697795e+01
   1.6030247e-01   9.1979648e+01
   1.6076711e-01   8.8648590e+01
   1.6123176e-01   8.5104496e+01
   1.6169640e-01   8.2894071e+01
   1.6216105e-01   7.7561085e+01
   1.6262569e-01   7.5990103e+01
   1.6309034e-01   7.2338681e+01
   1.6355498e-01   6.9947517e+01
   1.6401963e-01   6.8766943e+01
   1.6448427e-01   6.5677348e+01
   1.6494892e-01   6.4139551e+01
   1.6541356e-01   6.0612610e+01
   1.6587820e-01   5.7085009e+01
   1.6634285e-01   5.4504103e+01
   1.6680749e-01   5.2587467e+01
   1.6727214e-01   5.1281428e+01
   1.6773678e-01   5.0027487e+01
   1.6820143e-01   4.7206443e+01
   1.6866607e-01   4.4833207e+01
   1.6913072e-01   4.3763381e+01
   1.6959536e-01   4.1550189e+01
   1.7006001e-01   4.0106337e+01
   1.7052465e-01   3.8730870e+01
   1.7098930e-01   3.7728213e+01
   1.7145394e-01   3.5762209e+01
   1.7191859e-01   3.4606604e+01
   1.7238323e-01   3.3489806e+01
   1.7284788e-01   3.2721968e+01
   1.7331252e-01   3.0958443e+01
   1.7377717e-01   2.9229771e+01
   1.7424181e-01   2.8488421e+01
   1.7470646e-01   2.7369213e+01
   1.7517110e-01   2.6528982e+01
   1.7563575e-01   2.5117828e+01
   1.7610039e-01   2.4663535e+01
   1.7656504e-01   2.3780238e+01
   1.7702968e-01   2.3168708e+01
   1.7749433e-01   2.2496190e+01
   1.7795897e-01   2.1344857e+01
   1.7842362e-01   2.0706805e+01
   1.7888826e-01   1.9504965e+01
   1.7935290e-01   1.8818356e+01
   1.7981755e-01   1.8084886e+01
   1.8028219e-01   1.7177979e+01
   1.8074684e-01   1.6688414e+01
   1.8121148e-01   1.6277793e+01
   1.8167613e-01   1.5634414e+01
   1.8214077e-01   1.5069302e+01
   1.8260542e-01   1.4624111e+01
   1.8307006e-01   1.3819955e+01
   1.8353471e-01   1.3362118e+01
   1.8399935e-01   1.2778808e+01
   1.8446400e-01   1.1829314e+01
   1.8492864e-01   1.1621141e+01
   1.8539329e-01   1.1104792e+01
   1.8585793e-01   1.0659334e+01
   1.8632258e-01   1.0111651e+01
   1.8678722e-01   9.6975203e+00
   1.8725187e-01   9.1278119e+00
   1.8771651e-01   8.8229683e+00
   1.8818116e-01   8.6162475e+00
   1.8864580e-01   8.1777263e+00
   1.8911045e-01   7.8044785e+00
   1.8957509e-01   7.4934986e+00
   1.9003974e-01   7.2472327e+00
   1.9050438e-01   6.9284463e+00
   1.9096903e-01   6.5816521e+00
   1.9143367e-01   6.3761637e+00
   1.9189832e-01   6.2581414e+00
   1.9236296e-01   6.0707779e+00
   1.9282761e-01   5.9499404e+00
   1.9329225e-01   5.5489221e+00
   1.9375689e-01   5.3348546e+00
   1.9422154e-01   5.0520609e+00
   1.9468618e-01   4.9800787e+00
   1.9515083e-01   4.7827292e+00
   1.9561547e-01   4.6951892e+00
   1.9608012e-01   4.5890677e+00
   1.9654476e-01   4.4086414e+00
   1.9700941e-01   4.1465122e+00
   1.9747405e-01   3.9585174e+00
   1.9793870e-01   3.7517568e+00
   1.9840334e-01   3.6507188e+00
   1.9886799e-01   3.3838148e+00
   1.9933263e-01   3.2913532e+00
   1.9979728e-01   3.1303223e+00
   2.0026192e-01   3.0435257e+00
   2.0072657e-01   2.9342757e+00
   2.0119121e-01   2.8341370e+00
   2.0165586e-01   2.7730179e+00
   2.0212050e-01   2.6597252e+00
   2.0258515e-01   2.5436406e+00
   2.0304979e-01   2.4383884e+00
   2.0351444e-01   2.3287284e+00
   2.0397908e-01   2.2536353e+00
   2.0444373e-01   2.1462349e+00
   2.0490837e-01   2.0988788e+00
   2.0537302e-01   2.0314835e+00
   2.0583766e-01   1.9484025e+00
   2.0630231e-01   1.8142815e+00
   2.0676695e-01   1.7462263e+00
   2.0723159e-01   1.6830910e+00
   2.0769624e-01   1.6537766e+00
   2.0816088e-01   1.6202956e+00
   2.0862553e-01   1.5104008e+00
   2.0909017e-01   1.4541714e+00
   2.0955482e-01   1.4106464e+00
   2.1001946e-01   1.3677957e+00
   2.1048411e-01   1.3127554e+00
   2.1094875e-01   1.2507943e+00
   2.1141340e-01   1.2099762e+00
   2.1187804e-01   1.1748272e+00
   2.1234269e-01   1.1354532e+00
   2.1280733e-01   1.0801015e+00
   2.1327198e-01   1.0443143e+00
   2.1373662e-01   9.9310985e-01
   2.1420127e-01   9.7068259e-01
   2.1466591e-01   9.3462250e-01
   2.1513056e-01   8.8701610e-01
   2.1559520e-01   8.3668443e-01
   2.1605985e-01   8.0516535e-01
   2.1652449e-01   7.9403247e-01
   2.1698914e-01   7.7805554e-01
   2.1745378e-01   7.2174408e-01
   2.1791843e-01   7.0675972e-01
   2.1838307e-01   6.6271183e-01
   2.1884772e-01   6.3959003e-01
   2.1931236e-01   6.1932657e-01
   2.1977701e-01   5.9756037e-01
   2.2024165e-01   5.6554102e-01
   2.2070629e-01   5.4018613e-01
   2.2117094e-01   5.0723790e-01
   2.2163558e-01   5.0128599e-01
   2.2210023e-01   4.8281708e-01
   2.2256487e-01   4.5615582e-01
   2.2302952e-01   4.4383623e-01
   2.2349416e-01   4.2420165e-01
   2.2395881e-01   4.0930985e-01
   2.2442345e-01   3.8780631e-01
   2.2488810e-01   3.7222538e-01
   2.2535274e-01   3.4804187e-01
   2.2581739e-01   3.3804362e-01
   2.2628203e-01   3.2887103e-01
   2.2674668e-01   3.1968375e-01
   2.2721132e-01   3.1203149e-01
   2.2767597e-01   3.0353119e-01
   2.2814061e-01   2.8828843e-01
   2.2860526e-01   2.7531749e-01
   2.2906990e-01   2.6596075e-01
   2.2953455e-01   2.6295826e-01
   2.2999919e-01   2.4718188e-01
   2.3046384e-01   2.3099454e-01
   2.3092848e-01   2.2250023e-01
   2.3139313e-01   2.1496384e-01
   2.3185777e-01   2.0833967e-01
   2.3232242e-01   2.0245820e-01
   2.3278706e-01   1.9429274e-01
   2.3325171e-01   1.7975351e-01
   2.3371635e-01   1.7662192e-01
   2.3418100e-01   1.6838889e-01
   2.3464564e-01   1.5926012e-01
   2.3511028e-01   1.5383289e-01
   2.3557493e-01   1.4923763e-01
   2.3603957e-01   1.4251614e-01
   2.3650422e-01   1.3709465e-01
   2.3696886e-01   1.3090539e-01
   2.3743351e-01   1.2355461e-01
   2.3789815e-01   1.2069093e-01
   2.3836280e-01   1.1643373e-01
   2.3882744e-01   1.1273123e-01
   2.3929209e-01   1.0665619e-01
   2.3975673e-01   1.0367525e-01
   2.4022138e-01   9.8527173e-02
   2.4068602e-01   9.6087471e-02
   2.4115067e-01   9.1156931e-02
   2.4161531e-01   8.5438842e-02
   2.4207996e-01   8.4618512e-02
   2.4254460e-01   8.1102411e-02
   2.4300925e-01   7.5558616e-02
   2.4347389e-01   7.4505460e-02
   2.4393854e-01   7.1394922e-02
   2.4440318e-01   6.8373209e-02
   2.4486783e-01   6.7071393e-02
   2.4533247e-01   6.1764802e-02
   2.4579712e-01   6.0362245e-02
   2.4626176e-01   5.9482709e-02
   2.4672641e-01   5.6192535e-02
   2.4719105e-01   5.3622107e-02
   2.4765570e-01   5.1726189e-02
   2.4812034e-01   4.8688422e-02
   2.4858498e-01   4.7712298e-02
   2.4904963e-01   4.5681094e-02
   2.4951427e-01   4.4442170e-02
   2.4997892e-01   4.2747400e-02
   2.5044356e-01   3.9992146e-02
   2.5090821e-01   3.9245659e-02
   2.5137285e-01   3.7818866e-02
   2.5183750e-01   3.5930996e-02
   2.5230214e-01   3.5268651e-02
   2.5276679e-01   3.3062489e-02
   2.5323143e-01   3.1701632e-02
   2.5369608e-01   3.0336433e-02
   2.5416072e-01   2.9614454e-02
   2.5462537e-01   2.7699905e-02
   2.5509001e-01   2.6946692e-02
   2.5555466e-01   2.5857856e-02
   2.5601930e-01   2.4972748e-02
   2.5648395e-01   2.3791723e-02
   2.5694859e-01   2.2958671e-02
   2.5741324e-01   2.1846581e-02
   2.5787788e-01   2.1373376e-02
   2.5834253e-01   2.0319368e-02
   2.5880717e-01   1.9494163e-02
   2.5927182e-01   1.8940388e-02
   2.5973646e-01   1.8407134e-02
   2.6020111e-01   1.7464742e-02
   2.6066575e-01   1.6427020e-02
   2.6113040e-01   1.5931698e-02
   2.6159504e-01   1.5486958e-02
   2.6205968e-01   1.5253622e-02
   2.6252433e-01   1.4343755e-02
   2.6298897e-01   1.3809864e-02
   2.6345362e-01   1.3656907e-02
   2.6391826e-01   1.2879132e-02
   2.6438291e-01   1.2535819e-02
   2.6484755e-01   1.1712170e-02
   2.6531220e-01   1.0873254e-02
   2.6577684e-01   1.0573861e-02
   2.6624149e-01   1.0138785e-02
   2.6670613e-01   9.7893354e-03
   2.6717078e-01   9.6641684e-03
   2.6763542e-01   9.1915748e-03
   2.6810007e-01   8.7066473e-03
   2.6856471e-01   8.5272493e-03
   2.6902936e-01   8.0096319e-03
   2.6949400e-01   7.7666053e-03
   2.6995865e-01   7.5657522e-03
   2.7042329e-01   7.2938485e-03
   2.7088794e-01   6.9084073e-03
   2.7135258e-01   6.5697251e-03
   2.7181723e-01   6.4970950e-03
   2.7228187e-01   6.2097314e-03
   2.7274652e-01   5.7894399e-03
   2.7321116e-01   5.4652739e-03
   2.7367581e-01   5.2001271e-03
   2.7414045e-01   5.1161245e-03
   2.7460510e-01   4.9624033e-03
   2.7506974e-01   4.7533838e-03
   2.7553439e-01   4.5384647e-03
   2.7599903e-01   4.3844084e-03
   2.7646367e-01   4.2048728e-03
   2.7692832e-01   4.0013973e-03
   2.7739296e-01   3.8116359e-03
   2.7785761e-01   3.6532151e-03
   2.7832225e-01   3.5370633e-03
   2.7878690e-01   3.3266072e-03
   2.7925154e-01   3.2846873e-03
   2.7971619e-01   3.1566945e-03
   2.8018083e-01   3.0197829e-03
   2.8064548e-01   2.8653448e-03
   2.8111012e-01   2.7013954e-03
   2.8157477e-01   2.6203631e-03
   2.8203941e-01   2.5514441e-03
   2.8250406e-01   2.4437527e-03
   2.8296870e-01   2.3027104e-03
   2.8343335e-01   2.2101764e-03
   2.8389799e-01   2.1652445e-03
   2.8436264e-01   2.1016890e-03
   2.8482728e-01   1.9831176e-03
   2.8529193e-01   1.9419738e-03
   2.8575657e-01   1.9127707e-03
   2.8622122e-01   1.8059334e-03
   2.8668586e-01   1.7030137e-03
   2.8715051e-01   1.6105156e-03
   2.8761515e-01   1.5402308e-03
   2.8807980e-01   1.4914090e-03
   2.8854444e-01   1.3903884e-03
   2.8900909e-01   1.3498108e-03
   2.8947373e-01   1.2815558e-03
   2.8993837e-01   1.2516765e-03
   2.9040302e-01   1.1716272e-03
   2.9086766e-01   1.1403981e-03
   2.9133231e-01   1.0669921e-03
   2.9179695e-01   1.0412822e-03
   2.9226160e-01   9.9778941e-04
   2.9272624e-01   9.7368522e-04
   2.9319089e-01   9.2253572e-04
   2.9365553e-01   8.9798724e-04
   2.9412018e-01   8.7225078e-04
   2.9458482e-01   8.1271093e-04
   2.9504947e-01   7.9013843e-04
   2.9551411e-01   7.6255582e-04
   2.9597876e-01   7.3964681e-04
   2.9644340e-01   7.1200683e-04
   2.9690805e-01   6.8398854e-04
   2.9737269e-01   6.6115693e-04
   2.9783734e-01   6.5305634e-04
   2.9830198e-01   6.2165774e-04
   2.9876663e-01   5.8385860e-04
   2.9923127e-01   5.6317431e-04
   2.9969592e-01   5.3202133e-04
   3.0016056e-01   5.1945809e-04
   3.0062521e-01   5.0244293e-04
   3.0108985e-01   4.7525424e-04
   3.0155450e-01   4.5398887e-04
   3.0201914e-01   4.2430384e-04
   3.0248379e-01   4.1585783e-04
   3.0294843e-01   4.0202248e-04
   3.0341307e-01   3.8826074e-04
   3.0387772e-01   3.6781525e-04
   3.0434236e-01   3.5564100e-04
   3.0480701e-01   3.4520034e-04
   3.0527165e-01   3.4225529e-04
   3.0573630e-01   3.2290512e-04
   3.0620094e-01   3.1229412e-04
   3.0666559e-01   3.0535128e-04
   3.0713023e-01   2.9351893e-04
   3.0759488e-01   2.8067875e-04
   3.0805952e-01   2.6918084e-04
   3.0852417e-01   2.5319389e-04
   3.0898881e-01   2.4205886e-04
   3.0945346e-01   2.3079068e-04
   3.0991810e-01   2.2230150e-04
   3.1038275e-01   2.1296806e-04
   3.1084739e-01   2.0782425e-04
   3.1131204e-01   1.9665108e-04
   3.1177668e-01   1.8162536e-04
   3.1224133e-01   1.7949245e-04
   3.1270597e-01   1.7311532e-04
   3.1317062e-01   1.6632408e-04
   3.1363526e-01   1.5986470e-04
   3.1409991e-01   1.5385582e-04
   3.1456455e-01   1.4951196e-04
   3.1502920e-01   1.4508270e-04
   3.1549384e-01   1.3665834e-04
   3.1595849e-01   1.3142463e-04
   3.1642313e-01   1.2554193e-04
   3.1688778e-01   1.2037718e-04
   3.1735242e-01   1.1514300e-04
   3.1781706e-01   1.0940228e-04
   3.1828171e-01   1.0550008e-04
   3.1874635e-01   1.0321224e-04
   3.1921100e-01   9.8261215e-05
   3.1967564e-01   9.2518027e-05
   3.2014029e-01   8.7593084e-05
   3.2060493e-01   8.4419969e-05
   3.2106958e-01   8.0660814e-05
   3.2153422e-01   7.9490647e-05
   3.2199887e-01   7.5797795e-05
   3.2246351e-01   7.2813865e-05
   3.2292816e-01   6.9858956e-05
   3.2339280e-01   6.6808680e-05
   3.2385745e-01   6.2240732e-05
   3.2432209e-01   6.1240982e-05
   3.2478674e-01   5.7106569e-05
   3.2525138e-01   5.5551325e-05
   3.2571603e-01   5.2983468e-05
   3.2618067e-01   5.0562855e-05
   3.2664532e-01   4.9431942e-05
   3.2710996e-01   4.6676143e-05
   3.2757461e-01   4.5251202e-05
   3.2803925e-01   4.3879351e-05
   3.2850390e-01   4.1970372e-05
   3.2896854e-01   4.0774528e-05
   3.2943319e-01   3.9648736e-05
   3.2989783e-01   3.7733101e-05
   3.3036248e-01   3.6634024e-05
   3.3082712e-01   3.5261546e-05
   3.3129176e-01   3.4347889e-05
   3.3175641e-01   3.2719619e-05
   3.3222105e-01   3.1315871e-05
   3.3268570e-01   3.0074064e-05
   3.3315034e-01   2.9303378e-05
   3.3361499e-01   2.7763905e-05
   3.3407963e-01   2.6822064e-05
   3.3454428e-01   2.5439155e-05
   3.3500892e-01   2.4347725e-05
   3.3547357e-01   2.3369051e-05
   3.3593821e-01   2.2895180e-05
   3.3640286e-01   2.1703416e-05
   3.3686750e-01   2.0904201e-05
   3.3733215e-01   2.0377777e-05
   3.3779679e-01   1.9133878e-05
   3.3826144e-01   1.8038674e-05
   3.3872608e-01   1.7031301e-05
   3.3919073e-01   1.6457218e-05
   3.3965537e-01   1.5612865e-05
   3.4012002e-01   1.5262150e-05
   3.4058466e-01   1.4524292e-05
   3.4104931e-01   1.3823909e-05
   3.4151395e-01   1.3557862e-05
   3.4197860e-01   1.2977192e-05
   3.4244324e-01   1.2796266e-05
   3.4290789e-01   1.1977123e-05
   3.4337253e-01   1.1729417e-05
   3.4383718e-01   1.1112304e-05
   3.4430182e-01   1.0719509e-05
   3.4476646e-01   1.0384240e-05
   3.4523111e-01   1.0065416e-05
   3.4569575e-01   9.5423551e-06
   3.4616040e-01   9.2649002e-06
   3.4662504e-01   8.9672831e-06
   3.4708969e-01   8.6434599e-06
   3.4755433e-01   8.0266749e-06
   3.4801898e-01   7.7776556e-06
   3.4848362e-01   7.5288454e-06
   3.4894827e-01   7.3860472e-06
   3.4941291e-01   6.8980773e-06
   3.4987756e-01   6.7061480e-06
   3.5034220e-01   6.4687703e-06
   3.5080685e-01   5.9579130e-06
   3.5127149e-01   5.8007359e-06
   3.5173614e-01   5.6414593e-06
   3.5220078e-01   5.4434659e-06
   3.5266543e-01   5.2093784e-06
   3.5313007e-01   4.9314515e-06
   3.5359472e-01   4.7810103e-06
   3.5405936e-01   4.7078686e-06
   3.5452401e-01   4.4287057e-06
   3.5498865e-01   4.2002546e-06
   3.5545330e-01   4.1027643e-06
   3.5591794e-01   3.9014472e-06
   3.5638259e-01   3.7933684e-06
   3.5684723e-01   3.6319855e-06
   3.5731188e-01   3.5128867e-06
   3.5777652e-01   3.4411767e-06
   3.5824117e-01   3.3027280e-06
   3.5870581e-01   3.1184651e-06
   3.5917045e-01   3.0506213e-06
   3.5963510e-01   2.8565263e-06
   3.6009974e-01   2.7507750e-06
   3.6056439e-01   2.6742115e-06
   3.6102903e-01   2.5143831e-06
   3.6149368e-01   2.4509427e-06
   3.6195832e-01   2.3520846e-06
   3.6242297e-01   2.3070472e-06
   3.6288761e-01   2.1732825e-06
   3.6335226e-01   2.0992831e-06
   3.6381690e-01   1.9750336e-06
   3.6428155e-01   1.8904027e-06
   3.6474619e-01   1.7921730e-06
   3.6521084e-01   1.7184088e-06
   3.6567548e-01   1.6488527e-06
   3.6614013e-01   1.5936438e-06
   3.6660477e-01   1.4835475e-06
   3.6706942e-01   1.4538156e-06
   3.6753406e-01   1.3676452e-06
   3.6799871e-01   1.3554782e-06
   3.6846335e-01   1.3046849e-06
   3.6892800e-01   1.2435558e-06
   3.6939264e-01   1.2233584e-06
   3.6985729e-01   1.1410754e-06
   3.7032193e-01   1.1095179e-06
   3.7078658e-01   1.0802493e-06
   3.7125122e-01   1.0499870e-06
   3.7171587e-01   9.8986785e-07
   3.7218051e-01   9.3056371e-07
   3.7264515e-01   8.8866333e-07
   3.7310980e-01   8.4883553e-07
   3.7357444e-01   8.3192386e-07
   3.7403909e-01   8.0848929e-07
   3.7450373e-01   7.8738503e-07
   3.7496838e-01   7.5980485e-07
   3.7543302e-01   7.1506372e-07
   3.7589767e-01   6.9137062e-07
   3.7636231e-01   6.6537588e-07
   3.7682696e-01   6.4371845e-07
   3.7729160e-01   6.2881949e-07
   3.7775625e-01   6.1011853e-07
   3.7822089e-01   5.8778668e-07
   3.7868554e-01   5.5938176e-07
   3.7915018e-01   5.3526071e-07
   3.7961483e-01   5.0362254e-07
   3.8007947e-01   4.8378642e-07
   3.8054412e-01   4.7071110e-07
   3.8100876e-01   4.4247984e-07
   3.8147341e-01   4.2639890e-07
   3.8193805e-01   4.1313483e-07
   3.8240270e-01   3.9811530e-07
   3.8286734e-01   3.8533003e-07
   3.8333199e-01   3.6759293e-07
   3.8379663e-01   3.5077783e-07
   3.8426128e-01   3.4361005e-07
   3.8472592e-01   3.2672624e-07
   3.8519057e-01   3.1349465e-07
   3.8565521e-01   2.9756289e-07
   3.8611985e-01   2.8345369e-07
   3.8658450e-01   2.7521432e-07
   3.8704914e-01   2.6389796e-07
   3.8751379e-01   2.5448994e-07
   3.8797843e-01   2.4706507e-07
   3.8844308e-01   2.3479569e-07
   3.8890772e-01   2.2861734e-07
   3.8937237e-01   2.1763091e-07
   3.8983701e-01   2.1039863e-07
   3.9030166e-01   2.0361920e-07
   3.9076630e-01   1.9600508e-07
   3.9123095e-01   1.8439880e-07
   3.9169559e-01   1.8024730e-07
   3.9216024e-01   1.6799506e-07
   3.9262488e-01   1.6102264e-07
   3.9308953e-01   1.5657767e-07
   3.9355417e-01   1.5018447e-07
   3.9401882e-01   1.4312770e-07
   3.9448346e-01   1.3854234e-07
   3.9494811e-01   1.3522416e-07
   3.9541275e-01   1.2655280e-07
   3.9587740e-01   1.2286847e-07
   3.9634204e-01   1.1441014e-07
   3.9680669e-01   1.0965333e-07
   3.9727133e-01   1.0539578e-07
   3.9773598e-01   1.0257660e-07
   3.9820062e-01   9.9479610e-08
   3.9866527e-01   9.5947629e-08
   3.9912991e-01   9.3142199e-08
   3.9959456e-01   9.0220339e-08
   4.0005920e-01   8.8208139e-08
   4.0052384e-01   8.3777518e-08
   4.0098849e-01   8.1902426e-08
   4.0145313e-01   7.5799277e-08
   4.0191778e-01   7.2574675e-08
   4.0238242e-01   7.1611462e-08
   4.0284707e-01   6.7171478e-08
   4.0331171e-01   6.5826003e-08
   4.0377636e-01   6.2306825e-08
   4.0424100e-01   5.8300188e-08
   4.0470565e-01   5.7764190e-08
   4.0517029e-01   5.6072004e-08
   4.0563494e-01   5.2209804e-08
   4.0609958e-01   5.0317819e-08
   4.0656423e-01   4.8679431e-08
   4.0702887e-01   4.4832191e-08
   4.0749352e-01   4.4200903e-08
   4.0795816e-01   4.2742126e-08
   4.0842281e-01   4.1618796e-08
   4.0888745e-01   3.9718182e-08
   4.0935210e-01   3.8568788e-08
   4.0981674e-01   3.6849856e-08
   4.1028139e-01   3.4968369e-08
   4.1074603e-01   3.3836506e-08
   4.1121068e-01   3.2151889e-08
   4.1167532e-01   3.1123276e-08
   4.1213997e-01   3.0170701e-08
   4.1260461e-01   2.9434559e-08
   4.1306926e-01   2.7298675e-08
   4.1353390e-01   2.6691848e-08
   4.1399854e-01   2.5359263e-08
   4.1446319e-01   2.3923869e-08
   4.1492783e-01   2.2796902e-08
   4.1539248e-01   2.2266696e-08
   4.1585712e-01   2.1485533e-08
   4.1632177e-01   2.0705418e-08
   4.1678641e-01   1.9718692e-08
   4.1725106e-01   1.8785171e-08
   4.1771570e-01   1.7944404e-08
   4.1818035e-01   1.7312202e-08
   4.1864499e-01   1.6797972e-08
   4.1910964e-01   1.5943209e-08
   4.1957428e-01   1.5672983e-08
   4.2003893e-01   1.4709170e-08
   4.2050357e-01   1.3823389e-08
   4.2096822e-01   1.3474067e-08
   4.2143286e-01   1.3274794e-08
   4.2189751e-01   1.2629001e-08
   4.2236215e-01   1.2299963e-08
   4.2282680e-01   1.1824896e-08
   4.2329144e-01   1.1248966e-08
   4.2375609e-01   1.0743601e-08
   4.2422073e-01   1.0265562e-08
   4.2468538e-01   1.0049031e-08
   4.2515002e-01   9.6777717e-09
   4.2561467e-01   9.3602276e-09
   4.2607931e-01   8.8518542e-09
   4.2654396e-01   8.5420333e-09
   4.2700860e-01   8.1822319e-09
   4.2747324e-01   7.6694783e-09
   4.2793789e-01   7.5543482e-09
   4.2840253e-01   7.1571131e-09
   4.2886718e-01   6.8128793e-09
   4.2933182e-01   6.5513947e-09
   4.2979647e-01   6.3870596e-09
   4.3026111e-01   6.0626898e-09
   4.3072576e-01   5.9643382e-09
   4.3119040e-01   5.8074290e-09
   4.3165505e-01   5.6332014e-09
   4.3211969e-01   5.4176663e-09
   4.3258434e-01   5.1560473e-09
   4.3304898e-01   4.8954949e-09
   4.3351363e-01   4.6655621e-09
   4.3397827e-01   4.4847181e-09
   4.3444292e-01   4.2383390e-09
   4.3490756e-01   4.0360224e-09
   4.3537221e-01   3.9724673e-09
   4.3583685e-01   3.7820304e-09
   4.3630150e-01   3.6384156e-09
   4.3676614e-01   3.5161569e-09
   4.3723079e-01   3.4339156e-09
   4.3769543e-01   3.2473272e-09
   4.3816008e-01   3.1442064e-09
   4.3862472e-01   3.0842566e-09
   4.3908937e-01   2.8590076e-09
   4.3955401e-01   2.8024969e-09
   4.4001866e-01   2.6709033e-09
   4.4048330e-01   2.6467617e-09
   4.4094795e-01   2.5792618e-09
   4.4141259e-01   2.3992607e-09
   4.4187723e-01   2.2852338e-09
   4.4234188e-01   2.1714696e-09
   4.4280652e-01   2.0980308e-09
   4.4327117e-01   1.9971029e-09
   4.4373581e-01   1.9204139e-09
   4.4420046e-01   1.8394481e-09
   4.4466510e-01   1.7844254e-09
   4.4512975e-01   1.7023476e-09
   4.4559439e-01   1.6505576e-09
   4.4605904e-01   1.6041970e-09
   4.4652368e-01   1.5124563e-09
   4.4698833e-01   1.4213591e-09
   4.4745297e-01   1.3534996e-09
   4.4791762e-01   1.2999580e-09
   4.4838226e-01   1.2862793e-09
   4.4884691e-01   1.2357476e-09
   4.4931155e-01   1.1851786e-09
   4.4977620e-01   1.1528175e-09
   4.5024084e-01   1.0769807e-09
   4.5070549e-01   1.0290671e-09
   4.5117013e-01   1.0131066e-09
   4.5163478e-01   9.6035108e-10
   4.5209942e-01   9.1627304e-10
   4.5256407e-01   8.6195274e-10
   4.5302871e-01   8.2238768e-10
   4.5349336e-01   8.1133372e-10
   4.5395800e-01   7.7876822e-10
   4.5442265e-01   7.3148053e-10
   4.5488729e-01   7.1921731e-10
   4.5535193e-01   6.8161916e-10
   4.5581658e-01   6.7086154e-10
   4.5628122e-01   6.4459995e-10
   4.5674587e-01   6.0844771e-10
   4.5721051e-01   6.0180556e-10
   4.5767516e-01   5.7081342e-10
   4.5813980e-01   5.4800239e-10
   4.5860445e-01   5.1947203e-10
   4.5906909e-01   4.8630489e-10
   4.5953374e-01   4.7519584e-10
   4.5999838e-01   4.6486191e-10
   4.6046303e-01   4.5492370e-10
   4.6092767e-01   4.2393321e-10
   4.6139232e-01   4.0614395e-10
   4.6185696e-01   3.9181684e-10
   4.6232161e-01   3.8815197e-10
   4.6278625e-01   3.6464023e-10
   4.6325090e-01   3.4883174e-10
   4.6371554e-01   3.4243800e-10
   4.6418019e-01   3.2402217e-10
   4.6464483e-01   3.1728273e-10
   4.6510948e-01   2.9765608e-10
   4.6557412e-01   2.8883613e-10
   4.6603877e-01   2.8066900e-10
   4.6650341e-01   2.7005253e-10
   4.6696806e-01   2.5951676e-10
   4.6743270e-01   2.5554135e-10
   4.6789735e-01   2.4335151e-10
   4.6836199e-01   2.3534178e-10
   4.6882663e-01   2.1998307e-10
   4.6929128e-01   2.1314308e-10
   4.6975592e-01   2.0155517e-10
   4.7022057e-01   1.8882650e-10
   4.7068521e-01   1.8426608e-10
   4.7114986e-01   1.7811109e-10
   4.7161450e-01   1.6820402e-10
   4.7207915e-01   1.6239635e-10
   4.7254379e-01   1.5841454e-10
   4.7300844e-01   1.5140463e-10
   4.7347308e-01   1.4503217e-10
   4.7393773e-01   1.4353498e-10
   4.7440237e-01   1.3382862e-10
   4.7486702e-01   1.2873952e-10
   4.7533166e-01   1.2151899e-10
   4.7579631e-01   1.1496798e-10
   4.7626095e-01   1.1383580e-10
   4.7672560e-01   1.0755445e-10
   4.7719024e-01   1.0349050e-10
   4.7765489e-01   1.0021363e-10
   4.7811953e-01   9.6719286e-11
   4.7858418e-01   9.4898592e-11
   4.7904882e-01   9.1582768e-11
   4.7951347e-01   8.5894491e-11
   4.7997811e-01   8.3449025e-11
   4.8044276e-01   7.8567937e-11
   4.8090740e-01   7.6122989e-11
   4.8137205e-01   7.1831599e-11
   4.8183669e-01   6.8740350e-11
   4.8230134e-01   6.5043645e-11
   4.8276598e-01   6.2562923e-11
   4.8323062e-01   6.2184756e-11
   4.8369527e-01   5.9668298e-11
   4.8415991e-01   5.7521814e-11
   4.8462456e-01   5.4686021e-11
   4.8508920e-01   5.2879468e-11
   4.8555385e-01   5.2284052e-11
   4.8601849e-01   4.9857885e-11
   4.8648314e-01   4.7682628e-11
   4.8694778e-01   4.6789300e-11
   4.8741243e-01   4.2533379e-11
   4.8787707e-01   4.1542961e-11
   4.8834172e-01   3.9477260e-11
   4.8880636e-01   3.7505896e-11
   4.8927101e-01   3.5903515e-11
   4.8973565e-01   3.4937985e-11
   4.9020030e-01   3.3452831e-11
   4.9066494e-01   3.1905462e-11
   4.9112959e-01   2.9984424e-11
   4.9159423e-01   2.8235910e-11
   4.9205888e-01   2.7069628e-11
   4.9252352e-01   2.6237213e-11
   4.9298817e-01   2.5613755e-11
   4.9345281e-01   2.5010862e-11
   4.9391746e-01   2.4422274e-11
   4.9438210e-01   2.3771343e-11
   4.9484675e-01   2.2250251e-11
   4.9531139e-01   2.1190913e-11
   4.9577604e-01   2.0284429e-11
   4.9624068e-01   1.9653648e-11
   4.9670532e-01   1.8457766e-11
   4.9716997e-01   1.8149933e-11
   4.9763461e-01   1.7518853e-11
   4.9809926e-01   1.6731735e-11
   4.9856390e-01   1.6415399e-11
   4.9902855e-01   1.5643877e-11
   4.9949319e-01   1.4885171e-11
   4.9995784e-01   1.4408046e-11
   5.0042248e-01   1.4013174e-11
   5.0088713e-01   1.3550785e-11
   5.0135177e-01   1.2657942e-11
   5.0181642e-01   1.2186149e-11
   5.0228106e-01   1.1513053e-11
   5.0274571e-01   1.0957152e-11
   5.0321035e-01   1.0820086e-11
   5.0367500e-01   1.0466631e-11
   5.0413964e-01   9.8739139e-12
   5.0460429e-01   9.6636119e-12
   5.0506893e-01   9.1735710e-12
   5.0553358e-01   8.7165483e-12
   5.0599822e-01   8.5389591e-12
   5.0646287e-01   8.3956743e-12
   5.0692751e-01   8.0452851e-12
   5.0739216e-01   7.7303504e-12
   5.0785680e-01   7.3260876e-12
   5.0832145e-01   7.1377423e-12
   5.0878609e-01   6.8204420e-12
   5.0925074e-01   6.5478891e-12
   5.0971538e-01   6.2687112e-12
   5.1018002e-01   6.0377361e-12
   5.1064467e-01   5.8538657e-12
   5.1110931e-01   5.3944787e-12
   5.1157396e-01   5.1180000e-12
   5.1203860e-01   4.9191348e-12
   5.1250325e-01   4.7199664e-12
   5.1296789e-01   4.6219880e-12
   5.1343254e-01   4.5500296e-12
   5.1389718e-01   4.3529845e-12
   5.1436183e-01   4.1542377e-12
   5.1482647e-01   4.0272585e-12
   5.1529112e-01   3.8487707e-12
   5.1575576e-01   3.7246680e-12
   5.1622041e-01   3.5554250e-12
   5.1668505e-01   3.5050088e-12
   5.1714970e-01   3.2994060e-12
   5.1761434e-01   3.1212759e-12
   5.1807899e-01   3.0355298e-12
   5.1854363e-01   2.8985473e-12
   5.1900828e-01   2.6769571e-12
   5.1947292e-01   2.6407387e-12
   5.1993757e-01   2.5456475e-12
   5.2040221e-01   2.4485095e-12
   5.2086686e-01   2.3104074e-12
   5.2133150e-01   2.2637324e-12
   5.2179615e-01   2.1774003e-12
   5.2226079e-01   2.0964633e-12
   5.2272544e-01   2.0180561e-12
   5.2319008e-01   1.9448213e-12
   5.2365473e-01   1.8621357e-12
   5.2411937e-01   1.8144329e-12
   5.2458401e-01   1.7201142e-12
   5.2504866e-01   1.6481312e-12
   5.2551330e-01   1.6121534e-12
   5.2597795e-01   1.5405035e-12
   5.2644259e-01   1.4671306e-12
   5.2690724e-01   1.3490969e-12
   5.2737188e-01   1.3018634e-12
   5.2783653e-01   1.2520373e-12
   5.2830117e-01   1.1877081e-12
   5.2876582e-01   1.1482443e-12
   5.2923046e-01   1.1147542e-12
   5.2969511e-01   1.0961848e-12
   5.3015975e-01   1.0310225e-12
   5.3062440e-01   9.9330527e-13
   5.3108904e-01   9.3608637e-13
   5.3155369e-01   9.0956598e-13
   5.3201833e-01   8.7764252e-13
   5.3248298e-01   8.5411264e-13
   5.3294762e-01   7.9359284e-13
   5.3341227e-01   7.4574786e-13
   5.3387691e-01   7.2604891e-13
   5.3434156e-01   6.9275388e-13
   5.3480620e-01   6.5765510e-13
   5.3527085e-01   6.1710923e-13
   5.3573549e-01   6.1084676e-13
   5.3620014e-01   6.0833629e-13
   5.3666478e-01   5.9377456e-13
   5.3712943e-01   5.6542001e-13
   5.3759407e-01   5.4042252e-13
   5.3805871e-01   5.2363037e-13
   5.3852336e-01   5.0200339e-13
   5.3898800e-01   4.8672971e-13
   5.3945265e-01   4.6865288e-13
   5.3991729e-01   4.5528199e-13
   5.4038194e-01   4.3846431e-13
   5.4084658e-01   4.2877188e-13
   5.4131123e-01   3.9934832e-13
   5.4177587e-01   3.8192951e-13
   5.4224052e-01   3.6492972e-13
   5.4270516e-01   3.5202262e-13
   5.4316981e-01   3.4193011e-13
   5.4363445e-01   3.3022021e-13
   5.4409910e-01   3.1385727e-13
   5.4456374e-01   3.0545865e-13
   5.4502839e-01   2.9010267e-13
   5.4549303e-01   2.7348404e-13
   5.4595768e-01   2.6810734e-13
   5.4642232e-01   2.5073284e-13
   5.4688697e-01   2.4035968e-13
   5.4735161e-01   2.2743672e-13
   5.4781626e-01   2.2337170e-13
   5.4828090e-01   2.1378680e-13
   5.4874555e-01   2.0169923e-13
   5.4921019e-01   1.9379138e-13
   5.4967484e-01   1.9234349e-13
   5.5013948e-01   1.8217105e-13
   5.5060413e-01   1.7406672e-13
   5.5106877e-01   1.6936799e-13
   5.5153341e-01   1.6618747e-13
   5.5199806e-01   1.5888388e-13
   5.5246270e-01   1.5054377e-13
   5.5292735e-01   1.4347187e-13
   5.5339199e-01   1.4044445e-13
   5.5385664e-01   1.3442304e-13
   5.5432128e-01   1.2552145e-13
   5.5478593e-01   1.1977419e-13
   5.5525057e-01   1.1546671e-13
   5.5571522e-01   1.1024022e-13
   5.5617986e-01   1.0691824e-13
   5.5664451e-01   1.0413016e-13
   5.5710915e-01   1.0053088e-13
   5.5757380e-01   9.6894788e-14
   5.5803844e-01   8.8196365e-14
   5.5850309e-01   8.4571007e-14
   5.5896773e-01   8.0183387e-14
   5.5943238e-01   7.9439988e-14
   5.5989702e-01   7.5636515e-14
   5.6036167e-01   7.2700986e-14
   5.6082631e-01   6.8774130e-14
   5.6129096e-01   6.5450689e-14
   5.6175560e-01   6.2782669e-14
   5.6222025e-01   6.2187251e-14
   5.6268489e-01   5.9774336e-14
   5.6314954e-01   5.8411823e-14
   5.6361418e-01   5.5824288e-14
   5.6407883e-01   5.3476252e-14
   5.6454347e-01   5.2975346e-14
   5.6500812e-01   5.1023159e-14
   5.6547276e-01   4.7951524e-14
   5.6593740e-01   4.6570625e-14
   5.6640205e-01   4.4868264e-14
   5.6686669e-01   4.2835379e-14
   5.6733134e-01   4.1156201e-14
   5.6779598e-01   3.9439726e-14
   5.6826063e-01   3.8252558e-14
   5.6872527e-01   3.6582158e-14
   5.6918992e-01   3.5065452e-14
   5.6965456e-01   3.3669469e-14
   5.7011921e-01   3.1807926e-14
   5.7058385e-01   3.1244521e-14
   5.7104850e-01   3.0154748e-14
   5.7151314e-01   2.8900220e-14
   5.7197779e-01   2.7302126e-14
   5.7244243e-01   2.6478717e-14
   5.7290708e-01   2.5549185e-14
   5.7337172e-01   2.4344944e-14
   5.7383637e-01   2.2882728e-14
   5.7430101e-01   2.2176467e-14
   5.7476566e-01   2.1304731e-14
   5.7523030e-01   2.0927222e-14
   5.7569495e-01   1.9955347e-14
   5.7615959e-01   1.9511127e-14
   5.7662424e-01   1.8757007e-14
   5.7708888e-01   1.7943882e-14
   5.7755353e-01   1.6858516e-14
   5.7801817e-01   1.5929904e-14
   5.7848282e-01   1.5286236e-14
   5.7894746e-01   1.4845626e-14
   5.7941210e-01   1.4207028e-14
   5.7987675e-01   1.3790372e-14
   5.8034139e-01   1.3331629e-14
   5.8080604e-01   1.2526738e-14
   5.8127068e-01   1.2133676e-14
   5.8173533e-01   1.1729031e-14
   5.8219997e-01   1.1475697e-14
   5.8266462e-01   1.0963951e-14
   5.8312926e-01   1.0739468e-14
   5.8359391e-01   1.0133426e-14
   5.8405855e-01   9.4321392e-15
   5.8452320e-01   9.1737272e-15
   5.8498784e-01   8.6953960e-15
   5.8545249e-01   8.4154707e-15
   5.8591713e-01   8.0486364e-15
   5.8638178e-01   7.9441471e-15
   5.8684642e-01   7.6775024e-15
   5.8731107e-01   7.2591825e-15
   5.8777571e-01   6.9270179e-15
   5.8824036e-01   6.7076546e-15
   5.8870500e-01   6.4878502e-15
   5.8916965e-01   6.1839692e-15
   5.8963429e-01   5.9806170e-15
   5.9009894e-01   5.7742997e-15
   5.9056358e-01   5.4873758e-15
   5.9102823e-01   5.2423024e-15
   5.9149287e-01   5.0424658e-15
   5.9195752e-01   4.7707154e-15
   5.9242216e-01   4.5789270e-15
   5.9288680e-01   4.3859188e-15
   5.9335145e-01   4.1995256e-15
   5.9381609e-01   4.0432023e-15
   5.9428074e-01   3.9684964e-15
   5.9474538e-01   3.7625133e-15
   5.9521003e-01   3.5588500e-15
   5.9567467e-01   3.4910430e-15
   5.9613932e-01   3.2372598e-15
   5.9660396e-01   3.1379054e-15
   5.9706861e-01   3.1069651e-15
   5.9753325e-01   3.0218953e-15
   5.9799790e-01   2.9329404e-15
   5.9846254e-01   2.8109275e-15
   5.9892719e-01   2.6747015e-15
   5.9939183e-01   2.5696365e-15
   5.9985648e-01   2.4629861e-15
   6.0032112e-01   2.3637414e-15
   6.0078577e-01   2.2925968e-15
   6.0125041e-01   2.1462141e-15
   6.0171506e-01   2.0378981e-15
   6.0217970e-01   1.8761681e-15
   6.0264435e-01   1.8711079e-15
   6.0310899e-01   1.8417969e-15
   6.0357364e-01   1.7358563e-15
   6.0403828e-01   1.6677507e-15
   6.0450293e-01   1.5932991e-15
   6.0496757e-01   1.5545179e-15
   6.0543222e-01   1.4607214e-15
   6.0589686e-01   1.3789506e-15
   6.0636150e-01   1.3330968e-15
   6.0682615e-01   1.3086467e-15
   6.0729079e-01   1.2517448e-15
   6.0775544e-01   1.2013780e-15
   6.0822008e-01   1.1588163e-15
   6.0868473e-01   1.1360930e-15
   6.0914937e-01   1.0933255e-15
   6.0961402e-01   1.0384846e-15
   6.1007866e-01   1.0155394e-15
   6.1054331e-01   9.5329125e-16
   6.1100795e-01   9.2663210e-16
   6.1147260e-01   8.6068356e-16
   6.1193724e-01   8.2266390e-16
   6.1240189e-01   8.0256853e-16
   6.1286653e-01   7.7217710e-16
   6.1333118e-01   7.4573903e-16
   6.1379582e-01   7.2477077e-16
   6.1426047e-01   6.9261774e-16
   6.1472511e-01   6.5973278e-16
   6.1518976e-01   6.3965374e-16
   6.1565440e-01   6.0230606e-16
   6.1611905e-01   5.8904902e-16
   6.1658369e-01   5.5846819e-16
   6.1704834e-01   5.3409767e-16
   6.1751298e-01   5.1597742e-16
   6.1797763e-01   5.0367014e-16
   6.1844227e-01   4.9765215e-16
   6.1890692e-01   4.7421830e-16
   6.1937156e-01   4.4400043e-16
   6.1983621e-01   4.2438651e-16
   6.2030085e-01   4.1249395e-16
   6.2076549e-01   3.8762701e-16
   6.2123014e-01   3.7873743e-16
   6.2169478e-01   3.6354889e-16
   6.2215943e-01   3.5031951e-16
   6.2262407e-01   3.4424537e-16
   6.2308872e-01   3.3601240e-16
   6.2355336e-01   3.1732650e-16
   6.2401801e-01   3.0619172e-16
   6.2448265e-01   2.9266727e-16
   6.2494730e-01   2.7664600e-16
   6.2541194e-01   2.6280144e-16
   6.2587659e-01   2.5358146e-16
   6.2634123e-01   2.4852676e-16
   6.2680588e-01   2.3253853e-16
   6.2727052e-01   2.1991204e-16
   6.2773517e-01   2.1521241e-16
   6.2819981e-01   2.0748626e-16
   6.2866446e-01   1.9562725e-16
   6.2912910e-01   1.9289878e-16
   6.2959375e-01   1.8727102e-16
   6.3005839e-01   1.8404025e-16
   6.3052304e-01   1.7306272e-16
   6.3098768e-01   1.6326392e-16
   6.3145233e-01   1.5737084e-16
   6.3191697e-01   1.5129495e-16
   6.3238162e-01   1.4671787e-16
   6.3284626e-01   1.4140538e-16
   6.3331091e-01   1.3697429e-16
   6.3377555e-01   1.3323951e-16
   6.3424019e-01   1.2560954e-16
   6.3470484e-01   1.1960026e-16
   6.3516948e-01   1.1591290e-16
   6.3563413e-01   1.1096336e-16
   6.3609877e-01   1.0394237e-16
   6.3656342e-01   1.0053002e-16
   6.3702806e-01   9.7264729e-17
   6.3749271e-01   9.1352052e-17
   6.3795735e-01   8.7538927e-17
   6.3842200e-01   8.5278457e-17
   6.3888664e-01   8.1842401e-17
   6.3935129e-01   7.9010723e-17
   6.3981593e-01   7.5669314e-17
   6.4028058e-01   7.2004609e-17
   6.4074522e-01   7.1176445e-17
   6.4120987e-01   6.9433216e-17
   6.4167451e-01   6.6277879e-17
   6.4213916e-01   6.3148727e-17
   6.4260380e-01   6.0082310e-17
   6.4306845e-01   5.8906091e-17
   6.4353309e-01   5.5060021e-17
   6.4399774e-01   5.3203438e-17
   6.4446238e-01   5.0608275e-17
   6.4492703e-01   4.8651595e-17
   6.4539167e-01   4.5976411e-17
   6.4585632e-01   4.4396580e-17
   6.4632096e-01   4.3160372e-17
   6.4678561e-01   4.0976550e-17
   6.4725025e-01   3.9928732e-17
   6.4771489e-01   3.7796326e-17
   6.4817954e-01   3.6861312e-17
   6.4864418e-01   3.5847947e-17
   6.4910883e-01   3.4369903e-17
   6.4957347e-01   3.2833799e-17
   6.5003812e-01   3.1553301e-17
   6.5050276e-01   3.0586101e-17
   6.5096741e-01   2.8856521e-17
   6.5143205e-01   2.8146098e-17
   6.5189670e-01   2.6920409e-17
   6.5236134e-01   2.5668314e-17
   6.5282599e-01   2.4430672e-17
   6.5329063e-01   2.3307940e-17
   6.5375528e-01   2.2133463e-17
   6.5421992e-01   2.1404841e-17
   6.5468457e-01   2.0941024e-17
   6.5514921e-01   1.9794687e-17
   6.5561386e-01   1.9437460e-17
   6.5607850e-01   1.8778755e-17
   6.5654315e-01   1.8071165e-17
   6.5700779e-01   1.7487664e-17
   6.5747244e-01   1.6843468e-17
   6.5793708e-01   1.6488717e-17
   6.5840173e-01   1.5441511e-17
   6.5886637e-01   1.4793613e-17
   6.5933102e-01   1.4556261e-17
   6.5979566e-01   1.3470419e-17
   6.6026031e-01   1.2873077e-17
   6.6072495e-01   1.2548166e-17
   6.6118960e-01   1.2385638e-17
   6.6165424e-01   1.1789171e-17
   6.6211888e-01   1.0954635e-17
   6.6258353e-01   1.0425966e-17
   6.6304817e-01   1.0127427e-17
   6.6351282e-01   9.8060143e-18
   6.6397746e-01   9.3678645e-18
   6.6444211e-01   8.9127153e-18
   6.6490675e-01   8.6426966e-18
   6.6537140e-01   8.3052492e-18
   6.6583604e-01   7.8452708e-18
   6.6630069e-01   7.7056788e-18
   6.6676533e-01   7.4830023e-18
   6.6722998e-01   7.2697765e-18
   6.6769462e-01   6.9019259e-18
   6.6815927e-01   6.4989090e-18
   6.6862391e-01   6.2804291e-18
   6.6908856e-01   6.1229621e-18
   6.6955320e-01   5.8968601e-18
   6.7001785e-01   5.8263222e-18
   6.7048249e-01   5.5211942e-18
   6.7094714e-01   5.1245194e-18
   6.7141178e-01   4.8643226e-18
   6.7187643e-01   4.7677961e-18
   6.7234107e-01   4.5651780e-18
   6.7280572e-01   4.4301684e-18
   6.7327036e-01   4.2653719e-18
   6.7373501e-01   4.0836175e-18
   6.7419965e-01   3.8699679e-18
   6.7466430e-01   3.6686107e-18
   6.7512894e-01   3.4370649e-18
   6.7559358e-01   3.3490224e-18
   6.7605823e-01   3.2181408e-18
   6.7652287e-01   3.0393183e-18
   6.7698752e-01   2.9707739e-18
   6.7745216e-01   2.8254355e-18
   6.7791681e-01   2.7049011e-18
   6.7838145e-01   2.5924927e-18
   6.7884610e-01   2.5129969e-18
   6.7931074e-01   2.3635398e-18
   6.7977539e-01   2.3096393e-18
   6.8024003e-01   2.2642833e-18
   6.8070468e-01   2.2165580e-18
   6.8116932e-01   2.0940302e-18
   6.8163397e-01   2.0557310e-18
   6.8209861e-01   1.9563252e-18
   6.8256326e-01   1.8613828e-18
   6.8302790e-01   1.8075822e-18
   6.8349255e-01   1.7419049e-18
   6.8395719e-01   1.6615745e-18
   6.8442184e-01   1.5878696e-18
   6.8488648e-01   1.5238907e-18
   6.8535113e-01   1.4415287e-18
   6.8581577e-01   1.3996601e-18
   6.8628042e-01   1.3341337e-18
   6.8674506e-01   1.3077969e-18
   6.8720971e-01   1.2413530e-18
   6.8767435e-01   1.1739118e-18
   6.8813900e-01   1.1122670e-18
   6.8860364e-01   1.0465652e-18
   6.8906828e-01   1.0340987e-18
   6.8953293e-01   9.8496138e-19
   6.8999757e-01   9.7492502e-19
   6.9046222e-01   9.4436751e-19
   6.9092686e-01   8.6888806e-19
   6.9139151e-01   8.4631198e-19
   6.9185615e-01   8.1007722e-19
   6.9232080e-01   7.9482119e-19
   6.9278544e-01   7.4918980e-19
   6.9325009e-01   7.1902791e-19
   6.9371473e-01   6.8886291e-19
   6.9417938e-01   6.6701822e-19
   6.9464402e-01   6.4094540e-19
   6.9510867e-01   6.2977259e-19
   6.9557331e-01   6.0793407e-19
   6.9603796e-01   5.9013478e-19
   6.9650260e-01   5.5799389e-19
   6.9696725e-01   5.4175159e-19
   6.9743189e-01   5.1490624e-19
   6.9789654e-01   4.9405098e-19
   6.9836118e-01   4.7125164e-19
   6.9882583e-01   4.5635908e-19
   6.9929047e-01   4.3936458e-19
   6.9975512e-01   4.1827090e-19
   7.0021976e-01   3.9720866e-19
   7.0068441e-01   3.8115324e-19
   7.0114905e-01   3.6840304e-19
   7.0161370e-01   3.5286652e-19
   7.0207834e-01   3.4239757e-19
   7.0254299e-01   3.3120226e-19
   7.0300763e-01   3.1254828e-19
   7.0347227e-01   2.9147893e-19
   7.0393692e-01   2.7858317e-19
   7.0440156e-01   2.7317994e-19
   7.0486621e-01   2.6165103e-19
   7.0533085e-01   2.5145035e-19
   7.0579550e-01   2.4611059e-19
   7.0626014e-01   2.3427080e-19
   7.0672479e-01   2.2639191e-19
   7.0718943e-01   2.1369675e-19
   7.0765408e-01   2.0795506e-19
   7.0811872e-01   2.0016049e-19
   7.0858337e-01   1.9404134e-19
   7.0904801e-01   1.8333072e-19
   7.0951266e-01   1.7810207e-19
   7.0997730e-01   1.6909010e-19
   7.1044195e-01   1.6396341e-19
   7.1090659e-01   1.5678876e-19
   7.1137124e-01   1.4610138e-19
   7.1183588e-01   1.4267907e-19
   7.1230053e-01   1.4028219e-19
   7.1276517e-01   1.3300973e-19
   7.1322982e-01   1.2614436e-19
   7.1369446e-01   1.2131647e-19
   7.1415911e-01   1.1776258e-19
   7.1462375e-01   1.1487077e-19
   7.1508840e-01   1.0877020e-19
   7.1555304e-01   1.0457150e-19
   7.1601769e-01   9.9939154e-20
   7.1648233e-01   9.6759347e-20
   7.1694697e-01   8.9915471e-20
   7.1741162e-01   8.7411947e-20
   7.1787626e-01   8.5324560e-20
   7.1834091e-01   8.0142051e-20
   7.1880555e-01   7.7534486e-20
   7.1927020e-01   7.3705555e-20
   7.1973484e-01   7.2853033e-20
   7.2019949e-01   7.0762082e-20
   7.2066413e-01   6.8142771e-20
   7.2112878e-01   6.4805325e-20
   7.2159342e-01   6.3987911e-20
   7.2205807e-01   6.2099139e-20
   7.2252271e-01   6.0438842e-20
   7.2298736e-01   5.6658579e-20
   7.2345200e-01   5.3645575e-20
   7.2391665e-01   5.1006358e-20
   7.2438129e-01   4.8865622e-20
   7.2484594e-01   4.7054603e-20
   7.2531058e-01   4.5071903e-20
   7.2577523e-01   4.2190498e-20
   7.2623987e-01   4.1215597e-20
   7.2670452e-01   3.9690980e-20
   7.2716916e-01   3.7729831e-20
   7.2763381e-01   3.5408152e-20
   7.2809845e-01   3.4686049e-20
   7.2856310e-01   3.3468952e-20
   7.2902774e-01   3.1656772e-20
   7.2949239e-01   3.0708507e-20
   7.2995703e-01   2.9324238e-20
   7.3042167e-01   2.8493031e-20
   7.3088632e-01   2.7379460e-20
   7.3135096e-01   2.6228397e-20
   7.3181561e-01   2.5119453e-20
   7.3228025e-01   2.4200441e-20
   7.3274490e-01   2.3939000e-20
   7.3320954e-01   2.2475106e-20
   7.3367419e-01   2.2164154e-20
   7.3413883e-01   2.1502342e-20
   7.3460348e-01   1.9907409e-20
   7.3506812e-01   1.9242562e-20
   7.3553277e-01   1.8713511e-20
   7.3599741e-01   1.8121794e-20
   7.3646206e-01   1.7338519e-20
   7.3692670e-01   1.6551449e-20
   7.3739135e-01   1.5992628e-20
   7.3785599e-01   1.5366338e-20
   7.3832064e-01   1.4820941e-20
   7.3878528e-01   1.4320762e-20
   7.3924993e-01   1.3694753e-20
   7.3971457e-01   1.3060798e-20
   7.4017922e-01   1.2442847e-20
   7.4064386e-01   1.1896961e-20
   7.4110851e-01   1.1264414e-20
   7.4157315e-01   1.0754999e-20
   7.4203780e-01   1.0482179e-20
   7.4250244e-01   1.0133432e-20
   7.4296709e-01   9.5857938e-21
   7.4343173e-01   9.3357247e-21
   7.4389638e-01   8.8932922e-21
   7.4436102e-01   8.6037315e-21
   7.4482566e-01   8.1390643e-21
   7.4529031e-01   7.8714085e-21
   7.4575495e-01   7.6684452e-21
   7.4621960e-01   7.1622238e-21
   7.4668424e-01   7.0272823e-21
   7.4714889e-01   6.7613339e-21
   7.4761353e-01   6.5119058e-21
   7.4807818e-01   6.2044424e-21
   7.4854282e-01   5.8576879e-21
   7.4900747e-01   5.6316705e-21
   7.4947211e-01   5.4731431e-21
   7.4993676e-01   5.2695965e-21
   7.5040140e-01   4.9614968e-21
   7.5086605e-01   4.7729185e-21
   7.5133069e-01   4.5903263e-21
   7.5179534e-01   4.3811976e-21
   7.5225998e-01   4.2645321e-21
   7.5272463e-01   4.1084479e-21
   7.5318927e-01   4.0163636e-21
   7.5365392e-01   3.8734792e-21
   7.5411856e-01   3.7412948e-21
   7.5458321e-01   3.5761266e-21
   7.5504785e-01   3.4645734e-21
   7.5551250e-01   3.2396041e-21
   7.5597714e-01   3.0561650e-21
   7.5644179e-01   2.8904948e-21
   7.5690643e-01   2.7661373e-21
   7.5737108e-01   2.7086859e-21
   7.5783572e-01   2.6173913e-21
   7.5830036e-01   2.4662482e-21
   7.5876501e-01   2.4291071e-21
   7.5922965e-01   2.3352045e-21
   7.5969430e-01   2.2609255e-21
   7.6015894e-01   2.1684910e-21
   7.6062359e-01   2.1125741e-21
   7.6108823e-01   2.0102469e-21
   7.6155288e-01   1.9036607e-21
   7.6201752e-01   1.8261739e-21
   7.6248217e-01   1.7441222e-21
   7.6294681e-01   1.7104194e-21
   7.6341146e-01   1.6490960e-21
   7.6387610e-01   1.5866499e-21
   7.6434075e-01   1.4897377e-21
   7.6480539e-01   1.4831259e-21
   7.6527004e-01   1.3839959e-21
   7.6573468e-01   1.3241775e-21
   7.6619933e-01   1.2917818e-21
   7.6666397e-01   1.2083636e-21
   7.6712862e-01   1.1592452e-21
   7.6759326e-01   1.1190770e-21
   7.6805791e-01   1.0584072e-21
   7.6852255e-01   1.0143156e-21
   7.6898720e-01   9.9110400e-22
   7.6945184e-01   9.5026419e-22
   7.6991649e-01   9.1624891e-22
   7.7038113e-01   8.8756257e-22
   7.7084578e-01   8.5600484e-22
   7.7131042e-01   8.2628725e-22
   7.7177506e-01   7.8989099e-22
   7.7223971e-01   7.4735595e-22
   7.7270435e-01   6.9290689e-22
   7.7316900e-01   6.7241307e-22
   7.7363364e-01   6.5109801e-22
   7.7409829e-01   6.2144903e-22
   7.7456293e-01   6.1081300e-22
   7.7502758e-01   5.9654419e-22
   7.7549222e-01   5.6722875e-22
   7.7595687e-01   5.4455539e-22
   7.7642151e-01   5.1439781e-22
   7.7688616e-01   4.8429573e-22
   7.7735080e-01   4.7096257e-22
   7.7781545e-01   4.5169997e-22
   7.7828009e-01   4.3837274e-22
   7.7874474e-01   4.2581723e-22
   7.7920938e-01   4.0471751e-22
   7.7967403e-01   3.9000110e-22
   7.8013867e-01   3.7024061e-22
   7.8060332e-01   3.5776504e-22
   7.8106796e-01   3.3458409e-22
   7.8153261e-01   3.2312573e-22
   7.8199725e-01   3.0940507e-22
   7.8246190e-01   3.0059720e-22
   7.8292654e-01   2.9182556e-22
   7.8339119e-01   2.8438647e-22
   7.8385583e-01   2.7750483e-22
   7.8432048e-01   2.6003755e-22
   7.8478512e-01   2.4510035e-22
   7.8524977e-01   2.3736359e-22
   7.8571441e-01   2.2385600e-22
   7.8617905e-01   2.1777531e-22
   7.8664370e-01   2.0557419e-22
   7.8710834e-01   1.9707750e-22
   7.8757299e-01   1.9518053e-22
   7.8803763e-01   1.8591769e-22
   7.8850228e-01   1.8243592e-22
   7.8896692e-01   1.7206249e-22
   7.8943157e-01   1.6604590e-22
   7.8989621e-01   1.6099796e-22
   7.9036086e-01   1.5298353e-22
   7.9082550e-01   1.4785754e-22
   7.9129015e-01   1.4029566e-22
   7.9175479e-01   1.3452489e-22
   7.9221944e-01   1.3162551e-22
   7.9268408e-01   1.2477857e-22
   7.9314873e-01   1.1756335e-22
   7.9361337e-01   1.1653739e-22
   7.9407802e-01   1.1402142e-22
   7.9454266e-01   1.0825785e-22
   7.9500731e-01   1.0486234e-22
   7.9547195e-01   1.0063544e-22
   7.9593660e-01   9.6057999e-23
   7.9640124e-01   9.2315518e-23
   7.9686589e-01   8.8526960e-23
   7.9733053e-01   8.6645392e-23
   7.9779518e-01   8.2453932e-23
   7.9825982e-01   7.7311643e-23
   7.9872447e-01   7.4877085e-23
   7.9918911e-01   7.0654524e-23
   7.9965375e-01   6.6954342e-23
   8.0011840e-01   6.5693202e-23
   8.0058304e-01   6.3989325e-23
   8.0104769e-01   6.0806566e-23
   8.0151233e-01   5.8894053e-23
   8.0197698e-01   5.6469356e-23
   8.0244162e-01   5.4029766e-23
   8.0290627e-01   5.2093785e-23
   8.0337091e-01   4.9629628e-23
   8.0383556e-01   4.8934041e-23
   8.0430020e-01   4.6071994e-23
   8.0476485e-01   4.4393935e-23
   8.0522949e-01   4.2050282e-23
   8.0569414e-01   4.0146183e-23
   8.0615878e-01   3.8131149e-23
   8.0662343e-01   3.6785505e-23
   8.0708807e-01   3.5936297e-23
   8.0755272e-01   3.4914385e-23
   8.0801736e-01   3.2776726e-23
   8.0848201e-01   3.1567239e-23
   8.0894665e-01   3.1024662e-23
   8.0941130e-01   2.8372610e-23
   8.0987594e-01   2.6787406e-23
   8.1034059e-01   2.5942612e-23
   8.1080523e-01   2.5190396e-23
   8.1126988e-01   2.4573859e-23
   8.1173452e-01   2.3534053e-23
   8.1219917e-01   2.2535180e-23
   8.1266381e-01   2.2244977e-23
   8.1312845e-01   2.1454682e-23
   8.1359310e-01   2.0776234e-23
   8.1405774e-01   2.0379757e-23
   8.1452239e-01   1.9638271e-23
   8.1498703e-01   1.8700123e-23
   8.1545168e-01   1.7889029e-23
   8.1591632e-01   1.6584335e-23
   8.1638097e-01   1.6184367e-23
   8.1684561e-01   1.5648118e-23
   8.1731026e-01   1.4943261e-23
   8.1777490e-01   1.4388713e-23
   8.1823955e-01   1.3664991e-23
   8.1870419e-01   1.3090789e-23
   8.1916884e-01   1.2537766e-23
   8.1963348e-01   1.2160584e-23
   8.2009813e-01   1.1695998e-23
   8.2056277e-01   1.0903984e-23
   8.2102742e-01   1.0545178e-23
   8.2149206e-01   1.0025944e-23
   8.2195671e-01   9.5838109e-24
   8.2242135e-01   9.1361363e-24
   8.2288600e-01   8.8641750e-24
   8.2335064e-01   8.7102430e-24
   8.2381529e-01   8.3216187e-24
   8.2427993e-01   8.1628176e-24
   8.2474458e-01   7.8618552e-24
   8.2520922e-01   7.6603243e-24
   8.2567387e-01   7.3666070e-24
   8.2613851e-01   7.2425676e-24
   8.2660316e-01   6.6979953e-24
   8.2706780e-01   6.3019653e-24
   8.2753244e-01   6.0219796e-24
   8.2799709e-01   5.7897272e-24
   8.2846173e-01   5.5475935e-24
   8.2892638e-01   5.4025578e-24
   8.2939102e-01   5.0716739e-24
   8.2985567e-01   4.9256141e-24
   8.3032031e-01   4.7399048e-24
   8.3078496e-01   4.5916808e-24
   8.3124960e-01   4.4763726e-24
   8.3171425e-01   4.2100916e-24
   8.3217889e-01   4.0733123e-24
   8.3264354e-01   4.0047943e-24
   8.3310818e-01   3.8764096e-24
   8.3357283e-01   3.6145307e-24
   8.3403747e-01   3.5378480e-24
   8.3450212e-01   3.4180663e-24
   8.3496676e-01   3.2828021e-24
   8.3543141e-01   3.1993734e-24
   8.3589605e-01   3.0849331e-24
   8.3636070e-01   2.8923430e-24
   8.3682534e-01   2.8502863e-24
   8.3728999e-01   2.6902414e-24
   8.3775463e-01   2.5456074e-24
   8.3821928e-01   2.4261673e-24
   8.3868392e-01   2.3652131e-24
   8.3914857e-01   2.2486710e-24
   8.3961321e-01   2.1666506e-24
   8.4007786e-01   2.0797171e-24
   8.4054250e-01   2.0053394e-24
   8.4100714e-01   1.9100782e-24
   8.4147179e-01   1.7994158e-24
   8.4193643e-01   1.7259927e-24
   8.4240108e-01   1.6783814e-24
   8.4286572e-01   1.6141200e-24
   8.4333037e-01   1.5658104e-24
   8.4379501e-01   1.5010410e-24
   8.4425966e-01   1.4513896e-24
   8.4472430e-01   1.3775010e-24
   8.4518895e-01   1.3210003e-24
   8.4565359e-01   1.2727907e-24
   8.4611824e-01   1.2579440e-24
   8.4658288e-01   1.2077180e-24
   8.4704753e-01   1.1576695e-24
   8.4751217e-01   1.0940284e-24
   8.4797682e-01   1.0708156e-24
   8.4844146e-01   1.0276668e-24
   8.4890611e-01   1.0190585e-24
   8.4937075e-01   9.8675850e-25
   8.4983540e-01   9.6128926e-25
   8.5030004e-01   9.0876278e-25
   8.5076469e-01   8.9317082e-25
   8.5122933e-01   8.6282335e-25
   8.5169398e-01   8.3205099e-25
   8.5215862e-01   7.9620875e-25
   8.5262327e-01   7.4416654e-25
   8.5308791e-01   7.0314323e-25
   8.5355256e-01   6.9834814e-25
   8.5401720e-01   6.6984253e-25
   8.5448184e-01   6.5513037e-25
   8.5494649e-01   6.1975807e-25
   8.5541113e-01   6.0499641e-25
   8.5587578e-01   5.7068942e-25
   8.5634042e-01   5.4715422e-25
   8.5680507e-01   5.3256867e-25
   8.5726971e-01   5.1807227e-25
   8.5773436e-01   4.9757530e-25
   8.5819900e-01   4.6088084e-25
   8.5866365e-01   4.3896209e-25
   8.5912829e-01   4.2686260e-25
   8.5959294e-01   4.0585138e-25
   8.6005758e-01   3.7840898e-25
   8.6052223e-01   3.6277960e-25
   8.6098687e-01   3.4871254e-25
   8.6145152e-01   3.2817011e-25
   8.6191616e-01   3.0988332e-25
   8.6238081e-01   2.9724232e-25
   8.6284545e-01   2.7302192e-25
   8.6331010e-01   2.5324703e-25
   8.6377474e-01   2.4372908e-25
   8.6423939e-01   2.3326597e-25
   8.6470403e-01   2.2726247e-25
   8.6516868e-01   2.2235805e-25
   8.6563332e-01   2.1059307e-25
   8.6609797e-01   2.0478090e-25
   8.6656261e-01   1.9959049e-25
   8.6702726e-01   1.9506462e-25
   8.6749190e-01   1.8925042e-25
   8.6795655e-01   1.8719018e-25
   8.6842119e-01   1.8363775e-25
   8.6888583e-01   1.8120916e-25
   8.6935048e-01   1.7629101e-25
   8.6981512e-01   1.7305202e-25
   8.7027977e-01   1.6806356e-25
   8.7074441e-01   1.6718319e-25
   8.7120906e-01   1.6520382e-25
   8.7167370e-01   1.6461079e-25
   8.7213835e-01   1.5961289e-25
   8.7260299e-01   1.5740134e-25
   8.7306764e-01   1.5465145e-25
   8.7353228e-01   1.5426643e-25
   8.7399693e-01   1.5426643e-25
   8.7446157e-01   1.5264816e-25
   8.7492622e-01   1.4995901e-25
   8.7539086e-01   1.4883096e-25
   8.7585551e-01   1.4812868e-25
   8.7632015e-01   1.4325726e-25
   8.7678480e-01   1.4009866e-25
   8.7724944e-01   1.3797081e-25
   8.7771409e-01   1.3775158e-25
   8.7817873e-01   1.3537203e-25
   8.7864338e-01   1.3414713e-25
   8.7910802e-01   1.3282330e-25
   8.7957267e-01   1.3069004e-25
   8.8003731e-01   1.2877794e-25
   8.8050196e-01   1.2556738e-25
   8.8096660e-01   1.2444325e-25
   8.8143125e-01   1.2444325e-25
   8.8189589e-01   1.2426667e-25
   8.8236053e-01   1.2411804e-25
   8.8282518e-01   1.2391952e-25
   8.8328982e-01   1.2391952e-25
   8.8375447e-01   1.2320491e-25
   8.8421911e-01   1.2209789e-25
   8.8468376e-01   1.1998937e-25
   8.8514840e-01   1.1933661e-25
   8.8561305e-01   1.1933661e-25
   8.8607769e-01   1.1891792e-25
   8.8654234e-01   1.1654426e-25
   8.8700698e-01   1.1590085e-25
   8.8747163e-01   1.1501148e-25
   8.8793627e-01   1.1368748e-25
   8.8840092e-01   1.1343911e-25
   8.8886556e-01   1.1262720e-25
   8.8933021e-01   1.1196298e-25
   8.8979485e-01   1.0963621e-25
   8.9025950e-01   1.0963621e-25
   8.9072414e-01   1.0861594e-25
   8.9118879e-01   1.0740681e-25
   8.9165343e-01   1.0653098e-25
   8.9211808e-01   1.0653098e-25
   8.9258272e-01   1.0653098e-25
   8.9304737e-01   1.0653098e-25
   8.9351201e-01   1.0445721e-25
   8.9397666e-01   1.0377100e-25
   8.9444130e-01   1.0333834e-25
   8.9490595e-01   1.0333834e-25
   8.9537059e-01   1.0333834e-25
   8.9583523e-01   1.0262257e-25
   8.9629988e-01   1.0262257e-25
   8.9676452e-01   1.0185134e-25
   8.9722917e-01   1.0185134e-25
   8.9769381e-01   1.0135613e-25
   8.9815846e-01   1.0110394e-25
   8.9862310e-01   1.0110394e-25
   8.9908775e-01   1.0100395e-25
   8.9955239e-01   1.0100395e-25
   9.0001704e-01   1.0090071e-25
   9.0048168e-01   1.0090071e-25
   9.0094633e-01   1.0090071e-25
   9.0141097e-01   1.0068592e-25
   9.0187562e-01   1.0040969e-25
   9.0234026e-01   1.0026296e-25
   9.0280491e-01   9.9589474e-26
   9.0326955e-01   9.9589474e-26
   9.0373420e-01   9.9589474e-26
   9.0419884e-01   9.8773003e-26
   9.0466349e-01   9.8511767e-26
   9.0512813e-01   9.7766983e-26
   9.0559278e-01   9.7766983e-26
   9.0605742e-01   9.7766983e-26
   9.0652207e-01   9.7191534e-26
   9.0698671e-01   9.7191534e-26
   9.0745136e-01   9.7191534e-26
   9.0791600e-01   9.7191534e-26
   9.0838065e-01   9.5480149e-26
   9.0884529e-01   9.5480149e-26
   9.0930994e-01   9.5480149e-26
   9.0977458e-01   9.5480149e-26
   9.1023922e-01   9.5480149e-26
   9.1070387e-01   9.5480149e-26
   9.1116851e-01   9.5480149e-26
   9.1163316e-01   9.5480149e-26
   9.1209780e-01   9.5480149e-26
   9.1256245e-01   9.5069498e-26
   9.1302709e-01   9.3104248e-26
   9.1349174e-01   9.3104248e-26
   9.1395638e-01   9.3104248e-26
   9.1442103e-01   9.3104248e-26
   9.1488567e-01   9.3104248e-26
   9.1535032e-01   9.3104248e-26
   9.1581496e-01   9.3104248e-26
   9.1627961e-01   9.3104248e-26
   9.1674425e-01   9.3104248e-26
   9.1720890e-01   9.3104248e-26
   9.1767354e-01   9.3104248e-26
   9.1813819e-01   9.2585375e-26
   9.1860283e-01   9.2585375e-26
   9.1906748e-01   9.2585375e-26
   9.1953212e-01   9.2585375e-26
   9.1999677e-01   9.2585375e-26
   9.2046141e-01   9.2187469e-26
   9.2092606e-01   9.1911170e-26
   9.2139070e-01   9.1911170e-26
   9.2185535e-01   9.1911170e-26
   9.2231999e-01   9.1911170e-26
   9.2278464e-01   9.1911170e-26
   9.2324928e-01   9.1911170e-26
   9.2371392e-01   9.1911170e-26
   9.2417857e-01   9.1911170e-26
   9.2464321e-01   9.1911170e-26
   9.2510786e-01   9.1911170e-26
   9.2557250e-01   9.1282054e-26
   9.2603715e-01   9.1282054e-26
   9.2650179e-01   9.1282054e-26
   9.2696644e-01   9.1282054e-26
   9.2743108e-01   9.1173807e-26
   9.2789573e-01   9.0751249e-26
   9.2836037e-01   9.0215218e-26
   9.2882502e-01   8.9634123e-26


==> Fig_nd/Qing_PSO.txt <==
   0.0000000e+00   1.1262425e+11
   4.8839626e-03   6.0192061e+10
   9.7679253e-03   3.0719887e+10
   1.4651888e-02   2.3616522e+10
   1.9535851e-02   1.3566851e+10
   2.4419813e-02   1.0196832e+10
   2.9303776e-02   6.9091999e+09
   3.4187739e-02   4.6121876e+09
   3.9071701e-02   3.1866484e+09
   4.3955664e-02   2.1842156e+09
   4.8839626e-02   1.5054204e+09
   5.3723589e-02   1.0579138e+09
   5.8607552e-02   7.0224353e+08
   6.3491514e-02   4.5205654e+08
   6.8375477e-02   3.0559104e+08
   7.3259440e-02   1.9092339e+08
   7.8143402e-02   1.2649635e+08
   8.3027365e-02   8.5516967e+07
   8.7911328e-02   5.6708616e+07
   9.2795290e-02   3.8150352e+07
   9.7679253e-02   2.4019633e+07
   1.0256322e-01   1.4988717e+07
   1.0744718e-01   1.0328251e+07
   1.1233114e-01   6.5854389e+06
   1.1721510e-01   4.3335091e+06
   1.2209907e-01   3.0423331e+06
   1.2698303e-01   1.8128178e+06
   1.3186699e-01   1.2079407e+06
   1.3675095e-01   8.3734485e+05
   1.4163492e-01   4.9092102e+05
   1.4651888e-01   3.2297336e+05
   1.5140284e-01   1.8971989e+05
   1.5628680e-01   1.1645513e+05
   1.6117077e-01   7.7148922e+04
   1.6605473e-01   4.7996931e+04
   1.7093869e-01   3.2499214e+04
   1.7582266e-01   1.7937636e+04
   1.8070662e-01   1.2011523e+04
   1.8559058e-01   7.4206603e+03
   1.9047454e-01   5.7278795e+03
   1.9535851e-01   4.2254876e+03
   2.0024247e-01   3.1616915e+03
   2.0512643e-01   2.5986099e+03
   2.1001039e-01   2.1351905e+03
   2.1489436e-01   1.7318609e+03
   2.1977832e-01   1.4526403e+03
   2.2466228e-01   1.2112856e+03
   2.2954624e-01   9.9266141e+02
   2.3443021e-01   7.7987437e+02
   2.3931417e-01   6.6009379e+02
   2.4419813e-01   5.3224160e+02
   2.4908210e-01   4.6558677e+02
   2.5396606e-01   3.6639856e+02
   2.5885002e-01   3.1183114e+02
   2.6373398e-01   2.5484139e+02
   2.6861795e-01   2.1754299e+02
   2.7350191e-01   1.7421880e+02
   2.7838587e-01   1.4717223e+02
   2.8326983e-01   1.1729927e+02
   2.8815380e-01   9.4236606e+01
   2.9303776e-01   7.6763055e+01
   2.9792172e-01   5.9447423e+01
   3.0280568e-01   4.9592028e+01
   3.0768965e-01   4.1563006e+01
   3.1257361e-01   3.3567401e+01
   3.1745757e-01   2.8033540e+01
   3.2234153e-01   2.2286280e+01
   3.2722550e-01   1.8305696e+01
   3.3210946e-01   1.4310615e+01
   3.3699342e-01   1.1217998e+01
   3.4187739e-01   9.4109004e+00
   3.4676135e-01   7.0556531e+00
   3.5164531e-01   6.0420807e+00
   3.5652927e-01   4.7716770e+00
   3.6141324e-01   3.8323468e+00
   3.6629720e-01   3.2121763e+00
   3.7118116e-01   2.3295863e+00
   3.7606512e-01   1.8909311e+00
   3.8094909e-01   1.5877518e+00
   3.8583305e-01   1.2813717e+00
   3.9071701e-01   1.0221042e+00
   3.9560097e-01   8.4077202e-01
   4.0048494e-01   6.1259870e-01
   4.0536890e-01   4.9941788e-01
   4.1025286e-01   4.0710141e-01
   4.1513683e-01   3.1443493e-01
   4.2002079e-01   2.3838120e-01
   4.2490475e-01   1.8250108e-01
   4.2978871e-01   1.4518135e-01
   4.3467268e-01   1.1854834e-01
   4.3955664e-01   9.0660822e-02
   4.4444060e-01   7.0910640e-02
   4.4932456e-01   5.6445309e-02
   4.5420853e-01   4.5640202e-02
   4.5909249e-01   3.5285843e-02
   4.6397645e-01   2.9457815e-02
   4.6886041e-01   2.3135221e-02
   4.7374438e-01   1.8743444e-02
   4.7862834e-01   1.4948340e-02
   4.8351230e-01   1.1224513e-02
   4.8839626e-01   8.4025447e-03
   4.9328023e-01   6.7703148e-03
   4.9816419e-01   5.1166436e-03
   5.0304815e-01   4.0220579e-03
   5.0793212e-01   3.0495171e-03
   5.1281608e-01   2.5493007e-03
   5.1770004e-01   1.8787107e-03
   5.2258400e-01   1.5034192e-03
   5.2746797e-01   1.1753685e-03
   5.3235193e-01   9.4932559e-04
   5.3723589e-01   7.5766462e-04
   5.4211985e-01   5.8486269e-04
   5.4700382e-01   4.6963035e-04
   5.5188778e-01   3.8957490e-04
   5.5677174e-01   2.8181820e-04
   5.6165570e-01   2.2781202e-04
   5.6653967e-01   1.7725048e-04
   5.7142363e-01   1.4200540e-04
   5.7630759e-01   1.0954592e-04
   5.8119156e-01   8.5954570e-05
   5.8607552e-01   6.9781009e-05
   5.9095948e-01   5.5823512e-05
   5.9584344e-01   4.2800142e-05
   6.0072741e-01   3.2234884e-05
   6.0561137e-01   2.5435358e-05
   6.1049533e-01   2.1111141e-05
   6.1537929e-01   1.6969996e-05
   6.2026326e-01   1.3975287e-05
   6.2514722e-01   1.0886518e-05
   6.3003118e-01   9.2464405e-06
   6.3491514e-01   6.9360991e-06
   6.3979911e-01   5.8516521e-06
   6.4468307e-01   4.2694641e-06
   6.4956703e-01   3.4557899e-06
   6.5445100e-01   2.7498926e-06
   6.5933496e-01   2.2366921e-06
   6.6421892e-01   1.7454252e-06
   6.6910288e-01   1.2851047e-06
   6.7398685e-01   1.0531584e-06
   6.7887081e-01   7.8456719e-07
   6.8375477e-01   6.3913164e-07
   6.8863873e-01   5.3048787e-07
   6.9352270e-01   3.9363735e-07
   6.9840666e-01   2.9681320e-07
   7.0329062e-01   2.3318627e-07
   7.0817458e-01   1.9817863e-07
   7.1305855e-01   1.5138987e-07
   7.1794251e-01   1.2553241e-07
   7.2282647e-01   9.9938965e-08
   7.2771043e-01   8.0310145e-08
   7.3259440e-01   6.4834035e-08
   7.3747836e-01   5.0848542e-08
   7.4236232e-01   4.0352477e-08
   7.4724629e-01   3.2764102e-08
   7.5213025e-01   2.6517692e-08
   7.5701421e-01   2.1296540e-08
   7.6189817e-01   1.6500449e-08
   7.6678214e-01   1.2371918e-08
   7.7166610e-01   9.0863584e-09
   7.7655006e-01   7.7250538e-09
   7.8143402e-01   6.2652480e-09
   7.8631799e-01   5.0452706e-09
   7.9120195e-01   3.9814185e-09
   7.9608591e-01   3.0159945e-09
   8.0096987e-01   2.3904114e-09
   8.0585384e-01   1.8627019e-09
   8.1073780e-01   1.4685470e-09
   8.1562176e-01   1.1843722e-09
   8.2050573e-01   9.6043336e-10
   8.2538969e-01   7.5850219e-10
   8.3027365e-01   5.5865761e-10
   8.3515761e-01   4.1560882e-10
   8.4004158e-01   3.7089718e-10
   8.4492554e-01   2.6063636e-10
   8.4980950e-01   2.1812389e-10
   8.5469346e-01   1.8524715e-10
   8.5957743e-01   1.4893316e-10
   8.6446139e-01   1.2277432e-10
   8.6934535e-01   1.0439374e-10
   8.7422931e-01   7.9100248e-11
   8.7911328e-01   6.0857355e-11
   8.8399724e-01   4.6097537e-11
   8.8888120e-01   3.6940868e-11
   8.9376516e-01   2.7804460e-11
   8.9864913e-01   2.0801274e-11
   9.0353309e-01   1.6789137e-11
   9.0841705e-01   1.3299111e-11
   9.1330102e-01   9.9978289e-12
   9.1818498e-01   8.1817521e-12
   9.2306894e-01   6.4690398e-12
   9.2795290e-01   5.2611000e-12
   9.3283687e-01   4.1565282e-12
   9.3772083e-01   3.1735708e-12
   9.4260479e-01   2.5334710e-12
   9.4748875e-01   1.9377165e-12
   9.5237272e-01   1.6943447e-12
   9.5725668e-01   1.3261736e-12
   9.6214064e-01   1.0450509e-12
   9.6702460e-01   7.8663103e-13
   9.7190857e-01   5.9630811e-13
   9.7679253e-01   5.0697134e-13
   9.8167649e-01   3.6385858e-13
   9.8656046e-01   2.9664532e-13
   9.9144442e-01   2.4764083e-13
   9.9632838e-01   2.0546150e-13
   1.0012123e+00   1.6984157e-13
   1.0060963e+00   1.3472616e-13
   1.0109803e+00   1.1278052e-13
   1.0158642e+00   8.5933043e-14
   1.0207482e+00   6.8958595e-14
   1.0256322e+00   6.0572324e-14
   1.0305161e+00   4.6282372e-14
   1.0354001e+00   3.5290534e-14
   1.0402840e+00   2.9722807e-14
   1.0451680e+00   2.4554619e-14
   1.0500520e+00   1.7930664e-14
   1.0549359e+00   1.4538281e-14
   1.0598199e+00   1.1504799e-14
   1.0647039e+00   8.5815664e-15
   1.0695878e+00   7.2447672e-15
   1.0744718e+00   5.3254340e-15
   1.0793557e+00   4.1874034e-15
   1.0842397e+00   3.3668423e-15
   1.0891237e+00   2.5247502e-15
   1.0940076e+00   2.1358486e-15
   1.0988916e+00   1.6582823e-15
   1.1037756e+00   1.2825509e-15
   1.1086595e+00   9.2238054e-16
   1.1135435e+00   6.4962557e-16
   1.1184274e+00   5.4690943e-16
   1.1233114e+00   4.5305378e-16
   1.1281954e+00   3.1792995e-16
   1.1330793e+00   2.6224717e-16
   1.1379633e+00   2.1163381e-16
   1.1428473e+00   1.5781079e-16
   1.1477312e+00   1.3597363e-16
   1.1526152e+00   1.0681612e-16
   1.1574991e+00   8.3319969e-17
   1.1623831e+00   6.6791700e-17
   1.1672671e+00   5.4170296e-17
   1.1721510e+00   4.2506456e-17
   1.1770350e+00   3.3913593e-17
   1.1819190e+00   2.6410298e-17
   1.1868029e+00   1.9156050e-17
   1.1916869e+00   1.5237221e-17
   1.1965708e+00   1.1331495e-17
   1.2014548e+00   9.1084772e-18
   1.2063388e+00   7.7463248e-18
   1.2112227e+00   6.3907057e-18
   1.2161067e+00   4.6211792e-18
   1.2209907e+00   3.6663562e-18
   1.2258746e+00   3.0446722e-18
   1.2307586e+00   2.1564767e-18
   1.2356426e+00   1.6175547e-18
   1.2405265e+00   1.3818018e-18
   1.2454105e+00   1.0258630e-18
   1.2502944e+00   8.7233292e-19
   1.2551784e+00   7.1481409e-19
   1.2600624e+00   5.4249686e-19
   1.2649463e+00   4.5965714e-19
   1.2698303e+00   3.8133072e-19
   1.2747143e+00   2.9176178e-19
   1.2795982e+00   2.4012423e-19
   1.2844822e+00   2.0271187e-19
   1.2893661e+00   1.5820170e-19
   1.2942501e+00   1.1658366e-19
   1.2991341e+00   9.3218883e-20
   1.3040180e+00   7.7932158e-20
   1.3089020e+00   6.1973737e-20
   1.3137860e+00   5.2902144e-20
   1.3186699e+00   3.9456527e-20
   1.3235539e+00   3.0682051e-20
   1.3284378e+00   2.4003486e-20
   1.3333218e+00   1.9226519e-20
   1.3382058e+00   1.4734125e-20
   1.3430897e+00   1.2098530e-20
   1.3479737e+00   9.6712580e-21
   1.3528577e+00   6.9691965e-21
   1.3577416e+00   5.6097558e-21
   1.3626256e+00   4.0490044e-21
   1.3675095e+00   3.0574754e-21
   1.3723935e+00   2.5132822e-21
   1.3772775e+00   2.0447780e-21
   1.3821614e+00   1.5892747e-21
   1.3870454e+00   1.2644569e-21
   1.3919294e+00   9.9655850e-22
   1.3968133e+00   7.8696339e-22
   1.4016973e+00   6.7725679e-22
   1.4065812e+00   5.7922788e-22
   1.4114652e+00   3.8254657e-22
   1.4163492e+00   3.0829181e-22
   1.4212331e+00   2.5796782e-22
   1.4261171e+00   1.8993485e-22
   1.4310011e+00   1.3899748e-22
   1.4358850e+00   1.1211031e-22
   1.4407690e+00   9.7078256e-23
   1.4456529e+00   7.5291068e-23
   1.4505369e+00   6.0841917e-23
   1.4554209e+00   5.0778417e-23
   1.4603048e+00   4.0116492e-23
   1.4651888e+00   3.4531858e-23
   1.4700728e+00   2.6212651e-23
   1.4749567e+00   2.2159850e-23
   1.4798407e+00   1.7923472e-23
   1.4847246e+00   1.3799362e-23
   1.4896086e+00   1.0969198e-23
   1.4944926e+00   9.1067832e-24
   1.4993765e+00   6.7000062e-24
   1.5042605e+00   4.7182169e-24
   1.5091445e+00   3.5498930e-24
   1.5140284e+00   2.9937479e-24
   1.5189124e+00   2.5796035e-24
   1.5237963e+00   2.0075563e-24
   1.5286803e+00   1.7024475e-24
   1.5335643e+00   1.1946008e-24
   1.5384482e+00   8.8461353e-25
   1.5433322e+00   7.3836742e-25
   1.5482162e+00   5.9179655e-25
   1.5531001e+00   4.8926201e-25
   1.5579841e+00   3.7918000e-25
   1.5628680e+00   3.2848715e-25
   1.5677520e+00   2.4806473e-25
   1.5726360e+00   2.0169610e-25
   1.5775199e+00   1.6421239e-25
   1.5824039e+00   1.2184351e-25
   1.5872879e+00   9.4441466e-26
   1.5921718e+00   6.6889883e-26
   1.5970558e+00   5.7609477e-26
   1.6019397e+00   4.8346943e-26
   1.6068237e+00   4.2108286e-26
   1.6117077e+00   3.2355056e-26
   1.6165916e+00   2.6349064e-26
   1.6214756e+00   2.1315170e-26
   1.6263596e+00   1.8316611e-26
   1.6312435e+00   1.4380663e-26
   1.6361275e+00   1.1525603e-26
   1.6410115e+00   7.2240184e-27
   1.6458954e+00   5.4869713e-27
   1.6507794e+00   4.9281373e-27
   1.6556633e+00   3.5940503e-27
   1.6605473e+00   2.7739554e-27
   1.6654313e+00   2.0041997e-27
   1.6703152e+00   1.5278017e-27
   1.6751992e+00   1.1743181e-27
   1.6800832e+00   1.0209586e-27
   1.6849671e+00   7.4236742e-28
   1.6898511e+00   4.8445920e-28
   1.6947350e+00   3.9028893e-28
   1.6996190e+00   3.0405658e-28
   1.7045030e+00   2.5561559e-28
   1.7093869e+00   2.1646836e-28
   1.7142709e+00   1.5343345e-28
   1.7191549e+00   1.0583062e-28
   1.7240388e+00   7.7628843e-29
   1.7289228e+00   6.8433684e-29
   1.7338067e+00   4.9796845e-29
   1.7386907e+00   3.4438709e-29
   1.7435747e+00   1.3336680e-29
   1.7484586e+00   6.5327544e-30
   1.7533426e+00   3.9443045e-30
   1.7582266e+00   5.9164568e-31
   1.7631105e+00   0.0000000e+00
   1.7679945e+00   0.0000000e+00
   1.7728784e+00   0.0000000e+00
   1.7777624e+00   0.0000000e+00
   1.7826464e+00   0.0000000e+00
   1.7875303e+00   0.0000000e+00
   1.7924143e+00   0.0000000e+00
   1.7972983e+00   0.0000000e+00
   1.8021822e+00   0.0000000e+00
   1.8070662e+00   0.0000000e+00
   1.8119501e+00   0.0000000e+00
   1.8168341e+00   0.0000000e+00
   1.8217181e+00   0.0000000e+00
   1.8266020e+00   0.0000000e+00
   1.8314860e+00   0.0000000e+00
   1.8363700e+00   0.0000000e+00
   1.8412539e+00   0.0000000e+00
   1.8461379e+00   0.0000000e+00
   1.8510218e+00   0.0000000e+00
   1.8559058e+00   0.0000000e+00
   1.8607898e+00   0.0000000e+00
   1.8656737e+00   0.0000000e+00
   1.8705577e+00   0.0000000e+00
   1.8754417e+00   0.0000000e+00
   1.8803256e+00   0.0000000e+00
   1.8852096e+00   0.0000000e+00
   1.8900935e+00   0.0000000e+00
   1.8949775e+00   0.0000000e+00
   1.8998615e+00   0.0000000e+00
   1.9047454e+00   0.0000000e+00
   1.9096294e+00   0.0000000e+00
   1.9145134e+00   0.0000000e+00
   1.9193973e+00   0.0000000e+00
   1.9242813e+00   0.0000000e+00
   1.9291652e+00   0.0000000e+00
   1.9340492e+00   0.0000000e+00
   1.9389332e+00   0.0000000e+00
   1.9438171e+00   0.0000000e+00
   1.9487011e+00   0.0000000e+00
   1.9535851e+00   0.0000000e+00
   1.9584690e+00   0.0000000e+00
   1.9633530e+00   0.0000000e+00
   1.9682369e+00   0.0000000e+00
   1.9731209e+00   0.0000000e+00
   1.9780049e+00   0.0000000e+00
   1.9828888e+00   0.0000000e+00
   1.9877728e+00   0.0000000e+00
   1.9926568e+00   0.0000000e+00
   1.9975407e+00   0.0000000e+00
   2.0024247e+00   0.0000000e+00
   2.0073086e+00   0.0000000e+00
   2.0121926e+00   0.0000000e+00
   2.0170766e+00   0.0000000e+00
   2.0219605e+00   0.0000000e+00
   2.0268445e+00   0.0000000e+00
   2.0317285e+00   0.0000000e+00
   2.0366124e+00   0.0000000e+00
   2.0414964e+00   0.0000000e+00
   2.0463804e+00   0.0000000e+00
   2.0512643e+00   0.0000000e+00
   2.0561483e+00   0.0000000e+00
   2.0610322e+00   0.0000000e+00
   2.0659162e+00   0.0000000e+00
   2.0708002e+00   0.0000000e+00
   2.0756841e+00   0.0000000e+00
   2.0805681e+00   0.0000000e+00
   2.0854521e+00   0.0000000e+00
   2.0903360e+00   0.0000000e+00
   2.0952200e+00   0.0000000e+00
   2.1001039e+00   0.0000000e+00
   2.1049879e+00   0.0000000e+00
   2.1098719e+00   0.0000000e+00
   2.1147558e+00   0.0000000e+00
   2.1196398e+00   0.0000000e+00
   2.1245238e+00   0.0000000e+00
   2.1294077e+00   0.0000000e+00
   2.1342917e+00   0.0000000e+00
   2.1391756e+00   0.0000000e+00
   2.1440596e+00   0.0000000e+00
   2.1489436e+00   0.0000000e+00
   2.1538275e+00   0.0000000e+00
   2.1587115e+00   0.0000000e+00
   2.1635955e+00   0.0000000e+00
   2.1684794e+00   0.0000000e+00
   2.1733634e+00   0.0000000e+00
   2.1782473e+00   0.0000000e+00
   2.1831313e+00   0.0000000e+00
   2.1880153e+00   0.0000000e+00
   2.1928992e+00   0.0000000e+00
   2.1977832e+00   0.0000000e+00
   2.2026672e+00   0.0000000e+00
   2.2075511e+00   0.0000000e+00
   2.2124351e+00   0.0000000e+00
   2.2173190e+00   0.0000000e+00
   2.2222030e+00   0.0000000e+00
   2.2270870e+00   0.0000000e+00
   2.2319709e+00   0.0000000e+00
   2.2368549e+00   0.0000000e+00
   2.2417389e+00   0.0000000e+00
   2.2466228e+00   0.0000000e+00
   2.2515068e+00   0.0000000e+00
   2.2563907e+00   0.0000000e+00
   2.2612747e+00   0.0000000e+00
   2.2661587e+00   0.0000000e+00
   2.2710426e+00   0.0000000e+00
   2.2759266e+00   0.0000000e+00
   2.2808106e+00   0.0000000e+00
   2.2856945e+00   0.0000000e+00
   2.2905785e+00   0.0000000e+00
   2.2954624e+00   0.0000000e+00
   2.3003464e+00   0.0000000e+00
   2.3052304e+00   0.0000000e+00
   2.3101143e+00   0.0000000e+00
   2.3149983e+00   0.0000000e+00
   2.3198823e+00   0.0000000e+00
   2.3247662e+00   0.0000000e+00
   2.3296502e+00   0.0000000e+00
   2.3345341e+00   0.0000000e+00
   2.3394181e+00   0.0000000e+00
   2.3443021e+00   0.0000000e+00
   2.3491860e+00   0.0000000e+00
   2.3540700e+00   0.0000000e+00
   2.3589540e+00   0.0000000e+00
   2.3638379e+00   0.0000000e+00
   2.3687219e+00   0.0000000e+00
   2.3736058e+00   0.0000000e+00
   2.3784898e+00   0.0000000e+00
   2.3833738e+00   0.0000000e+00
   2.3882577e+00   0.0000000e+00
   2.3931417e+00   0.0000000e+00
   2.3980257e+00   0.0000000e+00
   2.4029096e+00   0.0000000e+00
   2.4077936e+00   0.0000000e+00
   2.4126775e+00   0.0000000e+00
   2.4175615e+00   0.0000000e+00
   2.4224455e+00   0.0000000e+00
   2.4273294e+00   0.0000000e+00
   2.4322134e+00   0.0000000e+00
   2.4370974e+00   0.0000000e+00


==> Fig_nd/Quintic_CR.txt <==
   0.0000000e+00   1.3074731e+05
   4.5760764e-03   1.1347552e+05
   9.1521528e-03   1.0502073e+05
   1.3728229e-02   9.0199891e+04
   1.8304306e-02   8.2050043e+04
   2.2880382e-02   7.2868148e+04
   2.7456458e-02   6.5464886e+04
   3.2032535e-02   6.1395472e+04
   3.6608611e-02   5.5683785e+04
   4.1184687e-02   4.9237924e+04
   4.5760764e-02   4.4837563e+04
   5.0336840e-02   4.0978474e+04
   5.4912917e-02   3.7908916e+04
   5.9488993e-02   3.6103231e+04
   6.4065069e-02   3.3804870e+04
   6.8641146e-02   3.1076477e+04
   7.3217222e-02   2.9136735e+04
   7.7793298e-02   2.7963395e+04
   8.2369375e-02   2.5916338e+04
   8.6945451e-02   2.1978036e+04
   9.1521528e-02   2.1136352e+04
   9.6097604e-02   2.0210961e+04
   1.0067368e-01   1.9660408e+04
   1.0524976e-01   1.9176730e+04
   1.0982583e-01   1.8162323e+04
   1.1440191e-01   1.6169563e+04
   1.1897799e-01   1.4865196e+04
   1.2355406e-01   1.4145783e+04
   1.2813014e-01   1.3497986e+04
   1.3270621e-01   1.3157135e+04
   1.3728229e-01   1.2485473e+04
   1.4185837e-01   1.1915816e+04
   1.4643444e-01   1.1153710e+04
   1.5101052e-01   1.0840670e+04
   1.5558660e-01   9.9151898e+03
   1.6016267e-01   9.1964912e+03
   1.6473875e-01   8.4458413e+03
   1.6931483e-01   7.8325833e+03
   1.7389090e-01   7.1592836e+03
   1.7846698e-01   6.9127741e+03
   1.8304306e-01   6.0044749e+03
   1.8761913e-01   5.6683584e+03
   1.9219521e-01   4.9867392e+03
   1.9677128e-01   4.5521874e+03
   2.0134736e-01   4.1512227e+03
   2.0592344e-01   3.8429182e+03
   2.1049951e-01   3.4696786e+03
   2.1507559e-01   3.1010847e+03
   2.1965167e-01   2.7756879e+03
   2.2422774e-01   2.5169396e+03
   2.2880382e-01   2.3473998e+03
   2.3337990e-01   2.0857422e+03
   2.3795597e-01   1.8942292e+03
   2.4253205e-01   1.7565077e+03
   2.4710812e-01   1.5636599e+03
   2.5168420e-01   1.4096204e+03
   2.5626028e-01   1.2757605e+03
   2.6083635e-01   1.1644604e+03
   2.6541243e-01   1.0772357e+03
   2.6998851e-01   9.2727418e+02
   2.7456458e-01   8.8026651e+02
   2.7914066e-01   7.8971722e+02
   2.8371674e-01   7.3153855e+02
   2.8829281e-01   6.6230297e+02
   2.9286889e-01   6.0846882e+02
   2.9744496e-01   5.5588450e+02
   3.0202104e-01   5.1341642e+02
   3.0659712e-01   4.9320460e+02
   3.1117319e-01   4.5603114e+02
   3.1574927e-01   3.9795083e+02
   3.2032535e-01   3.6676900e+02
   3.2490142e-01   3.4568071e+02
   3.2947750e-01   3.2480433e+02
   3.3405358e-01   2.9850386e+02
   3.3862965e-01   2.8236874e+02
   3.4320573e-01   2.7443211e+02
   3.4778180e-01   2.5289934e+02
   3.5235788e-01   2.4553834e+02
   3.5693396e-01   2.2225890e+02
   3.6151003e-01   2.1110322e+02
   3.6608611e-01   2.0345963e+02
   3.7066219e-01   1.9442077e+02
   3.7523826e-01   1.8884094e+02
   3.7981434e-01   1.8357332e+02
   3.8439042e-01   1.8048182e+02
   3.8896649e-01   1.7722333e+02
   3.9354257e-01   1.7182798e+02
   3.9811864e-01   1.6895782e+02
   4.0269472e-01   1.6829351e+02
   4.0727080e-01   1.6397543e+02
   4.1184687e-01   1.6115562e+02
   4.1642295e-01   1.5663781e+02
   4.2099903e-01   1.5121579e+02
   4.2557510e-01   1.4943255e+02
   4.3015118e-01   1.4860884e+02
   4.3472726e-01   1.4719808e+02
   4.3930333e-01   1.4530807e+02
   4.4387941e-01   1.4195211e+02
   4.4845549e-01   1.3904873e+02
   4.5303156e-01   1.3658679e+02
   4.5760764e-01   1.3411465e+02
   4.6218371e-01   1.3297579e+02
   4.6675979e-01   1.3143086e+02
   4.7133587e-01   1.3022980e+02
   4.7591194e-01   1.2812450e+02
   4.8048802e-01   1.2669384e+02
   4.8506410e-01   1.2554104e+02
   4.8964017e-01   1.2236641e+02
   4.9421625e-01   1.2202016e+02
   4.9879233e-01   1.2109310e+02
   5.0336840e-01   1.2008821e+02
   5.0794448e-01   1.1728270e+02
   5.1252055e-01   1.1502484e+02
   5.1709663e-01   1.1365031e+02
   5.2167271e-01   1.1266240e+02
   5.2624878e-01   1.1105918e+02
   5.3082486e-01   1.1077192e+02
   5.3540094e-01   1.0936516e+02
   5.3997701e-01   1.0519087e+02
   5.4455309e-01   1.0456562e+02
   5.4912917e-01   1.0424336e+02
   5.5370524e-01   1.0131047e+02
   5.5828132e-01   1.0004770e+02
   5.6285739e-01   9.7447941e+01
   5.6743347e-01   9.5413313e+01
   5.7200955e-01   9.4015887e+01
   5.7658562e-01   9.3309032e+01
   5.8116170e-01   9.1563185e+01
   5.8573778e-01   9.0831120e+01
   5.9031385e-01   8.8767279e+01
   5.9488993e-01   8.8057339e+01
   5.9946601e-01   8.6850367e+01
   6.0404208e-01   8.5642539e+01
   6.0861816e-01   8.4140714e+01
   6.1319423e-01   8.2429146e+01
   6.1777031e-01   8.1181174e+01
   6.2234639e-01   8.0641397e+01
   6.2692246e-01   8.0127958e+01
   6.3149854e-01   7.9426548e+01
   6.3607462e-01   7.8880986e+01
   6.4065069e-01   7.8525724e+01
   6.4522677e-01   7.3785233e+01
   6.4980285e-01   7.2981453e+01
   6.5437892e-01   7.1341489e+01
   6.5895500e-01   6.9929534e+01
   6.6353107e-01   6.8820492e+01
   6.6810715e-01   6.7169577e+01
   6.7268323e-01   6.6288515e+01
   6.7725930e-01   6.5388022e+01
   6.8183538e-01   6.4618643e+01
   6.8641146e-01   6.3953161e+01
   6.9098753e-01   6.3438046e+01
   6.9556361e-01   6.1967804e+01
   7.0013969e-01   6.0976892e+01
   7.0471576e-01   5.9246990e+01
   7.0929184e-01   5.8197663e+01
   7.1386792e-01   5.7882157e+01
   7.1844399e-01   5.6782364e+01
   7.2302007e-01   5.6706779e+01
   7.2759614e-01   5.6251281e+01
   7.3217222e-01   5.4557545e+01
   7.3674830e-01   5.3467008e+01
   7.4132437e-01   5.3366313e+01
   7.4590045e-01   5.2891539e+01
   7.5047653e-01   5.1667300e+01
   7.5505260e-01   5.0714660e+01
   7.5962868e-01   4.9999217e+01
   7.6420476e-01   4.9139332e+01
   7.6878083e-01   4.7410820e+01
   7.7335691e-01   4.6881617e+01
   7.7793298e-01   4.6190975e+01
   7.8250906e-01   4.5396916e+01
   7.8708514e-01   4.5255428e+01
   7.9166121e-01   4.4829359e+01
   7.9623729e-01   4.3869476e+01
   8.0081337e-01   4.2959893e+01
   8.0538944e-01   4.1902733e+01
   8.0996552e-01   4.1663733e+01
   8.1454160e-01   4.0872781e+01
   8.1911767e-01   4.0635852e+01
   8.2369375e-01   4.0370143e+01
   8.2826982e-01   3.9363809e+01
   8.3284590e-01   3.8714587e+01
   8.3742198e-01   3.7942541e+01
   8.4199805e-01   3.7471875e+01
   8.4657413e-01   3.7144577e+01
   8.5115021e-01   3.6557523e+01
   8.5572628e-01   3.6166732e+01
   8.6030236e-01   3.5116360e+01
   8.6487844e-01   3.5016987e+01
   8.6945451e-01   3.4034900e+01
   8.7403059e-01   3.3852477e+01
   8.7860666e-01   3.3852477e+01
   8.8318274e-01   3.3197875e+01
   8.8775882e-01   3.3026454e+01
   8.9233489e-01   3.2461935e+01
   8.9691097e-01   3.2250146e+01
   9.0148705e-01   3.1991528e+01
   9.0606312e-01   3.1316526e+01
   9.1063920e-01   3.0679677e+01
   9.1521528e-01   3.0268405e+01
   9.1979135e-01   2.9759907e+01
   9.2436743e-01   2.9117320e+01
   9.2894350e-01   2.8618409e+01
   9.3351958e-01   2.8365207e+01
   9.3809566e-01   2.8121707e+01
   9.4267173e-01   2.7589501e+01
   9.4724781e-01   2.7145493e+01
   9.5182389e-01   2.7135147e+01
   9.5639996e-01   2.6423851e+01
   9.6097604e-01   2.6153034e+01
   9.6555212e-01   2.5622328e+01
   9.7012819e-01   2.5421895e+01
   9.7470427e-01   2.4857915e+01
   9.7928035e-01   2.4409857e+01
   9.8385642e-01   2.3919005e+01
   9.8843250e-01   2.3698970e+01
   9.9300857e-01   2.3331138e+01
   9.9758465e-01   2.2658819e+01
   1.0021607e+00   2.2440049e+01
   1.0067368e+00   2.2069404e+01
   1.0113129e+00   2.1710341e+01
   1.0158890e+00   2.1237625e+01
   1.0204650e+00   2.1016487e+01
   1.0250411e+00   2.0925838e+01
   1.0296172e+00   2.0735138e+01
   1.0341933e+00   2.0156983e+01
   1.0387693e+00   1.9675099e+01
   1.0433454e+00   1.9415570e+01
   1.0479215e+00   1.9305455e+01
   1.0524976e+00   1.9102113e+01
   1.0570736e+00   1.8776262e+01
   1.0616497e+00   1.8319517e+01
   1.0662258e+00   1.8139377e+01
   1.0708019e+00   1.7892873e+01
   1.0753779e+00   1.7769224e+01
   1.0799540e+00   1.7446528e+01
   1.0845301e+00   1.7272081e+01
   1.0891062e+00   1.6942264e+01
   1.0936823e+00   1.6740737e+01
   1.0982583e+00   1.6438425e+01
   1.1028344e+00   1.6160770e+01
   1.1074105e+00   1.5976331e+01
   1.1119866e+00   1.5580071e+01
   1.1165626e+00   1.5535928e+01
   1.1211387e+00   1.5047483e+01
   1.1257148e+00   1.5044886e+01
   1.1302909e+00   1.4276435e+01
   1.1348669e+00   1.4159838e+01
   1.1394430e+00   1.3947943e+01
   1.1440191e+00   1.3788708e+01
   1.1485952e+00   1.3743458e+01
   1.1531712e+00   1.3674589e+01
   1.1577473e+00   1.3498213e+01
   1.1623234e+00   1.3135312e+01
   1.1668995e+00   1.2933207e+01
   1.1714756e+00   1.2460770e+01
   1.1760516e+00   1.2406748e+01
   1.1806277e+00   1.2240854e+01
   1.1852038e+00   1.1787564e+01
   1.1897799e+00   1.1562913e+01
   1.1943559e+00   1.1301577e+01
   1.1989320e+00   1.0899318e+01
   1.2035081e+00   1.0746600e+01
   1.2080842e+00   1.0585255e+01
   1.2126602e+00   1.0373551e+01
   1.2172363e+00   1.0063401e+01
   1.2218124e+00   1.0044081e+01
   1.2263885e+00   9.7480175e+00
   1.2309645e+00   9.6495851e+00
   1.2355406e+00   9.4650827e+00
   1.2401167e+00   9.3411468e+00
   1.2446928e+00   8.9420478e+00
   1.2492689e+00   8.8393185e+00
   1.2538449e+00   8.7816113e+00
   1.2584210e+00   8.6429023e+00
   1.2629971e+00   8.3610599e+00
   1.2675732e+00   8.1807927e+00
   1.2721492e+00   8.0627698e+00
   1.2767253e+00   7.8347459e+00
   1.2813014e+00   7.8237018e+00
   1.2858775e+00   7.8140884e+00
   1.2904535e+00   7.6602047e+00
   1.2950296e+00   7.3999488e+00
   1.2996057e+00   7.3173013e+00
   1.3041818e+00   7.1650966e+00
   1.3087578e+00   7.0770290e+00
   1.3133339e+00   6.9334249e+00
   1.3179100e+00   6.8688187e+00
   1.3224861e+00   6.8008591e+00
   1.3270621e+00   6.6251941e+00
   1.3316382e+00   6.4465674e+00
   1.3362143e+00   6.3059577e+00
   1.3407904e+00   6.3059577e+00
   1.3453665e+00   6.1916414e+00
   1.3499425e+00   6.0785587e+00
   1.3545186e+00   5.8460483e+00
   1.3590947e+00   5.8123297e+00
   1.3636708e+00   5.6492741e+00
   1.3682468e+00   5.5701941e+00
   1.3728229e+00   5.5043490e+00
   1.3773990e+00   5.5000849e+00
   1.3819751e+00   5.4123181e+00
   1.3865511e+00   5.1442413e+00
   1.3911272e+00   5.1053485e+00
   1.3957033e+00   5.0457430e+00
   1.4002794e+00   4.9976553e+00
   1.4048554e+00   4.9430750e+00
   1.4094315e+00   4.9069058e+00
   1.4140076e+00   4.8050676e+00
   1.4185837e+00   4.6408136e+00
   1.4231598e+00   4.5552476e+00
   1.4277358e+00   4.4094507e+00
   1.4323119e+00   4.3293217e+00
   1.4368880e+00   4.2368560e+00
   1.4414641e+00   4.2053616e+00
   1.4460401e+00   4.0693562e+00
   1.4506162e+00   3.9920090e+00
   1.4551923e+00   3.9563236e+00
   1.4597684e+00   3.8957953e+00
   1.4643444e+00   3.8464548e+00
   1.4689205e+00   3.7982006e+00
   1.4734966e+00   3.6541666e+00
   1.4780727e+00   3.6104435e+00
   1.4826487e+00   3.5348750e+00
   1.4872248e+00   3.3370986e+00
   1.4918009e+00   3.3370986e+00
   1.4963770e+00   3.3225984e+00
   1.5009531e+00   3.3195260e+00
   1.5055291e+00   3.2230334e+00
   1.5101052e+00   3.1620956e+00
   1.5146813e+00   3.1620956e+00
   1.5192574e+00   3.0849607e+00
   1.5238334e+00   2.9705915e+00
   1.5284095e+00   2.9233284e+00
   1.5329856e+00   2.9012023e+00
   1.5375617e+00   2.8791067e+00
   1.5421377e+00   2.8273076e+00
   1.5467138e+00   2.8006892e+00
   1.5512899e+00   2.7531299e+00
   1.5558660e+00   2.6702925e+00
   1.5604420e+00   2.5518445e+00
   1.5650181e+00   2.5367167e+00
   1.5695942e+00   2.5334171e+00
   1.5741703e+00   2.4875961e+00
   1.5787464e+00   2.4758620e+00
   1.5833224e+00   2.3706050e+00
   1.5878985e+00   2.3680569e+00
   1.5924746e+00   2.3224109e+00
   1.5970507e+00   2.2490797e+00
   1.6016267e+00   2.2036498e+00
   1.6062028e+00   2.1702452e+00
   1.6107789e+00   2.1518591e+00
   1.6153550e+00   2.0827616e+00
   1.6199310e+00   1.9408757e+00
   1.6245071e+00   1.9408757e+00
   1.6290832e+00   1.9343207e+00
   1.6336593e+00   1.9343207e+00
   1.6382353e+00   1.9343207e+00
   1.6428114e+00   1.8342154e+00
   1.6473875e+00   1.7988778e+00
   1.6519636e+00   1.7819990e+00
   1.6565396e+00   1.7819990e+00
   1.6611157e+00   1.7588978e+00
   1.6656918e+00   1.7565498e+00
   1.6702679e+00   1.7220673e+00
   1.6748440e+00   1.7023042e+00
   1.6794200e+00   1.6787861e+00
   1.6839961e+00   1.6757244e+00
   1.6885722e+00   1.6067164e+00
   1.6931483e+00   1.6046886e+00
   1.6977243e+00   1.5554162e+00
   1.7023004e+00   1.5468432e+00
   1.7068765e+00   1.4723330e+00
   1.7114526e+00   1.4723330e+00
   1.7160286e+00   1.4271174e+00
   1.7206047e+00   1.3990013e+00
   1.7251808e+00   1.3753576e+00
   1.7297569e+00   1.3402282e+00
   1.7343329e+00   1.3099187e+00
   1.7389090e+00   1.2936271e+00
   1.7434851e+00   1.2826029e+00
   1.7480612e+00   1.2651916e+00
   1.7526373e+00   1.2572219e+00
   1.7572133e+00   1.1942758e+00
   1.7617894e+00   1.1710024e+00
   1.7663655e+00   1.1210612e+00
   1.7709416e+00   1.0895303e+00
   1.7755176e+00   1.0799044e+00
   1.7800937e+00   1.0605509e+00
   1.7846698e+00   1.0498256e+00
   1.7892459e+00   1.0349585e+00
   1.7938219e+00   1.0071672e+00
   1.7983980e+00   9.9100913e-01
   1.8029741e+00   9.7815103e-01
   1.8075502e+00   9.7815103e-01
   1.8121262e+00   9.5457662e-01
   1.8167023e+00   9.3804697e-01
   1.8212784e+00   9.3154447e-01
   1.8258545e+00   9.1479283e-01
   1.8304306e+00   9.0186519e-01
   1.8350066e+00   8.8900187e-01
   1.8395827e+00   8.5781549e-01
   1.8441588e+00   8.2997649e-01
   1.8487349e+00   8.2248789e-01
   1.8533109e+00   8.0152669e-01
   1.8578870e+00   7.9808920e-01
   1.8624631e+00   7.9457887e-01
   1.8670392e+00   7.9457887e-01
   1.8716152e+00   7.8321791e-01
   1.8761913e+00   7.6084674e-01
   1.8807674e+00   7.5979002e-01
   1.8853435e+00   7.3373523e-01
   1.8899195e+00   7.1199793e-01
   1.8944956e+00   6.9278900e-01
   1.8990717e+00   6.7217727e-01
   1.9036478e+00   6.6836629e-01
   1.9082238e+00   6.3105246e-01
   1.9127999e+00   6.2340672e-01
   1.9173760e+00   6.1680565e-01
   1.9219521e+00   5.9794740e-01
   1.9265282e+00   5.7666430e-01
   1.9311042e+00   5.7269283e-01
   1.9356803e+00   5.6312566e-01
   1.9402564e+00   5.5831028e-01
   1.9448325e+00   5.4121440e-01
   1.9494085e+00   5.2152032e-01
   1.9539846e+00   4.9820052e-01
   1.9585607e+00   4.9820052e-01
   1.9631368e+00   4.9696871e-01
   1.9677128e+00   4.8700362e-01
   1.9722889e+00   4.8251566e-01
   1.9768650e+00   4.7889733e-01
   1.9814411e+00   4.7162884e-01
   1.9860171e+00   4.7162884e-01
   1.9905932e+00   4.6868311e-01
   1.9951693e+00   4.5562784e-01
   1.9997454e+00   4.3147377e-01
   2.0043215e+00   4.2994508e-01
   2.0088975e+00   4.2786735e-01
   2.0134736e+00   4.2320292e-01
   2.0180497e+00   4.1399945e-01
   2.0226258e+00   4.0971064e-01
   2.0272018e+00   4.0492898e-01
   2.0317779e+00   3.9867518e-01
   2.0363540e+00   3.8658451e-01
   2.0409301e+00   3.8441569e-01
   2.0455061e+00   3.7121258e-01
   2.0500822e+00   3.5579780e-01
   2.0546583e+00   3.5579780e-01
   2.0592344e+00   3.5192317e-01
   2.0638104e+00   3.4247796e-01
   2.0683865e+00   3.3284516e-01
   2.0729626e+00   3.3284516e-01
   2.0775387e+00   3.2999698e-01
   2.0821148e+00   3.2737813e-01
   2.0866908e+00   3.2737813e-01
   2.0912669e+00   3.2720949e-01
   2.0958430e+00   3.1881590e-01
   2.1004191e+00   3.1607575e-01
   2.1049951e+00   3.1411655e-01
   2.1095712e+00   3.0743974e-01
   2.1141473e+00   2.9063410e-01
   2.1187234e+00   2.8362271e-01
   2.1232994e+00   2.8362271e-01
   2.1278755e+00   2.8362271e-01
   2.1324516e+00   2.7453244e-01
   2.1370277e+00   2.7453244e-01
   2.1416037e+00   2.7341236e-01
   2.1461798e+00   2.7257358e-01
   2.1507559e+00   2.7257358e-01
   2.1553320e+00   2.7105247e-01
   2.1599081e+00   2.7031395e-01
   2.1644841e+00   2.7031395e-01
   2.1690602e+00   2.5509789e-01
   2.1736363e+00   2.5509789e-01
   2.1782124e+00   2.5498372e-01
   2.1827884e+00   2.4280155e-01
   2.1873645e+00   2.4280155e-01
   2.1919406e+00   2.3747058e-01
   2.1965167e+00   2.3075614e-01
   2.2010927e+00   2.1775890e-01
   2.2056688e+00   2.1218566e-01
   2.2102449e+00   2.0766944e-01
   2.2148210e+00   2.0025315e-01
   2.2193970e+00   1.9762408e-01
   2.2239731e+00   1.9440876e-01
   2.2285492e+00   1.9371154e-01
   2.2331253e+00   1.9286038e-01
   2.2377013e+00   1.9136409e-01
   2.2422774e+00   1.9136409e-01
   2.2468535e+00   1.9136409e-01
   2.2514296e+00   1.9088217e-01
   2.2560057e+00   1.8901584e-01
   2.2605817e+00   1.8040159e-01
   2.2651578e+00   1.8025215e-01
   2.2697339e+00   1.7981335e-01
   2.2743100e+00   1.7915804e-01
   2.2788860e+00   1.7566940e-01
   2.2834621e+00   1.7369919e-01
   2.2880382e+00   1.6579501e-01
   2.2926143e+00   1.6579501e-01
   2.2971903e+00   1.6579501e-01
   2.3017664e+00   1.6579501e-01
   2.3063425e+00   1.6341598e-01
   2.3109186e+00   1.5920054e-01
   2.3154946e+00   1.5920054e-01
   2.3200707e+00   1.5883975e-01
   2.3246468e+00   1.5470120e-01
   2.3292229e+00   1.5470120e-01
   2.3337990e+00   1.5407354e-01
   2.3383750e+00   1.5250652e-01
   2.3429511e+00   1.5250652e-01
   2.3475272e+00   1.5250652e-01
   2.3521033e+00   1.5241944e-01
   2.3566793e+00   1.5057200e-01
   2.3612554e+00   1.4919114e-01
   2.3658315e+00   1.4853542e-01
   2.3704076e+00   1.4540254e-01
   2.3749836e+00   1.4540254e-01
   2.3795597e+00   1.4386997e-01
   2.3841358e+00   1.4245887e-01
   2.3887119e+00   1.4245887e-01
   2.3932879e+00   1.4055280e-01
   2.3978640e+00   1.4055280e-01
   2.4024401e+00   1.4055280e-01
   2.4070162e+00   1.4023738e-01
   2.4115923e+00   1.3868458e-01
   2.4161683e+00   1.3640032e-01
   2.4207444e+00   1.3425487e-01
   2.4253205e+00   1.3397565e-01
   2.4298966e+00   1.3152678e-01
   2.4344726e+00   1.3112536e-01
   2.4390487e+00   1.3089136e-01
   2.4436248e+00   1.2983340e-01
   2.4482009e+00   1.2938771e-01
   2.4527769e+00   1.2817882e-01
   2.4573530e+00   1.2817882e-01
   2.4619291e+00   1.2686504e-01
   2.4665052e+00   1.2634197e-01
   2.4710812e+00   1.2634197e-01
   2.4756573e+00   1.2451770e-01
   2.4802334e+00   1.1746495e-01
   2.4848095e+00   1.1538612e-01
   2.4893856e+00   1.1538612e-01
   2.4939616e+00   1.1076212e-01
   2.4985377e+00   1.1068715e-01
   2.5031138e+00   1.1050736e-01
   2.5076899e+00   1.0723483e-01
   2.5122659e+00   1.0723483e-01
   2.5168420e+00   1.0723483e-01
   2.5214181e+00   1.0622822e-01
   2.5259942e+00   1.0555882e-01
   2.5305702e+00   1.0555882e-01
   2.5351463e+00   1.0421652e-01
   2.5397224e+00   1.0421652e-01
   2.5442985e+00   1.0385672e-01
   2.5488745e+00   1.0380589e-01
   2.5534506e+00   1.0233496e-01
   2.5580267e+00   1.0173589e-01
   2.5626028e+00   1.0114340e-01
   2.5671788e+00   1.0114340e-01
   2.5717549e+00   1.0109455e-01
   2.5763310e+00   1.0014433e-01
   2.5809071e+00   9.8496633e-02
   2.5854832e+00   9.7230635e-02
   2.5900592e+00   9.6084271e-02
   2.5946353e+00   9.5994246e-02
   2.5992114e+00   9.5402375e-02
   2.6037875e+00   9.4255098e-02
   2.6083635e+00   9.3965328e-02
   2.6129396e+00   9.1558406e-02
   2.6175157e+00   9.1558406e-02
   2.6220918e+00   9.1290353e-02
   2.6266678e+00   9.0793940e-02
   2.6312439e+00   9.0793940e-02
   2.6358200e+00   9.0793940e-02
   2.6403961e+00   9.0377797e-02
   2.6449721e+00   8.9866354e-02
   2.6495482e+00   8.9179879e-02
   2.6541243e+00   8.8277523e-02
   2.6587004e+00   8.8277523e-02
   2.6632765e+00   8.7891536e-02
   2.6678525e+00   8.7652750e-02
   2.6724286e+00   8.6893537e-02
   2.6770047e+00   8.4917323e-02
   2.6815808e+00   8.4917323e-02
   2.6861568e+00   8.4917323e-02
   2.6907329e+00   8.4917323e-02
   2.6953090e+00   8.4917323e-02
   2.6998851e+00   8.4917323e-02
   2.7044611e+00   8.4917323e-02
   2.7090372e+00   8.4851080e-02
   2.7136133e+00   8.4851080e-02
   2.7181894e+00   8.4444578e-02
   2.7227654e+00   8.4437894e-02
   2.7273415e+00   8.3934696e-02
   2.7319176e+00   8.3724154e-02
   2.7364937e+00   8.3137412e-02
   2.7410698e+00   8.2217895e-02
   2.7456458e+00   8.2217895e-02
   2.7502219e+00   8.1977556e-02
   2.7547980e+00   8.1443055e-02
   2.7593741e+00   8.1443055e-02
   2.7639501e+00   8.1148457e-02
   2.7685262e+00   8.0691503e-02
   2.7731023e+00   8.0639377e-02
   2.7776784e+00   8.0386401e-02
   2.7822544e+00   8.0083342e-02
   2.7868305e+00   7.9587834e-02
   2.7914066e+00   7.9587834e-02
   2.7959827e+00   7.9500848e-02
   2.8005587e+00   7.8011279e-02
   2.8051348e+00   7.8011279e-02
   2.8097109e+00   7.8011279e-02
   2.8142870e+00   7.7853436e-02
   2.8188630e+00   7.7535488e-02
   2.8234391e+00   7.7354995e-02
   2.8280152e+00   7.6847166e-02
   2.8325913e+00   7.6682740e-02
   2.8371674e+00   7.6012565e-02
   2.8417434e+00   7.5620621e-02
   2.8463195e+00   7.5620621e-02
   2.8508956e+00   7.5620621e-02
   2.8554717e+00   7.5620621e-02
   2.8600477e+00   7.5402225e-02
   2.8646238e+00   7.5223893e-02
   2.8691999e+00   7.5191402e-02
   2.8737760e+00   7.5191402e-02
   2.8783520e+00   7.5191402e-02
   2.8829281e+00   7.5067600e-02
   2.8875042e+00   7.4913660e-02
   2.8920803e+00   7.4913660e-02
   2.8966563e+00   7.4704931e-02
   2.9012324e+00   7.4338773e-02
   2.9058085e+00   7.4130834e-02
   2.9103846e+00   7.4029199e-02
   2.9149607e+00   7.3701628e-02
   2.9195367e+00   7.3499472e-02
   2.9241128e+00   7.3349359e-02
   2.9286889e+00   7.3308603e-02
   2.9332650e+00   7.3226218e-02
   2.9378410e+00   7.3217999e-02
   2.9424171e+00   7.3108189e-02
   2.9469932e+00   7.3108189e-02
   2.9515693e+00   7.3010477e-02
   2.9561453e+00   7.2498994e-02
   2.9607214e+00   7.2347115e-02
   2.9652975e+00   7.2094153e-02
   2.9698736e+00   7.2049303e-02
   2.9744496e+00   7.2049303e-02
   2.9790257e+00   7.1982342e-02
   2.9836018e+00   7.1982342e-02
   2.9881779e+00   7.1916888e-02
   2.9927540e+00   7.1249285e-02
   2.9973300e+00   7.1249285e-02
   3.0019061e+00   7.1249285e-02
   3.0064822e+00   7.1249285e-02
   3.0110583e+00   7.1210634e-02
   3.0156343e+00   7.1166606e-02
   3.0202104e+00   7.1070213e-02
   3.0247865e+00   7.0994401e-02
   3.0293626e+00   7.0903123e-02
   3.0339386e+00   7.0620750e-02
   3.0385147e+00   7.0596535e-02
   3.0430908e+00   7.0576208e-02
   3.0476669e+00   7.0318786e-02
   3.0522429e+00   7.0318786e-02
   3.0568190e+00   7.0227546e-02
   3.0613951e+00   7.0201577e-02
   3.0659712e+00   7.0201577e-02
   3.0705473e+00   7.0201577e-02
   3.0751233e+00   7.0201577e-02
   3.0796994e+00   7.0201577e-02
   3.0842755e+00   7.0201577e-02
   3.0888516e+00   7.0133515e-02
   3.0934276e+00   7.0077542e-02
   3.0980037e+00   7.0077542e-02
   3.1025798e+00   7.0065658e-02
   3.1071559e+00   6.9975377e-02
   3.1117319e+00   6.9807194e-02
   3.1163080e+00   6.9807194e-02
   3.1208841e+00   6.9643545e-02
   3.1254602e+00   6.9643545e-02
   3.1300362e+00   6.9568768e-02
   3.1346123e+00   6.9568768e-02
   3.1391884e+00   6.9477984e-02
   3.1437645e+00   6.9477984e-02
   3.1483405e+00   6.9477984e-02
   3.1529166e+00   6.9477984e-02
   3.1574927e+00   6.9460813e-02
   3.1620688e+00   6.9418993e-02
   3.1666449e+00   6.9412947e-02
   3.1712209e+00   6.9394480e-02
   3.1757970e+00   6.9321468e-02
   3.1803731e+00   6.9287812e-02
   3.1849492e+00   6.9189599e-02
   3.1895252e+00   6.9142183e-02
   3.1941013e+00   6.8964613e-02
   3.1986774e+00   6.8964613e-02
   3.2032535e+00   6.8904972e-02
   3.2078295e+00   6.8875043e-02
   3.2124056e+00   6.8829509e-02
   3.2169817e+00   6.8813612e-02
   3.2215578e+00   6.8739223e-02
   3.2261338e+00   6.8737963e-02
   3.2307099e+00   6.8708472e-02
   3.2352860e+00   6.8562577e-02
   3.2398621e+00   6.8515565e-02
   3.2444382e+00   6.8512386e-02
   3.2490142e+00   6.8454840e-02
   3.2535903e+00   6.8428850e-02
   3.2581664e+00   6.8385802e-02
   3.2627425e+00   6.8330987e-02
   3.2673185e+00   6.8330987e-02
   3.2718946e+00   6.8319005e-02
   3.2764707e+00   6.8309037e-02
   3.2810468e+00   6.8309037e-02
   3.2856228e+00   6.8309037e-02
   3.2901989e+00   6.8305301e-02
   3.2947750e+00   6.8305301e-02
   3.2993511e+00   6.8305301e-02
   3.3039271e+00   6.8289473e-02
   3.3085032e+00   6.8244782e-02
   3.3130793e+00   6.8244782e-02
   3.3176554e+00   6.8203588e-02
   3.3222315e+00   6.8203588e-02
   3.3268075e+00   6.8199117e-02
   3.3313836e+00   6.8164685e-02
   3.3359597e+00   6.8152040e-02
   3.3405358e+00   6.8152040e-02
   3.3451118e+00   6.8152040e-02
   3.3496879e+00   6.8152040e-02
   3.3542640e+00   6.8152040e-02
   3.3588401e+00   6.8127362e-02
   3.3634161e+00   6.8052017e-02
   3.3679922e+00   6.8042063e-02
   3.3725683e+00   6.8042063e-02
   3.3771444e+00   6.8010380e-02
   3.3817204e+00   6.8005900e-02
   3.3862965e+00   6.7970950e-02
   3.3908726e+00   6.7936618e-02
   3.3954487e+00   6.7910598e-02
   3.4000247e+00   6.7910598e-02
   3.4046008e+00   6.7910598e-02
   3.4091769e+00   6.7893133e-02
   3.4137530e+00   6.7835032e-02
   3.4183291e+00   6.7800942e-02
   3.4229051e+00   6.7800942e-02
   3.4274812e+00   6.7799979e-02
   3.4320573e+00   6.7799979e-02
   3.4366334e+00   6.7791516e-02
   3.4412094e+00   6.7791516e-02
   3.4457855e+00   6.7783505e-02
   3.4503616e+00   6.7783505e-02
   3.4549377e+00   6.7767504e-02
   3.4595137e+00   6.7758719e-02
   3.4640898e+00   6.7721287e-02
   3.4686659e+00   6.7713950e-02
   3.4732420e+00   6.7702380e-02
   3.4778180e+00   6.7628433e-02
   3.4823941e+00   6.7594717e-02
   3.4869702e+00   6.7594717e-02
   3.4915463e+00   6.7576471e-02
   3.4961224e+00   6.7576471e-02
   3.5006984e+00   6.7576471e-02
   3.5052745e+00   6.7560198e-02
   3.5098506e+00   6.7552503e-02
   3.5144267e+00   6.7551385e-02
   3.5190027e+00   6.7550437e-02
   3.5235788e+00   6.7550227e-02
   3.5281549e+00   6.7524425e-02
   3.5327310e+00   6.7505556e-02
   3.5373070e+00   6.7474660e-02
   3.5418831e+00   6.7406367e-02
   3.5464592e+00   6.7389488e-02
   3.5510353e+00   6.7382313e-02
   3.5556113e+00   6.7382313e-02
   3.5601874e+00   6.7375379e-02
   3.5647635e+00   6.7375379e-02
   3.5693396e+00   6.7375379e-02
   3.5739157e+00   6.7375379e-02
   3.5784917e+00   6.7375379e-02
   3.5830678e+00   6.7375379e-02
   3.5876439e+00   6.7375379e-02
   3.5922200e+00   6.7375379e-02
   3.5967960e+00   6.7375379e-02
   3.6013721e+00   6.7350920e-02
   3.6059482e+00   6.7350920e-02
   3.6105243e+00   6.7349919e-02
   3.6151003e+00   6.7345817e-02
   3.6196764e+00   6.7345058e-02
   3.6242525e+00   6.7345058e-02
   3.6288286e+00   6.7344705e-02
   3.6334046e+00   6.7337522e-02
   3.6379807e+00   6.7331032e-02
   3.6425568e+00   6.7307785e-02
   3.6471329e+00   6.7307785e-02
   3.6517090e+00   6.7305943e-02
   3.6562850e+00   6.7300529e-02
   3.6608611e+00   6.7300529e-02
   3.6654372e+00   6.7299532e-02
   3.6700133e+00   6.7286363e-02
   3.6745893e+00   6.7259959e-02
   3.6791654e+00   6.7238828e-02
   3.6837415e+00   6.7238727e-02
   3.6883176e+00   6.7238727e-02
   3.6928936e+00   6.7230650e-02
   3.6974697e+00   6.7230650e-02
   3.7020458e+00   6.7230650e-02
   3.7066219e+00   6.7228427e-02
   3.7111979e+00   6.7214029e-02
   3.7157740e+00   6.7207361e-02
   3.7203501e+00   6.7202835e-02
   3.7249262e+00   6.7202835e-02
   3.7295022e+00   6.7196719e-02
   3.7340783e+00   6.7187220e-02
   3.7386544e+00   6.7182617e-02
   3.7432305e+00   6.7174238e-02
   3.7478066e+00   6.7159663e-02
   3.7523826e+00   6.7159663e-02
   3.7569587e+00   6.7159663e-02
   3.7615348e+00   6.7159663e-02
   3.7661109e+00   6.7159663e-02
   3.7706869e+00   6.7159663e-02
   3.7752630e+00   6.7159663e-02
   3.7798391e+00   6.7154986e-02
   3.7844152e+00   6.7153079e-02
   3.7889912e+00   6.7152821e-02
   3.7935673e+00   6.7152821e-02
   3.7981434e+00   6.7152821e-02
   3.8027195e+00   6.7152821e-02
   3.8072955e+00   6.7147892e-02
   3.8118716e+00   6.7147587e-02
   3.8164477e+00   6.7140732e-02
   3.8210238e+00   6.7138182e-02
   3.8255999e+00   6.7138182e-02
   3.8301759e+00   6.7138182e-02
   3.8347520e+00   6.7132020e-02
   3.8393281e+00   6.7132020e-02
   3.8439042e+00   6.7132020e-02
   3.8484802e+00   6.7132020e-02
   3.8530563e+00   6.7132020e-02
   3.8576324e+00   6.7129502e-02
   3.8622085e+00   6.7129502e-02
   3.8667845e+00   6.7125920e-02
   3.8713606e+00   6.7122797e-02
   3.8759367e+00   6.7122797e-02
   3.8805128e+00   6.7122797e-02
   3.8850888e+00   6.7122797e-02
   3.8896649e+00   6.7121214e-02
   3.8942410e+00   6.7121214e-02
   3.8988171e+00   6.7121214e-02
   3.9033932e+00   6.7120898e-02
   3.9079692e+00   6.7118920e-02
   3.9125453e+00   6.7115097e-02
   3.9171214e+00   6.7115097e-02
   3.9216975e+00   6.7115097e-02
   3.9262735e+00   6.7115097e-02
   3.9308496e+00   6.7115097e-02
   3.9354257e+00   6.7115097e-02
   3.9400018e+00   6.7112717e-02
   3.9445778e+00   6.7110971e-02
   3.9491539e+00   6.7107417e-02
   3.9537300e+00   6.7104714e-02
   3.9583061e+00   6.7103028e-02
   3.9628821e+00   6.7101681e-02
   3.9674582e+00   6.7101681e-02
   3.9720343e+00   6.7100780e-02
   3.9766104e+00   6.7100780e-02
   3.9811864e+00   6.7100780e-02
   3.9857625e+00   6.7100780e-02
   3.9903386e+00   6.7100780e-02
   3.9949147e+00   6.7098245e-02
   3.9994908e+00   6.7098152e-02
   4.0040668e+00   6.7098152e-02
   4.0086429e+00   6.7095613e-02
   4.0132190e+00   6.7095613e-02
   4.0177951e+00   6.7095502e-02
   4.0223711e+00   6.7091442e-02
   4.0269472e+00   6.7090003e-02
   4.0315233e+00   6.7089319e-02
   4.0360994e+00   6.7089319e-02
   4.0406754e+00   6.7089319e-02
   4.0452515e+00   6.7088417e-02
   4.0498276e+00   6.7086903e-02
   4.0544037e+00   6.7086903e-02
   4.0589797e+00   6.7086496e-02
   4.0635558e+00   6.7086496e-02
   4.0681319e+00   6.7084965e-02
   4.0727080e+00   6.7084873e-02
   4.0772841e+00   6.7084873e-02
   4.0818601e+00   6.7084873e-02
   4.0864362e+00   6.7084873e-02
   4.0910123e+00   6.7084873e-02
   4.0955884e+00   6.7084502e-02
   4.1001644e+00   6.7082084e-02
   4.1047405e+00   6.7081018e-02
   4.1093166e+00   6.7080074e-02
   4.1138927e+00   6.7080048e-02
   4.1184687e+00   6.7078519e-02
   4.1230448e+00   6.7078519e-02
   4.1276209e+00   6.7078519e-02
   4.1321970e+00   6.7078519e-02
   4.1367730e+00   6.7078519e-02
   4.1413491e+00   6.7078519e-02
   4.1459252e+00   6.7078123e-02
   4.1505013e+00   6.7077283e-02
   4.1550774e+00   6.7076856e-02
   4.1596534e+00   6.7076856e-02
   4.1642295e+00   6.7074564e-02
   4.1688056e+00   6.7074437e-02
   4.1733817e+00   6.7074437e-02
   4.1779577e+00   6.7074437e-02
   4.1825338e+00   6.7073694e-02
   4.1871099e+00   6.7073404e-02
   4.1916860e+00   6.7073404e-02
   4.1962620e+00   6.7073404e-02
   4.2008381e+00   6.7073404e-02
   4.2054142e+00   6.7073404e-02
   4.2099903e+00   6.7073404e-02
   4.2145663e+00   6.7073404e-02
   4.2191424e+00   6.7072667e-02
   4.2237185e+00   6.7071723e-02
   4.2282946e+00   6.7070343e-02
   4.2328707e+00   6.7068590e-02
   4.2374467e+00   6.7067850e-02
   4.2420228e+00   6.7066977e-02
   4.2465989e+00   6.7066977e-02
   4.2511750e+00   6.7065779e-02
   4.2557510e+00   6.7064794e-02
   4.2603271e+00   6.7063731e-02
   4.2649032e+00   6.7063731e-02
   4.2694793e+00   6.7063584e-02
   4.2740553e+00   6.7063230e-02
   4.2786314e+00   6.7063230e-02
   4.2832075e+00   6.7063197e-02
   4.2877836e+00   6.7062358e-02
   4.2923596e+00   6.7061777e-02
   4.2969357e+00   6.7061777e-02
   4.3015118e+00   6.7061544e-02
   4.3060879e+00   6.7060938e-02
   4.3106639e+00   6.7059976e-02
   4.3152400e+00   6.7059976e-02
   4.3198161e+00   6.7059921e-02
   4.3243922e+00   6.7059107e-02
   4.3289683e+00   6.7059004e-02
   4.3335443e+00   6.7058791e-02
   4.3381204e+00   6.7058102e-02
   4.3426965e+00   6.7058102e-02
   4.3472726e+00   6.7058102e-02
   4.3518486e+00   6.7058102e-02
   4.3564247e+00   6.7057980e-02
   4.3610008e+00   6.7057980e-02
   4.3655769e+00   6.7057600e-02
   4.3701529e+00   6.7057600e-02
   4.3747290e+00   6.7057600e-02
   4.3793051e+00   6.7057548e-02
   4.3838812e+00   6.7057286e-02
   4.3884572e+00   6.7057286e-02
   4.3930333e+00   6.7057242e-02
   4.3976094e+00   6.7057235e-02
   4.4021855e+00   6.7056426e-02
   4.4067616e+00   6.7056008e-02
   4.4113376e+00   6.7056008e-02
   4.4159137e+00   6.7056008e-02
   4.4204898e+00   6.7055921e-02
   4.4250659e+00   6.7055701e-02
   4.4296419e+00   6.7055624e-02
   4.4342180e+00   6.7055471e-02
   4.4387941e+00   6.7054795e-02
   4.4433702e+00   6.7054795e-02
   4.4479462e+00   6.7054795e-02
   4.4525223e+00   6.7054795e-02
   4.4570984e+00   6.7054671e-02
   4.4616745e+00   6.7054582e-02
   4.4662505e+00   6.7054219e-02
   4.4708266e+00   6.7054219e-02
   4.4754027e+00   6.7054129e-02
   4.4799788e+00   6.7054121e-02
   4.4845549e+00   6.7054088e-02
   4.4891309e+00   6.7054022e-02
   4.4937070e+00   6.7053965e-02
   4.4982831e+00   6.7053786e-02
   4.5028592e+00   6.7053467e-02
   4.5074352e+00   6.7053467e-02
   4.5120113e+00   6.7053150e-02
   4.5165874e+00   6.7052944e-02
   4.5211635e+00   6.7052944e-02
   4.5257395e+00   6.7052930e-02
   4.5303156e+00   6.7052930e-02
   4.5348917e+00   6.7052650e-02
   4.5394678e+00   6.7052508e-02
   4.5440438e+00   6.7052508e-02
   4.5486199e+00   6.7052487e-02
   4.5531960e+00   6.7052454e-02
   4.5577721e+00   6.7052130e-02
   4.5623481e+00   6.7051873e-02
   4.5669242e+00   6.7051708e-02
   4.5715003e+00   6.7051611e-02
   4.5760764e+00   6.7051533e-02
   4.5806525e+00   6.7051145e-02
   4.5852285e+00   6.7051090e-02
   4.5898046e+00   6.7050942e-02
   4.5943807e+00   6.7050777e-02
   4.5989568e+00   6.7050777e-02
   4.6035328e+00   6.7050777e-02
   4.6081089e+00   6.7050775e-02
   4.6126850e+00   6.7050593e-02
   4.6172611e+00   6.7050593e-02
   4.6218371e+00   6.7050593e-02
   4.6264132e+00   6.7050593e-02
   4.6309893e+00   6.7050499e-02
   4.6355654e+00   6.7050486e-02
   4.6401414e+00   6.7050474e-02
   4.6447175e+00   6.7050403e-02
   4.6492936e+00   6.7049866e-02
   4.6538697e+00   6.7049838e-02
   4.6584458e+00   6.7049677e-02
   4.6630218e+00   6.7049657e-02
   4.6675979e+00   6.7049657e-02
   4.6721740e+00   6.7049541e-02
   4.6767501e+00   6.7049541e-02
   4.6813261e+00   6.7049541e-02
   4.6859022e+00   6.7049459e-02
   4.6904783e+00   6.7049459e-02
   4.6950544e+00   6.7049459e-02
   4.6996304e+00   6.7049459e-02
   4.7042065e+00   6.7049459e-02
   4.7087826e+00   6.7049437e-02
   4.7133587e+00   6.7049437e-02
   4.7179347e+00   6.7049290e-02
   4.7225108e+00   6.7049257e-02
   4.7270869e+00   6.7049234e-02
   4.7316630e+00   6.7049218e-02
   4.7362391e+00   6.7049074e-02
   4.7408151e+00   6.7049074e-02
   4.7453912e+00   6.7048975e-02
   4.7499673e+00   6.7048975e-02
   4.7545434e+00   6.7048918e-02
   4.7591194e+00   6.7048918e-02
   4.7636955e+00   6.7048861e-02
   4.7682716e+00   6.7048823e-02
   4.7728477e+00   6.7048768e-02
   4.7774237e+00   6.7048702e-02
   4.7819998e+00   6.7048694e-02
   4.7865759e+00   6.7048694e-02
   4.7911520e+00   6.7048694e-02
   4.7957280e+00   6.7048628e-02
   4.8003041e+00   6.7048620e-02
   4.8048802e+00   6.7048546e-02
   4.8094563e+00   6.7048537e-02
   4.8140324e+00   6.7048537e-02
   4.8186084e+00   6.7048523e-02
   4.8231845e+00   6.7048523e-02
   4.8277606e+00   6.7048514e-02
   4.8323367e+00   6.7048503e-02
   4.8369127e+00   6.7048464e-02
   4.8414888e+00   6.7048329e-02
   4.8460649e+00   6.7048281e-02
   4.8506410e+00   6.7048203e-02
   4.8552170e+00   6.7048203e-02
   4.8597931e+00   6.7048203e-02
   4.8643692e+00   6.7048203e-02
   4.8689453e+00   6.7048203e-02
   4.8735213e+00   6.7048203e-02
   4.8780974e+00   6.7048167e-02
   4.8826735e+00   6.7048167e-02
   4.8872496e+00   6.7048155e-02
   4.8918256e+00   6.7048094e-02
   4.8964017e+00   6.7048094e-02
   4.9009778e+00   6.7048094e-02
   4.9055539e+00   6.7048065e-02
   4.9101300e+00   6.7048065e-02
   4.9147060e+00   6.7048059e-02
   4.9192821e+00   6.7048059e-02
   4.9238582e+00   6.7048033e-02
   4.9284343e+00   6.7048033e-02
   4.9330103e+00   6.7048033e-02
   4.9375864e+00   6.7048033e-02
   4.9421625e+00   6.7048033e-02
   4.9467386e+00   6.7047927e-02
   4.9513146e+00   6.7047927e-02
   4.9558907e+00   6.7047927e-02
   4.9604668e+00   6.7047927e-02
   4.9650429e+00   6.7047891e-02
   4.9696189e+00   6.7047864e-02
   4.9741950e+00   6.7047832e-02
   4.9787711e+00   6.7047817e-02
   4.9833472e+00   6.7047718e-02
   4.9879233e+00   6.7047718e-02
   4.9924993e+00   6.7047718e-02
   4.9970754e+00   6.7047702e-02
   5.0016515e+00   6.7047698e-02
   5.0062276e+00   6.7047672e-02
   5.0108036e+00   6.7047666e-02
   5.0153797e+00   6.7047665e-02
   5.0199558e+00   6.7047660e-02
   5.0245319e+00   6.7047611e-02
   5.0291079e+00   6.7047578e-02
   5.0336840e+00   6.7047577e-02
   5.0382601e+00   6.7047517e-02
   5.0428362e+00   6.7047469e-02
   5.0474122e+00   6.7047418e-02
   5.0519883e+00   6.7047418e-02
   5.0565644e+00   6.7047388e-02
   5.0611405e+00   6.7047370e-02
   5.0657166e+00   6.7047351e-02
   5.0702926e+00   6.7047351e-02
   5.0748687e+00   6.7047338e-02
   5.0794448e+00   6.7047325e-02
   5.0840209e+00   6.7047306e-02
   5.0885969e+00   6.7047276e-02
   5.0931730e+00   6.7047276e-02
   5.0977491e+00   6.7047275e-02
   5.1023252e+00   6.7047272e-02
   5.1069012e+00   6.7047272e-02
   5.1114773e+00   6.7047248e-02
   5.1160534e+00   6.7047248e-02
   5.1206295e+00   6.7047219e-02
   5.1252055e+00   6.7047219e-02
   5.1297816e+00   6.7047212e-02
   5.1343577e+00   6.7047212e-02
   5.1389338e+00   6.7047168e-02
   5.1435098e+00   6.7047166e-02
   5.1480859e+00   6.7047153e-02
   5.1526620e+00   6.7047147e-02
   5.1572381e+00   6.7047119e-02
   5.1618142e+00   6.7047098e-02
   5.1663902e+00   6.7047096e-02
   5.1709663e+00   6.7047068e-02
   5.1755424e+00   6.7047068e-02
   5.1801185e+00   6.7047068e-02
   5.1846945e+00   6.7047068e-02
   5.1892706e+00   6.7047068e-02
   5.1938467e+00   6.7047068e-02
   5.1984228e+00   6.7047065e-02
   5.2029988e+00   6.7047065e-02
   5.2075749e+00   6.7047065e-02
   5.2121510e+00   6.7047065e-02
   5.2167271e+00   6.7047065e-02
   5.2213031e+00   6.7047064e-02
   5.2258792e+00   6.7047064e-02
   5.2304553e+00   6.7047056e-02
   5.2350314e+00   6.7047050e-02
   5.2396075e+00   6.7047050e-02
   5.2441835e+00   6.7047050e-02
   5.2487596e+00   6.7047044e-02
   5.2533357e+00   6.7047044e-02
   5.2579118e+00   6.7047035e-02
   5.2624878e+00   6.7047029e-02
   5.2670639e+00   6.7047019e-02
   5.2716400e+00   6.7047013e-02
   5.2762161e+00   6.7047010e-02
   5.2807921e+00   6.7047004e-02
   5.2853682e+00   6.7046998e-02
   5.2899443e+00   6.7046998e-02
   5.2945204e+00   6.7046983e-02
   5.2990964e+00   6.7046977e-02
   5.3036725e+00   6.7046976e-02
   5.3082486e+00   6.7046971e-02
   5.3128247e+00   6.7046960e-02
   5.3174008e+00   6.7046960e-02
   5.3219768e+00   6.7046956e-02
   5.3265529e+00   6.7046955e-02
   5.3311290e+00   6.7046951e-02
   5.3357051e+00   6.7046944e-02
   5.3402811e+00   6.7046944e-02
   5.3448572e+00   6.7046944e-02
   5.3494333e+00   6.7046941e-02
   5.3540094e+00   6.7046941e-02
   5.3585854e+00   6.7046941e-02
   5.3631615e+00   6.7046931e-02
   5.3677376e+00   6.7046928e-02
   5.3723137e+00   6.7046924e-02
   5.3768897e+00   6.7046904e-02
   5.3814658e+00   6.7046899e-02
   5.3860419e+00   6.7046893e-02
   5.3906180e+00   6.7046892e-02
   5.3951941e+00   6.7046890e-02
   5.3997701e+00   6.7046885e-02
   5.4043462e+00   6.7046885e-02
   5.4089223e+00   6.7046883e-02
   5.4134984e+00   6.7046883e-02
   5.4180744e+00   6.7046883e-02
   5.4226505e+00   6.7046883e-02
   5.4272266e+00   6.7046883e-02
   5.4318027e+00   6.7046883e-02
   5.4363787e+00   6.7046878e-02
   5.4409548e+00   6.7046878e-02
   5.4455309e+00   6.7046878e-02
   5.4501070e+00   6.7046878e-02
   5.4546830e+00   6.7046870e-02
   5.4592591e+00   6.7046870e-02
   5.4638352e+00   6.7046866e-02
   5.4684113e+00   6.7046865e-02
   5.4729873e+00   6.7046865e-02
   5.4775634e+00   6.7046865e-02
   5.4821395e+00   6.7046862e-02
   5.4867156e+00   6.7046862e-02
   5.4912917e+00   6.7046862e-02
   5.4958677e+00   6.7046862e-02
   5.5004438e+00   6.7046862e-02
   5.5050199e+00   6.7046860e-02
   5.5095960e+00   6.7046853e-02
   5.5141720e+00   6.7046850e-02
   5.5187481e+00   6.7046848e-02
   5.5233242e+00   6.7046848e-02
   5.5279003e+00   6.7046846e-02
   5.5324763e+00   6.7046846e-02
   5.5370524e+00   6.7046844e-02
   5.5416285e+00   6.7046840e-02
   5.5462046e+00   6.7046840e-02
   5.5507806e+00   6.7046839e-02
   5.5553567e+00   6.7046838e-02
   5.5599328e+00   6.7046837e-02
   5.5645089e+00   6.7046834e-02
   5.5690850e+00   6.7046832e-02
   5.5736610e+00   6.7046831e-02
   5.5782371e+00   6.7046831e-02
   5.5828132e+00   6.7046830e-02
   5.5873893e+00   6.7046827e-02
   5.5919653e+00   6.7046825e-02
   5.5965414e+00   6.7046822e-02
   5.6011175e+00   6.7046820e-02
   5.6056936e+00   6.7046820e-02
   5.6102696e+00   6.7046818e-02
   5.6148457e+00   6.7046817e-02
   5.6194218e+00   6.7046815e-02
   5.6239979e+00   6.7046815e-02
   5.6285739e+00   6.7046815e-02
   5.6331500e+00   6.7046815e-02
   5.6377261e+00   6.7046814e-02
   5.6423022e+00   6.7046810e-02
   5.6468783e+00   6.7046810e-02
   5.6514543e+00   6.7046810e-02
   5.6560304e+00   6.7046810e-02
   5.6606065e+00   6.7046810e-02
   5.6651826e+00   6.7046810e-02
   5.6697586e+00   6.7046810e-02
   5.6743347e+00   6.7046809e-02
   5.6789108e+00   6.7046809e-02
   5.6834869e+00   6.7046808e-02
   5.6880629e+00   6.7046806e-02
   5.6926390e+00   6.7046805e-02
   5.6972151e+00   6.7046803e-02
   5.7017912e+00   6.7046801e-02
   5.7063672e+00   6.7046801e-02
   5.7109433e+00   6.7046799e-02
   5.7155194e+00   6.7046799e-02
   5.7200955e+00   6.7046799e-02
   5.7246715e+00   6.7046798e-02
   5.7292476e+00   6.7046797e-02
   5.7338237e+00   6.7046797e-02
   5.7383998e+00   6.7046796e-02
   5.7429759e+00   6.7046795e-02
   5.7475519e+00   6.7046792e-02
   5.7521280e+00   6.7046792e-02
   5.7567041e+00   6.7046792e-02
   5.7612802e+00   6.7046792e-02
   5.7658562e+00   6.7046792e-02
   5.7704323e+00   6.7046792e-02
   5.7750084e+00   6.7046792e-02
   5.7795845e+00   6.7046791e-02
   5.7841605e+00   6.7046791e-02
   5.7887366e+00   6.7046791e-02
   5.7933127e+00   6.7046790e-02
   5.7978888e+00   6.7046790e-02
   5.8024648e+00   6.7046789e-02
   5.8070409e+00   6.7046789e-02
   5.8116170e+00   6.7046789e-02
   5.8161931e+00   6.7046789e-02
   5.8207692e+00   6.7046788e-02
   5.8253452e+00   6.7046787e-02
   5.8299213e+00   6.7046786e-02
   5.8344974e+00   6.7046785e-02
   5.8390735e+00   6.7046785e-02
   5.8436495e+00   6.7046785e-02
   5.8482256e+00   6.7046783e-02
   5.8528017e+00   6.7046782e-02
   5.8573778e+00   6.7046781e-02
   5.8619538e+00   6.7046781e-02
   5.8665299e+00   6.7046781e-02
   5.8711060e+00   6.7046780e-02
   5.8756821e+00   6.7046779e-02
   5.8802581e+00   6.7046779e-02
   5.8848342e+00   6.7046778e-02
   5.8894103e+00   6.7046778e-02
   5.8939864e+00   6.7046778e-02
   5.8985625e+00   6.7046778e-02
   5.9031385e+00   6.7046777e-02
   5.9077146e+00   6.7046777e-02
   5.9122907e+00   6.7046777e-02
   5.9168668e+00   6.7046777e-02
   5.9214428e+00   6.7046777e-02
   5.9260189e+00   6.7046776e-02
   5.9305950e+00   6.7046776e-02
   5.9351711e+00   6.7046776e-02
   5.9397471e+00   6.7046776e-02
   5.9443232e+00   6.7046775e-02
   5.9488993e+00   6.7046775e-02
   5.9534754e+00   6.7046775e-02
   5.9580514e+00   6.7046775e-02
   5.9626275e+00   6.7046775e-02
   5.9672036e+00   6.7046775e-02
   5.9717797e+00   6.7046774e-02
   5.9763558e+00   6.7046774e-02
   5.9809318e+00   6.7046774e-02
   5.9855079e+00   6.7046773e-02
   5.9900840e+00   6.7046773e-02
   5.9946601e+00   6.7046773e-02
   5.9992361e+00   6.7046773e-02
   6.0038122e+00   6.7046773e-02
   6.0083883e+00   6.7046773e-02
   6.0129644e+00   6.7046773e-02
   6.0175404e+00   6.7046773e-02
   6.0221165e+00   6.7046773e-02
   6.0266926e+00   6.7046773e-02
   6.0312687e+00   6.7046772e-02
   6.0358447e+00   6.7046772e-02
   6.0404208e+00   6.7046772e-02
   6.0449969e+00   6.7046772e-02
   6.0495730e+00   6.7046771e-02
   6.0541490e+00   6.7046771e-02
   6.0587251e+00   6.7046771e-02
   6.0633012e+00   6.7046771e-02
   6.0678773e+00   6.7046771e-02
   6.0724534e+00   6.7046771e-02
   6.0770294e+00   6.7046771e-02
   6.0816055e+00   6.7046771e-02
   6.0861816e+00   6.7046770e-02
   6.0907577e+00   6.7046770e-02
   6.0953337e+00   6.7046770e-02
   6.0999098e+00   6.7046770e-02
   6.1044859e+00   6.7046770e-02
   6.1090620e+00   6.7046770e-02
   6.1136380e+00   6.7046770e-02
   6.1182141e+00   6.7046769e-02
   6.1227902e+00   6.7046769e-02
   6.1273663e+00   6.7046769e-02
   6.1319423e+00   6.7046769e-02
   6.1365184e+00   6.7046769e-02
   6.1410945e+00   6.7046769e-02
   6.1456706e+00   6.7046769e-02
   6.1502467e+00   6.7046769e-02
   6.1548227e+00   6.7046769e-02
   6.1593988e+00   6.7046769e-02
   6.1639749e+00   6.7046769e-02
   6.1685510e+00   6.7046768e-02
   6.1731270e+00   6.7046768e-02
   6.1777031e+00   6.7046768e-02
   6.1822792e+00   6.7046768e-02
   6.1868553e+00   6.7046768e-02
   6.1914313e+00   6.7046768e-02
   6.1960074e+00   6.7046768e-02
   6.2005835e+00   6.7046768e-02
   6.2051596e+00   6.7046768e-02
   6.2097356e+00   6.7046768e-02
   6.2143117e+00   6.7046768e-02
   6.2188878e+00   6.7046767e-02
   6.2234639e+00   6.7046767e-02
   6.2280400e+00   6.7046767e-02
   6.2326160e+00   6.7046767e-02
   6.2371921e+00   6.7046767e-02
   6.2417682e+00   6.7046767e-02
   6.2463443e+00   6.7046767e-02
   6.2509203e+00   6.7046767e-02
   6.2554964e+00   6.7046766e-02
   6.2600725e+00   6.7046766e-02
   6.2646486e+00   6.7046766e-02
   6.2692246e+00   6.7046766e-02
   6.2738007e+00   6.7046766e-02
   6.2783768e+00   6.7046766e-02
   6.2829529e+00   6.7046766e-02
   6.2875289e+00   6.7046766e-02
   6.2921050e+00   6.7046766e-02
   6.2966811e+00   6.7046766e-02
   6.3012572e+00   6.7046766e-02
   6.3058332e+00   6.7046766e-02
   6.3104093e+00   6.7046766e-02
   6.3149854e+00   6.7046765e-02
   6.3195615e+00   6.7046765e-02
   6.3241376e+00   6.7046765e-02
   6.3287136e+00   6.7046765e-02
   6.3332897e+00   6.7046765e-02
   6.3378658e+00   6.7046765e-02
   6.3424419e+00   6.7046765e-02
   6.3470179e+00   6.7046765e-02
   6.3515940e+00   6.7046765e-02
   6.3561701e+00   6.7046765e-02
   6.3607462e+00   6.7046765e-02
   6.3653222e+00   6.7046765e-02
   6.3698983e+00   6.7046765e-02
   6.3744744e+00   6.7046765e-02
   6.3790505e+00   6.7046765e-02
   6.3836265e+00   6.7046765e-02
   6.3882026e+00   6.7046765e-02
   6.3927787e+00   6.7046765e-02
   6.3973548e+00   6.7046765e-02
   6.4019309e+00   6.7046765e-02
   6.4065069e+00   6.7046765e-02
   6.4110830e+00   6.7046765e-02
   6.4156591e+00   6.7046765e-02
   6.4202352e+00   6.7046765e-02
   6.4248112e+00   6.7046765e-02
   6.4293873e+00   6.7046765e-02
   6.4339634e+00   6.7046765e-02
   6.4385395e+00   6.7046765e-02
   6.4431155e+00   6.7046764e-02
   6.4476916e+00   6.7046764e-02
   6.4522677e+00   6.7046764e-02
   6.4568438e+00   6.7046764e-02
   6.4614198e+00   6.7046764e-02
   6.4659959e+00   6.7046764e-02
   6.4705720e+00   6.7046764e-02
   6.4751481e+00   6.7046764e-02
   6.4797242e+00   6.7046764e-02
   6.4843002e+00   6.7046764e-02
   6.4888763e+00   6.7046764e-02
   6.4934524e+00   6.7046764e-02
   6.4980285e+00   6.7046764e-02
   6.5026045e+00   6.7046764e-02
   6.5071806e+00   6.7046764e-02
   6.5117567e+00   6.7046764e-02
   6.5163328e+00   6.7046764e-02
   6.5209088e+00   6.7046764e-02
   6.5254849e+00   6.7046764e-02
   6.5300610e+00   6.7046764e-02
   6.5346371e+00   6.7046764e-02
   6.5392131e+00   6.7046764e-02
   6.5437892e+00   6.7046764e-02
   6.5483653e+00   6.7046764e-02
   6.5529414e+00   6.7046764e-02
   6.5575175e+00   6.7046764e-02
   6.5620935e+00   6.7046764e-02
   6.5666696e+00   6.7046764e-02
   6.5712457e+00   6.7046764e-02
   6.5758218e+00   6.7046764e-02
   6.5803978e+00   6.7046764e-02
   6.5849739e+00   6.7046764e-02
   6.5895500e+00   6.7046764e-02
   6.5941261e+00   6.7046764e-02
   6.5987021e+00   6.7046764e-02
   6.6032782e+00   6.7046764e-02
   6.6078543e+00   6.7046764e-02
   6.6124304e+00   6.7046764e-02
   6.6170064e+00   6.7046764e-02
   6.6215825e+00   6.7046764e-02
   6.6261586e+00   6.7046764e-02
   6.6307347e+00   6.7046764e-02
   6.6353107e+00   6.7046764e-02
   6.6398868e+00   6.7046764e-02
   6.6444629e+00   6.7046764e-02
   6.6490390e+00   6.7046764e-02
   6.6536151e+00   6.7046764e-02
   6.6581911e+00   6.7046764e-02
   6.6627672e+00   6.7046763e-02
   6.6673433e+00   6.7046763e-02
   6.6719194e+00   6.7046763e-02
   6.6764954e+00   6.7046763e-02
   6.6810715e+00   6.7046763e-02
   6.6856476e+00   6.7046763e-02
   6.6902237e+00   6.7046763e-02
   6.6947997e+00   6.7046763e-02
   6.6993758e+00   6.7046763e-02
   6.7039519e+00   6.7046763e-02
   6.7085280e+00   6.7046763e-02
   6.7131040e+00   6.7046763e-02
   6.7176801e+00   6.7046763e-02
   6.7222562e+00   6.7046763e-02
   6.7268323e+00   6.7046763e-02
   6.7314084e+00   6.7046763e-02
   6.7359844e+00   6.7046763e-02
   6.7405605e+00   6.7046763e-02
   6.7451366e+00   6.7046763e-02
   6.7497127e+00   6.7046763e-02
   6.7542887e+00   6.7046763e-02
   6.7588648e+00   6.7046763e-02
   6.7634409e+00   6.7046763e-02
   6.7680170e+00   6.7046763e-02
   6.7725930e+00   6.7046763e-02
   6.7771691e+00   6.7046763e-02
   6.7817452e+00   6.7046763e-02
   6.7863213e+00   6.7046763e-02
   6.7908973e+00   6.7046763e-02
   6.7954734e+00   6.7046763e-02
   6.8000495e+00   6.7046763e-02
   6.8046256e+00   6.7046763e-02
   6.8092017e+00   6.7046763e-02
   6.8137777e+00   6.7046763e-02
   6.8183538e+00   6.7046763e-02
   6.8229299e+00   6.7046763e-02
   6.8275060e+00   6.7046763e-02
   6.8320820e+00   6.7046763e-02
   6.8366581e+00   6.7046763e-02
   6.8412342e+00   6.7046763e-02
   6.8458103e+00   6.7046763e-02
   6.8503863e+00   6.7046763e-02
   6.8549624e+00   6.7046763e-02
   6.8595385e+00   6.7046763e-02
   6.8641146e+00   6.7046763e-02
   6.8686906e+00   6.7046763e-02
   6.8732667e+00   6.7046763e-02
   6.8778428e+00   6.7046763e-02
   6.8824189e+00   6.7046763e-02
   6.8869949e+00   6.7046763e-02
   6.8915710e+00   6.7046763e-02
   6.8961471e+00   6.7046763e-02
   6.9007232e+00   6.7046763e-02
   6.9052993e+00   6.7046763e-02
   6.9098753e+00   6.7046763e-02
   6.9144514e+00   6.7046763e-02
   6.9190275e+00   6.7046763e-02
   6.9236036e+00   6.7046763e-02
   6.9281796e+00   6.7046763e-02
   6.9327557e+00   6.7046763e-02
   6.9373318e+00   6.7046763e-02
   6.9419079e+00   6.7046763e-02
   6.9464839e+00   6.7046763e-02
   6.9510600e+00   6.7046763e-02
   6.9556361e+00   6.7046763e-02
   6.9602122e+00   6.7046763e-02
   6.9647882e+00   6.7046763e-02
   6.9693643e+00   6.7046763e-02
   6.9739404e+00   6.7046763e-02
   6.9785165e+00   6.7046763e-02
   6.9830926e+00   6.7046763e-02
   6.9876686e+00   6.7046763e-02
   6.9922447e+00   6.7046763e-02
   6.9968208e+00   6.7046763e-02
   7.0013969e+00   6.7046763e-02
   7.0059729e+00   6.7046763e-02
   7.0105490e+00   6.7046763e-02
   7.0151251e+00   6.7046763e-02
   7.0197012e+00   6.7046763e-02
   7.0242772e+00   6.7046763e-02
   7.0288533e+00   6.7046763e-02
   7.0334294e+00   6.7046763e-02
   7.0380055e+00   6.7046763e-02
   7.0425815e+00   6.7046763e-02
   7.0471576e+00   6.7046763e-02
   7.0517337e+00   6.7046763e-02
   7.0563098e+00   6.7046763e-02
   7.0608859e+00   6.7046763e-02
   7.0654619e+00   6.7046763e-02
   7.0700380e+00   6.7046763e-02
   7.0746141e+00   6.7046763e-02
   7.0791902e+00   6.7046763e-02
   7.0837662e+00   6.7046763e-02
   7.0883423e+00   6.7046763e-02
   7.0929184e+00   6.7046763e-02
   7.0974945e+00   6.7046763e-02
   7.1020705e+00   6.7046763e-02
   7.1066466e+00   6.7046763e-02
   7.1112227e+00   6.7046763e-02
   7.1157988e+00   6.7046763e-02
   7.1203748e+00   6.7046763e-02
   7.1249509e+00   6.7046763e-02
   7.1295270e+00   6.7046763e-02
   7.1341031e+00   6.7046763e-02
   7.1386792e+00   6.7046763e-02
   7.1432552e+00   6.7046763e-02
   7.1478313e+00   6.7046763e-02
   7.1524074e+00   6.7046763e-02
   7.1569835e+00   6.7046763e-02
   7.1615595e+00   6.7046763e-02
   7.1661356e+00   6.7046763e-02
   7.1707117e+00   6.7046763e-02
   7.1752878e+00   6.7046763e-02
   7.1798638e+00   6.7046763e-02
   7.1844399e+00   6.7046763e-02
   7.1890160e+00   6.7046763e-02
   7.1935921e+00   6.7046763e-02
   7.1981681e+00   6.7046763e-02
   7.2027442e+00   6.7046763e-02
   7.2073203e+00   6.7046763e-02
   7.2118964e+00   6.7046763e-02
   7.2164724e+00   6.7046763e-02
   7.2210485e+00   6.7046763e-02
   7.2256246e+00   6.7046763e-02
   7.2302007e+00   6.7046763e-02
   7.2347768e+00   6.7046763e-02
   7.2393528e+00   6.7046763e-02
   7.2439289e+00   6.7046763e-02
   7.2485050e+00   6.7046763e-02
   7.2530811e+00   6.7046763e-02
   7.2576571e+00   6.7046763e-02
   7.2622332e+00   6.7046763e-02
   7.2668093e+00   6.7046763e-02
   7.2713854e+00   6.7046763e-02
   7.2759614e+00   6.7046763e-02
   7.2805375e+00   6.7046763e-02
   7.2851136e+00   6.7046763e-02
   7.2896897e+00   6.7046763e-02
   7.2942657e+00   6.7046763e-02
   7.2988418e+00   6.7046763e-02
   7.3034179e+00   6.7046763e-02
   7.3079940e+00   6.7046763e-02
   7.3125701e+00   6.7046763e-02
   7.3171461e+00   6.7046763e-02
   7.3217222e+00   6.7046763e-02
   7.3262983e+00   6.7046763e-02
   7.3308744e+00   6.7046763e-02
   7.3354504e+00   6.7046763e-02
   7.3400265e+00   6.7046763e-02
   7.3446026e+00   6.7046763e-02
   7.3491787e+00   6.7046763e-02
   7.3537547e+00   6.7046763e-02
   7.3583308e+00   6.7046763e-02
   7.3629069e+00   6.7046763e-02
   7.3674830e+00   6.7046763e-02
   7.3720590e+00   6.7046763e-02
   7.3766351e+00   6.7046763e-02
   7.3812112e+00   6.7046763e-02
   7.3857873e+00   6.7046763e-02
   7.3903634e+00   6.7046763e-02
   7.3949394e+00   6.7046763e-02
   7.3995155e+00   6.7046763e-02
   7.4040916e+00   6.7046763e-02
   7.4086677e+00   6.7046763e-02
   7.4132437e+00   6.7046763e-02
   7.4178198e+00   6.7046763e-02
   7.4223959e+00   6.7046763e-02
   7.4269720e+00   6.7046763e-02
   7.4315480e+00   6.7046763e-02
   7.4361241e+00   6.7046763e-02
   7.4407002e+00   6.7046763e-02
   7.4452763e+00   6.7046763e-02
   7.4498523e+00   6.7046763e-02
   7.4544284e+00   6.7046763e-02
   7.4590045e+00   6.7046763e-02
   7.4635806e+00   6.7046763e-02
   7.4681567e+00   6.7046763e-02
   7.4727327e+00   6.7046763e-02
   7.4773088e+00   6.7046763e-02
   7.4818849e+00   6.7046763e-02
   7.4864610e+00   6.7046763e-02
   7.4910370e+00   6.7046763e-02
   7.4956131e+00   6.7046763e-02
   7.5001892e+00   6.7046763e-02
   7.5047653e+00   6.7046763e-02
   7.5093413e+00   6.7046763e-02
   7.5139174e+00   6.7046763e-02
   7.5184935e+00   6.7046763e-02
   7.5230696e+00   6.7046763e-02
   7.5276456e+00   6.7046763e-02
   7.5322217e+00   6.7046763e-02
   7.5367978e+00   6.7046763e-02
   7.5413739e+00   6.7046763e-02
   7.5459499e+00   6.7046763e-02
   7.5505260e+00   6.7046763e-02
   7.5551021e+00   6.7046763e-02
   7.5596782e+00   6.7046763e-02
   7.5642543e+00   6.7046763e-02
   7.5688303e+00   6.7046763e-02
   7.5734064e+00   6.7046763e-02
   7.5779825e+00   6.7046763e-02
   7.5825586e+00   6.7046763e-02
   7.5871346e+00   6.7046763e-02
   7.5917107e+00   6.7046763e-02
   7.5962868e+00   6.7046763e-02
   7.6008629e+00   6.7046763e-02
   7.6054389e+00   6.7046763e-02
   7.6100150e+00   6.7046763e-02
   7.6145911e+00   6.7046763e-02
   7.6191672e+00   6.7046763e-02
   7.6237432e+00   6.7046763e-02
   7.6283193e+00   6.7046763e-02
   7.6328954e+00   6.7046763e-02
   7.6374715e+00   6.7046763e-02
   7.6420476e+00   6.7046763e-02
   7.6466236e+00   6.7046763e-02
   7.6511997e+00   6.7046763e-02
   7.6557758e+00   6.7046763e-02
   7.6603519e+00   6.7046763e-02
   7.6649279e+00   6.7046763e-02
   7.6695040e+00   6.7046763e-02
   7.6740801e+00   6.7046763e-02
   7.6786562e+00   6.7046763e-02
   7.6832322e+00   6.7046763e-02
   7.6878083e+00   6.7046763e-02
   7.6923844e+00   6.7046763e-02
   7.6969605e+00   6.7046763e-02
   7.7015365e+00   6.7046763e-02
   7.7061126e+00   6.7046763e-02
   7.7106887e+00   6.7046763e-02
   7.7152648e+00   6.7046763e-02
   7.7198409e+00   6.7046763e-02
   7.7244169e+00   6.7046763e-02
   7.7289930e+00   6.7046763e-02
   7.7335691e+00   6.7046763e-02
   7.7381452e+00   6.7046763e-02
   7.7427212e+00   6.7046763e-02
   7.7472973e+00   6.7046763e-02
   7.7518734e+00   6.7046763e-02
   7.7564495e+00   6.7046763e-02
   7.7610255e+00   6.7046763e-02
   7.7656016e+00   6.7046763e-02
   7.7701777e+00   6.7046763e-02
   7.7747538e+00   6.7046763e-02
   7.7793298e+00   6.7046763e-02
   7.7839059e+00   6.7046763e-02
   7.7884820e+00   6.7046763e-02
   7.7930581e+00   6.7046763e-02
   7.7976341e+00   6.7046763e-02
   7.8022102e+00   6.7046763e-02
   7.8067863e+00   6.7046763e-02
   7.8113624e+00   6.7046763e-02
   7.8159385e+00   6.7046763e-02
   7.8205145e+00   6.7046763e-02
   7.8250906e+00   6.7046763e-02
   7.8296667e+00   6.7046763e-02
   7.8342428e+00   6.7046763e-02
   7.8388188e+00   6.7046763e-02
   7.8433949e+00   6.7046763e-02
   7.8479710e+00   6.7046763e-02
   7.8525471e+00   6.7046763e-02
   7.8571231e+00   6.7046763e-02
   7.8616992e+00   6.7046763e-02
   7.8662753e+00   6.7046763e-02
   7.8708514e+00   6.7046763e-02
   7.8754274e+00   6.7046763e-02
   7.8800035e+00   6.7046763e-02
   7.8845796e+00   6.7046763e-02
   7.8891557e+00   6.7046763e-02
   7.8937318e+00   6.7046763e-02
   7.8983078e+00   6.7046763e-02
   7.9028839e+00   6.7046763e-02
   7.9074600e+00   6.7046763e-02
   7.9120361e+00   6.7046763e-02
   7.9166121e+00   6.7046763e-02
   7.9211882e+00   6.7046763e-02
   7.9257643e+00   6.7046763e-02
   7.9303404e+00   6.7046763e-02
   7.9349164e+00   6.7046763e-02
   7.9394925e+00   6.7046763e-02
   7.9440686e+00   6.7046763e-02
   7.9486447e+00   6.7046763e-02
   7.9532207e+00   6.7046763e-02
   7.9577968e+00   6.7046763e-02
   7.9623729e+00   6.7046763e-02
   7.9669490e+00   6.7046763e-02
   7.9715251e+00   6.7046763e-02
   7.9761011e+00   6.7046763e-02
   7.9806772e+00   6.7046763e-02
   7.9852533e+00   6.7046763e-02
   7.9898294e+00   6.7046763e-02
   7.9944054e+00   6.7046763e-02
   7.9989815e+00   6.7046763e-02
   8.0035576e+00   6.7046763e-02
   8.0081337e+00   6.7046763e-02
   8.0127097e+00   6.7046763e-02
   8.0172858e+00   6.7046763e-02
   8.0218619e+00   6.7046763e-02
   8.0264380e+00   6.7046763e-02
   8.0310140e+00   6.7046763e-02
   8.0355901e+00   6.7046763e-02
   8.0401662e+00   6.7046763e-02
   8.0447423e+00   6.7046763e-02
   8.0493184e+00   6.7046763e-02
   8.0538944e+00   6.7046763e-02
   8.0584705e+00   6.7046763e-02
   8.0630466e+00   6.7046763e-02
   8.0676227e+00   6.7046763e-02
   8.0721987e+00   6.7046763e-02
   8.0767748e+00   6.7046763e-02
   8.0813509e+00   6.7046763e-02
   8.0859270e+00   6.7046763e-02
   8.0905030e+00   6.7046763e-02
   8.0950791e+00   6.7046763e-02
   8.0996552e+00   6.7046763e-02
   8.1042313e+00   6.7046763e-02
   8.1088073e+00   6.7046763e-02
   8.1133834e+00   6.7046763e-02
   8.1179595e+00   6.7046763e-02
   8.1225356e+00   6.7046763e-02
   8.1271116e+00   6.7046763e-02
   8.1316877e+00   6.7046763e-02
   8.1362638e+00   6.7046763e-02
   8.1408399e+00   6.7046763e-02
   8.1454160e+00   6.7046763e-02
   8.1499920e+00   6.7046763e-02
   8.1545681e+00   6.7046763e-02
   8.1591442e+00   6.7046763e-02
   8.1637203e+00   6.7046763e-02
   8.1682963e+00   6.7046763e-02
   8.1728724e+00   6.7046763e-02
   8.1774485e+00   6.7046763e-02
   8.1820246e+00   6.7046763e-02
   8.1866006e+00   6.7046763e-02
   8.1911767e+00   6.7046763e-02
   8.1957528e+00   6.7046763e-02
   8.2003289e+00   6.7046763e-02
   8.2049049e+00   6.7046763e-02
   8.2094810e+00   6.7046763e-02
   8.2140571e+00   6.7046763e-02
   8.2186332e+00   6.7046763e-02
   8.2232093e+00   6.7046763e-02
   8.2277853e+00   6.7046763e-02
   8.2323614e+00   6.7046763e-02
   8.2369375e+00   6.7046763e-02
   8.2415136e+00   6.7046763e-02
   8.2460896e+00   6.7046763e-02
   8.2506657e+00   6.7046763e-02
   8.2552418e+00   6.7046763e-02
   8.2598179e+00   6.7046763e-02
   8.2643939e+00   6.7046763e-02
   8.2689700e+00   6.7046763e-02
   8.2735461e+00   6.7046763e-02
   8.2781222e+00   6.7046763e-02
   8.2826982e+00   6.7046763e-02
   8.2872743e+00   6.7046763e-02
   8.2918504e+00   6.7046763e-02
   8.2964265e+00   6.7046763e-02
   8.3010026e+00   6.7046763e-02
   8.3055786e+00   6.7046763e-02
   8.3101547e+00   6.7046763e-02
   8.3147308e+00   6.7046763e-02
   8.3193069e+00   6.7046763e-02
   8.3238829e+00   6.7046763e-02
   8.3284590e+00   6.7046763e-02
   8.3330351e+00   6.7046763e-02
   8.3376112e+00   6.7046763e-02
   8.3421872e+00   6.7046763e-02
   8.3467633e+00   6.7046763e-02
   8.3513394e+00   6.7046763e-02
   8.3559155e+00   6.7046763e-02
   8.3604915e+00   6.7046763e-02
   8.3650676e+00   6.7046763e-02
   8.3696437e+00   6.7046763e-02
   8.3742198e+00   6.7046763e-02
   8.3787958e+00   6.7046763e-02
   8.3833719e+00   6.7046763e-02
   8.3879480e+00   6.7046763e-02
   8.3925241e+00   6.7046763e-02
   8.3971002e+00   6.7046763e-02
   8.4016762e+00   6.7046763e-02
   8.4062523e+00   6.7046763e-02
   8.4108284e+00   6.7046763e-02
   8.4154045e+00   6.7046763e-02
   8.4199805e+00   6.7046763e-02
   8.4245566e+00   6.7046763e-02
   8.4291327e+00   6.7046763e-02
   8.4337088e+00   6.7046763e-02
   8.4382848e+00   6.7046763e-02
   8.4428609e+00   6.7046763e-02
   8.4474370e+00   6.7046763e-02
   8.4520131e+00   6.7046763e-02
   8.4565891e+00   6.7046763e-02
   8.4611652e+00   6.7046763e-02
   8.4657413e+00   6.7046763e-02
   8.4703174e+00   6.7046763e-02
   8.4748935e+00   6.7046763e-02
   8.4794695e+00   6.7046763e-02
   8.4840456e+00   6.7046763e-02
   8.4886217e+00   6.7046763e-02
   8.4931978e+00   6.7046763e-02
   8.4977738e+00   6.7046763e-02
   8.5023499e+00   6.7046763e-02
   8.5069260e+00   6.7046763e-02
   8.5115021e+00   6.7046763e-02
   8.5160781e+00   6.7046763e-02
   8.5206542e+00   6.7046763e-02
   8.5252303e+00   6.7046763e-02
   8.5298064e+00   6.7046763e-02
   8.5343824e+00   6.7046763e-02
   8.5389585e+00   6.7046763e-02
   8.5435346e+00   6.7046763e-02
   8.5481107e+00   6.7046763e-02
   8.5526868e+00   6.7046763e-02
   8.5572628e+00   6.7046763e-02
   8.5618389e+00   6.7046763e-02
   8.5664150e+00   6.7046763e-02
   8.5709911e+00   6.7046763e-02
   8.5755671e+00   6.7046763e-02
   8.5801432e+00   6.7046763e-02
   8.5847193e+00   6.7046763e-02
   8.5892954e+00   6.7046763e-02
   8.5938714e+00   6.7046763e-02
   8.5984475e+00   6.7046763e-02
   8.6030236e+00   6.7046763e-02
   8.6075997e+00   6.7046763e-02
   8.6121757e+00   6.7046763e-02
   8.6167518e+00   6.7046763e-02
   8.6213279e+00   6.7046763e-02
   8.6259040e+00   6.7046763e-02
   8.6304801e+00   6.7046763e-02
   8.6350561e+00   6.7046763e-02
   8.6396322e+00   6.7046763e-02
   8.6442083e+00   6.7046763e-02
   8.6487844e+00   6.7046763e-02
   8.6533604e+00   6.7046763e-02
   8.6579365e+00   6.7046763e-02
   8.6625126e+00   6.7046763e-02
   8.6670887e+00   6.7046763e-02
   8.6716647e+00   6.7046763e-02
   8.6762408e+00   6.7046763e-02
   8.6808169e+00   6.7046763e-02
   8.6853930e+00   6.7046763e-02
   8.6899690e+00   6.7046763e-02
   8.6945451e+00   6.7046763e-02
   8.6991212e+00   6.7046763e-02
   8.7036973e+00   6.7046763e-02
   8.7082733e+00   6.7046763e-02
   8.7128494e+00   6.7046763e-02
   8.7174255e+00   6.7046763e-02
   8.7220016e+00   6.7046763e-02
   8.7265777e+00   6.7046763e-02
   8.7311537e+00   6.7046763e-02
   8.7357298e+00   6.7046763e-02
   8.7403059e+00   6.7046763e-02
   8.7448820e+00   6.7046763e-02
   8.7494580e+00   6.7046763e-02
   8.7540341e+00   6.7046763e-02
   8.7586102e+00   6.7046763e-02
   8.7631863e+00   6.7046763e-02
   8.7677623e+00   6.7046763e-02
   8.7723384e+00   6.7046763e-02
   8.7769145e+00   6.7046763e-02
   8.7814906e+00   6.7046763e-02
   8.7860666e+00   6.7046763e-02
   8.7906427e+00   6.7046763e-02
   8.7952188e+00   6.7046763e-02
   8.7997949e+00   6.7046763e-02
   8.8043710e+00   6.7046763e-02
   8.8089470e+00   6.7046763e-02
   8.8135231e+00   6.7046763e-02
   8.8180992e+00   6.7046763e-02
   8.8226753e+00   6.7046763e-02
   8.8272513e+00   6.7046763e-02
   8.8318274e+00   6.7046763e-02
   8.8364035e+00   6.7046763e-02
   8.8409796e+00   6.7046763e-02
   8.8455556e+00   6.7046763e-02
   8.8501317e+00   6.7046763e-02
   8.8547078e+00   6.7046763e-02
   8.8592839e+00   6.7046763e-02
   8.8638599e+00   6.7046763e-02
   8.8684360e+00   6.7046763e-02
   8.8730121e+00   6.7046763e-02
   8.8775882e+00   6.7046763e-02
   8.8821643e+00   6.7046763e-02
   8.8867403e+00   6.7046763e-02
   8.8913164e+00   6.7046763e-02
   8.8958925e+00   6.7046763e-02
   8.9004686e+00   6.7046763e-02
   8.9050446e+00   6.7046763e-02
   8.9096207e+00   6.7046763e-02
   8.9141968e+00   6.7046763e-02
   8.9187729e+00   6.7046763e-02
   8.9233489e+00   6.7046763e-02
   8.9279250e+00   6.7046763e-02
   8.9325011e+00   6.7046763e-02
   8.9370772e+00   6.7046763e-02
   8.9416532e+00   6.7046763e-02
   8.9462293e+00   6.7046763e-02
   8.9508054e+00   6.7046763e-02
   8.9553815e+00   6.7046763e-02
   8.9599575e+00   6.7046763e-02
   8.9645336e+00   6.7046763e-02
   8.9691097e+00   6.7046763e-02
   8.9736858e+00   6.7046763e-02
   8.9782619e+00   6.7046763e-02
   8.9828379e+00   6.7046763e-02
   8.9874140e+00   6.7046763e-02
   8.9919901e+00   6.7046763e-02
   8.9965662e+00   6.7046763e-02
   9.0011422e+00   6.7046763e-02
   9.0057183e+00   6.7046763e-02
   9.0102944e+00   6.7046763e-02
   9.0148705e+00   6.7046763e-02
   9.0194465e+00   6.7046763e-02
   9.0240226e+00   6.7046763e-02
   9.0285987e+00   6.7046763e-02
   9.0331748e+00   6.7046763e-02
   9.0377508e+00   6.7046763e-02
   9.0423269e+00   6.7046763e-02
   9.0469030e+00   6.7046763e-02
   9.0514791e+00   6.7046763e-02
   9.0560552e+00   6.7046763e-02
   9.0606312e+00   6.7046763e-02
   9.0652073e+00   6.7046763e-02
   9.0697834e+00   6.7046763e-02
   9.0743595e+00   6.7046763e-02
   9.0789355e+00   6.7046763e-02
   9.0835116e+00   6.7046763e-02
   9.0880877e+00   6.7046763e-02
   9.0926638e+00   6.7046763e-02
   9.0972398e+00   6.7046763e-02
   9.1018159e+00   6.7046763e-02
   9.1063920e+00   6.7046763e-02
   9.1109681e+00   6.7046763e-02
   9.1155441e+00   6.7046763e-02
   9.1201202e+00   6.7046763e-02
   9.1246963e+00   6.7046763e-02
   9.1292724e+00   6.7046763e-02
   9.1338485e+00   6.7046763e-02
   9.1384245e+00   6.7046763e-02
   9.1430006e+00   6.7046763e-02
   9.1475767e+00   6.7046763e-02


==> Fig_nd/Quintic_PSO.txt <==
   0.0000000e+00   1.3210298e+05
   1.4398740e-02   6.1813265e+04
   2.8797481e-02   2.7054804e+04
   4.3196221e-02   1.9623367e+04
   5.7594962e-02   1.0593964e+04
   7.1993702e-02   7.3894446e+03
   8.6392443e-02   4.0221167e+03
   1.0079118e-01   2.6692863e+03
   1.1518992e-01   1.7161157e+03
   1.2958866e-01   1.0413450e+03
   1.4398740e-01   6.6030921e+02
   1.5838614e-01   4.5340214e+02
   1.7278489e-01   3.0229492e+02
   1.8718363e-01   2.2444056e+02
   2.0158237e-01   1.7931309e+02
   2.1598111e-01   1.4539310e+02
   2.3037985e-01   1.3136150e+02
   2.4477859e-01   1.1897183e+02
   2.5917733e-01   1.0989055e+02
   2.7357607e-01   1.0137082e+02
   2.8797481e-01   9.1576764e+01
   3.0237355e-01   8.6004269e+01
   3.1677229e-01   7.6873242e+01
   3.3117103e-01   7.1147611e+01
   3.4556977e-01   6.4017080e+01
   3.5996851e-01   5.8760228e+01
   3.7436725e-01   5.4188902e+01
   3.8876599e-01   4.8088570e+01
   4.0316473e-01   4.3892576e+01
   4.1756347e-01   3.9766641e+01
   4.3196221e-01   3.5756585e+01
   4.4636095e-01   3.2673078e+01
   4.6075969e-01   3.0385967e+01
   4.7515843e-01   2.7532882e+01
   4.8955718e-01   2.5056593e+01
   5.0395592e-01   2.2821382e+01
   5.1835466e-01   2.0798416e+01
   5.3275340e-01   1.9076111e+01
   5.4715214e-01   1.7958403e+01
   5.6155088e-01   1.5952555e+01
   5.7594962e-01   1.4538573e+01
   5.9034836e-01   1.2955009e+01
   6.0474710e-01   1.1724871e+01
   6.1914584e-01   1.0864346e+01
   6.3354458e-01   9.7161063e+00
   6.4794332e-01   8.2844091e+00
   6.6234206e-01   7.8795159e+00
   6.7674080e-01   7.2427644e+00
   6.9113954e-01   6.6447676e+00
   7.0553828e-01   6.0335830e+00
   7.1993702e-01   5.5597923e+00
   7.3433576e-01   5.0374646e+00
   7.4873450e-01   4.6730358e+00
   7.6313324e-01   4.2787071e+00
   7.7753198e-01   3.7975336e+00
   7.9193072e-01   3.4966043e+00
   8.0632947e-01   3.1618576e+00
   8.2072821e-01   2.9866816e+00
   8.3512695e-01   2.6667895e+00
   8.4952569e-01   2.5031722e+00
   8.6392443e-01   2.3215869e+00
   8.7832317e-01   2.0258460e+00
   8.9272191e-01   1.8713319e+00
   9.0712065e-01   1.7284612e+00
   9.2151939e-01   1.5544088e+00
   9.3591813e-01   1.3768166e+00
   9.5031687e-01   1.2608509e+00
   9.6471561e-01   1.1886916e+00
   9.7911435e-01   9.9417333e-01
   9.9351309e-01   9.0805243e-01
   1.0079118e+00   8.3099277e-01
   1.0223106e+00   7.4645960e-01
   1.0367093e+00   6.6814798e-01
   1.0511081e+00   6.1471816e-01
   1.0655068e+00   5.6288999e-01
   1.0799055e+00   5.2380681e-01
   1.0943043e+00   4.9618539e-01
   1.1087030e+00   4.5388553e-01
   1.1231018e+00   4.1638627e-01
   1.1375005e+00   3.8675733e-01
   1.1518992e+00   3.5896726e-01
   1.1662980e+00   3.3854826e-01
   1.1806967e+00   3.2503602e-01
   1.1950955e+00   3.0534090e-01
   1.2094942e+00   2.9266517e-01
   1.2238929e+00   2.8267405e-01
   1.2382917e+00   2.6615386e-01
   1.2526904e+00   2.4029324e-01
   1.2670892e+00   2.0576648e-01
   1.2814879e+00   1.9464030e-01
   1.2958866e+00   1.8052525e-01
   1.3102854e+00   1.7775236e-01
   1.3246841e+00   1.7552133e-01
   1.3390829e+00   1.6499328e-01
   1.3534816e+00   1.5925390e-01
   1.3678803e+00   1.3968110e-01
   1.3822791e+00   1.3145101e-01
   1.3966778e+00   1.2407010e-01
   1.4110766e+00   1.1377929e-01
   1.4254753e+00   1.0385548e-01
   1.4398740e+00   9.1263479e-02
   1.4542728e+00   8.9916392e-02
   1.4686715e+00   8.8771894e-02
   1.4830703e+00   8.6705914e-02
   1.4974690e+00   8.4879918e-02
   1.5118677e+00   8.4375764e-02
   1.5262665e+00   8.4265439e-02
   1.5406652e+00   8.4032348e-02
   1.5550640e+00   8.3762289e-02
   1.5694627e+00   8.1899734e-02
   1.5838614e+00   8.1100390e-02
   1.5982602e+00   8.0257918e-02
   1.6126589e+00   7.8502430e-02
   1.6270577e+00   7.6928500e-02
   1.6414564e+00   7.5669066e-02
   1.6558552e+00   7.0134268e-02
   1.6702539e+00   6.3011343e-02
   1.6846526e+00   5.9442462e-02
   1.6990514e+00   5.2856495e-02
   1.7134501e+00   4.6854252e-02
   1.7278489e+00   4.5434029e-02
   1.7422476e+00   4.4064984e-02
   1.7566463e+00   4.2818761e-02
   1.7710451e+00   4.1255356e-02
   1.7854438e+00   4.0489223e-02
   1.7998426e+00   4.0108900e-02
   1.8142413e+00   3.8546857e-02
   1.8286400e+00   3.5788224e-02
   1.8430388e+00   3.4934304e-02
   1.8574375e+00   3.4129240e-02
   1.8718363e+00   3.3207545e-02
   1.8862350e+00   3.2717706e-02
   1.9006337e+00   3.2502878e-02
   1.9150325e+00   3.2489910e-02
   1.9294312e+00   3.2383570e-02
   1.9438300e+00   3.0225674e-02
   1.9582287e+00   2.7427718e-02
   1.9726274e+00   2.6941456e-02
   1.9870262e+00   2.4843329e-02
   2.0014249e+00   2.3464998e-02
   2.0158237e+00   2.2196149e-02
   2.0302224e+00   1.9624711e-02
   2.0446211e+00   1.6890176e-02
   2.0590199e+00   1.5591445e-02
   2.0734186e+00   1.3892687e-02
   2.0878174e+00   1.1656052e-02
   2.1022161e+00   1.1626373e-02
   2.1166148e+00   1.1608671e-02
   2.1310136e+00   1.1597632e-02
   2.1454123e+00   1.1587109e-02
   2.1598111e+00   1.1572613e-02
   2.1742098e+00   1.1550012e-02
   2.1886085e+00   1.1537892e-02
   2.2030073e+00   1.1508220e-02
   2.2174060e+00   1.1469805e-02
   2.2318048e+00   1.1439011e-02
   2.2462035e+00   1.1408464e-02
   2.2606023e+00   1.1372181e-02
   2.2750010e+00   1.1322689e-02
   2.2893997e+00   1.1290200e-02
   2.3037985e+00   1.1269975e-02
   2.3181972e+00   1.1260382e-02
   2.3325960e+00   1.1243951e-02
   2.3469947e+00   1.1184105e-02
   2.3613934e+00   1.0785891e-02
   2.3757922e+00   1.0654889e-02
   2.3901909e+00   1.0494455e-02
   2.4045897e+00   9.7224296e-03
   2.4189884e+00   9.7106147e-03
   2.4333871e+00   9.7074368e-03
   2.4477859e+00   9.7013087e-03
   2.4621846e+00   9.6954374e-03
   2.4765834e+00   9.6871864e-03
   2.4909821e+00   9.3826879e-03
   2.5053808e+00   9.3698044e-03
   2.5197796e+00   9.3526219e-03
   2.5341783e+00   9.3365442e-03
   2.5485771e+00   9.3191982e-03
   2.5629758e+00   9.2928915e-03
   2.5773745e+00   9.2596051e-03
   2.5917733e+00   9.2132792e-03
   2.6061720e+00   9.1521322e-03
   2.6205708e+00   9.0935909e-03
   2.6349695e+00   9.0857174e-03
   2.6493682e+00   9.0779070e-03
   2.6637670e+00   9.0683546e-03
   2.6781657e+00   9.0554286e-03
   2.6925645e+00   9.0435153e-03
   2.7069632e+00   8.6723461e-03
   2.7213619e+00   7.7463800e-03
   2.7357607e+00   7.6542824e-03
   2.7501594e+00   7.6389801e-03
   2.7645582e+00   7.6215933e-03
   2.7789569e+00   7.5910996e-03
   2.7933556e+00   7.5685623e-03
   2.8077544e+00   7.5344104e-03
   2.8221531e+00   7.4943275e-03
   2.8365519e+00   7.4666525e-03
   2.8509506e+00   7.4337071e-03
   2.8653494e+00   7.3883356e-03
   2.8797481e+00   7.3496012e-03
   2.8941468e+00   7.3448552e-03
   2.9085456e+00   7.3398199e-03
   2.9229443e+00   7.3324453e-03
   2.9373431e+00   7.2893861e-03
   2.9517418e+00   6.6328024e-03
   2.9661405e+00   6.5583386e-03
   2.9805393e+00   6.3847651e-03
   2.9949380e+00   6.3794079e-03
   3.0093368e+00   6.3674937e-03
   3.0237355e+00   6.3517830e-03
   3.0381342e+00   6.3323911e-03
   3.0525330e+00   6.3079508e-03
   3.0669317e+00   6.2956225e-03
   3.0813305e+00   6.2955895e-03
   3.0957292e+00   6.2953824e-03
   3.1101279e+00   6.2953683e-03
   3.1245267e+00   6.2952747e-03
   3.1389254e+00   6.1664963e-03
   3.1533242e+00   6.1152071e-03
   3.1677229e+00   6.1139382e-03
   3.1821216e+00   6.1124947e-03
   3.1965204e+00   6.1104702e-03
   3.2109191e+00   6.1080665e-03
   3.2253179e+00   6.1047160e-03
   3.2397166e+00   6.1034646e-03
   3.2541153e+00   6.1032707e-03
   3.2685141e+00   6.1030556e-03
   3.2829128e+00   6.1027410e-03
   3.2973116e+00   6.1024245e-03
   3.3117103e+00   6.1020319e-03
   3.3261090e+00   6.1014799e-03
   3.3405078e+00   6.1008188e-03
   3.3549065e+00   6.0999494e-03
   3.3693053e+00   5.9576163e-03
   3.3837040e+00   5.9574734e-03
   3.3981027e+00   5.9573298e-03
   3.4125015e+00   5.9572018e-03
   3.4269002e+00   5.9570830e-03
   3.4412990e+00   5.9569273e-03
   3.4556977e+00   5.9567171e-03
   3.4700964e+00   5.9564707e-03
   3.4844952e+00   5.9561819e-03
   3.4988939e+00   5.9557821e-03
   3.5132927e+00   5.9550832e-03
   3.5276914e+00   5.9400455e-03
   3.5420902e+00   5.9198905e-03
   3.5564889e+00   5.8963143e-03
   3.5708876e+00   5.8669231e-03
   3.5852864e+00   5.7853248e-03
   3.5996851e+00   5.7274469e-03
   3.6140839e+00   5.6580749e-03
   3.6284826e+00   5.6256644e-03
   3.6428813e+00   5.6252341e-03
   3.6572801e+00   5.6245262e-03
   3.6716788e+00   5.6233799e-03
   3.6860776e+00   4.6897072e-03
   3.7004763e+00   4.5528419e-03
   3.7148750e+00   3.5783665e-03
   3.7292738e+00   3.5782745e-03
   3.7436725e+00   3.5781446e-03
   3.7580713e+00   3.5778141e-03
   3.7724700e+00   3.5774756e-03
   3.7868687e+00   3.5770008e-03
   3.8012675e+00   3.5767030e-03
   3.8156662e+00   3.5766902e-03
   3.8300650e+00   3.5766301e-03
   3.8444637e+00   3.5765468e-03
   3.8588624e+00   3.5764606e-03
   3.8732612e+00   3.5763553e-03
   3.8876599e+00   3.5762173e-03
   3.9020587e+00   3.5761910e-03
   3.9164574e+00   3.5761619e-03
   3.9308561e+00   3.5761239e-03
   3.9452549e+00   3.5760832e-03
   3.9596536e+00   3.5760639e-03
   3.9740524e+00   3.5760394e-03
   3.9884511e+00   3.5760271e-03
   4.0028498e+00   3.5760142e-03
   4.0172486e+00   3.5760056e-03
   4.0316473e+00   3.5759840e-03
   4.0460461e+00   3.5759654e-03
   4.0604448e+00   3.5759394e-03
   4.0748435e+00   3.5759321e-03
   4.0892423e+00   3.5759150e-03
   4.1036410e+00   3.5758947e-03
   4.1180398e+00   3.5758694e-03
   4.1324385e+00   3.5758413e-03
   4.1468373e+00   3.5758030e-03
   4.1612360e+00   3.5757779e-03
   4.1756347e+00   3.5757513e-03
   4.1900335e+00   3.5757145e-03
   4.2044322e+00   3.5756637e-03
   4.2188310e+00   3.5756007e-03
   4.2332297e+00   3.5755190e-03
   4.2476284e+00   3.5754069e-03
   4.2620272e+00   3.5752753e-03
   4.2764259e+00   3.5750823e-03
   4.2908247e+00   3.5748572e-03
   4.3052234e+00   3.5745857e-03
   4.3196221e+00   3.5742552e-03
   4.3340209e+00   3.5738304e-03
   4.3484196e+00   3.5733069e-03
   4.3628184e+00   3.5726817e-03
   4.3772171e+00   3.5719505e-03
   4.3916158e+00   3.5719465e-03
   4.4060146e+00   3.5719398e-03
   4.4204133e+00   3.5719277e-03
   4.4348121e+00   3.5719150e-03
   4.4492108e+00   3.5718995e-03
   4.4636095e+00   3.5718793e-03
   4.4780083e+00   3.5718529e-03
   4.4924070e+00   3.5718160e-03
   4.5068058e+00   3.5717712e-03
   4.5212045e+00   3.5717115e-03
   4.5356032e+00   3.5716405e-03
   4.5500020e+00   3.5715305e-03
   4.5644007e+00   3.5713633e-03
   4.5787995e+00   3.5711824e-03
   4.5931982e+00   3.5709860e-03
   4.6075969e+00   3.5709848e-03
   4.6219957e+00   3.5709826e-03
   4.6363944e+00   3.5709813e-03
   4.6507932e+00   3.5709782e-03
   4.6651919e+00   3.5709755e-03
   4.6795906e+00   3.5709736e-03
   4.6939894e+00   3.5709730e-03
   4.7083881e+00   3.5709724e-03
   4.7227869e+00   3.5709716e-03
   4.7371856e+00   3.5709703e-03
   4.7515843e+00   3.5709688e-03
   4.7659831e+00   3.5709685e-03
   4.7803818e+00   3.5709682e-03
   4.7947806e+00   3.5709681e-03
   4.8091793e+00   3.4630078e-03
   4.8235781e+00   3.4613137e-03
   4.8379768e+00   3.4608419e-03
   4.8523755e+00   3.4608415e-03
   4.8667743e+00   3.4607838e-03
   4.8811730e+00   3.4607830e-03
   4.8955718e+00   3.4607781e-03
   4.9099705e+00   3.4606751e-03
   4.9243692e+00   3.4606546e-03
   4.9387680e+00   3.4606500e-03
   4.9531667e+00   3.4606473e-03
   4.9675655e+00   3.4606443e-03
   4.9819642e+00   3.4606400e-03
   4.9963629e+00   3.4606316e-03
   5.0107617e+00   3.4606236e-03
   5.0251604e+00   3.4606146e-03
   5.0395592e+00   3.4606006e-03
   5.0539579e+00   3.4605818e-03
   5.0683566e+00   3.4605560e-03
   5.0827554e+00   3.4605268e-03
   5.0971541e+00   3.4604904e-03
   5.1115529e+00   3.4604409e-03
   5.1259516e+00   3.4603804e-03
   5.1403503e+00   3.4602994e-03
   5.1547491e+00   3.4601975e-03
   5.1691478e+00   3.4600636e-03
   5.1835466e+00   3.4598920e-03
   5.1979453e+00   3.4596558e-03
   5.2123440e+00   3.4593548e-03
   5.2267428e+00   3.4589787e-03
   5.2411415e+00   3.4584877e-03
   5.2555403e+00   3.4578257e-03
   5.2699390e+00   3.4570483e-03
   5.2843377e+00   3.4560459e-03
   5.2987365e+00   3.4545376e-03
   5.3131352e+00   3.3343168e-03
   5.3275340e+00   3.3343168e-03
   5.3419327e+00   3.3343168e-03
   5.3563314e+00   3.3343168e-03
   5.3707302e+00   3.3343168e-03
   5.3851289e+00   3.3343168e-03
   5.3995277e+00   3.3343168e-03
   5.4139264e+00   3.3343168e-03
   5.4283252e+00   3.3245345e-03
   5.4427239e+00   3.3061016e-03
   5.4571226e+00   3.3029615e-03
   5.4715214e+00   3.3029615e-03
   5.4859201e+00   3.3029604e-03
   5.5003189e+00   3.3029604e-03
   5.5147176e+00   3.3029604e-03
   5.5291163e+00   3.3029604e-03
   5.5435151e+00   3.3029585e-03
   5.5579138e+00   3.3029585e-03
   5.5723126e+00   3.3029585e-03
   5.5867113e+00   3.3029580e-03
   5.6011100e+00   3.3029580e-03
   5.6155088e+00   3.3029580e-03
   5.6299075e+00   3.3029580e-03
   5.6443063e+00   3.3029580e-03
   5.6587050e+00   3.3029580e-03
   5.6731037e+00   3.3029580e-03
   5.6875025e+00   3.3029580e-03
   5.7019012e+00   3.3029580e-03
   5.7163000e+00   3.3029580e-03
   5.7306987e+00   3.3029580e-03
   5.7450974e+00   3.3029580e-03
   5.7594962e+00   3.3029580e-03
   5.7738949e+00   3.3029580e-03
   5.7882937e+00   3.3029580e-03
   5.8026924e+00   3.3029580e-03
   5.8170911e+00   3.3029580e-03
   5.8314899e+00   3.3029580e-03
   5.8458886e+00   3.3029580e-03
   5.8602874e+00   3.3029580e-03
   5.8746861e+00   3.3029580e-03
   5.8890848e+00   3.3029580e-03
   5.9034836e+00   3.3029580e-03
   5.9178823e+00   3.3029579e-03
   5.9322811e+00   3.3029579e-03
   5.9466798e+00   3.3029578e-03
   5.9610785e+00   3.3029578e-03
   5.9754773e+00   3.3029577e-03
   5.9898760e+00   3.3029576e-03
   6.0042748e+00   3.3029575e-03
   6.0186735e+00   3.3029573e-03
   6.0330722e+00   3.3029570e-03
   6.0474710e+00   3.3029566e-03
   6.0618697e+00   3.3029563e-03
   6.0762685e+00   3.3029563e-03
   6.0906672e+00   3.3029563e-03
   6.1050660e+00   3.3029563e-03
   6.1194647e+00   3.3029563e-03
   6.1338634e+00   3.3029563e-03
   6.1482622e+00   3.3029562e-03
   6.1626609e+00   3.3029562e-03
   6.1770597e+00   3.3029562e-03
   6.1914584e+00   3.3029561e-03
   6.2058571e+00   3.3029561e-03
   6.2202559e+00   3.3029560e-03
   6.2346546e+00   3.3029559e-03
   6.2490534e+00   3.3029557e-03
   6.2634521e+00   3.3029555e-03
   6.2778508e+00   3.3029553e-03
   6.2922496e+00   3.3029550e-03
   6.3066483e+00   3.3029545e-03
   6.3210471e+00   3.3029540e-03
   6.3354458e+00   3.3029533e-03
   6.3498445e+00   3.3029524e-03
   6.3642433e+00   3.3029512e-03
   6.3786420e+00   3.3029496e-03
   6.3930408e+00   3.3029478e-03
   6.4074395e+00   3.3029452e-03
   6.4218382e+00   3.3029421e-03
   6.4362370e+00   3.3029383e-03
   6.4506357e+00   3.3029332e-03
   6.4650345e+00   3.3029269e-03
   6.4794332e+00   3.3029191e-03
   6.4938319e+00   3.3029089e-03
   6.5082307e+00   3.3028953e-03
   6.5226294e+00   3.3028766e-03
   6.5370282e+00   3.3028539e-03
   6.5514269e+00   3.3028246e-03
   6.5658256e+00   3.3027830e-03
   6.5802244e+00   3.3027373e-03
   6.5946231e+00   3.3026726e-03
   6.6090219e+00   3.3025912e-03
   6.6234206e+00   3.3024851e-03
   6.6378193e+00   3.3023565e-03
   6.6522181e+00   3.3021941e-03
   6.6666168e+00   3.3019740e-03
   6.6810156e+00   3.3016947e-03
   6.6954143e+00   3.3013565e-03
   6.7098131e+00   3.3008576e-03
   6.7242118e+00   3.3002930e-03
   6.7386105e+00   3.2994691e-03
   6.7530093e+00   3.2983094e-03
   6.7674080e+00   3.2969900e-03
   6.7818068e+00   3.2951703e-03
   6.7962055e+00   3.2927502e-03
   6.8106042e+00   3.2897119e-03
   6.8250030e+00   3.2860411e-03
   6.8394017e+00   3.2812189e-03
   6.8538005e+00   3.2750935e-03
   6.8681992e+00   3.2669791e-03
   6.8825979e+00   3.2575088e-03
   6.8969967e+00   3.2573616e-03
   6.9113954e+00   3.2573615e-03
   6.9257942e+00   3.2573615e-03
   6.9401929e+00   3.2573550e-03
   6.9545916e+00   3.2573533e-03
   6.9689904e+00   3.2573532e-03
   6.9833891e+00   3.2573532e-03
   6.9977879e+00   3.2573532e-03
   7.0121866e+00   3.2573532e-03
   7.0265853e+00   3.2573532e-03
   7.0409841e+00   3.2573532e-03
   7.0553828e+00   3.2573532e-03
   7.0697816e+00   3.2573532e-03
   7.0841803e+00   3.2573532e-03
   7.0985790e+00   3.2573531e-03
   7.1129778e+00   3.2573531e-03
   7.1273765e+00   3.2573531e-03
   7.1417753e+00   3.2573531e-03
   7.1561740e+00   3.2573531e-03
   7.1705727e+00   3.2573531e-03
   7.1849715e+00   3.2573531e-03


==> Fig_nd/Rosenbrock_CR.txt <==
   0.0000000e+00   1.5493682e+08
   4.7860809e-04   1.3232644e+08
   9.5721617e-04   1.2065457e+08
   1.4358243e-03   1.0927484e+08
   1.9144323e-03   9.7004759e+07
   2.3930404e-03   8.8382671e+07
   2.8716485e-03   8.5439872e+07
   3.3502566e-03   7.7016922e+07
   3.8288647e-03   7.2954127e+07
   4.3074728e-03   6.8880116e+07
   4.7860809e-03   6.1288292e+07
   5.2646889e-03   5.5800581e+07
   5.7432970e-03   5.2411786e+07
   6.2219051e-03   5.0597897e+07
   6.7005132e-03   4.4988292e+07
   7.1791213e-03   4.1692271e+07
   7.6577294e-03   4.1086711e+07
   8.1363374e-03   3.9078327e+07
   8.6149455e-03   3.6620258e+07
   9.0935536e-03   3.5362716e+07
   9.5721617e-03   3.4653739e+07
   1.0050770e-02   3.3088046e+07
   1.0529378e-02   3.1200557e+07
   1.1007986e-02   3.0603569e+07
   1.1486594e-02   2.9411236e+07
   1.1965202e-02   2.8406909e+07
   1.2443810e-02   2.5856990e+07
   1.2922418e-02   2.5038949e+07
   1.3401026e-02   2.3708150e+07
   1.3879634e-02   2.2988783e+07
   1.4358243e-02   2.1617499e+07
   1.4836851e-02   2.0186202e+07
   1.5315459e-02   1.9545917e+07
   1.5794067e-02   1.8272328e+07
   1.6272675e-02   1.7447931e+07
   1.6751283e-02   1.6536072e+07
   1.7229891e-02   1.5228242e+07
   1.7708499e-02   1.3245663e+07
   1.8187107e-02   1.1928818e+07
   1.8665715e-02   1.1675173e+07
   1.9144323e-02   1.0958103e+07
   1.9622931e-02   1.0000672e+07
   2.0101540e-02   9.7302149e+06
   2.0580148e-02   9.0035575e+06
   2.1058756e-02   8.6965695e+06
   2.1537364e-02   8.0233328e+06
   2.2015972e-02   7.4986908e+06
   2.2494580e-02   7.1301107e+06
   2.2973188e-02   6.3156983e+06
   2.3451796e-02   5.9190336e+06
   2.3930404e-02   5.2541939e+06
   2.4409012e-02   4.9147207e+06
   2.4887620e-02   4.7622392e+06
   2.5366229e-02   4.4648442e+06
   2.5844837e-02   3.9585380e+06
   2.6323445e-02   3.6713978e+06
   2.6802053e-02   3.4053221e+06
   2.7280661e-02   3.0056859e+06
   2.7759269e-02   2.8135435e+06
   2.8237877e-02   2.6178193e+06
   2.8716485e-02   2.3949791e+06
   2.9195093e-02   2.2265359e+06
   2.9673701e-02   2.1179472e+06
   3.0152309e-02   1.8448160e+06
   3.0630917e-02   1.6422256e+06
   3.1109526e-02   1.5387946e+06
   3.1588134e-02   1.4436885e+06
   3.2066742e-02   1.3835248e+06
   3.2545350e-02   1.2355822e+06
   3.3023958e-02   1.1476499e+06
   3.3502566e-02   1.0290340e+06
   3.3981174e-02   9.4244803e+05
   3.4459782e-02   8.7942531e+05
   3.4938390e-02   8.3249153e+05
   3.5416998e-02   8.0943668e+05
   3.5895606e-02   7.3770461e+05
   3.6374214e-02   6.6377017e+05
   3.6852823e-02   6.1116309e+05
   3.7331431e-02   5.6844776e+05
   3.7810039e-02   5.1864240e+05
   3.8288647e-02   4.8183520e+05
   3.8767255e-02   4.3911047e+05
   3.9245863e-02   4.0755096e+05
   3.9724471e-02   3.8987977e+05
   4.0203079e-02   3.6414341e+05
   4.0681687e-02   3.2210160e+05
   4.1160295e-02   3.0956135e+05
   4.1638903e-02   2.9207397e+05
   4.2117511e-02   2.6763043e+05
   4.2596120e-02   2.5112054e+05
   4.3074728e-02   2.2237259e+05
   4.3553336e-02   2.1627275e+05
   4.4031944e-02   1.9390350e+05
   4.4510552e-02   1.8627573e+05
   4.4989160e-02   1.7308913e+05
   4.5467768e-02   1.6394856e+05
   4.5946376e-02   1.4947152e+05
   4.6424984e-02   1.3835906e+05
   4.6903592e-02   1.2947494e+05
   4.7382200e-02   1.1482110e+05
   4.7860809e-02   1.0546882e+05
   4.8339417e-02   9.4102784e+04
   4.8818025e-02   9.0399390e+04
   4.9296633e-02   8.5219688e+04
   4.9775241e-02   7.9240285e+04
   5.0253849e-02   7.5947092e+04
   5.0732457e-02   7.0238051e+04
   5.1211065e-02   6.4466715e+04
   5.1689673e-02   6.0856672e+04
   5.2168281e-02   5.5851583e+04
   5.2646889e-02   5.2557398e+04
   5.3125497e-02   4.6670893e+04
   5.3604106e-02   4.5932143e+04
   5.4082714e-02   4.3955553e+04
   5.4561322e-02   4.1265610e+04
   5.5039930e-02   3.7523242e+04
   5.5518538e-02   3.4062357e+04
   5.5997146e-02   3.2273065e+04
   5.6475754e-02   3.0869930e+04
   5.6954362e-02   2.9558652e+04
   5.7432970e-02   2.6532381e+04
   5.7911578e-02   2.4386354e+04
   5.8390186e-02   2.2884329e+04
   5.8868794e-02   2.1177018e+04
   5.9347403e-02   1.9701054e+04
   5.9826011e-02   1.8963597e+04
   6.0304619e-02   1.7807983e+04
   6.0783227e-02   1.6568254e+04
   6.1261835e-02   1.5122196e+04
   6.1740443e-02   1.4384492e+04
   6.2219051e-02   1.3630107e+04
   6.2697659e-02   1.3071066e+04
   6.3176267e-02   1.2279999e+04
   6.3654875e-02   1.1572342e+04
   6.4133483e-02   1.0152706e+04
   6.4612091e-02   9.3228798e+03
   6.5090700e-02   8.8379710e+03
   6.5569308e-02   8.2445327e+03
   6.6047916e-02   7.6763167e+03
   6.6526524e-02   7.4429207e+03
   6.7005132e-02   6.8615353e+03
   6.7483740e-02   6.5329088e+03
   6.7962348e-02   6.0832631e+03
   6.8440956e-02   5.6129391e+03
   6.8919564e-02   5.2135389e+03
   6.9398172e-02   4.8722852e+03
   6.9876780e-02   4.6871768e+03
   7.0355389e-02   4.3568186e+03
   7.0833997e-02   3.9490838e+03
   7.1312605e-02   3.7244259e+03
   7.1791213e-02   3.5439904e+03
   7.2269821e-02   3.3133213e+03
   7.2748429e-02   3.1963641e+03
   7.3227037e-02   2.8603662e+03
   7.3705645e-02   2.6857430e+03
   7.4184253e-02   2.6017173e+03
   7.4662861e-02   2.5593285e+03
   7.5141469e-02   2.4084555e+03
   7.5620077e-02   2.2081465e+03
   7.6098686e-02   2.0900836e+03
   7.6577294e-02   1.8817522e+03
   7.7055902e-02   1.8465196e+03
   7.7534510e-02   1.7638805e+03
   7.8013118e-02   1.6213576e+03
   7.8491726e-02   1.5903520e+03
   7.8970334e-02   1.5122758e+03
   7.9448942e-02   1.4203243e+03
   7.9927550e-02   1.3434159e+03
   8.0406158e-02   1.2652557e+03
   8.0884766e-02   1.2177698e+03
   8.1363374e-02   1.1238493e+03
   8.1841983e-02   1.0626513e+03
   8.2320591e-02   1.0303849e+03
   8.2799199e-02   9.4807751e+02
   8.3277807e-02   9.1636253e+02
   8.3756415e-02   8.7301745e+02
   8.4235023e-02   8.2853530e+02
   8.4713631e-02   7.9239070e+02
   8.5192239e-02   7.7755415e+02
   8.5670847e-02   7.4427026e+02
   8.6149455e-02   7.0256958e+02
   8.6628063e-02   6.5956493e+02
   8.7106671e-02   6.4915063e+02
   8.7585280e-02   6.1738756e+02
   8.8063888e-02   5.6617379e+02
   8.8542496e-02   5.4218423e+02
   8.9021104e-02   5.3815005e+02
   8.9499712e-02   5.0289730e+02
   8.9978320e-02   4.7842910e+02
   9.0456928e-02   4.6574868e+02
   9.0935536e-02   4.5326799e+02
   9.1414144e-02   4.3601216e+02
   9.1892752e-02   4.0449677e+02
   9.2371360e-02   3.9659344e+02
   9.2849968e-02   3.7776277e+02
   9.3328577e-02   3.5933034e+02
   9.3807185e-02   3.5575745e+02
   9.4285793e-02   3.4091163e+02
   9.4764401e-02   3.4091163e+02
   9.5243009e-02   3.2288497e+02
   9.5721617e-02   3.1161097e+02
   9.6200225e-02   2.9964116e+02
   9.6678833e-02   2.8915965e+02
   9.7157441e-02   2.8478181e+02
   9.7636049e-02   2.7747212e+02
   9.8114657e-02   2.6204932e+02
   9.8593266e-02   2.5783254e+02
   9.9071874e-02   2.4094695e+02
   9.9550482e-02   2.3543590e+02
   1.0002909e-01   2.2343231e+02
   1.0050770e-01   2.2266189e+02
   1.0098631e-01   2.0193104e+02
   1.0146491e-01   1.9664181e+02
   1.0194352e-01   1.9153924e+02
   1.0242213e-01   1.7926521e+02
   1.0290074e-01   1.7338109e+02
   1.0337935e-01   1.6997709e+02
   1.0385795e-01   1.5734560e+02
   1.0433656e-01   1.5565612e+02
   1.0481517e-01   1.4852963e+02
   1.0529378e-01   1.4740323e+02
   1.0577239e-01   1.4740323e+02
   1.0625099e-01   1.3163793e+02
   1.0672960e-01   1.2877372e+02
   1.0720821e-01   1.1479759e+02
   1.0768682e-01   1.1056645e+02
   1.0816543e-01   1.0949460e+02
   1.0864404e-01   1.0943739e+02
   1.0912264e-01   1.0514248e+02
   1.0960125e-01   1.0040968e+02
   1.1007986e-01   9.4589129e+01
   1.1055847e-01   9.2038503e+01
   1.1103708e-01   9.0574484e+01
   1.1151568e-01   8.7877754e+01
   1.1199429e-01   8.5109280e+01
   1.1247290e-01   8.1462244e+01
   1.1295151e-01   7.8766144e+01
   1.1343012e-01   7.7275024e+01
   1.1390872e-01   7.4527650e+01
   1.1438733e-01   7.3013016e+01
   1.1486594e-01   6.9621691e+01
   1.1534455e-01   6.8106954e+01
   1.1582316e-01   6.6885968e+01
   1.1630176e-01   6.5236747e+01
   1.1678037e-01   6.2396576e+01
   1.1725898e-01   6.1156180e+01
   1.1773759e-01   6.0025120e+01
   1.1821620e-01   5.8505288e+01
   1.1869481e-01   5.7703517e+01
   1.1917341e-01   5.6221038e+01
   1.1965202e-01   5.6006443e+01
   1.2013063e-01   5.4958874e+01
   1.2060924e-01   5.3830574e+01
   1.2108785e-01   5.2793362e+01
   1.2156645e-01   5.1714066e+01
   1.2204506e-01   5.0368587e+01
   1.2252367e-01   4.9915710e+01
   1.2300228e-01   4.9271041e+01
   1.2348089e-01   4.8040376e+01
   1.2395949e-01   4.7598204e+01
   1.2443810e-01   4.6848012e+01
   1.2491671e-01   4.5734576e+01
   1.2539532e-01   4.4848054e+01
   1.2587393e-01   4.4685090e+01
   1.2635253e-01   4.3906129e+01
   1.2683114e-01   4.2924208e+01
   1.2730975e-01   4.2359241e+01
   1.2778836e-01   4.1749551e+01
   1.2826697e-01   4.1154509e+01
   1.2874557e-01   4.0320065e+01
   1.2922418e-01   3.9964989e+01
   1.2970279e-01   3.9629476e+01
   1.3018140e-01   3.8905748e+01
   1.3066001e-01   3.8458399e+01
   1.3113862e-01   3.8142642e+01
   1.3161722e-01   3.7990657e+01
   1.3209583e-01   3.7623326e+01
   1.3257444e-01   3.7282185e+01
   1.3305305e-01   3.6702833e+01
   1.3353166e-01   3.6319316e+01
   1.3401026e-01   3.6068943e+01
   1.3448887e-01   3.5945889e+01
   1.3496748e-01   3.5555851e+01
   1.3544609e-01   3.5402632e+01
   1.3592470e-01   3.5212935e+01
   1.3640330e-01   3.4870510e+01
   1.3688191e-01   3.4480648e+01
   1.3736052e-01   3.4241929e+01
   1.3783913e-01   3.4074510e+01
   1.3831774e-01   3.4067012e+01
   1.3879634e-01   3.3918612e+01
   1.3927495e-01   3.3695222e+01
   1.3975356e-01   3.3641116e+01
   1.4023217e-01   3.3140691e+01
   1.4071078e-01   3.2877934e+01
   1.4118939e-01   3.2722882e+01
   1.4166799e-01   3.2625799e+01
   1.4214660e-01   3.2361979e+01
   1.4262521e-01   3.2280812e+01
   1.4310382e-01   3.1968583e+01
   1.4358243e-01   3.1919364e+01
   1.4406103e-01   3.1821435e+01
   1.4453964e-01   3.1724520e+01
   1.4501825e-01   3.1572408e+01
   1.4549686e-01   3.1404129e+01
   1.4597547e-01   3.1370793e+01
   1.4645407e-01   3.1346735e+01
   1.4693268e-01   3.1281295e+01
   1.4741129e-01   3.1211237e+01
   1.4788990e-01   3.0981595e+01
   1.4836851e-01   3.0866783e+01
   1.4884711e-01   3.0743782e+01
   1.4932572e-01   3.0743782e+01
   1.4980433e-01   3.0743782e+01
   1.5028294e-01   3.0521726e+01
   1.5076155e-01   3.0379851e+01
   1.5124015e-01   3.0368378e+01
   1.5171876e-01   3.0368378e+01
   1.5219737e-01   3.0360213e+01
   1.5267598e-01   3.0314665e+01
   1.5315459e-01   3.0203998e+01
   1.5363320e-01   3.0140694e+01
   1.5411180e-01   3.0025421e+01
   1.5459041e-01   2.9988244e+01
   1.5506902e-01   2.9987338e+01
   1.5554763e-01   2.9967229e+01
   1.5602624e-01   2.9955695e+01
   1.5650484e-01   2.9930814e+01
   1.5698345e-01   2.9892824e+01
   1.5746206e-01   2.9882320e+01
   1.5794067e-01   2.9738450e+01
   1.5841928e-01   2.9738450e+01
   1.5889788e-01   2.9716529e+01
   1.5937649e-01   2.9672255e+01
   1.5985510e-01   2.9642143e+01
   1.6033371e-01   2.9642143e+01
   1.6081232e-01   2.9571452e+01
   1.6129092e-01   2.9524641e+01
   1.6176953e-01   2.9504511e+01
   1.6224814e-01   2.9457516e+01
   1.6272675e-01   2.9403027e+01
   1.6320536e-01   2.9403027e+01
   1.6368397e-01   2.9394168e+01
   1.6416257e-01   2.9329675e+01
   1.6464118e-01   2.9270623e+01
   1.6511979e-01   2.9177260e+01
   1.6559840e-01   2.9133045e+01
   1.6607701e-01   2.9124632e+01
   1.6655561e-01   2.9101280e+01
   1.6703422e-01   2.9101280e+01
   1.6751283e-01   2.9010877e+01
   1.6799144e-01   2.9006958e+01
   1.6847005e-01   2.8937841e+01
   1.6894865e-01   2.8920688e+01
   1.6942726e-01   2.8919459e+01
   1.6990587e-01   2.8877637e+01
   1.7038448e-01   2.8839139e+01
   1.7086309e-01   2.8822744e+01
   1.7134169e-01   2.8806732e+01
   1.7182030e-01   2.8786034e+01
   1.7229891e-01   2.8752852e+01
   1.7277752e-01   2.8752852e+01
   1.7325613e-01   2.8752852e+01
   1.7373473e-01   2.8750759e+01
   1.7421334e-01   2.8698907e+01
   1.7469195e-01   2.8645031e+01
   1.7517056e-01   2.8645031e+01
   1.7564917e-01   2.8635110e+01
   1.7612778e-01   2.8635110e+01
   1.7660638e-01   2.8629362e+01
   1.7708499e-01   2.8617094e+01
   1.7756360e-01   2.8606450e+01
   1.7804221e-01   2.8558750e+01
   1.7852082e-01   2.8556790e+01
   1.7899942e-01   2.8542734e+01
   1.7947803e-01   2.8541845e+01
   1.7995664e-01   2.8530895e+01
   1.8043525e-01   2.8500392e+01
   1.8091386e-01   2.8441254e+01
   1.8139246e-01   2.8438695e+01
   1.8187107e-01   2.8428950e+01
   1.8234968e-01   2.8404715e+01
   1.8282829e-01   2.8368604e+01
   1.8330690e-01   2.8356270e+01
   1.8378550e-01   2.8317245e+01
   1.8426411e-01   2.8313171e+01
   1.8474272e-01   2.8284381e+01
   1.8522133e-01   2.8263761e+01
   1.8569994e-01   2.8240094e+01
   1.8617855e-01   2.8213765e+01
   1.8665715e-01   2.8188557e+01
   1.8713576e-01   2.8153916e+01
   1.8761437e-01   2.8139617e+01
   1.8809298e-01   2.8110506e+01
   1.8857159e-01   2.8102675e+01
   1.8905019e-01   2.8085777e+01
   1.8952880e-01   2.8073245e+01
   1.9000741e-01   2.8061170e+01
   1.9048602e-01   2.8029812e+01
   1.9096463e-01   2.8011469e+01
   1.9144323e-01   2.8004398e+01
   1.9192184e-01   2.7997966e+01
   1.9240045e-01   2.7972735e+01
   1.9287906e-01   2.7952877e+01
   1.9335767e-01   2.7928985e+01
   1.9383627e-01   2.7906376e+01
   1.9431488e-01   2.7895218e+01
   1.9479349e-01   2.7872474e+01
   1.9527210e-01   2.7852520e+01
   1.9575071e-01   2.7835230e+01
   1.9622931e-01   2.7816936e+01
   1.9670792e-01   2.7796030e+01
   1.9718653e-01   2.7783525e+01
   1.9766514e-01   2.7763785e+01
   1.9814375e-01   2.7754419e+01
   1.9862236e-01   2.7739176e+01
   1.9910096e-01   2.7713009e+01
   1.9957957e-01   2.7699770e+01
   2.0005818e-01   2.7687336e+01
   2.0053679e-01   2.7672623e+01
   2.0101540e-01   2.7661734e+01
   2.0149400e-01   2.7646378e+01
   2.0197261e-01   2.7631124e+01
   2.0245122e-01   2.7616637e+01
   2.0292983e-01   2.7597528e+01
   2.0340844e-01   2.7582734e+01
   2.0388704e-01   2.7570544e+01
   2.0436565e-01   2.7555622e+01
   2.0484426e-01   2.7540808e+01
   2.0532287e-01   2.7530252e+01
   2.0580148e-01   2.7519282e+01
   2.0628008e-01   2.7507186e+01
   2.0675869e-01   2.7494330e+01
   2.0723730e-01   2.7482424e+01
   2.0771591e-01   2.7471120e+01
   2.0819452e-01   2.7458912e+01
   2.0867313e-01   2.7448754e+01
   2.0915173e-01   2.7438828e+01
   2.0963034e-01   2.7428333e+01
   2.1010895e-01   2.7415503e+01
   2.1058756e-01   2.7404337e+01
   2.1106617e-01   2.7393602e+01
   2.1154477e-01   2.7384050e+01
   2.1202338e-01   2.7373513e+01
   2.1250199e-01   2.7359035e+01
   2.1298060e-01   2.7348428e+01
   2.1345921e-01   2.7338027e+01
   2.1393781e-01   2.7328569e+01
   2.1441642e-01   2.7320548e+01
   2.1489503e-01   2.7310212e+01
   2.1537364e-01   2.7300250e+01
   2.1585225e-01   2.7290925e+01
   2.1633085e-01   2.7279371e+01
   2.1680946e-01   2.7272465e+01
   2.1728807e-01   2.7265369e+01
   2.1776668e-01   2.7256947e+01
   2.1824529e-01   2.7248211e+01
   2.1872389e-01   2.7235969e+01
   2.1920250e-01   2.7228245e+01
   2.1968111e-01   2.7220704e+01
   2.2015972e-01   2.7213209e+01
   2.2063833e-01   2.7205473e+01
   2.2111694e-01   2.7199763e+01
   2.2159554e-01   2.7192002e+01
   2.2207415e-01   2.7184909e+01
   2.2255276e-01   2.7177402e+01
   2.2303137e-01   2.7169813e+01
   2.2350998e-01   2.7163320e+01
   2.2398858e-01   2.7155444e+01
   2.2446719e-01   2.7148491e+01
   2.2494580e-01   2.7141890e+01
   2.2542441e-01   2.7134015e+01
   2.2590302e-01   2.7127355e+01
   2.2638162e-01   2.7121205e+01
   2.2686023e-01   2.7115180e+01
   2.2733884e-01   2.7109348e+01
   2.2781745e-01   2.7102659e+01
   2.2829606e-01   2.7097604e+01
   2.2877466e-01   2.7091417e+01
   2.2925327e-01   2.7085713e+01
   2.2973188e-01   2.7079658e+01
   2.3021049e-01   2.7074825e+01
   2.3068910e-01   2.7069380e+01
   2.3116771e-01   2.7063660e+01
   2.3164631e-01   2.7057648e+01
   2.3212492e-01   2.7052955e+01
   2.3260353e-01   2.7047488e+01
   2.3308214e-01   2.7042261e+01
   2.3356075e-01   2.7036985e+01
   2.3403935e-01   2.7031729e+01
   2.3451796e-01   2.7026724e+01
   2.3499657e-01   2.7022724e+01
   2.3547518e-01   2.7018007e+01
   2.3595379e-01   2.7013753e+01
   2.3643239e-01   2.7008923e+01
   2.3691100e-01   2.7004401e+01
   2.3738961e-01   2.7000318e+01
   2.3786822e-01   2.6996397e+01
   2.3834683e-01   2.6991988e+01
   2.3882543e-01   2.6987952e+01
   2.3930404e-01   2.6984276e+01
   2.3978265e-01   2.6980265e+01
   2.4026126e-01   2.6976292e+01
   2.4073987e-01   2.6973019e+01
   2.4121847e-01   2.6969330e+01
   2.4169708e-01   2.6964978e+01
   2.4217569e-01   2.6961159e+01
   2.4265430e-01   2.6958093e+01
   2.4313291e-01   2.6954624e+01
   2.4361152e-01   2.6950808e+01
   2.4409012e-01   2.6947098e+01
   2.4456873e-01   2.6943647e+01
   2.4504734e-01   2.6940068e+01
   2.4552595e-01   2.6937002e+01
   2.4600456e-01   2.6933756e+01
   2.4648316e-01   2.6930791e+01
   2.4696177e-01   2.6928003e+01
   2.4744038e-01   2.6924833e+01
   2.4791899e-01   2.6922051e+01
   2.4839760e-01   2.6919044e+01
   2.4887620e-01   2.6916300e+01
   2.4935481e-01   2.6913420e+01
   2.4983342e-01   2.6910824e+01
   2.5031203e-01   2.6908381e+01
   2.5079064e-01   2.6905771e+01
   2.5126924e-01   2.6903232e+01
   2.5174785e-01   2.6900696e+01
   2.5222646e-01   2.6898157e+01
   2.5270507e-01   2.6895862e+01
   2.5318368e-01   2.6893575e+01
   2.5366229e-01   2.6891449e+01
   2.5414089e-01   2.6889193e+01
   2.5461950e-01   2.6886976e+01
   2.5509811e-01   2.6884785e+01
   2.5557672e-01   2.6882634e+01
   2.5605533e-01   2.6880653e+01
   2.5653393e-01   2.6878572e+01
   2.5701254e-01   2.6876633e+01
   2.5749115e-01   2.6874759e+01
   2.5796976e-01   2.6872805e+01
   2.5844837e-01   2.6871046e+01
   2.5892697e-01   2.6869345e+01
   2.5940558e-01   2.6867281e+01
   2.5988419e-01   2.6865434e+01
   2.6036280e-01   2.6863779e+01
   2.6084141e-01   2.6861926e+01
   2.6132001e-01   2.6860284e+01
   2.6179862e-01   2.6858562e+01
   2.6227723e-01   2.6856938e+01
   2.6275584e-01   2.6855270e+01
   2.6323445e-01   2.6853669e+01
   2.6371305e-01   2.6852083e+01
   2.6419166e-01   2.6850601e+01
   2.6467027e-01   2.6849125e+01
   2.6514888e-01   2.6847684e+01
   2.6562749e-01   2.6846253e+01
   2.6610610e-01   2.6844950e+01
   2.6658470e-01   2.6843653e+01
   2.6706331e-01   2.6842242e+01
   2.6754192e-01   2.6840946e+01
   2.6802053e-01   2.6839718e+01
   2.6849914e-01   2.6838457e+01
   2.6897774e-01   2.6837314e+01
   2.6945635e-01   2.6836111e+01
   2.6993496e-01   2.6834902e+01
   2.7041357e-01   2.6833707e+01
   2.7089218e-01   2.6832594e+01
   2.7137078e-01   2.6831495e+01
   2.7184939e-01   2.6830413e+01
   2.7232800e-01   2.6829371e+01
   2.7280661e-01   2.6828360e+01
   2.7328522e-01   2.6827292e+01
   2.7376382e-01   2.6826351e+01
   2.7424243e-01   2.6825368e+01
   2.7472104e-01   2.6824352e+01
   2.7519965e-01   2.6823422e+01
   2.7567826e-01   2.6822581e+01
   2.7615687e-01   2.6821717e+01
   2.7663547e-01   2.6820773e+01
   2.7711408e-01   2.6819889e+01
   2.7759269e-01   2.6819048e+01
   2.7807130e-01   2.6818181e+01
   2.7854991e-01   2.6817354e+01
   2.7902851e-01   2.6816580e+01
   2.7950712e-01   2.6815794e+01
   2.7998573e-01   2.6815001e+01
   2.8046434e-01   2.6814225e+01
   2.8094295e-01   2.6813479e+01
   2.8142155e-01   2.6812737e+01
   2.8190016e-01   2.6812023e+01
   2.8237877e-01   2.6811305e+01
   2.8285738e-01   2.6810598e+01
   2.8333599e-01   2.6809913e+01
   2.8381459e-01   2.6809197e+01
   2.8429320e-01   2.6808525e+01
   2.8477181e-01   2.6807903e+01
   2.8525042e-01   2.6807277e+01
   2.8572903e-01   2.6806685e+01
   2.8620763e-01   2.6806075e+01
   2.8668624e-01   2.6805516e+01
   2.8716485e-01   2.6804942e+01
   2.8764346e-01   2.6804367e+01
   2.8812207e-01   2.6803826e+01
   2.8860068e-01   2.6803259e+01
   2.8907928e-01   2.6802716e+01
   2.8955789e-01   2.6802185e+01
   2.9003650e-01   2.6801682e+01
   2.9051511e-01   2.6801163e+01
   2.9099372e-01   2.6800655e+01
   2.9147232e-01   2.6800173e+01
   2.9195093e-01   2.6799690e+01
   2.9242954e-01   2.6799197e+01
   2.9290815e-01   2.6798747e+01
   2.9338676e-01   2.6798296e+01
   2.9386536e-01   2.6797842e+01
   2.9434397e-01   2.6797417e+01
   2.9482258e-01   2.6796984e+01
   2.9530119e-01   2.6796571e+01
   2.9577980e-01   2.6796163e+01
   2.9625840e-01   2.6795747e+01
   2.9673701e-01   2.6795338e+01
   2.9721562e-01   2.6794958e+01
   2.9769423e-01   2.6794561e+01
   2.9817284e-01   2.6794191e+01
   2.9865145e-01   2.6793840e+01
   2.9913005e-01   2.6793460e+01
   2.9960866e-01   2.6793126e+01
   3.0008727e-01   2.6792793e+01
   3.0056588e-01   2.6792475e+01
   3.0104449e-01   2.6792148e+01
   3.0152309e-01   2.6791838e+01
   3.0200170e-01   2.6791527e+01
   3.0248031e-01   2.6791220e+01
   3.0295892e-01   2.6790915e+01
   3.0343753e-01   2.6790617e+01
   3.0391613e-01   2.6790321e+01
   3.0439474e-01   2.6790045e+01
   3.0487335e-01   2.6789770e+01
   3.0535196e-01   2.6789485e+01
   3.0583057e-01   2.6789225e+01
   3.0630917e-01   2.6788971e+01
   3.0678778e-01   2.6788719e+01
   3.0726639e-01   2.6788468e+01
   3.0774500e-01   2.6788216e+01
   3.0822361e-01   2.6787974e+01
   3.0870221e-01   2.6787744e+01
   3.0918082e-01   2.6787505e+01
   3.0965943e-01   2.6787273e+01
   3.1013804e-01   2.6787031e+01
   3.1061665e-01   2.6786809e+01
   3.1109526e-01   2.6786578e+01
   3.1157386e-01   2.6786359e+01
   3.1205247e-01   2.6786153e+01
   3.1253108e-01   2.6785950e+01
   3.1300969e-01   2.6785744e+01
   3.1348830e-01   2.6785553e+01
   3.1396690e-01   2.6785352e+01
   3.1444551e-01   2.6785159e+01
   3.1492412e-01   2.6784982e+01
   3.1540273e-01   2.6784802e+01
   3.1588134e-01   2.6784618e+01
   3.1635994e-01   2.6784441e+01
   3.1683855e-01   2.6784275e+01
   3.1731716e-01   2.6784113e+01
   3.1779577e-01   2.6783951e+01
   3.1827438e-01   2.6783790e+01
   3.1875298e-01   2.6783631e+01
   3.1923159e-01   2.6783480e+01
   3.1971020e-01   2.6783323e+01
   3.2018881e-01   2.6783176e+01
   3.2066742e-01   2.6783030e+01
   3.2114603e-01   2.6782888e+01
   3.2162463e-01   2.6782755e+01
   3.2210324e-01   2.6782622e+01
   3.2258185e-01   2.6782487e+01
   3.2306046e-01   2.6782357e+01
   3.2353907e-01   2.6782225e+01
   3.2401767e-01   2.6782098e+01
   3.2449628e-01   2.6781977e+01
   3.2497489e-01   2.6781856e+01
   3.2545350e-01   2.6781738e+01
   3.2593211e-01   2.6781622e+01
   3.2641071e-01   2.6781507e+01
   3.2688932e-01   2.6781394e+01
   3.2736793e-01   2.6781294e+01
   3.2784654e-01   2.6781184e+01
   3.2832515e-01   2.6781079e+01
   3.2880375e-01   2.6780975e+01
   3.2928236e-01   2.6780876e+01
   3.2976097e-01   2.6780778e+01
   3.3023958e-01   2.6780684e+01
   3.3071819e-01   2.6780592e+01
   3.3119679e-01   2.6780499e+01
   3.3167540e-01   2.6780404e+01
   3.3215401e-01   2.6780320e+01
   3.3263262e-01   2.6780233e+01
   3.3311123e-01   2.6780146e+01
   3.3358984e-01   2.6780064e+01
   3.3406844e-01   2.6779984e+01
   3.3454705e-01   2.6779902e+01
   3.3502566e-01   2.6779825e+01
   3.3550427e-01   2.6779752e+01
   3.3598288e-01   2.6779679e+01
   3.3646148e-01   2.6779606e+01
   3.3694009e-01   2.6779534e+01
   3.3741870e-01   2.6779465e+01
   3.3789731e-01   2.6779397e+01
   3.3837592e-01   2.6779328e+01
   3.3885452e-01   2.6779261e+01
   3.3933313e-01   2.6779192e+01
   3.3981174e-01   2.6779123e+01
   3.4029035e-01   2.6779060e+01
   3.4076896e-01   2.6778997e+01
   3.4124756e-01   2.6778936e+01
   3.4172617e-01   2.6778878e+01
   3.4220478e-01   2.6778820e+01
   3.4268339e-01   2.6778764e+01
   3.4316200e-01   2.6778705e+01
   3.4364061e-01   2.6778651e+01
   3.4411921e-01   2.6778599e+01
   3.4459782e-01   2.6778547e+01
   3.4507643e-01   2.6778496e+01
   3.4555504e-01   2.6778445e+01
   3.4603365e-01   2.6778397e+01
   3.4651225e-01   2.6778348e+01
   3.4699086e-01   2.6778301e+01
   3.4746947e-01   2.6778254e+01
   3.4794808e-01   2.6778207e+01
   3.4842669e-01   2.6778163e+01
   3.4890529e-01   2.6778118e+01
   3.4938390e-01   2.6778076e+01
   3.4986251e-01   2.6778036e+01
   3.5034112e-01   2.6777996e+01
   3.5081973e-01   2.6777956e+01
   3.5129833e-01   2.6777917e+01
   3.5177694e-01   2.6777880e+01
   3.5225555e-01   2.6777844e+01
   3.5273416e-01   2.6777805e+01
   3.5321277e-01   2.6777770e+01
   3.5369137e-01   2.6777734e+01
   3.5416998e-01   2.6777696e+01
   3.5464859e-01   2.6777663e+01
   3.5512720e-01   2.6777629e+01
   3.5560581e-01   2.6777595e+01
   3.5608442e-01   2.6777563e+01
   3.5656302e-01   2.6777530e+01
   3.5704163e-01   2.6777499e+01
   3.5752024e-01   2.6777470e+01
   3.5799885e-01   2.6777440e+01
   3.5847746e-01   2.6777413e+01
   3.5895606e-01   2.6777385e+01
   3.5943467e-01   2.6777356e+01
   3.5991328e-01   2.6777328e+01
   3.6039189e-01   2.6777301e+01
   3.6087050e-01   2.6777275e+01
   3.6134910e-01   2.6777249e+01
   3.6182771e-01   2.6777224e+01
   3.6230632e-01   2.6777199e+01
   3.6278493e-01   2.6777174e+01
   3.6326354e-01   2.6777149e+01
   3.6374214e-01   2.6777126e+01
   3.6422075e-01   2.6777104e+01
   3.6469936e-01   2.6777082e+01
   3.6517797e-01   2.6777061e+01
   3.6565658e-01   2.6777039e+01
   3.6613519e-01   2.6777019e+01
   3.6661379e-01   2.6776998e+01
   3.6709240e-01   2.6776977e+01
   3.6757101e-01   2.6776957e+01
   3.6804962e-01   2.6776937e+01
   3.6852823e-01   2.6776917e+01
   3.6900683e-01   2.6776899e+01
   3.6948544e-01   2.6776880e+01
   3.6996405e-01   2.6776863e+01
   3.7044266e-01   2.6776844e+01
   3.7092127e-01   2.6776826e+01
   3.7139987e-01   2.6776809e+01
   3.7187848e-01   2.6776792e+01
   3.7235709e-01   2.6776776e+01
   3.7283570e-01   2.6776760e+01
   3.7331431e-01   2.6776744e+01
   3.7379291e-01   2.6776729e+01
   3.7427152e-01   2.6776714e+01
   3.7475013e-01   2.6776699e+01
   3.7522874e-01   2.6776684e+01
   3.7570735e-01   2.6776670e+01
   3.7618595e-01   2.6776656e+01
   3.7666456e-01   2.6776643e+01
   3.7714317e-01   2.6776629e+01
   3.7762178e-01   2.6776616e+01
   3.7810039e-01   2.6776603e+01
   3.7857900e-01   2.6776591e+01
   3.7905760e-01   2.6776579e+01
   3.7953621e-01   2.6776566e+01
   3.8001482e-01   2.6776554e+01
   3.8049343e-01   2.6776543e+01
   3.8097204e-01   2.6776531e+01
   3.8145064e-01   2.6776521e+01
   3.8192925e-01   2.6776510e+01
   3.8240786e-01   2.6776499e+01
   3.8288647e-01   2.6776489e+01
   3.8336508e-01   2.6776478e+01
   3.8384368e-01   2.6776468e+01
   3.8432229e-01   2.6776458e+01
   3.8480090e-01   2.6776449e+01
   3.8527951e-01   2.6776440e+01
   3.8575812e-01   2.6776430e+01
   3.8623672e-01   2.6776422e+01
   3.8671533e-01   2.6776413e+01
   3.8719394e-01   2.6776404e+01
   3.8767255e-01   2.6776396e+01
   3.8815116e-01   2.6776387e+01
   3.8862977e-01   2.6776380e+01
   3.8910837e-01   2.6776372e+01
   3.8958698e-01   2.6776364e+01
   3.9006559e-01   2.6776356e+01
   3.9054420e-01   2.6776348e+01
   3.9102281e-01   2.6776341e+01
   3.9150141e-01   2.6776334e+01
   3.9198002e-01   2.6776327e+01
   3.9245863e-01   2.6776320e+01
   3.9293724e-01   2.6776313e+01
   3.9341585e-01   2.6776306e+01
   3.9389445e-01   2.6776300e+01
   3.9437306e-01   2.6776294e+01
   3.9485167e-01   2.6776287e+01
   3.9533028e-01   2.6776281e+01
   3.9580889e-01   2.6776275e+01
   3.9628749e-01   2.6776269e+01
   3.9676610e-01   2.6776263e+01
   3.9724471e-01   2.6776258e+01
   3.9772332e-01   2.6776252e+01
   3.9820193e-01   2.6776247e+01
   3.9868053e-01   2.6776241e+01
   3.9915914e-01   2.6776236e+01
   3.9963775e-01   2.6776231e+01
   4.0011636e-01   2.6776226e+01
   4.0059497e-01   2.6776221e+01
   4.0107358e-01   2.6776217e+01
   4.0155218e-01   2.6776212e+01
   4.0203079e-01   2.6776207e+01
   4.0250940e-01   2.6776203e+01
   4.0298801e-01   2.6776198e+01
   4.0346662e-01   2.6776194e+01
   4.0394522e-01   2.6776190e+01
   4.0442383e-01   2.6776186e+01
   4.0490244e-01   2.6776181e+01
   4.0538105e-01   2.6776178e+01
   4.0585966e-01   2.6776174e+01
   4.0633826e-01   2.6776170e+01
   4.0681687e-01   2.6776166e+01
   4.0729548e-01   2.6776162e+01
   4.0777409e-01   2.6776158e+01
   4.0825270e-01   2.6776155e+01
   4.0873130e-01   2.6776151e+01
   4.0920991e-01   2.6776148e+01
   4.0968852e-01   2.6776145e+01
   4.1016713e-01   2.6776141e+01
   4.1064574e-01   2.6776138e+01
   4.1112435e-01   2.6776135e+01
   4.1160295e-01   2.6776132e+01
   4.1208156e-01   2.6776129e+01
   4.1256017e-01   2.6776126e+01
   4.1303878e-01   2.6776123e+01
   4.1351739e-01   2.6776120e+01
   4.1399599e-01   2.6776117e+01
   4.1447460e-01   2.6776115e+01
   4.1495321e-01   2.6776112e+01
   4.1543182e-01   2.6776109e+01
   4.1591043e-01   2.6776107e+01
   4.1638903e-01   2.6776104e+01
   4.1686764e-01   2.6776102e+01
   4.1734625e-01   2.6776099e+01
   4.1782486e-01   2.6776097e+01
   4.1830347e-01   2.6776095e+01
   4.1878207e-01   2.6776092e+01
   4.1926068e-01   2.6776090e+01
   4.1973929e-01   2.6776088e+01
   4.2021790e-01   2.6776086e+01
   4.2069651e-01   2.6776084e+01
   4.2117511e-01   2.6776081e+01
   4.2165372e-01   2.6776079e+01
   4.2213233e-01   2.6776077e+01
   4.2261094e-01   2.6776076e+01
   4.2308955e-01   2.6776074e+01
   4.2356816e-01   2.6776072e+01
   4.2404676e-01   2.6776070e+01
   4.2452537e-01   2.6776068e+01
   4.2500398e-01   2.6776066e+01
   4.2548259e-01   2.6776065e+01
   4.2596120e-01   2.6776063e+01
   4.2643980e-01   2.6776061e+01
   4.2691841e-01   2.6776060e+01
   4.2739702e-01   2.6776058e+01
   4.2787563e-01   2.6776056e+01
   4.2835424e-01   2.6776055e+01
   4.2883284e-01   2.6776053e+01
   4.2931145e-01   2.6776052e+01
   4.2979006e-01   2.6776051e+01
   4.3026867e-01   2.6776049e+01
   4.3074728e-01   2.6776048e+01
   4.3122588e-01   2.6776046e+01
   4.3170449e-01   2.6776045e+01
   4.3218310e-01   2.6776044e+01
   4.3266171e-01   2.6776042e+01
   4.3314032e-01   2.6776041e+01
   4.3361893e-01   2.6776040e+01
   4.3409753e-01   2.6776039e+01
   4.3457614e-01   2.6776038e+01
   4.3505475e-01   2.6776036e+01
   4.3553336e-01   2.6776035e+01
   4.3601197e-01   2.6776034e+01
   4.3649057e-01   2.6776033e+01
   4.3696918e-01   2.6776032e+01
   4.3744779e-01   2.6776031e+01
   4.3792640e-01   2.6776030e+01
   4.3840501e-01   2.6776029e+01
   4.3888361e-01   2.6776028e+01
   4.3936222e-01   2.6776027e+01
   4.3984083e-01   2.6776026e+01
   4.4031944e-01   2.6776025e+01
   4.4079805e-01   2.6776024e+01
   4.4127665e-01   2.6776023e+01
   4.4175526e-01   2.6776022e+01
   4.4223387e-01   2.6776022e+01
   4.4271248e-01   2.6776021e+01
   4.4319109e-01   2.6776020e+01
   4.4366969e-01   2.6776019e+01
   4.4414830e-01   2.6776018e+01
   4.4462691e-01   2.6776018e+01
   4.4510552e-01   2.6776017e+01
   4.4558413e-01   2.6776016e+01
   4.4606274e-01   2.6776015e+01
   4.4654134e-01   2.6776015e+01
   4.4701995e-01   2.6776014e+01
   4.4749856e-01   2.6776013e+01
   4.4797717e-01   2.6776013e+01
   4.4845578e-01   2.6776012e+01
   4.4893438e-01   2.6776011e+01
   4.4941299e-01   2.6776011e+01
   4.4989160e-01   2.6776010e+01
   4.5037021e-01   2.6776009e+01
   4.5084882e-01   2.6776009e+01
   4.5132742e-01   2.6776008e+01
   4.5180603e-01   2.6776008e+01
   4.5228464e-01   2.6776007e+01
   4.5276325e-01   2.6776007e+01
   4.5324186e-01   2.6776006e+01
   4.5372046e-01   2.6776006e+01
   4.5419907e-01   2.6776005e+01
   4.5467768e-01   2.6776005e+01
   4.5515629e-01   2.6776004e+01
   4.5563490e-01   2.6776004e+01
   4.5611351e-01   2.6776003e+01
   4.5659211e-01   2.6776003e+01
   4.5707072e-01   2.6776002e+01
   4.5754933e-01   2.6776002e+01
   4.5802794e-01   2.6776001e+01
   4.5850655e-01   2.6776001e+01
   4.5898515e-01   2.6776000e+01
   4.5946376e-01   2.6776000e+01
   4.5994237e-01   2.6776000e+01
   4.6042098e-01   2.6775999e+01
   4.6089959e-01   2.6775999e+01
   4.6137819e-01   2.6775998e+01
   4.6185680e-01   2.6775998e+01
   4.6233541e-01   2.6775998e+01
   4.6281402e-01   2.6775997e+01
   4.6329263e-01   2.6775997e+01
   4.6377123e-01   2.6775997e+01
   4.6424984e-01   2.6775996e+01
   4.6472845e-01   2.6775996e+01
   4.6520706e-01   2.6775996e+01
   4.6568567e-01   2.6775995e+01
   4.6616427e-01   2.6775995e+01
   4.6664288e-01   2.6775995e+01
   4.6712149e-01   2.6775994e+01
   4.6760010e-01   2.6775994e+01
   4.6807871e-01   2.6775994e+01
   4.6855732e-01   2.6775994e+01
   4.6903592e-01   2.6775993e+01
   4.6951453e-01   2.6775993e+01
   4.6999314e-01   2.6775993e+01
   4.7047175e-01   2.6775993e+01
   4.7095036e-01   2.6775992e+01
   4.7142896e-01   2.6775992e+01
   4.7190757e-01   2.6775992e+01
   4.7238618e-01   2.6775992e+01
   4.7286479e-01   2.6775991e+01
   4.7334340e-01   2.6775991e+01
   4.7382200e-01   2.6775991e+01
   4.7430061e-01   2.6775991e+01
   4.7477922e-01   2.6775990e+01
   4.7525783e-01   2.6775990e+01
   4.7573644e-01   2.6775990e+01
   4.7621504e-01   2.6775990e+01
   4.7669365e-01   2.6775990e+01
   4.7717226e-01   2.6775989e+01
   4.7765087e-01   2.6775989e+01
   4.7812948e-01   2.6775989e+01
   4.7860809e-01   2.6775989e+01
   4.7908669e-01   2.6775989e+01
   4.7956530e-01   2.6775989e+01
   4.8004391e-01   2.6775988e+01
   4.8052252e-01   2.6775988e+01
   4.8100113e-01   2.6775988e+01
   4.8147973e-01   2.6775988e+01
   4.8195834e-01   2.6775988e+01
   4.8243695e-01   2.6775988e+01
   4.8291556e-01   2.6775987e+01
   4.8339417e-01   2.6775987e+01
   4.8387277e-01   2.6775987e+01
   4.8435138e-01   2.6775987e+01
   4.8482999e-01   2.6775987e+01
   4.8530860e-01   2.6775987e+01
   4.8578721e-01   2.6775987e+01
   4.8626581e-01   2.6775986e+01
   4.8674442e-01   2.6775986e+01
   4.8722303e-01   2.6775986e+01
   4.8770164e-01   2.6775986e+01
   4.8818025e-01   2.6775986e+01
   4.8865885e-01   2.6775986e+01
   4.8913746e-01   2.6775986e+01
   4.8961607e-01   2.6775986e+01
   4.9009468e-01   2.6775985e+01
   4.9057329e-01   2.6775985e+01
   4.9105190e-01   2.6775985e+01
   4.9153050e-01   2.6775985e+01
   4.9200911e-01   2.6775985e+01
   4.9248772e-01   2.6775985e+01
   4.9296633e-01   2.6775985e+01
   4.9344494e-01   2.6775985e+01
   4.9392354e-01   2.6775985e+01
   4.9440215e-01   2.6775984e+01
   4.9488076e-01   2.6775984e+01
   4.9535937e-01   2.6775984e+01
   4.9583798e-01   2.6775984e+01
   4.9631658e-01   2.6775984e+01
   4.9679519e-01   2.6775984e+01
   4.9727380e-01   2.6775984e+01
   4.9775241e-01   2.6775984e+01
   4.9823102e-01   2.6775984e+01
   4.9870962e-01   2.6775984e+01
   4.9918823e-01   2.6775984e+01
   4.9966684e-01   2.6775984e+01
   5.0014545e-01   2.6775983e+01
   5.0062406e-01   2.6775983e+01
   5.0110267e-01   2.6775983e+01
   5.0158127e-01   2.6775983e+01
   5.0205988e-01   2.6775983e+01
   5.0253849e-01   2.6775983e+01
   5.0301710e-01   2.6775983e+01
   5.0349571e-01   2.6775983e+01
   5.0397431e-01   2.6775983e+01
   5.0445292e-01   2.6775983e+01
   5.0493153e-01   2.6775983e+01
   5.0541014e-01   2.6775983e+01
   5.0588875e-01   2.6775983e+01
   5.0636735e-01   2.6775983e+01
   5.0684596e-01   2.6775983e+01
   5.0732457e-01   2.6775983e+01
   5.0780318e-01   2.6775982e+01
   5.0828179e-01   2.6775982e+01
   5.0876039e-01   2.6775982e+01
   5.0923900e-01   2.6775982e+01
   5.0971761e-01   2.6775982e+01
   5.1019622e-01   2.6775982e+01
   5.1067483e-01   2.6775982e+01
   5.1115343e-01   2.6775982e+01
   5.1163204e-01   2.6775982e+01
   5.1211065e-01   2.6775982e+01
   5.1258926e-01   2.6775982e+01
   5.1306787e-01   2.6775982e+01
   5.1354648e-01   2.6775982e+01
   5.1402508e-01   2.6775982e+01
   5.1450369e-01   2.6775982e+01
   5.1498230e-01   2.6775982e+01
   5.1546091e-01   2.6775982e+01
   5.1593952e-01   2.6775982e+01
   5.1641812e-01   2.6775982e+01
   5.1689673e-01   2.6775982e+01
   5.1737534e-01   2.6775982e+01
   5.1785395e-01   2.6775982e+01
   5.1833256e-01   2.6775982e+01
   5.1881116e-01   2.6775982e+01
   5.1928977e-01   2.6775981e+01
   5.1976838e-01   2.6775981e+01
   5.2024699e-01   2.6775981e+01
   5.2072560e-01   2.6775981e+01
   5.2120420e-01   2.6775981e+01
   5.2168281e-01   2.6775981e+01
   5.2216142e-01   2.6775981e+01
   5.2264003e-01   2.6775981e+01
   5.2311864e-01   2.6775981e+01
   5.2359725e-01   2.6775981e+01
   5.2407585e-01   2.6775981e+01
   5.2455446e-01   2.6775981e+01
   5.2503307e-01   2.6775981e+01
   5.2551168e-01   2.6775981e+01
   5.2599029e-01   2.6775981e+01
   5.2646889e-01   2.6775981e+01
   5.2694750e-01   2.6775981e+01
   5.2742611e-01   2.6775981e+01
   5.2790472e-01   2.6775981e+01
   5.2838333e-01   2.6775981e+01
   5.2886193e-01   2.6775981e+01
   5.2934054e-01   2.6775981e+01
   5.2981915e-01   2.6775981e+01
   5.3029776e-01   2.6775981e+01
   5.3077637e-01   2.6775981e+01
   5.3125497e-01   2.6775981e+01
   5.3173358e-01   2.6775981e+01
   5.3221219e-01   2.6775981e+01
   5.3269080e-01   2.6775981e+01
   5.3316941e-01   2.6775981e+01
   5.3364801e-01   2.6775981e+01
   5.3412662e-01   2.6775981e+01
   5.3460523e-01   2.6775981e+01
   5.3508384e-01   2.6775981e+01
   5.3556245e-01   2.6775981e+01
   5.3604106e-01   2.6775981e+01
   5.3651966e-01   2.6775981e+01
   5.3699827e-01   2.6775981e+01
   5.3747688e-01   2.6775981e+01
   5.3795549e-01   2.6775981e+01
   5.3843410e-01   2.6775981e+01
   5.3891270e-01   2.6775981e+01
   5.3939131e-01   2.6775981e+01
   5.3986992e-01   2.6775981e+01
   5.4034853e-01   2.6775981e+01
   5.4082714e-01   2.6775981e+01
   5.4130574e-01   2.6775981e+01
   5.4178435e-01   2.6775981e+01
   5.4226296e-01   2.6775980e+01
   5.4274157e-01   2.6775980e+01
   5.4322018e-01   2.6775980e+01
   5.4369878e-01   2.6775980e+01
   5.4417739e-01   2.6775980e+01
   5.4465600e-01   2.6775980e+01
   5.4513461e-01   2.6775980e+01
   5.4561322e-01   2.6775980e+01
   5.4609183e-01   2.6775980e+01
   5.4657043e-01   2.6775980e+01
   5.4704904e-01   2.6775980e+01
   5.4752765e-01   2.6775980e+01
   5.4800626e-01   2.6775980e+01
   5.4848487e-01   2.6775980e+01
   5.4896347e-01   2.6775980e+01
   5.4944208e-01   2.6775980e+01
   5.4992069e-01   2.6775980e+01
   5.5039930e-01   2.6775980e+01
   5.5087791e-01   2.6775980e+01
   5.5135651e-01   2.6775980e+01
   5.5183512e-01   2.6775980e+01
   5.5231373e-01   2.6775980e+01
   5.5279234e-01   2.6775980e+01
   5.5327095e-01   2.6775980e+01
   5.5374955e-01   2.6775980e+01
   5.5422816e-01   2.6775980e+01
   5.5470677e-01   2.6775980e+01
   5.5518538e-01   2.6775980e+01
   5.5566399e-01   2.6775980e+01
   5.5614259e-01   2.6775980e+01
   5.5662120e-01   2.6775980e+01
   5.5709981e-01   2.6775980e+01
   5.5757842e-01   2.6775980e+01
   5.5805703e-01   2.6775980e+01
   5.5853564e-01   2.6775980e+01
   5.5901424e-01   2.6775980e+01
   5.5949285e-01   2.6775980e+01
   5.5997146e-01   2.6775980e+01
   5.6045007e-01   2.6775980e+01
   5.6092868e-01   2.6775980e+01
   5.6140728e-01   2.6775980e+01
   5.6188589e-01   2.6775980e+01
   5.6236450e-01   2.6775980e+01
   5.6284311e-01   2.6775980e+01
   5.6332172e-01   2.6775980e+01
   5.6380032e-01   2.6775980e+01
   5.6427893e-01   2.6775980e+01
   5.6475754e-01   2.6775980e+01
   5.6523615e-01   2.6775980e+01
   5.6571476e-01   2.6775980e+01
   5.6619336e-01   2.6775980e+01
   5.6667197e-01   2.6775980e+01
   5.6715058e-01   2.6775980e+01
   5.6762919e-01   2.6775980e+01
   5.6810780e-01   2.6775980e+01
   5.6858641e-01   2.6775980e+01
   5.6906501e-01   2.6775980e+01
   5.6954362e-01   2.6775980e+01
   5.7002223e-01   2.6775980e+01
   5.7050084e-01   2.6775980e+01
   5.7097945e-01   2.6775980e+01
   5.7145805e-01   2.6775980e+01
   5.7193666e-01   2.6775980e+01
   5.7241527e-01   2.6775980e+01
   5.7289388e-01   2.6775980e+01
   5.7337249e-01   2.6775980e+01
   5.7385109e-01   2.6775980e+01
   5.7432970e-01   2.6775980e+01
   5.7480831e-01   2.6775980e+01
   5.7528692e-01   2.6775980e+01
   5.7576553e-01   2.6775980e+01
   5.7624413e-01   2.6775980e+01
   5.7672274e-01   2.6775980e+01
   5.7720135e-01   2.6775980e+01
   5.7767996e-01   2.6775980e+01
   5.7815857e-01   2.6775980e+01
   5.7863717e-01   2.6775980e+01
   5.7911578e-01   2.6775980e+01
   5.7959439e-01   2.6775980e+01
   5.8007300e-01   2.6775980e+01
   5.8055161e-01   2.6775980e+01
   5.8103022e-01   2.6775980e+01
   5.8150882e-01   2.6775980e+01
   5.8198743e-01   2.6775980e+01
   5.8246604e-01   2.6775980e+01
   5.8294465e-01   2.6775980e+01
   5.8342326e-01   2.6775980e+01
   5.8390186e-01   2.6775980e+01
   5.8438047e-01   2.6775980e+01
   5.8485908e-01   2.6775980e+01
   5.8533769e-01   2.6775980e+01
   5.8581630e-01   2.6775980e+01
   5.8629490e-01   2.6775980e+01
   5.8677351e-01   2.6775980e+01
   5.8725212e-01   2.6775980e+01
   5.8773073e-01   2.6775980e+01
   5.8820934e-01   2.6775980e+01
   5.8868794e-01   2.6775980e+01
   5.8916655e-01   2.6775980e+01
   5.8964516e-01   2.6775980e+01
   5.9012377e-01   2.6775980e+01
   5.9060238e-01   2.6775980e+01
   5.9108099e-01   2.6775980e+01
   5.9155959e-01   2.6775980e+01
   5.9203820e-01   2.6775980e+01
   5.9251681e-01   2.6775980e+01
   5.9299542e-01   2.6775980e+01
   5.9347403e-01   2.6775980e+01
   5.9395263e-01   2.6775980e+01
   5.9443124e-01   2.6775980e+01
   5.9490985e-01   2.6775980e+01
   5.9538846e-01   2.6775980e+01
   5.9586707e-01   2.6775980e+01
   5.9634567e-01   2.6775980e+01
   5.9682428e-01   2.6775980e+01
   5.9730289e-01   2.6775980e+01
   5.9778150e-01   2.6775980e+01
   5.9826011e-01   2.6775980e+01
   5.9873871e-01   2.6775980e+01
   5.9921732e-01   2.6775980e+01
   5.9969593e-01   2.6775980e+01
   6.0017454e-01   2.6775980e+01
   6.0065315e-01   2.6775980e+01
   6.0113175e-01   2.6775980e+01
   6.0161036e-01   2.6775980e+01
   6.0208897e-01   2.6775980e+01
   6.0256758e-01   2.6775980e+01
   6.0304619e-01   2.6775980e+01
   6.0352480e-01   2.6775980e+01
   6.0400340e-01   2.6775980e+01
   6.0448201e-01   2.6775980e+01
   6.0496062e-01   2.6775980e+01
   6.0543923e-01   2.6775980e+01
   6.0591784e-01   2.6775980e+01
   6.0639644e-01   2.6775980e+01
   6.0687505e-01   2.6775980e+01
   6.0735366e-01   2.6775980e+01
   6.0783227e-01   2.6775980e+01
   6.0831088e-01   2.6775980e+01
   6.0878948e-01   2.6775980e+01
   6.0926809e-01   2.6775980e+01
   6.0974670e-01   2.6775980e+01
   6.1022531e-01   2.6775980e+01
   6.1070392e-01   2.6775980e+01
   6.1118252e-01   2.6775980e+01
   6.1166113e-01   2.6775980e+01
   6.1213974e-01   2.6775980e+01
   6.1261835e-01   2.6775980e+01
   6.1309696e-01   2.6775980e+01
   6.1357557e-01   2.6775980e+01
   6.1405417e-01   2.6775980e+01
   6.1453278e-01   2.6775980e+01
   6.1501139e-01   2.6775980e+01
   6.1549000e-01   2.6775980e+01
   6.1596861e-01   2.6775980e+01
   6.1644721e-01   2.6775980e+01
   6.1692582e-01   2.6775980e+01
   6.1740443e-01   2.6775980e+01
   6.1788304e-01   2.6775980e+01
   6.1836165e-01   2.6775980e+01
   6.1884025e-01   2.6775980e+01
   6.1931886e-01   2.6775980e+01
   6.1979747e-01   2.6775980e+01
   6.2027608e-01   2.6775980e+01
   6.2075469e-01   2.6775980e+01
   6.2123329e-01   2.6775980e+01
   6.2171190e-01   2.6775980e+01
   6.2219051e-01   2.6775980e+01
   6.2266912e-01   2.6775980e+01
   6.2314773e-01   2.6775980e+01
   6.2362633e-01   2.6775980e+01
   6.2410494e-01   2.6775980e+01
   6.2458355e-01   2.6775980e+01
   6.2506216e-01   2.6775980e+01
   6.2554077e-01   2.6775980e+01
   6.2601938e-01   2.6775980e+01
   6.2649798e-01   2.6775980e+01
   6.2697659e-01   2.6775980e+01
   6.2745520e-01   2.6775980e+01
   6.2793381e-01   2.6775980e+01
   6.2841242e-01   2.6775980e+01
   6.2889102e-01   2.6775980e+01
   6.2936963e-01   2.6775980e+01
   6.2984824e-01   2.6775980e+01
   6.3032685e-01   2.6775980e+01
   6.3080546e-01   2.6775980e+01
   6.3128406e-01   2.6775980e+01
   6.3176267e-01   2.6775980e+01
   6.3224128e-01   2.6775980e+01
   6.3271989e-01   2.6775980e+01
   6.3319850e-01   2.6775980e+01
   6.3367710e-01   2.6775980e+01
   6.3415571e-01   2.6775980e+01
   6.3463432e-01   2.6775980e+01
   6.3511293e-01   2.6775980e+01
   6.3559154e-01   2.6775980e+01
   6.3607015e-01   2.6775980e+01
   6.3654875e-01   2.6775980e+01
   6.3702736e-01   2.6775980e+01
   6.3750597e-01   2.6775980e+01
   6.3798458e-01   2.6775980e+01
   6.3846319e-01   2.6775980e+01
   6.3894179e-01   2.6775980e+01
   6.3942040e-01   2.6775980e+01
   6.3989901e-01   2.6775980e+01
   6.4037762e-01   2.6775980e+01
   6.4085623e-01   2.6775980e+01
   6.4133483e-01   2.6775980e+01
   6.4181344e-01   2.6775980e+01
   6.4229205e-01   2.6775980e+01
   6.4277066e-01   2.6775980e+01
   6.4324927e-01   2.6775980e+01
   6.4372787e-01   2.6775980e+01
   6.4420648e-01   2.6775980e+01
   6.4468509e-01   2.6775980e+01
   6.4516370e-01   2.6775980e+01
   6.4564231e-01   2.6775980e+01
   6.4612091e-01   2.6775980e+01
   6.4659952e-01   2.6775980e+01
   6.4707813e-01   2.6775980e+01
   6.4755674e-01   2.6775980e+01
   6.4803535e-01   2.6775980e+01
   6.4851396e-01   2.6775980e+01
   6.4899256e-01   2.6775980e+01
   6.4947117e-01   2.6775980e+01
   6.4994978e-01   2.6775980e+01
   6.5042839e-01   2.6775980e+01
   6.5090700e-01   2.6775980e+01
   6.5138560e-01   2.6775980e+01
   6.5186421e-01   2.6775980e+01
   6.5234282e-01   2.6775980e+01
   6.5282143e-01   2.6775980e+01
   6.5330004e-01   2.6775980e+01
   6.5377864e-01   2.6775980e+01
   6.5425725e-01   2.6775980e+01
   6.5473586e-01   2.6775980e+01
   6.5521447e-01   2.6775980e+01
   6.5569308e-01   2.6775980e+01
   6.5617168e-01   2.6775980e+01
   6.5665029e-01   2.6775980e+01
   6.5712890e-01   2.6775980e+01
   6.5760751e-01   2.6775980e+01
   6.5808612e-01   2.6775980e+01
   6.5856473e-01   2.6775980e+01
   6.5904333e-01   2.6775980e+01
   6.5952194e-01   2.6775980e+01
   6.6000055e-01   2.6775980e+01
   6.6047916e-01   2.6775980e+01
   6.6095777e-01   2.6775980e+01
   6.6143637e-01   2.6775980e+01
   6.6191498e-01   2.6775980e+01
   6.6239359e-01   2.6775980e+01
   6.6287220e-01   2.6775980e+01
   6.6335081e-01   2.6775980e+01
   6.6382941e-01   2.6775980e+01
   6.6430802e-01   2.6775980e+01
   6.6478663e-01   2.6775980e+01
   6.6526524e-01   2.6775980e+01
   6.6574385e-01   2.6775980e+01
   6.6622245e-01   2.6775980e+01
   6.6670106e-01   2.6775980e+01
   6.6717967e-01   2.6775980e+01
   6.6765828e-01   2.6775980e+01
   6.6813689e-01   2.6775980e+01
   6.6861549e-01   2.6775980e+01
   6.6909410e-01   2.6775980e+01
   6.6957271e-01   2.6775980e+01
   6.7005132e-01   2.6775980e+01
   6.7052993e-01   2.6775980e+01
   6.7100854e-01   2.6775980e+01
   6.7148714e-01   2.6775980e+01
   6.7196575e-01   2.6775980e+01
   6.7244436e-01   2.6775980e+01
   6.7292297e-01   2.6775980e+01
   6.7340158e-01   2.6775980e+01
   6.7388018e-01   2.6775980e+01
   6.7435879e-01   2.6775980e+01
   6.7483740e-01   2.6775980e+01
   6.7531601e-01   2.6775980e+01
   6.7579462e-01   2.6775980e+01
   6.7627322e-01   2.6775980e+01
   6.7675183e-01   2.6775980e+01
   6.7723044e-01   2.6775980e+01
   6.7770905e-01   2.6775980e+01
   6.7818766e-01   2.6775980e+01
   6.7866626e-01   2.6775980e+01
   6.7914487e-01   2.6775980e+01
   6.7962348e-01   2.6775980e+01
   6.8010209e-01   2.6775980e+01
   6.8058070e-01   2.6775980e+01
   6.8105931e-01   2.6775980e+01
   6.8153791e-01   2.6775980e+01
   6.8201652e-01   2.6775980e+01
   6.8249513e-01   2.6775980e+01
   6.8297374e-01   2.6775980e+01
   6.8345235e-01   2.6775980e+01
   6.8393095e-01   2.6775980e+01
   6.8440956e-01   2.6775980e+01
   6.8488817e-01   2.6775980e+01
   6.8536678e-01   2.6775980e+01
   6.8584539e-01   2.6775980e+01
   6.8632399e-01   2.6775980e+01
   6.8680260e-01   2.6775980e+01
   6.8728121e-01   2.6775980e+01
   6.8775982e-01   2.6775980e+01
   6.8823843e-01   2.6775980e+01
   6.8871703e-01   2.6775980e+01
   6.8919564e-01   2.6775980e+01
   6.8967425e-01   2.6775980e+01
   6.9015286e-01   2.6775980e+01
   6.9063147e-01   2.6775980e+01
   6.9111007e-01   2.6775980e+01
   6.9158868e-01   2.6775980e+01
   6.9206729e-01   2.6775980e+01
   6.9254590e-01   2.6775980e+01
   6.9302451e-01   2.6775980e+01
   6.9350312e-01   2.6775980e+01
   6.9398172e-01   2.6775980e+01
   6.9446033e-01   2.6775980e+01
   6.9493894e-01   2.6775980e+01
   6.9541755e-01   2.6775980e+01
   6.9589616e-01   2.6775980e+01
   6.9637476e-01   2.6775980e+01
   6.9685337e-01   2.6775980e+01
   6.9733198e-01   2.6775980e+01
   6.9781059e-01   2.6775980e+01
   6.9828920e-01   2.6775980e+01
   6.9876780e-01   2.6775980e+01
   6.9924641e-01   2.6775980e+01
   6.9972502e-01   2.6775980e+01
   7.0020363e-01   2.6775980e+01
   7.0068224e-01   2.6775980e+01
   7.0116084e-01   2.6775980e+01
   7.0163945e-01   2.6775980e+01
   7.0211806e-01   2.6775980e+01
   7.0259667e-01   2.6775980e+01
   7.0307528e-01   2.6775980e+01
   7.0355389e-01   2.6775980e+01
   7.0403249e-01   2.6775980e+01
   7.0451110e-01   2.6775980e+01
   7.0498971e-01   2.6775980e+01
   7.0546832e-01   2.6775980e+01
   7.0594693e-01   2.6775980e+01
   7.0642553e-01   2.6775980e+01
   7.0690414e-01   2.6775980e+01
   7.0738275e-01   2.6775980e+01
   7.0786136e-01   2.6775980e+01
   7.0833997e-01   2.6775980e+01
   7.0881857e-01   2.6775980e+01
   7.0929718e-01   2.6775980e+01
   7.0977579e-01   2.6775980e+01
   7.1025440e-01   2.6775980e+01
   7.1073301e-01   2.6775980e+01
   7.1121161e-01   2.6775980e+01
   7.1169022e-01   2.6775980e+01
   7.1216883e-01   2.6775980e+01
   7.1264744e-01   2.6775980e+01
   7.1312605e-01   2.6775980e+01
   7.1360465e-01   2.6775980e+01
   7.1408326e-01   2.6775980e+01
   7.1456187e-01   2.6775980e+01
   7.1504048e-01   2.6775980e+01
   7.1551909e-01   2.6775980e+01
   7.1599770e-01   2.6775980e+01
   7.1647630e-01   2.6775980e+01
   7.1695491e-01   2.6775980e+01
   7.1743352e-01   2.6775980e+01
   7.1791213e-01   2.6775980e+01
   7.1839074e-01   2.6775980e+01
   7.1886934e-01   2.6775980e+01
   7.1934795e-01   2.6775980e+01
   7.1982656e-01   2.6775980e+01
   7.2030517e-01   2.6775980e+01
   7.2078378e-01   2.6775980e+01
   7.2126238e-01   2.6775980e+01
   7.2174099e-01   2.6775980e+01
   7.2221960e-01   2.6775980e+01
   7.2269821e-01   2.6775980e+01
   7.2317682e-01   2.6775980e+01
   7.2365542e-01   2.6775980e+01
   7.2413403e-01   2.6775980e+01
   7.2461264e-01   2.6775980e+01
   7.2509125e-01   2.6775980e+01
   7.2556986e-01   2.6775980e+01
   7.2604847e-01   2.6775980e+01
   7.2652707e-01   2.6775980e+01
   7.2700568e-01   2.6775980e+01
   7.2748429e-01   2.6775980e+01
   7.2796290e-01   2.6775980e+01
   7.2844151e-01   2.6775980e+01
   7.2892011e-01   2.6775980e+01
   7.2939872e-01   2.6775980e+01
   7.2987733e-01   2.6775980e+01
   7.3035594e-01   2.6775980e+01
   7.3083455e-01   2.6775980e+01
   7.3131315e-01   2.6775980e+01
   7.3179176e-01   2.6775980e+01
   7.3227037e-01   2.6775980e+01
   7.3274898e-01   2.6775980e+01
   7.3322759e-01   2.6775980e+01
   7.3370619e-01   2.6775980e+01
   7.3418480e-01   2.6775980e+01
   7.3466341e-01   2.6775980e+01
   7.3514202e-01   2.6775980e+01
   7.3562063e-01   2.6775980e+01
   7.3609923e-01   2.6775980e+01
   7.3657784e-01   2.6775980e+01
   7.3705645e-01   2.6775980e+01
   7.3753506e-01   2.6775980e+01
   7.3801367e-01   2.6775980e+01
   7.3849228e-01   2.6775980e+01
   7.3897088e-01   2.6775980e+01
   7.3944949e-01   2.6775980e+01
   7.3992810e-01   2.6775980e+01
   7.4040671e-01   2.6775980e+01
   7.4088532e-01   2.6775980e+01
   7.4136392e-01   2.6775980e+01
   7.4184253e-01   2.6775980e+01
   7.4232114e-01   2.6775980e+01
   7.4279975e-01   2.6775980e+01
   7.4327836e-01   2.6775980e+01
   7.4375696e-01   2.6775980e+01
   7.4423557e-01   2.6775980e+01
   7.4471418e-01   2.6775980e+01
   7.4519279e-01   2.6775980e+01
   7.4567140e-01   2.6775980e+01
   7.4615000e-01   2.6775980e+01
   7.4662861e-01   2.6775980e+01
   7.4710722e-01   2.6775980e+01
   7.4758583e-01   2.6775980e+01
   7.4806444e-01   2.6775980e+01
   7.4854305e-01   2.6775980e+01
   7.4902165e-01   2.6775980e+01
   7.4950026e-01   2.6775980e+01
   7.4997887e-01   2.6775980e+01
   7.5045748e-01   2.6775980e+01
   7.5093609e-01   2.6775980e+01
   7.5141469e-01   2.6775980e+01
   7.5189330e-01   2.6775980e+01
   7.5237191e-01   2.6775980e+01
   7.5285052e-01   2.6775980e+01
   7.5332913e-01   2.6775980e+01
   7.5380773e-01   2.6775980e+01
   7.5428634e-01   2.6775980e+01
   7.5476495e-01   2.6775980e+01
   7.5524356e-01   2.6775980e+01
   7.5572217e-01   2.6775980e+01
   7.5620077e-01   2.6775980e+01
   7.5667938e-01   2.6775980e+01
   7.5715799e-01   2.6775980e+01
   7.5763660e-01   2.6775980e+01
   7.5811521e-01   2.6775980e+01
   7.5859381e-01   2.6775980e+01
   7.5907242e-01   2.6775980e+01
   7.5955103e-01   2.6775980e+01
   7.6002964e-01   2.6775980e+01
   7.6050825e-01   2.6775980e+01
   7.6098686e-01   2.6775980e+01
   7.6146546e-01   2.6775980e+01
   7.6194407e-01   2.6775980e+01
   7.6242268e-01   2.6775980e+01
   7.6290129e-01   2.6775980e+01
   7.6337990e-01   2.6775980e+01
   7.6385850e-01   2.6775980e+01
   7.6433711e-01   2.6775980e+01
   7.6481572e-01   2.6775980e+01
   7.6529433e-01   2.6775980e+01
   7.6577294e-01   2.6775980e+01
   7.6625154e-01   2.6775980e+01
   7.6673015e-01   2.6775980e+01
   7.6720876e-01   2.6775980e+01
   7.6768737e-01   2.6775980e+01
   7.6816598e-01   2.6775980e+01
   7.6864458e-01   2.6775980e+01
   7.6912319e-01   2.6775980e+01
   7.6960180e-01   2.6775980e+01
   7.7008041e-01   2.6775980e+01
   7.7055902e-01   2.6775980e+01
   7.7103763e-01   2.6775980e+01
   7.7151623e-01   2.6775980e+01
   7.7199484e-01   2.6775980e+01
   7.7247345e-01   2.6775980e+01
   7.7295206e-01   2.6775980e+01
   7.7343067e-01   2.6775980e+01
   7.7390927e-01   2.6775980e+01
   7.7438788e-01   2.6775980e+01
   7.7486649e-01   2.6775980e+01
   7.7534510e-01   2.6775980e+01
   7.7582371e-01   2.6775980e+01
   7.7630231e-01   2.6775980e+01
   7.7678092e-01   2.6775980e+01
   7.7725953e-01   2.6775980e+01
   7.7773814e-01   2.6775980e+01
   7.7821675e-01   2.6775980e+01
   7.7869535e-01   2.6775980e+01
   7.7917396e-01   2.6775980e+01
   7.7965257e-01   2.6775980e+01
   7.8013118e-01   2.6775980e+01
   7.8060979e-01   2.6775980e+01
   7.8108839e-01   2.6775980e+01
   7.8156700e-01   2.6775980e+01
   7.8204561e-01   2.6775980e+01
   7.8252422e-01   2.6775980e+01
   7.8300283e-01   2.6775980e+01
   7.8348144e-01   2.6775980e+01
   7.8396004e-01   2.6775980e+01
   7.8443865e-01   2.6775980e+01
   7.8491726e-01   2.6775980e+01
   7.8539587e-01   2.6775980e+01
   7.8587448e-01   2.6775980e+01
   7.8635308e-01   2.6775980e+01
   7.8683169e-01   2.6775980e+01
   7.8731030e-01   2.6775980e+01
   7.8778891e-01   2.6775980e+01
   7.8826752e-01   2.6775980e+01
   7.8874612e-01   2.6775980e+01
   7.8922473e-01   2.6775980e+01
   7.8970334e-01   2.6775980e+01
   7.9018195e-01   2.6775980e+01
   7.9066056e-01   2.6775980e+01
   7.9113916e-01   2.6775980e+01
   7.9161777e-01   2.6775980e+01
   7.9209638e-01   2.6775980e+01
   7.9257499e-01   2.6775980e+01
   7.9305360e-01   2.6775980e+01
   7.9353221e-01   2.6775980e+01
   7.9401081e-01   2.6775980e+01
   7.9448942e-01   2.6775980e+01
   7.9496803e-01   2.6775980e+01
   7.9544664e-01   2.6775980e+01
   7.9592525e-01   2.6775980e+01
   7.9640385e-01   2.6775980e+01
   7.9688246e-01   2.6775980e+01
   7.9736107e-01   2.6775980e+01
   7.9783968e-01   2.6775980e+01
   7.9831829e-01   2.6775980e+01
   7.9879689e-01   2.6775980e+01
   7.9927550e-01   2.6775980e+01
   7.9975411e-01   2.6775980e+01
   8.0023272e-01   2.6775980e+01
   8.0071133e-01   2.6775980e+01
   8.0118993e-01   2.6775980e+01
   8.0166854e-01   2.6775980e+01
   8.0214715e-01   2.6775980e+01
   8.0262576e-01   2.6775980e+01
   8.0310437e-01   2.6775980e+01
   8.0358297e-01   2.6775980e+01
   8.0406158e-01   2.6775980e+01
   8.0454019e-01   2.6775980e+01
   8.0501880e-01   2.6775980e+01
   8.0549741e-01   2.6775980e+01
   8.0597602e-01   2.6775980e+01
   8.0645462e-01   2.6775980e+01
   8.0693323e-01   2.6775980e+01
   8.0741184e-01   2.6775980e+01
   8.0789045e-01   2.6775980e+01
   8.0836906e-01   2.6775980e+01
   8.0884766e-01   2.6775980e+01
   8.0932627e-01   2.6775980e+01
   8.0980488e-01   2.6775980e+01
   8.1028349e-01   2.6775980e+01
   8.1076210e-01   2.6775980e+01
   8.1124070e-01   2.6775980e+01
   8.1171931e-01   2.6775980e+01
   8.1219792e-01   2.6775980e+01
   8.1267653e-01   2.6775980e+01
   8.1315514e-01   2.6775980e+01
   8.1363374e-01   2.6775980e+01
   8.1411235e-01   2.6775980e+01
   8.1459096e-01   2.6775980e+01
   8.1506957e-01   2.6775980e+01
   8.1554818e-01   2.6775980e+01
   8.1602678e-01   2.6775980e+01
   8.1650539e-01   2.6775980e+01
   8.1698400e-01   2.6775980e+01
   8.1746261e-01   2.6775980e+01
   8.1794122e-01   2.6775980e+01
   8.1841983e-01   2.6775980e+01
   8.1889843e-01   2.6775980e+01
   8.1937704e-01   2.6775980e+01
   8.1985565e-01   2.6775980e+01
   8.2033426e-01   2.6775980e+01
   8.2081287e-01   2.6775980e+01
   8.2129147e-01   2.6775980e+01
   8.2177008e-01   2.6775980e+01
   8.2224869e-01   2.6775980e+01
   8.2272730e-01   2.6775980e+01
   8.2320591e-01   2.6775980e+01
   8.2368451e-01   2.6775980e+01
   8.2416312e-01   2.6775980e+01
   8.2464173e-01   2.6775980e+01
   8.2512034e-01   2.6775980e+01
   8.2559895e-01   2.6775980e+01
   8.2607755e-01   2.6775980e+01
   8.2655616e-01   2.6775980e+01
   8.2703477e-01   2.6775980e+01
   8.2751338e-01   2.6775980e+01
   8.2799199e-01   2.6775980e+01
   8.2847060e-01   2.6775980e+01
   8.2894920e-01   2.6775980e+01
   8.2942781e-01   2.6775980e+01
   8.2990642e-01   2.6775980e+01
   8.3038503e-01   2.6775980e+01
   8.3086364e-01   2.6775980e+01
   8.3134224e-01   2.6775980e+01
   8.3182085e-01   2.6775980e+01
   8.3229946e-01   2.6775980e+01
   8.3277807e-01   2.6775980e+01
   8.3325668e-01   2.6775980e+01
   8.3373528e-01   2.6775980e+01
   8.3421389e-01   2.6775980e+01
   8.3469250e-01   2.6775980e+01
   8.3517111e-01   2.6775980e+01
   8.3564972e-01   2.6775980e+01
   8.3612832e-01   2.6775980e+01
   8.3660693e-01   2.6775980e+01
   8.3708554e-01   2.6775980e+01
   8.3756415e-01   2.6775980e+01
   8.3804276e-01   2.6775980e+01
   8.3852136e-01   2.6775980e+01
   8.3899997e-01   2.6775980e+01
   8.3947858e-01   2.6775980e+01
   8.3995719e-01   2.6775980e+01
   8.4043580e-01   2.6775980e+01
   8.4091441e-01   2.6775980e+01
   8.4139301e-01   2.6775980e+01
   8.4187162e-01   2.6775980e+01
   8.4235023e-01   2.6775980e+01
   8.4282884e-01   2.6775980e+01
   8.4330745e-01   2.6775980e+01
   8.4378605e-01   2.6775980e+01
   8.4426466e-01   2.6775980e+01
   8.4474327e-01   2.6775980e+01
   8.4522188e-01   2.6775980e+01
   8.4570049e-01   2.6775980e+01
   8.4617909e-01   2.6775980e+01
   8.4665770e-01   2.6775980e+01
   8.4713631e-01   2.6775980e+01
   8.4761492e-01   2.6775980e+01
   8.4809353e-01   2.6775980e+01
   8.4857213e-01   2.6775980e+01
   8.4905074e-01   2.6775980e+01
   8.4952935e-01   2.6775980e+01
   8.5000796e-01   2.6775980e+01
   8.5048657e-01   2.6775980e+01
   8.5096518e-01   2.6775980e+01
   8.5144378e-01   2.6775980e+01
   8.5192239e-01   2.6775980e+01
   8.5240100e-01   2.6775980e+01
   8.5287961e-01   2.6775980e+01
   8.5335822e-01   2.6775980e+01
   8.5383682e-01   2.6775980e+01
   8.5431543e-01   2.6775980e+01
   8.5479404e-01   2.6775980e+01
   8.5527265e-01   2.6775980e+01
   8.5575126e-01   2.6775980e+01
   8.5622986e-01   2.6775980e+01
   8.5670847e-01   2.6775980e+01
   8.5718708e-01   2.6775980e+01
   8.5766569e-01   2.6775980e+01
   8.5814430e-01   2.6775980e+01
   8.5862290e-01   2.6775980e+01
   8.5910151e-01   2.6775980e+01
   8.5958012e-01   2.6775980e+01
   8.6005873e-01   2.6775980e+01
   8.6053734e-01   2.6775980e+01
   8.6101594e-01   2.6775980e+01
   8.6149455e-01   2.6775980e+01
   8.6197316e-01   2.6775980e+01
   8.6245177e-01   2.6775980e+01
   8.6293038e-01   2.6775980e+01
   8.6340899e-01   2.6775980e+01
   8.6388759e-01   2.6775980e+01
   8.6436620e-01   2.6775980e+01
   8.6484481e-01   2.6775980e+01
   8.6532342e-01   2.6775980e+01
   8.6580203e-01   2.6775980e+01
   8.6628063e-01   2.6775980e+01
   8.6675924e-01   2.6775980e+01
   8.6723785e-01   2.6775980e+01
   8.6771646e-01   2.6775980e+01
   8.6819507e-01   2.6775980e+01
   8.6867367e-01   2.6775980e+01
   8.6915228e-01   2.6775980e+01
   8.6963089e-01   2.6775980e+01
   8.7010950e-01   2.6775980e+01
   8.7058811e-01   2.6775980e+01
   8.7106671e-01   2.6775980e+01
   8.7154532e-01   2.6775980e+01
   8.7202393e-01   2.6775980e+01
   8.7250254e-01   2.6775980e+01
   8.7298115e-01   2.6775980e+01
   8.7345976e-01   2.6775980e+01
   8.7393836e-01   2.6775980e+01
   8.7441697e-01   2.6775980e+01
   8.7489558e-01   2.6775980e+01
   8.7537419e-01   2.6775980e+01
   8.7585280e-01   2.6775980e+01
   8.7633140e-01   2.6775980e+01
   8.7681001e-01   2.6775980e+01
   8.7728862e-01   2.6775980e+01
   8.7776723e-01   2.6775980e+01
   8.7824584e-01   2.6775980e+01
   8.7872444e-01   2.6775980e+01
   8.7920305e-01   2.6775980e+01
   8.7968166e-01   2.6775980e+01
   8.8016027e-01   2.6775980e+01
   8.8063888e-01   2.6775980e+01
   8.8111748e-01   2.6775980e+01
   8.8159609e-01   2.6775980e+01
   8.8207470e-01   2.6775980e+01
   8.8255331e-01   2.6775980e+01
   8.8303192e-01   2.6775980e+01
   8.8351052e-01   2.6775980e+01
   8.8398913e-01   2.6775980e+01
   8.8446774e-01   2.6775980e+01
   8.8494635e-01   2.6775980e+01
   8.8542496e-01   2.6775980e+01
   8.8590357e-01   2.6775980e+01
   8.8638217e-01   2.6775980e+01
   8.8686078e-01   2.6775980e+01
   8.8733939e-01   2.6775980e+01
   8.8781800e-01   2.6775980e+01
   8.8829661e-01   2.6775980e+01
   8.8877521e-01   2.6775980e+01
   8.8925382e-01   2.6775980e+01
   8.8973243e-01   2.6775980e+01
   8.9021104e-01   2.6775980e+01
   8.9068965e-01   2.6775980e+01
   8.9116825e-01   2.6775980e+01
   8.9164686e-01   2.6775980e+01
   8.9212547e-01   2.6775980e+01
   8.9260408e-01   2.6775980e+01
   8.9308269e-01   2.6775980e+01
   8.9356129e-01   2.6775980e+01
   8.9403990e-01   2.6775980e+01
   8.9451851e-01   2.6775980e+01
   8.9499712e-01   2.6775980e+01
   8.9547573e-01   2.6775980e+01
   8.9595434e-01   2.6775980e+01
   8.9643294e-01   2.6775980e+01
   8.9691155e-01   2.6775980e+01
   8.9739016e-01   2.6775980e+01
   8.9786877e-01   2.6775980e+01
   8.9834738e-01   2.6775980e+01
   8.9882598e-01   2.6775980e+01
   8.9930459e-01   2.6775980e+01
   8.9978320e-01   2.6775980e+01
   9.0026181e-01   2.6775980e+01
   9.0074042e-01   2.6775980e+01
   9.0121902e-01   2.6775980e+01
   9.0169763e-01   2.6775980e+01
   9.0217624e-01   2.6775980e+01
   9.0265485e-01   2.6775980e+01
   9.0313346e-01   2.6775980e+01
   9.0361206e-01   2.6775980e+01
   9.0409067e-01   2.6775980e+01
   9.0456928e-01   2.6775980e+01
   9.0504789e-01   2.6775980e+01
   9.0552650e-01   2.6775980e+01
   9.0600510e-01   2.6775980e+01
   9.0648371e-01   2.6775980e+01
   9.0696232e-01   2.6775980e+01
   9.0744093e-01   2.6775980e+01
   9.0791954e-01   2.6775980e+01
   9.0839815e-01   2.6775980e+01
   9.0887675e-01   2.6775980e+01
   9.0935536e-01   2.6775980e+01
   9.0983397e-01   2.6775980e+01
   9.1031258e-01   2.6775980e+01
   9.1079119e-01   2.6775980e+01
   9.1126979e-01   2.6775980e+01
   9.1174840e-01   2.6775980e+01
   9.1222701e-01   2.6775980e+01
   9.1270562e-01   2.6775980e+01
   9.1318423e-01   2.6775980e+01
   9.1366283e-01   2.6775980e+01
   9.1414144e-01   2.6775980e+01
   9.1462005e-01   2.6775980e+01
   9.1509866e-01   2.6775980e+01
   9.1557727e-01   2.6775980e+01
   9.1605587e-01   2.6775980e+01
   9.1653448e-01   2.6775980e+01
   9.1701309e-01   2.6775980e+01
   9.1749170e-01   2.6775980e+01
   9.1797031e-01   2.6775980e+01
   9.1844892e-01   2.6775980e+01
   9.1892752e-01   2.6775980e+01
   9.1940613e-01   2.6775980e+01
   9.1988474e-01   2.6775980e+01
   9.2036335e-01   2.6775980e+01
   9.2084196e-01   2.6775980e+01
   9.2132056e-01   2.6775980e+01
   9.2179917e-01   2.6775980e+01
   9.2227778e-01   2.6775980e+01
   9.2275639e-01   2.6775980e+01
   9.2323500e-01   2.6775980e+01
   9.2371360e-01   2.6775980e+01
   9.2419221e-01   2.6775980e+01
   9.2467082e-01   2.6775980e+01
   9.2514943e-01   2.6775980e+01
   9.2562804e-01   2.6775980e+01
   9.2610664e-01   2.6775980e+01
   9.2658525e-01   2.6775980e+01
   9.2706386e-01   2.6775980e+01
   9.2754247e-01   2.6775980e+01
   9.2802108e-01   2.6775980e+01
   9.2849968e-01   2.6775980e+01
   9.2897829e-01   2.6775980e+01
   9.2945690e-01   2.6775980e+01
   9.2993551e-01   2.6775980e+01
   9.3041412e-01   2.6775980e+01
   9.3089273e-01   2.6775980e+01
   9.3137133e-01   2.6775980e+01
   9.3184994e-01   2.6775980e+01
   9.3232855e-01   2.6775980e+01
   9.3280716e-01   2.6775980e+01
   9.3328577e-01   2.6775980e+01
   9.3376437e-01   2.6775980e+01
   9.3424298e-01   2.6775980e+01
   9.3472159e-01   2.6775980e+01
   9.3520020e-01   2.6775980e+01
   9.3567881e-01   2.6775980e+01
   9.3615741e-01   2.6775980e+01
   9.3663602e-01   2.6775980e+01
   9.3711463e-01   2.6775980e+01
   9.3759324e-01   2.6775980e+01
   9.3807185e-01   2.6775980e+01
   9.3855045e-01   2.6775980e+01
   9.3902906e-01   2.6775980e+01
   9.3950767e-01   2.6775980e+01
   9.3998628e-01   2.6775980e+01
   9.4046489e-01   2.6775980e+01
   9.4094350e-01   2.6775980e+01
   9.4142210e-01   2.6775980e+01
   9.4190071e-01   2.6775980e+01
   9.4237932e-01   2.6775980e+01
   9.4285793e-01   2.6775980e+01
   9.4333654e-01   2.6775980e+01
   9.4381514e-01   2.6775980e+01
   9.4429375e-01   2.6775980e+01
   9.4477236e-01   2.6775980e+01
   9.4525097e-01   2.6775980e+01
   9.4572958e-01   2.6775980e+01
   9.4620818e-01   2.6775980e+01
   9.4668679e-01   2.6775980e+01
   9.4716540e-01   2.6775980e+01
   9.4764401e-01   2.6775980e+01
   9.4812262e-01   2.6775980e+01
   9.4860122e-01   2.6775980e+01
   9.4907983e-01   2.6775980e+01
   9.4955844e-01   2.6775980e+01
   9.5003705e-01   2.6775980e+01
   9.5051566e-01   2.6775980e+01
   9.5099426e-01   2.6775980e+01
   9.5147287e-01   2.6775980e+01
   9.5195148e-01   2.6775980e+01
   9.5243009e-01   2.6775980e+01
   9.5290870e-01   2.6775980e+01
   9.5338731e-01   2.6775980e+01
   9.5386591e-01   2.6775980e+01
   9.5434452e-01   2.6775980e+01
   9.5482313e-01   2.6775980e+01
   9.5530174e-01   2.6775980e+01
   9.5578035e-01   2.6775980e+01
   9.5625895e-01   2.6775980e+01
   9.5673756e-01   2.6775980e+01


==> Fig_nd/Rosenbrock_PSO.txt <==
   0.0000000e+00   1.3662214e+08
   5.1318521e-03   7.3531998e+07
   1.0263704e-02   3.7672126e+07
   1.5395556e-02   2.8788067e+07
   2.0527408e-02   1.8093280e+07
   2.5659261e-02   1.2809149e+07
   3.0791113e-02   8.3878176e+06
   3.5922965e-02   5.7972470e+06
   4.1054817e-02   3.7872197e+06
   4.6186669e-02   2.5538160e+06
   5.1318521e-02   1.7851180e+06
   5.6450373e-02   1.1561201e+06
   6.1582225e-02   7.5946114e+05
   6.6714077e-02   5.2554242e+05
   7.1845929e-02   3.2999205e+05
   7.6977782e-02   2.3741674e+05
   8.2109634e-02   1.6483808e+05
   8.7241486e-02   1.0657137e+05
   9.2373338e-02   6.8923310e+04
   9.7505190e-02   4.8303564e+04
   1.0263704e-01   3.3023730e+04
   1.0776889e-01   2.3243442e+04
   1.1290075e-01   1.4348948e+04
   1.1803260e-01   1.0628361e+04
   1.2316445e-01   7.3293306e+03
   1.2829630e-01   5.0627383e+03
   1.3342815e-01   3.7552183e+03
   1.3856001e-01   2.8587958e+03
   1.4369186e-01   2.1637543e+03
   1.4882371e-01   1.6654116e+03
   1.5395556e-01   1.2301954e+03
   1.5908742e-01   9.9659108e+02
   1.6421927e-01   7.8784699e+02
   1.6935112e-01   6.1699926e+02
   1.7448297e-01   5.2922194e+02
   1.7961482e-01   4.3418979e+02
   1.8474668e-01   3.8907248e+02
   1.8987853e-01   3.3453668e+02
   1.9501038e-01   2.9637577e+02
   2.0014223e-01   2.6419062e+02
   2.0527408e-01   2.3754109e+02
   2.1040594e-01   2.1327569e+02
   2.1553779e-01   1.9457641e+02
   2.2066964e-01   1.7987794e+02
   2.2580149e-01   1.6617776e+02
   2.3093334e-01   1.5094884e+02
   2.3606520e-01   1.4458921e+02
   2.4119705e-01   1.3138203e+02
   2.4632890e-01   1.2055922e+02
   2.5146075e-01   1.1471954e+02
   2.5659261e-01   1.0823188e+02
   2.6172446e-01   1.0377700e+02
   2.6685631e-01   1.0091747e+02
   2.7198816e-01   9.7183011e+01
   2.7712001e-01   9.3821120e+01
   2.8225187e-01   8.9904503e+01
   2.8738372e-01   8.8625560e+01
   2.9251557e-01   8.7220118e+01
   2.9764742e-01   8.5409298e+01
   3.0277927e-01   8.3983499e+01
   3.0791113e-01   8.2759900e+01
   3.1304298e-01   8.2260841e+01
   3.1817483e-01   8.1927179e+01
   3.2330668e-01   8.0890553e+01
   3.2843853e-01   7.9773686e+01
   3.3357039e-01   7.9189770e+01
   3.3870224e-01   7.8972473e+01
   3.4383409e-01   7.8727602e+01
   3.4896594e-01   7.8036762e+01
   3.5409780e-01   7.7758931e+01
   3.5922965e-01   7.7508043e+01
   3.6436150e-01   7.6822026e+01
   3.6949335e-01   7.5569775e+01
   3.7462520e-01   6.9289783e+01
   3.7975706e-01   6.2231921e+01
   3.8488891e-01   5.5123968e+01
   3.9002076e-01   5.2562904e+01
   3.9515261e-01   5.1022573e+01
   4.0028446e-01   4.8656518e+01
   4.0541632e-01   4.6761808e+01
   4.1054817e-01   4.4513934e+01
   4.1568002e-01   4.1963794e+01
   4.2081187e-01   3.9265640e+01
   4.2594372e-01   3.4687286e+01
   4.3107558e-01   3.3894653e+01
   4.3620743e-01   3.2671752e+01
   4.4133928e-01   3.1674190e+01
   4.4647113e-01   3.0905701e+01
   4.5160298e-01   3.0285987e+01
   4.5673484e-01   3.0041637e+01
   4.6186669e-01   2.9729218e+01
   4.6699854e-01   2.9459408e+01
   4.7213039e-01   2.9405324e+01
   4.7726225e-01   2.9404167e+01
   4.8239410e-01   2.9402764e+01
   4.8752595e-01   2.9402104e+01
   4.9265780e-01   2.9401748e+01
   4.9778965e-01   2.9401366e+01
   5.0292151e-01   2.9397492e+01
   5.0805336e-01   2.9377058e+01
   5.1318521e-01   2.9376451e+01
   5.1831706e-01   2.9340435e+01
   5.2344891e-01   2.9332807e+01
   5.2858077e-01   2.9275907e+01
   5.3371262e-01   2.9258555e+01
   5.3884447e-01   2.9234016e+01
   5.4397632e-01   2.9194366e+01
   5.4910817e-01   2.9142210e+01
   5.5424003e-01   2.9078727e+01
   5.5937188e-01   2.8989653e+01
   5.6450373e-01   2.8955502e+01
   5.6963558e-01   2.8937121e+01
   5.7476744e-01   2.8924023e+01
   5.7989929e-01   2.8907324e+01
   5.8503114e-01   2.8891056e+01
   5.9016299e-01   2.8874018e+01
   5.9529484e-01   2.8835352e+01
   6.0042670e-01   2.8777305e+01
   6.0555855e-01   2.8757441e+01
   6.1069040e-01   2.8702616e+01
   6.1582225e-01   2.8567096e+01
   6.2095410e-01   2.8561017e+01
   6.2608596e-01   2.8554167e+01
   6.3121781e-01   2.8547406e+01
   6.3634966e-01   2.8510756e+01
   6.4148151e-01   2.8505073e+01
   6.4661336e-01   2.8499581e+01
   6.5174522e-01   2.8493971e+01
   6.5687707e-01   2.8489059e+01
   6.6200892e-01   2.8484015e+01
   6.6714077e-01   2.8479154e+01
   6.7227263e-01   2.8473672e+01
   6.7740448e-01   2.8463786e+01
   6.8253633e-01   2.8428815e+01
   6.8766818e-01   2.8418458e+01
   6.9280003e-01   2.8400961e+01
   6.9793189e-01   2.8382484e+01
   7.0306374e-01   2.8276218e+01
   7.0819559e-01   2.8251681e+01
   7.1332744e-01   2.8222816e+01
   7.1845929e-01   2.8184175e+01
   7.2359115e-01   2.8143323e+01
   7.2872300e-01   2.8108816e+01
   7.3385485e-01   2.8067423e+01
   7.3898670e-01   2.8044764e+01
   7.4411855e-01   2.8004775e+01
   7.4925041e-01   2.7984057e+01
   7.5438226e-01   2.7964663e+01
   7.5951411e-01   2.7959309e+01
   7.6464596e-01   2.7953162e+01
   7.6977782e-01   2.7947734e+01
   7.7490967e-01   2.7944089e+01
   7.8004152e-01   2.7940001e+01
   7.8517337e-01   2.7936356e+01
   7.9030522e-01   2.7932338e+01
   7.9543708e-01   2.7929880e+01
   8.0056893e-01   2.7926260e+01
   8.0570078e-01   2.7922581e+01
   8.1083263e-01   2.7919535e+01
   8.1596448e-01   2.7915887e+01
   8.2109634e-01   2.7908636e+01
   8.2622819e-01   2.7899995e+01
   8.3136004e-01   2.7890831e+01
   8.3649189e-01   2.7881983e+01
   8.4162374e-01   2.7870050e+01
   8.4675560e-01   2.7858575e+01
   8.5188745e-01   2.7848550e+01
   8.5701930e-01   2.7839106e+01
   8.6215115e-01   2.7832232e+01
   8.6728301e-01   2.7827487e+01
   8.7241486e-01   2.7823051e+01
   8.7754671e-01   2.7817427e+01
   8.8267856e-01   2.7808137e+01
   8.8781041e-01   2.7797321e+01
   8.9294227e-01   2.7783911e+01
   8.9807412e-01   2.7765963e+01
   9.0320597e-01   2.7752253e+01
   9.0833782e-01   2.7743834e+01
   9.1346967e-01   2.7732069e+01
   9.1860153e-01   2.7716530e+01
   9.2373338e-01   2.7700527e+01
   9.2886523e-01   2.7684311e+01
   9.3399708e-01   2.7665566e+01
   9.3912893e-01   2.7644442e+01
   9.4426079e-01   2.7628223e+01
   9.4939264e-01   2.7612012e+01
   9.5452449e-01   2.7596973e+01
   9.5965634e-01   2.7581450e+01
   9.6478820e-01   2.7564225e+01
   9.6992005e-01   2.7550925e+01
   9.7505190e-01   2.7538898e+01
   9.8018375e-01   2.7530026e+01
   9.8531560e-01   2.7517087e+01
   9.9044746e-01   2.7506584e+01
   9.9557931e-01   2.7494271e+01
   1.0007112e+00   2.7482140e+01
   1.0058430e+00   2.7464649e+01
   1.0109749e+00   2.7451753e+01
   1.0161067e+00   2.7436194e+01
   1.0212386e+00   2.7434897e+01
   1.0263704e+00   2.7425716e+01
   1.0315023e+00   2.7401700e+01
   1.0366341e+00   2.7379922e+01
   1.0417660e+00   2.7356497e+01
   1.0468978e+00   2.7327678e+01
   1.0520297e+00   2.7306642e+01
   1.0571615e+00   2.7281095e+01
   1.0622934e+00   2.7256970e+01
   1.0674252e+00   2.7236818e+01
   1.0725571e+00   2.7215742e+01
   1.0776889e+00   2.7207166e+01
   1.0828208e+00   2.7206750e+01
   1.0879526e+00   2.7206548e+01
   1.0930845e+00   2.7205863e+01
   1.0982163e+00   2.7205442e+01
   1.1033482e+00   2.7204616e+01
   1.1084801e+00   2.7204028e+01
   1.1136119e+00   2.7113504e+01
   1.1187438e+00   2.7112318e+01
   1.1238756e+00   2.7110921e+01
   1.1290075e+00   2.7108690e+01
   1.1341393e+00   2.7105337e+01
   1.1392712e+00   2.7101166e+01
   1.1444030e+00   2.7095810e+01
   1.1495349e+00   2.7089153e+01
   1.1546667e+00   2.7079203e+01
   1.1597986e+00   2.7064158e+01
   1.1649304e+00   2.7048979e+01
   1.1700623e+00   2.7044935e+01
   1.1751941e+00   2.7044732e+01
   1.1803260e+00   2.7044514e+01
   1.1854578e+00   2.7044310e+01
   1.1905897e+00   2.7044080e+01
   1.1957215e+00   2.7043839e+01
   1.2008534e+00   2.7043499e+01
   1.2059852e+00   2.7043135e+01
   1.2111171e+00   2.7042620e+01
   1.2162489e+00   2.7042066e+01
   1.2213808e+00   2.7041346e+01
   1.2265127e+00   2.7040586e+01
   1.2316445e+00   2.7039720e+01
   1.2367764e+00   2.7038809e+01
   1.2419082e+00   2.7037935e+01
   1.2470401e+00   2.7037227e+01
   1.2521719e+00   2.7037032e+01
   1.2573038e+00   2.7037003e+01
   1.2624356e+00   2.7036979e+01
   1.2675675e+00   2.7036957e+01
   1.2726993e+00   2.7036926e+01
   1.2778312e+00   2.7036891e+01
   1.2829630e+00   2.7030214e+01
   1.2880949e+00   2.7018648e+01
   1.2932267e+00   2.7004552e+01
   1.2983586e+00   2.6988980e+01
   1.3034904e+00   2.6967585e+01
   1.3086223e+00   2.6942778e+01
   1.3137541e+00   2.6930994e+01
   1.3188860e+00   2.6905041e+01
   1.3240178e+00   2.6892694e+01
   1.3291497e+00   2.6879095e+01
   1.3342815e+00   2.6878611e+01
   1.3394134e+00   2.6878236e+01
   1.3445453e+00   2.6877997e+01
   1.3496771e+00   2.6877990e+01
   1.3548090e+00   2.6877990e+01
   1.3599408e+00   2.6877990e+01
   1.3650727e+00   2.6877990e+01
   1.3702045e+00   2.6877989e+01
   1.3753364e+00   2.6877989e+01
   1.3804682e+00   2.6877989e+01
   1.3856001e+00   2.6877989e+01
   1.3907319e+00   2.6877989e+01
   1.3958638e+00   2.6877988e+01
   1.4009956e+00   2.6877988e+01
   1.4061275e+00   2.6877987e+01
   1.4112593e+00   2.6877986e+01
   1.4163912e+00   2.6877986e+01
   1.4215230e+00   2.6877985e+01
   1.4266549e+00   2.6877984e+01
   1.4317867e+00   2.6877982e+01
   1.4369186e+00   2.6877981e+01
   1.4420504e+00   2.6877979e+01
   1.4471823e+00   2.6877976e+01
   1.4523141e+00   2.6877973e+01
   1.4574460e+00   2.6877968e+01
   1.4625778e+00   2.6877962e+01
   1.4677097e+00   2.6877956e+01
   1.4728416e+00   2.6877947e+01
   1.4779734e+00   2.6877935e+01
   1.4831053e+00   2.6877921e+01
   1.4882371e+00   2.6877905e+01
   1.4933690e+00   2.6877886e+01
   1.4985008e+00   2.6877861e+01
   1.5036327e+00   2.6868098e+01
   1.5087645e+00   2.6856445e+01
   1.5138964e+00   2.6841779e+01
   1.5190282e+00   2.6825651e+01
   1.5241601e+00   2.6810457e+01
   1.5292919e+00   2.6797216e+01
   1.5344238e+00   2.6790677e+01
   1.5395556e+00   2.6790672e+01
   1.5446875e+00   2.6790672e+01
   1.5498193e+00   2.6790671e+01
   1.5549512e+00   2.6790669e+01
   1.5600830e+00   2.6790667e+01
   1.5652149e+00   2.6790664e+01
   1.5703467e+00   2.6790659e+01
   1.5754786e+00   2.6790653e+01
   1.5806104e+00   2.6790643e+01
   1.5857423e+00   2.6790632e+01
   1.5908742e+00   2.6790614e+01
   1.5960060e+00   2.6790588e+01
   1.6011379e+00   2.6790549e+01
   1.6062697e+00   2.6790489e+01
   1.6114016e+00   2.6790407e+01
   1.6165334e+00   2.6790298e+01
   1.6216653e+00   2.6790104e+01
   1.6267971e+00   2.6789826e+01
   1.6319290e+00   2.6789509e+01
   1.6370608e+00   2.6789091e+01
   1.6421927e+00   2.6788553e+01
   1.6473245e+00   2.6787809e+01
   1.6524564e+00   2.6786829e+01
   1.6575882e+00   2.6785693e+01
   1.6627201e+00   2.6784296e+01
   1.6678519e+00   2.6782579e+01
   1.6729838e+00   2.6780566e+01
   1.6781156e+00   2.6772703e+01
   1.6832475e+00   2.6762903e+01
   1.6883793e+00   2.6752655e+01
   1.6935112e+00   2.6737828e+01
   1.6986430e+00   2.6723470e+01
   1.7037749e+00   2.6707367e+01
   1.7089068e+00   2.6680040e+01
   1.7140386e+00   2.6655379e+01
   1.7191705e+00   2.6641592e+01
   1.7243023e+00   2.6619305e+01
   1.7294342e+00   2.6596830e+01
   1.7345660e+00   2.6576622e+01
   1.7396979e+00   2.6563433e+01
   1.7448297e+00   2.6554981e+01
   1.7499616e+00   2.6544827e+01
   1.7550934e+00   2.6533822e+01
   1.7602253e+00   2.6524854e+01
   1.7653571e+00   2.6510244e+01
   1.7704890e+00   2.6470759e+01
   1.7756208e+00   2.6450914e+01
   1.7807527e+00   2.6450877e+01
   1.7858845e+00   2.6450831e+01
   1.7910164e+00   2.6450770e+01
   1.7961482e+00   2.6450683e+01
   1.8012801e+00   2.6450584e+01
   1.8064119e+00   2.6450435e+01
   1.8115438e+00   2.6450267e+01
   1.8166756e+00   2.6450026e+01
   1.8218075e+00   2.6449723e+01
   1.8269393e+00   2.6449325e+01
   1.8320712e+00   2.6448856e+01
   1.8372031e+00   2.6448224e+01
   1.8423349e+00   2.6447446e+01
   1.8474668e+00   2.6446570e+01
   1.8525986e+00   2.6445315e+01
   1.8577305e+00   2.6443795e+01
   1.8628623e+00   2.6441861e+01
   1.8679942e+00   2.6439795e+01
   1.8731260e+00   2.6437072e+01
   1.8782579e+00   2.6434017e+01
   1.8833897e+00   2.6430608e+01
   1.8885216e+00   2.6426862e+01
   1.8936534e+00   2.6423239e+01
   1.8987853e+00   2.6421039e+01
   1.9039171e+00   2.6410186e+01
   1.9090490e+00   2.6387489e+01
   1.9141808e+00   2.6367008e+01
   1.9193127e+00   2.6342924e+01
   1.9244445e+00   2.6321285e+01
   1.9295764e+00   2.6287238e+01
   1.9347082e+00   2.6268878e+01
   1.9398401e+00   2.6244980e+01
   1.9449719e+00   2.6213181e+01
   1.9501038e+00   2.6186443e+01
   1.9552357e+00   2.6159615e+01
   1.9603675e+00   2.6137304e+01
   1.9654994e+00   2.6112332e+01
   1.9706312e+00   2.6087223e+01
   1.9757631e+00   2.6067752e+01
   1.9808949e+00   2.6056672e+01
   1.9860268e+00   2.6050509e+01
   1.9911586e+00   2.6046310e+01
   1.9962905e+00   2.6044931e+01
   2.0014223e+00   2.6044499e+01
   2.0065542e+00   2.6043565e+01
   2.0116860e+00   2.6042158e+01
   2.0168179e+00   2.6041039e+01
   2.0219497e+00   2.6039388e+01
   2.0270816e+00   2.6038042e+01
   2.0322134e+00   2.6036128e+01
   2.0373453e+00   2.6034357e+01
   2.0424771e+00   2.6032586e+01
   2.0476090e+00   2.6030549e+01
   2.0527408e+00   2.6030549e+01
   2.0578727e+00   2.6030549e+01
   2.0630045e+00   2.6030549e+01
   2.0681364e+00   2.6030549e+01
   2.0732682e+00   2.6030549e+01
   2.0784001e+00   2.6030549e+01
   2.0835320e+00   2.6030549e+01
   2.0886638e+00   2.6030549e+01
   2.0937957e+00   2.6030549e+01
   2.0989275e+00   2.6030549e+01
   2.1040594e+00   2.6030549e+01
   2.1091912e+00   2.6030549e+01
   2.1143231e+00   2.6030549e+01
   2.1194549e+00   2.6030549e+01
   2.1245868e+00   2.6030549e+01
   2.1297186e+00   2.6030549e+01
   2.1348505e+00   2.6030549e+01
   2.1399823e+00   2.6030549e+01
   2.1451142e+00   2.6030549e+01
   2.1502460e+00   2.6030549e+01
   2.1553779e+00   2.6030549e+01
   2.1605097e+00   2.6030549e+01
   2.1656416e+00   2.6030549e+01
   2.1707734e+00   2.6030549e+01
   2.1759053e+00   2.6030549e+01
   2.1810371e+00   2.6030549e+01
   2.1861690e+00   2.6030549e+01
   2.1913008e+00   2.6030549e+01
   2.1964327e+00   2.6030549e+01
   2.2015646e+00   2.6030548e+01
   2.2066964e+00   2.6030548e+01
   2.2118283e+00   2.6030548e+01
   2.2169601e+00   2.6030548e+01
   2.2220920e+00   2.6030548e+01
   2.2272238e+00   2.6030547e+01
   2.2323557e+00   2.6030547e+01
   2.2374875e+00   2.6030547e+01
   2.2426194e+00   2.6030546e+01
   2.2477512e+00   2.6030545e+01
   2.2528831e+00   2.6030544e+01
   2.2580149e+00   2.6030543e+01
   2.2631468e+00   2.6030541e+01
   2.2682786e+00   2.6030539e+01
   2.2734105e+00   2.6030537e+01
   2.2785423e+00   2.6030532e+01
   2.2836742e+00   2.6030528e+01
   2.2888060e+00   2.6030521e+01
   2.2939379e+00   2.6030513e+01
   2.2990697e+00   2.6030503e+01
   2.3042016e+00   2.6030490e+01
   2.3093334e+00   2.6030473e+01
   2.3144653e+00   2.6030452e+01
   2.3195972e+00   2.6030420e+01
   2.3247290e+00   2.6030386e+01
   2.3298609e+00   2.6030337e+01
   2.3349927e+00   2.6030276e+01
   2.3401246e+00   2.6030200e+01
   2.3452564e+00   2.6030115e+01
   2.3503883e+00   2.6030015e+01
   2.3555201e+00   2.6029890e+01
   2.3606520e+00   2.6029758e+01
   2.3657838e+00   2.6029636e+01
   2.3709157e+00   2.6029549e+01
   2.3760475e+00   2.6029539e+01
   2.3811794e+00   2.6029539e+01
   2.3863112e+00   2.6029539e+01
   2.3914431e+00   2.6029539e+01
   2.3965749e+00   2.6029539e+01
   2.4017068e+00   2.6029539e+01
   2.4068386e+00   2.6029539e+01
   2.4119705e+00   2.6029539e+01
   2.4171023e+00   2.6029539e+01
   2.4222342e+00   2.6029539e+01
   2.4273660e+00   2.6029539e+01
   2.4324979e+00   2.6029539e+01
   2.4376297e+00   2.6029539e+01
   2.4427616e+00   2.6029539e+01
   2.4478935e+00   2.6029539e+01
   2.4530253e+00   2.6029539e+01
   2.4581572e+00   2.6029539e+01
   2.4632890e+00   2.6029539e+01
   2.4684209e+00   2.6029539e+01
   2.4735527e+00   2.6029539e+01
   2.4786846e+00   2.6029539e+01
   2.4838164e+00   2.6029539e+01
   2.4889483e+00   2.6029539e+01
   2.4940801e+00   2.6029539e+01
   2.4992120e+00   2.6029539e+01
   2.5043438e+00   2.6029539e+01
   2.5094757e+00   2.6029539e+01
   2.5146075e+00   2.6029539e+01
   2.5197394e+00   2.6029539e+01
   2.5248712e+00   2.6029539e+01
   2.5300031e+00   2.6029539e+01
   2.5351349e+00   2.6029539e+01
   2.5402668e+00   2.6029539e+01
   2.5453986e+00   2.6029539e+01
   2.5505305e+00   2.6029539e+01
   2.5556623e+00   2.6029539e+01
   2.5607942e+00   2.6029539e+01


==> Fig_nd/Salomon_CR.txt <==
   0.0000000e+00   2.3583548e+01
   5.0215084e-04   2.2678290e+01
   1.0043017e-03   2.2012024e+01
   1.5064525e-03   2.1624805e+01
   2.0086034e-03   2.1252041e+01
   2.5107542e-03   2.0817995e+01
   3.0129051e-03   2.0307993e+01
   3.5150559e-03   1.9982132e+01
   4.0172068e-03   1.9643517e+01
   4.5193576e-03   1.9283948e+01
   5.0215084e-03   1.8778263e+01
   5.5236593e-03   1.8461555e+01
   6.0258101e-03   1.8181178e+01
   6.5279610e-03   1.7962758e+01
   7.0301118e-03   1.7596322e+01
   7.5322627e-03   1.7396650e+01
   8.0344135e-03   1.7238856e+01
   8.5365643e-03   1.6831432e+01
   9.0387152e-03   1.6622622e+01
   9.5408660e-03   1.6430069e+01
   1.0043017e-02   1.6201525e+01
   1.0545168e-02   1.5851733e+01
   1.1047319e-02   1.5569807e+01
   1.1549469e-02   1.5444712e+01
   1.2051620e-02   1.5324340e+01
   1.2553771e-02   1.5111827e+01
   1.3055922e-02   1.4899684e+01
   1.3558073e-02   1.4796488e+01
   1.4060224e-02   1.4557195e+01
   1.4562374e-02   1.4407045e+01
   1.5064525e-02   1.4055094e+01
   1.5566676e-02   1.3882898e+01
   1.6068827e-02   1.3655856e+01
   1.6570978e-02   1.3459455e+01
   1.7073129e-02   1.3295255e+01
   1.7575280e-02   1.3111274e+01
   1.8077430e-02   1.2980247e+01
   1.8579581e-02   1.2780351e+01
   1.9081732e-02   1.2593530e+01
   1.9583883e-02   1.2402324e+01
   2.0086034e-02   1.2138688e+01
   2.0588185e-02   1.1958060e+01
   2.1090335e-02   1.1864785e+01
   2.1592486e-02   1.1779867e+01
   2.2094637e-02   1.1633431e+01
   2.2596788e-02   1.1465561e+01
   2.3098939e-02   1.1202980e+01
   2.3601090e-02   1.1058954e+01
   2.4103241e-02   1.0874103e+01
   2.4605391e-02   1.0642890e+01
   2.5107542e-02   1.0435967e+01
   2.5609693e-02   1.0257156e+01
   2.6111844e-02   9.9176432e+00
   2.6613995e-02   9.7214050e+00
   2.7116146e-02   9.5780603e+00
   2.7618296e-02   9.4047573e+00
   2.8120447e-02   9.2481272e+00
   2.8622598e-02   9.1313500e+00
   2.9124749e-02   8.9465468e+00
   2.9626900e-02   8.6607010e+00
   3.0129051e-02   8.5154338e+00
   3.0631201e-02   8.3318042e+00
   3.1133352e-02   8.1178316e+00
   3.1635503e-02   7.9713297e+00
   3.2137654e-02   7.8690381e+00
   3.2639805e-02   7.7289075e+00
   3.3141956e-02   7.5381917e+00
   3.3644107e-02   7.4511612e+00
   3.4146257e-02   7.3777079e+00
   3.4648408e-02   7.2162437e+00
   3.5150559e-02   7.1006220e+00
   3.5652710e-02   6.9024057e+00
   3.6154861e-02   6.7739947e+00
   3.6657012e-02   6.7059239e+00
   3.7159162e-02   6.5970220e+00
   3.7661313e-02   6.4147678e+00
   3.8163464e-02   6.2459208e+00
   3.8665615e-02   6.1204866e+00
   3.9167766e-02   6.0257227e+00
   3.9669917e-02   5.9160168e+00
   4.0172068e-02   5.8204790e+00
   4.0674218e-02   5.7085140e+00
   4.1176369e-02   5.6426901e+00
   4.1678520e-02   5.4959132e+00
   4.2180671e-02   5.4151908e+00
   4.2682822e-02   5.2846739e+00
   4.3184973e-02   5.1516574e+00
   4.3687123e-02   5.0914533e+00
   4.4189274e-02   4.9928671e+00
   4.4691425e-02   4.8203639e+00
   4.5193576e-02   4.7226380e+00
   4.5695727e-02   4.6120711e+00
   4.6197878e-02   4.5270471e+00
   4.6700028e-02   4.4787483e+00
   4.7202179e-02   4.3341858e+00
   4.7704330e-02   4.2346010e+00
   4.8206481e-02   4.2004150e+00
   4.8708632e-02   4.1018410e+00
   4.9210783e-02   4.0271034e+00
   4.9712934e-02   4.0054040e+00
   5.0215084e-02   3.9288026e+00
   5.0717235e-02   3.8642954e+00
   5.1219386e-02   3.8084393e+00
   5.1721537e-02   3.7569858e+00
   5.2223688e-02   3.6668059e+00
   5.2725839e-02   3.5962747e+00
   5.3227989e-02   3.5102566e+00
   5.3730140e-02   3.4453386e+00
   5.4232291e-02   3.4002555e+00
   5.4734442e-02   3.3190076e+00
   5.5236593e-02   3.3023697e+00
   5.5738744e-02   3.2317430e+00
   5.6240895e-02   3.1662554e+00
   5.6743045e-02   3.1103958e+00
   5.7245196e-02   3.0431726e+00
   5.7747347e-02   2.9412226e+00
   5.8249498e-02   2.9073331e+00
   5.8751649e-02   2.8229737e+00
   5.9253800e-02   2.8006391e+00
   5.9755950e-02   2.7112366e+00
   6.0258101e-02   2.6906352e+00
   6.0760252e-02   2.6340303e+00
   6.1262403e-02   2.6055439e+00
   6.1764554e-02   2.5714589e+00
   6.2266705e-02   2.5065847e+00
   6.2768855e-02   2.4538865e+00
   6.3271006e-02   2.4011679e+00
   6.3773157e-02   2.3259420e+00
   6.4275308e-02   2.3150750e+00
   6.4777459e-02   2.2940361e+00
   6.5279610e-02   2.2356390e+00
   6.5781761e-02   2.2005931e+00
   6.6283911e-02   2.1449292e+00
   6.6786062e-02   2.1071471e+00
   6.7288213e-02   2.0737832e+00
   6.7790364e-02   2.0242797e+00
   6.8292515e-02   2.0035621e+00
   6.8794666e-02   1.9896505e+00
   6.9296816e-02   1.9272428e+00
   6.9798967e-02   1.9017336e+00
   7.0301118e-02   1.8381895e+00
   7.0803269e-02   1.8086566e+00
   7.1305420e-02   1.8005297e+00
   7.1807571e-02   1.7219539e+00
   7.2309722e-02   1.7071289e+00
   7.2811872e-02   1.6998649e+00
   7.3314023e-02   1.6034165e+00
   7.3816174e-02   1.5830173e+00
   7.4318325e-02   1.5245398e+00
   7.4820476e-02   1.5038605e+00
   7.5322627e-02   1.4999351e+00
   7.5824777e-02   1.4688846e+00
   7.6326928e-02   1.4164384e+00
   7.6829079e-02   1.4055994e+00
   7.7331230e-02   1.4022627e+00
   7.7833381e-02   1.3713165e+00
   7.8335532e-02   1.3269043e+00
   7.8837682e-02   1.3180571e+00
   7.9339833e-02   1.3043500e+00
   7.9841984e-02   1.3007761e+00
   8.0344135e-02   1.2697795e+00
   8.0846286e-02   1.2078475e+00
   8.1348437e-02   1.2027361e+00
   8.1850588e-02   1.2003073e+00
   8.2352738e-02   1.1448601e+00
   8.2854889e-02   1.1136909e+00
   8.3357040e-02   1.1035323e+00
   8.3859191e-02   1.1006939e+00
   8.4361342e-02   1.0844521e+00
   8.4863493e-02   1.0393673e+00
   8.5365643e-02   1.0231702e+00
   8.5867794e-02   1.0059498e+00
   8.6369945e-02   1.0019394e+00
   8.6872096e-02   9.9998063e-01
   8.7374247e-02   9.7877203e-01
   8.7876398e-02   9.3695899e-01
   8.8378549e-02   9.1629640e-01
   8.8880699e-02   9.0167336e-01
   8.9382850e-02   9.0038277e-01
   8.9885001e-02   8.9995983e-01
   9.0387152e-02   8.9988035e-01
   9.0889303e-02   8.3878379e-01
   9.1391454e-02   8.1236718e-01
   9.1893604e-02   8.0362273e-01
   9.2395755e-02   8.0176238e-01
   9.2897906e-02   8.0064721e-01
   9.3400057e-02   8.0001870e-01
   9.3902208e-02   7.9989772e-01
   9.4404359e-02   7.5880396e-01
   9.4906510e-02   7.1981086e-01
   9.5408660e-02   7.1006144e-01
   9.5910811e-02   7.0257948e-01
   9.6412962e-02   7.0073693e-01
   9.6915113e-02   7.0019792e-01
   9.7417264e-02   7.0005219e-01
   9.7919415e-02   6.9988652e-01
   9.8421565e-02   6.5459243e-01
   9.8923716e-02   6.1524524e-01
   9.9425867e-02   6.0302676e-01
   9.9928018e-02   6.0190859e-01
   1.0043017e-01   6.0030220e-01
   1.0093232e-01   6.0016735e-01
   1.0143447e-01   5.9994984e-01
   1.0193662e-01   5.9990254e-01
   1.0243877e-01   5.9987679e-01
   1.0294092e-01   5.3266867e-01
   1.0344307e-01   5.0958964e-01
   1.0394522e-01   5.0478813e-01
   1.0444738e-01   5.0147759e-01
   1.0494953e-01   5.0065203e-01
   1.0545168e-01   5.0034804e-01
   1.0595383e-01   5.0015814e-01
   1.0645598e-01   5.0000571e-01
   1.0695813e-01   4.9989819e-01
   1.0746028e-01   4.9988337e-01
   1.0796243e-01   4.9988025e-01
   1.0846458e-01   4.9987416e-01
   1.0896673e-01   4.9987348e-01
   1.0946888e-01   4.6373543e-01
   1.0997103e-01   4.1315886e-01
   1.1047319e-01   4.0380624e-01
   1.1097534e-01   4.0123510e-01
   1.1147749e-01   4.0038778e-01
   1.1197964e-01   4.0022623e-01
   1.1248179e-01   4.0006684e-01
   1.1298394e-01   3.9996548e-01
   1.1348609e-01   3.9993406e-01
   1.1398824e-01   3.9991125e-01
   1.1449039e-01   3.9990571e-01
   1.1499254e-01   3.9988833e-01
   1.1549469e-01   3.9988172e-01
   1.1599684e-01   3.9987821e-01
   1.1649900e-01   3.9987591e-01
   1.1700115e-01   3.9987502e-01
   1.1750330e-01   3.9987428e-01
   1.1800545e-01   3.9987406e-01
   1.1850760e-01   3.9987378e-01
   1.1900975e-01   3.9987365e-01
   1.1951190e-01   3.9987354e-01
   1.2001405e-01   3.9987345e-01
   1.2051620e-01   3.9987341e-01
   1.2101835e-01   3.9987339e-01
   1.2152050e-01   3.9987338e-01
   1.2202266e-01   3.9987338e-01
   1.2252481e-01   3.9987337e-01
   1.2302696e-01   3.9987335e-01
   1.2352911e-01   3.9987335e-01
   1.2403126e-01   3.9987335e-01
   1.2453341e-01   3.9987335e-01
   1.2503556e-01   3.9987335e-01
   1.2553771e-01   3.9987335e-01
   1.2603986e-01   3.6911022e-01
   1.2654201e-01   3.0091974e-01
   1.2704416e-01   2.9991000e-01
   1.2754631e-01   2.9989302e-01
   1.2804847e-01   2.9987974e-01
   1.2855062e-01   2.9987885e-01
   1.2905277e-01   2.9987815e-01
   1.2955492e-01   2.9987602e-01
   1.3005707e-01   2.9987534e-01
   1.3055922e-01   2.9987510e-01
   1.3106137e-01   2.9987510e-01
   1.3156352e-01   2.9987460e-01
   1.3206567e-01   2.9987434e-01
   1.3256782e-01   2.9987398e-01
   1.3306997e-01   2.9987398e-01
   1.3357212e-01   2.9987385e-01
   1.3407428e-01   2.9987381e-01
   1.3457643e-01   2.9987377e-01
   1.3507858e-01   2.9987358e-01
   1.3558073e-01   2.9987358e-01
   1.3608288e-01   2.9987358e-01
   1.3658503e-01   2.9987355e-01
   1.3708718e-01   2.9987354e-01
   1.3758933e-01   2.9987354e-01
   1.3809148e-01   2.9987351e-01
   1.3859363e-01   2.9987349e-01
   1.3909578e-01   2.9987349e-01
   1.3959793e-01   2.9987344e-01
   1.4010009e-01   2.9987344e-01
   1.4060224e-01   2.9987343e-01
   1.4110439e-01   2.9987343e-01
   1.4160654e-01   2.9987342e-01
   1.4210869e-01   2.9987342e-01
   1.4261084e-01   2.9987341e-01
   1.4311299e-01   2.9987340e-01
   1.4361514e-01   2.9987340e-01
   1.4411729e-01   2.9987340e-01
   1.4461944e-01   2.9987340e-01
   1.4512159e-01   2.9987340e-01
   1.4562374e-01   2.9987340e-01
   1.4612590e-01   2.9987340e-01
   1.4662805e-01   2.9987337e-01
   1.4713020e-01   2.9987337e-01
   1.4763235e-01   2.9987337e-01
   1.4813450e-01   2.9987337e-01
   1.4863665e-01   2.9987336e-01
   1.4913880e-01   2.9987336e-01
   1.4964095e-01   2.9987336e-01
   1.5014310e-01   2.9987336e-01
   1.5064525e-01   2.9987336e-01
   1.5114740e-01   2.9987336e-01
   1.5164955e-01   2.9987336e-01
   1.5215171e-01   2.9987335e-01
   1.5265386e-01   2.9987335e-01
   1.5315601e-01   2.9987335e-01
   1.5365816e-01   2.9987335e-01
   1.5416031e-01   2.9987335e-01
   1.5466246e-01   2.9987335e-01
   1.5516461e-01   2.9987335e-01
   1.5566676e-01   2.9987335e-01
   1.5616891e-01   2.9987335e-01
   1.5667106e-01   2.9987335e-01
   1.5717321e-01   2.9987335e-01
   1.5767536e-01   2.9987335e-01
   1.5817752e-01   2.9987335e-01
   1.5867967e-01   2.9987335e-01
   1.5918182e-01   2.9987335e-01
   1.5968397e-01   2.9987335e-01
   1.6018612e-01   2.9987335e-01
   1.6068827e-01   2.9987335e-01
   1.6119042e-01   2.9987335e-01
   1.6169257e-01   2.9987335e-01
   1.6219472e-01   2.9987335e-01
   1.6269687e-01   2.9987335e-01
   1.6319902e-01   2.9987335e-01
   1.6370118e-01   2.9987335e-01
   1.6420333e-01   2.9987335e-01
   1.6470548e-01   2.9987335e-01
   1.6520763e-01   2.9987335e-01
   1.6570978e-01   2.9987335e-01
   1.6621193e-01   2.9987335e-01
   1.6671408e-01   2.9987335e-01
   1.6721623e-01   2.9987335e-01
   1.6771838e-01   2.9987335e-01
   1.6822053e-01   2.9987335e-01
   1.6872268e-01   2.9987335e-01
   1.6922483e-01   2.9987335e-01
   1.6972699e-01   2.9987335e-01
   1.7022914e-01   2.9987335e-01
   1.7073129e-01   2.9987335e-01
   1.7123344e-01   2.9987335e-01
   1.7173559e-01   2.9987335e-01
   1.7223774e-01   2.9987335e-01
   1.7273989e-01   2.9987335e-01
   1.7324204e-01   2.9987335e-01
   1.7374419e-01   2.9987335e-01
   1.7424634e-01   2.9987335e-01
   1.7474849e-01   2.9987335e-01
   1.7525064e-01   2.9987335e-01
   1.7575280e-01   2.9987335e-01
   1.7625495e-01   2.9987335e-01
   1.7675710e-01   2.9987335e-01
   1.7725925e-01   2.9987335e-01
   1.7776140e-01   2.9987335e-01
   1.7826355e-01   2.9987335e-01
   1.7876570e-01   2.9987335e-01
   1.7926785e-01   2.9987335e-01
   1.7977000e-01   2.9987335e-01
   1.8027215e-01   2.9987335e-01
   1.8077430e-01   2.9987335e-01
   1.8127645e-01   2.9987335e-01
   1.8177861e-01   2.9987335e-01
   1.8228076e-01   2.9987335e-01
   1.8278291e-01   2.9987335e-01
   1.8328506e-01   2.9987335e-01
   1.8378721e-01   2.9987335e-01
   1.8428936e-01   2.9987335e-01
   1.8479151e-01   2.9987335e-01
   1.8529366e-01   2.9987335e-01
   1.8579581e-01   2.9987335e-01
   1.8629796e-01   2.9987335e-01
   1.8680011e-01   2.9987335e-01
   1.8730226e-01   2.9987335e-01
   1.8780442e-01   2.9987335e-01
   1.8830657e-01   2.9987335e-01
   1.8880872e-01   2.9987335e-01
   1.8931087e-01   2.9987335e-01
   1.8981302e-01   2.9987335e-01
   1.9031517e-01   2.9987335e-01
   1.9081732e-01   2.9987335e-01
   1.9131947e-01   2.9987335e-01
   1.9182162e-01   2.9987335e-01
   1.9232377e-01   2.9987335e-01
   1.9282592e-01   2.9987335e-01
   1.9332807e-01   2.9987335e-01
   1.9383023e-01   2.9987335e-01
   1.9433238e-01   2.9987335e-01
   1.9483453e-01   2.9987335e-01
   1.9533668e-01   2.9987335e-01
   1.9583883e-01   2.9987335e-01
   1.9634098e-01   2.9987335e-01
   1.9684313e-01   2.9987335e-01
   1.9734528e-01   2.9987335e-01
   1.9784743e-01   2.9987335e-01
   1.9834958e-01   2.9987335e-01
   1.9885173e-01   2.9987335e-01
   1.9935389e-01   2.9987335e-01
   1.9985604e-01   2.9987335e-01
   2.0035819e-01   2.9987335e-01
   2.0086034e-01   2.9987335e-01
   2.0136249e-01   2.9987335e-01
   2.0186464e-01   2.9987335e-01
   2.0236679e-01   2.9987335e-01
   2.0286894e-01   2.9987335e-01
   2.0337109e-01   2.9987335e-01
   2.0387324e-01   2.9987335e-01
   2.0437539e-01   2.9987335e-01
   2.0487754e-01   2.9987335e-01
   2.0537970e-01   2.9987335e-01
   2.0588185e-01   2.9987335e-01
   2.0638400e-01   2.9987335e-01
   2.0688615e-01   2.9987335e-01
   2.0738830e-01   2.9987335e-01
   2.0789045e-01   2.9987335e-01
   2.0839260e-01   2.9987335e-01
   2.0889475e-01   2.9987335e-01
   2.0939690e-01   2.9987335e-01
   2.0989905e-01   2.9987335e-01
   2.1040120e-01   2.9987335e-01
   2.1090335e-01   2.9987335e-01
   2.1140551e-01   2.9987335e-01
   2.1190766e-01   2.9987335e-01
   2.1240981e-01   2.9987335e-01
   2.1291196e-01   2.9987335e-01
   2.1341411e-01   2.9987335e-01
   2.1391626e-01   2.9987335e-01
   2.1441841e-01   2.9987335e-01
   2.1492056e-01   2.9987335e-01
   2.1542271e-01   2.9987335e-01
   2.1592486e-01   2.9987335e-01
   2.1642701e-01   2.9987335e-01
   2.1692916e-01   2.9987335e-01
   2.1743132e-01   2.9987335e-01
   2.1793347e-01   2.9987335e-01
   2.1843562e-01   2.9987335e-01
   2.1893777e-01   2.9987335e-01
   2.1943992e-01   2.9987335e-01
   2.1994207e-01   2.9987335e-01
   2.2044422e-01   2.9987335e-01
   2.2094637e-01   2.9987335e-01
   2.2144852e-01   2.9987335e-01
   2.2195067e-01   2.9987335e-01
   2.2245282e-01   2.9987335e-01
   2.2295497e-01   2.9987335e-01
   2.2345713e-01   2.9987335e-01
   2.2395928e-01   2.9987335e-01
   2.2446143e-01   2.9987335e-01
   2.2496358e-01   2.9987335e-01
   2.2546573e-01   2.9987335e-01
   2.2596788e-01   2.9987335e-01
   2.2647003e-01   2.9987335e-01
   2.2697218e-01   2.9987335e-01
   2.2747433e-01   2.9987335e-01
   2.2797648e-01   2.9987335e-01
   2.2847863e-01   2.9987335e-01
   2.2898078e-01   2.9987335e-01
   2.2948294e-01   2.9987335e-01
   2.2998509e-01   2.9987335e-01
   2.3048724e-01   2.9987335e-01
   2.3098939e-01   2.9987335e-01
   2.3149154e-01   2.9987335e-01
   2.3199369e-01   2.9987335e-01
   2.3249584e-01   2.9987335e-01
   2.3299799e-01   2.9987335e-01
   2.3350014e-01   2.9987335e-01
   2.3400229e-01   2.9987335e-01
   2.3450444e-01   2.9987335e-01
   2.3500659e-01   2.9987335e-01
   2.3550875e-01   2.9987335e-01
   2.3601090e-01   2.9987335e-01
   2.3651305e-01   2.9987335e-01
   2.3701520e-01   2.9987335e-01
   2.3751735e-01   2.9987335e-01
   2.3801950e-01   2.9987335e-01
   2.3852165e-01   2.9987335e-01
   2.3902380e-01   2.9987335e-01
   2.3952595e-01   2.9987335e-01
   2.4002810e-01   2.9987335e-01
   2.4053025e-01   2.9987335e-01
   2.4103241e-01   2.9987335e-01
   2.4153456e-01   2.9987335e-01
   2.4203671e-01   2.9987335e-01
   2.4253886e-01   2.9987335e-01
   2.4304101e-01   2.9987335e-01
   2.4354316e-01   2.9987335e-01
   2.4404531e-01   2.9987335e-01
   2.4454746e-01   2.9987335e-01
   2.4504961e-01   2.9987335e-01
   2.4555176e-01   2.9987335e-01
   2.4605391e-01   2.9987335e-01
   2.4655606e-01   2.9987335e-01
   2.4705822e-01   2.9987335e-01
   2.4756037e-01   2.9987335e-01
   2.4806252e-01   2.9987335e-01
   2.4856467e-01   2.9987335e-01
   2.4906682e-01   2.9987335e-01
   2.4956897e-01   2.9987335e-01
   2.5007112e-01   2.9987335e-01
   2.5057327e-01   2.9987335e-01
   2.5107542e-01   2.9987335e-01
   2.5157757e-01   2.9987335e-01
   2.5207972e-01   2.9987335e-01
   2.5258187e-01   2.9987335e-01
   2.5308403e-01   2.9987335e-01
   2.5358618e-01   2.9987335e-01
   2.5408833e-01   2.9987335e-01
   2.5459048e-01   2.9987335e-01
   2.5509263e-01   2.9987335e-01
   2.5559478e-01   2.9987335e-01
   2.5609693e-01   2.9987335e-01
   2.5659908e-01   2.9987335e-01
   2.5710123e-01   2.9987335e-01
   2.5760338e-01   2.9987335e-01
   2.5810553e-01   2.9987335e-01
   2.5860768e-01   2.9987335e-01
   2.5910984e-01   2.9987335e-01
   2.5961199e-01   2.9987335e-01
   2.6011414e-01   2.9987335e-01
   2.6061629e-01   2.9987335e-01
   2.6111844e-01   2.9987335e-01
   2.6162059e-01   2.9987335e-01
   2.6212274e-01   2.9987335e-01
   2.6262489e-01   2.9987335e-01
   2.6312704e-01   2.9987335e-01
   2.6362919e-01   2.9987335e-01
   2.6413134e-01   2.9987335e-01
   2.6463349e-01   2.9987335e-01
   2.6513565e-01   2.9987335e-01
   2.6563780e-01   2.9987335e-01
   2.6613995e-01   2.9987335e-01
   2.6664210e-01   2.9987335e-01
   2.6714425e-01   2.9987335e-01
   2.6764640e-01   2.9987335e-01
   2.6814855e-01   2.9987335e-01
   2.6865070e-01   2.9987335e-01
   2.6915285e-01   2.9987335e-01
   2.6965500e-01   2.9987335e-01
   2.7015715e-01   2.9987335e-01
   2.7065930e-01   2.9987335e-01
   2.7116146e-01   2.9987335e-01
   2.7166361e-01   2.9987335e-01
   2.7216576e-01   2.9987335e-01
   2.7266791e-01   2.9987335e-01
   2.7317006e-01   2.9987335e-01
   2.7367221e-01   2.9987335e-01
   2.7417436e-01   2.9987335e-01
   2.7467651e-01   2.9987335e-01
   2.7517866e-01   2.9987335e-01
   2.7568081e-01   2.9987335e-01
   2.7618296e-01   2.9987335e-01
   2.7668512e-01   2.9987335e-01
   2.7718727e-01   2.9987335e-01
   2.7768942e-01   2.9987335e-01
   2.7819157e-01   2.9987335e-01
   2.7869372e-01   2.9987335e-01
   2.7919587e-01   2.9987335e-01
   2.7969802e-01   2.9987335e-01
   2.8020017e-01   2.9987335e-01
   2.8070232e-01   2.9987335e-01
   2.8120447e-01   2.9987335e-01
   2.8170662e-01   2.9987335e-01
   2.8220877e-01   2.9987335e-01
   2.8271093e-01   2.9987335e-01
   2.8321308e-01   2.9987335e-01
   2.8371523e-01   2.9987335e-01
   2.8421738e-01   2.9987335e-01
   2.8471953e-01   2.9987335e-01
   2.8522168e-01   2.9987335e-01
   2.8572383e-01   2.9987335e-01
   2.8622598e-01   2.9987335e-01
   2.8672813e-01   2.9987335e-01
   2.8723028e-01   2.9987335e-01
   2.8773243e-01   2.9987335e-01
   2.8823458e-01   2.9987335e-01
   2.8873674e-01   2.9987335e-01
   2.8923889e-01   2.9987335e-01
   2.8974104e-01   2.9987335e-01
   2.9024319e-01   2.9987335e-01
   2.9074534e-01   2.9987335e-01
   2.9124749e-01   2.9987335e-01
   2.9174964e-01   2.9987335e-01
   2.9225179e-01   2.9987335e-01
   2.9275394e-01   2.9987335e-01
   2.9325609e-01   2.9987335e-01
   2.9375824e-01   2.9987335e-01
   2.9426039e-01   2.9987335e-01
   2.9476255e-01   2.9987335e-01
   2.9526470e-01   2.9987335e-01
   2.9576685e-01   2.9987335e-01
   2.9626900e-01   2.9987335e-01
   2.9677115e-01   2.9987335e-01
   2.9727330e-01   2.9987335e-01
   2.9777545e-01   2.9987335e-01
   2.9827760e-01   2.9987335e-01
   2.9877975e-01   2.9987335e-01
   2.9928190e-01   2.9987335e-01
   2.9978405e-01   2.9987335e-01
   3.0028620e-01   2.9987335e-01
   3.0078836e-01   2.9987335e-01
   3.0129051e-01   2.9987335e-01
   3.0179266e-01   2.9987335e-01
   3.0229481e-01   2.9987335e-01
   3.0279696e-01   2.9987335e-01
   3.0329911e-01   2.9987335e-01
   3.0380126e-01   2.9987335e-01
   3.0430341e-01   2.9987335e-01
   3.0480556e-01   2.9987335e-01
   3.0530771e-01   2.9987335e-01
   3.0580986e-01   2.9987335e-01
   3.0631201e-01   2.9987335e-01
   3.0681417e-01   2.9987335e-01
   3.0731632e-01   2.9987335e-01
   3.0781847e-01   2.9987335e-01
   3.0832062e-01   2.9987335e-01
   3.0882277e-01   2.9987335e-01
   3.0932492e-01   2.9987335e-01
   3.0982707e-01   2.9987335e-01
   3.1032922e-01   2.9987335e-01
   3.1083137e-01   2.9987335e-01
   3.1133352e-01   2.9987335e-01
   3.1183567e-01   2.9987335e-01
   3.1233782e-01   2.9987335e-01
   3.1283998e-01   2.9987335e-01
   3.1334213e-01   2.9987335e-01
   3.1384428e-01   2.9987335e-01
   3.1434643e-01   2.9987335e-01
   3.1484858e-01   2.9987335e-01
   3.1535073e-01   2.9987335e-01
   3.1585288e-01   2.9987335e-01
   3.1635503e-01   2.9987335e-01
   3.1685718e-01   2.9987335e-01
   3.1735933e-01   2.9987335e-01
   3.1786148e-01   2.9987335e-01
   3.1836364e-01   2.9987335e-01
   3.1886579e-01   2.9987335e-01
   3.1936794e-01   2.9987335e-01
   3.1987009e-01   2.9987335e-01
   3.2037224e-01   2.9987335e-01
   3.2087439e-01   2.9987335e-01
   3.2137654e-01   2.9987335e-01
   3.2187869e-01   2.9987335e-01
   3.2238084e-01   2.9987335e-01
   3.2288299e-01   2.9987335e-01
   3.2338514e-01   2.9987335e-01
   3.2388729e-01   2.9987335e-01
   3.2438945e-01   2.9987335e-01
   3.2489160e-01   2.9987335e-01
   3.2539375e-01   2.9987335e-01
   3.2589590e-01   2.9987335e-01
   3.2639805e-01   2.9987335e-01
   3.2690020e-01   2.9987335e-01
   3.2740235e-01   2.9987335e-01
   3.2790450e-01   2.9987335e-01
   3.2840665e-01   2.9987335e-01
   3.2890880e-01   2.9987335e-01
   3.2941095e-01   2.9987335e-01
   3.2991310e-01   2.9987335e-01
   3.3041526e-01   2.9987335e-01
   3.3091741e-01   2.9987335e-01
   3.3141956e-01   2.9987335e-01
   3.3192171e-01   2.9987335e-01
   3.3242386e-01   2.9987335e-01
   3.3292601e-01   2.9987335e-01
   3.3342816e-01   2.9987335e-01
   3.3393031e-01   2.9987335e-01
   3.3443246e-01   2.9987335e-01
   3.3493461e-01   2.9987335e-01
   3.3543676e-01   2.9987335e-01
   3.3593891e-01   2.9987335e-01
   3.3644107e-01   2.9987335e-01
   3.3694322e-01   2.9987335e-01
   3.3744537e-01   2.9987335e-01
   3.3794752e-01   2.9987335e-01
   3.3844967e-01   2.9987335e-01
   3.3895182e-01   2.9987335e-01
   3.3945397e-01   2.9987335e-01
   3.3995612e-01   2.9987335e-01
   3.4045827e-01   2.9987335e-01
   3.4096042e-01   2.9987335e-01
   3.4146257e-01   2.9987335e-01
   3.4196472e-01   2.9987335e-01
   3.4246688e-01   2.9987335e-01
   3.4296903e-01   2.9987335e-01
   3.4347118e-01   2.9987335e-01
   3.4397333e-01   2.9987335e-01
   3.4447548e-01   2.9987335e-01
   3.4497763e-01   2.9987335e-01
   3.4547978e-01   2.9987335e-01
   3.4598193e-01   2.9987335e-01
   3.4648408e-01   2.9987335e-01
   3.4698623e-01   2.9987335e-01
   3.4748838e-01   2.9987335e-01
   3.4799053e-01   2.9987335e-01
   3.4849269e-01   2.9987335e-01
   3.4899484e-01   2.9987335e-01
   3.4949699e-01   2.9987335e-01
   3.4999914e-01   2.9987335e-01
   3.5050129e-01   2.9987335e-01
   3.5100344e-01   2.9987335e-01
   3.5150559e-01   2.9987335e-01
   3.5200774e-01   2.9987335e-01
   3.5250989e-01   2.9987335e-01
   3.5301204e-01   2.9987335e-01
   3.5351419e-01   2.9987335e-01
   3.5401634e-01   2.9987335e-01
   3.5451850e-01   2.9987335e-01
   3.5502065e-01   2.9987335e-01
   3.5552280e-01   2.9987335e-01
   3.5602495e-01   2.9987335e-01
   3.5652710e-01   2.9987335e-01
   3.5702925e-01   2.9987335e-01
   3.5753140e-01   2.9987335e-01
   3.5803355e-01   2.9987335e-01
   3.5853570e-01   2.9987335e-01
   3.5903785e-01   2.9987335e-01
   3.5954000e-01   2.9987335e-01
   3.6004216e-01   2.9987335e-01
   3.6054431e-01   2.9987335e-01
   3.6104646e-01   2.9987335e-01
   3.6154861e-01   2.9987335e-01
   3.6205076e-01   2.9987335e-01
   3.6255291e-01   2.9987335e-01
   3.6305506e-01   2.9987335e-01
   3.6355721e-01   2.9987335e-01
   3.6405936e-01   2.9987335e-01
   3.6456151e-01   2.9987335e-01
   3.6506366e-01   2.9987335e-01
   3.6556581e-01   2.9987335e-01
   3.6606797e-01   2.9987335e-01
   3.6657012e-01   2.9987335e-01
   3.6707227e-01   2.9987335e-01
   3.6757442e-01   2.9987335e-01
   3.6807657e-01   2.9987335e-01
   3.6857872e-01   2.9987335e-01
   3.6908087e-01   2.9987335e-01
   3.6958302e-01   2.9987335e-01
   3.7008517e-01   2.9987335e-01
   3.7058732e-01   2.9987335e-01
   3.7108947e-01   2.9987335e-01
   3.7159162e-01   2.9987335e-01
   3.7209378e-01   2.9987335e-01
   3.7259593e-01   2.9987335e-01
   3.7309808e-01   2.9987335e-01
   3.7360023e-01   2.9987335e-01
   3.7410238e-01   2.9987335e-01
   3.7460453e-01   2.9987335e-01
   3.7510668e-01   2.9987335e-01
   3.7560883e-01   2.9987335e-01
   3.7611098e-01   2.9987335e-01
   3.7661313e-01   2.9987335e-01
   3.7711528e-01   2.9987335e-01
   3.7761743e-01   2.9987335e-01
   3.7811959e-01   2.9987335e-01
   3.7862174e-01   2.9987335e-01
   3.7912389e-01   2.9987335e-01
   3.7962604e-01   2.9987335e-01
   3.8012819e-01   2.9987335e-01
   3.8063034e-01   2.9987335e-01
   3.8113249e-01   2.9987335e-01
   3.8163464e-01   2.9987335e-01
   3.8213679e-01   2.9987335e-01
   3.8263894e-01   2.9987335e-01
   3.8314109e-01   2.9987335e-01
   3.8364324e-01   2.9987335e-01
   3.8414540e-01   2.9987335e-01
   3.8464755e-01   2.9987335e-01
   3.8514970e-01   2.9987335e-01
   3.8565185e-01   2.9987335e-01
   3.8615400e-01   2.9987335e-01
   3.8665615e-01   2.9987335e-01
   3.8715830e-01   2.9987335e-01
   3.8766045e-01   2.9987335e-01
   3.8816260e-01   2.9987335e-01
   3.8866475e-01   2.9987335e-01
   3.8916690e-01   2.9987335e-01
   3.8966905e-01   2.9987335e-01
   3.9017121e-01   2.9987335e-01
   3.9067336e-01   2.9987335e-01
   3.9117551e-01   2.9987335e-01
   3.9167766e-01   2.9987335e-01
   3.9217981e-01   2.9987335e-01
   3.9268196e-01   2.9987335e-01
   3.9318411e-01   2.9987335e-01
   3.9368626e-01   2.9987335e-01
   3.9418841e-01   2.9987335e-01
   3.9469056e-01   2.9987335e-01
   3.9519271e-01   2.9987335e-01
   3.9569487e-01   2.9987335e-01
   3.9619702e-01   2.9987335e-01
   3.9669917e-01   2.9987335e-01
   3.9720132e-01   2.9987335e-01
   3.9770347e-01   2.9987335e-01
   3.9820562e-01   2.9987335e-01
   3.9870777e-01   2.9987335e-01
   3.9920992e-01   2.9987335e-01
   3.9971207e-01   2.9987335e-01
   4.0021422e-01   2.9987335e-01
   4.0071637e-01   2.9987335e-01
   4.0121852e-01   2.9987335e-01
   4.0172068e-01   2.9987335e-01
   4.0222283e-01   2.9987335e-01
   4.0272498e-01   2.9987335e-01
   4.0322713e-01   2.9987335e-01
   4.0372928e-01   2.9987335e-01
   4.0423143e-01   2.9987335e-01
   4.0473358e-01   2.9987335e-01
   4.0523573e-01   2.9987335e-01
   4.0573788e-01   2.9987335e-01
   4.0624003e-01   2.9987335e-01
   4.0674218e-01   2.9987335e-01
   4.0724433e-01   2.9987335e-01
   4.0774649e-01   2.9987335e-01
   4.0824864e-01   2.9987335e-01
   4.0875079e-01   2.9987335e-01
   4.0925294e-01   2.9987335e-01
   4.0975509e-01   2.9987335e-01
   4.1025724e-01   2.9987335e-01
   4.1075939e-01   2.9987335e-01
   4.1126154e-01   2.9987335e-01
   4.1176369e-01   2.9987335e-01
   4.1226584e-01   2.9987335e-01
   4.1276799e-01   2.9987335e-01
   4.1327014e-01   2.9987335e-01
   4.1377230e-01   2.9987335e-01
   4.1427445e-01   2.9987335e-01
   4.1477660e-01   2.9987335e-01
   4.1527875e-01   2.9987335e-01
   4.1578090e-01   2.9987335e-01
   4.1628305e-01   2.9987335e-01
   4.1678520e-01   2.9987335e-01
   4.1728735e-01   2.9987335e-01
   4.1778950e-01   2.9987335e-01
   4.1829165e-01   2.9987335e-01
   4.1879380e-01   2.9987335e-01
   4.1929595e-01   2.9987335e-01
   4.1979811e-01   2.9987335e-01
   4.2030026e-01   2.9987335e-01
   4.2080241e-01   2.9987335e-01
   4.2130456e-01   2.9987335e-01
   4.2180671e-01   2.9987335e-01
   4.2230886e-01   2.9987335e-01
   4.2281101e-01   2.9987335e-01
   4.2331316e-01   2.9987335e-01
   4.2381531e-01   2.9987335e-01
   4.2431746e-01   2.9987335e-01
   4.2481961e-01   2.9987335e-01
   4.2532176e-01   2.9987335e-01
   4.2582392e-01   2.9987335e-01
   4.2632607e-01   2.9987335e-01
   4.2682822e-01   2.9987335e-01
   4.2733037e-01   2.9987335e-01
   4.2783252e-01   2.9987335e-01
   4.2833467e-01   2.9987335e-01
   4.2883682e-01   2.9987335e-01
   4.2933897e-01   2.9987335e-01
   4.2984112e-01   2.9987335e-01
   4.3034327e-01   2.9987335e-01
   4.3084542e-01   2.9987335e-01
   4.3134757e-01   2.9987335e-01
   4.3184973e-01   2.9987335e-01
   4.3235188e-01   2.9987335e-01
   4.3285403e-01   2.9987335e-01
   4.3335618e-01   2.9987335e-01
   4.3385833e-01   2.9987335e-01
   4.3436048e-01   2.9987335e-01
   4.3486263e-01   2.9987335e-01
   4.3536478e-01   2.9987335e-01
   4.3586693e-01   2.9987335e-01
   4.3636908e-01   2.9987335e-01
   4.3687123e-01   2.9987335e-01
   4.3737339e-01   2.9987335e-01
   4.3787554e-01   2.9987335e-01
   4.3837769e-01   2.9987335e-01
   4.3887984e-01   2.9987335e-01
   4.3938199e-01   2.9987335e-01
   4.3988414e-01   2.9987335e-01
   4.4038629e-01   2.9987335e-01
   4.4088844e-01   2.9987335e-01
   4.4139059e-01   2.9987335e-01
   4.4189274e-01   2.9987335e-01
   4.4239489e-01   2.9987335e-01
   4.4289704e-01   2.9987335e-01
   4.4339920e-01   2.9987335e-01
   4.4390135e-01   2.9987335e-01
   4.4440350e-01   2.9987335e-01
   4.4490565e-01   2.9987335e-01
   4.4540780e-01   2.9987335e-01
   4.4590995e-01   2.9987335e-01
   4.4641210e-01   2.9987335e-01
   4.4691425e-01   2.9987335e-01
   4.4741640e-01   2.9987335e-01
   4.4791855e-01   2.9987335e-01
   4.4842070e-01   2.9987335e-01
   4.4892285e-01   2.9987335e-01
   4.4942501e-01   2.9987335e-01
   4.4992716e-01   2.9987335e-01
   4.5042931e-01   2.9987335e-01
   4.5093146e-01   2.9987335e-01
   4.5143361e-01   2.9987335e-01
   4.5193576e-01   2.9987335e-01
   4.5243791e-01   2.9987335e-01
   4.5294006e-01   2.9987335e-01
   4.5344221e-01   2.9987335e-01
   4.5394436e-01   2.9987335e-01
   4.5444651e-01   2.9987335e-01
   4.5494866e-01   2.9987335e-01
   4.5545082e-01   2.9987335e-01
   4.5595297e-01   2.9987335e-01
   4.5645512e-01   2.9987335e-01
   4.5695727e-01   2.9987335e-01
   4.5745942e-01   2.9987335e-01
   4.5796157e-01   2.9987335e-01
   4.5846372e-01   2.9987335e-01
   4.5896587e-01   2.9987335e-01
   4.5946802e-01   2.9987335e-01
   4.5997017e-01   2.9987335e-01
   4.6047232e-01   2.9987335e-01
   4.6097447e-01   2.9987335e-01
   4.6147663e-01   2.9987335e-01
   4.6197878e-01   2.9987335e-01
   4.6248093e-01   2.9987335e-01
   4.6298308e-01   2.9987335e-01
   4.6348523e-01   2.9987335e-01
   4.6398738e-01   2.9987335e-01
   4.6448953e-01   2.9987335e-01
   4.6499168e-01   2.9987335e-01
   4.6549383e-01   2.9987335e-01
   4.6599598e-01   2.9987335e-01
   4.6649813e-01   2.9987335e-01
   4.6700028e-01   2.9987335e-01
   4.6750244e-01   2.9987335e-01
   4.6800459e-01   2.9987335e-01
   4.6850674e-01   2.9987335e-01
   4.6900889e-01   2.9987335e-01
   4.6951104e-01   2.9987335e-01
   4.7001319e-01   2.9987335e-01
   4.7051534e-01   2.9987335e-01
   4.7101749e-01   2.9987335e-01
   4.7151964e-01   2.9987335e-01
   4.7202179e-01   2.9987335e-01
   4.7252394e-01   2.9987335e-01
   4.7302609e-01   2.9987335e-01
   4.7352825e-01   2.9987335e-01
   4.7403040e-01   2.9987335e-01
   4.7453255e-01   2.9987335e-01
   4.7503470e-01   2.9987335e-01
   4.7553685e-01   2.9987335e-01
   4.7603900e-01   2.9987335e-01
   4.7654115e-01   2.9987335e-01
   4.7704330e-01   2.9987335e-01
   4.7754545e-01   2.9987335e-01
   4.7804760e-01   2.9987335e-01
   4.7854975e-01   2.9987335e-01
   4.7905191e-01   2.9987335e-01
   4.7955406e-01   2.9987335e-01
   4.8005621e-01   2.9987335e-01
   4.8055836e-01   2.9987335e-01
   4.8106051e-01   2.9987335e-01
   4.8156266e-01   2.9987335e-01
   4.8206481e-01   2.9987335e-01
   4.8256696e-01   2.9987335e-01
   4.8306911e-01   2.9987335e-01
   4.8357126e-01   2.9987335e-01
   4.8407341e-01   2.9987335e-01
   4.8457556e-01   2.9987335e-01
   4.8507772e-01   2.9987335e-01
   4.8557987e-01   2.9987335e-01
   4.8608202e-01   2.9987335e-01
   4.8658417e-01   2.9987335e-01
   4.8708632e-01   2.9987335e-01
   4.8758847e-01   2.9987335e-01
   4.8809062e-01   2.9987335e-01
   4.8859277e-01   2.9987335e-01
   4.8909492e-01   2.9987335e-01
   4.8959707e-01   2.9987335e-01
   4.9009922e-01   2.9987335e-01
   4.9060137e-01   2.9987335e-01
   4.9110353e-01   2.9987335e-01
   4.9160568e-01   2.9987335e-01
   4.9210783e-01   2.9987335e-01
   4.9260998e-01   2.9987335e-01
   4.9311213e-01   2.9987335e-01
   4.9361428e-01   2.9987335e-01
   4.9411643e-01   2.9987335e-01
   4.9461858e-01   2.9987335e-01
   4.9512073e-01   2.9987335e-01
   4.9562288e-01   2.9987335e-01
   4.9612503e-01   2.9987335e-01
   4.9662718e-01   2.9987335e-01
   4.9712934e-01   2.9987335e-01
   4.9763149e-01   2.9987335e-01
   4.9813364e-01   2.9987335e-01
   4.9863579e-01   2.9987335e-01
   4.9913794e-01   2.9987335e-01
   4.9964009e-01   2.9987335e-01
   5.0014224e-01   2.9987335e-01
   5.0064439e-01   2.9987335e-01
   5.0114654e-01   2.9987335e-01
   5.0164869e-01   2.9987335e-01
   5.0215084e-01   2.9987335e-01
   5.0265299e-01   2.9987335e-01
   5.0315515e-01   2.9987335e-01
   5.0365730e-01   2.9987335e-01
   5.0415945e-01   2.9987335e-01
   5.0466160e-01   2.9987335e-01
   5.0516375e-01   2.9987335e-01
   5.0566590e-01   2.9987335e-01
   5.0616805e-01   2.9987335e-01
   5.0667020e-01   2.9987335e-01
   5.0717235e-01   2.9987335e-01
   5.0767450e-01   2.9987335e-01
   5.0817665e-01   2.9987335e-01
   5.0867880e-01   2.9987335e-01
   5.0918096e-01   2.9987335e-01
   5.0968311e-01   2.9987335e-01
   5.1018526e-01   2.9987335e-01
   5.1068741e-01   2.9987335e-01
   5.1118956e-01   2.9987335e-01
   5.1169171e-01   2.9987335e-01
   5.1219386e-01   2.9987335e-01
   5.1269601e-01   2.9987335e-01
   5.1319816e-01   2.9987335e-01
   5.1370031e-01   2.9987335e-01
   5.1420246e-01   2.9987335e-01
   5.1470462e-01   2.9987335e-01
   5.1520677e-01   2.9987335e-01
   5.1570892e-01   2.9987335e-01
   5.1621107e-01   2.9987335e-01
   5.1671322e-01   2.9987335e-01
   5.1721537e-01   2.9987335e-01
   5.1771752e-01   2.9987335e-01
   5.1821967e-01   2.9987335e-01
   5.1872182e-01   2.9987335e-01
   5.1922397e-01   2.9987335e-01
   5.1972612e-01   2.9987335e-01
   5.2022827e-01   2.9987335e-01
   5.2073043e-01   2.9987335e-01
   5.2123258e-01   2.9987335e-01
   5.2173473e-01   2.9987335e-01
   5.2223688e-01   2.9987335e-01
   5.2273903e-01   2.9987335e-01
   5.2324118e-01   2.9987335e-01
   5.2374333e-01   2.9987335e-01
   5.2424548e-01   2.9987335e-01
   5.2474763e-01   2.9987335e-01
   5.2524978e-01   2.9987335e-01
   5.2575193e-01   2.9987335e-01
   5.2625408e-01   2.9987335e-01
   5.2675624e-01   2.9987335e-01
   5.2725839e-01   2.9987335e-01
   5.2776054e-01   2.9987335e-01
   5.2826269e-01   2.9987335e-01
   5.2876484e-01   2.9987335e-01
   5.2926699e-01   2.9987335e-01
   5.2976914e-01   2.9987335e-01
   5.3027129e-01   2.9987335e-01
   5.3077344e-01   2.9987335e-01
   5.3127559e-01   2.9987335e-01
   5.3177774e-01   2.9987335e-01
   5.3227989e-01   2.9987335e-01
   5.3278205e-01   2.9987335e-01
   5.3328420e-01   2.9987335e-01
   5.3378635e-01   2.9987335e-01
   5.3428850e-01   2.9987335e-01
   5.3479065e-01   2.9987335e-01
   5.3529280e-01   2.9987335e-01
   5.3579495e-01   2.9987335e-01
   5.3629710e-01   2.9987335e-01
   5.3679925e-01   2.9987335e-01
   5.3730140e-01   2.9987335e-01
   5.3780355e-01   2.9987335e-01
   5.3830570e-01   2.9987335e-01
   5.3880786e-01   2.9987335e-01
   5.3931001e-01   2.9987335e-01
   5.3981216e-01   2.9987335e-01
   5.4031431e-01   2.9987335e-01
   5.4081646e-01   2.9987335e-01
   5.4131861e-01   2.9987335e-01
   5.4182076e-01   2.9987335e-01
   5.4232291e-01   2.9987335e-01
   5.4282506e-01   2.9987335e-01
   5.4332721e-01   2.9987335e-01
   5.4382936e-01   2.9987335e-01
   5.4433151e-01   2.9987335e-01
   5.4483367e-01   2.9987335e-01
   5.4533582e-01   2.9987335e-01
   5.4583797e-01   2.9987335e-01
   5.4634012e-01   2.9987335e-01
   5.4684227e-01   2.9987335e-01
   5.4734442e-01   2.9987335e-01
   5.4784657e-01   2.9987335e-01
   5.4834872e-01   2.9987335e-01
   5.4885087e-01   2.9987335e-01
   5.4935302e-01   2.9987335e-01
   5.4985517e-01   2.9987335e-01
   5.5035732e-01   2.9987335e-01
   5.5085948e-01   2.9987335e-01
   5.5136163e-01   2.9987335e-01
   5.5186378e-01   2.9987335e-01
   5.5236593e-01   2.9987335e-01
   5.5286808e-01   2.9987335e-01
   5.5337023e-01   2.9987335e-01
   5.5387238e-01   2.9987335e-01
   5.5437453e-01   2.9987335e-01
   5.5487668e-01   2.9987335e-01
   5.5537883e-01   2.9987335e-01
   5.5588098e-01   2.9987335e-01
   5.5638314e-01   2.9987335e-01
   5.5688529e-01   2.9987335e-01
   5.5738744e-01   2.9987335e-01
   5.5788959e-01   2.9987335e-01
   5.5839174e-01   2.9987335e-01
   5.5889389e-01   2.9987335e-01
   5.5939604e-01   2.9987335e-01
   5.5989819e-01   2.9987335e-01
   5.6040034e-01   2.9987335e-01
   5.6090249e-01   2.9987335e-01
   5.6140464e-01   2.9987335e-01
   5.6190679e-01   2.9987335e-01
   5.6240895e-01   2.9987335e-01
   5.6291110e-01   2.9987335e-01
   5.6341325e-01   2.9987335e-01
   5.6391540e-01   2.9987335e-01
   5.6441755e-01   2.9987335e-01
   5.6491970e-01   2.9987335e-01
   5.6542185e-01   2.9987335e-01
   5.6592400e-01   2.9987335e-01
   5.6642615e-01   2.9987335e-01
   5.6692830e-01   2.9987335e-01
   5.6743045e-01   2.9987335e-01
   5.6793260e-01   2.9987335e-01
   5.6843476e-01   2.9987335e-01
   5.6893691e-01   2.9987335e-01
   5.6943906e-01   2.9987335e-01
   5.6994121e-01   2.9987335e-01
   5.7044336e-01   2.9987335e-01
   5.7094551e-01   2.9987335e-01
   5.7144766e-01   2.9987335e-01
   5.7194981e-01   2.9987335e-01
   5.7245196e-01   2.9987335e-01
   5.7295411e-01   2.9987335e-01
   5.7345626e-01   2.9987335e-01
   5.7395841e-01   2.9987335e-01
   5.7446057e-01   2.9987335e-01
   5.7496272e-01   2.9987335e-01
   5.7546487e-01   2.9987335e-01
   5.7596702e-01   2.9987335e-01
   5.7646917e-01   2.9987335e-01
   5.7697132e-01   2.9987335e-01
   5.7747347e-01   2.9987335e-01
   5.7797562e-01   2.9987335e-01
   5.7847777e-01   2.9987335e-01
   5.7897992e-01   2.9987335e-01
   5.7948207e-01   2.9987335e-01
   5.7998422e-01   2.9987335e-01
   5.8048638e-01   2.9987335e-01
   5.8098853e-01   2.9987335e-01
   5.8149068e-01   2.9987335e-01
   5.8199283e-01   2.9987335e-01
   5.8249498e-01   2.9987335e-01
   5.8299713e-01   2.9987335e-01
   5.8349928e-01   2.9987335e-01
   5.8400143e-01   2.9987335e-01
   5.8450358e-01   2.9987335e-01
   5.8500573e-01   2.9987335e-01
   5.8550788e-01   2.9987335e-01
   5.8601003e-01   2.9987335e-01
   5.8651219e-01   2.9987335e-01
   5.8701434e-01   2.9987335e-01
   5.8751649e-01   2.9987335e-01
   5.8801864e-01   2.9987335e-01
   5.8852079e-01   2.9987335e-01
   5.8902294e-01   2.9987335e-01
   5.8952509e-01   2.9987335e-01
   5.9002724e-01   2.9987335e-01
   5.9052939e-01   2.9987335e-01
   5.9103154e-01   2.9987335e-01
   5.9153369e-01   2.9987335e-01
   5.9203584e-01   2.9987335e-01
   5.9253800e-01   2.9987335e-01
   5.9304015e-01   2.9987335e-01
   5.9354230e-01   2.9987335e-01
   5.9404445e-01   2.9987335e-01
   5.9454660e-01   2.9987335e-01
   5.9504875e-01   2.9987335e-01
   5.9555090e-01   2.9987335e-01
   5.9605305e-01   2.9987335e-01
   5.9655520e-01   2.9987335e-01
   5.9705735e-01   2.9987335e-01
   5.9755950e-01   2.9987335e-01
   5.9806166e-01   2.9987335e-01
   5.9856381e-01   2.9987335e-01
   5.9906596e-01   2.9987335e-01
   5.9956811e-01   2.9987335e-01
   6.0007026e-01   2.9987335e-01
   6.0057241e-01   2.9987335e-01
   6.0107456e-01   2.9987335e-01
   6.0157671e-01   2.9987335e-01
   6.0207886e-01   2.9987335e-01
   6.0258101e-01   2.9987335e-01
   6.0308316e-01   2.9987335e-01
   6.0358531e-01   2.9987335e-01
   6.0408747e-01   2.9987335e-01
   6.0458962e-01   2.9987335e-01
   6.0509177e-01   2.9987335e-01
   6.0559392e-01   2.9987335e-01
   6.0609607e-01   2.9987335e-01
   6.0659822e-01   2.9987335e-01
   6.0710037e-01   2.9987335e-01
   6.0760252e-01   2.9987335e-01
   6.0810467e-01   2.9987335e-01
   6.0860682e-01   2.9987335e-01
   6.0910897e-01   2.9987335e-01
   6.0961112e-01   2.9987335e-01
   6.1011328e-01   2.9987335e-01
   6.1061543e-01   2.9987335e-01
   6.1111758e-01   2.9987335e-01
   6.1161973e-01   2.9987335e-01
   6.1212188e-01   2.9987335e-01
   6.1262403e-01   2.9987335e-01
   6.1312618e-01   2.9987335e-01
   6.1362833e-01   2.9987335e-01
   6.1413048e-01   2.9987335e-01
   6.1463263e-01   2.9987335e-01
   6.1513478e-01   2.9987335e-01
   6.1563693e-01   2.9987335e-01
   6.1613909e-01   2.9987335e-01
   6.1664124e-01   2.9987335e-01
   6.1714339e-01   2.9987335e-01
   6.1764554e-01   2.9987335e-01
   6.1814769e-01   2.9987335e-01
   6.1864984e-01   2.9987335e-01
   6.1915199e-01   2.9987335e-01
   6.1965414e-01   2.9987335e-01
   6.2015629e-01   2.9987335e-01
   6.2065844e-01   2.9987335e-01
   6.2116059e-01   2.9987335e-01
   6.2166274e-01   2.9987335e-01
   6.2216490e-01   2.9987335e-01
   6.2266705e-01   2.9987335e-01
   6.2316920e-01   2.9987335e-01
   6.2367135e-01   2.9987335e-01
   6.2417350e-01   2.9987335e-01
   6.2467565e-01   2.9987335e-01
   6.2517780e-01   2.9987335e-01
   6.2567995e-01   2.9987335e-01
   6.2618210e-01   2.9987335e-01
   6.2668425e-01   2.9987335e-01
   6.2718640e-01   2.9987335e-01
   6.2768855e-01   2.9987335e-01
   6.2819071e-01   2.9987335e-01
   6.2869286e-01   2.9987335e-01
   6.2919501e-01   2.9987335e-01
   6.2969716e-01   2.9987335e-01
   6.3019931e-01   2.9987335e-01
   6.3070146e-01   2.9987335e-01
   6.3120361e-01   2.9987335e-01
   6.3170576e-01   2.9987335e-01
   6.3220791e-01   2.9987335e-01
   6.3271006e-01   2.9987335e-01
   6.3321221e-01   2.9987335e-01
   6.3371437e-01   2.9987335e-01
   6.3421652e-01   2.9987335e-01
   6.3471867e-01   2.9987335e-01
   6.3522082e-01   2.9987335e-01
   6.3572297e-01   2.9987335e-01
   6.3622512e-01   2.9987335e-01
   6.3672727e-01   2.9987335e-01
   6.3722942e-01   2.9987335e-01
   6.3773157e-01   2.9987335e-01
   6.3823372e-01   2.9987335e-01
   6.3873587e-01   2.9987335e-01
   6.3923802e-01   2.9987335e-01
   6.3974018e-01   2.9987335e-01
   6.4024233e-01   2.9987335e-01
   6.4074448e-01   2.9987335e-01
   6.4124663e-01   2.9987335e-01
   6.4174878e-01   2.9987335e-01
   6.4225093e-01   2.9987335e-01
   6.4275308e-01   2.9987335e-01
   6.4325523e-01   2.9987335e-01
   6.4375738e-01   2.9987335e-01
   6.4425953e-01   2.9987335e-01
   6.4476168e-01   2.9987335e-01
   6.4526383e-01   2.9987335e-01
   6.4576599e-01   2.9987335e-01
   6.4626814e-01   2.9987335e-01
   6.4677029e-01   2.9987335e-01
   6.4727244e-01   2.9987335e-01
   6.4777459e-01   2.9987335e-01
   6.4827674e-01   2.9987335e-01
   6.4877889e-01   2.9987335e-01
   6.4928104e-01   2.9987335e-01
   6.4978319e-01   2.9987335e-01
   6.5028534e-01   2.9987335e-01
   6.5078749e-01   2.9987335e-01
   6.5128964e-01   2.9987335e-01
   6.5179180e-01   2.9987335e-01
   6.5229395e-01   2.9987335e-01
   6.5279610e-01   2.9987335e-01
   6.5329825e-01   2.9987335e-01
   6.5380040e-01   2.9987335e-01
   6.5430255e-01   2.9987335e-01
   6.5480470e-01   2.9987335e-01
   6.5530685e-01   2.9987335e-01
   6.5580900e-01   2.9987335e-01
   6.5631115e-01   2.9987335e-01
   6.5681330e-01   2.9987335e-01
   6.5731545e-01   2.9987335e-01
   6.5781761e-01   2.9987335e-01
   6.5831976e-01   2.9987335e-01
   6.5882191e-01   2.9987335e-01
   6.5932406e-01   2.9987335e-01
   6.5982621e-01   2.9987335e-01
   6.6032836e-01   2.9987335e-01
   6.6083051e-01   2.9987335e-01
   6.6133266e-01   2.9987335e-01
   6.6183481e-01   2.9987335e-01
   6.6233696e-01   2.9987335e-01
   6.6283911e-01   2.9987335e-01
   6.6334126e-01   2.9987335e-01
   6.6384342e-01   2.9987335e-01
   6.6434557e-01   2.9987335e-01
   6.6484772e-01   2.9987335e-01
   6.6534987e-01   2.9987335e-01
   6.6585202e-01   2.9987335e-01
   6.6635417e-01   2.9987335e-01
   6.6685632e-01   2.9987335e-01
   6.6735847e-01   2.9987335e-01
   6.6786062e-01   2.9987335e-01
   6.6836277e-01   2.9987335e-01
   6.6886492e-01   2.9987335e-01
   6.6936707e-01   2.9987335e-01
   6.6986923e-01   2.9987335e-01
   6.7037138e-01   2.9987335e-01
   6.7087353e-01   2.9987335e-01
   6.7137568e-01   2.9987335e-01
   6.7187783e-01   2.9987335e-01
   6.7237998e-01   2.9987335e-01
   6.7288213e-01   2.9987335e-01
   6.7338428e-01   2.9987335e-01
   6.7388643e-01   2.9987335e-01
   6.7438858e-01   2.9987335e-01
   6.7489073e-01   2.9987335e-01
   6.7539289e-01   2.9987335e-01
   6.7589504e-01   2.9987335e-01
   6.7639719e-01   2.9987335e-01
   6.7689934e-01   2.9987335e-01
   6.7740149e-01   2.9987335e-01
   6.7790364e-01   2.9987335e-01
   6.7840579e-01   2.9987335e-01
   6.7890794e-01   2.9987335e-01
   6.7941009e-01   2.9987335e-01
   6.7991224e-01   2.9987335e-01
   6.8041439e-01   2.9987335e-01
   6.8091654e-01   2.9987335e-01
   6.8141870e-01   2.9987335e-01
   6.8192085e-01   2.9987335e-01
   6.8242300e-01   2.9987335e-01
   6.8292515e-01   2.9987335e-01
   6.8342730e-01   2.9987335e-01
   6.8392945e-01   2.9987335e-01
   6.8443160e-01   2.9987335e-01
   6.8493375e-01   2.9987335e-01
   6.8543590e-01   2.9987335e-01
   6.8593805e-01   2.9987335e-01
   6.8644020e-01   2.9987335e-01
   6.8694235e-01   2.9987335e-01
   6.8744451e-01   2.9987335e-01
   6.8794666e-01   2.9987335e-01
   6.8844881e-01   2.9987335e-01
   6.8895096e-01   2.9987335e-01
   6.8945311e-01   2.9987335e-01
   6.8995526e-01   2.9987335e-01
   6.9045741e-01   2.9987335e-01
   6.9095956e-01   2.9987335e-01
   6.9146171e-01   2.9987335e-01
   6.9196386e-01   2.9987335e-01
   6.9246601e-01   2.9987335e-01
   6.9296816e-01   2.9987335e-01
   6.9347032e-01   2.9987335e-01
   6.9397247e-01   2.9987335e-01
   6.9447462e-01   2.9987335e-01
   6.9497677e-01   2.9987335e-01
   6.9547892e-01   2.9987335e-01
   6.9598107e-01   2.9987335e-01
   6.9648322e-01   2.9987335e-01
   6.9698537e-01   2.9987335e-01
   6.9748752e-01   2.9987335e-01
   6.9798967e-01   2.9987335e-01
   6.9849182e-01   2.9987335e-01
   6.9899397e-01   2.9987335e-01
   6.9949613e-01   2.9987335e-01
   6.9999828e-01   2.9987335e-01
   7.0050043e-01   2.9987335e-01
   7.0100258e-01   2.9987335e-01
   7.0150473e-01   2.9987335e-01
   7.0200688e-01   2.9987335e-01
   7.0250903e-01   2.9987335e-01
   7.0301118e-01   2.9987335e-01
   7.0351333e-01   2.9987335e-01
   7.0401548e-01   2.9987335e-01
   7.0451763e-01   2.9987335e-01
   7.0501978e-01   2.9987335e-01
   7.0552194e-01   2.9987335e-01
   7.0602409e-01   2.9987335e-01
   7.0652624e-01   2.9987335e-01
   7.0702839e-01   2.9987335e-01
   7.0753054e-01   2.9987335e-01
   7.0803269e-01   2.9987335e-01
   7.0853484e-01   2.9987335e-01
   7.0903699e-01   2.9987335e-01
   7.0953914e-01   2.9987335e-01
   7.1004129e-01   2.9987335e-01
   7.1054344e-01   2.9987335e-01
   7.1104559e-01   2.9987335e-01
   7.1154775e-01   2.9987335e-01
   7.1204990e-01   2.9987335e-01
   7.1255205e-01   2.9987335e-01
   7.1305420e-01   2.9987335e-01
   7.1355635e-01   2.9987335e-01
   7.1405850e-01   2.9987335e-01
   7.1456065e-01   2.9987335e-01
   7.1506280e-01   2.9987335e-01
   7.1556495e-01   2.9987335e-01
   7.1606710e-01   2.9987335e-01
   7.1656925e-01   2.9987335e-01
   7.1707141e-01   2.9987335e-01
   7.1757356e-01   2.9987335e-01
   7.1807571e-01   2.9987335e-01
   7.1857786e-01   2.9987335e-01
   7.1908001e-01   2.9987335e-01
   7.1958216e-01   2.9987335e-01
   7.2008431e-01   2.9987335e-01
   7.2058646e-01   2.9987335e-01
   7.2108861e-01   2.9987335e-01
   7.2159076e-01   2.9987335e-01
   7.2209291e-01   2.9987335e-01
   7.2259506e-01   2.9987335e-01
   7.2309722e-01   2.9987335e-01
   7.2359937e-01   2.9987335e-01
   7.2410152e-01   2.9987335e-01
   7.2460367e-01   2.9987335e-01
   7.2510582e-01   2.9987335e-01
   7.2560797e-01   2.9987335e-01
   7.2611012e-01   2.9987335e-01
   7.2661227e-01   2.9987335e-01
   7.2711442e-01   2.9987335e-01
   7.2761657e-01   2.9987335e-01
   7.2811872e-01   2.9987335e-01
   7.2862087e-01   2.9987335e-01
   7.2912303e-01   2.9987335e-01
   7.2962518e-01   2.9987335e-01
   7.3012733e-01   2.9987335e-01
   7.3062948e-01   2.9987335e-01
   7.3113163e-01   2.9987335e-01
   7.3163378e-01   2.9987335e-01
   7.3213593e-01   2.9987335e-01
   7.3263808e-01   2.9987335e-01
   7.3314023e-01   2.9987335e-01
   7.3364238e-01   2.9987335e-01
   7.3414453e-01   2.9987335e-01
   7.3464668e-01   2.9987335e-01
   7.3514884e-01   2.9987335e-01
   7.3565099e-01   2.9987335e-01
   7.3615314e-01   2.9987335e-01
   7.3665529e-01   2.9987335e-01
   7.3715744e-01   2.9987335e-01
   7.3765959e-01   2.9987335e-01
   7.3816174e-01   2.9987335e-01
   7.3866389e-01   2.9987335e-01
   7.3916604e-01   2.9987335e-01
   7.3966819e-01   2.9987335e-01
   7.4017034e-01   2.9987335e-01
   7.4067249e-01   2.9987335e-01
   7.4117465e-01   2.9987335e-01
   7.4167680e-01   2.9987335e-01
   7.4217895e-01   2.9987335e-01
   7.4268110e-01   2.9987335e-01
   7.4318325e-01   2.9987335e-01
   7.4368540e-01   2.9987335e-01
   7.4418755e-01   2.9987335e-01
   7.4468970e-01   2.9987335e-01
   7.4519185e-01   2.9987335e-01
   7.4569400e-01   2.9987335e-01
   7.4619615e-01   2.9987335e-01
   7.4669830e-01   2.9987335e-01
   7.4720046e-01   2.9987335e-01
   7.4770261e-01   2.9987335e-01
   7.4820476e-01   2.9987335e-01
   7.4870691e-01   2.9987335e-01
   7.4920906e-01   2.9987335e-01
   7.4971121e-01   2.9987335e-01
   7.5021336e-01   2.9987335e-01
   7.5071551e-01   2.9987335e-01
   7.5121766e-01   2.9987335e-01
   7.5171981e-01   2.9987335e-01
   7.5222196e-01   2.9987335e-01
   7.5272412e-01   2.9987335e-01
   7.5322627e-01   2.9987335e-01
   7.5372842e-01   2.9987335e-01
   7.5423057e-01   2.9987335e-01
   7.5473272e-01   2.9987335e-01
   7.5523487e-01   2.9987335e-01
   7.5573702e-01   2.9987335e-01
   7.5623917e-01   2.9987335e-01
   7.5674132e-01   2.9987335e-01
   7.5724347e-01   2.9987335e-01
   7.5774562e-01   2.9987335e-01
   7.5824777e-01   2.9987335e-01
   7.5874993e-01   2.9987335e-01
   7.5925208e-01   2.9987335e-01
   7.5975423e-01   2.9987335e-01
   7.6025638e-01   2.9987335e-01
   7.6075853e-01   2.9987335e-01
   7.6126068e-01   2.9987335e-01
   7.6176283e-01   2.9987335e-01
   7.6226498e-01   2.9987335e-01
   7.6276713e-01   2.9987335e-01
   7.6326928e-01   2.9987335e-01
   7.6377143e-01   2.9987335e-01
   7.6427358e-01   2.9987335e-01
   7.6477574e-01   2.9987335e-01
   7.6527789e-01   2.9987335e-01
   7.6578004e-01   2.9987335e-01
   7.6628219e-01   2.9987335e-01
   7.6678434e-01   2.9987335e-01
   7.6728649e-01   2.9987335e-01
   7.6778864e-01   2.9987335e-01
   7.6829079e-01   2.9987335e-01
   7.6879294e-01   2.9987335e-01
   7.6929509e-01   2.9987335e-01
   7.6979724e-01   2.9987335e-01
   7.7029939e-01   2.9987335e-01
   7.7080155e-01   2.9987335e-01
   7.7130370e-01   2.9987335e-01
   7.7180585e-01   2.9987335e-01
   7.7230800e-01   2.9987335e-01
   7.7281015e-01   2.9987335e-01
   7.7331230e-01   2.9987335e-01
   7.7381445e-01   2.9987335e-01
   7.7431660e-01   2.9987335e-01
   7.7481875e-01   2.9987335e-01
   7.7532090e-01   2.9987335e-01
   7.7582305e-01   2.9987335e-01
   7.7632520e-01   2.9987335e-01
   7.7682736e-01   2.9987335e-01
   7.7732951e-01   2.9987335e-01
   7.7783166e-01   2.9987335e-01
   7.7833381e-01   2.9987335e-01
   7.7883596e-01   2.9987335e-01
   7.7933811e-01   2.9987335e-01
   7.7984026e-01   2.9987335e-01
   7.8034241e-01   2.9987335e-01
   7.8084456e-01   2.9987335e-01
   7.8134671e-01   2.9987335e-01
   7.8184886e-01   2.9987335e-01
   7.8235101e-01   2.9987335e-01
   7.8285317e-01   2.9987335e-01
   7.8335532e-01   2.9987335e-01
   7.8385747e-01   2.9987335e-01
   7.8435962e-01   2.9987335e-01
   7.8486177e-01   2.9987335e-01
   7.8536392e-01   2.9987335e-01
   7.8586607e-01   2.9987335e-01
   7.8636822e-01   2.9987335e-01
   7.8687037e-01   2.9987335e-01
   7.8737252e-01   2.9987335e-01
   7.8787467e-01   2.9987335e-01
   7.8837682e-01   2.9987335e-01
   7.8887898e-01   2.9987335e-01
   7.8938113e-01   2.9987335e-01
   7.8988328e-01   2.9987335e-01
   7.9038543e-01   2.9987335e-01
   7.9088758e-01   2.9987335e-01
   7.9138973e-01   2.9987335e-01
   7.9189188e-01   2.9987335e-01
   7.9239403e-01   2.9987335e-01
   7.9289618e-01   2.9987335e-01
   7.9339833e-01   2.9987335e-01
   7.9390048e-01   2.9987335e-01
   7.9440264e-01   2.9987335e-01
   7.9490479e-01   2.9987335e-01
   7.9540694e-01   2.9987335e-01
   7.9590909e-01   2.9987335e-01
   7.9641124e-01   2.9987335e-01
   7.9691339e-01   2.9987335e-01
   7.9741554e-01   2.9987335e-01
   7.9791769e-01   2.9987335e-01
   7.9841984e-01   2.9987335e-01
   7.9892199e-01   2.9987335e-01
   7.9942414e-01   2.9987335e-01
   7.9992629e-01   2.9987335e-01
   8.0042845e-01   2.9987335e-01
   8.0093060e-01   2.9987335e-01
   8.0143275e-01   2.9987335e-01
   8.0193490e-01   2.9987335e-01
   8.0243705e-01   2.9987335e-01
   8.0293920e-01   2.9987335e-01
   8.0344135e-01   2.9987335e-01
   8.0394350e-01   2.9987335e-01
   8.0444565e-01   2.9987335e-01
   8.0494780e-01   2.9987335e-01
   8.0544995e-01   2.9987335e-01
   8.0595210e-01   2.9987335e-01
   8.0645426e-01   2.9987335e-01
   8.0695641e-01   2.9987335e-01
   8.0745856e-01   2.9987335e-01
   8.0796071e-01   2.9987335e-01
   8.0846286e-01   2.9987335e-01
   8.0896501e-01   2.9987335e-01
   8.0946716e-01   2.9987335e-01
   8.0996931e-01   2.9987335e-01
   8.1047146e-01   2.9987335e-01
   8.1097361e-01   2.9987335e-01
   8.1147576e-01   2.9987335e-01
   8.1197791e-01   2.9987335e-01
   8.1248007e-01   2.9987335e-01
   8.1298222e-01   2.9987335e-01
   8.1348437e-01   2.9987335e-01
   8.1398652e-01   2.9987335e-01
   8.1448867e-01   2.9987335e-01
   8.1499082e-01   2.9987335e-01
   8.1549297e-01   2.9987335e-01
   8.1599512e-01   2.9987335e-01
   8.1649727e-01   2.9987335e-01
   8.1699942e-01   2.9987335e-01
   8.1750157e-01   2.9987335e-01
   8.1800372e-01   2.9987335e-01
   8.1850588e-01   2.9987335e-01
   8.1900803e-01   2.9987335e-01
   8.1951018e-01   2.9987335e-01
   8.2001233e-01   2.9987335e-01
   8.2051448e-01   2.9987335e-01
   8.2101663e-01   2.9987335e-01
   8.2151878e-01   2.9987335e-01
   8.2202093e-01   2.9987335e-01
   8.2252308e-01   2.9987335e-01
   8.2302523e-01   2.9987335e-01
   8.2352738e-01   2.9987335e-01
   8.2402953e-01   2.9987335e-01
   8.2453169e-01   2.9987335e-01
   8.2503384e-01   2.9987335e-01
   8.2553599e-01   2.9987335e-01
   8.2603814e-01   2.9987335e-01
   8.2654029e-01   2.9987335e-01
   8.2704244e-01   2.9987335e-01
   8.2754459e-01   2.9987335e-01
   8.2804674e-01   2.9987335e-01
   8.2854889e-01   2.9987335e-01
   8.2905104e-01   2.9987335e-01
   8.2955319e-01   2.9987335e-01
   8.3005535e-01   2.9987335e-01
   8.3055750e-01   2.9987335e-01
   8.3105965e-01   2.9987335e-01
   8.3156180e-01   2.9987335e-01
   8.3206395e-01   2.9987335e-01
   8.3256610e-01   2.9987335e-01
   8.3306825e-01   2.9987335e-01
   8.3357040e-01   2.9987335e-01
   8.3407255e-01   2.9987335e-01
   8.3457470e-01   2.9987335e-01
   8.3507685e-01   2.9987335e-01
   8.3557900e-01   2.9987335e-01
   8.3608116e-01   2.9987335e-01
   8.3658331e-01   2.9987335e-01
   8.3708546e-01   2.9987335e-01
   8.3758761e-01   2.9987335e-01
   8.3808976e-01   2.9987335e-01
   8.3859191e-01   2.9987335e-01
   8.3909406e-01   2.9987335e-01
   8.3959621e-01   2.9987335e-01
   8.4009836e-01   2.9987335e-01
   8.4060051e-01   2.9987335e-01
   8.4110266e-01   2.9987335e-01
   8.4160481e-01   2.9987335e-01
   8.4210697e-01   2.9987335e-01
   8.4260912e-01   2.9987335e-01
   8.4311127e-01   2.9987335e-01
   8.4361342e-01   2.9987335e-01
   8.4411557e-01   2.9987335e-01
   8.4461772e-01   2.9987335e-01
   8.4511987e-01   2.9987335e-01
   8.4562202e-01   2.9987335e-01
   8.4612417e-01   2.9987335e-01
   8.4662632e-01   2.9987335e-01
   8.4712847e-01   2.9987335e-01
   8.4763062e-01   2.9987335e-01
   8.4813278e-01   2.9987335e-01
   8.4863493e-01   2.9987335e-01
   8.4913708e-01   2.9987335e-01
   8.4963923e-01   2.9987335e-01
   8.5014138e-01   2.9987335e-01
   8.5064353e-01   2.9987335e-01
   8.5114568e-01   2.9987335e-01
   8.5164783e-01   2.9987335e-01
   8.5214998e-01   2.9987335e-01
   8.5265213e-01   2.9987335e-01
   8.5315428e-01   2.9987335e-01
   8.5365643e-01   2.9987335e-01
   8.5415859e-01   2.9987335e-01
   8.5466074e-01   2.9987335e-01
   8.5516289e-01   2.9987335e-01
   8.5566504e-01   2.9987335e-01
   8.5616719e-01   2.9987335e-01
   8.5666934e-01   2.9987335e-01
   8.5717149e-01   2.9987335e-01
   8.5767364e-01   2.9987335e-01
   8.5817579e-01   2.9987335e-01
   8.5867794e-01   2.9987335e-01
   8.5918009e-01   2.9987335e-01
   8.5968224e-01   2.9987335e-01
   8.6018440e-01   2.9987335e-01
   8.6068655e-01   2.9987335e-01
   8.6118870e-01   2.9987335e-01
   8.6169085e-01   2.9987335e-01
   8.6219300e-01   2.9987335e-01
   8.6269515e-01   2.9987335e-01
   8.6319730e-01   2.9987335e-01
   8.6369945e-01   2.9987335e-01
   8.6420160e-01   2.9987335e-01
   8.6470375e-01   2.9987335e-01
   8.6520590e-01   2.9987335e-01
   8.6570805e-01   2.9987335e-01
   8.6621021e-01   2.9987335e-01
   8.6671236e-01   2.9987335e-01
   8.6721451e-01   2.9987335e-01
   8.6771666e-01   2.9987335e-01
   8.6821881e-01   2.9987335e-01
   8.6872096e-01   2.9987335e-01
   8.6922311e-01   2.9987335e-01
   8.6972526e-01   2.9987335e-01
   8.7022741e-01   2.9987335e-01
   8.7072956e-01   2.9987335e-01
   8.7123171e-01   2.9987335e-01
   8.7173387e-01   2.9987335e-01
   8.7223602e-01   2.9987335e-01
   8.7273817e-01   2.9987335e-01
   8.7324032e-01   2.9987335e-01
   8.7374247e-01   2.9987335e-01
   8.7424462e-01   2.9987335e-01
   8.7474677e-01   2.9987335e-01
   8.7524892e-01   2.9987335e-01
   8.7575107e-01   2.9987335e-01
   8.7625322e-01   2.9987335e-01
   8.7675537e-01   2.9987335e-01
   8.7725752e-01   2.9987335e-01
   8.7775968e-01   2.9987335e-01
   8.7826183e-01   2.9987335e-01
   8.7876398e-01   2.9987335e-01
   8.7926613e-01   2.9987335e-01
   8.7976828e-01   2.9987335e-01
   8.8027043e-01   2.9987335e-01
   8.8077258e-01   2.9987335e-01
   8.8127473e-01   2.9987335e-01
   8.8177688e-01   2.9987335e-01
   8.8227903e-01   2.9987335e-01
   8.8278118e-01   2.9987335e-01
   8.8328333e-01   2.9987335e-01
   8.8378549e-01   2.9987335e-01
   8.8428764e-01   2.9987335e-01
   8.8478979e-01   2.9987335e-01
   8.8529194e-01   2.9987335e-01
   8.8579409e-01   2.9987335e-01
   8.8629624e-01   2.9987335e-01
   8.8679839e-01   2.9987335e-01
   8.8730054e-01   2.9987335e-01
   8.8780269e-01   2.9987335e-01
   8.8830484e-01   2.9987335e-01
   8.8880699e-01   2.9987335e-01
   8.8930914e-01   2.9987335e-01
   8.8981130e-01   2.9987335e-01
   8.9031345e-01   2.9987335e-01
   8.9081560e-01   2.9987335e-01
   8.9131775e-01   2.9987335e-01
   8.9181990e-01   2.9987335e-01
   8.9232205e-01   2.9987335e-01
   8.9282420e-01   2.9987335e-01
   8.9332635e-01   2.9987335e-01
   8.9382850e-01   2.9987335e-01
   8.9433065e-01   2.9987335e-01
   8.9483280e-01   2.9987335e-01
   8.9533495e-01   2.9987335e-01
   8.9583711e-01   2.9987335e-01
   8.9633926e-01   2.9987335e-01
   8.9684141e-01   2.9987335e-01
   8.9734356e-01   2.9987335e-01
   8.9784571e-01   2.9987335e-01
   8.9834786e-01   2.9987335e-01
   8.9885001e-01   2.9987335e-01
   8.9935216e-01   2.9987335e-01
   8.9985431e-01   2.9987335e-01
   9.0035646e-01   2.9987335e-01
   9.0085861e-01   2.9987335e-01
   9.0136076e-01   2.9987335e-01
   9.0186292e-01   2.9987335e-01
   9.0236507e-01   2.9987335e-01
   9.0286722e-01   2.9987335e-01
   9.0336937e-01   2.9987335e-01
   9.0387152e-01   2.9987335e-01
   9.0437367e-01   2.9987335e-01
   9.0487582e-01   2.9987335e-01
   9.0537797e-01   2.9987335e-01
   9.0588012e-01   2.9987335e-01
   9.0638227e-01   2.9987335e-01
   9.0688442e-01   2.9987335e-01
   9.0738657e-01   2.9987335e-01
   9.0788873e-01   2.9987335e-01
   9.0839088e-01   2.9987335e-01
   9.0889303e-01   2.9987335e-01
   9.0939518e-01   2.9987335e-01
   9.0989733e-01   2.9987335e-01
   9.1039948e-01   2.9987335e-01
   9.1090163e-01   2.9987335e-01
   9.1140378e-01   2.9987335e-01
   9.1190593e-01   2.9987335e-01
   9.1240808e-01   2.9987335e-01
   9.1291023e-01   2.9987335e-01
   9.1341239e-01   2.9987335e-01
   9.1391454e-01   2.9987335e-01
   9.1441669e-01   2.9987335e-01
   9.1491884e-01   2.9987335e-01
   9.1542099e-01   2.9987335e-01
   9.1592314e-01   2.9987335e-01
   9.1642529e-01   2.9987335e-01
   9.1692744e-01   2.9987335e-01
   9.1742959e-01   2.9987335e-01
   9.1793174e-01   2.9987335e-01
   9.1843389e-01   2.9987335e-01
   9.1893604e-01   2.9987335e-01
   9.1943820e-01   2.9987335e-01
   9.1994035e-01   2.9987335e-01
   9.2044250e-01   2.9987335e-01
   9.2094465e-01   2.9987335e-01
   9.2144680e-01   2.9987335e-01
   9.2194895e-01   2.9987335e-01
   9.2245110e-01   2.9987335e-01
   9.2295325e-01   2.9987335e-01
   9.2345540e-01   2.9987335e-01
   9.2395755e-01   2.9987335e-01
   9.2445970e-01   2.9987335e-01
   9.2496185e-01   2.9987335e-01
   9.2546401e-01   2.9987335e-01
   9.2596616e-01   2.9987335e-01
   9.2646831e-01   2.9987335e-01
   9.2697046e-01   2.9987335e-01
   9.2747261e-01   2.9987335e-01
   9.2797476e-01   2.9987335e-01
   9.2847691e-01   2.9987335e-01
   9.2897906e-01   2.9987335e-01
   9.2948121e-01   2.9987335e-01
   9.2998336e-01   2.9987335e-01
   9.3048551e-01   2.9987335e-01
   9.3098766e-01   2.9987335e-01
   9.3148982e-01   2.9987335e-01
   9.3199197e-01   2.9987335e-01
   9.3249412e-01   2.9987335e-01
   9.3299627e-01   2.9987335e-01
   9.3349842e-01   2.9987335e-01
   9.3400057e-01   2.9987335e-01
   9.3450272e-01   2.9987335e-01
   9.3500487e-01   2.9987335e-01
   9.3550702e-01   2.9987335e-01
   9.3600917e-01   2.9987335e-01
   9.3651132e-01   2.9987335e-01
   9.3701347e-01   2.9987335e-01
   9.3751563e-01   2.9987335e-01
   9.3801778e-01   2.9987335e-01
   9.3851993e-01   2.9987335e-01
   9.3902208e-01   2.9987335e-01
   9.3952423e-01   2.9987335e-01
   9.4002638e-01   2.9987335e-01
   9.4052853e-01   2.9987335e-01
   9.4103068e-01   2.9987335e-01
   9.4153283e-01   2.9987335e-01
   9.4203498e-01   2.9987335e-01
   9.4253713e-01   2.9987335e-01
   9.4303928e-01   2.9987335e-01
   9.4354144e-01   2.9987335e-01
   9.4404359e-01   2.9987335e-01
   9.4454574e-01   2.9987335e-01
   9.4504789e-01   2.9987335e-01
   9.4555004e-01   2.9987335e-01
   9.4605219e-01   2.9987335e-01
   9.4655434e-01   2.9987335e-01
   9.4705649e-01   2.9987335e-01
   9.4755864e-01   2.9987335e-01
   9.4806079e-01   2.9987335e-01
   9.4856294e-01   2.9987335e-01
   9.4906510e-01   2.9987335e-01
   9.4956725e-01   2.9987335e-01
   9.5006940e-01   2.9987335e-01
   9.5057155e-01   2.9987335e-01
   9.5107370e-01   2.9987335e-01
   9.5157585e-01   2.9987335e-01
   9.5207800e-01   2.9987335e-01
   9.5258015e-01   2.9987335e-01
   9.5308230e-01   2.9987335e-01
   9.5358445e-01   2.9987335e-01
   9.5408660e-01   2.9987335e-01
   9.5458875e-01   2.9987335e-01
   9.5509091e-01   2.9987335e-01
   9.5559306e-01   2.9987335e-01
   9.5609521e-01   2.9987335e-01
   9.5659736e-01   2.9987335e-01
   9.5709951e-01   2.9987335e-01
   9.5760166e-01   2.9987335e-01
   9.5810381e-01   2.9987335e-01
   9.5860596e-01   2.9987335e-01
   9.5910811e-01   2.9987335e-01
   9.5961026e-01   2.9987335e-01
   9.6011241e-01   2.9987335e-01
   9.6061456e-01   2.9987335e-01
   9.6111672e-01   2.9987335e-01
   9.6161887e-01   2.9987335e-01
   9.6212102e-01   2.9987335e-01
   9.6262317e-01   2.9987335e-01
   9.6312532e-01   2.9987335e-01
   9.6362747e-01   2.9987335e-01
   9.6412962e-01   2.9987335e-01
   9.6463177e-01   2.9987335e-01
   9.6513392e-01   2.9987335e-01
   9.6563607e-01   2.9987335e-01
   9.6613822e-01   2.9987335e-01
   9.6664037e-01   2.9987335e-01
   9.6714253e-01   2.9987335e-01
   9.6764468e-01   2.9987335e-01
   9.6814683e-01   2.9987335e-01
   9.6864898e-01   2.9987335e-01
   9.6915113e-01   2.9987335e-01
   9.6965328e-01   2.9987335e-01
   9.7015543e-01   2.9987335e-01
   9.7065758e-01   2.9987335e-01
   9.7115973e-01   2.9987335e-01
   9.7166188e-01   2.9987335e-01
   9.7216403e-01   2.9987335e-01
   9.7266618e-01   2.9987335e-01
   9.7316834e-01   2.9987335e-01
   9.7367049e-01   2.9987335e-01
   9.7417264e-01   2.9987335e-01
   9.7467479e-01   2.9987335e-01
   9.7517694e-01   2.9987335e-01
   9.7567909e-01   2.9987335e-01
   9.7618124e-01   2.9987335e-01
   9.7668339e-01   2.9987335e-01
   9.7718554e-01   2.9987335e-01
   9.7768769e-01   2.9987335e-01
   9.7818984e-01   2.9987335e-01
   9.7869199e-01   2.9987335e-01
   9.7919415e-01   2.9987335e-01
   9.7969630e-01   2.9987335e-01
   9.8019845e-01   2.9987335e-01
   9.8070060e-01   2.9987335e-01
   9.8120275e-01   2.9987335e-01
   9.8170490e-01   2.9987335e-01
   9.8220705e-01   2.9987335e-01
   9.8270920e-01   2.9987335e-01
   9.8321135e-01   2.9987335e-01
   9.8371350e-01   2.9987335e-01
   9.8421565e-01   2.9987335e-01
   9.8471780e-01   2.9987335e-01
   9.8521996e-01   2.9987335e-01
   9.8572211e-01   2.9987335e-01
   9.8622426e-01   2.9987335e-01
   9.8672641e-01   2.9987335e-01
   9.8722856e-01   2.9987335e-01
   9.8773071e-01   2.9987335e-01
   9.8823286e-01   2.9987335e-01
   9.8873501e-01   2.9987335e-01
   9.8923716e-01   2.9987335e-01
   9.8973931e-01   2.9987335e-01
   9.9024146e-01   2.9987335e-01
   9.9074362e-01   2.9987335e-01
   9.9124577e-01   2.9987335e-01
   9.9174792e-01   2.9987335e-01
   9.9225007e-01   2.9987335e-01
   9.9275222e-01   2.9987335e-01
   9.9325437e-01   2.9987335e-01
   9.9375652e-01   2.9987335e-01
   9.9425867e-01   2.9987335e-01
   9.9476082e-01   2.9987335e-01
   9.9526297e-01   2.9987335e-01
   9.9576512e-01   2.9987335e-01
   9.9626727e-01   2.9987335e-01
   9.9676943e-01   2.9987335e-01
   9.9727158e-01   2.9987335e-01
   9.9777373e-01   2.9987335e-01
   9.9827588e-01   2.9987335e-01
   9.9877803e-01   2.9987335e-01
   9.9928018e-01   2.9987335e-01
   9.9978233e-01   2.9987335e-01
   1.0002845e+00   2.9987335e-01
   1.0007866e+00   2.9987335e-01
   1.0012888e+00   2.9987335e-01
   1.0017909e+00   2.9987335e-01
   1.0022931e+00   2.9987335e-01
   1.0027952e+00   2.9987335e-01
   1.0032974e+00   2.9987335e-01
   1.0037995e+00   2.9987335e-01


==> Fig_nd/Salomon_PSO.txt <==
   0.0000000e+00   2.2717920e+01
   4.9795576e-03   1.9044103e+01
   9.9591152e-03   1.6257779e+01
   1.4938673e-02   1.5274131e+01
   1.9918230e-02   1.3568420e+01
   2.4897788e-02   1.2400926e+01
   2.9877346e-02   1.1244741e+01
   3.4856903e-02   1.0242545e+01
   3.9836461e-02   9.3403251e+00
   4.4816018e-02   8.4988854e+00
   4.9795576e-02   7.6475693e+00
   5.4775134e-02   6.9626769e+00
   5.9754691e-02   6.3467694e+00
   6.4734249e-02   5.8372768e+00
   6.9713806e-02   5.3216587e+00
   7.4693364e-02   4.8331395e+00
   7.9672922e-02   4.4023666e+00
   8.4652479e-02   4.0013741e+00
   8.9632037e-02   3.6391680e+00
   9.4611594e-02   3.3243959e+00
   9.9591152e-02   3.0043266e+00
   1.0457071e-01   2.7549629e+00
   1.0955027e-01   2.5361398e+00
   1.1452982e-01   2.3065469e+00
   1.1950938e-01   2.1170285e+00
   1.2448894e-01   2.0012906e+00
   1.2946850e-01   1.8078743e+00
   1.3444806e-01   1.7004545e+00
   1.3942761e-01   1.5446804e+00
   1.4440717e-01   1.4186449e+00
   1.4938673e-01   1.3377747e+00
   1.5436629e-01   1.3000475e+00
   1.5934584e-01   1.1999992e+00
   1.6432540e-01   1.1115833e+00
   1.6930496e-01   1.0217129e+00
   1.7428452e-01   9.9990220e-01
   1.7926407e-01   9.2577135e-01
   1.8424363e-01   8.9992685e-01
   1.8922319e-01   8.0755760e-01
   1.9420275e-01   8.0002284e-01
   1.9918230e-01   7.8367478e-01
   2.0416186e-01   7.0108461e-01
   2.0914142e-01   6.9987740e-01
   2.1412098e-01   6.2021447e-01
   2.1910053e-01   6.0039744e-01
   2.2408009e-01   5.9993990e-01
   2.2905965e-01   5.9987616e-01
   2.3403921e-01   5.3944293e-01
   2.3901877e-01   5.0205025e-01
   2.4399832e-01   5.0008574e-01
   2.4897788e-01   4.9989521e-01
   2.5395744e-01   4.9987717e-01
   2.5893700e-01   4.9987457e-01
   2.6391655e-01   4.9987349e-01
   2.6889611e-01   4.8706136e-01
   2.7387567e-01   4.0081811e-01
   2.7885523e-01   4.0002395e-01
   2.8383478e-01   3.9988685e-01
   2.8881434e-01   3.9987513e-01
   2.9379390e-01   3.9987396e-01
   2.9877346e-01   3.9987378e-01
   3.0375301e-01   3.9987367e-01
   3.0873257e-01   3.9987354e-01
   3.1371213e-01   3.9987343e-01
   3.1869169e-01   3.9987340e-01
   3.2367124e-01   3.9987336e-01
   3.2865080e-01   3.9987336e-01
   3.3363036e-01   3.9987335e-01
   3.3860992e-01   3.9987335e-01
   3.4358947e-01   3.9987335e-01
   3.4856903e-01   3.9987335e-01
   3.5354859e-01   3.9987335e-01
   3.5852815e-01   3.6085026e-01
   3.6350771e-01   2.9999467e-01
   3.6848726e-01   2.9987880e-01
   3.7346682e-01   2.9987618e-01
   3.7844638e-01   2.9987397e-01
   3.8342594e-01   2.9987362e-01
   3.8840549e-01   2.9987348e-01
   3.9338505e-01   2.9987344e-01
   3.9836461e-01   2.9987339e-01
   4.0334417e-01   2.9987338e-01
   4.0832372e-01   2.9987337e-01
   4.1330328e-01   2.9987337e-01
   4.1828284e-01   2.9987337e-01
   4.2326240e-01   2.9987336e-01
   4.2824195e-01   2.9987336e-01
   4.3322151e-01   2.9987335e-01
   4.3820107e-01   2.9987335e-01
   4.4318063e-01   2.9987335e-01
   4.4816018e-01   2.9987335e-01
   4.5313974e-01   2.9987335e-01
   4.5811930e-01   2.9987335e-01
   4.6309886e-01   2.9987335e-01
   4.6807841e-01   2.9987335e-01
   4.7305797e-01   2.9987335e-01
   4.7803753e-01   2.9987335e-01
   4.8301709e-01   2.9987335e-01
   4.8799665e-01   2.9987335e-01
   4.9297620e-01   2.9987335e-01
   4.9795576e-01   2.9987335e-01
   5.0293532e-01   2.9987335e-01
   5.0791488e-01   2.9987335e-01
   5.1289443e-01   2.9987335e-01
   5.1787399e-01   2.9987335e-01
   5.2285355e-01   2.9987335e-01
   5.2783311e-01   2.9987335e-01
   5.3281266e-01   2.9987335e-01
   5.3779222e-01   2.9987335e-01
   5.4277178e-01   2.9987335e-01
   5.4775134e-01   2.9987335e-01
   5.5273089e-01   2.9987335e-01
   5.5771045e-01   2.9987335e-01
   5.6269001e-01   2.9987335e-01
   5.6766957e-01   2.9987335e-01
   5.7264912e-01   2.9987335e-01
   5.7762868e-01   2.9987335e-01
   5.8260824e-01   2.9987335e-01
   5.8758780e-01   2.9987335e-01
   5.9256736e-01   2.9987335e-01
   5.9754691e-01   2.9987335e-01
   6.0252647e-01   2.9987335e-01
   6.0750603e-01   2.9987335e-01
   6.1248559e-01   2.9987335e-01
   6.1746514e-01   2.9987335e-01
   6.2244470e-01   2.9987335e-01
   6.2742426e-01   2.9987335e-01
   6.3240382e-01   2.9987335e-01
   6.3738337e-01   2.9987335e-01
   6.4236293e-01   2.9987335e-01
   6.4734249e-01   2.9987335e-01
   6.5232205e-01   2.9987335e-01
   6.5730160e-01   2.9987335e-01
   6.6228116e-01   2.9987335e-01
   6.6726072e-01   2.9987335e-01
   6.7224028e-01   2.9987335e-01
   6.7721983e-01   2.9987335e-01
   6.8219939e-01   2.9987335e-01
   6.8717895e-01   2.9987335e-01
   6.9215851e-01   2.9987335e-01
   6.9713806e-01   2.9987335e-01
   7.0211762e-01   2.9987335e-01
   7.0709718e-01   2.9987335e-01
   7.1207674e-01   2.9987335e-01
   7.1705630e-01   2.9987335e-01
   7.2203585e-01   2.9987335e-01
   7.2701541e-01   2.9987335e-01
   7.3199497e-01   2.9987335e-01
   7.3697453e-01   2.9987335e-01
   7.4195408e-01   2.9987335e-01
   7.4693364e-01   2.9987335e-01
   7.5191320e-01   2.9987335e-01
   7.5689276e-01   2.9987335e-01
   7.6187231e-01   2.9987335e-01
   7.6685187e-01   2.9987335e-01
   7.7183143e-01   2.9987335e-01
   7.7681099e-01   2.9987335e-01
   7.8179054e-01   2.9987335e-01
   7.8677010e-01   2.9987335e-01
   7.9174966e-01   2.9987335e-01
   7.9672922e-01   2.9987335e-01
   8.0170877e-01   2.9987335e-01
   8.0668833e-01   2.9987335e-01
   8.1166789e-01   2.9987335e-01
   8.1664745e-01   2.9987335e-01
   8.2162700e-01   2.9987335e-01
   8.2660656e-01   2.9987335e-01
   8.3158612e-01   2.9987335e-01
   8.3656568e-01   2.9987335e-01
   8.4154524e-01   2.9987335e-01
   8.4652479e-01   2.9987335e-01
   8.5150435e-01   2.9987335e-01
   8.5648391e-01   2.9987335e-01
   8.6146347e-01   2.9987335e-01
   8.6644302e-01   2.9987335e-01
   8.7142258e-01   2.9987335e-01
   8.7640214e-01   2.9987335e-01
   8.8138170e-01   2.9987335e-01
   8.8636125e-01   2.9987335e-01
   8.9134081e-01   2.9987335e-01
   8.9632037e-01   2.9987335e-01
   9.0129993e-01   2.9987335e-01
   9.0627948e-01   2.9987335e-01
   9.1125904e-01   2.9987335e-01
   9.1623860e-01   2.9987335e-01
   9.2121816e-01   2.9987335e-01
   9.2619771e-01   2.9987335e-01
   9.3117727e-01   2.9987335e-01
   9.3615683e-01   2.9987335e-01
   9.4113639e-01   2.9987335e-01
   9.4611594e-01   2.9987335e-01
   9.5109550e-01   2.9987335e-01
   9.5607506e-01   2.9987335e-01
   9.6105462e-01   2.9987335e-01
   9.6603418e-01   2.9987335e-01
   9.7101373e-01   2.9987335e-01
   9.7599329e-01   2.9987335e-01
   9.8097285e-01   2.9987335e-01
   9.8595241e-01   2.9987335e-01
   9.9093196e-01   2.9987335e-01
   9.9591152e-01   2.9987335e-01
   1.0008911e+00   2.9987335e-01
   1.0058706e+00   2.9987335e-01
   1.0108502e+00   2.9987335e-01
   1.0158298e+00   2.9987335e-01
   1.0208093e+00   2.9987335e-01
   1.0257889e+00   2.9987335e-01
   1.0307684e+00   2.9987335e-01
   1.0357480e+00   2.9987335e-01
   1.0407275e+00   2.9987335e-01
   1.0457071e+00   2.9987335e-01
   1.0506867e+00   2.9987335e-01
   1.0556662e+00   2.9987335e-01
   1.0606458e+00   2.9987335e-01
   1.0656253e+00   2.9987335e-01
   1.0706049e+00   2.9987335e-01
   1.0755844e+00   2.9987335e-01
   1.0805640e+00   2.9987335e-01
   1.0855436e+00   2.9987335e-01
   1.0905231e+00   2.9987335e-01
   1.0955027e+00   2.9987335e-01
   1.1004822e+00   2.9987335e-01
   1.1054618e+00   2.9987335e-01
   1.1104413e+00   2.9987335e-01
   1.1154209e+00   2.9987335e-01
   1.1204005e+00   2.9987335e-01
   1.1253800e+00   2.9987335e-01
   1.1303596e+00   2.9987335e-01
   1.1353391e+00   2.9987335e-01
   1.1403187e+00   2.9987335e-01
   1.1452982e+00   2.9987335e-01
   1.1502778e+00   2.9987335e-01
   1.1552574e+00   2.9987335e-01
   1.1602369e+00   2.9987335e-01
   1.1652165e+00   2.9987335e-01
   1.1701960e+00   2.9987335e-01
   1.1751756e+00   2.9987335e-01
   1.1801552e+00   2.9987335e-01
   1.1851347e+00   2.9987335e-01
   1.1901143e+00   2.9987335e-01
   1.1950938e+00   2.9987335e-01
   1.2000734e+00   2.9987335e-01
   1.2050529e+00   2.9987335e-01
   1.2100325e+00   2.9987335e-01
   1.2150121e+00   2.9987335e-01
   1.2199916e+00   2.9987335e-01
   1.2249712e+00   2.9987335e-01
   1.2299507e+00   2.9987335e-01
   1.2349303e+00   2.9987335e-01
   1.2399098e+00   2.9987335e-01
   1.2448894e+00   2.9987335e-01
   1.2498690e+00   2.9987335e-01
   1.2548485e+00   2.9987335e-01
   1.2598281e+00   2.9987335e-01
   1.2648076e+00   2.9987335e-01
   1.2697872e+00   2.9987335e-01
   1.2747667e+00   2.9987335e-01
   1.2797463e+00   2.9987335e-01
   1.2847259e+00   2.9987335e-01
   1.2897054e+00   2.9987335e-01
   1.2946850e+00   2.9987335e-01
   1.2996645e+00   2.9987335e-01
   1.3046441e+00   2.9987335e-01
   1.3096237e+00   2.9987335e-01
   1.3146032e+00   2.9987335e-01
   1.3195828e+00   2.9987335e-01
   1.3245623e+00   2.9987335e-01
   1.3295419e+00   2.9987335e-01
   1.3345214e+00   2.9987335e-01
   1.3395010e+00   2.9987335e-01
   1.3444806e+00   2.9987335e-01
   1.3494601e+00   2.9987335e-01
   1.3544397e+00   2.9987335e-01
   1.3594192e+00   2.9987335e-01
   1.3643988e+00   2.9987335e-01
   1.3693783e+00   2.9987335e-01
   1.3743579e+00   2.9987335e-01
   1.3793375e+00   2.9987335e-01
   1.3843170e+00   2.9987335e-01
   1.3892966e+00   2.9987335e-01
   1.3942761e+00   2.9987335e-01
   1.3992557e+00   2.9987335e-01
   1.4042352e+00   2.9987335e-01
   1.4092148e+00   2.9987335e-01
   1.4141944e+00   2.9987335e-01
   1.4191739e+00   2.9987335e-01
   1.4241535e+00   2.9987335e-01
   1.4291330e+00   2.9987335e-01
   1.4341126e+00   2.9987335e-01
   1.4390921e+00   2.9987335e-01
   1.4440717e+00   2.9987335e-01
   1.4490513e+00   2.9987335e-01
   1.4540308e+00   2.9987335e-01
   1.4590104e+00   2.9987335e-01
   1.4639899e+00   2.9987335e-01
   1.4689695e+00   2.9987335e-01
   1.4739491e+00   2.9987335e-01
   1.4789286e+00   2.9987335e-01
   1.4839082e+00   2.9987335e-01
   1.4888877e+00   2.9987335e-01
   1.4938673e+00   2.9987335e-01
   1.4988468e+00   2.9987335e-01
   1.5038264e+00   2.9987335e-01
   1.5088060e+00   2.9987335e-01
   1.5137855e+00   2.9987335e-01
   1.5187651e+00   2.9987335e-01
   1.5237446e+00   2.9987335e-01
   1.5287242e+00   2.9987335e-01
   1.5337037e+00   2.9987335e-01
   1.5386833e+00   2.9987335e-01
   1.5436629e+00   2.9987335e-01
   1.5486424e+00   2.9987335e-01
   1.5536220e+00   2.9987335e-01
   1.5586015e+00   2.9987335e-01
   1.5635811e+00   2.9987335e-01
   1.5685606e+00   2.9987335e-01
   1.5735402e+00   2.9987335e-01
   1.5785198e+00   2.9987335e-01
   1.5834993e+00   2.9987335e-01
   1.5884789e+00   2.9987335e-01
   1.5934584e+00   2.9987335e-01
   1.5984380e+00   2.9987335e-01
   1.6034175e+00   2.9987335e-01
   1.6083971e+00   2.9987335e-01
   1.6133767e+00   2.9987335e-01
   1.6183562e+00   2.9987335e-01
   1.6233358e+00   2.9987335e-01
   1.6283153e+00   2.9987335e-01
   1.6332949e+00   2.9987335e-01
   1.6382745e+00   2.9987335e-01
   1.6432540e+00   2.9987335e-01
   1.6482336e+00   2.9987335e-01
   1.6532131e+00   2.9987335e-01
   1.6581927e+00   2.9987335e-01
   1.6631722e+00   2.9987335e-01
   1.6681518e+00   2.9987335e-01
   1.6731314e+00   2.9987335e-01
   1.6781109e+00   2.9987335e-01
   1.6830905e+00   2.9987335e-01
   1.6880700e+00   2.9987335e-01
   1.6930496e+00   2.9987335e-01
   1.6980291e+00   2.9987335e-01
   1.7030087e+00   2.9987335e-01
   1.7079883e+00   2.9987335e-01
   1.7129678e+00   2.9987335e-01
   1.7179474e+00   2.9987335e-01
   1.7229269e+00   2.9987335e-01
   1.7279065e+00   2.9987335e-01
   1.7328860e+00   2.9987335e-01
   1.7378656e+00   2.9987335e-01
   1.7428452e+00   2.9987335e-01
   1.7478247e+00   2.9987335e-01
   1.7528043e+00   2.9987335e-01
   1.7577838e+00   2.9987335e-01
   1.7627634e+00   2.9987335e-01
   1.7677429e+00   2.9987335e-01
   1.7727225e+00   2.9987335e-01
   1.7777021e+00   2.9987335e-01
   1.7826816e+00   2.9987335e-01
   1.7876612e+00   2.9987335e-01
   1.7926407e+00   2.9987335e-01
   1.7976203e+00   2.9987335e-01
   1.8025999e+00   2.9987335e-01
   1.8075794e+00   2.9987335e-01
   1.8125590e+00   2.9987335e-01
   1.8175385e+00   2.9987335e-01
   1.8225181e+00   2.9987335e-01
   1.8274976e+00   2.9987335e-01
   1.8324772e+00   2.9987335e-01
   1.8374568e+00   2.9987335e-01
   1.8424363e+00   2.9987335e-01
   1.8474159e+00   2.9987335e-01
   1.8523954e+00   2.9987335e-01
   1.8573750e+00   2.9987335e-01
   1.8623545e+00   2.9987335e-01
   1.8673341e+00   2.9987335e-01
   1.8723137e+00   2.9987335e-01
   1.8772932e+00   2.9987335e-01
   1.8822728e+00   2.9987335e-01
   1.8872523e+00   2.9987335e-01
   1.8922319e+00   2.9987335e-01
   1.8972114e+00   2.9987335e-01
   1.9021910e+00   2.9987335e-01
   1.9071706e+00   2.9987335e-01
   1.9121501e+00   2.9987335e-01
   1.9171297e+00   2.9987335e-01
   1.9221092e+00   2.9987335e-01
   1.9270888e+00   2.9987335e-01
   1.9320684e+00   2.9987335e-01
   1.9370479e+00   2.9987335e-01
   1.9420275e+00   2.9987335e-01
   1.9470070e+00   2.9987335e-01
   1.9519866e+00   2.9987335e-01
   1.9569661e+00   2.9987335e-01
   1.9619457e+00   2.9987335e-01
   1.9669253e+00   2.9987335e-01
   1.9719048e+00   2.9987335e-01
   1.9768844e+00   2.9987335e-01
   1.9818639e+00   2.9987335e-01
   1.9868435e+00   2.9987335e-01
   1.9918230e+00   2.9987335e-01
   1.9968026e+00   2.9987335e-01
   2.0017822e+00   2.9987335e-01
   2.0067617e+00   2.9987335e-01
   2.0117413e+00   2.9987335e-01
   2.0167208e+00   2.9987335e-01
   2.0217004e+00   2.9987335e-01
   2.0266799e+00   2.9987335e-01
   2.0316595e+00   2.9987335e-01
   2.0366391e+00   2.9987335e-01
   2.0416186e+00   2.9987335e-01
   2.0465982e+00   2.9987335e-01
   2.0515777e+00   2.9987335e-01
   2.0565573e+00   2.9987335e-01
   2.0615368e+00   2.9987335e-01
   2.0665164e+00   2.9987335e-01
   2.0714960e+00   2.9987335e-01
   2.0764755e+00   2.9987335e-01
   2.0814551e+00   2.9987335e-01
   2.0864346e+00   2.9987335e-01
   2.0914142e+00   2.9987335e-01
   2.0963938e+00   2.9987335e-01
   2.1013733e+00   2.9987335e-01
   2.1063529e+00   2.9987335e-01
   2.1113324e+00   2.9987335e-01
   2.1163120e+00   2.9987335e-01
   2.1212915e+00   2.9987335e-01
   2.1262711e+00   2.9987335e-01
   2.1312507e+00   2.9987335e-01
   2.1362302e+00   2.9987335e-01
   2.1412098e+00   2.9987335e-01
   2.1461893e+00   2.9987335e-01
   2.1511689e+00   2.9987335e-01
   2.1561484e+00   2.9987335e-01
   2.1611280e+00   2.9987335e-01
   2.1661076e+00   2.9987335e-01
   2.1710871e+00   2.9987335e-01
   2.1760667e+00   2.9987335e-01
   2.1810462e+00   2.9987335e-01
   2.1860258e+00   2.9987335e-01
   2.1910053e+00   2.9987335e-01
   2.1959849e+00   2.9987335e-01
   2.2009645e+00   2.9987335e-01
   2.2059440e+00   2.9987335e-01
   2.2109236e+00   2.9987335e-01
   2.2159031e+00   2.9987335e-01
   2.2208827e+00   2.9987335e-01
   2.2258622e+00   2.9987335e-01
   2.2308418e+00   2.9987335e-01
   2.2358214e+00   2.9987335e-01
   2.2408009e+00   2.9987335e-01
   2.2457805e+00   2.9987335e-01
   2.2507600e+00   2.9987335e-01
   2.2557396e+00   2.9987335e-01
   2.2607192e+00   2.9987335e-01
   2.2656987e+00   2.9987335e-01
   2.2706783e+00   2.9987335e-01
   2.2756578e+00   2.9987335e-01
   2.2806374e+00   2.9987335e-01
   2.2856169e+00   2.9987335e-01
   2.2905965e+00   2.9987335e-01
   2.2955761e+00   2.9987335e-01
   2.3005556e+00   2.9987335e-01
   2.3055352e+00   2.9987335e-01
   2.3105147e+00   2.9987335e-01
   2.3154943e+00   2.9987335e-01
   2.3204738e+00   2.9987335e-01
   2.3254534e+00   2.9987335e-01
   2.3304330e+00   2.9987335e-01
   2.3354125e+00   2.9987335e-01
   2.3403921e+00   2.9987335e-01
   2.3453716e+00   2.9987335e-01
   2.3503512e+00   2.9987335e-01
   2.3553307e+00   2.9987335e-01
   2.3603103e+00   2.9987335e-01
   2.3652899e+00   2.9987335e-01
   2.3702694e+00   2.9987335e-01
   2.3752490e+00   2.9987335e-01
   2.3802285e+00   2.9987335e-01
   2.3852081e+00   2.9987335e-01
   2.3901877e+00   2.9987335e-01
   2.3951672e+00   2.9987335e-01
   2.4001468e+00   2.9987335e-01
   2.4051263e+00   2.9987335e-01
   2.4101059e+00   2.9987335e-01
   2.4150854e+00   2.9987335e-01
   2.4200650e+00   2.9987335e-01
   2.4250446e+00   2.9987335e-01
   2.4300241e+00   2.9987335e-01
   2.4350037e+00   2.9987335e-01
   2.4399832e+00   2.9987335e-01
   2.4449628e+00   2.9987335e-01
   2.4499423e+00   2.9987335e-01
   2.4549219e+00   2.9987335e-01
   2.4599015e+00   2.9987335e-01
   2.4648810e+00   2.9987335e-01
   2.4698606e+00   2.9987335e-01
   2.4748401e+00   2.9987335e-01
   2.4798197e+00   2.9987335e-01
   2.4847992e+00   2.9987335e-01


==> Fig_nd/Schwefel_CR.txt <==
   0.0000000e+00   2.9637130e+00
   5.6191187e-04   2.9439737e+00
   1.1238237e-03   2.9278790e+00
   1.6857356e-03   2.9081278e+00
   2.2476475e-03   2.8941117e+00
   2.8095594e-03   2.8823802e+00
   3.3714712e-03   2.8687417e+00
   3.9333831e-03   2.8583541e+00
   4.4952950e-03   2.8506754e+00
   5.0572069e-03   2.8412055e+00
   5.6191187e-03   2.8291464e+00
   6.1810306e-03   2.8221049e+00
   6.7429425e-03   2.8091105e+00
   7.3048544e-03   2.7997438e+00
   7.8667662e-03   2.7870751e+00
   8.4286781e-03   2.7808105e+00
   8.9905900e-03   2.7702681e+00
   9.5525018e-03   2.7600211e+00
   1.0114414e-02   2.7540554e+00
   1.0676326e-02   2.7456311e+00
   1.1238237e-02   2.7385013e+00
   1.1800149e-02   2.7316369e+00
   1.2362061e-02   2.7260754e+00
   1.2923973e-02   2.7145580e+00
   1.3485885e-02   2.7111631e+00
   1.4047797e-02   2.7019612e+00
   1.4609709e-02   2.6945773e+00
   1.5171621e-02   2.6852106e+00
   1.5733532e-02   2.6772318e+00
   1.6295444e-02   2.6704139e+00
   1.6857356e-02   2.6596951e+00
   1.7419268e-02   2.6562231e+00
   1.7981180e-02   2.6471503e+00
   1.8543092e-02   2.6410093e+00
   1.9105004e-02   2.6364999e+00
   1.9666916e-02   2.6243650e+00
   2.0228827e-02   2.6129585e+00
   2.0790739e-02   2.6035187e+00
   2.1352651e-02   2.5921236e+00
   2.1914563e-02   2.5800087e+00
   2.2476475e-02   2.5712696e+00
   2.3038387e-02   2.5632991e+00
   2.3600299e-02   2.5553502e+00
   2.4162211e-02   2.5502883e+00
   2.4724122e-02   2.5410012e+00
   2.5286034e-02   2.5342981e+00
   2.5847946e-02   2.5232689e+00
   2.6409858e-02   2.5139106e+00
   2.6971770e-02   2.5075417e+00
   2.7533682e-02   2.4968484e+00
   2.8095594e-02   2.4873371e+00
   2.8657506e-02   2.4739592e+00
   2.9219417e-02   2.4631898e+00
   2.9781329e-02   2.4573211e+00
   3.0343241e-02   2.4447172e+00
   3.0905153e-02   2.4378071e+00
   3.1467065e-02   2.4256011e+00
   3.2028977e-02   2.4183482e+00
   3.2590889e-02   2.4080936e+00
   3.3152801e-02   2.4044352e+00
   3.3714712e-02   2.3924005e+00
   3.4276624e-02   2.3831116e+00
   3.4838536e-02   2.3746436e+00
   3.5400448e-02   2.3620460e+00
   3.5962360e-02   2.3489078e+00
   3.6524272e-02   2.3387286e+00
   3.7086184e-02   2.3323161e+00
   3.7648096e-02   2.3216084e+00
   3.8210007e-02   2.3143414e+00
   3.8771919e-02   2.3048232e+00
   3.9333831e-02   2.2966150e+00
   3.9895743e-02   2.2853590e+00
   4.0457655e-02   2.2770566e+00
   4.1019567e-02   2.2672676e+00
   4.1581479e-02   2.2572104e+00
   4.2143391e-02   2.2453122e+00
   4.2705302e-02   2.2370007e+00
   4.3267214e-02   2.2219739e+00
   4.3829126e-02   2.2171210e+00
   4.4391038e-02   2.2121962e+00
   4.4952950e-02   2.2020483e+00
   4.5514862e-02   2.1935525e+00
   4.6076774e-02   2.1863776e+00
   4.6638685e-02   2.1721241e+00
   4.7200597e-02   2.1635968e+00
   4.7762509e-02   2.1545700e+00
   4.8324421e-02   2.1497381e+00
   4.8886333e-02   2.1388845e+00
   4.9448245e-02   2.1334836e+00
   5.0010157e-02   2.1243028e+00
   5.0572069e-02   2.1157246e+00
   5.1133980e-02   2.1075836e+00
   5.1695892e-02   2.0999702e+00
   5.2257804e-02   2.0908265e+00
   5.2819716e-02   2.0829479e+00
   5.3381628e-02   2.0746929e+00
   5.3943540e-02   2.0652320e+00
   5.4505452e-02   2.0537050e+00
   5.5067364e-02   2.0460713e+00
   5.5629275e-02   2.0388605e+00
   5.6191187e-02   2.0314766e+00
   5.6753099e-02   2.0216409e+00
   5.7315011e-02   2.0112624e+00
   5.7876923e-02   2.0049734e+00
   5.8438835e-02   1.9974607e+00
   5.9000747e-02   1.9879723e+00
   5.9562659e-02   1.9798252e+00
   6.0124570e-02   1.9722453e+00
   6.0686482e-02   1.9615705e+00
   6.1248394e-02   1.9559911e+00
   6.1810306e-02   1.9484302e+00
   6.2372218e-02   1.9419866e+00
   6.2934130e-02   1.9335734e+00
   6.3496042e-02   1.9292036e+00
   6.4057954e-02   1.9187979e+00
   6.4619865e-02   1.9129905e+00
   6.5181777e-02   1.9034085e+00
   6.5743689e-02   1.8987570e+00
   6.6305601e-02   1.8906908e+00
   6.6867513e-02   1.8785709e+00
   6.7429425e-02   1.8706986e+00
   6.7991337e-02   1.8652511e+00
   6.8553249e-02   1.8594753e+00
   6.9115160e-02   1.8527492e+00
   6.9677072e-02   1.8448255e+00
   7.0238984e-02   1.8373291e+00
   7.0800896e-02   1.8301479e+00
   7.1362808e-02   1.8232829e+00
   7.1924720e-02   1.8146867e+00
   7.2486632e-02   1.8032523e+00
   7.3048544e-02   1.7962518e+00
   7.3610455e-02   1.7879766e+00
   7.4172367e-02   1.7809440e+00
   7.4734279e-02   1.7712373e+00
   7.5296191e-02   1.7680611e+00
   7.5858103e-02   1.7624934e+00
   7.6420015e-02   1.7574586e+00
   7.6981927e-02   1.7497960e+00
   7.7543839e-02   1.7419554e+00
   7.8105750e-02   1.7367352e+00
   7.8667662e-02   1.7292354e+00
   7.9229574e-02   1.7229845e+00
   7.9791486e-02   1.7157723e+00
   8.0353398e-02   1.7104093e+00
   8.0915310e-02   1.7046021e+00
   8.1477222e-02   1.6958165e+00
   8.2039134e-02   1.6871986e+00
   8.2601045e-02   1.6796489e+00
   8.3162957e-02   1.6749571e+00
   8.3724869e-02   1.6678937e+00
   8.4286781e-02   1.6615885e+00
   8.4848693e-02   1.6536205e+00
   8.5410605e-02   1.6464814e+00
   8.5972517e-02   1.6382791e+00
   8.6534429e-02   1.6351436e+00
   8.7096340e-02   1.6292164e+00
   8.7658252e-02   1.6204610e+00
   8.8220164e-02   1.6091551e+00
   8.8782076e-02   1.6006835e+00
   8.9343988e-02   1.5940613e+00
   8.9905900e-02   1.5891616e+00
   9.0467812e-02   1.5850411e+00
   9.1029723e-02   1.5777712e+00
   9.1591635e-02   1.5724643e+00
   9.2153547e-02   1.5672880e+00
   9.2715459e-02   1.5585790e+00
   9.3277371e-02   1.5527301e+00
   9.3839283e-02   1.5493208e+00
   9.4401195e-02   1.5431948e+00
   9.4963107e-02   1.5345925e+00
   9.5525018e-02   1.5282961e+00
   9.6086930e-02   1.5241732e+00
   9.6648842e-02   1.5182961e+00
   9.7210754e-02   1.5113847e+00
   9.7772666e-02   1.5037576e+00
   9.8334578e-02   1.4989957e+00
   9.8896490e-02   1.4931829e+00
   9.9458402e-02   1.4878312e+00
   1.0002031e-01   1.4772664e+00
   1.0058223e-01   1.4731527e+00
   1.0114414e-01   1.4682919e+00
   1.0170605e-01   1.4648525e+00
   1.0226796e-01   1.4553811e+00
   1.0282987e-01   1.4532445e+00
   1.0339178e-01   1.4470236e+00
   1.0395370e-01   1.4447068e+00
   1.0451561e-01   1.4368810e+00
   1.0507752e-01   1.4298117e+00
   1.0563943e-01   1.4246142e+00
   1.0620134e-01   1.4190512e+00
   1.0676326e-01   1.4116371e+00
   1.0732517e-01   1.4059300e+00
   1.0788708e-01   1.4027229e+00
   1.0844899e-01   1.3959138e+00
   1.0901090e-01   1.3892624e+00
   1.0957282e-01   1.3845937e+00
   1.1013473e-01   1.3787093e+00
   1.1069664e-01   1.3740089e+00
   1.1125855e-01   1.3691239e+00
   1.1182046e-01   1.3629768e+00
   1.1238237e-01   1.3541329e+00
   1.1294429e-01   1.3512208e+00
   1.1350620e-01   1.3437824e+00
   1.1406811e-01   1.3400487e+00
   1.1463002e-01   1.3360742e+00
   1.1519193e-01   1.3263667e+00
   1.1575385e-01   1.3211545e+00
   1.1631576e-01   1.3172200e+00
   1.1687767e-01   1.3133148e+00
   1.1743958e-01   1.3067021e+00
   1.1800149e-01   1.3017948e+00
   1.1856341e-01   1.2970387e+00
   1.1912532e-01   1.2926210e+00
   1.1968723e-01   1.2888191e+00
   1.2024914e-01   1.2822444e+00
   1.2081105e-01   1.2748534e+00
   1.2137296e-01   1.2697762e+00
   1.2193488e-01   1.2665692e+00
   1.2249679e-01   1.2604137e+00
   1.2305870e-01   1.2545097e+00
   1.2362061e-01   1.2494139e+00
   1.2418252e-01   1.2469992e+00
   1.2474444e-01   1.2435222e+00
   1.2530635e-01   1.2362573e+00
   1.2586826e-01   1.2327508e+00
   1.2643017e-01   1.2287527e+00
   1.2699208e-01   1.2239636e+00
   1.2755400e-01   1.2186031e+00
   1.2811591e-01   1.2143978e+00
   1.2867782e-01   1.2078338e+00
   1.2923973e-01   1.2016409e+00
   1.2980164e-01   1.1966648e+00
   1.3036355e-01   1.1914650e+00
   1.3092547e-01   1.1881145e+00
   1.3148738e-01   1.1806105e+00
   1.3204929e-01   1.1757046e+00
   1.3261120e-01   1.1723904e+00
   1.3317311e-01   1.1675296e+00
   1.3373503e-01   1.1646031e+00
   1.3429694e-01   1.1594307e+00
   1.3485885e-01   1.1540686e+00
   1.3542076e-01   1.1476143e+00
   1.3598267e-01   1.1419104e+00
   1.3654459e-01   1.1363473e+00
   1.3710650e-01   1.1329178e+00
   1.3766841e-01   1.1297311e+00
   1.3823032e-01   1.1260440e+00
   1.3879223e-01   1.1218309e+00
   1.3935414e-01   1.1170096e+00
   1.3991606e-01   1.1113183e+00
   1.4047797e-01   1.1059095e+00
   1.4103988e-01   1.1032051e+00
   1.4160179e-01   1.0990259e+00
   1.4216370e-01   1.0919167e+00
   1.4272562e-01   1.0889477e+00
   1.4328753e-01   1.0841826e+00
   1.4384944e-01   1.0786821e+00
   1.4441135e-01   1.0753342e+00
   1.4497326e-01   1.0723375e+00
   1.4553518e-01   1.0671358e+00
   1.4609709e-01   1.0631348e+00
   1.4665900e-01   1.0595572e+00
   1.4722091e-01   1.0562987e+00
   1.4778282e-01   1.0514158e+00
   1.4834473e-01   1.0482420e+00
   1.4890665e-01   1.0446119e+00
   1.4946856e-01   1.0379728e+00
   1.5003047e-01   1.0329806e+00
   1.5059238e-01   1.0264501e+00
   1.5115429e-01   1.0234594e+00
   1.5171621e-01   1.0185979e+00
   1.5227812e-01   1.0160276e+00
   1.5284003e-01   1.0131551e+00
   1.5340194e-01   1.0081006e+00
   1.5396385e-01   1.0031077e+00
   1.5452577e-01   1.0008021e+00
   1.5508768e-01   9.9632132e-01
   1.5564959e-01   9.9137407e-01
   1.5621150e-01   9.8891197e-01
   1.5677341e-01   9.8606544e-01
   1.5733532e-01   9.8230986e-01
   1.5789724e-01   9.7984181e-01
   1.5845915e-01   9.7604049e-01
   1.5902106e-01   9.7056595e-01
   1.5958297e-01   9.6659965e-01
   1.6014488e-01   9.6305091e-01
   1.6070680e-01   9.5913097e-01
   1.6126871e-01   9.5425557e-01
   1.6183062e-01   9.5016526e-01
   1.6239253e-01   9.4400689e-01
   1.6295444e-01   9.4102965e-01
   1.6351636e-01   9.3587481e-01
   1.6407827e-01   9.3353494e-01
   1.6464018e-01   9.3112335e-01
   1.6520209e-01   9.2761990e-01
   1.6576400e-01   9.2389650e-01
   1.6632591e-01   9.2051489e-01
   1.6688783e-01   9.1743007e-01
   1.6744974e-01   9.1447784e-01
   1.6801165e-01   9.0999128e-01
   1.6857356e-01   9.0529803e-01
   1.6913547e-01   9.0205039e-01
   1.6969739e-01   8.9675366e-01
   1.7025930e-01   8.9525662e-01
   1.7082121e-01   8.9168714e-01
   1.7138312e-01   8.8812401e-01
   1.7194503e-01   8.8607474e-01
   1.7250695e-01   8.8313385e-01
   1.7306886e-01   8.7894703e-01
   1.7363077e-01   8.7243272e-01
   1.7419268e-01   8.6983874e-01
   1.7475459e-01   8.6750848e-01
   1.7531650e-01   8.6245124e-01
   1.7587842e-01   8.5859093e-01
   1.7644033e-01   8.5572159e-01
   1.7700224e-01   8.5060336e-01
   1.7756415e-01   8.4701573e-01
   1.7812606e-01   8.4483336e-01
   1.7868798e-01   8.4242259e-01
   1.7924989e-01   8.3915900e-01
   1.7981180e-01   8.3758173e-01
   1.8037371e-01   8.3103135e-01
   1.8093562e-01   8.2908065e-01
   1.8149754e-01   8.2653032e-01
   1.8205945e-01   8.2409316e-01
   1.8262136e-01   8.2053773e-01
   1.8318327e-01   8.1725211e-01
   1.8374518e-01   8.1311207e-01
   1.8430709e-01   8.1084965e-01
   1.8486901e-01   8.0698860e-01
   1.8543092e-01   8.0415388e-01
   1.8599283e-01   7.9998622e-01
   1.8655474e-01   7.9665177e-01
   1.8711665e-01   7.9384327e-01
   1.8767857e-01   7.8916681e-01
   1.8824048e-01   7.8694257e-01
   1.8880239e-01   7.8421661e-01
   1.8936430e-01   7.7835659e-01
   1.8992621e-01   7.7630224e-01
   1.9048813e-01   7.7328634e-01
   1.9105004e-01   7.7117465e-01
   1.9161195e-01   7.6839400e-01
   1.9217386e-01   7.6490327e-01
   1.9273577e-01   7.6120446e-01
   1.9329768e-01   7.5548672e-01
   1.9385960e-01   7.5383152e-01
   1.9442151e-01   7.5124640e-01
   1.9498342e-01   7.4845044e-01
   1.9554533e-01   7.4753037e-01
   1.9610724e-01   7.4363481e-01
   1.9666916e-01   7.3878310e-01
   1.9723107e-01   7.3611500e-01
   1.9779298e-01   7.3249936e-01
   1.9835489e-01   7.3087987e-01
   1.9891680e-01   7.2754835e-01
   1.9947872e-01   7.2434101e-01
   2.0004063e-01   7.2216549e-01
   2.0060254e-01   7.1912557e-01
   2.0116445e-01   7.1728032e-01
   2.0172636e-01   7.1473272e-01
   2.0228827e-01   7.1253954e-01
   2.0285019e-01   7.0832673e-01
   2.0341210e-01   7.0639314e-01
   2.0397401e-01   7.0383838e-01
   2.0453592e-01   7.0141957e-01
   2.0509783e-01   6.9696289e-01
   2.0565975e-01   6.9407433e-01
   2.0622166e-01   6.9197765e-01
   2.0678357e-01   6.8954475e-01
   2.0734548e-01   6.8737475e-01
   2.0790739e-01   6.8366350e-01
   2.0846931e-01   6.8000457e-01
   2.0903122e-01   6.7710506e-01
   2.0959313e-01   6.7565768e-01
   2.1015504e-01   6.7229619e-01
   2.1071695e-01   6.6992430e-01
   2.1127886e-01   6.6671637e-01
   2.1184078e-01   6.6321019e-01
   2.1240269e-01   6.5970368e-01
   2.1296460e-01   6.5832696e-01
   2.1352651e-01   6.5631780e-01
   2.1408842e-01   6.5366692e-01
   2.1465034e-01   6.5028737e-01
   2.1521225e-01   6.4794541e-01
   2.1577416e-01   6.4614622e-01
   2.1633607e-01   6.4243006e-01
   2.1689798e-01   6.3869316e-01
   2.1745990e-01   6.3697260e-01
   2.1802181e-01   6.3355938e-01
   2.1858372e-01   6.3105363e-01
   2.1914563e-01   6.2960066e-01
   2.1970754e-01   6.2681159e-01
   2.2026945e-01   6.2367294e-01
   2.2083137e-01   6.2112782e-01
   2.2139328e-01   6.1993087e-01
   2.2195519e-01   6.1744935e-01
   2.2251710e-01   6.1451877e-01
   2.2307901e-01   6.1194940e-01
   2.2364093e-01   6.0995085e-01
   2.2420284e-01   6.0747351e-01
   2.2476475e-01   6.0415600e-01
   2.2532666e-01   6.0249869e-01
   2.2588857e-01   5.9845957e-01
   2.2645048e-01   5.9574181e-01
   2.2701240e-01   5.9461867e-01
   2.2757431e-01   5.9174351e-01
   2.2813622e-01   5.9093112e-01
   2.2869813e-01   5.8977460e-01
   2.2926004e-01   5.8742317e-01
   2.2982196e-01   5.8315841e-01
   2.3038387e-01   5.8021754e-01
   2.3094578e-01   5.7929616e-01
   2.3150769e-01   5.7658813e-01
   2.3206960e-01   5.7342963e-01
   2.3263152e-01   5.6999621e-01
   2.3319343e-01   5.6837799e-01
   2.3375534e-01   5.6670632e-01
   2.3431725e-01   5.6374456e-01
   2.3487916e-01   5.6171923e-01
   2.3544107e-01   5.6016844e-01
   2.3600299e-01   5.5741511e-01
   2.3656490e-01   5.5601873e-01
   2.3712681e-01   5.5424297e-01
   2.3768872e-01   5.5186872e-01
   2.3825063e-01   5.4856850e-01
   2.3881255e-01   5.4690920e-01
   2.3937446e-01   5.4296232e-01
   2.3993637e-01   5.4139677e-01
   2.4049828e-01   5.3868510e-01
   2.4106019e-01   5.3597164e-01
   2.4162211e-01   5.3423421e-01
   2.4218402e-01   5.3191407e-01
   2.4274593e-01   5.2958285e-01
   2.4330784e-01   5.2800382e-01
   2.4386975e-01   5.2656058e-01
   2.4443166e-01   5.2404065e-01
   2.4499358e-01   5.2214693e-01
   2.4555549e-01   5.1945044e-01
   2.4611740e-01   5.1790874e-01
   2.4667931e-01   5.1535886e-01
   2.4724122e-01   5.1359803e-01
   2.4780314e-01   5.1140147e-01
   2.4836505e-01   5.0914936e-01
   2.4892696e-01   5.0675306e-01
   2.4948887e-01   5.0510764e-01
   2.5005078e-01   5.0405535e-01
   2.5061270e-01   5.0282507e-01
   2.5117461e-01   5.0026497e-01
   2.5173652e-01   4.9661632e-01
   2.5229843e-01   4.9475701e-01
   2.5286034e-01   4.9311957e-01
   2.5342225e-01   4.9132050e-01
   2.5398417e-01   4.8901960e-01
   2.5454608e-01   4.8761364e-01
   2.5510799e-01   4.8587563e-01
   2.5566990e-01   4.8433198e-01
   2.5623181e-01   4.8279982e-01
   2.5679373e-01   4.8121661e-01
   2.5735564e-01   4.7814903e-01
   2.5791755e-01   4.7687573e-01
   2.5847946e-01   4.7490873e-01
   2.5904137e-01   4.7378417e-01
   2.5960329e-01   4.7021464e-01
   2.6016520e-01   4.6925354e-01
   2.6072711e-01   4.6807290e-01
   2.6128902e-01   4.6498969e-01
   2.6185093e-01   4.6340059e-01
   2.6241284e-01   4.6082758e-01
   2.6297476e-01   4.5865949e-01
   2.6353667e-01   4.5627913e-01
   2.6409858e-01   4.5513448e-01
   2.6466049e-01   4.5365282e-01
   2.6522240e-01   4.5208672e-01
   2.6578432e-01   4.4965802e-01
   2.6634623e-01   4.4774200e-01
   2.6690814e-01   4.4667747e-01
   2.6747005e-01   4.4505969e-01
   2.6803196e-01   4.4334091e-01
   2.6859388e-01   4.4144828e-01
   2.6915579e-01   4.3992556e-01
   2.6971770e-01   4.3805603e-01
   2.7027961e-01   4.3626541e-01
   2.7084152e-01   4.3430699e-01
   2.7140343e-01   4.3262933e-01
   2.7196535e-01   4.3037633e-01
   2.7252726e-01   4.2856633e-01
   2.7308917e-01   4.2655123e-01
   2.7365108e-01   4.2461488e-01
   2.7421299e-01   4.2266108e-01
   2.7477491e-01   4.2119230e-01
   2.7533682e-01   4.1982106e-01
   2.7589873e-01   4.1881680e-01
   2.7646064e-01   4.1787348e-01
   2.7702255e-01   4.1594278e-01
   2.7758447e-01   4.1471141e-01
   2.7814638e-01   4.1261896e-01
   2.7870829e-01   4.1047437e-01
   2.7927020e-01   4.0901250e-01
   2.7983211e-01   4.0716568e-01
   2.8039402e-01   4.0506334e-01
   2.8095594e-01   4.0301855e-01
   2.8151785e-01   4.0149180e-01
   2.8207976e-01   4.0027975e-01
   2.8264167e-01   3.9753663e-01
   2.8320358e-01   3.9641201e-01
   2.8376550e-01   3.9526220e-01
   2.8432741e-01   3.9342425e-01
   2.8488932e-01   3.9163686e-01
   2.8545123e-01   3.8973499e-01
   2.8601314e-01   3.8905119e-01
   2.8657506e-01   3.8774889e-01
   2.8713697e-01   3.8628751e-01
   2.8769888e-01   3.8461952e-01
   2.8826079e-01   3.8295938e-01
   2.8882270e-01   3.8199406e-01
   2.8938461e-01   3.8044232e-01
   2.8994653e-01   3.7874808e-01
   2.9050844e-01   3.7726307e-01
   2.9107035e-01   3.7557027e-01
   2.9163226e-01   3.7377005e-01
   2.9219417e-01   3.7202504e-01
   2.9275609e-01   3.7050659e-01
   2.9331800e-01   3.6893258e-01
   2.9387991e-01   3.6789204e-01
   2.9444182e-01   3.6671920e-01
   2.9500373e-01   3.6539463e-01
   2.9556565e-01   3.6318201e-01
   2.9612756e-01   3.6160392e-01
   2.9668947e-01   3.6038874e-01
   2.9725138e-01   3.5946100e-01
   2.9781329e-01   3.5771559e-01
   2.9837520e-01   3.5608110e-01
   2.9893712e-01   3.5497462e-01
   2.9949903e-01   3.5378889e-01
   3.0006094e-01   3.5266443e-01
   3.0062285e-01   3.5156854e-01
   3.0118476e-01   3.5002672e-01
   3.0174668e-01   3.4803476e-01
   3.0230859e-01   3.4584455e-01
   3.0287050e-01   3.4508931e-01
   3.0343241e-01   3.4392929e-01
   3.0399432e-01   3.4240890e-01
   3.0455624e-01   3.4063913e-01
   3.0511815e-01   3.3939716e-01
   3.0568006e-01   3.3734931e-01
   3.0624197e-01   3.3618585e-01
   3.0680388e-01   3.3477648e-01
   3.0736579e-01   3.3346109e-01
   3.0792771e-01   3.3193346e-01
   3.0848962e-01   3.3148312e-01
   3.0905153e-01   3.2945265e-01
   3.0961344e-01   3.2806283e-01
   3.1017535e-01   3.2684658e-01
   3.1073727e-01   3.2575877e-01
   3.1129918e-01   3.2404823e-01
   3.1186109e-01   3.2286543e-01
   3.1242300e-01   3.2105304e-01
   3.1298491e-01   3.2040286e-01
   3.1354683e-01   3.1954591e-01
   3.1410874e-01   3.1861463e-01
   3.1467065e-01   3.1699236e-01
   3.1523256e-01   3.1563342e-01
   3.1579447e-01   3.1442517e-01
   3.1635638e-01   3.1310566e-01
   3.1691830e-01   3.1197182e-01
   3.1748021e-01   3.1087323e-01
   3.1804212e-01   3.0970200e-01
   3.1860403e-01   3.0800395e-01
   3.1916594e-01   3.0618981e-01
   3.1972786e-01   3.0551787e-01
   3.2028977e-01   3.0420467e-01
   3.2085168e-01   3.0280077e-01
   3.2141359e-01   3.0088566e-01
   3.2197550e-01   3.0006795e-01
   3.2253742e-01   2.9882537e-01
   3.2309933e-01   2.9785723e-01
   3.2366124e-01   2.9615621e-01
   3.2422315e-01   2.9526166e-01
   3.2478506e-01   2.9464349e-01
   3.2534697e-01   2.9295955e-01
   3.2590889e-01   2.9207561e-01
   3.2647080e-01   2.9084778e-01
   3.2703271e-01   2.8959825e-01
   3.2759462e-01   2.8832894e-01
   3.2815653e-01   2.8749448e-01
   3.2871845e-01   2.8598231e-01
   3.2928036e-01   2.8496335e-01
   3.2984227e-01   2.8390292e-01
   3.3040418e-01   2.8225866e-01
   3.3096609e-01   2.8086865e-01
   3.3152801e-01   2.8000979e-01
   3.3208992e-01   2.7905710e-01
   3.3265183e-01   2.7842872e-01
   3.3321374e-01   2.7725854e-01
   3.3377565e-01   2.7585528e-01
   3.3433756e-01   2.7508263e-01
   3.3489948e-01   2.7358501e-01
   3.3546139e-01   2.7195007e-01
   3.3602330e-01   2.7164215e-01
   3.3658521e-01   2.7012216e-01
   3.3714712e-01   2.6934605e-01
   3.3770904e-01   2.6863169e-01
   3.3827095e-01   2.6761860e-01
   3.3883286e-01   2.6651727e-01
   3.3939477e-01   2.6557109e-01
   3.3995668e-01   2.6410680e-01
   3.4051860e-01   2.6321568e-01
   3.4108051e-01   2.6232552e-01
   3.4164242e-01   2.6153385e-01
   3.4220433e-01   2.6009196e-01
   3.4276624e-01   2.5938492e-01
   3.4332815e-01   2.5864747e-01
   3.4389007e-01   2.5712161e-01
   3.4445198e-01   2.5628094e-01
   3.4501389e-01   2.5522203e-01
   3.4557580e-01   2.5399131e-01
   3.4613771e-01   2.5267494e-01
   3.4669963e-01   2.5179006e-01
   3.4726154e-01   2.5053517e-01
   3.4782345e-01   2.4947990e-01
   3.4838536e-01   2.4844056e-01
   3.4894727e-01   2.4798824e-01
   3.4950919e-01   2.4666198e-01
   3.5007110e-01   2.4531697e-01
   3.5063301e-01   2.4424365e-01
   3.5119492e-01   2.4332790e-01
   3.5175683e-01   2.4260980e-01
   3.5231874e-01   2.4128049e-01
   3.5288066e-01   2.4060573e-01
   3.5344257e-01   2.3935454e-01
   3.5400448e-01   2.3881800e-01
   3.5456639e-01   2.3790447e-01
   3.5512830e-01   2.3662012e-01
   3.5569022e-01   2.3527233e-01
   3.5625213e-01   2.3446545e-01
   3.5681404e-01   2.3372781e-01
   3.5737595e-01   2.3261850e-01
   3.5793786e-01   2.3167623e-01
   3.5849978e-01   2.3045379e-01
   3.5906169e-01   2.2927237e-01
   3.5962360e-01   2.2876279e-01
   3.6018551e-01   2.2821064e-01
   3.6074742e-01   2.2732925e-01
   3.6130933e-01   2.2648034e-01
   3.6187125e-01   2.2542047e-01
   3.6243316e-01   2.2464686e-01
   3.6299507e-01   2.2347082e-01
   3.6355698e-01   2.2299910e-01
   3.6411889e-01   2.2200730e-01
   3.6468081e-01   2.2135332e-01
   3.6524272e-01   2.2052613e-01
   3.6580463e-01   2.1968175e-01
   3.6636654e-01   2.1859196e-01
   3.6692845e-01   2.1797893e-01
   3.6749037e-01   2.1703653e-01
   3.6805228e-01   2.1636069e-01
   3.6861419e-01   2.1494982e-01
   3.6917610e-01   2.1364601e-01
   3.6973801e-01   2.1285845e-01
   3.7029992e-01   2.1175632e-01
   3.7086184e-01   2.1090166e-01
   3.7142375e-01   2.1039651e-01
   3.7198566e-01   2.0949594e-01
   3.7254757e-01   2.0867867e-01
   3.7310948e-01   2.0775384e-01
   3.7367140e-01   2.0671266e-01
   3.7423331e-01   2.0609952e-01
   3.7479522e-01   2.0515885e-01
   3.7535713e-01   2.0391474e-01
   3.7591904e-01   2.0360112e-01
   3.7648096e-01   2.0292857e-01
   3.7704287e-01   2.0190918e-01
   3.7760478e-01   2.0117781e-01
   3.7816669e-01   2.0056913e-01
   3.7872860e-01   2.0020334e-01
   3.7929051e-01   1.9880962e-01
   3.7985243e-01   1.9826953e-01
   3.8041434e-01   1.9766634e-01
   3.8097625e-01   1.9631188e-01
   3.8153816e-01   1.9555812e-01
   3.8210007e-01   1.9482647e-01
   3.8266199e-01   1.9401139e-01
   3.8322390e-01   1.9302611e-01
   3.8378581e-01   1.9263847e-01
   3.8434772e-01   1.9206086e-01
   3.8490963e-01   1.9077012e-01
   3.8547155e-01   1.9017365e-01
   3.8603346e-01   1.8917299e-01
   3.8659537e-01   1.8853409e-01
   3.8715728e-01   1.8797699e-01
   3.8771919e-01   1.8722486e-01
   3.8828110e-01   1.8660842e-01
   3.8884302e-01   1.8549482e-01
   3.8940493e-01   1.8498260e-01
   3.8996684e-01   1.8428679e-01
   3.9052875e-01   1.8364866e-01
   3.9109066e-01   1.8310987e-01
   3.9165258e-01   1.8183619e-01
   3.9221449e-01   1.8127679e-01
   3.9277640e-01   1.8004882e-01
   3.9333831e-01   1.7971106e-01
   3.9390022e-01   1.7920120e-01
   3.9446214e-01   1.7841932e-01
   3.9502405e-01   1.7797172e-01
   3.9558596e-01   1.7705037e-01
   3.9614787e-01   1.7636164e-01
   3.9670978e-01   1.7570214e-01
   3.9727169e-01   1.7513823e-01
   3.9783361e-01   1.7429833e-01
   3.9839552e-01   1.7355347e-01
   3.9895743e-01   1.7280970e-01
   3.9951934e-01   1.7191959e-01
   4.0008125e-01   1.7134915e-01
   4.0064317e-01   1.7079578e-01
   4.0120508e-01   1.7000318e-01
   4.0176699e-01   1.6928869e-01
   4.0232890e-01   1.6907585e-01
   4.0289081e-01   1.6811740e-01
   4.0345273e-01   1.6752501e-01
   4.0401464e-01   1.6700008e-01
   4.0457655e-01   1.6648582e-01
   4.0513846e-01   1.6567243e-01
   4.0570037e-01   1.6475984e-01
   4.0626228e-01   1.6376255e-01
   4.0682420e-01   1.6316510e-01
   4.0738611e-01   1.6244510e-01
   4.0794802e-01   1.6181952e-01
   4.0850993e-01   1.6100185e-01
   4.0907184e-01   1.6026440e-01
   4.0963376e-01   1.5999558e-01
   4.1019567e-01   1.5934188e-01
   4.1075758e-01   1.5853024e-01
   4.1131949e-01   1.5810148e-01
   4.1188140e-01   1.5731914e-01
   4.1244332e-01   1.5676233e-01
   4.1300523e-01   1.5626949e-01
   4.1356714e-01   1.5529524e-01
   4.1412905e-01   1.5444064e-01
   4.1469096e-01   1.5399871e-01
   4.1525287e-01   1.5318151e-01
   4.1581479e-01   1.5259770e-01
   4.1637670e-01   1.5200817e-01
   4.1693861e-01   1.5135710e-01
   4.1750052e-01   1.5078437e-01
   4.1806243e-01   1.5030787e-01
   4.1862435e-01   1.4979665e-01
   4.1918626e-01   1.4928778e-01
   4.1974817e-01   1.4863866e-01
   4.2031008e-01   1.4788644e-01
   4.2087199e-01   1.4741499e-01
   4.2143391e-01   1.4688260e-01
   4.2199582e-01   1.4648519e-01
   4.2255773e-01   1.4598754e-01
   4.2311964e-01   1.4532156e-01
   4.2368155e-01   1.4446449e-01
   4.2424346e-01   1.4367696e-01
   4.2480538e-01   1.4311179e-01
   4.2536729e-01   1.4231893e-01
   4.2592920e-01   1.4192533e-01
   4.2649111e-01   1.4136158e-01
   4.2705302e-01   1.4097870e-01
   4.2761494e-01   1.4042525e-01
   4.2817685e-01   1.3951220e-01
   4.2873876e-01   1.3912773e-01
   4.2930067e-01   1.3878602e-01
   4.2986258e-01   1.3818519e-01
   4.3042450e-01   1.3780035e-01
   4.3098641e-01   1.3758606e-01
   4.3154832e-01   1.3662742e-01
   4.3211023e-01   1.3631984e-01
   4.3267214e-01   1.3584262e-01
   4.3323405e-01   1.3502653e-01
   4.3379597e-01   1.3456720e-01
   4.3435788e-01   1.3396544e-01
   4.3491979e-01   1.3359794e-01
   4.3548170e-01   1.3287943e-01
   4.3604361e-01   1.3225368e-01
   4.3660553e-01   1.3169773e-01
   4.3716744e-01   1.3133433e-01
   4.3772935e-01   1.3086417e-01
   4.3829126e-01   1.3041238e-01
   4.3885317e-01   1.2988343e-01
   4.3941509e-01   1.2928105e-01
   4.3997700e-01   1.2892511e-01
   4.4053891e-01   1.2806104e-01
   4.4110082e-01   1.2773788e-01
   4.4166273e-01   1.2717116e-01
   4.4222464e-01   1.2637990e-01
   4.4278656e-01   1.2600469e-01
   4.4334847e-01   1.2575537e-01
   4.4391038e-01   1.2524019e-01
   4.4447229e-01   1.2466960e-01
   4.4503420e-01   1.2423113e-01
   4.4559612e-01   1.2399490e-01
   4.4615803e-01   1.2344977e-01
   4.4671994e-01   1.2278481e-01
   4.4728185e-01   1.2232049e-01
   4.4784376e-01   1.2190928e-01
   4.4840568e-01   1.2121715e-01
   4.4896759e-01   1.2085440e-01
   4.4952950e-01   1.2021706e-01
   4.5009141e-01   1.1961124e-01
   4.5065332e-01   1.1922291e-01
   4.5121523e-01   1.1856582e-01
   4.5177715e-01   1.1800512e-01
   4.5233906e-01   1.1748272e-01
   4.5290097e-01   1.1720778e-01
   4.5346288e-01   1.1682478e-01
   4.5402479e-01   1.1626121e-01
   4.5458671e-01   1.1582461e-01
   4.5514862e-01   1.1522675e-01
   4.5571053e-01   1.1481822e-01
   4.5627244e-01   1.1438713e-01
   4.5683435e-01   1.1386164e-01
   4.5739626e-01   1.1319694e-01
   4.5795818e-01   1.1288534e-01
   4.5852009e-01   1.1261589e-01
   4.5908200e-01   1.1196062e-01
   4.5964391e-01   1.1169234e-01
   4.6020582e-01   1.1124125e-01
   4.6076774e-01   1.1068192e-01
   4.6132965e-01   1.1028500e-01
   4.6189156e-01   1.0970847e-01
   4.6245347e-01   1.0948707e-01
   4.6301538e-01   1.0906638e-01
   4.6357730e-01   1.0863581e-01
   4.6413921e-01   1.0791674e-01
   4.6470112e-01   1.0759602e-01
   4.6526303e-01   1.0727346e-01
   4.6582494e-01   1.0669869e-01
   4.6638685e-01   1.0644084e-01
   4.6694877e-01   1.0596058e-01
   4.6751068e-01   1.0546536e-01
   4.6807259e-01   1.0499319e-01
   4.6863450e-01   1.0467050e-01
   4.6919641e-01   1.0410598e-01
   4.6975833e-01   1.0381776e-01
   4.7032024e-01   1.0328488e-01
   4.7088215e-01   1.0298336e-01
   4.7144406e-01   1.0259441e-01
   4.7200597e-01   1.0233622e-01
   4.7256789e-01   1.0173335e-01
   4.7312980e-01   1.0146128e-01
   4.7369171e-01   1.0086134e-01
   4.7425362e-01   1.0048433e-01
   4.7481553e-01   1.0029577e-01
   4.7537744e-01   9.9684717e-02
   4.7593936e-01   9.9023764e-02
   4.7650127e-01   9.8662626e-02
   4.7706318e-01   9.8358115e-02
   4.7762509e-01   9.8113532e-02
   4.7818700e-01   9.7752500e-02
   4.7874892e-01   9.7221211e-02
   4.7931083e-01   9.6755539e-02
   4.7987274e-01   9.6428843e-02
   4.8043465e-01   9.6094127e-02
   4.8099656e-01   9.5686205e-02
   4.8155848e-01   9.5341388e-02
   4.8212039e-01   9.5069742e-02
   4.8268230e-01   9.4735821e-02
   4.8324421e-01   9.4384402e-02
   4.8380612e-01   9.4076890e-02
   4.8436803e-01   9.3644555e-02
   4.8492995e-01   9.3137350e-02
   4.8549186e-01   9.2671562e-02
   4.8605377e-01   9.2341773e-02
   4.8661568e-01   9.1920576e-02
   4.8717759e-01   9.1437278e-02
   4.8773951e-01   9.1075750e-02
   4.8830142e-01   9.0895018e-02
   4.8886333e-01   9.0419790e-02
   4.8942524e-01   9.0138194e-02
   4.8998715e-01   8.9567887e-02
   4.9054907e-01   8.9359079e-02
   4.9111098e-01   8.9101578e-02
   4.9167289e-01   8.8765079e-02
   4.9223480e-01   8.8194745e-02
   4.9279671e-01   8.7798647e-02
   4.9335862e-01   8.7407369e-02
   4.9392054e-01   8.7214442e-02
   4.9448245e-01   8.6884582e-02
   4.9504436e-01   8.6694436e-02
   4.9560627e-01   8.6281100e-02
   4.9616818e-01   8.5913708e-02
   4.9673010e-01   8.5533726e-02
   4.9729201e-01   8.5189007e-02
   4.9785392e-01   8.4907353e-02
   4.9841583e-01   8.4624506e-02
   4.9897774e-01   8.4181661e-02
   4.9953966e-01   8.3813543e-02
   5.0010157e-01   8.3383361e-02
   5.0066348e-01   8.3114134e-02
   5.0122539e-01   8.2900279e-02
   5.0178730e-01   8.2587736e-02
   5.0234921e-01   8.2142572e-02
   5.0291113e-01   8.1877998e-02
   5.0347304e-01   8.1533424e-02
   5.0403495e-01   8.1226200e-02
   5.0459686e-01   8.0761740e-02
   5.0515877e-01   8.0497992e-02
   5.0572069e-01   8.0215829e-02
   5.0628260e-01   7.9817748e-02
   5.0684451e-01   7.9493367e-02
   5.0740642e-01   7.9173428e-02
   5.0796833e-01   7.8769528e-02
   5.0853025e-01   7.8458127e-02
   5.0909216e-01   7.8273913e-02
   5.0965407e-01   7.8099283e-02
   5.1021598e-01   7.7672137e-02
   5.1077789e-01   7.7365926e-02
   5.1133980e-01   7.7129884e-02
   5.1190172e-01   7.6806092e-02
   5.1246363e-01   7.6390068e-02
   5.1302554e-01   7.6055517e-02
   5.1358745e-01   7.5742204e-02
   5.1414936e-01   7.5498098e-02
   5.1471128e-01   7.5099573e-02
   5.1527319e-01   7.4675184e-02
   5.1583510e-01   7.4518980e-02
   5.1639701e-01   7.4184407e-02
   5.1695892e-01   7.4000588e-02
   5.1752084e-01   7.3650119e-02
   5.1808275e-01   7.3403952e-02
   5.1864466e-01   7.3114526e-02
   5.1920657e-01   7.2763021e-02
   5.1976848e-01   7.2410946e-02
   5.2033039e-01   7.2254128e-02
   5.2089231e-01   7.1950128e-02
   5.2145422e-01   7.1674779e-02
   5.2201613e-01   7.1283760e-02
   5.2257804e-01   7.0937667e-02
   5.2313995e-01   7.0632976e-02
   5.2370187e-01   7.0371078e-02
   5.2426378e-01   7.0000808e-02
   5.2482569e-01   6.9806537e-02
   5.2538760e-01   6.9492186e-02
   5.2594951e-01   6.9328173e-02
   5.2651143e-01   6.9064240e-02
   5.2707334e-01   6.8877020e-02
   5.2763525e-01   6.8574383e-02
   5.2819716e-01   6.8197442e-02
   5.2875907e-01   6.7856977e-02
   5.2932098e-01   6.7643507e-02
   5.2988290e-01   6.7351353e-02
   5.3044481e-01   6.7085382e-02
   5.3100672e-01   6.6723470e-02
   5.3156863e-01   6.6459022e-02
   5.3213054e-01   6.6238961e-02
   5.3269246e-01   6.6084024e-02
   5.3325437e-01   6.5800504e-02
   5.3381628e-01   6.5499391e-02
   5.3437819e-01   6.5243284e-02
   5.3494010e-01   6.4998366e-02
   5.3550202e-01   6.4597244e-02
   5.3606393e-01   6.4358174e-02
   5.3662584e-01   6.4133825e-02
   5.3718775e-01   6.3917286e-02
   5.3774966e-01   6.3714198e-02
   5.3831157e-01   6.3378892e-02
   5.3887349e-01   6.3097794e-02
   5.3943540e-01   6.2843714e-02
   5.3999731e-01   6.2650867e-02
   5.4055922e-01   6.2333603e-02
   5.4112113e-01   6.2208391e-02
   5.4168305e-01   6.1924807e-02
   5.4224496e-01   6.1744854e-02
   5.4280687e-01   6.1504012e-02
   5.4336878e-01   6.1187962e-02
   5.4393069e-01   6.0927655e-02
   5.4449261e-01   6.0679024e-02
   5.4505452e-01   6.0434618e-02
   5.4561643e-01   6.0109404e-02
   5.4617834e-01   5.9938401e-02
   5.4674025e-01   5.9705592e-02
   5.4730216e-01   5.9456722e-02
   5.4786408e-01   5.9106403e-02
   5.4842599e-01   5.8878255e-02
   5.4898790e-01   5.8713377e-02
   5.4954981e-01   5.8419564e-02
   5.5011172e-01   5.8192394e-02
   5.5067364e-01   5.8088253e-02
   5.5123555e-01   5.7689324e-02
   5.5179746e-01   5.7550079e-02
   5.5235937e-01   5.7240410e-02
   5.5292128e-01   5.7054529e-02
   5.5348320e-01   5.6778935e-02
   5.5404511e-01   5.6655054e-02
   5.5460702e-01   5.6474932e-02
   5.5516893e-01   5.6254069e-02
   5.5573084e-01   5.6093835e-02
   5.5629275e-01   5.5707891e-02
   5.5685467e-01   5.5558771e-02
   5.5741658e-01   5.5275362e-02
   5.5797849e-01   5.5050289e-02
   5.5854040e-01   5.4770485e-02
   5.5910231e-01   5.4678189e-02
   5.5966423e-01   5.4455886e-02
   5.6022614e-01   5.4177596e-02
   5.6078805e-01   5.3904436e-02
   5.6134996e-01   5.3731183e-02
   5.6191187e-01   5.3319033e-02
   5.6247379e-01   5.3232181e-02
   5.6303570e-01   5.3033385e-02
   5.6359761e-01   5.2817151e-02
   5.6415952e-01   5.2724441e-02
   5.6472143e-01   5.2490901e-02
   5.6528334e-01   5.2222817e-02
   5.6584526e-01   5.1944210e-02
   5.6640717e-01   5.1703069e-02
   5.6696908e-01   5.1573267e-02
   5.6753099e-01   5.1382754e-02
   5.6809290e-01   5.1177795e-02
   5.6865482e-01   5.0947476e-02
   5.6921673e-01   5.0728753e-02
   5.6977864e-01   5.0544011e-02
   5.7034055e-01   5.0364059e-02
   5.7090246e-01   5.0110233e-02
   5.7146438e-01   4.9924473e-02
   5.7202629e-01   4.9814171e-02
   5.7258820e-01   4.9576199e-02
   5.7315011e-01   4.9429929e-02
   5.7371202e-01   4.9261378e-02
   5.7427393e-01   4.9024794e-02
   5.7483585e-01   4.8779096e-02
   5.7539776e-01   4.8551724e-02
   5.7595967e-01   4.8353391e-02
   5.7652158e-01   4.8229970e-02
   5.7708349e-01   4.7918965e-02
   5.7764541e-01   4.7690664e-02
   5.7820732e-01   4.7577352e-02
   5.7876923e-01   4.7430614e-02
   5.7933114e-01   4.7253858e-02
   5.7989305e-01   4.7076576e-02
   5.8045497e-01   4.6905164e-02
   5.8101688e-01   4.6517705e-02
   5.8157879e-01   4.6404827e-02
   5.8214070e-01   4.6177400e-02
   5.8270261e-01   4.6003607e-02
   5.8326452e-01   4.5906842e-02
   5.8382644e-01   4.5707631e-02
   5.8438835e-01   4.5542423e-02
   5.8495026e-01   4.5362380e-02
   5.8551217e-01   4.5128432e-02
   5.8607408e-01   4.5054918e-02
   5.8663600e-01   4.4886564e-02
   5.8719791e-01   4.4583897e-02
   5.8775982e-01   4.4426793e-02
   5.8832173e-01   4.4214474e-02
   5.8888364e-01   4.4081940e-02
   5.8944556e-01   4.3895841e-02
   5.9000747e-01   4.3771975e-02
   5.9056938e-01   4.3562806e-02
   5.9113129e-01   4.3402164e-02
   5.9169320e-01   4.3175761e-02
   5.9225511e-01   4.2987237e-02
   5.9281703e-01   4.2861900e-02
   5.9337894e-01   4.2557696e-02
   5.9394085e-01   4.2366892e-02
   5.9450276e-01   4.2269203e-02
   5.9506467e-01   4.2117631e-02
   5.9562659e-01   4.2008170e-02
   5.9618850e-01   4.1856190e-02
   5.9675041e-01   4.1749312e-02
   5.9731232e-01   4.1572291e-02
   5.9787423e-01   4.1364660e-02
   5.9843615e-01   4.1242170e-02
   5.9899806e-01   4.1065583e-02
   5.9955997e-01   4.0860462e-02
   6.0012188e-01   4.0719264e-02
   6.0068379e-01   4.0531578e-02
   6.0124570e-01   4.0391871e-02
   6.0180762e-01   4.0170294e-02
   6.0236953e-01   4.0031891e-02
   6.0293144e-01   3.9879384e-02
   6.0349335e-01   3.9733952e-02
   6.0405526e-01   3.9530637e-02
   6.0461718e-01   3.9401697e-02
   6.0517909e-01   3.9241897e-02
   6.0574100e-01   3.9045362e-02
   6.0630291e-01   3.8923976e-02
   6.0686482e-01   3.8739384e-02
   6.0742674e-01   3.8584694e-02
   6.0798865e-01   3.8477053e-02
   6.0855056e-01   3.8336473e-02
   6.0911247e-01   3.8123139e-02
   6.0967438e-01   3.7986713e-02
   6.1023629e-01   3.7792050e-02
   6.1079821e-01   3.7699158e-02
   6.1136012e-01   3.7499038e-02
   6.1192203e-01   3.7341383e-02
   6.1248394e-01   3.7135394e-02
   6.1304585e-01   3.7037291e-02
   6.1360777e-01   3.6932254e-02
   6.1416968e-01   3.6804017e-02
   6.1473159e-01   3.6586390e-02
   6.1529350e-01   3.6527459e-02
   6.1585541e-01   3.6321065e-02
   6.1641733e-01   3.6206777e-02
   6.1697924e-01   3.6040775e-02
   6.1754115e-01   3.5973925e-02
   6.1810306e-01   3.5795094e-02
   6.1866497e-01   3.5638748e-02
   6.1922688e-01   3.5495694e-02
   6.1978880e-01   3.5316466e-02
   6.2035071e-01   3.5205723e-02
   6.2091262e-01   3.5074174e-02
   6.2147453e-01   3.4960195e-02
   6.2203644e-01   3.4836958e-02
   6.2259836e-01   3.4681997e-02
   6.2316027e-01   3.4474887e-02
   6.2372218e-01   3.4303264e-02
   6.2428409e-01   3.4171590e-02
   6.2484600e-01   3.4018956e-02
   6.2540792e-01   3.3900946e-02
   6.2596983e-01   3.3800607e-02
   6.2653174e-01   3.3631765e-02
   6.2709365e-01   3.3450159e-02
   6.2765556e-01   3.3258795e-02
   6.2821747e-01   3.3159511e-02
   6.2877939e-01   3.3103463e-02
   6.2934130e-01   3.3024107e-02
   6.2990321e-01   3.2926893e-02
   6.3046512e-01   3.2711011e-02
   6.3102703e-01   3.2548949e-02
   6.3158895e-01   3.2471760e-02
   6.3215086e-01   3.2303117e-02
   6.3271277e-01   3.2101710e-02
   6.3327468e-01   3.1976540e-02
   6.3383659e-01   3.1882087e-02
   6.3439851e-01   3.1753689e-02
   6.3496042e-01   3.1635637e-02
   6.3552233e-01   3.1583432e-02
   6.3608424e-01   3.1503678e-02
   6.3664615e-01   3.1369350e-02
   6.3720806e-01   3.1199553e-02
   6.3776998e-01   3.0989914e-02
   6.3833189e-01   3.0923367e-02
   6.3889380e-01   3.0779390e-02
   6.3945571e-01   3.0702347e-02
   6.4001762e-01   3.0578977e-02
   6.4057954e-01   3.0414647e-02
   6.4114145e-01   3.0277577e-02
   6.4170336e-01   3.0171056e-02
   6.4226527e-01   3.0120356e-02
   6.4282718e-01   3.0018266e-02
   6.4338910e-01   2.9894235e-02
   6.4395101e-01   2.9736217e-02
   6.4451292e-01   2.9586162e-02
   6.4507483e-01   2.9465429e-02
   6.4563674e-01   2.9410507e-02
   6.4619865e-01   2.9245867e-02
   6.4676057e-01   2.9119898e-02
   6.4732248e-01   2.9050132e-02
   6.4788439e-01   2.8867910e-02
   6.4844630e-01   2.8713804e-02
   6.4900821e-01   2.8642301e-02
   6.4957013e-01   2.8553999e-02
   6.5013204e-01   2.8455089e-02
   6.5069395e-01   2.8294279e-02
   6.5125586e-01   2.8154710e-02
   6.5181777e-01   2.8062530e-02
   6.5237969e-01   2.7943313e-02
   6.5294160e-01   2.7862338e-02
   6.5350351e-01   2.7742025e-02
   6.5406542e-01   2.7619477e-02
   6.5462733e-01   2.7501840e-02
   6.5518924e-01   2.7427031e-02
   6.5575116e-01   2.7327786e-02
   6.5631307e-01   2.7234442e-02
   6.5687498e-01   2.7110403e-02
   6.5743689e-01   2.6940834e-02
   6.5799880e-01   2.6757912e-02
   6.5856072e-01   2.6679064e-02
   6.5912263e-01   2.6530694e-02
   6.5968454e-01   2.6428454e-02
   6.6024645e-01   2.6346646e-02
   6.6080836e-01   2.6248929e-02
   6.6137028e-01   2.6198466e-02
   6.6193219e-01   2.6025736e-02
   6.6249410e-01   2.5906299e-02
   6.6305601e-01   2.5848075e-02
   6.6361792e-01   2.5728143e-02
   6.6417983e-01   2.5587991e-02
   6.6474175e-01   2.5551481e-02
   6.6530366e-01   2.5478136e-02
   6.6586557e-01   2.5357761e-02
   6.6642748e-01   2.5272840e-02
   6.6698939e-01   2.5148501e-02
   6.6755131e-01   2.5062615e-02
   6.6811322e-01   2.4919888e-02
   6.6867513e-01   2.4806362e-02
   6.6923704e-01   2.4688233e-02
   6.6979895e-01   2.4622813e-02
   6.7036087e-01   2.4527225e-02
   6.7092278e-01   2.4388582e-02
   6.7148469e-01   2.4284605e-02
   6.7204660e-01   2.4194943e-02
   6.7260851e-01   2.4128752e-02
   6.7317042e-01   2.4061671e-02
   6.7373234e-01   2.3926027e-02
   6.7429425e-01   2.3822946e-02
   6.7485616e-01   2.3707435e-02
   6.7541807e-01   2.3595877e-02
   6.7597998e-01   2.3501074e-02
   6.7654190e-01   2.3418117e-02
   6.7710381e-01   2.3344865e-02
   6.7766572e-01   2.3277708e-02
   6.7822763e-01   2.3151002e-02
   6.7878954e-01   2.3101058e-02
   6.7935145e-01   2.2985913e-02
   6.7991337e-01   2.2864121e-02
   6.8047528e-01   2.2815360e-02
   6.8103719e-01   2.2722269e-02
   6.8159910e-01   2.2666589e-02
   6.8216101e-01   2.2605966e-02
   6.8272293e-01   2.2429047e-02
   6.8328484e-01   2.2378511e-02
   6.8384675e-01   2.2263252e-02
   6.8440866e-01   2.2169366e-02
   6.8497057e-01   2.2095851e-02
   6.8553249e-01   2.2001686e-02
   6.8609440e-01   2.1922310e-02
   6.8665631e-01   2.1849764e-02
   6.8721822e-01   2.1789755e-02
   6.8778013e-01   2.1660337e-02
   6.8834204e-01   2.1564990e-02
   6.8890396e-01   2.1462017e-02
   6.8946587e-01   2.1358957e-02
   6.9002778e-01   2.1262517e-02
   6.9058969e-01   2.1169497e-02
   6.9115160e-01   2.1124337e-02
   6.9171352e-01   2.1034628e-02
   6.9227543e-01   2.0952825e-02
   6.9283734e-01   2.0881456e-02
   6.9339925e-01   2.0756124e-02
   6.9396116e-01   2.0700335e-02
   6.9452308e-01   2.0633093e-02
   6.9508499e-01   2.0545266e-02
   6.9564690e-01   2.0410841e-02
   6.9620881e-01   2.0348661e-02
   6.9677072e-01   2.0306923e-02
   6.9733263e-01   2.0232366e-02
   6.9789455e-01   2.0170522e-02
   6.9845646e-01   2.0078696e-02
   6.9901837e-01   1.9974825e-02
   6.9958028e-01   1.9901182e-02
   7.0014219e-01   1.9835237e-02
   7.0070411e-01   1.9739461e-02
   7.0126602e-01   1.9668780e-02
   7.0182793e-01   1.9597073e-02
   7.0238984e-01   1.9554918e-02
   7.0295175e-01   1.9365167e-02
   7.0351367e-01   1.9331727e-02
   7.0407558e-01   1.9225557e-02
   7.0463749e-01   1.9158381e-02
   7.0519940e-01   1.9047400e-02
   7.0576131e-01   1.9006891e-02
   7.0632322e-01   1.8963932e-02
   7.0688514e-01   1.8864971e-02
   7.0744705e-01   1.8764947e-02
   7.0800896e-01   1.8710483e-02
   7.0857087e-01   1.8619806e-02
   7.0913278e-01   1.8570456e-02
   7.0969470e-01   1.8483655e-02
   7.1025661e-01   1.8387323e-02
   7.1081852e-01   1.8312308e-02
   7.1138043e-01   1.8234327e-02
   7.1194234e-01   1.8164910e-02
   7.1250426e-01   1.8114549e-02
   7.1306617e-01   1.8034824e-02
   7.1362808e-01   1.7977404e-02
   7.1418999e-01   1.7897964e-02
   7.1475190e-01   1.7824289e-02
   7.1531381e-01   1.7756867e-02
   7.1587573e-01   1.7685065e-02
   7.1643764e-01   1.7633059e-02
   7.1699955e-01   1.7558644e-02
   7.1756146e-01   1.7469929e-02
   7.1812337e-01   1.7376611e-02
   7.1868529e-01   1.7342407e-02
   7.1924720e-01   1.7283364e-02
   7.1980911e-01   1.7211618e-02
   7.2037102e-01   1.7152781e-02
   7.2093293e-01   1.7075391e-02
   7.2149485e-01   1.6986064e-02
   7.2205676e-01   1.6924550e-02
   7.2261867e-01   1.6886632e-02
   7.2318058e-01   1.6826115e-02
   7.2374249e-01   1.6761709e-02
   7.2430440e-01   1.6716594e-02
   7.2486632e-01   1.6578605e-02
   7.2542823e-01   1.6496859e-02
   7.2599014e-01   1.6442448e-02
   7.2655205e-01   1.6386165e-02
   7.2711396e-01   1.6310337e-02
   7.2767588e-01   1.6250668e-02
   7.2823779e-01   1.6190380e-02
   7.2879970e-01   1.6120827e-02
   7.2936161e-01   1.6071438e-02
   7.2992352e-01   1.5997803e-02
   7.3048544e-01   1.5929382e-02
   7.3104735e-01   1.5867756e-02
   7.3160926e-01   1.5806799e-02
   7.3217117e-01   1.5716715e-02
   7.3273308e-01   1.5668912e-02
   7.3329499e-01   1.5623203e-02
   7.3385691e-01   1.5527211e-02
   7.3441882e-01   1.5466300e-02
   7.3498073e-01   1.5381276e-02
   7.3554264e-01   1.5332034e-02
   7.3610455e-01   1.5264420e-02
   7.3666647e-01   1.5214069e-02
   7.3722838e-01   1.5139336e-02
   7.3779029e-01   1.5113868e-02
   7.3835220e-01   1.5060925e-02
   7.3891411e-01   1.4997239e-02
   7.3947603e-01   1.4928721e-02
   7.4003794e-01   1.4870261e-02
   7.4059985e-01   1.4795987e-02
   7.4116176e-01   1.4750702e-02
   7.4172367e-01   1.4689334e-02
   7.4228558e-01   1.4599610e-02
   7.4284750e-01   1.4532914e-02
   7.4340941e-01   1.4492647e-02
   7.4397132e-01   1.4410710e-02
   7.4453323e-01   1.4347205e-02
   7.4509514e-01   1.4312362e-02
   7.4565706e-01   1.4261203e-02
   7.4621897e-01   1.4200492e-02
   7.4678088e-01   1.4136340e-02
   7.4734279e-01   1.4092857e-02
   7.4790470e-01   1.4021112e-02
   7.4846662e-01   1.3978410e-02
   7.4902853e-01   1.3927029e-02
   7.4959044e-01   1.3857948e-02
   7.5015235e-01   1.3826296e-02
   7.5071426e-01   1.3747940e-02
   7.5127617e-01   1.3694632e-02
   7.5183809e-01   1.3619665e-02
   7.5240000e-01   1.3550453e-02
   7.5296191e-01   1.3510171e-02
   7.5352382e-01   1.3464920e-02
   7.5408573e-01   1.3425579e-02
   7.5464765e-01   1.3387270e-02
   7.5520956e-01   1.3336914e-02
   7.5577147e-01   1.3323812e-02
   7.5633338e-01   1.3256806e-02
   7.5689529e-01   1.3195850e-02
   7.5745721e-01   1.3134521e-02
   7.5801912e-01   1.3077837e-02
   7.5858103e-01   1.3025778e-02
   7.5914294e-01   1.2970712e-02
   7.5970485e-01   1.2918761e-02
   7.6026676e-01   1.2864242e-02
   7.6082868e-01   1.2783214e-02
   7.6139059e-01   1.2760902e-02
   7.6195250e-01   1.2715746e-02
   7.6251441e-01   1.2618915e-02
   7.6307632e-01   1.2560784e-02
   7.6363824e-01   1.2511479e-02
   7.6420015e-01   1.2491653e-02
   7.6476206e-01   1.2466614e-02
   7.6532397e-01   1.2420906e-02
   7.6588588e-01   1.2365320e-02
   7.6644780e-01   1.2321114e-02
   7.6700971e-01   1.2259038e-02
   7.6757162e-01   1.2217758e-02
   7.6813353e-01   1.2154511e-02
   7.6869544e-01   1.2091276e-02
   7.6925735e-01   1.2046757e-02
   7.6981927e-01   1.2013531e-02
   7.7038118e-01   1.1961529e-02
   7.7094309e-01   1.1891724e-02
   7.7150500e-01   1.1845481e-02
   7.7206691e-01   1.1807701e-02
   7.7262883e-01   1.1749813e-02
   7.7319074e-01   1.1710699e-02
   7.7375265e-01   1.1680177e-02
   7.7431456e-01   1.1640167e-02
   7.7487647e-01   1.1581447e-02
   7.7543839e-01   1.1521164e-02
   7.7600030e-01   1.1471767e-02
   7.7656221e-01   1.1433238e-02
   7.7712412e-01   1.1397763e-02
   7.7768603e-01   1.1357341e-02
   7.7824794e-01   1.1315923e-02
   7.7880986e-01   1.1273822e-02
   7.7937177e-01   1.1226740e-02
   7.7993368e-01   1.1180055e-02
   7.8049559e-01   1.1117353e-02
   7.8105750e-01   1.1071643e-02
   7.8161942e-01   1.1024116e-02
   7.8218133e-01   1.0965761e-02
   7.8274324e-01   1.0918255e-02
   7.8330515e-01   1.0881751e-02
   7.8386706e-01   1.0843712e-02
   7.8442898e-01   1.0803594e-02
   7.8499089e-01   1.0762839e-02
   7.8555280e-01   1.0729479e-02
   7.8611471e-01   1.0707942e-02
   7.8667662e-01   1.0656683e-02
   7.8723853e-01   1.0611832e-02
   7.8780045e-01   1.0578243e-02
   7.8836236e-01   1.0553665e-02
   7.8892427e-01   1.0515304e-02
   7.8948618e-01   1.0427881e-02
   7.9004809e-01   1.0376416e-02
   7.9061001e-01   1.0320757e-02
   7.9117192e-01   1.0294162e-02
   7.9173383e-01   1.0230518e-02
   7.9229574e-01   1.0192683e-02
   7.9285765e-01   1.0144285e-02
   7.9341957e-01   1.0097749e-02
   7.9398148e-01   1.0053182e-02
   7.9454339e-01   1.0019511e-02
   7.9510530e-01   9.9785994e-03
   7.9566721e-01   9.9506397e-03
   7.9622912e-01   9.9001689e-03
   7.9679104e-01   9.8629325e-03
   7.9735295e-01   9.8412870e-03
   7.9791486e-01   9.7955624e-03
   7.9847677e-01   9.7487556e-03
   7.9903868e-01   9.7145841e-03
   7.9960060e-01   9.6821390e-03
   8.0016251e-01   9.6271046e-03
   8.0072442e-01   9.6002925e-03
   8.0128633e-01   9.5714797e-03
   8.0184824e-01   9.5269590e-03
   8.0241016e-01   9.4848333e-03
   8.0297207e-01   9.4457470e-03
   8.0353398e-01   9.4002506e-03
   8.0409589e-01   9.3637028e-03
   8.0465780e-01   9.3287762e-03
   8.0521971e-01   9.2820997e-03
   8.0578163e-01   9.2372703e-03
   8.0634354e-01   9.2256048e-03
   8.0690545e-01   9.1996555e-03
   8.0746736e-01   9.1561896e-03
   8.0802927e-01   9.1267857e-03
   8.0859119e-01   9.0682659e-03
   8.0915310e-01   9.0388566e-03
   8.0971501e-01   9.0166185e-03
   8.1027692e-01   8.9721151e-03
   8.1083883e-01   8.9285270e-03
   8.1140075e-01   8.8965495e-03
   8.1196266e-01   8.8570365e-03
   8.1252457e-01   8.8156745e-03
   8.1308648e-01   8.8072166e-03
   8.1364839e-01   8.7637292e-03
   8.1421030e-01   8.7154042e-03
   8.1477222e-01   8.6839396e-03
   8.1533413e-01   8.6369020e-03
   8.1589604e-01   8.6119805e-03
   8.1645795e-01   8.5897421e-03
   8.1701986e-01   8.5643357e-03
   8.1758178e-01   8.5253977e-03
   8.1814369e-01   8.4883283e-03
   8.1870560e-01   8.4602546e-03
   8.1926751e-01   8.4227122e-03
   8.1982942e-01   8.3902350e-03
   8.2039134e-01   8.3403275e-03
   8.2095325e-01   8.3010426e-03
   8.2151516e-01   8.2813549e-03
   8.2207707e-01   8.2364249e-03
   8.2263898e-01   8.2097473e-03
   8.2320089e-01   8.1675736e-03
   8.2376281e-01   8.1451775e-03
   8.2432472e-01   8.1150924e-03
   8.2488663e-01   8.0723534e-03
   8.2544854e-01   8.0293445e-03
   8.2601045e-01   8.0133854e-03
   8.2657237e-01   8.0017617e-03
   8.2713428e-01   7.9624133e-03
   8.2769619e-01   7.9459693e-03
   8.2825810e-01   7.9123274e-03
   8.2882001e-01   7.8708903e-03
   8.2938193e-01   7.8376592e-03
   8.2994384e-01   7.7980402e-03
   8.3050575e-01   7.7657063e-03
   8.3106766e-01   7.7347779e-03
   8.3162957e-01   7.7038693e-03
   8.3219148e-01   7.6727530e-03
   8.3275340e-01   7.6588449e-03
   8.3331531e-01   7.6110416e-03
   8.3387722e-01   7.5629738e-03
   8.3443913e-01   7.5444398e-03
   8.3500104e-01   7.5226037e-03
   8.3556296e-01   7.4797328e-03
   8.3612487e-01   7.4485176e-03
   8.3668678e-01   7.4198770e-03
   8.3724869e-01   7.3971833e-03
   8.3781060e-01   7.3737560e-03
   8.3837252e-01   7.3519512e-03
   8.3893443e-01   7.3211662e-03
   8.3949634e-01   7.2939668e-03
   8.4005825e-01   7.2517149e-03
   8.4062016e-01   7.2241521e-03
   8.4118207e-01   7.1894470e-03
   8.4174399e-01   7.1700834e-03
   8.4230590e-01   7.1273810e-03
   8.4286781e-01   7.1064254e-03
   8.4342972e-01   7.0629492e-03
   8.4399163e-01   7.0348930e-03
   8.4455355e-01   7.0097642e-03
   8.4511546e-01   6.9847697e-03
   8.4567737e-01   6.9623333e-03
   8.4623928e-01   6.9303180e-03
   8.4680119e-01   6.9166219e-03
   8.4736311e-01   6.8826199e-03
   8.4792502e-01   6.8496935e-03
   8.4848693e-01   6.8102732e-03
   8.4904884e-01   6.7972673e-03
   8.4961075e-01   6.7658412e-03
   8.5017266e-01   6.7449114e-03
   8.5073458e-01   6.7186330e-03
   8.5129649e-01   6.6791617e-03
   8.5185840e-01   6.6467887e-03
   8.5242031e-01   6.6206297e-03
   8.5298222e-01   6.5958474e-03
   8.5354414e-01   6.5551013e-03
   8.5410605e-01   6.5460506e-03
   8.5466796e-01   6.5157812e-03
   8.5522987e-01   6.4812458e-03
   8.5579178e-01   6.4544027e-03
   8.5635370e-01   6.4315015e-03
   8.5691561e-01   6.4043070e-03
   8.5747752e-01   6.3765810e-03
   8.5803943e-01   6.3590968e-03
   8.5860134e-01   6.3407480e-03
   8.5916325e-01   6.3212790e-03
   8.5972517e-01   6.2825332e-03
   8.6028708e-01   6.2646393e-03
   8.6084899e-01   6.2348704e-03
   8.6141090e-01   6.2078855e-03
   8.6197281e-01   6.1751223e-03
   8.6253473e-01   6.1440023e-03
   8.6309664e-01   6.1210243e-03
   8.6365855e-01   6.1029615e-03
   8.6422046e-01   6.0778319e-03
   8.6478237e-01   6.0419753e-03
   8.6534429e-01   6.0234317e-03
   8.6590620e-01   5.9999607e-03
   8.6646811e-01   5.9941604e-03
   8.6703002e-01   5.9781819e-03
   8.6759193e-01   5.9567115e-03
   8.6815384e-01   5.9233658e-03
   8.6871576e-01   5.9092174e-03
   8.6927767e-01   5.8878967e-03
   8.6983958e-01   5.8599123e-03
   8.7040149e-01   5.8332056e-03
   8.7096340e-01   5.8082589e-03
   8.7152532e-01   5.7792843e-03
   8.7208723e-01   5.7604753e-03
   8.7264914e-01   5.7395562e-03
   8.7321105e-01   5.7117622e-03
   8.7377296e-01   5.6865831e-03
   8.7433488e-01   5.6680669e-03
   8.7489679e-01   5.6407615e-03
   8.7545870e-01   5.6160758e-03
   8.7602061e-01   5.5975250e-03
   8.7658252e-01   5.5788299e-03
   8.7714443e-01   5.5663187e-03
   8.7770635e-01   5.5361560e-03
   8.7826826e-01   5.5193784e-03
   8.7883017e-01   5.4955532e-03
   8.7939208e-01   5.4692414e-03
   8.7995399e-01   5.4355059e-03
   8.8051591e-01   5.4199879e-03
   8.8107782e-01   5.3955836e-03
   8.8163973e-01   5.3726105e-03
   8.8220164e-01   5.3545686e-03
   8.8276355e-01   5.3284938e-03
   8.8332547e-01   5.3059464e-03
   8.8388738e-01   5.2825036e-03
   8.8444929e-01   5.2657155e-03
   8.8501120e-01   5.2535505e-03
   8.8557311e-01   5.2190299e-03
   8.8613502e-01   5.1977446e-03
   8.8669694e-01   5.1908552e-03
   8.8725885e-01   5.1736449e-03
   8.8782076e-01   5.1570102e-03
   8.8838267e-01   5.1276025e-03
   8.8894458e-01   5.1076230e-03
   8.8950650e-01   5.0804934e-03
   8.9006841e-01   5.0568439e-03
   8.9063032e-01   5.0350679e-03
   8.9119223e-01   5.0205318e-03
   8.9175414e-01   4.9970632e-03
   8.9231606e-01   4.9692199e-03
   8.9287797e-01   4.9567424e-03
   8.9343988e-01   4.9320068e-03
   8.9400179e-01   4.9102497e-03
   8.9456370e-01   4.8980944e-03
   8.9512561e-01   4.8789606e-03
   8.9568753e-01   4.8486617e-03
   8.9624944e-01   4.8378575e-03
   8.9681135e-01   4.8192050e-03
   8.9737326e-01   4.7870677e-03
   8.9793517e-01   4.7820808e-03
   8.9849709e-01   4.7512226e-03
   8.9905900e-01   4.7379934e-03
   8.9962091e-01   4.7172497e-03
   9.0018282e-01   4.7046936e-03
   9.0074473e-01   4.6856701e-03
   9.0130664e-01   4.6605291e-03
   9.0186856e-01   4.6487838e-03
   9.0243047e-01   4.6253268e-03
   9.0299238e-01   4.5972649e-03
   9.0355429e-01   4.5761246e-03
   9.0411620e-01   4.5645598e-03
   9.0467812e-01   4.5478986e-03
   9.0524003e-01   4.5378356e-03
   9.0580194e-01   4.5268346e-03
   9.0636385e-01   4.4986249e-03
   9.0692576e-01   4.4877595e-03
   9.0748768e-01   4.4671309e-03
   9.0804959e-01   4.4491582e-03
   9.0861150e-01   4.4363919e-03
   9.0917341e-01   4.4128737e-03
   9.0973532e-01   4.3855963e-03
   9.1029723e-01   4.3664017e-03
   9.1085915e-01   4.3547593e-03
   9.1142106e-01   4.3360357e-03
   9.1198297e-01   4.3126576e-03
   9.1254488e-01   4.2911959e-03
   9.1310679e-01   4.2742120e-03
   9.1366871e-01   4.2471476e-03
   9.1423062e-01   4.2372226e-03
   9.1479253e-01   4.2256684e-03
   9.1535444e-01   4.2108139e-03
   9.1591635e-01   4.1940651e-03
   9.1647827e-01   4.1834152e-03
   9.1704018e-01   4.1723830e-03
   9.1760209e-01   4.1532115e-03
   9.1816400e-01   4.1340582e-03
   9.1872591e-01   4.1147313e-03
   9.1928782e-01   4.1010409e-03
   9.1984974e-01   4.0859415e-03
   9.2041165e-01   4.0615449e-03
   9.2097356e-01   4.0434501e-03
   9.2153547e-01   4.0283175e-03
   9.2209738e-01   4.0158266e-03
   9.2265930e-01   4.0035933e-03
   9.2322121e-01   3.9882204e-03
   9.2378312e-01   3.9769545e-03
   9.2434503e-01   3.9509853e-03
   9.2490694e-01   3.9368614e-03
   9.2546886e-01   3.9216549e-03
   9.2603077e-01   3.8982005e-03
   9.2659268e-01   3.8843702e-03
   9.2715459e-01   3.8694401e-03
   9.2771650e-01   3.8605716e-03
   9.2827841e-01   3.8410840e-03
   9.2884033e-01   3.8348002e-03
   9.2940224e-01   3.8116985e-03
   9.2996415e-01   3.7918028e-03
   9.3052606e-01   3.7817833e-03
   9.3108797e-01   3.7564580e-03
   9.3164989e-01   3.7404249e-03
   9.3221180e-01   3.7334792e-03
   9.3277371e-01   3.7214323e-03
   9.3333562e-01   3.7153555e-03
   9.3389753e-01   3.6999085e-03
   9.3445945e-01   3.6826418e-03
   9.3502136e-01   3.6656682e-03
   9.3558327e-01   3.6469913e-03
   9.3614518e-01   3.6317383e-03
   9.3670709e-01   3.6197666e-03
   9.3726900e-01   3.6115303e-03
   9.3783092e-01   3.5977053e-03
   9.3839283e-01   3.5770296e-03
   9.3895474e-01   3.5568599e-03
   9.3951665e-01   3.5424886e-03
   9.4007856e-01   3.5301638e-03
   9.4064048e-01   3.5197513e-03
   9.4120239e-01   3.5078661e-03
   9.4176430e-01   3.4902058e-03
   9.4232621e-01   3.4768444e-03
   9.4288812e-01   3.4632553e-03
   9.4345004e-01   3.4526279e-03
   9.4401195e-01   3.4383544e-03
   9.4457386e-01   3.4254517e-03
   9.4513577e-01   3.4130660e-03
   9.4569768e-01   3.3976157e-03
   9.4625959e-01   3.3850803e-03
   9.4682151e-01   3.3682044e-03
   9.4738342e-01   3.3561363e-03
   9.4794533e-01   3.3358490e-03
   9.4850724e-01   3.3241675e-03
   9.4906915e-01   3.3049073e-03
   9.4963107e-01   3.2903603e-03
   9.5019298e-01   3.2778135e-03
   9.5075489e-01   3.2732241e-03
   9.5131680e-01   3.2633254e-03
   9.5187871e-01   3.2514671e-03
   9.5244063e-01   3.2337422e-03
   9.5300254e-01   3.2148501e-03
   9.5356445e-01   3.2035347e-03
   9.5412636e-01   3.1844373e-03
   9.5468827e-01   3.1743886e-03
   9.5525018e-01   3.1627764e-03
   9.5581210e-01   3.1542263e-03
   9.5637401e-01   3.1421779e-03
   9.5693592e-01   3.1286398e-03
   9.5749783e-01   3.1167131e-03
   9.5805974e-01   3.1063155e-03
   9.5862166e-01   3.0935082e-03
   9.5918357e-01   3.0848687e-03
   9.5974548e-01   3.0707061e-03
   9.6030739e-01   3.0613260e-03
   9.6086930e-01   3.0439691e-03
   9.6143122e-01   3.0264092e-03
   9.6199313e-01   3.0118777e-03
   9.6255504e-01   3.0028029e-03
   9.6311695e-01   2.9870202e-03
   9.6367886e-01   2.9831702e-03
   9.6424077e-01   2.9699707e-03
   9.6480269e-01   2.9491708e-03
   9.6536460e-01   2.9368746e-03
   9.6592651e-01   2.9223021e-03
   9.6648842e-01   2.9152358e-03
   9.6705033e-01   2.9046882e-03
   9.6761225e-01   2.8896962e-03
   9.6817416e-01   2.8762950e-03
   9.6873607e-01   2.8728769e-03
   9.6929798e-01   2.8556850e-03
   9.6985989e-01   2.8483480e-03
   9.7042181e-01   2.8322974e-03
   9.7098372e-01   2.8254546e-03
   9.7154563e-01   2.8167113e-03
   9.7210754e-01   2.8056529e-03
   9.7266945e-01   2.7907050e-03
   9.7323136e-01   2.7779191e-03
   9.7379328e-01   2.7656516e-03
   9.7435519e-01   2.7571336e-03
   9.7491710e-01   2.7484442e-03
   9.7547901e-01   2.7385333e-03
   9.7604092e-01   2.7272125e-03
   9.7660284e-01   2.7113310e-03
   9.7716475e-01   2.7022353e-03
   9.7772666e-01   2.6913182e-03
   9.7828857e-01   2.6749283e-03
   9.7885048e-01   2.6661560e-03
   9.7941240e-01   2.6552053e-03
   9.7997431e-01   2.6477338e-03
   9.8053622e-01   2.6364673e-03
   9.8109813e-01   2.6239718e-03
   9.8166004e-01   2.6169959e-03
   9.8222195e-01   2.5972742e-03
   9.8278387e-01   2.5903560e-03
   9.8334578e-01   2.5780694e-03
   9.8390769e-01   2.5730871e-03
   9.8446960e-01   2.5611882e-03
   9.8503151e-01   2.5548747e-03
   9.8559343e-01   2.5453346e-03
   9.8615534e-01   2.5332708e-03
   9.8671725e-01   2.5251760e-03
   9.8727916e-01   2.5161785e-03
   9.8784107e-01   2.5069519e-03
   9.8840299e-01   2.4891205e-03
   9.8896490e-01   2.4817157e-03
   9.8952681e-01   2.4661426e-03
   9.9008872e-01   2.4598251e-03
   9.9065063e-01   2.4527339e-03
   9.9121254e-01   2.4410663e-03
   9.9177446e-01   2.4274290e-03
   9.9233637e-01   2.4228825e-03
   9.9289828e-01   2.4146899e-03
   9.9346019e-01   2.4021483e-03
   9.9402210e-01   2.3937676e-03
   9.9458402e-01   2.3821422e-03
   9.9514593e-01   2.3744297e-03
   9.9570784e-01   2.3657380e-03
   9.9626975e-01   2.3605771e-03
   9.9683166e-01   2.3470125e-03
   9.9739358e-01   2.3411745e-03
   9.9795549e-01   2.3295463e-03
   9.9851740e-01   2.3187542e-03
   9.9907931e-01   2.3106728e-03
   9.9964122e-01   2.2965432e-03
   1.0002031e+00   2.2916758e-03
   1.0007650e+00   2.2797930e-03
   1.0013270e+00   2.2747079e-03
   1.0018889e+00   2.2658983e-03
   1.0024508e+00   2.2515988e-03
   1.0030127e+00   2.2418394e-03
   1.0035746e+00   2.2335848e-03
   1.0041365e+00   2.2261930e-03
   1.0046984e+00   2.2188308e-03
   1.0052603e+00   2.2111397e-03
   1.0058223e+00   2.2002018e-03
   1.0063842e+00   2.1898975e-03
   1.0069461e+00   2.1856083e-03
   1.0075080e+00   2.1766187e-03
   1.0080699e+00   2.1681636e-03
   1.0086318e+00   2.1615785e-03
   1.0091937e+00   2.1527677e-03
   1.0097556e+00   2.1393979e-03
   1.0103175e+00   2.1290513e-03
   1.0108795e+00   2.1178560e-03
   1.0114414e+00   2.1081817e-03
   1.0120033e+00   2.0990852e-03
   1.0125652e+00   2.0936445e-03
   1.0131271e+00   2.0865151e-03
   1.0136890e+00   2.0787267e-03
   1.0142509e+00   2.0686580e-03
   1.0148128e+00   2.0615519e-03
   1.0153748e+00   2.0548113e-03
   1.0159367e+00   2.0479079e-03
   1.0164986e+00   2.0359705e-03
   1.0170605e+00   2.0265515e-03
   1.0176224e+00   2.0212021e-03
   1.0181843e+00   2.0129634e-03
   1.0187462e+00   2.0059625e-03
   1.0193081e+00   1.9970201e-03
   1.0198701e+00   1.9911974e-03
   1.0204320e+00   1.9791483e-03
   1.0209939e+00   1.9720996e-03
   1.0215558e+00   1.9620594e-03
   1.0221177e+00   1.9541073e-03
   1.0226796e+00   1.9492341e-03
   1.0232415e+00   1.9428659e-03
   1.0238034e+00   1.9333240e-03
   1.0243653e+00   1.9262808e-03
   1.0249273e+00   1.9195812e-03
   1.0254892e+00   1.9058360e-03
   1.0260511e+00   1.9019890e-03
   1.0266130e+00   1.8907831e-03
   1.0271749e+00   1.8844263e-03
   1.0277368e+00   1.8773722e-03
   1.0282987e+00   1.8692287e-03
   1.0288606e+00   1.8625889e-03
   1.0294226e+00   1.8572023e-03
   1.0299845e+00   1.8488291e-03
   1.0305464e+00   1.8438648e-03
   1.0311083e+00   1.8323839e-03
   1.0316702e+00   1.8283766e-03
   1.0322321e+00   1.8248507e-03
   1.0327940e+00   1.8165285e-03
   1.0333559e+00   1.8045766e-03
   1.0339178e+00   1.7974995e-03
   1.0344798e+00   1.7882977e-03
   1.0350417e+00   1.7828806e-03
   1.0356036e+00   1.7737336e-03
   1.0361655e+00   1.7674809e-03
   1.0367274e+00   1.7600593e-03
   1.0372893e+00   1.7508836e-03
   1.0378512e+00   1.7454121e-03
   1.0384131e+00   1.7350188e-03
   1.0389751e+00   1.7273203e-03
   1.0395370e+00   1.7199492e-03
   1.0400989e+00   1.7163987e-03
   1.0406608e+00   1.7106305e-03
   1.0412227e+00   1.7033310e-03
   1.0417846e+00   1.6941431e-03
   1.0423465e+00   1.6883438e-03
   1.0429084e+00   1.6823225e-03
   1.0434703e+00   1.6754180e-03
   1.0440323e+00   1.6697049e-03
   1.0445942e+00   1.6607751e-03
   1.0451561e+00   1.6517664e-03
   1.0457180e+00   1.6478575e-03
   1.0462799e+00   1.6432146e-03
   1.0468418e+00   1.6373864e-03
   1.0474037e+00   1.6258527e-03
   1.0479656e+00   1.6184967e-03
   1.0485276e+00   1.6146526e-03
   1.0490895e+00   1.6095761e-03
   1.0496514e+00   1.6048165e-03
   1.0502133e+00   1.5990426e-03
   1.0507752e+00   1.5949256e-03
   1.0513371e+00   1.5857330e-03
   1.0518990e+00   1.5797765e-03
   1.0524609e+00   1.5705636e-03
   1.0530229e+00   1.5651102e-03
   1.0535848e+00   1.5593588e-03
   1.0541467e+00   1.5514764e-03
   1.0547086e+00   1.5481811e-03
   1.0552705e+00   1.5435124e-03
   1.0558324e+00   1.5380221e-03
   1.0563943e+00   1.5299798e-03
   1.0569562e+00   1.5225981e-03
   1.0575181e+00   1.5169269e-03
   1.0580801e+00   1.5098884e-03
   1.0586420e+00   1.5010114e-03
   1.0592039e+00   1.4910926e-03
   1.0597658e+00   1.4862869e-03
   1.0603277e+00   1.4826510e-03
   1.0608896e+00   1.4791716e-03
   1.0614515e+00   1.4729654e-03
   1.0620134e+00   1.4669633e-03
   1.0625754e+00   1.4629225e-03
   1.0631373e+00   1.4530716e-03
   1.0636992e+00   1.4484288e-03
   1.0642611e+00   1.4428450e-03
   1.0648230e+00   1.4367500e-03
   1.0653849e+00   1.4322329e-03
   1.0659468e+00   1.4259545e-03
   1.0665087e+00   1.4204660e-03
   1.0670706e+00   1.4141966e-03
   1.0676326e+00   1.4093951e-03
   1.0681945e+00   1.4023244e-03
   1.0687564e+00   1.3994892e-03
   1.0693183e+00   1.3941617e-03
   1.0698802e+00   1.3882556e-03
   1.0704421e+00   1.3829243e-03
   1.0710040e+00   1.3799529e-03
   1.0715659e+00   1.3758788e-03
   1.0721279e+00   1.3666286e-03
   1.0726898e+00   1.3619049e-03
   1.0732517e+00   1.3563548e-03
   1.0738136e+00   1.3520675e-03
   1.0743755e+00   1.3475107e-03
   1.0749374e+00   1.3424776e-03
   1.0754993e+00   1.3327602e-03
   1.0760612e+00   1.3278449e-03
   1.0766231e+00   1.3230986e-03
   1.0771851e+00   1.3176201e-03
   1.0777470e+00   1.3122924e-03
   1.0783089e+00   1.3060505e-03
   1.0788708e+00   1.3035819e-03
   1.0794327e+00   1.2968910e-03
   1.0799946e+00   1.2913585e-03
   1.0805565e+00   1.2872596e-03
   1.0811184e+00   1.2814680e-03
   1.0816804e+00   1.2748800e-03
   1.0822423e+00   1.2700831e-03
   1.0828042e+00   1.2648091e-03
   1.0833661e+00   1.2589176e-03
   1.0839280e+00   1.2514592e-03
   1.0844899e+00   1.2444575e-03
   1.0850518e+00   1.2419327e-03
   1.0856137e+00   1.2383415e-03
   1.0861757e+00   1.2308108e-03
   1.0867376e+00   1.2260576e-03
   1.0872995e+00   1.2227546e-03
   1.0878614e+00   1.2185382e-03
   1.0884233e+00   1.2145232e-03
   1.0889852e+00   1.2080351e-03
   1.0895471e+00   1.2042830e-03
   1.0901090e+00   1.2021150e-03
   1.0906709e+00   1.1963273e-03
   1.0912329e+00   1.1905130e-03
   1.0917948e+00   1.1863217e-03
   1.0923567e+00   1.1823330e-03
   1.0929186e+00   1.1762077e-03
   1.0934805e+00   1.1706717e-03
   1.0940424e+00   1.1664789e-03
   1.0946043e+00   1.1616197e-03
   1.0951662e+00   1.1545535e-03
   1.0957282e+00   1.1502094e-03
   1.0962901e+00   1.1473716e-03
   1.0968520e+00   1.1413836e-03
   1.0974139e+00   1.1368336e-03
   1.0979758e+00   1.1311883e-03
   1.0985377e+00   1.1268626e-03
   1.0990996e+00   1.1231739e-03
   1.0996615e+00   1.1185358e-03
   1.1002234e+00   1.1135261e-03
   1.1007854e+00   1.1100072e-03
   1.1013473e+00   1.1064715e-03
   1.1019092e+00   1.1017871e-03
   1.1024711e+00   1.0978286e-03
   1.1030330e+00   1.0923130e-03
   1.1035949e+00   1.0881980e-03
   1.1041568e+00   1.0820300e-03
   1.1047187e+00   1.0795229e-03
   1.1052807e+00   1.0741966e-03
   1.1058426e+00   1.0704451e-03
   1.1064045e+00   1.0674889e-03
   1.1069664e+00   1.0630993e-03
   1.1075283e+00   1.0579292e-03
   1.1080902e+00   1.0505841e-03
   1.1086521e+00   1.0465426e-03
   1.1092140e+00   1.0426700e-03
   1.1097760e+00   1.0380191e-03
   1.1103379e+00   1.0344361e-03
   1.1108998e+00   1.0304797e-03
   1.1114617e+00   1.0268134e-03
   1.1120236e+00   1.0234075e-03
   1.1125855e+00   1.0203438e-03
   1.1131474e+00   1.0150796e-03
   1.1137093e+00   1.0113382e-03
   1.1142712e+00   1.0075556e-03
   1.1148332e+00   1.0024949e-03
   1.1153951e+00   9.9723263e-04
   1.1159570e+00   9.9405657e-04
   1.1165189e+00   9.8994721e-04
   1.1170808e+00   9.8743887e-04
   1.1176427e+00   9.8586280e-04
   1.1182046e+00   9.8128537e-04
   1.1187665e+00   9.7867720e-04
   1.1193285e+00   9.7446024e-04
   1.1198904e+00   9.7022642e-04
   1.1204523e+00   9.6642530e-04
   1.1210142e+00   9.6099930e-04
   1.1215761e+00   9.5770686e-04
   1.1221380e+00   9.5356879e-04
   1.1226999e+00   9.5023610e-04
   1.1232618e+00   9.4633597e-04


==> Fig_nd/Schwefel_PSO.txt <==
   0.0000000e+00   2.9447188e+00
   5.0761975e-03   2.8308902e+00
   1.0152395e-02   2.7440027e+00
   1.5228592e-02   2.6942180e+00
   2.0304790e-02   2.6179961e+00
   2.5380987e-02   2.5808053e+00
   3.0457185e-02   2.5253201e+00
   3.5533382e-02   2.4712802e+00
   4.0609580e-02   2.4169119e+00
   4.5685777e-02   2.3635954e+00
   5.0761975e-02   2.3155209e+00
   5.5838172e-02   2.2601358e+00
   6.0914370e-02   2.2157095e+00
   6.5990567e-02   2.1654566e+00
   7.1066765e-02   2.1156043e+00
   7.6142962e-02   2.0695309e+00
   8.1219160e-02   2.0195976e+00
   8.6295357e-02   1.9677133e+00
   9.1371555e-02   1.9204669e+00
   9.6447752e-02   1.8803110e+00
   1.0152395e-01   1.8318530e+00
   1.0660015e-01   1.7971473e+00
   1.1167634e-01   1.7547616e+00
   1.1675254e-01   1.7189434e+00
   1.2182874e-01   1.6784548e+00
   1.2690494e-01   1.6393997e+00
   1.3198113e-01   1.5963938e+00
   1.3705733e-01   1.5532575e+00
   1.4213353e-01   1.5221797e+00
   1.4720973e-01   1.4834309e+00
   1.5228592e-01   1.4480463e+00
   1.5736212e-01   1.4079485e+00
   1.6243832e-01   1.3785257e+00
   1.6751452e-01   1.3415951e+00
   1.7259071e-01   1.3083640e+00
   1.7766691e-01   1.2804470e+00
   1.8274311e-01   1.2533338e+00
   1.8781931e-01   1.2223056e+00
   1.9289550e-01   1.1958493e+00
   1.9797170e-01   1.1664237e+00
   2.0304790e-01   1.1396251e+00
   2.0812410e-01   1.1184005e+00
   2.1320029e-01   1.0906159e+00
   2.1827649e-01   1.0645548e+00
   2.2335269e-01   1.0378949e+00
   2.2842889e-01   1.0149156e+00
   2.3350508e-01   9.8880036e-01
   2.3858128e-01   9.6643566e-01
   2.4365748e-01   9.4205096e-01
   2.4873368e-01   9.1914511e-01
   2.5380987e-01   9.0175925e-01
   2.5888607e-01   8.7893801e-01
   2.6396227e-01   8.5702958e-01
   2.6903847e-01   8.4001870e-01
   2.7411466e-01   8.2068639e-01
   2.7919086e-01   8.0086142e-01
   2.8426706e-01   7.8250389e-01
   2.8934326e-01   7.6597091e-01
   2.9441945e-01   7.4859810e-01
   2.9949565e-01   7.3225715e-01
   3.0457185e-01   7.1136258e-01
   3.0964805e-01   6.9563961e-01
   3.1472424e-01   6.7623110e-01
   3.1980044e-01   6.6521148e-01
   3.2487664e-01   6.4907266e-01
   3.2995284e-01   6.3469527e-01
   3.3502903e-01   6.2312648e-01
   3.4010523e-01   6.0679720e-01
   3.4518143e-01   5.9068784e-01
   3.5025763e-01   5.7493400e-01
   3.5533382e-01   5.6281325e-01
   3.6041002e-01   5.4997139e-01
   3.6548622e-01   5.3756738e-01
   3.7056242e-01   5.2694413e-01
   3.7563861e-01   5.1428564e-01
   3.8071481e-01   5.0299047e-01
   3.8579101e-01   4.8937903e-01
   3.9086721e-01   4.7992348e-01
   3.9594340e-01   4.6980209e-01
   4.0101960e-01   4.5767988e-01
   4.0609580e-01   4.4607582e-01
   4.1117200e-01   4.3416559e-01
   4.1624819e-01   4.2695828e-01
   4.2132439e-01   4.1577581e-01
   4.2640059e-01   4.0629483e-01
   4.3147679e-01   3.9391919e-01
   4.3655298e-01   3.8445408e-01
   4.4162918e-01   3.7848035e-01
   4.4670538e-01   3.6681478e-01
   4.5178158e-01   3.5798779e-01
   4.5685777e-01   3.4980864e-01
   4.6193397e-01   3.4235892e-01
   4.6701017e-01   3.3276849e-01
   4.7208637e-01   3.2544015e-01
   4.7716256e-01   3.1653341e-01
   4.8223876e-01   3.1005788e-01
   4.8731496e-01   3.0291967e-01
   4.9239116e-01   2.9558985e-01
   4.9746735e-01   2.8727598e-01
   5.0254355e-01   2.8213521e-01
   5.0761975e-01   2.7577573e-01
   5.1269595e-01   2.6889490e-01
   5.1777214e-01   2.6289761e-01
   5.2284834e-01   2.5768480e-01
   5.2792454e-01   2.4898216e-01
   5.3300074e-01   2.4420153e-01
   5.3807693e-01   2.3822513e-01
   5.4315313e-01   2.3388724e-01
   5.4822933e-01   2.3017380e-01
   5.5330552e-01   2.2366349e-01
   5.5838172e-01   2.1688440e-01
   5.6345792e-01   2.1141109e-01
   5.6853412e-01   2.0742299e-01
   5.7361031e-01   2.0226447e-01
   5.7868651e-01   1.9596465e-01
   5.8376271e-01   1.9237045e-01
   5.8883891e-01   1.8839882e-01
   5.9391510e-01   1.8460178e-01
   5.9899130e-01   1.8022580e-01
   6.0406750e-01   1.7459754e-01
   6.0914370e-01   1.7084461e-01
   6.1421989e-01   1.6691592e-01
   6.1929609e-01   1.6231359e-01
   6.2437229e-01   1.5981127e-01
   6.2944849e-01   1.5571017e-01
   6.3452468e-01   1.5167820e-01
   6.3960088e-01   1.4843964e-01
   6.4467708e-01   1.4499038e-01
   6.4975328e-01   1.4160792e-01
   6.5482947e-01   1.3800453e-01
   6.5990567e-01   1.3520859e-01
   6.6498187e-01   1.3231556e-01
   6.7005807e-01   1.2922056e-01
   6.7513426e-01   1.2652856e-01
   6.8021046e-01   1.2279971e-01
   6.8528666e-01   1.2103412e-01
   6.9036286e-01   1.1748930e-01
   6.9543905e-01   1.1437164e-01
   7.0051525e-01   1.1198891e-01
   7.0559145e-01   1.0935983e-01
   7.1066765e-01   1.0736665e-01
   7.1574384e-01   1.0494914e-01
   7.2082004e-01   1.0225532e-01
   7.2589624e-01   1.0025596e-01
   7.3097244e-01   9.8062218e-02
   7.3604863e-01   9.6157885e-02
   7.4112483e-01   9.3996882e-02
   7.4620103e-01   9.1689476e-02
   7.5127723e-01   9.0095249e-02
   7.5635342e-01   8.7365691e-02
   7.6142962e-01   8.6015502e-02
   7.6650582e-01   8.3867028e-02
   7.7158202e-01   8.1930222e-02
   7.7665821e-01   7.9721624e-02
   7.8173441e-01   7.7773397e-02
   7.8681061e-01   7.5977620e-02
   7.9188681e-01   7.3583874e-02
   7.9696300e-01   7.1503556e-02
   8.0203920e-01   6.9849712e-02
   8.0711540e-01   6.8610193e-02
   8.1219160e-01   6.7003494e-02
   8.1726779e-01   6.5694022e-02
   8.2234399e-01   6.4028830e-02
   8.2742019e-01   6.2903966e-02
   8.3249639e-01   6.1757466e-02
   8.3757258e-01   6.0104339e-02
   8.4264878e-01   5.8622413e-02
   8.4772498e-01   5.7272094e-02
   8.5280118e-01   5.5603506e-02
   8.5787737e-01   5.4497999e-02
   8.6295357e-01   5.3294083e-02
   8.6802977e-01   5.1653523e-02
   8.7310597e-01   5.0688631e-02
   8.7818216e-01   4.9379089e-02
   8.8325836e-01   4.8135073e-02
   8.8833456e-01   4.7267342e-02
   8.9341076e-01   4.5985593e-02
   8.9848695e-01   4.5097445e-02
   9.0356315e-01   4.4177226e-02
   9.0863935e-01   4.2835696e-02
   9.1371555e-01   4.2257637e-02
   9.1879174e-01   4.1475381e-02
   9.2386794e-01   4.0267841e-02
   9.2894414e-01   3.9293548e-02
   9.3402034e-01   3.8385966e-02
   9.3909653e-01   3.7862770e-02
   9.4417273e-01   3.6748562e-02
   9.4924893e-01   3.5980584e-02
   9.5432513e-01   3.5320393e-02
   9.5940132e-01   3.4799380e-02
   9.6447752e-01   3.4020456e-02
   9.6955372e-01   3.3179672e-02
   9.7462992e-01   3.2174422e-02
   9.7970611e-01   3.1254345e-02
   9.8478231e-01   3.0560753e-02
   9.8985851e-01   3.0141616e-02
   9.9493471e-01   2.9241836e-02
   1.0000109e+00   2.8555096e-02
   1.0050871e+00   2.8062344e-02
   1.0101633e+00   2.7452498e-02
   1.0152395e+00   2.6856164e-02
   1.0203157e+00   2.6285577e-02
   1.0253919e+00   2.5690919e-02
   1.0304681e+00   2.5148353e-02
   1.0355443e+00   2.4440658e-02
   1.0406205e+00   2.3881039e-02
   1.0456967e+00   2.3234867e-02
   1.0507729e+00   2.2589323e-02
   1.0558491e+00   2.2163721e-02
   1.0609253e+00   2.1806452e-02
   1.0660015e+00   2.1408845e-02
   1.0710777e+00   2.0734343e-02
   1.0761539e+00   2.0108490e-02
   1.0812301e+00   1.9602540e-02
   1.0863063e+00   1.9222574e-02
   1.0913825e+00   1.8572708e-02
   1.0964587e+00   1.8109307e-02
   1.1015349e+00   1.7785555e-02
   1.1066110e+00   1.7408851e-02
   1.1116872e+00   1.7083743e-02
   1.1167634e+00   1.6726173e-02
   1.1218396e+00   1.6524708e-02
   1.1269158e+00   1.6168369e-02
   1.1319920e+00   1.5705496e-02
   1.1370682e+00   1.5391756e-02
   1.1421444e+00   1.4989682e-02
   1.1472206e+00   1.4675030e-02
   1.1522968e+00   1.4311444e-02
   1.1573730e+00   1.3893829e-02
   1.1624492e+00   1.3522619e-02
   1.1675254e+00   1.3276414e-02
   1.1726016e+00   1.2942139e-02
   1.1776778e+00   1.2664514e-02
   1.1827540e+00   1.2411785e-02
   1.1878302e+00   1.2156969e-02
   1.1929064e+00   1.1906728e-02
   1.1979826e+00   1.1623166e-02
   1.2030588e+00   1.1396975e-02
   1.2081350e+00   1.1134253e-02
   1.2132112e+00   1.0960535e-02
   1.2182874e+00   1.0621698e-02
   1.2233636e+00   1.0415636e-02
   1.2284398e+00   1.0146748e-02
   1.2335160e+00   9.9519596e-03
   1.2385922e+00   9.6619568e-03
   1.2436684e+00   9.5727944e-03
   1.2487446e+00   9.3109678e-03
   1.2538208e+00   9.0908757e-03
   1.2588970e+00   8.9553901e-03
   1.2639732e+00   8.7409143e-03
   1.2690494e+00   8.5545783e-03
   1.2741256e+00   8.4004683e-03
   1.2792018e+00   8.1829509e-03
   1.2842780e+00   8.0762384e-03
   1.2893542e+00   7.9392361e-03
   1.2944304e+00   7.7342512e-03
   1.2995066e+00   7.5335411e-03
   1.3045828e+00   7.3560782e-03
   1.3096589e+00   7.2223328e-03
   1.3147351e+00   7.0760640e-03
   1.3198113e+00   6.9037960e-03
   1.3248875e+00   6.7659563e-03
   1.3299637e+00   6.5690053e-03
   1.3350399e+00   6.4306620e-03
   1.3401161e+00   6.2953381e-03
   1.3451923e+00   6.1679196e-03
   1.3502685e+00   6.0519880e-03
   1.3553447e+00   5.9005837e-03
   1.3604209e+00   5.8143721e-03
   1.3654971e+00   5.7396513e-03
   1.3705733e+00   5.5999651e-03
   1.3756495e+00   5.4322569e-03
   1.3807257e+00   5.2525683e-03
   1.3858019e+00   5.1328766e-03
   1.3908781e+00   5.0274036e-03
   1.3959543e+00   4.9186905e-03
   1.4010305e+00   4.7910496e-03
   1.4061067e+00   4.6695139e-03
   1.4111829e+00   4.5832438e-03
   1.4162591e+00   4.4576622e-03
   1.4213353e+00   4.3538825e-03
   1.4264115e+00   4.2315855e-03
   1.4314877e+00   4.1056214e-03
   1.4365639e+00   4.0386896e-03
   1.4416401e+00   3.9715689e-03
   1.4467163e+00   3.9044898e-03
   1.4517925e+00   3.7943291e-03
   1.4568687e+00   3.7588644e-03
   1.4619449e+00   3.7055716e-03
   1.4670211e+00   3.6265887e-03
   1.4720973e+00   3.5391418e-03
   1.4771735e+00   3.4430925e-03
   1.4822497e+00   3.3809705e-03
   1.4873259e+00   3.3007626e-03
   1.4924021e+00   3.2250372e-03
   1.4974783e+00   3.1720348e-03
   1.5025545e+00   3.1014645e-03
   1.5076307e+00   3.0195448e-03
   1.5127068e+00   2.9691594e-03
   1.5177830e+00   2.9094903e-03
   1.5228592e+00   2.8589501e-03
   1.5279354e+00   2.7868295e-03
   1.5330116e+00   2.7441423e-03
   1.5380878e+00   2.6911955e-03
   1.5431640e+00   2.6485945e-03
   1.5482402e+00   2.5673558e-03
   1.5533164e+00   2.4982560e-03
   1.5583926e+00   2.4413126e-03
   1.5634688e+00   2.4088213e-03
   1.5685450e+00   2.3624795e-03
   1.5736212e+00   2.3403152e-03
   1.5786974e+00   2.2761197e-03
   1.5837736e+00   2.2230984e-03
   1.5888498e+00   2.1847803e-03
   1.5939260e+00   2.1482549e-03
   1.5990022e+00   2.0895584e-03
   1.6040784e+00   2.0356341e-03
   1.6091546e+00   1.9828595e-03
   1.6142308e+00   1.9592180e-03
   1.6193070e+00   1.9236535e-03
   1.6243832e+00   1.8816942e-03
   1.6294594e+00   1.8373233e-03
   1.6345356e+00   1.7811462e-03
   1.6396118e+00   1.7351163e-03
   1.6446880e+00   1.6912344e-03
   1.6497642e+00   1.6424953e-03
   1.6548404e+00   1.6213011e-03
   1.6599166e+00   1.5864796e-03
   1.6649928e+00   1.5546825e-03
   1.6700690e+00   1.5247290e-03
   1.6751452e+00   1.4912990e-03
   1.6802214e+00   1.4567996e-03
   1.6852976e+00   1.4202380e-03
   1.6903738e+00   1.3897187e-03
   1.6954500e+00   1.3760271e-03
   1.7005262e+00   1.3451299e-03
   1.7056024e+00   1.3236931e-03
   1.7106785e+00   1.3045384e-03
   1.7157547e+00   1.2793752e-03
   1.7208309e+00   1.2565305e-03
   1.7259071e+00   1.2430900e-03
   1.7309833e+00   1.2298372e-03
   1.7360595e+00   1.2187515e-03
   1.7411357e+00   1.1976297e-03
   1.7462119e+00   1.1728530e-03
   1.7512881e+00   1.1406271e-03
   1.7563643e+00   1.1151305e-03
   1.7614405e+00   1.0821894e-03
   1.7665167e+00   1.0483823e-03
   1.7715929e+00   1.0156859e-03
   1.7766691e+00   1.0011177e-03
   1.7817453e+00   9.7678273e-04
   1.7868215e+00   9.5463673e-04
   1.7918977e+00   9.3939444e-04
   1.7969739e+00   9.2755628e-04
   1.8020501e+00   9.1740513e-04
   1.8071263e+00   9.0328776e-04
   1.8122025e+00   8.8862269e-04
   1.8172787e+00   8.7516280e-04
   1.8223549e+00   8.5607865e-04
   1.8274311e+00   8.3874749e-04
   1.8325073e+00   8.3195261e-04
   1.8375835e+00   8.2532666e-04
   1.8426597e+00   8.1538568e-04
   1.8477359e+00   7.9983009e-04
   1.8528121e+00   7.9234329e-04
   1.8578883e+00   7.7090946e-04
   1.8629645e+00   7.6025148e-04
   1.8680407e+00   7.4763285e-04
   1.8731169e+00   7.3617571e-04
   1.8781931e+00   7.1916909e-04
   1.8832693e+00   7.0304965e-04
   1.8883455e+00   6.8409007e-04
   1.8934217e+00   6.6624217e-04
   1.8984979e+00   6.5003661e-04
   1.9035741e+00   6.4420900e-04
   1.9086503e+00   6.3423676e-04
   1.9137264e+00   6.1862835e-04
   1.9188026e+00   6.1047499e-04
   1.9238788e+00   6.0070658e-04
   1.9289550e+00   5.9509790e-04
   1.9340312e+00   5.8223529e-04
   1.9391074e+00   5.7781480e-04
   1.9441836e+00   5.7584396e-04
   1.9492598e+00   5.7260012e-04
   1.9543360e+00   5.6874394e-04
   1.9594122e+00   5.6671419e-04
   1.9644884e+00   5.6603270e-04
   1.9695646e+00   5.6402598e-04
   1.9746408e+00   5.6305717e-04
   1.9797170e+00   5.6204296e-04
   1.9847932e+00   5.6046640e-04
   1.9898694e+00   5.5906677e-04
   1.9949456e+00   5.5771387e-04
   2.0000218e+00   5.5604619e-04
   2.0050980e+00   5.5380342e-04
   2.0101742e+00   5.5117280e-04
   2.0152504e+00   5.4702714e-04
   2.0203266e+00   5.4191986e-04
   2.0254028e+00   5.3576958e-04
   2.0304790e+00   5.2810487e-04
   2.0355552e+00   5.2700251e-04
   2.0406314e+00   5.2574487e-04
   2.0457076e+00   5.2391034e-04
   2.0507838e+00   5.2168331e-04
   2.0558600e+00   5.1836001e-04
   2.0609362e+00   5.1650163e-04
   2.0660124e+00   5.1590694e-04
   2.0710886e+00   5.1514435e-04
   2.0761648e+00   5.1408843e-04
   2.0812410e+00   5.1334650e-04
   2.0863172e+00   5.1203321e-04
   2.0913934e+00   5.0674568e-04
   2.0964696e+00   5.0036066e-04
   2.1015458e+00   4.9097855e-04
   2.1066220e+00   4.7730403e-04
   2.1116982e+00   4.5545694e-04
   2.1167743e+00   4.5362923e-04
   2.1218505e+00   4.5097267e-04
   2.1269267e+00   4.4779553e-04
   2.1320029e+00   4.4341059e-04
   2.1370791e+00   4.3769953e-04
   2.1421553e+00   4.2962429e-04
   2.1472315e+00   4.1567202e-04
   2.1523077e+00   3.9422400e-04
   2.1573839e+00   3.9318450e-04
   2.1624601e+00   3.9235495e-04
   2.1675363e+00   3.9138951e-04
   2.1726125e+00   3.9068412e-04
   2.1776887e+00   3.9014127e-04
   2.1827649e+00   3.8959484e-04
   2.1878411e+00   3.8908924e-04
   2.1929173e+00   3.8857132e-04
   2.1979935e+00   3.8799220e-04
   2.2030697e+00   3.8741586e-04
   2.2081459e+00   3.8676317e-04
   2.2132221e+00   3.8600268e-04
   2.2182983e+00   3.8522566e-04
   2.2233745e+00   3.8444176e-04
   2.2284507e+00   3.8324164e-04
   2.2335269e+00   3.8233713e-04
   2.2386031e+00   3.8158613e-04
   2.2436793e+00   3.8077641e-04
   2.2487555e+00   3.8002744e-04
   2.2538317e+00   3.7896681e-04
   2.2589079e+00   3.7744990e-04
   2.2639841e+00   3.7697291e-04
   2.2690603e+00   3.7689988e-04
   2.2741365e+00   3.7683512e-04
   2.2792127e+00   3.7675883e-04
   2.2842889e+00   3.7667891e-04
   2.2893651e+00   3.7658762e-04
   2.2944413e+00   3.7648723e-04
   2.2995175e+00   3.7637121e-04
   2.3045937e+00   3.7624496e-04
   2.3096699e+00   3.7612894e-04
   2.3147460e+00   3.7602654e-04
   2.3198222e+00   3.7596792e-04
   2.3248984e+00   3.7594660e-04
   2.3299746e+00   3.7592557e-04
   2.3350508e+00   3.7589887e-04
   2.3401270e+00   3.7587476e-04
   2.3452032e+00   3.7584957e-04
   2.3502794e+00   3.7581798e-04
   2.3553556e+00   3.7578309e-04
   2.3604318e+00   3.7574450e-04
   2.3655080e+00   3.7570247e-04
   2.3705842e+00   3.7565375e-04
   2.3756604e+00   3.7559929e-04
   2.3807366e+00   3.7553598e-04
   2.3858128e+00   3.7546497e-04
   2.3908890e+00   3.7537832e-04
   2.3959652e+00   3.7525969e-04
   2.4010414e+00   3.7512314e-04
   2.4061176e+00   3.7494731e-04
   2.4111938e+00   3.7471104e-04
   2.4162700e+00   3.7438759e-04
   2.4213462e+00   3.7401550e-04
   2.4264224e+00   3.7351732e-04
   2.4314986e+00   3.7288777e-04
   2.4365748e+00   3.7204681e-04
   2.4416510e+00   3.7101271e-04
   2.4467272e+00   3.6974251e-04
   2.4518034e+00   3.6799189e-04
   2.4568796e+00   3.6578784e-04
   2.4619558e+00   3.6315501e-04
   2.4670320e+00   3.5924658e-04
   2.4721082e+00   3.5491651e-04
   2.4771844e+00   3.5062952e-04
   2.4822606e+00   3.4935498e-04
   2.4873368e+00   3.4934883e-04
   2.4924130e+00   3.4934401e-04
   2.4974892e+00   3.4934067e-04
   2.5025654e+00   3.4933821e-04
   2.5076416e+00   3.4933750e-04
   2.5127178e+00   3.4933717e-04
   2.5177939e+00   3.4933653e-04
   2.5228701e+00   3.4933579e-04
   2.5279463e+00   3.4933513e-04
   2.5330225e+00   3.4933431e-04


==> Fig_nd/Stepint_CR.txt <==
   0.0000000e+00   1.1400000e+02
   6.9553661e-04   1.1100000e+02
   1.3910732e-03   1.0900000e+02
   2.0866098e-03   1.0700000e+02
   2.7821464e-03   1.0600000e+02
   3.4776830e-03   1.0400000e+02
   4.1732196e-03   1.0400000e+02
   4.8687562e-03   1.0350000e+02
   5.5642928e-03   1.0200000e+02
   6.2598294e-03   1.0100000e+02
   6.9553661e-03   1.0050000e+02
   7.6509027e-03   1.0000000e+02
   8.3464393e-03   9.9000000e+01
   9.0419759e-03   9.8500000e+01
   9.7375125e-03   9.8000000e+01
   1.0433049e-02   9.8000000e+01
   1.1128586e-02   9.6500000e+01
   1.1824122e-02   9.6000000e+01
   1.2519659e-02   9.5000000e+01
   1.3215196e-02   9.4000000e+01
   1.3910732e-02   9.4000000e+01
   1.4606269e-02   9.3000000e+01
   1.5301805e-02   9.2000000e+01
   1.5997342e-02   9.2000000e+01
   1.6692879e-02   9.1000000e+01
   1.7388415e-02   9.0000000e+01
   1.8083952e-02   8.9000000e+01
   1.8779488e-02   8.8000000e+01
   1.9475025e-02   8.7000000e+01
   2.0170562e-02   8.5000000e+01
   2.0866098e-02   8.5000000e+01
   2.1561635e-02   8.2500000e+01
   2.2257171e-02   8.2000000e+01
   2.2952708e-02   8.2000000e+01
   2.3648245e-02   8.1000000e+01
   2.4343781e-02   8.0000000e+01
   2.5039318e-02   7.9000000e+01
   2.5734854e-02   7.7000000e+01
   2.6430391e-02   7.6000000e+01
   2.7125928e-02   7.5000000e+01
   2.7821464e-02   7.4000000e+01
   2.8517001e-02   7.3000000e+01
   2.9212537e-02   7.1000000e+01
   2.9908074e-02   7.0500000e+01
   3.0603611e-02   7.0000000e+01
   3.1299147e-02   7.0000000e+01
   3.1994684e-02   6.8500000e+01
   3.2690220e-02   6.7000000e+01
   3.3385757e-02   6.6500000e+01
   3.4081294e-02   6.6000000e+01
   3.4776830e-02   6.4500000e+01
   3.5472367e-02   6.4000000e+01
   3.6167903e-02   6.2000000e+01
   3.6863440e-02   6.2000000e+01
   3.7558977e-02   6.0500000e+01
   3.8254513e-02   5.9000000e+01
   3.8950050e-02   5.8000000e+01
   3.9645587e-02   5.7000000e+01
   4.0341123e-02   5.7000000e+01
   4.1036660e-02   5.5500000e+01
   4.1732196e-02   5.5000000e+01
   4.2427733e-02   5.4500000e+01
   4.3123270e-02   5.4000000e+01
   4.3818806e-02   5.2500000e+01
   4.4514343e-02   5.2000000e+01
   4.5209879e-02   5.2000000e+01
   4.5905416e-02   5.1000000e+01
   4.6600953e-02   5.0500000e+01
   4.7296489e-02   5.0000000e+01
   4.7992026e-02   5.0000000e+01
   4.8687562e-02   4.9000000e+01
   4.9383099e-02   4.9000000e+01
   5.0078636e-02   4.8000000e+01
   5.0774172e-02   4.7000000e+01
   5.1469709e-02   4.6000000e+01
   5.2165245e-02   4.5000000e+01
   5.2860782e-02   4.5000000e+01
   5.3556319e-02   4.4000000e+01
   5.4251855e-02   4.4000000e+01
   5.4947392e-02   4.3000000e+01
   5.5642928e-02   4.2000000e+01
   5.6338465e-02   4.2000000e+01
   5.7034002e-02   4.1000000e+01
   5.7729538e-02   4.1000000e+01
   5.8425075e-02   4.0000000e+01
   5.9120611e-02   4.0000000e+01
   5.9816148e-02   3.9500000e+01
   6.0511685e-02   3.9000000e+01
   6.1207221e-02   3.9000000e+01
   6.1902758e-02   3.9000000e+01
   6.2598294e-02   3.9000000e+01
   6.3293831e-02   3.9000000e+01
   6.3989368e-02   3.9000000e+01
   6.4684904e-02   3.8500000e+01
   6.5380441e-02   3.8000000e+01
   6.6075978e-02   3.8000000e+01
   6.6771514e-02   3.8000000e+01
   6.7467051e-02   3.7000000e+01
   6.8162587e-02   3.7000000e+01
   6.8858124e-02   3.7000000e+01
   6.9553661e-02   3.7000000e+01
   7.0249197e-02   3.7000000e+01
   7.0944734e-02   3.7000000e+01
   7.1640270e-02   3.6000000e+01
   7.2335807e-02   3.6000000e+01
   7.3031344e-02   3.6000000e+01
   7.3726880e-02   3.6000000e+01
   7.4422417e-02   3.6000000e+01
   7.5117953e-02   3.5000000e+01
   7.5813490e-02   3.5000000e+01
   7.6509027e-02   3.4500000e+01
   7.7204563e-02   3.4000000e+01
   7.7900100e-02   3.4000000e+01
   7.8595636e-02   3.3500000e+01
   7.9291173e-02   3.3500000e+01
   7.9986710e-02   3.3500000e+01
   8.0682246e-02   3.3000000e+01
   8.1377783e-02   3.3000000e+01
   8.2073319e-02   3.3000000e+01
   8.2768856e-02   3.3000000e+01
   8.3464393e-02   3.3000000e+01
   8.4159929e-02   3.3000000e+01
   8.4855466e-02   3.3000000e+01
   8.5551002e-02   3.3000000e+01
   8.6246539e-02   3.3000000e+01
   8.6942076e-02   3.3000000e+01
   8.7637612e-02   3.3000000e+01
   8.8333149e-02   3.3000000e+01
   8.9028685e-02   3.2500000e+01
   8.9724222e-02   3.2500000e+01
   9.0419759e-02   3.2500000e+01
   9.1115295e-02   3.2500000e+01
   9.1810832e-02   3.2000000e+01
   9.2506369e-02   3.2000000e+01
   9.3201905e-02   3.2000000e+01
   9.3897442e-02   3.2000000e+01
   9.4592978e-02   3.2000000e+01
   9.5288515e-02   3.2000000e+01
   9.5984052e-02   3.2000000e+01
   9.6679588e-02   3.2000000e+01
   9.7375125e-02   3.2000000e+01
   9.8070661e-02   3.2000000e+01
   9.8766198e-02   3.2000000e+01
   9.9461735e-02   3.2000000e+01
   1.0015727e-01   3.2000000e+01
   1.0085281e-01   3.2000000e+01
   1.0154834e-01   3.2000000e+01
   1.0224388e-01   3.2000000e+01
   1.0293942e-01   3.1500000e+01
   1.0363495e-01   3.1500000e+01
   1.0433049e-01   3.1500000e+01
   1.0502603e-01   3.1500000e+01
   1.0572156e-01   3.1000000e+01
   1.0641710e-01   3.1000000e+01
   1.0711264e-01   3.1000000e+01
   1.0780817e-01   3.1000000e+01
   1.0850371e-01   3.1000000e+01
   1.0919925e-01   3.1000000e+01
   1.0989478e-01   3.1000000e+01
   1.1059032e-01   3.1000000e+01
   1.1128586e-01   3.1000000e+01
   1.1198139e-01   3.1000000e+01
   1.1267693e-01   3.1000000e+01
   1.1337247e-01   3.1000000e+01
   1.1406800e-01   3.1000000e+01
   1.1476354e-01   3.1000000e+01
   1.1545908e-01   3.1000000e+01
   1.1615461e-01   3.1000000e+01
   1.1685015e-01   3.1000000e+01
   1.1754569e-01   3.1000000e+01
   1.1824122e-01   3.1000000e+01
   1.1893676e-01   3.1000000e+01
   1.1963230e-01   3.1000000e+01
   1.2032783e-01   3.1000000e+01
   1.2102337e-01   3.1000000e+01
   1.2171891e-01   3.1000000e+01
   1.2241444e-01   3.1000000e+01
   1.2310998e-01   3.1000000e+01
   1.2380552e-01   3.1000000e+01
   1.2450105e-01   3.1000000e+01
   1.2519659e-01   3.1000000e+01
   1.2589213e-01   3.1000000e+01
   1.2658766e-01   3.1000000e+01
   1.2728320e-01   3.0500000e+01
   1.2797874e-01   3.0500000e+01
   1.2867427e-01   3.0500000e+01
   1.2936981e-01   3.0500000e+01
   1.3006535e-01   3.0500000e+01
   1.3076088e-01   3.0500000e+01
   1.3145642e-01   3.0500000e+01
   1.3215196e-01   3.0500000e+01
   1.3284749e-01   3.0500000e+01
   1.3354303e-01   3.0500000e+01
   1.3423856e-01   3.0500000e+01
   1.3493410e-01   3.0500000e+01
   1.3562964e-01   3.0500000e+01
   1.3632517e-01   3.0500000e+01
   1.3702071e-01   3.0500000e+01
   1.3771625e-01   3.0500000e+01
   1.3841178e-01   3.0500000e+01
   1.3910732e-01   3.0500000e+01
   1.3980286e-01   3.0500000e+01
   1.4049839e-01   3.0500000e+01
   1.4119393e-01   3.0500000e+01
   1.4188947e-01   3.0500000e+01
   1.4258500e-01   3.0500000e+01
   1.4328054e-01   3.0500000e+01
   1.4397608e-01   3.0500000e+01
   1.4467161e-01   3.0500000e+01
   1.4536715e-01   3.0500000e+01
   1.4606269e-01   3.0500000e+01
   1.4675822e-01   3.0500000e+01
   1.4745376e-01   3.0500000e+01
   1.4814930e-01   3.0500000e+01
   1.4884483e-01   3.0500000e+01
   1.4954037e-01   3.0500000e+01
   1.5023591e-01   3.0500000e+01
   1.5093144e-01   3.0500000e+01
   1.5162698e-01   3.0500000e+01
   1.5232252e-01   3.0500000e+01
   1.5301805e-01   3.0500000e+01
   1.5371359e-01   3.0500000e+01
   1.5440913e-01   3.0500000e+01
   1.5510466e-01   3.0500000e+01
   1.5580020e-01   3.0500000e+01
   1.5649574e-01   3.0500000e+01
   1.5719127e-01   3.0500000e+01
   1.5788681e-01   3.0500000e+01
   1.5858235e-01   3.0500000e+01
   1.5927788e-01   3.0500000e+01
   1.5997342e-01   3.0500000e+01
   1.6066896e-01   3.0500000e+01
   1.6136449e-01   3.0500000e+01
   1.6206003e-01   3.0500000e+01
   1.6275557e-01   3.0500000e+01
   1.6345110e-01   3.0500000e+01
   1.6414664e-01   3.0500000e+01
   1.6484218e-01   3.0500000e+01
   1.6553771e-01   3.0500000e+01
   1.6623325e-01   3.0500000e+01
   1.6692879e-01   3.0500000e+01
   1.6762432e-01   3.0500000e+01
   1.6831986e-01   3.0500000e+01
   1.6901540e-01   3.0500000e+01
   1.6971093e-01   3.0500000e+01
   1.7040647e-01   3.0500000e+01
   1.7110200e-01   3.0500000e+01
   1.7179754e-01   3.0500000e+01
   1.7249308e-01   3.0500000e+01
   1.7318861e-01   3.0500000e+01
   1.7388415e-01   3.0500000e+01
   1.7457969e-01   3.0500000e+01
   1.7527522e-01   3.0500000e+01
   1.7597076e-01   3.0500000e+01
   1.7666630e-01   3.0500000e+01
   1.7736183e-01   3.0500000e+01
   1.7805737e-01   3.0500000e+01
   1.7875291e-01   3.0500000e+01
   1.7944844e-01   3.0500000e+01
   1.8014398e-01   3.0500000e+01
   1.8083952e-01   3.0500000e+01
   1.8153505e-01   3.0500000e+01
   1.8223059e-01   3.0500000e+01
   1.8292613e-01   3.0500000e+01
   1.8362166e-01   3.0500000e+01
   1.8431720e-01   3.0500000e+01
   1.8501274e-01   3.0500000e+01
   1.8570827e-01   3.0500000e+01
   1.8640381e-01   3.0500000e+01
   1.8709935e-01   3.0500000e+01
   1.8779488e-01   3.0500000e+01
   1.8849042e-01   3.0500000e+01
   1.8918596e-01   3.0500000e+01
   1.8988149e-01   3.0500000e+01
   1.9057703e-01   3.0500000e+01
   1.9127257e-01   3.0500000e+01
   1.9196810e-01   3.0500000e+01
   1.9266364e-01   3.0500000e+01
   1.9335918e-01   3.0500000e+01
   1.9405471e-01   3.0500000e+01
   1.9475025e-01   3.0500000e+01
   1.9544579e-01   3.0500000e+01
   1.9614132e-01   3.0500000e+01
   1.9683686e-01   3.0500000e+01
   1.9753240e-01   3.0500000e+01
   1.9822793e-01   3.0500000e+01
   1.9892347e-01   3.0500000e+01
   1.9961901e-01   3.0500000e+01
   2.0031454e-01   3.0500000e+01
   2.0101008e-01   3.0500000e+01
   2.0170562e-01   3.0500000e+01
   2.0240115e-01   3.0500000e+01
   2.0309669e-01   3.0500000e+01
   2.0379223e-01   3.0500000e+01
   2.0448776e-01   3.0500000e+01
   2.0518330e-01   3.0500000e+01
   2.0587884e-01   3.0500000e+01
   2.0657437e-01   3.0500000e+01
   2.0726991e-01   3.0500000e+01
   2.0796544e-01   3.0500000e+01
   2.0866098e-01   3.0500000e+01
   2.0935652e-01   3.0500000e+01
   2.1005205e-01   3.0500000e+01
   2.1074759e-01   3.0500000e+01
   2.1144313e-01   3.0500000e+01
   2.1213866e-01   3.0500000e+01
   2.1283420e-01   3.0500000e+01
   2.1352974e-01   3.0500000e+01
   2.1422527e-01   3.0500000e+01
   2.1492081e-01   3.0500000e+01
   2.1561635e-01   3.0500000e+01
   2.1631188e-01   3.0500000e+01
   2.1700742e-01   3.0500000e+01
   2.1770296e-01   3.0500000e+01
   2.1839849e-01   3.0500000e+01
   2.1909403e-01   3.0500000e+01
   2.1978957e-01   3.0500000e+01
   2.2048510e-01   3.0500000e+01
   2.2118064e-01   3.0500000e+01
   2.2187618e-01   3.0500000e+01
   2.2257171e-01   3.0500000e+01
   2.2326725e-01   3.0500000e+01
   2.2396279e-01   3.0500000e+01
   2.2465832e-01   3.0500000e+01
   2.2535386e-01   3.0500000e+01
   2.2604940e-01   3.0500000e+01
   2.2674493e-01   3.0500000e+01
   2.2744047e-01   3.0500000e+01
   2.2813601e-01   3.0500000e+01
   2.2883154e-01   3.0500000e+01
   2.2952708e-01   3.0500000e+01
   2.3022262e-01   3.0500000e+01
   2.3091815e-01   3.0500000e+01
   2.3161369e-01   3.0500000e+01
   2.3230923e-01   3.0500000e+01
   2.3300476e-01   3.0500000e+01
   2.3370030e-01   3.0500000e+01
   2.3439584e-01   3.0500000e+01
   2.3509137e-01   3.0500000e+01
   2.3578691e-01   3.0500000e+01
   2.3648245e-01   3.0500000e+01
   2.3717798e-01   3.0500000e+01
   2.3787352e-01   3.0500000e+01
   2.3856906e-01   3.0500000e+01
   2.3926459e-01   3.0500000e+01
   2.3996013e-01   3.0500000e+01
   2.4065567e-01   3.0500000e+01
   2.4135120e-01   3.0500000e+01
   2.4204674e-01   3.0500000e+01
   2.4274228e-01   3.0500000e+01
   2.4343781e-01   3.0500000e+01
   2.4413335e-01   3.0500000e+01
   2.4482889e-01   3.0500000e+01
   2.4552442e-01   3.0500000e+01
   2.4621996e-01   3.0500000e+01
   2.4691549e-01   3.0500000e+01
   2.4761103e-01   3.0500000e+01
   2.4830657e-01   3.0500000e+01
   2.4900210e-01   3.0500000e+01
   2.4969764e-01   3.0500000e+01
   2.5039318e-01   3.0500000e+01
   2.5108871e-01   3.0500000e+01
   2.5178425e-01   3.0500000e+01
   2.5247979e-01   3.0500000e+01
   2.5317532e-01   3.0500000e+01
   2.5387086e-01   3.0500000e+01
   2.5456640e-01   3.0500000e+01
   2.5526193e-01   3.0500000e+01
   2.5595747e-01   3.0500000e+01
   2.5665301e-01   3.0500000e+01
   2.5734854e-01   3.0500000e+01
   2.5804408e-01   3.0500000e+01
   2.5873962e-01   3.0500000e+01
   2.5943515e-01   3.0500000e+01
   2.6013069e-01   3.0500000e+01
   2.6082623e-01   3.0500000e+01
   2.6152176e-01   3.0500000e+01
   2.6221730e-01   3.0500000e+01
   2.6291284e-01   3.0500000e+01
   2.6360837e-01   3.0500000e+01
   2.6430391e-01   3.0500000e+01
   2.6499945e-01   3.0500000e+01
   2.6569498e-01   3.0500000e+01
   2.6639052e-01   3.0500000e+01
   2.6708606e-01   3.0500000e+01
   2.6778159e-01   3.0500000e+01
   2.6847713e-01   3.0500000e+01
   2.6917267e-01   3.0500000e+01
   2.6986820e-01   3.0500000e+01
   2.7056374e-01   3.0500000e+01
   2.7125928e-01   3.0500000e+01
   2.7195481e-01   3.0500000e+01
   2.7265035e-01   3.0500000e+01
   2.7334589e-01   3.0500000e+01
   2.7404142e-01   3.0500000e+01
   2.7473696e-01   3.0500000e+01
   2.7543250e-01   3.0500000e+01
   2.7612803e-01   3.0500000e+01
   2.7682357e-01   3.0500000e+01
   2.7751911e-01   3.0500000e+01
   2.7821464e-01   3.0500000e+01
   2.7891018e-01   3.0500000e+01
   2.7960572e-01   3.0500000e+01
   2.8030125e-01   3.0500000e+01
   2.8099679e-01   3.0500000e+01
   2.8169233e-01   3.0500000e+01
   2.8238786e-01   3.0500000e+01
   2.8308340e-01   3.0500000e+01
   2.8377893e-01   3.0500000e+01
   2.8447447e-01   3.0500000e+01
   2.8517001e-01   3.0500000e+01
   2.8586554e-01   3.0500000e+01
   2.8656108e-01   3.0500000e+01
   2.8725662e-01   3.0500000e+01
   2.8795215e-01   3.0500000e+01
   2.8864769e-01   3.0500000e+01
   2.8934323e-01   3.0500000e+01
   2.9003876e-01   3.0500000e+01
   2.9073430e-01   3.0500000e+01
   2.9142984e-01   3.0500000e+01
   2.9212537e-01   3.0500000e+01
   2.9282091e-01   3.0500000e+01
   2.9351645e-01   3.0500000e+01
   2.9421198e-01   3.0500000e+01
   2.9490752e-01   3.0500000e+01
   2.9560306e-01   3.0500000e+01
   2.9629859e-01   3.0500000e+01
   2.9699413e-01   3.0500000e+01
   2.9768967e-01   3.0500000e+01
   2.9838520e-01   3.0500000e+01
   2.9908074e-01   3.0500000e+01
   2.9977628e-01   3.0500000e+01
   3.0047181e-01   3.0500000e+01
   3.0116735e-01   3.0500000e+01
   3.0186289e-01   3.0500000e+01
   3.0255842e-01   3.0500000e+01
   3.0325396e-01   3.0500000e+01
   3.0394950e-01   3.0500000e+01
   3.0464503e-01   3.0500000e+01
   3.0534057e-01   3.0500000e+01
   3.0603611e-01   3.0500000e+01
   3.0673164e-01   3.0500000e+01
   3.0742718e-01   3.0500000e+01
   3.0812272e-01   3.0500000e+01
   3.0881825e-01   3.0500000e+01
   3.0951379e-01   3.0500000e+01
   3.1020933e-01   3.0500000e+01
   3.1090486e-01   3.0500000e+01
   3.1160040e-01   3.0500000e+01
   3.1229594e-01   3.0500000e+01
   3.1299147e-01   3.0500000e+01
   3.1368701e-01   3.0500000e+01
   3.1438255e-01   3.0500000e+01
   3.1507808e-01   3.0500000e+01
   3.1577362e-01   3.0500000e+01
   3.1646916e-01   3.0500000e+01
   3.1716469e-01   3.0500000e+01
   3.1786023e-01   3.0500000e+01
   3.1855577e-01   3.0500000e+01
   3.1925130e-01   3.0500000e+01
   3.1994684e-01   3.0500000e+01
   3.2064238e-01   3.0500000e+01
   3.2133791e-01   3.0500000e+01
   3.2203345e-01   3.0500000e+01
   3.2272898e-01   3.0500000e+01
   3.2342452e-01   3.0500000e+01
   3.2412006e-01   3.0500000e+01
   3.2481559e-01   3.0500000e+01
   3.2551113e-01   3.0500000e+01
   3.2620667e-01   3.0500000e+01
   3.2690220e-01   3.0500000e+01
   3.2759774e-01   3.0500000e+01
   3.2829328e-01   3.0500000e+01
   3.2898881e-01   3.0500000e+01
   3.2968435e-01   3.0500000e+01
   3.3037989e-01   3.0500000e+01
   3.3107542e-01   3.0500000e+01
   3.3177096e-01   3.0500000e+01
   3.3246650e-01   3.0500000e+01
   3.3316203e-01   3.0500000e+01
   3.3385757e-01   3.0500000e+01
   3.3455311e-01   3.0500000e+01
   3.3524864e-01   3.0500000e+01
   3.3594418e-01   3.0500000e+01
   3.3663972e-01   3.0500000e+01
   3.3733525e-01   3.0500000e+01
   3.3803079e-01   3.0500000e+01
   3.3872633e-01   3.0500000e+01
   3.3942186e-01   3.0500000e+01
   3.4011740e-01   3.0500000e+01
   3.4081294e-01   3.0500000e+01
   3.4150847e-01   3.0500000e+01
   3.4220401e-01   3.0500000e+01
   3.4289955e-01   3.0500000e+01
   3.4359508e-01   3.0500000e+01
   3.4429062e-01   3.0500000e+01
   3.4498616e-01   3.0500000e+01
   3.4568169e-01   3.0500000e+01
   3.4637723e-01   3.0500000e+01
   3.4707277e-01   3.0500000e+01
   3.4776830e-01   3.0500000e+01
   3.4846384e-01   3.0500000e+01
   3.4915938e-01   3.0500000e+01
   3.4985491e-01   3.0500000e+01
   3.5055045e-01   3.0500000e+01
   3.5124599e-01   3.0500000e+01
   3.5194152e-01   3.0500000e+01
   3.5263706e-01   3.0500000e+01
   3.5333260e-01   3.0500000e+01
   3.5402813e-01   3.0500000e+01
   3.5472367e-01   3.0500000e+01
   3.5541921e-01   3.0500000e+01
   3.5611474e-01   3.0500000e+01
   3.5681028e-01   3.0500000e+01
   3.5750582e-01   3.0500000e+01
   3.5820135e-01   3.0500000e+01
   3.5889689e-01   3.0500000e+01
   3.5959242e-01   3.0500000e+01
   3.6028796e-01   3.0500000e+01
   3.6098350e-01   3.0500000e+01
   3.6167903e-01   3.0500000e+01
   3.6237457e-01   3.0500000e+01
   3.6307011e-01   3.0500000e+01
   3.6376564e-01   3.0500000e+01
   3.6446118e-01   3.0500000e+01
   3.6515672e-01   3.0500000e+01
   3.6585225e-01   3.0500000e+01
   3.6654779e-01   3.0500000e+01
   3.6724333e-01   3.0500000e+01
   3.6793886e-01   3.0500000e+01
   3.6863440e-01   3.0500000e+01
   3.6932994e-01   3.0500000e+01
   3.7002547e-01   3.0500000e+01
   3.7072101e-01   3.0500000e+01
   3.7141655e-01   3.0500000e+01
   3.7211208e-01   3.0500000e+01
   3.7280762e-01   3.0500000e+01
   3.7350316e-01   3.0500000e+01
   3.7419869e-01   3.0500000e+01
   3.7489423e-01   3.0500000e+01
   3.7558977e-01   3.0500000e+01
   3.7628530e-01   3.0500000e+01
   3.7698084e-01   3.0500000e+01
   3.7767638e-01   3.0500000e+01
   3.7837191e-01   3.0500000e+01
   3.7906745e-01   3.0500000e+01
   3.7976299e-01   3.0500000e+01
   3.8045852e-01   3.0500000e+01
   3.8115406e-01   3.0500000e+01
   3.8184960e-01   3.0500000e+01
   3.8254513e-01   3.0500000e+01
   3.8324067e-01   3.0500000e+01
   3.8393621e-01   3.0500000e+01
   3.8463174e-01   3.0500000e+01
   3.8532728e-01   3.0500000e+01
   3.8602282e-01   3.0500000e+01
   3.8671835e-01   3.0500000e+01
   3.8741389e-01   3.0500000e+01
   3.8810943e-01   3.0500000e+01
   3.8880496e-01   3.0500000e+01
   3.8950050e-01   3.0500000e+01
   3.9019604e-01   3.0500000e+01
   3.9089157e-01   3.0500000e+01
   3.9158711e-01   3.0500000e+01
   3.9228265e-01   3.0500000e+01
   3.9297818e-01   3.0500000e+01
   3.9367372e-01   3.0500000e+01
   3.9436926e-01   3.0500000e+01
   3.9506479e-01   3.0500000e+01
   3.9576033e-01   3.0500000e+01
   3.9645587e-01   3.0500000e+01
   3.9715140e-01   3.0500000e+01
   3.9784694e-01   3.0500000e+01
   3.9854247e-01   3.0500000e+01
   3.9923801e-01   3.0500000e+01
   3.9993355e-01   3.0500000e+01
   4.0062908e-01   3.0500000e+01
   4.0132462e-01   3.0500000e+01
   4.0202016e-01   3.0500000e+01
   4.0271569e-01   3.0500000e+01
   4.0341123e-01   3.0500000e+01
   4.0410677e-01   3.0500000e+01
   4.0480230e-01   3.0500000e+01
   4.0549784e-01   3.0500000e+01
   4.0619338e-01   3.0500000e+01
   4.0688891e-01   3.0500000e+01
   4.0758445e-01   3.0500000e+01
   4.0827999e-01   3.0500000e+01
   4.0897552e-01   3.0500000e+01
   4.0967106e-01   3.0500000e+01
   4.1036660e-01   3.0500000e+01
   4.1106213e-01   3.0500000e+01
   4.1175767e-01   3.0500000e+01
   4.1245321e-01   3.0500000e+01
   4.1314874e-01   3.0500000e+01
   4.1384428e-01   3.0500000e+01
   4.1453982e-01   3.0500000e+01
   4.1523535e-01   3.0500000e+01
   4.1593089e-01   3.0500000e+01
   4.1662643e-01   3.0500000e+01
   4.1732196e-01   3.0500000e+01
   4.1801750e-01   3.0500000e+01
   4.1871304e-01   3.0500000e+01
   4.1940857e-01   3.0500000e+01
   4.2010411e-01   3.0500000e+01
   4.2079965e-01   3.0500000e+01
   4.2149518e-01   3.0500000e+01
   4.2219072e-01   3.0500000e+01
   4.2288626e-01   3.0500000e+01
   4.2358179e-01   3.0500000e+01
   4.2427733e-01   3.0500000e+01
   4.2497287e-01   3.0500000e+01
   4.2566840e-01   3.0500000e+01
   4.2636394e-01   3.0500000e+01
   4.2705948e-01   3.0500000e+01
   4.2775501e-01   3.0500000e+01
   4.2845055e-01   3.0500000e+01
   4.2914609e-01   3.0500000e+01
   4.2984162e-01   3.0500000e+01
   4.3053716e-01   3.0500000e+01
   4.3123270e-01   3.0500000e+01
   4.3192823e-01   3.0500000e+01
   4.3262377e-01   3.0500000e+01
   4.3331931e-01   3.0500000e+01
   4.3401484e-01   3.0500000e+01
   4.3471038e-01   3.0500000e+01
   4.3540591e-01   3.0500000e+01
   4.3610145e-01   3.0500000e+01
   4.3679699e-01   3.0500000e+01
   4.3749252e-01   3.0500000e+01
   4.3818806e-01   3.0500000e+01
   4.3888360e-01   3.0500000e+01
   4.3957913e-01   3.0500000e+01
   4.4027467e-01   3.0500000e+01
   4.4097021e-01   3.0500000e+01
   4.4166574e-01   3.0500000e+01
   4.4236128e-01   3.0500000e+01
   4.4305682e-01   3.0500000e+01
   4.4375235e-01   3.0500000e+01
   4.4444789e-01   3.0500000e+01
   4.4514343e-01   3.0500000e+01
   4.4583896e-01   3.0500000e+01
   4.4653450e-01   3.0500000e+01
   4.4723004e-01   3.0500000e+01
   4.4792557e-01   3.0500000e+01
   4.4862111e-01   3.0500000e+01
   4.4931665e-01   3.0500000e+01
   4.5001218e-01   3.0500000e+01
   4.5070772e-01   3.0500000e+01
   4.5140326e-01   3.0500000e+01
   4.5209879e-01   3.0500000e+01
   4.5279433e-01   3.0500000e+01
   4.5348987e-01   3.0500000e+01
   4.5418540e-01   3.0500000e+01
   4.5488094e-01   3.0500000e+01
   4.5557648e-01   3.0500000e+01
   4.5627201e-01   3.0500000e+01
   4.5696755e-01   3.0500000e+01
   4.5766309e-01   3.0500000e+01
   4.5835862e-01   3.0500000e+01
   4.5905416e-01   3.0500000e+01
   4.5974970e-01   3.0500000e+01
   4.6044523e-01   3.0500000e+01
   4.6114077e-01   3.0500000e+01
   4.6183631e-01   3.0500000e+01
   4.6253184e-01   3.0500000e+01
   4.6322738e-01   3.0500000e+01
   4.6392292e-01   3.0500000e+01
   4.6461845e-01   3.0500000e+01
   4.6531399e-01   3.0500000e+01
   4.6600953e-01   3.0500000e+01
   4.6670506e-01   3.0500000e+01
   4.6740060e-01   3.0500000e+01
   4.6809614e-01   3.0500000e+01
   4.6879167e-01   3.0500000e+01
   4.6948721e-01   3.0500000e+01
   4.7018275e-01   3.0500000e+01
   4.7087828e-01   3.0500000e+01
   4.7157382e-01   3.0500000e+01
   4.7226936e-01   3.0500000e+01
   4.7296489e-01   3.0500000e+01
   4.7366043e-01   3.0500000e+01
   4.7435596e-01   3.0500000e+01
   4.7505150e-01   3.0500000e+01
   4.7574704e-01   3.0500000e+01
   4.7644257e-01   3.0500000e+01
   4.7713811e-01   3.0500000e+01
   4.7783365e-01   3.0500000e+01
   4.7852918e-01   3.0500000e+01
   4.7922472e-01   3.0500000e+01
   4.7992026e-01   3.0500000e+01
   4.8061579e-01   3.0500000e+01
   4.8131133e-01   3.0500000e+01
   4.8200687e-01   3.0500000e+01
   4.8270240e-01   3.0500000e+01
   4.8339794e-01   3.0500000e+01
   4.8409348e-01   3.0500000e+01
   4.8478901e-01   3.0500000e+01
   4.8548455e-01   3.0500000e+01
   4.8618009e-01   3.0500000e+01
   4.8687562e-01   3.0500000e+01
   4.8757116e-01   3.0500000e+01
   4.8826670e-01   3.0500000e+01
   4.8896223e-01   3.0500000e+01
   4.8965777e-01   3.0500000e+01
   4.9035331e-01   3.0500000e+01
   4.9104884e-01   3.0500000e+01
   4.9174438e-01   3.0500000e+01
   4.9243992e-01   3.0500000e+01
   4.9313545e-01   3.0500000e+01
   4.9383099e-01   3.0500000e+01
   4.9452653e-01   3.0500000e+01
   4.9522206e-01   3.0500000e+01
   4.9591760e-01   3.0500000e+01
   4.9661314e-01   3.0500000e+01
   4.9730867e-01   3.0500000e+01
   4.9800421e-01   3.0500000e+01
   4.9869975e-01   3.0500000e+01
   4.9939528e-01   3.0500000e+01
   5.0009082e-01   3.0500000e+01
   5.0078636e-01   3.0500000e+01
   5.0148189e-01   3.0500000e+01
   5.0217743e-01   3.0500000e+01
   5.0287297e-01   3.0500000e+01
   5.0356850e-01   3.0500000e+01
   5.0426404e-01   3.0500000e+01
   5.0495958e-01   3.0500000e+01
   5.0565511e-01   3.0500000e+01
   5.0635065e-01   3.0500000e+01
   5.0704619e-01   3.0500000e+01
   5.0774172e-01   3.0500000e+01
   5.0843726e-01   3.0500000e+01
   5.0913280e-01   3.0500000e+01
   5.0982833e-01   3.0500000e+01
   5.1052387e-01   3.0500000e+01
   5.1121940e-01   3.0500000e+01
   5.1191494e-01   3.0500000e+01
   5.1261048e-01   3.0500000e+01
   5.1330601e-01   3.0500000e+01
   5.1400155e-01   3.0500000e+01
   5.1469709e-01   3.0500000e+01
   5.1539262e-01   3.0500000e+01
   5.1608816e-01   3.0500000e+01
   5.1678370e-01   3.0500000e+01
   5.1747923e-01   3.0500000e+01
   5.1817477e-01   3.0500000e+01
   5.1887031e-01   3.0500000e+01
   5.1956584e-01   3.0500000e+01
   5.2026138e-01   3.0500000e+01
   5.2095692e-01   3.0500000e+01
   5.2165245e-01   3.0500000e+01
   5.2234799e-01   3.0500000e+01
   5.2304353e-01   3.0500000e+01
   5.2373906e-01   3.0500000e+01
   5.2443460e-01   3.0500000e+01
   5.2513014e-01   3.0500000e+01
   5.2582567e-01   3.0500000e+01
   5.2652121e-01   3.0500000e+01
   5.2721675e-01   3.0500000e+01
   5.2791228e-01   3.0500000e+01
   5.2860782e-01   3.0500000e+01
   5.2930336e-01   3.0500000e+01
   5.2999889e-01   3.0500000e+01
   5.3069443e-01   3.0500000e+01
   5.3138997e-01   3.0500000e+01
   5.3208550e-01   3.0500000e+01
   5.3278104e-01   3.0500000e+01
   5.3347658e-01   3.0500000e+01
   5.3417211e-01   3.0500000e+01
   5.3486765e-01   3.0500000e+01
   5.3556319e-01   3.0500000e+01
   5.3625872e-01   3.0500000e+01
   5.3695426e-01   3.0500000e+01
   5.3764980e-01   3.0500000e+01
   5.3834533e-01   3.0500000e+01
   5.3904087e-01   3.0500000e+01
   5.3973641e-01   3.0500000e+01
   5.4043194e-01   3.0500000e+01
   5.4112748e-01   3.0500000e+01
   5.4182302e-01   3.0500000e+01
   5.4251855e-01   3.0500000e+01
   5.4321409e-01   3.0500000e+01
   5.4390963e-01   3.0500000e+01
   5.4460516e-01   3.0500000e+01
   5.4530070e-01   3.0500000e+01
   5.4599624e-01   3.0500000e+01
   5.4669177e-01   3.0500000e+01
   5.4738731e-01   3.0500000e+01
   5.4808284e-01   3.0500000e+01
   5.4877838e-01   3.0500000e+01
   5.4947392e-01   3.0500000e+01
   5.5016945e-01   3.0500000e+01
   5.5086499e-01   3.0500000e+01
   5.5156053e-01   3.0500000e+01
   5.5225606e-01   3.0500000e+01
   5.5295160e-01   3.0500000e+01
   5.5364714e-01   3.0500000e+01
   5.5434267e-01   3.0500000e+01
   5.5503821e-01   3.0500000e+01
   5.5573375e-01   3.0500000e+01
   5.5642928e-01   3.0500000e+01
   5.5712482e-01   3.0500000e+01
   5.5782036e-01   3.0500000e+01
   5.5851589e-01   3.0500000e+01
   5.5921143e-01   3.0500000e+01
   5.5990697e-01   3.0500000e+01
   5.6060250e-01   3.0500000e+01
   5.6129804e-01   3.0500000e+01
   5.6199358e-01   3.0500000e+01
   5.6268911e-01   3.0500000e+01
   5.6338465e-01   3.0500000e+01
   5.6408019e-01   3.0500000e+01
   5.6477572e-01   3.0500000e+01
   5.6547126e-01   3.0500000e+01
   5.6616680e-01   3.0500000e+01
   5.6686233e-01   3.0500000e+01
   5.6755787e-01   3.0500000e+01
   5.6825341e-01   3.0500000e+01
   5.6894894e-01   3.0500000e+01
   5.6964448e-01   3.0500000e+01
   5.7034002e-01   3.0500000e+01
   5.7103555e-01   3.0500000e+01
   5.7173109e-01   3.0500000e+01
   5.7242663e-01   3.0500000e+01
   5.7312216e-01   3.0500000e+01
   5.7381770e-01   3.0500000e+01
   5.7451324e-01   3.0500000e+01
   5.7520877e-01   3.0500000e+01
   5.7590431e-01   3.0500000e+01
   5.7659985e-01   3.0500000e+01
   5.7729538e-01   3.0500000e+01
   5.7799092e-01   3.0500000e+01
   5.7868646e-01   3.0500000e+01
   5.7938199e-01   3.0500000e+01
   5.8007753e-01   3.0500000e+01
   5.8077307e-01   3.0500000e+01
   5.8146860e-01   3.0500000e+01
   5.8216414e-01   3.0500000e+01
   5.8285968e-01   3.0500000e+01
   5.8355521e-01   3.0500000e+01
   5.8425075e-01   3.0500000e+01
   5.8494629e-01   3.0500000e+01
   5.8564182e-01   3.0500000e+01
   5.8633736e-01   3.0500000e+01
   5.8703289e-01   3.0500000e+01
   5.8772843e-01   3.0500000e+01
   5.8842397e-01   3.0500000e+01
   5.8911950e-01   3.0500000e+01
   5.8981504e-01   3.0500000e+01
   5.9051058e-01   3.0500000e+01
   5.9120611e-01   3.0500000e+01
   5.9190165e-01   3.0500000e+01
   5.9259719e-01   3.0500000e+01
   5.9329272e-01   3.0500000e+01
   5.9398826e-01   3.0500000e+01
   5.9468380e-01   3.0500000e+01
   5.9537933e-01   3.0500000e+01
   5.9607487e-01   3.0500000e+01
   5.9677041e-01   3.0500000e+01
   5.9746594e-01   3.0500000e+01
   5.9816148e-01   3.0500000e+01
   5.9885702e-01   3.0500000e+01
   5.9955255e-01   3.0500000e+01
   6.0024809e-01   3.0500000e+01
   6.0094363e-01   3.0500000e+01
   6.0163916e-01   3.0500000e+01
   6.0233470e-01   3.0500000e+01
   6.0303024e-01   3.0500000e+01
   6.0372577e-01   3.0500000e+01
   6.0442131e-01   3.0500000e+01
   6.0511685e-01   3.0500000e+01
   6.0581238e-01   3.0500000e+01
   6.0650792e-01   3.0500000e+01
   6.0720346e-01   3.0500000e+01
   6.0789899e-01   3.0500000e+01
   6.0859453e-01   3.0500000e+01
   6.0929007e-01   3.0500000e+01
   6.0998560e-01   3.0500000e+01
   6.1068114e-01   3.0500000e+01
   6.1137668e-01   3.0500000e+01
   6.1207221e-01   3.0500000e+01
   6.1276775e-01   3.0500000e+01
   6.1346329e-01   3.0500000e+01
   6.1415882e-01   3.0500000e+01
   6.1485436e-01   3.0500000e+01
   6.1554990e-01   3.0500000e+01
   6.1624543e-01   3.0500000e+01
   6.1694097e-01   3.0500000e+01
   6.1763651e-01   3.0500000e+01
   6.1833204e-01   3.0500000e+01
   6.1902758e-01   3.0500000e+01
   6.1972312e-01   3.0500000e+01
   6.2041865e-01   3.0500000e+01
   6.2111419e-01   3.0500000e+01
   6.2180973e-01   3.0500000e+01
   6.2250526e-01   3.0500000e+01
   6.2320080e-01   3.0500000e+01
   6.2389633e-01   3.0500000e+01
   6.2459187e-01   3.0500000e+01
   6.2528741e-01   3.0500000e+01
   6.2598294e-01   3.0500000e+01
   6.2667848e-01   3.0500000e+01
   6.2737402e-01   3.0500000e+01
   6.2806955e-01   3.0500000e+01
   6.2876509e-01   3.0500000e+01
   6.2946063e-01   3.0500000e+01
   6.3015616e-01   3.0500000e+01
   6.3085170e-01   3.0500000e+01
   6.3154724e-01   3.0500000e+01
   6.3224277e-01   3.0500000e+01
   6.3293831e-01   3.0500000e+01
   6.3363385e-01   3.0500000e+01
   6.3432938e-01   3.0500000e+01
   6.3502492e-01   3.0500000e+01
   6.3572046e-01   3.0500000e+01
   6.3641599e-01   3.0500000e+01
   6.3711153e-01   3.0500000e+01
   6.3780707e-01   3.0500000e+01
   6.3850260e-01   3.0500000e+01
   6.3919814e-01   3.0500000e+01
   6.3989368e-01   3.0500000e+01
   6.4058921e-01   3.0500000e+01
   6.4128475e-01   3.0500000e+01
   6.4198029e-01   3.0500000e+01
   6.4267582e-01   3.0500000e+01
   6.4337136e-01   3.0500000e+01
   6.4406690e-01   3.0500000e+01
   6.4476243e-01   3.0500000e+01
   6.4545797e-01   3.0500000e+01
   6.4615351e-01   3.0500000e+01
   6.4684904e-01   3.0500000e+01
   6.4754458e-01   3.0500000e+01
   6.4824012e-01   3.0500000e+01
   6.4893565e-01   3.0500000e+01
   6.4963119e-01   3.0500000e+01
   6.5032673e-01   3.0500000e+01
   6.5102226e-01   3.0500000e+01
   6.5171780e-01   3.0500000e+01
   6.5241334e-01   3.0500000e+01
   6.5310887e-01   3.0500000e+01
   6.5380441e-01   3.0500000e+01
   6.5449995e-01   3.0500000e+01
   6.5519548e-01   3.0500000e+01
   6.5589102e-01   3.0500000e+01
   6.5658656e-01   3.0500000e+01
   6.5728209e-01   3.0500000e+01
   6.5797763e-01   3.0500000e+01
   6.5867317e-01   3.0500000e+01
   6.5936870e-01   3.0500000e+01
   6.6006424e-01   3.0500000e+01
   6.6075978e-01   3.0500000e+01
   6.6145531e-01   3.0500000e+01
   6.6215085e-01   3.0500000e+01
   6.6284638e-01   3.0500000e+01
   6.6354192e-01   3.0500000e+01
   6.6423746e-01   3.0500000e+01
   6.6493299e-01   3.0500000e+01
   6.6562853e-01   3.0500000e+01
   6.6632407e-01   3.0500000e+01
   6.6701960e-01   3.0500000e+01
   6.6771514e-01   3.0500000e+01
   6.6841068e-01   3.0500000e+01
   6.6910621e-01   3.0500000e+01
   6.6980175e-01   3.0500000e+01
   6.7049729e-01   3.0500000e+01
   6.7119282e-01   3.0500000e+01
   6.7188836e-01   3.0500000e+01
   6.7258390e-01   3.0500000e+01
   6.7327943e-01   3.0500000e+01
   6.7397497e-01   3.0500000e+01
   6.7467051e-01   3.0500000e+01
   6.7536604e-01   3.0500000e+01
   6.7606158e-01   3.0500000e+01
   6.7675712e-01   3.0500000e+01
   6.7745265e-01   3.0500000e+01
   6.7814819e-01   3.0500000e+01
   6.7884373e-01   3.0500000e+01
   6.7953926e-01   3.0500000e+01
   6.8023480e-01   3.0500000e+01
   6.8093034e-01   3.0500000e+01
   6.8162587e-01   3.0500000e+01
   6.8232141e-01   3.0500000e+01
   6.8301695e-01   3.0500000e+01
   6.8371248e-01   3.0500000e+01
   6.8440802e-01   3.0500000e+01
   6.8510356e-01   3.0500000e+01
   6.8579909e-01   3.0500000e+01
   6.8649463e-01   3.0500000e+01
   6.8719017e-01   3.0500000e+01
   6.8788570e-01   3.0500000e+01
   6.8858124e-01   3.0500000e+01
   6.8927678e-01   3.0500000e+01
   6.8997231e-01   3.0500000e+01
   6.9066785e-01   3.0500000e+01
   6.9136339e-01   3.0500000e+01
   6.9205892e-01   3.0500000e+01
   6.9275446e-01   3.0500000e+01
   6.9345000e-01   3.0500000e+01
   6.9414553e-01   3.0500000e+01
   6.9484107e-01   3.0500000e+01
   6.9553661e-01   3.0500000e+01
   6.9623214e-01   3.0500000e+01
   6.9692768e-01   3.0500000e+01
   6.9762322e-01   3.0500000e+01
   6.9831875e-01   3.0500000e+01
   6.9901429e-01   3.0500000e+01
   6.9970982e-01   3.0500000e+01
   7.0040536e-01   3.0500000e+01
   7.0110090e-01   3.0500000e+01
   7.0179643e-01   3.0500000e+01
   7.0249197e-01   3.0500000e+01
   7.0318751e-01   3.0500000e+01
   7.0388304e-01   3.0500000e+01
   7.0457858e-01   3.0500000e+01
   7.0527412e-01   3.0500000e+01
   7.0596965e-01   3.0500000e+01
   7.0666519e-01   3.0500000e+01
   7.0736073e-01   3.0500000e+01
   7.0805626e-01   3.0500000e+01
   7.0875180e-01   3.0500000e+01
   7.0944734e-01   3.0500000e+01
   7.1014287e-01   3.0500000e+01
   7.1083841e-01   3.0500000e+01
   7.1153395e-01   3.0500000e+01
   7.1222948e-01   3.0500000e+01
   7.1292502e-01   3.0500000e+01
   7.1362056e-01   3.0500000e+01
   7.1431609e-01   3.0500000e+01
   7.1501163e-01   3.0500000e+01
   7.1570717e-01   3.0500000e+01
   7.1640270e-01   3.0500000e+01
   7.1709824e-01   3.0500000e+01
   7.1779378e-01   3.0500000e+01
   7.1848931e-01   3.0500000e+01
   7.1918485e-01   3.0500000e+01
   7.1988039e-01   3.0500000e+01
   7.2057592e-01   3.0500000e+01
   7.2127146e-01   3.0500000e+01
   7.2196700e-01   3.0500000e+01
   7.2266253e-01   3.0500000e+01
   7.2335807e-01   3.0500000e+01
   7.2405361e-01   3.0500000e+01
   7.2474914e-01   3.0500000e+01
   7.2544468e-01   3.0500000e+01
   7.2614022e-01   3.0500000e+01
   7.2683575e-01   3.0500000e+01
   7.2753129e-01   3.0500000e+01
   7.2822683e-01   3.0500000e+01
   7.2892236e-01   3.0500000e+01
   7.2961790e-01   3.0500000e+01
   7.3031344e-01   3.0500000e+01
   7.3100897e-01   3.0500000e+01
   7.3170451e-01   3.0500000e+01
   7.3240005e-01   3.0500000e+01
   7.3309558e-01   3.0500000e+01
   7.3379112e-01   3.0500000e+01
   7.3448666e-01   3.0500000e+01
   7.3518219e-01   3.0500000e+01
   7.3587773e-01   3.0500000e+01
   7.3657327e-01   3.0500000e+01
   7.3726880e-01   3.0500000e+01
   7.3796434e-01   3.0500000e+01
   7.3865987e-01   3.0500000e+01
   7.3935541e-01   3.0500000e+01
   7.4005095e-01   3.0500000e+01
   7.4074648e-01   3.0500000e+01
   7.4144202e-01   3.0500000e+01
   7.4213756e-01   3.0500000e+01
   7.4283309e-01   3.0500000e+01
   7.4352863e-01   3.0500000e+01
   7.4422417e-01   3.0500000e+01
   7.4491970e-01   3.0500000e+01
   7.4561524e-01   3.0500000e+01
   7.4631078e-01   3.0500000e+01
   7.4700631e-01   3.0500000e+01
   7.4770185e-01   3.0500000e+01
   7.4839739e-01   3.0500000e+01
   7.4909292e-01   3.0500000e+01
   7.4978846e-01   3.0500000e+01
   7.5048400e-01   3.0500000e+01
   7.5117953e-01   3.0500000e+01
   7.5187507e-01   3.0500000e+01
   7.5257061e-01   3.0500000e+01
   7.5326614e-01   3.0500000e+01
   7.5396168e-01   3.0500000e+01
   7.5465722e-01   3.0500000e+01
   7.5535275e-01   3.0500000e+01
   7.5604829e-01   3.0500000e+01
   7.5674383e-01   3.0500000e+01
   7.5743936e-01   3.0500000e+01
   7.5813490e-01   3.0500000e+01
   7.5883044e-01   3.0500000e+01
   7.5952597e-01   3.0500000e+01
   7.6022151e-01   3.0500000e+01
   7.6091705e-01   3.0500000e+01
   7.6161258e-01   3.0500000e+01
   7.6230812e-01   3.0500000e+01
   7.6300366e-01   3.0500000e+01
   7.6369919e-01   3.0500000e+01
   7.6439473e-01   3.0500000e+01
   7.6509027e-01   3.0500000e+01
   7.6578580e-01   3.0500000e+01
   7.6648134e-01   3.0500000e+01
   7.6717688e-01   3.0500000e+01
   7.6787241e-01   3.0500000e+01
   7.6856795e-01   3.0500000e+01
   7.6926349e-01   3.0500000e+01
   7.6995902e-01   3.0500000e+01
   7.7065456e-01   3.0500000e+01
   7.7135010e-01   3.0500000e+01
   7.7204563e-01   3.0500000e+01
   7.7274117e-01   3.0500000e+01
   7.7343671e-01   3.0500000e+01
   7.7413224e-01   3.0500000e+01
   7.7482778e-01   3.0500000e+01
   7.7552331e-01   3.0500000e+01
   7.7621885e-01   3.0500000e+01
   7.7691439e-01   3.0500000e+01
   7.7760992e-01   3.0500000e+01
   7.7830546e-01   3.0500000e+01
   7.7900100e-01   3.0500000e+01
   7.7969653e-01   3.0500000e+01
   7.8039207e-01   3.0500000e+01
   7.8108761e-01   3.0500000e+01
   7.8178314e-01   3.0500000e+01
   7.8247868e-01   3.0500000e+01
   7.8317422e-01   3.0500000e+01
   7.8386975e-01   3.0500000e+01
   7.8456529e-01   3.0500000e+01
   7.8526083e-01   3.0500000e+01
   7.8595636e-01   3.0500000e+01
   7.8665190e-01   3.0500000e+01
   7.8734744e-01   3.0500000e+01
   7.8804297e-01   3.0500000e+01
   7.8873851e-01   3.0500000e+01
   7.8943405e-01   3.0500000e+01
   7.9012958e-01   3.0500000e+01
   7.9082512e-01   3.0500000e+01
   7.9152066e-01   3.0500000e+01
   7.9221619e-01   3.0500000e+01
   7.9291173e-01   3.0500000e+01
   7.9360727e-01   3.0500000e+01
   7.9430280e-01   3.0500000e+01
   7.9499834e-01   3.0500000e+01
   7.9569388e-01   3.0500000e+01
   7.9638941e-01   3.0500000e+01
   7.9708495e-01   3.0500000e+01
   7.9778049e-01   3.0500000e+01
   7.9847602e-01   3.0500000e+01
   7.9917156e-01   3.0500000e+01
   7.9986710e-01   3.0500000e+01
   8.0056263e-01   3.0500000e+01
   8.0125817e-01   3.0500000e+01
   8.0195371e-01   3.0500000e+01
   8.0264924e-01   3.0500000e+01
   8.0334478e-01   3.0500000e+01
   8.0404032e-01   3.0500000e+01
   8.0473585e-01   3.0500000e+01
   8.0543139e-01   3.0500000e+01
   8.0612693e-01   3.0500000e+01
   8.0682246e-01   3.0500000e+01
   8.0751800e-01   3.0500000e+01
   8.0821354e-01   3.0500000e+01
   8.0890907e-01   3.0500000e+01
   8.0960461e-01   3.0500000e+01
   8.1030015e-01   3.0500000e+01
   8.1099568e-01   3.0500000e+01
   8.1169122e-01   3.0500000e+01
   8.1238675e-01   3.0500000e+01
   8.1308229e-01   3.0500000e+01
   8.1377783e-01   3.0500000e+01
   8.1447336e-01   3.0500000e+01
   8.1516890e-01   3.0500000e+01
   8.1586444e-01   3.0500000e+01
   8.1655997e-01   3.0500000e+01
   8.1725551e-01   3.0500000e+01
   8.1795105e-01   3.0500000e+01
   8.1864658e-01   3.0500000e+01
   8.1934212e-01   3.0500000e+01
   8.2003766e-01   3.0500000e+01
   8.2073319e-01   3.0500000e+01
   8.2142873e-01   3.0500000e+01
   8.2212427e-01   3.0500000e+01
   8.2281980e-01   3.0500000e+01
   8.2351534e-01   3.0500000e+01
   8.2421088e-01   3.0500000e+01
   8.2490641e-01   3.0500000e+01
   8.2560195e-01   3.0500000e+01
   8.2629749e-01   3.0500000e+01
   8.2699302e-01   3.0500000e+01
   8.2768856e-01   3.0500000e+01
   8.2838410e-01   3.0500000e+01
   8.2907963e-01   3.0500000e+01
   8.2977517e-01   3.0500000e+01
   8.3047071e-01   3.0500000e+01
   8.3116624e-01   3.0500000e+01
   8.3186178e-01   3.0500000e+01
   8.3255732e-01   3.0500000e+01
   8.3325285e-01   3.0500000e+01
   8.3394839e-01   3.0500000e+01
   8.3464393e-01   3.0500000e+01
   8.3533946e-01   3.0500000e+01
   8.3603500e-01   3.0500000e+01
   8.3673054e-01   3.0500000e+01
   8.3742607e-01   3.0500000e+01
   8.3812161e-01   3.0500000e+01
   8.3881715e-01   3.0500000e+01
   8.3951268e-01   3.0500000e+01
   8.4020822e-01   3.0500000e+01
   8.4090376e-01   3.0500000e+01
   8.4159929e-01   3.0500000e+01
   8.4229483e-01   3.0500000e+01
   8.4299037e-01   3.0500000e+01
   8.4368590e-01   3.0500000e+01
   8.4438144e-01   3.0500000e+01
   8.4507698e-01   3.0500000e+01
   8.4577251e-01   3.0500000e+01
   8.4646805e-01   3.0500000e+01
   8.4716359e-01   3.0500000e+01
   8.4785912e-01   3.0500000e+01
   8.4855466e-01   3.0500000e+01
   8.4925020e-01   3.0500000e+01
   8.4994573e-01   3.0500000e+01
   8.5064127e-01   3.0500000e+01
   8.5133680e-01   3.0500000e+01
   8.5203234e-01   3.0500000e+01
   8.5272788e-01   3.0500000e+01
   8.5342341e-01   3.0500000e+01
   8.5411895e-01   3.0500000e+01
   8.5481449e-01   3.0500000e+01
   8.5551002e-01   3.0500000e+01
   8.5620556e-01   3.0500000e+01
   8.5690110e-01   3.0500000e+01
   8.5759663e-01   3.0500000e+01
   8.5829217e-01   3.0500000e+01
   8.5898771e-01   3.0500000e+01
   8.5968324e-01   3.0500000e+01
   8.6037878e-01   3.0500000e+01
   8.6107432e-01   3.0500000e+01
   8.6176985e-01   3.0500000e+01
   8.6246539e-01   3.0500000e+01
   8.6316093e-01   3.0500000e+01
   8.6385646e-01   3.0500000e+01
   8.6455200e-01   3.0500000e+01
   8.6524754e-01   3.0500000e+01
   8.6594307e-01   3.0500000e+01
   8.6663861e-01   3.0500000e+01
   8.6733415e-01   3.0500000e+01
   8.6802968e-01   3.0500000e+01
   8.6872522e-01   3.0500000e+01
   8.6942076e-01   3.0500000e+01
   8.7011629e-01   3.0500000e+01
   8.7081183e-01   3.0500000e+01
   8.7150737e-01   3.0500000e+01
   8.7220290e-01   3.0500000e+01
   8.7289844e-01   3.0500000e+01
   8.7359398e-01   3.0500000e+01
   8.7428951e-01   3.0500000e+01
   8.7498505e-01   3.0500000e+01
   8.7568059e-01   3.0500000e+01
   8.7637612e-01   3.0500000e+01
   8.7707166e-01   3.0500000e+01
   8.7776720e-01   3.0500000e+01
   8.7846273e-01   3.0500000e+01
   8.7915827e-01   3.0500000e+01
   8.7985381e-01   3.0500000e+01
   8.8054934e-01   3.0500000e+01
   8.8124488e-01   3.0500000e+01
   8.8194042e-01   3.0500000e+01
   8.8263595e-01   3.0500000e+01
   8.8333149e-01   3.0500000e+01
   8.8402703e-01   3.0500000e+01
   8.8472256e-01   3.0500000e+01
   8.8541810e-01   3.0500000e+01
   8.8611364e-01   3.0500000e+01
   8.8680917e-01   3.0500000e+01
   8.8750471e-01   3.0500000e+01
   8.8820024e-01   3.0500000e+01
   8.8889578e-01   3.0500000e+01
   8.8959132e-01   3.0500000e+01
   8.9028685e-01   3.0500000e+01
   8.9098239e-01   3.0500000e+01
   8.9167793e-01   3.0500000e+01
   8.9237346e-01   3.0500000e+01
   8.9306900e-01   3.0500000e+01
   8.9376454e-01   3.0500000e+01
   8.9446007e-01   3.0500000e+01
   8.9515561e-01   3.0500000e+01
   8.9585115e-01   3.0500000e+01
   8.9654668e-01   3.0500000e+01
   8.9724222e-01   3.0500000e+01
   8.9793776e-01   3.0500000e+01
   8.9863329e-01   3.0500000e+01
   8.9932883e-01   3.0500000e+01
   9.0002437e-01   3.0500000e+01
   9.0071990e-01   3.0500000e+01
   9.0141544e-01   3.0500000e+01
   9.0211098e-01   3.0500000e+01
   9.0280651e-01   3.0500000e+01
   9.0350205e-01   3.0500000e+01
   9.0419759e-01   3.0500000e+01
   9.0489312e-01   3.0500000e+01
   9.0558866e-01   3.0500000e+01
   9.0628420e-01   3.0500000e+01
   9.0697973e-01   3.0500000e+01
   9.0767527e-01   3.0500000e+01
   9.0837081e-01   3.0500000e+01
   9.0906634e-01   3.0500000e+01
   9.0976188e-01   3.0500000e+01
   9.1045742e-01   3.0500000e+01
   9.1115295e-01   3.0500000e+01
   9.1184849e-01   3.0500000e+01
   9.1254403e-01   3.0500000e+01
   9.1323956e-01   3.0500000e+01
   9.1393510e-01   3.0500000e+01
   9.1463064e-01   3.0500000e+01
   9.1532617e-01   3.0500000e+01
   9.1602171e-01   3.0500000e+01
   9.1671725e-01   3.0500000e+01
   9.1741278e-01   3.0500000e+01
   9.1810832e-01   3.0500000e+01
   9.1880386e-01   3.0500000e+01
   9.1949939e-01   3.0500000e+01
   9.2019493e-01   3.0500000e+01
   9.2089047e-01   3.0500000e+01
   9.2158600e-01   3.0500000e+01
   9.2228154e-01   3.0500000e+01
   9.2297708e-01   3.0500000e+01
   9.2367261e-01   3.0500000e+01
   9.2436815e-01   3.0500000e+01
   9.2506369e-01   3.0500000e+01
   9.2575922e-01   3.0500000e+01
   9.2645476e-01   3.0500000e+01
   9.2715029e-01   3.0500000e+01
   9.2784583e-01   3.0500000e+01
   9.2854137e-01   3.0500000e+01
   9.2923690e-01   3.0500000e+01
   9.2993244e-01   3.0500000e+01
   9.3062798e-01   3.0500000e+01
   9.3132351e-01   3.0500000e+01
   9.3201905e-01   3.0500000e+01
   9.3271459e-01   3.0500000e+01
   9.3341012e-01   3.0500000e+01
   9.3410566e-01   3.0500000e+01
   9.3480120e-01   3.0500000e+01
   9.3549673e-01   3.0500000e+01
   9.3619227e-01   3.0500000e+01
   9.3688781e-01   3.0500000e+01
   9.3758334e-01   3.0500000e+01
   9.3827888e-01   3.0500000e+01
   9.3897442e-01   3.0500000e+01
   9.3966995e-01   3.0500000e+01
   9.4036549e-01   3.0500000e+01
   9.4106103e-01   3.0500000e+01
   9.4175656e-01   3.0500000e+01
   9.4245210e-01   3.0500000e+01
   9.4314764e-01   3.0500000e+01
   9.4384317e-01   3.0500000e+01
   9.4453871e-01   3.0500000e+01
   9.4523425e-01   3.0500000e+01
   9.4592978e-01   3.0500000e+01
   9.4662532e-01   3.0500000e+01
   9.4732086e-01   3.0500000e+01
   9.4801639e-01   3.0500000e+01
   9.4871193e-01   3.0500000e+01
   9.4940747e-01   3.0500000e+01
   9.5010300e-01   3.0500000e+01
   9.5079854e-01   3.0500000e+01
   9.5149408e-01   3.0500000e+01
   9.5218961e-01   3.0500000e+01
   9.5288515e-01   3.0500000e+01
   9.5358069e-01   3.0500000e+01
   9.5427622e-01   3.0500000e+01
   9.5497176e-01   3.0500000e+01
   9.5566730e-01   3.0500000e+01
   9.5636283e-01   3.0500000e+01
   9.5705837e-01   3.0500000e+01
   9.5775391e-01   3.0500000e+01
   9.5844944e-01   3.0500000e+01
   9.5914498e-01   3.0500000e+01
   9.5984052e-01   3.0500000e+01
   9.6053605e-01   3.0500000e+01
   9.6123159e-01   3.0500000e+01
   9.6192713e-01   3.0500000e+01
   9.6262266e-01   3.0500000e+01
   9.6331820e-01   3.0500000e+01
   9.6401373e-01   3.0500000e+01
   9.6470927e-01   3.0500000e+01
   9.6540481e-01   3.0500000e+01
   9.6610034e-01   3.0500000e+01
   9.6679588e-01   3.0500000e+01
   9.6749142e-01   3.0500000e+01
   9.6818695e-01   3.0500000e+01
   9.6888249e-01   3.0500000e+01
   9.6957803e-01   3.0500000e+01
   9.7027356e-01   3.0500000e+01
   9.7096910e-01   3.0500000e+01
   9.7166464e-01   3.0500000e+01
   9.7236017e-01   3.0500000e+01
   9.7305571e-01   3.0500000e+01
   9.7375125e-01   3.0500000e+01
   9.7444678e-01   3.0500000e+01
   9.7514232e-01   3.0500000e+01
   9.7583786e-01   3.0500000e+01
   9.7653339e-01   3.0500000e+01
   9.7722893e-01   3.0500000e+01
   9.7792447e-01   3.0500000e+01
   9.7862000e-01   3.0500000e+01
   9.7931554e-01   3.0500000e+01
   9.8001108e-01   3.0500000e+01
   9.8070661e-01   3.0500000e+01
   9.8140215e-01   3.0500000e+01
   9.8209769e-01   3.0500000e+01
   9.8279322e-01   3.0500000e+01
   9.8348876e-01   3.0500000e+01
   9.8418430e-01   3.0500000e+01
   9.8487983e-01   3.0500000e+01
   9.8557537e-01   3.0500000e+01
   9.8627091e-01   3.0500000e+01
   9.8696644e-01   3.0500000e+01
   9.8766198e-01   3.0500000e+01
   9.8835752e-01   3.0500000e+01
   9.8905305e-01   3.0500000e+01
   9.8974859e-01   3.0500000e+01
   9.9044413e-01   3.0500000e+01
   9.9113966e-01   3.0500000e+01
   9.9183520e-01   3.0500000e+01
   9.9253074e-01   3.0500000e+01
   9.9322627e-01   3.0500000e+01
   9.9392181e-01   3.0500000e+01
   9.9461735e-01   3.0500000e+01
   9.9531288e-01   3.0500000e+01
   9.9600842e-01   3.0500000e+01
   9.9670396e-01   3.0500000e+01
   9.9739949e-01   3.0500000e+01
   9.9809503e-01   3.0500000e+01
   9.9879057e-01   3.0500000e+01
   9.9948610e-01   3.0500000e+01
   1.0001816e+00   3.0500000e+01
   1.0008772e+00   3.0500000e+01
   1.0015727e+00   3.0500000e+01
   1.0022682e+00   3.0500000e+01
   1.0029638e+00   3.0500000e+01
   1.0036593e+00   3.0500000e+01
   1.0043549e+00   3.0500000e+01
   1.0050504e+00   3.0500000e+01
   1.0057459e+00   3.0500000e+01
   1.0064415e+00   3.0500000e+01
   1.0071370e+00   3.0500000e+01
   1.0078325e+00   3.0500000e+01
   1.0085281e+00   3.0500000e+01
   1.0092236e+00   3.0500000e+01
   1.0099192e+00   3.0500000e+01
   1.0106147e+00   3.0500000e+01
   1.0113102e+00   3.0500000e+01
   1.0120058e+00   3.0500000e+01
   1.0127013e+00   3.0500000e+01
   1.0133968e+00   3.0500000e+01
   1.0140924e+00   3.0500000e+01
   1.0147879e+00   3.0500000e+01
   1.0154834e+00   3.0500000e+01
   1.0161790e+00   3.0500000e+01
   1.0168745e+00   3.0500000e+01
   1.0175701e+00   3.0500000e+01
   1.0182656e+00   3.0500000e+01
   1.0189611e+00   3.0500000e+01
   1.0196567e+00   3.0500000e+01
   1.0203522e+00   3.0500000e+01
   1.0210477e+00   3.0500000e+01
   1.0217433e+00   3.0500000e+01
   1.0224388e+00   3.0500000e+01
   1.0231343e+00   3.0500000e+01
   1.0238299e+00   3.0500000e+01
   1.0245254e+00   3.0500000e+01
   1.0252210e+00   3.0500000e+01
   1.0259165e+00   3.0500000e+01
   1.0266120e+00   3.0500000e+01
   1.0273076e+00   3.0500000e+01
   1.0280031e+00   3.0500000e+01
   1.0286986e+00   3.0500000e+01
   1.0293942e+00   3.0500000e+01
   1.0300897e+00   3.0500000e+01
   1.0307852e+00   3.0500000e+01
   1.0314808e+00   3.0500000e+01
   1.0321763e+00   3.0500000e+01
   1.0328719e+00   3.0500000e+01
   1.0335674e+00   3.0500000e+01
   1.0342629e+00   3.0500000e+01
   1.0349585e+00   3.0500000e+01
   1.0356540e+00   3.0500000e+01
   1.0363495e+00   3.0500000e+01
   1.0370451e+00   3.0500000e+01
   1.0377406e+00   3.0500000e+01
   1.0384362e+00   3.0500000e+01
   1.0391317e+00   3.0500000e+01
   1.0398272e+00   3.0500000e+01
   1.0405228e+00   3.0500000e+01
   1.0412183e+00   3.0500000e+01
   1.0419138e+00   3.0500000e+01
   1.0426094e+00   3.0500000e+01
   1.0433049e+00   3.0500000e+01
   1.0440004e+00   3.0500000e+01
   1.0446960e+00   3.0500000e+01
   1.0453915e+00   3.0500000e+01
   1.0460871e+00   3.0500000e+01
   1.0467826e+00   3.0500000e+01
   1.0474781e+00   3.0500000e+01
   1.0481737e+00   3.0500000e+01
   1.0488692e+00   3.0500000e+01
   1.0495647e+00   3.0500000e+01
   1.0502603e+00   3.0500000e+01
   1.0509558e+00   3.0500000e+01
   1.0516513e+00   3.0500000e+01
   1.0523469e+00   3.0500000e+01
   1.0530424e+00   3.0500000e+01
   1.0537380e+00   3.0500000e+01
   1.0544335e+00   3.0500000e+01
   1.0551290e+00   3.0500000e+01
   1.0558246e+00   3.0500000e+01
   1.0565201e+00   3.0500000e+01
   1.0572156e+00   3.0500000e+01
   1.0579112e+00   3.0500000e+01
   1.0586067e+00   3.0500000e+01
   1.0593022e+00   3.0500000e+01
   1.0599978e+00   3.0500000e+01
   1.0606933e+00   3.0500000e+01
   1.0613889e+00   3.0500000e+01
   1.0620844e+00   3.0500000e+01
   1.0627799e+00   3.0500000e+01
   1.0634755e+00   3.0500000e+01
   1.0641710e+00   3.0500000e+01
   1.0648665e+00   3.0500000e+01
   1.0655621e+00   3.0500000e+01
   1.0662576e+00   3.0500000e+01
   1.0669532e+00   3.0500000e+01
   1.0676487e+00   3.0500000e+01
   1.0683442e+00   3.0500000e+01
   1.0690398e+00   3.0500000e+01
   1.0697353e+00   3.0500000e+01
   1.0704308e+00   3.0500000e+01
   1.0711264e+00   3.0500000e+01
   1.0718219e+00   3.0500000e+01
   1.0725174e+00   3.0500000e+01
   1.0732130e+00   3.0500000e+01
   1.0739085e+00   3.0500000e+01
   1.0746041e+00   3.0500000e+01
   1.0752996e+00   3.0500000e+01
   1.0759951e+00   3.0500000e+01
   1.0766907e+00   3.0500000e+01
   1.0773862e+00   3.0500000e+01
   1.0780817e+00   3.0500000e+01
   1.0787773e+00   3.0500000e+01
   1.0794728e+00   3.0500000e+01
   1.0801683e+00   3.0500000e+01
   1.0808639e+00   3.0500000e+01
   1.0815594e+00   3.0500000e+01
   1.0822550e+00   3.0500000e+01
   1.0829505e+00   3.0500000e+01
   1.0836460e+00   3.0500000e+01
   1.0843416e+00   3.0500000e+01
   1.0850371e+00   3.0500000e+01
   1.0857326e+00   3.0500000e+01
   1.0864282e+00   3.0500000e+01
   1.0871237e+00   3.0500000e+01
   1.0878193e+00   3.0500000e+01
   1.0885148e+00   3.0500000e+01
   1.0892103e+00   3.0500000e+01
   1.0899059e+00   3.0500000e+01
   1.0906014e+00   3.0500000e+01
   1.0912969e+00   3.0500000e+01
   1.0919925e+00   3.0500000e+01
   1.0926880e+00   3.0500000e+01
   1.0933835e+00   3.0500000e+01
   1.0940791e+00   3.0500000e+01
   1.0947746e+00   3.0500000e+01
   1.0954702e+00   3.0500000e+01
   1.0961657e+00   3.0500000e+01
   1.0968612e+00   3.0500000e+01
   1.0975568e+00   3.0500000e+01
   1.0982523e+00   3.0500000e+01
   1.0989478e+00   3.0500000e+01
   1.0996434e+00   3.0500000e+01
   1.1003389e+00   3.0500000e+01
   1.1010344e+00   3.0500000e+01
   1.1017300e+00   3.0500000e+01
   1.1024255e+00   3.0500000e+01
   1.1031211e+00   3.0500000e+01
   1.1038166e+00   3.0500000e+01
   1.1045121e+00   3.0500000e+01
   1.1052077e+00   3.0500000e+01
   1.1059032e+00   3.0500000e+01
   1.1065987e+00   3.0500000e+01
   1.1072943e+00   3.0500000e+01
   1.1079898e+00   3.0500000e+01
   1.1086853e+00   3.0500000e+01
   1.1093809e+00   3.0500000e+01
   1.1100764e+00   3.0500000e+01
   1.1107720e+00   3.0500000e+01
   1.1114675e+00   3.0500000e+01
   1.1121630e+00   3.0500000e+01
   1.1128586e+00   3.0500000e+01
   1.1135541e+00   3.0500000e+01
   1.1142496e+00   3.0500000e+01
   1.1149452e+00   3.0500000e+01
   1.1156407e+00   3.0500000e+01
   1.1163363e+00   3.0500000e+01
   1.1170318e+00   3.0500000e+01
   1.1177273e+00   3.0500000e+01
   1.1184229e+00   3.0500000e+01
   1.1191184e+00   3.0500000e+01
   1.1198139e+00   3.0500000e+01
   1.1205095e+00   3.0500000e+01
   1.1212050e+00   3.0500000e+01
   1.1219005e+00   3.0500000e+01
   1.1225961e+00   3.0500000e+01
   1.1232916e+00   3.0500000e+01
   1.1239872e+00   3.0500000e+01
   1.1246827e+00   3.0500000e+01
   1.1253782e+00   3.0500000e+01
   1.1260738e+00   3.0500000e+01
   1.1267693e+00   3.0500000e+01
   1.1274648e+00   3.0500000e+01
   1.1281604e+00   3.0500000e+01
   1.1288559e+00   3.0500000e+01
   1.1295514e+00   3.0500000e+01
   1.1302470e+00   3.0500000e+01
   1.1309425e+00   3.0500000e+01
   1.1316381e+00   3.0500000e+01
   1.1323336e+00   3.0500000e+01
   1.1330291e+00   3.0500000e+01
   1.1337247e+00   3.0500000e+01
   1.1344202e+00   3.0500000e+01
   1.1351157e+00   3.0500000e+01
   1.1358113e+00   3.0500000e+01
   1.1365068e+00   3.0500000e+01
   1.1372023e+00   3.0500000e+01
   1.1378979e+00   3.0500000e+01
   1.1385934e+00   3.0500000e+01
   1.1392890e+00   3.0500000e+01
   1.1399845e+00   3.0500000e+01
   1.1406800e+00   3.0500000e+01
   1.1413756e+00   3.0500000e+01
   1.1420711e+00   3.0500000e+01
   1.1427666e+00   3.0500000e+01
   1.1434622e+00   3.0500000e+01
   1.1441577e+00   3.0500000e+01
   1.1448533e+00   3.0500000e+01
   1.1455488e+00   3.0500000e+01
   1.1462443e+00   3.0500000e+01
   1.1469399e+00   3.0500000e+01
   1.1476354e+00   3.0500000e+01
   1.1483309e+00   3.0500000e+01
   1.1490265e+00   3.0500000e+01
   1.1497220e+00   3.0500000e+01
   1.1504175e+00   3.0500000e+01
   1.1511131e+00   3.0500000e+01
   1.1518086e+00   3.0500000e+01
   1.1525042e+00   3.0500000e+01
   1.1531997e+00   3.0500000e+01
   1.1538952e+00   3.0500000e+01
   1.1545908e+00   3.0500000e+01
   1.1552863e+00   3.0500000e+01
   1.1559818e+00   3.0500000e+01
   1.1566774e+00   3.0500000e+01
   1.1573729e+00   3.0500000e+01
   1.1580684e+00   3.0500000e+01
   1.1587640e+00   3.0500000e+01
   1.1594595e+00   3.0500000e+01
   1.1601551e+00   3.0500000e+01
   1.1608506e+00   3.0500000e+01
   1.1615461e+00   3.0500000e+01
   1.1622417e+00   3.0500000e+01
   1.1629372e+00   3.0500000e+01
   1.1636327e+00   3.0500000e+01
   1.1643283e+00   3.0500000e+01
   1.1650238e+00   3.0500000e+01
   1.1657194e+00   3.0500000e+01
   1.1664149e+00   3.0500000e+01
   1.1671104e+00   3.0500000e+01
   1.1678060e+00   3.0500000e+01
   1.1685015e+00   3.0500000e+01
   1.1691970e+00   3.0500000e+01
   1.1698926e+00   3.0500000e+01
   1.1705881e+00   3.0500000e+01
   1.1712836e+00   3.0500000e+01
   1.1719792e+00   3.0500000e+01
   1.1726747e+00   3.0500000e+01
   1.1733703e+00   3.0500000e+01
   1.1740658e+00   3.0500000e+01
   1.1747613e+00   3.0500000e+01
   1.1754569e+00   3.0500000e+01
   1.1761524e+00   3.0500000e+01
   1.1768479e+00   3.0500000e+01
   1.1775435e+00   3.0500000e+01
   1.1782390e+00   3.0500000e+01
   1.1789345e+00   3.0500000e+01
   1.1796301e+00   3.0500000e+01
   1.1803256e+00   3.0500000e+01
   1.1810212e+00   3.0500000e+01
   1.1817167e+00   3.0500000e+01
   1.1824122e+00   3.0500000e+01
   1.1831078e+00   3.0500000e+01
   1.1838033e+00   3.0500000e+01
   1.1844988e+00   3.0500000e+01
   1.1851944e+00   3.0500000e+01
   1.1858899e+00   3.0500000e+01
   1.1865854e+00   3.0500000e+01
   1.1872810e+00   3.0500000e+01
   1.1879765e+00   3.0500000e+01
   1.1886721e+00   3.0500000e+01
   1.1893676e+00   3.0500000e+01
   1.1900631e+00   3.0500000e+01
   1.1907587e+00   3.0500000e+01
   1.1914542e+00   3.0500000e+01
   1.1921497e+00   3.0500000e+01
   1.1928453e+00   3.0500000e+01
   1.1935408e+00   3.0500000e+01
   1.1942364e+00   3.0500000e+01
   1.1949319e+00   3.0500000e+01
   1.1956274e+00   3.0500000e+01
   1.1963230e+00   3.0500000e+01
   1.1970185e+00   3.0500000e+01
   1.1977140e+00   3.0500000e+01
   1.1984096e+00   3.0500000e+01
   1.1991051e+00   3.0500000e+01
   1.1998006e+00   3.0500000e+01
   1.2004962e+00   3.0500000e+01
   1.2011917e+00   3.0500000e+01
   1.2018873e+00   3.0500000e+01
   1.2025828e+00   3.0500000e+01
   1.2032783e+00   3.0500000e+01
   1.2039739e+00   3.0500000e+01
   1.2046694e+00   3.0500000e+01
   1.2053649e+00   3.0500000e+01
   1.2060605e+00   3.0500000e+01
   1.2067560e+00   3.0500000e+01
   1.2074515e+00   3.0500000e+01
   1.2081471e+00   3.0500000e+01
   1.2088426e+00   3.0500000e+01
   1.2095382e+00   3.0500000e+01
   1.2102337e+00   3.0500000e+01
   1.2109292e+00   3.0500000e+01
   1.2116248e+00   3.0500000e+01
   1.2123203e+00   3.0500000e+01
   1.2130158e+00   3.0500000e+01
   1.2137114e+00   3.0500000e+01
   1.2144069e+00   3.0500000e+01
   1.2151024e+00   3.0500000e+01
   1.2157980e+00   3.0500000e+01
   1.2164935e+00   3.0500000e+01
   1.2171891e+00   3.0500000e+01
   1.2178846e+00   3.0500000e+01
   1.2185801e+00   3.0500000e+01
   1.2192757e+00   3.0500000e+01
   1.2199712e+00   3.0500000e+01
   1.2206667e+00   3.0500000e+01
   1.2213623e+00   3.0500000e+01
   1.2220578e+00   3.0500000e+01
   1.2227534e+00   3.0500000e+01
   1.2234489e+00   3.0500000e+01
   1.2241444e+00   3.0500000e+01
   1.2248400e+00   3.0500000e+01
   1.2255355e+00   3.0500000e+01
   1.2262310e+00   3.0500000e+01
   1.2269266e+00   3.0500000e+01
   1.2276221e+00   3.0500000e+01
   1.2283176e+00   3.0500000e+01
   1.2290132e+00   3.0500000e+01
   1.2297087e+00   3.0500000e+01
   1.2304043e+00   3.0500000e+01
   1.2310998e+00   3.0500000e+01
   1.2317953e+00   3.0500000e+01
   1.2324909e+00   3.0500000e+01
   1.2331864e+00   3.0500000e+01
   1.2338819e+00   3.0500000e+01
   1.2345775e+00   3.0500000e+01
   1.2352730e+00   3.0500000e+01
   1.2359685e+00   3.0500000e+01
   1.2366641e+00   3.0500000e+01
   1.2373596e+00   3.0500000e+01
   1.2380552e+00   3.0500000e+01
   1.2387507e+00   3.0500000e+01
   1.2394462e+00   3.0500000e+01
   1.2401418e+00   3.0500000e+01
   1.2408373e+00   3.0500000e+01
   1.2415328e+00   3.0500000e+01
   1.2422284e+00   3.0500000e+01
   1.2429239e+00   3.0500000e+01
   1.2436195e+00   3.0500000e+01
   1.2443150e+00   3.0500000e+01
   1.2450105e+00   3.0500000e+01
   1.2457061e+00   3.0500000e+01
   1.2464016e+00   3.0500000e+01
   1.2470971e+00   3.0500000e+01
   1.2477927e+00   3.0500000e+01
   1.2484882e+00   3.0500000e+01
   1.2491837e+00   3.0500000e+01
   1.2498793e+00   3.0500000e+01
   1.2505748e+00   3.0500000e+01
   1.2512704e+00   3.0500000e+01
   1.2519659e+00   3.0500000e+01
   1.2526614e+00   3.0500000e+01
   1.2533570e+00   3.0500000e+01
   1.2540525e+00   3.0500000e+01
   1.2547480e+00   3.0500000e+01
   1.2554436e+00   3.0500000e+01
   1.2561391e+00   3.0500000e+01
   1.2568346e+00   3.0500000e+01
   1.2575302e+00   3.0500000e+01
   1.2582257e+00   3.0500000e+01
   1.2589213e+00   3.0500000e+01
   1.2596168e+00   3.0500000e+01
   1.2603123e+00   3.0500000e+01
   1.2610079e+00   3.0500000e+01
   1.2617034e+00   3.0500000e+01
   1.2623989e+00   3.0500000e+01
   1.2630945e+00   3.0500000e+01
   1.2637900e+00   3.0500000e+01
   1.2644855e+00   3.0500000e+01
   1.2651811e+00   3.0500000e+01
   1.2658766e+00   3.0500000e+01
   1.2665722e+00   3.0500000e+01
   1.2672677e+00   3.0500000e+01
   1.2679632e+00   3.0500000e+01
   1.2686588e+00   3.0500000e+01
   1.2693543e+00   3.0500000e+01
   1.2700498e+00   3.0500000e+01
   1.2707454e+00   3.0500000e+01
   1.2714409e+00   3.0500000e+01
   1.2721365e+00   3.0500000e+01
   1.2728320e+00   3.0500000e+01
   1.2735275e+00   3.0500000e+01
   1.2742231e+00   3.0500000e+01
   1.2749186e+00   3.0500000e+01
   1.2756141e+00   3.0500000e+01
   1.2763097e+00   3.0500000e+01
   1.2770052e+00   3.0500000e+01
   1.2777007e+00   3.0500000e+01
   1.2783963e+00   3.0500000e+01
   1.2790918e+00   3.0500000e+01
   1.2797874e+00   3.0500000e+01
   1.2804829e+00   3.0500000e+01
   1.2811784e+00   3.0500000e+01
   1.2818740e+00   3.0500000e+01
   1.2825695e+00   3.0500000e+01
   1.2832650e+00   3.0500000e+01
   1.2839606e+00   3.0500000e+01
   1.2846561e+00   3.0500000e+01
   1.2853516e+00   3.0500000e+01
   1.2860472e+00   3.0500000e+01
   1.2867427e+00   3.0500000e+01
   1.2874383e+00   3.0500000e+01
   1.2881338e+00   3.0500000e+01
   1.2888293e+00   3.0500000e+01
   1.2895249e+00   3.0500000e+01
   1.2902204e+00   3.0500000e+01
   1.2909159e+00   3.0500000e+01
   1.2916115e+00   3.0500000e+01
   1.2923070e+00   3.0500000e+01
   1.2930025e+00   3.0500000e+01
   1.2936981e+00   3.0500000e+01
   1.2943936e+00   3.0500000e+01
   1.2950892e+00   3.0500000e+01
   1.2957847e+00   3.0500000e+01
   1.2964802e+00   3.0500000e+01
   1.2971758e+00   3.0500000e+01
   1.2978713e+00   3.0500000e+01
   1.2985668e+00   3.0500000e+01
   1.2992624e+00   3.0500000e+01
   1.2999579e+00   3.0500000e+01
   1.3006535e+00   3.0500000e+01
   1.3013490e+00   3.0500000e+01
   1.3020445e+00   3.0500000e+01
   1.3027401e+00   3.0500000e+01
   1.3034356e+00   3.0500000e+01
   1.3041311e+00   3.0500000e+01
   1.3048267e+00   3.0500000e+01
   1.3055222e+00   3.0500000e+01
   1.3062177e+00   3.0500000e+01
   1.3069133e+00   3.0500000e+01
   1.3076088e+00   3.0500000e+01
   1.3083044e+00   3.0500000e+01
   1.3089999e+00   3.0500000e+01
   1.3096954e+00   3.0500000e+01
   1.3103910e+00   3.0500000e+01
   1.3110865e+00   3.0500000e+01
   1.3117820e+00   3.0500000e+01
   1.3124776e+00   3.0500000e+01
   1.3131731e+00   3.0500000e+01
   1.3138686e+00   3.0500000e+01
   1.3145642e+00   3.0500000e+01
   1.3152597e+00   3.0500000e+01
   1.3159553e+00   3.0500000e+01
   1.3166508e+00   3.0500000e+01
   1.3173463e+00   3.0500000e+01
   1.3180419e+00   3.0500000e+01
   1.3187374e+00   3.0500000e+01
   1.3194329e+00   3.0500000e+01
   1.3201285e+00   3.0500000e+01
   1.3208240e+00   3.0500000e+01
   1.3215196e+00   3.0500000e+01
   1.3222151e+00   3.0500000e+01
   1.3229106e+00   3.0500000e+01
   1.3236062e+00   3.0500000e+01
   1.3243017e+00   3.0500000e+01
   1.3249972e+00   3.0500000e+01
   1.3256928e+00   3.0500000e+01
   1.3263883e+00   3.0500000e+01
   1.3270838e+00   3.0500000e+01
   1.3277794e+00   3.0500000e+01
   1.3284749e+00   3.0500000e+01
   1.3291705e+00   3.0500000e+01
   1.3298660e+00   3.0500000e+01
   1.3305615e+00   3.0500000e+01
   1.3312571e+00   3.0500000e+01
   1.3319526e+00   3.0500000e+01
   1.3326481e+00   3.0500000e+01
   1.3333437e+00   3.0500000e+01
   1.3340392e+00   3.0500000e+01
   1.3347347e+00   3.0500000e+01
   1.3354303e+00   3.0500000e+01
   1.3361258e+00   3.0500000e+01
   1.3368214e+00   3.0500000e+01
   1.3375169e+00   3.0500000e+01
   1.3382124e+00   3.0500000e+01
   1.3389080e+00   3.0500000e+01
   1.3396035e+00   3.0500000e+01
   1.3402990e+00   3.0500000e+01
   1.3409946e+00   3.0500000e+01
   1.3416901e+00   3.0500000e+01
   1.3423856e+00   3.0500000e+01
   1.3430812e+00   3.0500000e+01
   1.3437767e+00   3.0500000e+01
   1.3444723e+00   3.0500000e+01
   1.3451678e+00   3.0500000e+01
   1.3458633e+00   3.0500000e+01
   1.3465589e+00   3.0500000e+01
   1.3472544e+00   3.0500000e+01
   1.3479499e+00   3.0500000e+01
   1.3486455e+00   3.0500000e+01
   1.3493410e+00   3.0500000e+01
   1.3500366e+00   3.0500000e+01
   1.3507321e+00   3.0500000e+01
   1.3514276e+00   3.0500000e+01
   1.3521232e+00   3.0500000e+01
   1.3528187e+00   3.0500000e+01
   1.3535142e+00   3.0500000e+01
   1.3542098e+00   3.0500000e+01
   1.3549053e+00   3.0500000e+01
   1.3556008e+00   3.0500000e+01
   1.3562964e+00   3.0500000e+01
   1.3569919e+00   3.0500000e+01
   1.3576875e+00   3.0500000e+01
   1.3583830e+00   3.0500000e+01
   1.3590785e+00   3.0500000e+01
   1.3597741e+00   3.0500000e+01
   1.3604696e+00   3.0500000e+01
   1.3611651e+00   3.0500000e+01
   1.3618607e+00   3.0500000e+01
   1.3625562e+00   3.0500000e+01
   1.3632517e+00   3.0500000e+01
   1.3639473e+00   3.0500000e+01
   1.3646428e+00   3.0500000e+01
   1.3653384e+00   3.0500000e+01
   1.3660339e+00   3.0500000e+01
   1.3667294e+00   3.0500000e+01
   1.3674250e+00   3.0500000e+01
   1.3681205e+00   3.0500000e+01
   1.3688160e+00   3.0500000e+01
   1.3695116e+00   3.0500000e+01
   1.3702071e+00   3.0500000e+01
   1.3709026e+00   3.0500000e+01
   1.3715982e+00   3.0500000e+01
   1.3722937e+00   3.0500000e+01
   1.3729893e+00   3.0500000e+01
   1.3736848e+00   3.0500000e+01
   1.3743803e+00   3.0500000e+01
   1.3750759e+00   3.0500000e+01
   1.3757714e+00   3.0500000e+01
   1.3764669e+00   3.0500000e+01
   1.3771625e+00   3.0500000e+01
   1.3778580e+00   3.0500000e+01
   1.3785536e+00   3.0500000e+01
   1.3792491e+00   3.0500000e+01
   1.3799446e+00   3.0500000e+01
   1.3806402e+00   3.0500000e+01
   1.3813357e+00   3.0500000e+01
   1.3820312e+00   3.0500000e+01
   1.3827268e+00   3.0500000e+01
   1.3834223e+00   3.0500000e+01
   1.3841178e+00   3.0500000e+01
   1.3848134e+00   3.0500000e+01
   1.3855089e+00   3.0500000e+01
   1.3862045e+00   3.0500000e+01
   1.3869000e+00   3.0500000e+01
   1.3875955e+00   3.0500000e+01
   1.3882911e+00   3.0500000e+01
   1.3889866e+00   3.0500000e+01
   1.3896821e+00   3.0500000e+01
   1.3903777e+00   3.0500000e+01


==> Fig_nd/Stepint_PSO.txt <==
   0.0000000e+00   1.1000000e+02
   5.2095735e-03   1.0900000e+02
   1.0419147e-02   1.0500000e+02
   1.5628721e-02   1.0500000e+02
   2.0838294e-02   1.0300000e+02
   2.6047868e-02   1.0100000e+02
   3.1257441e-02   9.8000000e+01
   3.6467015e-02   9.6000000e+01
   4.1676588e-02   9.2000000e+01
   4.6886162e-02   9.0000000e+01
   5.2095735e-02   8.7000000e+01
   5.7305309e-02   8.4000000e+01
   6.2514882e-02   8.1000000e+01
   6.7724456e-02   7.9000000e+01
   7.2934029e-02   7.7500000e+01
   7.8143603e-02   7.4000000e+01
   8.3353177e-02   7.2000000e+01
   8.8562750e-02   7.0500000e+01
   9.3772324e-02   6.8500000e+01
   9.8981897e-02   6.7000000e+01
   1.0419147e-01   6.4000000e+01
   1.0940104e-01   6.2000000e+01
   1.1461062e-01   6.1000000e+01
   1.1982019e-01   5.9000000e+01
   1.2502976e-01   5.8000000e+01
   1.3023934e-01   5.7000000e+01
   1.3544891e-01   5.5000000e+01
   1.4065849e-01   5.4000000e+01
   1.4586806e-01   5.3000000e+01
   1.5107763e-01   5.2000000e+01
   1.5628721e-01   5.0000000e+01
   1.6149678e-01   4.9000000e+01
   1.6670635e-01   4.8000000e+01
   1.7191593e-01   4.7000000e+01
   1.7712550e-01   4.6000000e+01
   1.8233507e-01   4.5000000e+01
   1.8754465e-01   4.5000000e+01
   1.9275422e-01   4.4000000e+01
   1.9796379e-01   4.3000000e+01
   2.0317337e-01   4.2000000e+01
   2.0838294e-01   4.1000000e+01
   2.1359251e-01   4.0000000e+01
   2.1880209e-01   3.9000000e+01
   2.2401166e-01   3.9000000e+01
   2.2922124e-01   3.8000000e+01
   2.3443081e-01   3.8000000e+01
   2.3964038e-01   3.7000000e+01
   2.4484996e-01   3.7000000e+01
   2.5005953e-01   3.6000000e+01
   2.5526910e-01   3.6000000e+01
   2.6047868e-01   3.5000000e+01
   2.6568825e-01   3.4000000e+01
   2.7089782e-01   3.4000000e+01
   2.7610740e-01   3.4000000e+01
   2.8131697e-01   3.4000000e+01
   2.8652654e-01   3.3000000e+01
   2.9173612e-01   3.3000000e+01
   2.9694569e-01   3.2000000e+01
   3.0215527e-01   3.1500000e+01
   3.0736484e-01   3.1000000e+01
   3.1257441e-01   3.1000000e+01
   3.1778399e-01   3.0000000e+01
   3.2299356e-01   3.0000000e+01
   3.2820313e-01   3.0000000e+01
   3.3341271e-01   2.9500000e+01
   3.3862228e-01   2.9000000e+01
   3.4383185e-01   2.9000000e+01
   3.4904143e-01   2.9000000e+01
   3.5425100e-01   2.8000000e+01
   3.5946057e-01   2.8000000e+01
   3.6467015e-01   2.8000000e+01
   3.6987972e-01   2.8000000e+01
   3.7508929e-01   2.7000000e+01
   3.8029887e-01   2.7000000e+01
   3.8550844e-01   2.7000000e+01
   3.9071802e-01   2.7000000e+01
   3.9592759e-01   2.6000000e+01
   4.0113716e-01   2.6000000e+01
   4.0634674e-01   2.6000000e+01
   4.1155631e-01   2.5000000e+01
   4.1676588e-01   2.5000000e+01
   4.2197546e-01   2.5000000e+01
   4.2718503e-01   2.5000000e+01
   4.3239460e-01   2.4000000e+01
   4.3760418e-01   2.4000000e+01
   4.4281375e-01   2.4000000e+01
   4.4802332e-01   2.4000000e+01
   4.5323290e-01   2.4000000e+01
   4.5844247e-01   2.4000000e+01
   4.6365204e-01   2.3000000e+01
   4.6886162e-01   2.3000000e+01
   4.7407119e-01   2.3000000e+01
   4.7928077e-01   2.3000000e+01
   4.8449034e-01   2.3000000e+01
   4.8969991e-01   2.2500000e+01
   4.9490949e-01   2.2000000e+01
   5.0011906e-01   2.2000000e+01
   5.0532863e-01   2.2000000e+01
   5.1053821e-01   2.2000000e+01
   5.1574778e-01   2.2000000e+01
   5.2095735e-01   2.2000000e+01
   5.2616693e-01   2.2000000e+01
   5.3137650e-01   2.2000000e+01
   5.3658607e-01   2.1500000e+01
   5.4179565e-01   2.1000000e+01
   5.4700522e-01   2.1000000e+01
   5.5221479e-01   2.1000000e+01
   5.5742437e-01   2.1000000e+01
   5.6263394e-01   2.1000000e+01
   5.6784352e-01   2.0000000e+01
   5.7305309e-01   2.0000000e+01
   5.7826266e-01   2.0000000e+01
   5.8347224e-01   2.0000000e+01
   5.8868181e-01   2.0000000e+01
   5.9389138e-01   2.0000000e+01
   5.9910096e-01   2.0000000e+01
   6.0431053e-01   1.9500000e+01
   6.0952010e-01   1.9000000e+01
   6.1472968e-01   1.9000000e+01
   6.1993925e-01   1.9000000e+01
   6.2514882e-01   1.9000000e+01
   6.3035840e-01   1.8500000e+01
   6.3556797e-01   1.8000000e+01
   6.4077754e-01   1.8000000e+01
   6.4598712e-01   1.8000000e+01
   6.5119669e-01   1.8000000e+01
   6.5640627e-01   1.8000000e+01
   6.6161584e-01   1.8000000e+01
   6.6682541e-01   1.8000000e+01
   6.7203499e-01   1.8000000e+01
   6.7724456e-01   1.8000000e+01
   6.8245413e-01   1.8000000e+01
   6.8766371e-01   1.8000000e+01
   6.9287328e-01   1.8000000e+01
   6.9808285e-01   1.8000000e+01
   7.0329243e-01   1.7000000e+01
   7.0850200e-01   1.7000000e+01
   7.1371157e-01   1.7000000e+01
   7.1892115e-01   1.7000000e+01
   7.2413072e-01   1.7000000e+01
   7.2934029e-01   1.7000000e+01
   7.3454987e-01   1.7000000e+01
   7.3975944e-01   1.7000000e+01
   7.4496902e-01   1.7000000e+01
   7.5017859e-01   1.7000000e+01
   7.5538816e-01   1.7000000e+01
   7.6059774e-01   1.7000000e+01
   7.6580731e-01   1.7000000e+01
   7.7101688e-01   1.6500000e+01
   7.7622646e-01   1.6500000e+01
   7.8143603e-01   1.6000000e+01
   7.8664560e-01   1.6000000e+01
   7.9185518e-01   1.6000000e+01
   7.9706475e-01   1.6000000e+01
   8.0227432e-01   1.6000000e+01
   8.0748390e-01   1.6000000e+01
   8.1269347e-01   1.6000000e+01
   8.1790305e-01   1.6000000e+01
   8.2311262e-01   1.6000000e+01
   8.2832219e-01   1.6000000e+01
   8.3353177e-01   1.6000000e+01
   8.3874134e-01   1.6000000e+01
   8.4395091e-01   1.6000000e+01
   8.4916049e-01   1.5500000e+01
   8.5437006e-01   1.5000000e+01
   8.5957963e-01   1.5000000e+01
   8.6478921e-01   1.5000000e+01
   8.6999878e-01   1.5000000e+01
   8.7520835e-01   1.5000000e+01
   8.8041793e-01   1.5000000e+01
   8.8562750e-01   1.5000000e+01
   8.9083707e-01   1.5000000e+01
   8.9604665e-01   1.5000000e+01
   9.0125622e-01   1.5000000e+01
   9.0646580e-01   1.5000000e+01
   9.1167537e-01   1.5000000e+01
   9.1688494e-01   1.5000000e+01
   9.2209452e-01   1.5000000e+01
   9.2730409e-01   1.5000000e+01
   9.3251366e-01   1.5000000e+01
   9.3772324e-01   1.5000000e+01
   9.4293281e-01   1.5000000e+01
   9.4814238e-01   1.5000000e+01
   9.5335196e-01   1.5000000e+01
   9.5856153e-01   1.4500000e+01
   9.6377110e-01   1.4000000e+01
   9.6898068e-01   1.4000000e+01
   9.7419025e-01   1.4000000e+01
   9.7939982e-01   1.4000000e+01
   9.8460940e-01   1.4000000e+01
   9.8981897e-01   1.4000000e+01
   9.9502855e-01   1.4000000e+01
   1.0002381e+00   1.4000000e+01
   1.0054477e+00   1.4000000e+01
   1.0106573e+00   1.4000000e+01
   1.0158668e+00   1.4000000e+01
   1.0210764e+00   1.4000000e+01
   1.0262860e+00   1.4000000e+01
   1.0314956e+00   1.4000000e+01
   1.0367051e+00   1.4000000e+01
   1.0419147e+00   1.4000000e+01
   1.0471243e+00   1.4000000e+01
   1.0523339e+00   1.4000000e+01
   1.0575434e+00   1.4000000e+01
   1.0627530e+00   1.4000000e+01
   1.0679626e+00   1.4000000e+01
   1.0731721e+00   1.4000000e+01
   1.0783817e+00   1.4000000e+01
   1.0835913e+00   1.4000000e+01
   1.0888009e+00   1.4000000e+01
   1.0940104e+00   1.4000000e+01
   1.0992200e+00   1.4000000e+01
   1.1044296e+00   1.4000000e+01
   1.1096392e+00   1.4000000e+01
   1.1148487e+00   1.4000000e+01
   1.1200583e+00   1.3500000e+01
   1.1252679e+00   1.3500000e+01
   1.1304775e+00   1.3000000e+01
   1.1356870e+00   1.3000000e+01
   1.1408966e+00   1.3000000e+01
   1.1461062e+00   1.3000000e+01
   1.1513158e+00   1.3000000e+01
   1.1565253e+00   1.3000000e+01
   1.1617349e+00   1.3000000e+01
   1.1669445e+00   1.3000000e+01
   1.1721540e+00   1.3000000e+01
   1.1773636e+00   1.3000000e+01
   1.1825732e+00   1.3000000e+01
   1.1877828e+00   1.3000000e+01
   1.1929923e+00   1.3000000e+01
   1.1982019e+00   1.3000000e+01
   1.2034115e+00   1.3000000e+01
   1.2086211e+00   1.3000000e+01
   1.2138306e+00   1.3000000e+01
   1.2190402e+00   1.3000000e+01
   1.2242498e+00   1.3000000e+01
   1.2294594e+00   1.3000000e+01
   1.2346689e+00   1.3000000e+01
   1.2398785e+00   1.3000000e+01
   1.2450881e+00   1.3000000e+01
   1.2502976e+00   1.3000000e+01
   1.2555072e+00   1.3000000e+01
   1.2607168e+00   1.3000000e+01
   1.2659264e+00   1.3000000e+01
   1.2711359e+00   1.3000000e+01
   1.2763455e+00   1.3000000e+01
   1.2815551e+00   1.3000000e+01
   1.2867647e+00   1.3000000e+01
   1.2919742e+00   1.3000000e+01
   1.2971838e+00   1.3000000e+01
   1.3023934e+00   1.3000000e+01
   1.3076030e+00   1.3000000e+01
   1.3128125e+00   1.3000000e+01
   1.3180221e+00   1.3000000e+01
   1.3232317e+00   1.3000000e+01
   1.3284413e+00   1.3000000e+01
   1.3336508e+00   1.3000000e+01
   1.3388604e+00   1.3000000e+01
   1.3440700e+00   1.3000000e+01
   1.3492795e+00   1.3000000e+01
   1.3544891e+00   1.3000000e+01
   1.3596987e+00   1.3000000e+01
   1.3649083e+00   1.3000000e+01
   1.3701178e+00   1.3000000e+01
   1.3753274e+00   1.3000000e+01
   1.3805370e+00   1.3000000e+01
   1.3857466e+00   1.3000000e+01
   1.3909561e+00   1.3000000e+01
   1.3961657e+00   1.3000000e+01
   1.4013753e+00   1.3000000e+01
   1.4065849e+00   1.3000000e+01
   1.4117944e+00   1.3000000e+01
   1.4170040e+00   1.3000000e+01
   1.4222136e+00   1.3000000e+01
   1.4274231e+00   1.2500000e+01
   1.4326327e+00   1.2500000e+01
   1.4378423e+00   1.2500000e+01
   1.4430519e+00   1.2000000e+01
   1.4482614e+00   1.2000000e+01
   1.4534710e+00   1.2000000e+01
   1.4586806e+00   1.2000000e+01
   1.4638902e+00   1.2000000e+01
   1.4690997e+00   1.2000000e+01
   1.4743093e+00   1.2000000e+01
   1.4795189e+00   1.2000000e+01
   1.4847285e+00   1.2000000e+01
   1.4899380e+00   1.2000000e+01
   1.4951476e+00   1.2000000e+01
   1.5003572e+00   1.2000000e+01
   1.5055668e+00   1.2000000e+01
   1.5107763e+00   1.2000000e+01
   1.5159859e+00   1.2000000e+01
   1.5211955e+00   1.2000000e+01
   1.5264050e+00   1.2000000e+01
   1.5316146e+00   1.2000000e+01
   1.5368242e+00   1.2000000e+01
   1.5420338e+00   1.2000000e+01
   1.5472433e+00   1.2000000e+01
   1.5524529e+00   1.2000000e+01
   1.5576625e+00   1.2000000e+01
   1.5628721e+00   1.2000000e+01
   1.5680816e+00   1.2000000e+01
   1.5732912e+00   1.2000000e+01
   1.5785008e+00   1.2000000e+01
   1.5837104e+00   1.2000000e+01
   1.5889199e+00   1.2000000e+01
   1.5941295e+00   1.2000000e+01
   1.5993391e+00   1.2000000e+01
   1.6045486e+00   1.2000000e+01
   1.6097582e+00   1.2000000e+01
   1.6149678e+00   1.2000000e+01
   1.6201774e+00   1.2000000e+01
   1.6253869e+00   1.2000000e+01
   1.6305965e+00   1.2000000e+01
   1.6358061e+00   1.2000000e+01
   1.6410157e+00   1.2000000e+01
   1.6462252e+00   1.2000000e+01
   1.6514348e+00   1.2000000e+01
   1.6566444e+00   1.2000000e+01
   1.6618540e+00   1.2000000e+01
   1.6670635e+00   1.2000000e+01
   1.6722731e+00   1.2000000e+01
   1.6774827e+00   1.2000000e+01
   1.6826923e+00   1.2000000e+01
   1.6879018e+00   1.2000000e+01
   1.6931114e+00   1.2000000e+01
   1.6983210e+00   1.2000000e+01
   1.7035305e+00   1.2000000e+01
   1.7087401e+00   1.2000000e+01
   1.7139497e+00   1.2000000e+01
   1.7191593e+00   1.2000000e+01
   1.7243688e+00   1.2000000e+01
   1.7295784e+00   1.2000000e+01
   1.7347880e+00   1.2000000e+01
   1.7399976e+00   1.2000000e+01
   1.7452071e+00   1.2000000e+01
   1.7504167e+00   1.2000000e+01
   1.7556263e+00   1.2000000e+01
   1.7608359e+00   1.2000000e+01
   1.7660454e+00   1.2000000e+01
   1.7712550e+00   1.2000000e+01
   1.7764646e+00   1.2000000e+01
   1.7816741e+00   1.2000000e+01
   1.7868837e+00   1.2000000e+01
   1.7920933e+00   1.2000000e+01
   1.7973029e+00   1.2000000e+01
   1.8025124e+00   1.2000000e+01
   1.8077220e+00   1.2000000e+01
   1.8129316e+00   1.2000000e+01
   1.8181412e+00   1.2000000e+01
   1.8233507e+00   1.2000000e+01
   1.8285603e+00   1.2000000e+01
   1.8337699e+00   1.2000000e+01
   1.8389795e+00   1.2000000e+01
   1.8441890e+00   1.2000000e+01
   1.8493986e+00   1.2000000e+01
   1.8546082e+00   1.2000000e+01
   1.8598178e+00   1.2000000e+01
   1.8650273e+00   1.2000000e+01
   1.8702369e+00   1.2000000e+01
   1.8754465e+00   1.2000000e+01
   1.8806560e+00   1.2000000e+01
   1.8858656e+00   1.2000000e+01
   1.8910752e+00   1.2000000e+01
   1.8962848e+00   1.2000000e+01
   1.9014943e+00   1.1500000e+01
   1.9067039e+00   1.1500000e+01
   1.9119135e+00   1.1000000e+01
   1.9171231e+00   1.1000000e+01
   1.9223326e+00   1.1000000e+01
   1.9275422e+00   1.1000000e+01
   1.9327518e+00   1.1000000e+01
   1.9379614e+00   1.1000000e+01
   1.9431709e+00   1.1000000e+01
   1.9483805e+00   1.1000000e+01
   1.9535901e+00   1.1000000e+01
   1.9587996e+00   1.1000000e+01
   1.9640092e+00   1.1000000e+01
   1.9692188e+00   1.1000000e+01
   1.9744284e+00   1.1000000e+01
   1.9796379e+00   1.1000000e+01
   1.9848475e+00   1.1000000e+01
   1.9900571e+00   1.1000000e+01
   1.9952667e+00   1.1000000e+01
   2.0004762e+00   1.1000000e+01
   2.0056858e+00   1.1000000e+01
   2.0108954e+00   1.1000000e+01
   2.0161050e+00   1.1000000e+01
   2.0213145e+00   1.1000000e+01
   2.0265241e+00   1.1000000e+01
   2.0317337e+00   1.1000000e+01
   2.0369433e+00   1.1000000e+01
   2.0421528e+00   1.1000000e+01
   2.0473624e+00   1.1000000e+01
   2.0525720e+00   1.1000000e+01
   2.0577815e+00   1.1000000e+01
   2.0629911e+00   1.1000000e+01
   2.0682007e+00   1.1000000e+01
   2.0734103e+00   1.1000000e+01
   2.0786198e+00   1.1000000e+01
   2.0838294e+00   1.1000000e+01
   2.0890390e+00   1.1000000e+01
   2.0942486e+00   1.1000000e+01
   2.0994581e+00   1.1000000e+01
   2.1046677e+00   1.1000000e+01
   2.1098773e+00   1.1000000e+01
   2.1150869e+00   1.1000000e+01
   2.1202964e+00   1.1000000e+01
   2.1255060e+00   1.1000000e+01
   2.1307156e+00   1.1000000e+01
   2.1359251e+00   1.1000000e+01
   2.1411347e+00   1.1000000e+01
   2.1463443e+00   1.1000000e+01
   2.1515539e+00   1.1000000e+01
   2.1567634e+00   1.1000000e+01
   2.1619730e+00   1.1000000e+01
   2.1671826e+00   1.1000000e+01
   2.1723922e+00   1.1000000e+01
   2.1776017e+00   1.1000000e+01
   2.1828113e+00   1.1000000e+01
   2.1880209e+00   1.1000000e+01
   2.1932305e+00   1.1000000e+01
   2.1984400e+00   1.1000000e+01
   2.2036496e+00   1.1000000e+01
   2.2088592e+00   1.1000000e+01
   2.2140688e+00   1.1000000e+01
   2.2192783e+00   1.1000000e+01
   2.2244879e+00   1.1000000e+01
   2.2296975e+00   1.1000000e+01
   2.2349070e+00   1.1000000e+01
   2.2401166e+00   1.1000000e+01
   2.2453262e+00   1.1000000e+01
   2.2505358e+00   1.1000000e+01
   2.2557453e+00   1.1000000e+01
   2.2609549e+00   1.1000000e+01
   2.2661645e+00   1.1000000e+01
   2.2713741e+00   1.1000000e+01
   2.2765836e+00   1.1000000e+01
   2.2817932e+00   1.1000000e+01
   2.2870028e+00   1.1000000e+01
   2.2922124e+00   1.1000000e+01
   2.2974219e+00   1.1000000e+01
   2.3026315e+00   1.1000000e+01
   2.3078411e+00   1.1000000e+01
   2.3130506e+00   1.1000000e+01
   2.3182602e+00   1.1000000e+01
   2.3234698e+00   1.1000000e+01
   2.3286794e+00   1.1000000e+01
   2.3338889e+00   1.1000000e+01
   2.3390985e+00   1.1000000e+01
   2.3443081e+00   1.1000000e+01
   2.3495177e+00   1.1000000e+01
   2.3547272e+00   1.1000000e+01
   2.3599368e+00   1.1000000e+01
   2.3651464e+00   1.1000000e+01
   2.3703560e+00   1.1000000e+01
   2.3755655e+00   1.1000000e+01
   2.3807751e+00   1.1000000e+01
   2.3859847e+00   1.1000000e+01
   2.3911943e+00   1.1000000e+01
   2.3964038e+00   1.1000000e+01
   2.4016134e+00   1.1000000e+01
   2.4068230e+00   1.1000000e+01
   2.4120325e+00   1.1000000e+01
   2.4172421e+00   1.1000000e+01
   2.4224517e+00   1.1000000e+01
   2.4276613e+00   1.1000000e+01
   2.4328708e+00   1.1000000e+01
   2.4380804e+00   1.1000000e+01
   2.4432900e+00   1.1000000e+01
   2.4484996e+00   1.1000000e+01
   2.4537091e+00   1.1000000e+01
   2.4589187e+00   1.1000000e+01
   2.4641283e+00   1.1000000e+01
   2.4693379e+00   1.1000000e+01
   2.4745474e+00   1.1000000e+01
   2.4797570e+00   1.1000000e+01
   2.4849666e+00   1.1000000e+01
   2.4901761e+00   1.1000000e+01
   2.4953857e+00   1.1000000e+01
   2.5005953e+00   1.1000000e+01
   2.5058049e+00   1.1000000e+01
   2.5110144e+00   1.1000000e+01
   2.5162240e+00   1.1000000e+01
   2.5214336e+00   1.1000000e+01
   2.5266432e+00   1.1000000e+01
   2.5318527e+00   1.1000000e+01
   2.5370623e+00   1.1000000e+01
   2.5422719e+00   1.1000000e+01
   2.5474815e+00   1.1000000e+01
   2.5526910e+00   1.1000000e+01
   2.5579006e+00   1.1000000e+01
   2.5631102e+00   1.1000000e+01
   2.5683198e+00   1.1000000e+01
   2.5735293e+00   1.1000000e+01
   2.5787389e+00   1.1000000e+01
   2.5839485e+00   1.1000000e+01
   2.5891580e+00   1.1000000e+01
   2.5943676e+00   1.1000000e+01
   2.5995772e+00   1.1000000e+01


==> Fig_nd/Streched_V_Sine_Wave_CR.txt <==
   0.0000000e+00   2.8436662e+01
   4.3350599e-03   2.7237769e+01
   8.6701197e-03   2.6796353e+01
   1.3005180e-02   2.6024496e+01
   1.7340239e-02   2.5669670e+01
   2.1675299e-02   2.5339552e+01
   2.6010359e-02   2.5178040e+01
   3.0345419e-02   2.4931213e+01
   3.4680479e-02   2.4803317e+01
   3.9015539e-02   2.4433863e+01
   4.3350599e-02   2.4187801e+01
   4.7685659e-02   2.4130515e+01
   5.2020718e-02   2.4009581e+01
   5.6355778e-02   2.3864642e+01
   6.0690838e-02   2.3664376e+01
   6.5025898e-02   2.3546770e+01
   6.9360958e-02   2.3344702e+01
   7.3696018e-02   2.3143985e+01
   7.8031078e-02   2.3045907e+01
   8.2366138e-02   2.2931375e+01
   8.6701197e-02   2.2759728e+01
   9.1036257e-02   2.2449434e+01
   9.5371317e-02   2.2198100e+01
   9.9706377e-02   2.1931708e+01
   1.0404144e-01   2.1893441e+01
   1.0837650e-01   2.1818990e+01
   1.1271156e-01   2.1747717e+01
   1.1704662e-01   2.1538278e+01
   1.2138168e-01   2.1445220e+01
   1.2571674e-01   2.1300451e+01
   1.3005180e-01   2.1079918e+01
   1.3438686e-01   2.0842101e+01
   1.3872192e-01   2.0739287e+01
   1.4305698e-01   2.0523782e+01
   1.4739204e-01   2.0465114e+01
   1.5172710e-01   2.0350542e+01
   1.5606216e-01   2.0324833e+01
   1.6039722e-01   2.0324833e+01
   1.6473228e-01   2.0309165e+01
   1.6906733e-01   2.0038886e+01
   1.7340239e-01   1.9999691e+01
   1.7773745e-01   1.9986422e+01
   1.8207251e-01   1.9935108e+01
   1.8640757e-01   1.9893693e+01
   1.9074263e-01   1.9889316e+01
   1.9507769e-01   1.9840463e+01
   1.9941275e-01   1.9823783e+01
   2.0374781e-01   1.9823783e+01
   2.0808287e-01   1.9823783e+01
   2.1241793e-01   1.9816590e+01
   2.1675299e-01   1.9816590e+01
   2.2108805e-01   1.9816590e+01
   2.2542311e-01   1.9690157e+01
   2.2975817e-01   1.9690157e+01
   2.3409323e-01   1.9683293e+01
   2.3842829e-01   1.9679590e+01
   2.4276335e-01   1.9607191e+01
   2.4709841e-01   1.9443493e+01
   2.5143347e-01   1.9369840e+01
   2.5576853e-01   1.9369840e+01
   2.6010359e-01   1.9360228e+01
   2.6443865e-01   1.9337104e+01
   2.6877371e-01   1.9310396e+01
   2.7310877e-01   1.9310396e+01
   2.7744383e-01   1.9310396e+01
   2.8177889e-01   1.9282088e+01
   2.8611395e-01   1.9282088e+01
   2.9044901e-01   1.9282088e+01
   2.9478407e-01   1.9282088e+01
   2.9911913e-01   1.9282088e+01
   3.0345419e-01   1.9282088e+01
   3.0778925e-01   1.9235499e+01
   3.1212431e-01   1.9235499e+01
   3.1645937e-01   1.9235499e+01
   3.2079443e-01   1.9190483e+01
   3.2512949e-01   1.9177157e+01
   3.2946455e-01   1.9065990e+01
   3.3379961e-01   1.9023246e+01
   3.3813467e-01   1.8956917e+01
   3.4246973e-01   1.8956917e+01
   3.4680479e-01   1.8939440e+01
   3.5113985e-01   1.8931072e+01
   3.5547491e-01   1.8912308e+01
   3.5980997e-01   1.8912308e+01
   3.6414503e-01   1.8901199e+01
   3.6848009e-01   1.8847342e+01
   3.7281515e-01   1.8776474e+01
   3.7715021e-01   1.8722778e+01
   3.8148527e-01   1.8671923e+01
   3.8582033e-01   1.8605162e+01
   3.9015539e-01   1.8605162e+01
   3.9449045e-01   1.8605162e+01
   3.9882551e-01   1.8605162e+01
   4.0316057e-01   1.8605162e+01
   4.0749563e-01   1.8605162e+01
   4.1183069e-01   1.8605162e+01
   4.1616575e-01   1.8605162e+01
   4.2050081e-01   1.8541780e+01
   4.2483587e-01   1.8541780e+01
   4.2917093e-01   1.8541780e+01
   4.3350599e-01   1.8541780e+01
   4.3784105e-01   1.8404401e+01
   4.4217611e-01   1.8404401e+01
   4.4651117e-01   1.8404401e+01
   4.5084623e-01   1.8325361e+01
   4.5518129e-01   1.8325361e+01
   4.5951635e-01   1.8325361e+01
   4.6385141e-01   1.8281754e+01
   4.6818647e-01   1.8253906e+01
   4.7252153e-01   1.8210510e+01
   4.7685659e-01   1.8210510e+01
   4.8119165e-01   1.8210510e+01
   4.8552671e-01   1.8210510e+01
   4.8986177e-01   1.8201219e+01
   4.9419683e-01   1.8201219e+01
   4.9853188e-01   1.8201219e+01
   5.0286694e-01   1.8184060e+01
   5.0720200e-01   1.8174845e+01
   5.1153706e-01   1.8174845e+01
   5.1587212e-01   1.8174845e+01
   5.2020718e-01   1.8174845e+01
   5.2454224e-01   1.8174845e+01
   5.2887730e-01   1.8138299e+01
   5.3321236e-01   1.8135681e+01
   5.3754742e-01   1.8135681e+01
   5.4188248e-01   1.8128958e+01
   5.4621754e-01   1.8114536e+01
   5.5055260e-01   1.8038525e+01
   5.5488766e-01   1.8032701e+01
   5.5922272e-01   1.7966864e+01
   5.6355778e-01   1.7789515e+01
   5.6789284e-01   1.7738863e+01
   5.7222790e-01   1.7712381e+01
   5.7656296e-01   1.7679152e+01
   5.8089802e-01   1.7679152e+01
   5.8523308e-01   1.7663353e+01
   5.8956814e-01   1.7663353e+01
   5.9390320e-01   1.7395403e+01
   5.9823826e-01   1.7395403e+01
   6.0257332e-01   1.7375375e+01
   6.0690838e-01   1.7345108e+01
   6.1124344e-01   1.7274830e+01
   6.1557850e-01   1.7232611e+01
   6.1991356e-01   1.7129042e+01
   6.2424862e-01   1.7124753e+01
   6.2858368e-01   1.7084496e+01
   6.3291874e-01   1.6996983e+01
   6.3725380e-01   1.6788577e+01
   6.4158886e-01   1.6738308e+01
   6.4592392e-01   1.6687942e+01
   6.5025898e-01   1.6660546e+01
   6.5459404e-01   1.6616985e+01
   6.5892910e-01   1.6448424e+01
   6.6326416e-01   1.6381221e+01
   6.6759922e-01   1.6226511e+01
   6.7193428e-01   1.6053622e+01
   6.7626934e-01   1.5961166e+01
   6.8060440e-01   1.5882408e+01
   6.8493946e-01   1.5797863e+01
   6.8927452e-01   1.5685366e+01
   6.9360958e-01   1.5513407e+01
   6.9794464e-01   1.5366316e+01
   7.0227970e-01   1.5330770e+01
   7.0661476e-01   1.5087756e+01
   7.1094982e-01   1.5009536e+01
   7.1528488e-01   1.4895029e+01
   7.1961994e-01   1.4763469e+01
   7.2395500e-01   1.4595143e+01
   7.2829006e-01   1.4322444e+01
   7.3262512e-01   1.4251932e+01
   7.3696018e-01   1.4000176e+01
   7.4129524e-01   1.3945249e+01
   7.4563030e-01   1.3902934e+01
   7.4996536e-01   1.3796461e+01
   7.5430042e-01   1.3657975e+01
   7.5863548e-01   1.3443487e+01
   7.6297054e-01   1.3388575e+01
   7.6730560e-01   1.3239535e+01
   7.7164066e-01   1.3082260e+01
   7.7597572e-01   1.2947306e+01
   7.8031078e-01   1.2834495e+01
   7.8464584e-01   1.2667404e+01
   7.8898090e-01   1.2417579e+01
   7.9331596e-01   1.2310616e+01
   7.9765102e-01   1.2235052e+01
   8.0198608e-01   1.2196091e+01
   8.0632114e-01   1.2121473e+01
   8.1065620e-01   1.1901752e+01
   8.1499126e-01   1.1798572e+01
   8.1932632e-01   1.1662526e+01
   8.2366138e-01   1.1552699e+01
   8.2799644e-01   1.1317166e+01
   8.3233149e-01   1.1162109e+01
   8.3666655e-01   1.1057977e+01
   8.4100161e-01   1.0983016e+01
   8.4533667e-01   1.0808211e+01
   8.4967173e-01   1.0761452e+01
   8.5400679e-01   1.0696226e+01
   8.5834185e-01   1.0576378e+01
   8.6267691e-01   1.0533422e+01
   8.6701197e-01   1.0393011e+01
   8.7134703e-01   1.0274217e+01
   8.7568209e-01   1.0198707e+01
   8.8001715e-01   1.0119939e+01
   8.8435221e-01   1.0056391e+01
   8.8868727e-01   9.9270591e+00
   8.9302233e-01   9.8683041e+00
   8.9735739e-01   9.7795920e+00
   9.0169245e-01   9.5862852e+00
   9.0602751e-01   9.5269756e+00
   9.1036257e-01   9.4895938e+00
   9.1469763e-01   9.4895938e+00
   9.1903269e-01   9.3602054e+00
   9.2336775e-01   9.3227072e+00
   9.2770281e-01   9.2817216e+00
   9.3203787e-01   9.2508674e+00
   9.3637293e-01   9.1488861e+00
   9.4070799e-01   9.0939871e+00
   9.4504305e-01   9.0690462e+00
   9.4937811e-01   8.9382877e+00
   9.5371317e-01   8.7924054e+00
   9.5804823e-01   8.7924054e+00
   9.6238329e-01   8.6735791e+00
   9.6671835e-01   8.6218589e+00
   9.7105341e-01   8.6052481e+00
   9.7538847e-01   8.5736284e+00
   9.7972353e-01   8.5100915e+00
   9.8405859e-01   8.4736860e+00
   9.8839365e-01   8.4371568e+00
   9.9272871e-01   8.3871721e+00
   9.9706377e-01   8.3612312e+00
   1.0013988e+00   8.3119905e+00
   1.0057339e+00   8.2523050e+00
   1.0100689e+00   8.1621185e+00
   1.0144040e+00   8.1482535e+00
   1.0187391e+00   8.1442449e+00
   1.0230741e+00   8.0974397e+00
   1.0274092e+00   8.0471182e+00
   1.0317442e+00   8.0330808e+00
   1.0360793e+00   7.9783784e+00
   1.0404144e+00   7.9536184e+00
   1.0447494e+00   7.9271797e+00
   1.0490845e+00   7.9056851e+00
   1.0534195e+00   7.8998864e+00
   1.0577546e+00   7.8599918e+00
   1.0620897e+00   7.7931282e+00
   1.0664247e+00   7.7438532e+00
   1.0707598e+00   7.7263770e+00
   1.0750948e+00   7.6769283e+00
   1.0794299e+00   7.6651843e+00
   1.0837650e+00   7.6439731e+00
   1.0881000e+00   7.6306607e+00
   1.0924351e+00   7.6224740e+00
   1.0967701e+00   7.5672142e+00
   1.1011052e+00   7.5564749e+00
   1.1054403e+00   7.5180265e+00
   1.1097753e+00   7.5130633e+00
   1.1141104e+00   7.4681876e+00
   1.1184454e+00   7.4543152e+00
   1.1227805e+00   7.4494273e+00
   1.1271156e+00   7.4356184e+00
   1.1314506e+00   7.4126403e+00
   1.1357857e+00   7.3822034e+00
   1.1401207e+00   7.3577977e+00
   1.1444558e+00   7.3465323e+00
   1.1487909e+00   7.3366693e+00
   1.1531259e+00   7.3221995e+00
   1.1574610e+00   7.2785193e+00
   1.1617960e+00   7.2752166e+00
   1.1661311e+00   7.2692232e+00
   1.1704662e+00   7.2402056e+00
   1.1748012e+00   7.2376784e+00
   1.1791363e+00   7.2114299e+00
   1.1834713e+00   7.2096230e+00
   1.1878064e+00   7.1873368e+00
   1.1921415e+00   7.1778948e+00
   1.1964765e+00   7.1614233e+00
   1.2008116e+00   7.1611005e+00
   1.2051466e+00   7.1608634e+00
   1.2094817e+00   7.1549352e+00
   1.2138168e+00   7.1338958e+00
   1.2181518e+00   7.1143538e+00
   1.2224869e+00   7.0948993e+00
   1.2268219e+00   7.0716108e+00
   1.2311570e+00   7.0623216e+00
   1.2354921e+00   7.0623216e+00
   1.2398271e+00   7.0608815e+00
   1.2441622e+00   7.0567834e+00
   1.2484972e+00   7.0529755e+00
   1.2528323e+00   7.0521873e+00
   1.2571674e+00   7.0512430e+00
   1.2615024e+00   7.0512430e+00
   1.2658375e+00   7.0510545e+00
   1.2701725e+00   7.0436596e+00
   1.2745076e+00   7.0275817e+00
   1.2788427e+00   7.0275817e+00
   1.2831777e+00   7.0175321e+00
   1.2875128e+00   7.0175321e+00
   1.2918478e+00   7.0130742e+00
   1.2961829e+00   6.9968135e+00
   1.3005180e+00   6.9896045e+00
   1.3048530e+00   6.9665399e+00
   1.3091881e+00   6.9603190e+00
   1.3135231e+00   6.9603190e+00
   1.3178582e+00   6.9603190e+00
   1.3221933e+00   6.9465524e+00
   1.3265283e+00   6.9362661e+00
   1.3308634e+00   6.9355729e+00
   1.3351984e+00   6.9349703e+00
   1.3395335e+00   6.9349703e+00
   1.3438686e+00   6.9294446e+00
   1.3482036e+00   6.9199555e+00
   1.3525387e+00   6.9089079e+00
   1.3568737e+00   6.9031587e+00
   1.3612088e+00   6.8958290e+00
   1.3655439e+00   6.8858939e+00
   1.3698789e+00   6.8808571e+00
   1.3742140e+00   6.8786810e+00
   1.3785490e+00   6.8770570e+00
   1.3828841e+00   6.8765475e+00
   1.3872192e+00   6.8698155e+00
   1.3915542e+00   6.8664098e+00
   1.3958893e+00   6.8633817e+00
   1.4002243e+00   6.8607746e+00
   1.4045594e+00   6.8570068e+00
   1.4088945e+00   6.8560788e+00
   1.4132295e+00   6.8525424e+00
   1.4175646e+00   6.8518888e+00
   1.4218996e+00   6.8489311e+00
   1.4262347e+00   6.8425308e+00
   1.4305698e+00   6.8384834e+00
   1.4349048e+00   6.8287666e+00
   1.4392399e+00   6.8264953e+00
   1.4435749e+00   6.8259959e+00
   1.4479100e+00   6.8259959e+00
   1.4522451e+00   6.8248451e+00
   1.4565801e+00   6.8225647e+00
   1.4609152e+00   6.8221380e+00
   1.4652502e+00   6.8182459e+00
   1.4695853e+00   6.8099748e+00
   1.4739204e+00   6.8050521e+00
   1.4782554e+00   6.8005754e+00
   1.4825905e+00   6.7991005e+00
   1.4869255e+00   6.7972400e+00
   1.4912606e+00   6.7919883e+00
   1.4955957e+00   6.7856415e+00
   1.4999307e+00   6.7850515e+00
   1.5042658e+00   6.7834750e+00
   1.5086008e+00   6.7833902e+00
   1.5129359e+00   6.7825087e+00
   1.5172710e+00   6.7791045e+00
   1.5216060e+00   6.7770640e+00
   1.5259411e+00   6.7716878e+00
   1.5302761e+00   6.7699294e+00
   1.5346112e+00   6.7638662e+00
   1.5389463e+00   6.7600274e+00
   1.5432813e+00   6.7559458e+00
   1.5476164e+00   6.7532539e+00
   1.5519514e+00   6.7525598e+00
   1.5562865e+00   6.7501241e+00
   1.5606216e+00   6.7483350e+00
   1.5649566e+00   6.7478626e+00
   1.5692917e+00   6.7466304e+00
   1.5736267e+00   6.7454430e+00
   1.5779618e+00   6.7454430e+00
   1.5822969e+00   6.7454430e+00
   1.5866319e+00   6.7441409e+00
   1.5909670e+00   6.7437889e+00
   1.5953020e+00   6.7434024e+00
   1.5996371e+00   6.7424943e+00
   1.6039722e+00   6.7420483e+00
   1.6083072e+00   6.7415052e+00
   1.6126423e+00   6.7409044e+00
   1.6169773e+00   6.7401718e+00
   1.6213124e+00   6.7384419e+00
   1.6256475e+00   6.7381164e+00
   1.6299825e+00   6.7351806e+00
   1.6343176e+00   6.7343236e+00
   1.6386526e+00   6.7333418e+00
   1.6429877e+00   6.7325950e+00
   1.6473228e+00   6.7322313e+00
   1.6516578e+00   6.7309881e+00
   1.6559929e+00   6.7309881e+00
   1.6603279e+00   6.7308412e+00
   1.6646630e+00   6.7301959e+00
   1.6689980e+00   6.7283419e+00
   1.6733331e+00   6.7277431e+00
   1.6776682e+00   6.7270920e+00
   1.6820032e+00   6.7268186e+00
   1.6863383e+00   6.7258876e+00
   1.6906733e+00   6.7237624e+00
   1.6950084e+00   6.7230132e+00
   1.6993435e+00   6.7215496e+00
   1.7036785e+00   6.7209984e+00
   1.7080136e+00   6.7201664e+00
   1.7123486e+00   6.7199425e+00
   1.7166837e+00   6.7188697e+00
   1.7210188e+00   6.7180506e+00
   1.7253538e+00   6.7171766e+00
   1.7296889e+00   6.7152836e+00
   1.7340239e+00   6.7150412e+00
   1.7383590e+00   6.7149958e+00
   1.7426941e+00   6.7145886e+00
   1.7470291e+00   6.7139235e+00
   1.7513642e+00   6.7125438e+00
   1.7556992e+00   6.7122664e+00
   1.7600343e+00   6.7111703e+00
   1.7643694e+00   6.7105664e+00
   1.7687044e+00   6.7099592e+00
   1.7730395e+00   6.7091525e+00
   1.7773745e+00   6.7082401e+00
   1.7817096e+00   6.7074735e+00
   1.7860447e+00   6.7064001e+00
   1.7903797e+00   6.7059273e+00
   1.7947148e+00   6.7053210e+00
   1.7990498e+00   6.7041867e+00
   1.8033849e+00   6.7036555e+00
   1.8077200e+00   6.7031215e+00
   1.8120550e+00   6.7024385e+00
   1.8163901e+00   6.7019074e+00
   1.8207251e+00   6.7012018e+00
   1.8250602e+00   6.7004525e+00
   1.8293953e+00   6.6999796e+00
   1.8337303e+00   6.6994948e+00
   1.8380654e+00   6.6991278e+00
   1.8424004e+00   6.6985850e+00
   1.8467355e+00   6.6979558e+00
   1.8510706e+00   6.6976647e+00
   1.8554056e+00   6.6970383e+00
   1.8597407e+00   6.6965461e+00
   1.8640757e+00   6.6961576e+00
   1.8684108e+00   6.6954512e+00
   1.8727459e+00   6.6949625e+00
   1.8770809e+00   6.6944093e+00
   1.8814160e+00   6.6939590e+00
   1.8857510e+00   6.6931066e+00
   1.8900861e+00   6.6926903e+00
   1.8944212e+00   6.6923679e+00
   1.8987562e+00   6.6918437e+00
   1.9030913e+00   6.6915128e+00
   1.9074263e+00   6.6911844e+00
   1.9117614e+00   6.6908122e+00
   1.9160965e+00   6.6903696e+00
   1.9204315e+00   6.6899970e+00
   1.9247666e+00   6.6897191e+00
   1.9291016e+00   6.6894218e+00
   1.9334367e+00   6.6891415e+00
   1.9377718e+00   6.6886949e+00
   1.9421068e+00   6.6884625e+00
   1.9464419e+00   6.6881289e+00
   1.9507769e+00   6.6878454e+00
   1.9551120e+00   6.6875084e+00
   1.9594471e+00   6.6872710e+00
   1.9637821e+00   6.6869193e+00
   1.9681172e+00   6.6867562e+00
   1.9724522e+00   6.6865213e+00
   1.9767873e+00   6.6862730e+00
   1.9811224e+00   6.6860294e+00
   1.9854574e+00   6.6857488e+00
   1.9897925e+00   6.6854165e+00
   1.9941275e+00   6.6851275e+00
   1.9984626e+00   6.6849854e+00
   2.0027977e+00   6.6846021e+00
   2.0071327e+00   6.6842916e+00
   2.0114678e+00   6.6840527e+00
   2.0158028e+00   6.6838029e+00
   2.0201379e+00   6.6836131e+00
   2.0244730e+00   6.6834461e+00
   2.0288080e+00   6.6830942e+00
   2.0331431e+00   6.6828762e+00
   2.0374781e+00   6.6826704e+00
   2.0418132e+00   6.6824808e+00
   2.0461483e+00   6.6822534e+00
   2.0504833e+00   6.6821205e+00
   2.0548184e+00   6.6819239e+00
   2.0591534e+00   6.6817250e+00
   2.0634885e+00   6.6815579e+00
   2.0678236e+00   6.6813491e+00
   2.0721586e+00   6.6811525e+00
   2.0764937e+00   6.6809745e+00
   2.0808287e+00   6.6807883e+00
   2.0851638e+00   6.6805832e+00
   2.0894989e+00   6.6804240e+00
   2.0938339e+00   6.6802195e+00
   2.0981690e+00   6.6800530e+00
   2.1025040e+00   6.6799051e+00
   2.1068391e+00   6.6797632e+00
   2.1111742e+00   6.6796128e+00
   2.1155092e+00   6.6794665e+00
   2.1198443e+00   6.6793231e+00
   2.1241793e+00   6.6791723e+00
   2.1285144e+00   6.6790599e+00
   2.1328495e+00   6.6789213e+00
   2.1371845e+00   6.6787756e+00
   2.1415196e+00   6.6786250e+00
   2.1458546e+00   6.6785052e+00
   2.1501897e+00   6.6783732e+00
   2.1545248e+00   6.6782629e+00
   2.1588598e+00   6.6781364e+00
   2.1631949e+00   6.6780119e+00
   2.1675299e+00   6.6779150e+00
   2.1718650e+00   6.6777952e+00
   2.1762001e+00   6.6776918e+00
   2.1805351e+00   6.6775721e+00
   2.1848702e+00   6.6774506e+00
   2.1892052e+00   6.6773413e+00
   2.1935403e+00   6.6772197e+00
   2.1978754e+00   6.6771280e+00
   2.2022104e+00   6.6770157e+00
   2.2065455e+00   6.6768827e+00
   2.2108805e+00   6.6767940e+00
   2.2152156e+00   6.6767184e+00
   2.2195507e+00   6.6766278e+00
   2.2238857e+00   6.6765207e+00
   2.2282208e+00   6.6764433e+00
   2.2325558e+00   6.6763441e+00
   2.2368909e+00   6.6762466e+00
   2.2412260e+00   6.6761638e+00
   2.2455610e+00   6.6760597e+00
   2.2498961e+00   6.6759767e+00
   2.2542311e+00   6.6758784e+00
   2.2585662e+00   6.6758033e+00
   2.2629013e+00   6.6757121e+00
   2.2672363e+00   6.6756365e+00
   2.2715714e+00   6.6755594e+00
   2.2759064e+00   6.6754802e+00
   2.2802415e+00   6.6754013e+00
   2.2845766e+00   6.6753040e+00
   2.2889116e+00   6.6752163e+00
   2.2932467e+00   6.6751553e+00
   2.2975817e+00   6.6750797e+00
   2.3019168e+00   6.6750164e+00
   2.3062519e+00   6.6749484e+00
   2.3105869e+00   6.6748748e+00
   2.3149220e+00   6.6748085e+00
   2.3192570e+00   6.6747453e+00
   2.3235921e+00   6.6746811e+00
   2.3279271e+00   6.6746106e+00
   2.3322622e+00   6.6745456e+00
   2.3365973e+00   6.6744961e+00
   2.3409323e+00   6.6744408e+00
   2.3452674e+00   6.6743926e+00
   2.3496024e+00   6.6743352e+00
   2.3539375e+00   6.6742770e+00
   2.3582726e+00   6.6742228e+00
   2.3626076e+00   6.6741633e+00
   2.3669427e+00   6.6741118e+00
   2.3712777e+00   6.6740642e+00
   2.3756128e+00   6.6740139e+00
   2.3799479e+00   6.6739694e+00
   2.3842829e+00   6.6739201e+00
   2.3886180e+00   6.6738749e+00
   2.3929530e+00   6.6738315e+00
   2.3972881e+00   6.6737905e+00
   2.4016232e+00   6.6737488e+00
   2.4059582e+00   6.6737031e+00
   2.4102933e+00   6.6736631e+00
   2.4146283e+00   6.6736197e+00
   2.4189634e+00   6.6735827e+00
   2.4232985e+00   6.6735427e+00
   2.4276335e+00   6.6734961e+00
   2.4319686e+00   6.6734601e+00
   2.4363036e+00   6.6734177e+00
   2.4406387e+00   6.6733822e+00
   2.4449738e+00   6.6733426e+00
   2.4493088e+00   6.6733052e+00
   2.4536439e+00   6.6732738e+00
   2.4579789e+00   6.6732381e+00
   2.4623140e+00   6.6731964e+00
   2.4666491e+00   6.6731613e+00
   2.4709841e+00   6.6731260e+00
   2.4753192e+00   6.6730999e+00
   2.4796542e+00   6.6730709e+00
   2.4839893e+00   6.6730410e+00
   2.4883244e+00   6.6730117e+00
   2.4926594e+00   6.6729831e+00
   2.4969945e+00   6.6729517e+00
   2.5013295e+00   6.6729256e+00
   2.5056646e+00   6.6729021e+00
   2.5099997e+00   6.6728771e+00
   2.5143347e+00   6.6728496e+00
   2.5186698e+00   6.6728222e+00
   2.5230048e+00   6.6727978e+00
   2.5273399e+00   6.6727740e+00
   2.5316750e+00   6.6727457e+00
   2.5360100e+00   6.6727209e+00
   2.5403451e+00   6.6726970e+00
   2.5446801e+00   6.6726724e+00
   2.5490152e+00   6.6726520e+00
   2.5533503e+00   6.6726324e+00
   2.5576853e+00   6.6726109e+00
   2.5620204e+00   6.6725915e+00
   2.5663554e+00   6.6725695e+00
   2.5706905e+00   6.6725467e+00
   2.5750256e+00   6.6725278e+00
   2.5793606e+00   6.6725099e+00
   2.5836957e+00   6.6724914e+00
   2.5880307e+00   6.6724718e+00
   2.5923658e+00   6.6724545e+00
   2.5967009e+00   6.6724369e+00
   2.6010359e+00   6.6724204e+00
   2.6053710e+00   6.6724029e+00
   2.6097060e+00   6.6723862e+00
   2.6140411e+00   6.6723699e+00
   2.6183762e+00   6.6723532e+00
   2.6227112e+00   6.6723365e+00
   2.6270463e+00   6.6723213e+00
   2.6313813e+00   6.6723055e+00
   2.6357164e+00   6.6722896e+00
   2.6400515e+00   6.6722765e+00
   2.6443865e+00   6.6722605e+00
   2.6487216e+00   6.6722468e+00
   2.6530566e+00   6.6722333e+00
   2.6573917e+00   6.6722196e+00
   2.6617268e+00   6.6722059e+00
   2.6660618e+00   6.6721940e+00
   2.6703969e+00   6.6721813e+00
   2.6747319e+00   6.6721663e+00
   2.6790670e+00   6.6721525e+00
   2.6834021e+00   6.6721402e+00
   2.6877371e+00   6.6721284e+00
   2.6920722e+00   6.6721168e+00
   2.6964072e+00   6.6721041e+00
   2.7007423e+00   6.6720931e+00
   2.7050774e+00   6.6720808e+00
   2.7094124e+00   6.6720694e+00
   2.7137475e+00   6.6720587e+00
   2.7180825e+00   6.6720480e+00
   2.7224176e+00   6.6720377e+00
   2.7267527e+00   6.6720281e+00
   2.7310877e+00   6.6720183e+00
   2.7354228e+00   6.6720070e+00
   2.7397578e+00   6.6719972e+00
   2.7440929e+00   6.6719890e+00
   2.7484280e+00   6.6719813e+00
   2.7527630e+00   6.6719702e+00
   2.7570981e+00   6.6719594e+00
   2.7614331e+00   6.6719496e+00
   2.7657682e+00   6.6719411e+00
   2.7701033e+00   6.6719326e+00
   2.7744383e+00   6.6719245e+00
   2.7787734e+00   6.6719164e+00
   2.7831084e+00   6.6719095e+00
   2.7874435e+00   6.6719009e+00
   2.7917786e+00   6.6718937e+00
   2.7961136e+00   6.6718855e+00
   2.8004487e+00   6.6718786e+00
   2.8047837e+00   6.6718714e+00
   2.8091188e+00   6.6718643e+00
   2.8134539e+00   6.6718577e+00
   2.8177889e+00   6.6718507e+00
   2.8221240e+00   6.6718443e+00
   2.8264590e+00   6.6718380e+00
   2.8307941e+00   6.6718316e+00
   2.8351292e+00   6.6718252e+00
   2.8394642e+00   6.6718181e+00
   2.8437993e+00   6.6718124e+00
   2.8481343e+00   6.6718058e+00
   2.8524694e+00   6.6718001e+00
   2.8568045e+00   6.6717938e+00
   2.8611395e+00   6.6717885e+00
   2.8654746e+00   6.6717838e+00
   2.8698096e+00   6.6717787e+00
   2.8741447e+00   6.6717729e+00
   2.8784798e+00   6.6717676e+00
   2.8828148e+00   6.6717624e+00
   2.8871499e+00   6.6717575e+00
   2.8914849e+00   6.6717526e+00
   2.8958200e+00   6.6717479e+00
   2.9001551e+00   6.6717431e+00
   2.9044901e+00   6.6717383e+00
   2.9088252e+00   6.6717338e+00
   2.9131602e+00   6.6717296e+00
   2.9174953e+00   6.6717252e+00
   2.9218304e+00   6.6717205e+00
   2.9261654e+00   6.6717165e+00
   2.9305005e+00   6.6717126e+00
   2.9348355e+00   6.6717089e+00
   2.9391706e+00   6.6717046e+00
   2.9435057e+00   6.6717012e+00
   2.9478407e+00   6.6716977e+00
   2.9521758e+00   6.6716943e+00
   2.9565108e+00   6.6716904e+00
   2.9608459e+00   6.6716870e+00
   2.9651810e+00   6.6716839e+00
   2.9695160e+00   6.6716809e+00
   2.9738511e+00   6.6716775e+00
   2.9781861e+00   6.6716744e+00
   2.9825212e+00   6.6716712e+00
   2.9868563e+00   6.6716683e+00
   2.9911913e+00   6.6716654e+00
   2.9955264e+00   6.6716626e+00
   2.9998614e+00   6.6716601e+00
   3.0041965e+00   6.6716576e+00
   3.0085315e+00   6.6716551e+00
   3.0128666e+00   6.6716526e+00
   3.0172017e+00   6.6716498e+00
   3.0215367e+00   6.6716472e+00
   3.0258718e+00   6.6716443e+00
   3.0302068e+00   6.6716419e+00
   3.0345419e+00   6.6716394e+00
   3.0388770e+00   6.6716367e+00
   3.0432120e+00   6.6716345e+00
   3.0475471e+00   6.6716322e+00
   3.0518821e+00   6.6716300e+00
   3.0562172e+00   6.6716277e+00
   3.0605523e+00   6.6716256e+00
   3.0648873e+00   6.6716236e+00
   3.0692224e+00   6.6716216e+00
   3.0735574e+00   6.6716196e+00
   3.0778925e+00   6.6716176e+00
   3.0822276e+00   6.6716156e+00
   3.0865626e+00   6.6716138e+00
   3.0908977e+00   6.6716117e+00
   3.0952327e+00   6.6716101e+00
   3.0995678e+00   6.6716083e+00
   3.1039029e+00   6.6716067e+00
   3.1082379e+00   6.6716051e+00
   3.1125730e+00   6.6716035e+00
   3.1169080e+00   6.6716018e+00
   3.1212431e+00   6.6716000e+00
   3.1255782e+00   6.6715983e+00
   3.1299132e+00   6.6715967e+00
   3.1342483e+00   6.6715953e+00
   3.1385833e+00   6.6715937e+00
   3.1429184e+00   6.6715923e+00
   3.1472535e+00   6.6715906e+00
   3.1515885e+00   6.6715892e+00
   3.1559236e+00   6.6715878e+00
   3.1602586e+00   6.6715864e+00
   3.1645937e+00   6.6715850e+00
   3.1689288e+00   6.6715837e+00
   3.1732638e+00   6.6715825e+00
   3.1775989e+00   6.6715811e+00
   3.1819339e+00   6.6715799e+00
   3.1862690e+00   6.6715787e+00
   3.1906041e+00   6.6715776e+00
   3.1949391e+00   6.6715764e+00
   3.1992742e+00   6.6715753e+00
   3.2036092e+00   6.6715742e+00
   3.2079443e+00   6.6715731e+00
   3.2122794e+00   6.6715721e+00
   3.2166144e+00   6.6715711e+00
   3.2209495e+00   6.6715700e+00
   3.2252845e+00   6.6715691e+00
   3.2296196e+00   6.6715681e+00
   3.2339547e+00   6.6715671e+00
   3.2382897e+00   6.6715663e+00
   3.2426248e+00   6.6715653e+00
   3.2469598e+00   6.6715644e+00
   3.2512949e+00   6.6715634e+00
   3.2556300e+00   6.6715624e+00
   3.2599650e+00   6.6715615e+00
   3.2643001e+00   6.6715607e+00
   3.2686351e+00   6.6715599e+00
   3.2729702e+00   6.6715591e+00
   3.2773053e+00   6.6715583e+00
   3.2816403e+00   6.6715576e+00
   3.2859754e+00   6.6715568e+00
   3.2903104e+00   6.6715560e+00
   3.2946455e+00   6.6715553e+00
   3.2989806e+00   6.6715546e+00
   3.3033156e+00   6.6715539e+00
   3.3076507e+00   6.6715533e+00
   3.3119857e+00   6.6715526e+00
   3.3163208e+00   6.6715519e+00
   3.3206559e+00   6.6715513e+00
   3.3249909e+00   6.6715506e+00
   3.3293260e+00   6.6715499e+00
   3.3336610e+00   6.6715493e+00
   3.3379961e+00   6.6715487e+00
   3.3423312e+00   6.6715481e+00
   3.3466662e+00   6.6715476e+00
   3.3510013e+00   6.6715470e+00
   3.3553363e+00   6.6715464e+00
   3.3596714e+00   6.6715459e+00
   3.3640065e+00   6.6715454e+00
   3.3683415e+00   6.6715449e+00
   3.3726766e+00   6.6715444e+00
   3.3770116e+00   6.6715439e+00
   3.3813467e+00   6.6715434e+00
   3.3856818e+00   6.6715429e+00
   3.3900168e+00   6.6715423e+00
   3.3943519e+00   6.6715419e+00
   3.3986869e+00   6.6715415e+00
   3.4030220e+00   6.6715411e+00
   3.4073571e+00   6.6715408e+00
   3.4116921e+00   6.6715403e+00
   3.4160272e+00   6.6715399e+00
   3.4203622e+00   6.6715395e+00
   3.4246973e+00   6.6715391e+00
   3.4290324e+00   6.6715388e+00
   3.4333674e+00   6.6715384e+00
   3.4377025e+00   6.6715381e+00
   3.4420375e+00   6.6715377e+00
   3.4463726e+00   6.6715374e+00
   3.4507077e+00   6.6715370e+00
   3.4550427e+00   6.6715366e+00
   3.4593778e+00   6.6715363e+00
   3.4637128e+00   6.6715360e+00
   3.4680479e+00   6.6715356e+00
   3.4723830e+00   6.6715353e+00
   3.4767180e+00   6.6715350e+00
   3.4810531e+00   6.6715347e+00
   3.4853881e+00   6.6715344e+00
   3.4897232e+00   6.6715342e+00
   3.4940583e+00   6.6715339e+00
   3.4983933e+00   6.6715336e+00
   3.5027284e+00   6.6715334e+00
   3.5070634e+00   6.6715331e+00
   3.5113985e+00   6.6715328e+00
   3.5157336e+00   6.6715326e+00
   3.5200686e+00   6.6715324e+00
   3.5244037e+00   6.6715321e+00
   3.5287387e+00   6.6715319e+00
   3.5330738e+00   6.6715316e+00
   3.5374089e+00   6.6715314e+00
   3.5417439e+00   6.6715312e+00
   3.5460790e+00   6.6715310e+00
   3.5504140e+00   6.6715307e+00
   3.5547491e+00   6.6715305e+00
   3.5590842e+00   6.6715303e+00
   3.5634192e+00   6.6715301e+00
   3.5677543e+00   6.6715299e+00
   3.5720893e+00   6.6715297e+00
   3.5764244e+00   6.6715295e+00
   3.5807595e+00   6.6715293e+00
   3.5850945e+00   6.6715291e+00
   3.5894296e+00   6.6715289e+00
   3.5937646e+00   6.6715287e+00
   3.5980997e+00   6.6715285e+00
   3.6024348e+00   6.6715284e+00
   3.6067698e+00   6.6715282e+00
   3.6111049e+00   6.6715280e+00
   3.6154399e+00   6.6715279e+00
   3.6197750e+00   6.6715277e+00
   3.6241101e+00   6.6715275e+00
   3.6284451e+00   6.6715274e+00
   3.6327802e+00   6.6715272e+00
   3.6371152e+00   6.6715271e+00
   3.6414503e+00   6.6715270e+00
   3.6457854e+00   6.6715268e+00
   3.6501204e+00   6.6715267e+00
   3.6544555e+00   6.6715265e+00
   3.6587905e+00   6.6715264e+00
   3.6631256e+00   6.6715263e+00
   3.6674606e+00   6.6715261e+00
   3.6717957e+00   6.6715260e+00
   3.6761308e+00   6.6715259e+00
   3.6804658e+00   6.6715258e+00
   3.6848009e+00   6.6715256e+00
   3.6891359e+00   6.6715255e+00
   3.6934710e+00   6.6715254e+00
   3.6978061e+00   6.6715253e+00
   3.7021411e+00   6.6715252e+00
   3.7064762e+00   6.6715251e+00
   3.7108112e+00   6.6715250e+00
   3.7151463e+00   6.6715249e+00
   3.7194814e+00   6.6715248e+00
   3.7238164e+00   6.6715247e+00
   3.7281515e+00   6.6715246e+00
   3.7324865e+00   6.6715245e+00
   3.7368216e+00   6.6715244e+00
   3.7411567e+00   6.6715243e+00
   3.7454917e+00   6.6715242e+00
   3.7498268e+00   6.6715241e+00
   3.7541618e+00   6.6715240e+00
   3.7584969e+00   6.6715240e+00
   3.7628320e+00   6.6715239e+00
   3.7671670e+00   6.6715238e+00
   3.7715021e+00   6.6715237e+00
   3.7758371e+00   6.6715237e+00
   3.7801722e+00   6.6715236e+00
   3.7845073e+00   6.6715235e+00
   3.7888423e+00   6.6715234e+00
   3.7931774e+00   6.6715234e+00
   3.7975124e+00   6.6715233e+00
   3.8018475e+00   6.6715232e+00
   3.8061826e+00   6.6715232e+00
   3.8105176e+00   6.6715231e+00
   3.8148527e+00   6.6715230e+00
   3.8191877e+00   6.6715230e+00
   3.8235228e+00   6.6715229e+00
   3.8278579e+00   6.6715229e+00
   3.8321929e+00   6.6715228e+00
   3.8365280e+00   6.6715227e+00
   3.8408630e+00   6.6715227e+00
   3.8451981e+00   6.6715226e+00
   3.8495332e+00   6.6715226e+00
   3.8538682e+00   6.6715225e+00
   3.8582033e+00   6.6715225e+00
   3.8625383e+00   6.6715224e+00
   3.8668734e+00   6.6715224e+00
   3.8712085e+00   6.6715223e+00
   3.8755435e+00   6.6715222e+00
   3.8798786e+00   6.6715222e+00
   3.8842136e+00   6.6715222e+00
   3.8885487e+00   6.6715221e+00
   3.8928838e+00   6.6715221e+00
   3.8972188e+00   6.6715220e+00
   3.9015539e+00   6.6715220e+00
   3.9058889e+00   6.6715219e+00
   3.9102240e+00   6.6715219e+00
   3.9145591e+00   6.6715219e+00
   3.9188941e+00   6.6715218e+00
   3.9232292e+00   6.6715218e+00
   3.9275642e+00   6.6715217e+00
   3.9318993e+00   6.6715217e+00
   3.9362344e+00   6.6715217e+00
   3.9405694e+00   6.6715216e+00
   3.9449045e+00   6.6715216e+00
   3.9492395e+00   6.6715216e+00
   3.9535746e+00   6.6715215e+00
   3.9579097e+00   6.6715215e+00
   3.9622447e+00   6.6715215e+00
   3.9665798e+00   6.6715214e+00
   3.9709148e+00   6.6715214e+00
   3.9752499e+00   6.6715214e+00
   3.9795850e+00   6.6715213e+00
   3.9839200e+00   6.6715213e+00
   3.9882551e+00   6.6715213e+00
   3.9925901e+00   6.6715212e+00
   3.9969252e+00   6.6715212e+00
   4.0012603e+00   6.6715212e+00
   4.0055953e+00   6.6715212e+00
   4.0099304e+00   6.6715211e+00
   4.0142654e+00   6.6715211e+00
   4.0186005e+00   6.6715211e+00
   4.0229356e+00   6.6715211e+00
   4.0272706e+00   6.6715210e+00
   4.0316057e+00   6.6715210e+00
   4.0359407e+00   6.6715210e+00
   4.0402758e+00   6.6715210e+00
   4.0446109e+00   6.6715210e+00
   4.0489459e+00   6.6715209e+00
   4.0532810e+00   6.6715209e+00
   4.0576160e+00   6.6715209e+00
   4.0619511e+00   6.6715209e+00
   4.0662862e+00   6.6715208e+00
   4.0706212e+00   6.6715208e+00
   4.0749563e+00   6.6715208e+00
   4.0792913e+00   6.6715208e+00
   4.0836264e+00   6.6715208e+00
   4.0879615e+00   6.6715208e+00
   4.0922965e+00   6.6715207e+00
   4.0966316e+00   6.6715207e+00
   4.1009666e+00   6.6715207e+00
   4.1053017e+00   6.6715207e+00
   4.1096368e+00   6.6715207e+00
   4.1139718e+00   6.6715207e+00
   4.1183069e+00   6.6715206e+00
   4.1226419e+00   6.6715206e+00
   4.1269770e+00   6.6715206e+00
   4.1313121e+00   6.6715206e+00
   4.1356471e+00   6.6715206e+00
   4.1399822e+00   6.6715206e+00
   4.1443172e+00   6.6715206e+00
   4.1486523e+00   6.6715205e+00
   4.1529874e+00   6.6715205e+00
   4.1573224e+00   6.6715205e+00
   4.1616575e+00   6.6715205e+00
   4.1659925e+00   6.6715205e+00
   4.1703276e+00   6.6715205e+00
   4.1746627e+00   6.6715205e+00
   4.1789977e+00   6.6715205e+00
   4.1833328e+00   6.6715204e+00
   4.1876678e+00   6.6715204e+00
   4.1920029e+00   6.6715204e+00
   4.1963380e+00   6.6715204e+00
   4.2006730e+00   6.6715204e+00
   4.2050081e+00   6.6715204e+00
   4.2093431e+00   6.6715204e+00
   4.2136782e+00   6.6715204e+00
   4.2180133e+00   6.6715204e+00
   4.2223483e+00   6.6715204e+00
   4.2266834e+00   6.6715203e+00
   4.2310184e+00   6.6715203e+00
   4.2353535e+00   6.6715203e+00
   4.2396886e+00   6.6715203e+00
   4.2440236e+00   6.6715203e+00
   4.2483587e+00   6.6715203e+00
   4.2526937e+00   6.6715203e+00
   4.2570288e+00   6.6715203e+00
   4.2613639e+00   6.6715203e+00
   4.2656989e+00   6.6715203e+00
   4.2700340e+00   6.6715203e+00
   4.2743690e+00   6.6715202e+00
   4.2787041e+00   6.6715202e+00
   4.2830392e+00   6.6715202e+00
   4.2873742e+00   6.6715202e+00
   4.2917093e+00   6.6715202e+00
   4.2960443e+00   6.6715202e+00
   4.3003794e+00   6.6715202e+00
   4.3047145e+00   6.6715202e+00
   4.3090495e+00   6.6715202e+00
   4.3133846e+00   6.6715202e+00
   4.3177196e+00   6.6715202e+00
   4.3220547e+00   6.6715202e+00
   4.3263897e+00   6.6715202e+00
   4.3307248e+00   6.6715202e+00
   4.3350599e+00   6.6715202e+00
   4.3393949e+00   6.6715202e+00
   4.3437300e+00   6.6715201e+00
   4.3480650e+00   6.6715201e+00
   4.3524001e+00   6.6715201e+00
   4.3567352e+00   6.6715201e+00
   4.3610702e+00   6.6715201e+00
   4.3654053e+00   6.6715201e+00
   4.3697403e+00   6.6715201e+00
   4.3740754e+00   6.6715201e+00
   4.3784105e+00   6.6715201e+00
   4.3827455e+00   6.6715201e+00
   4.3870806e+00   6.6715201e+00
   4.3914156e+00   6.6715201e+00
   4.3957507e+00   6.6715201e+00
   4.4000858e+00   6.6715201e+00
   4.4044208e+00   6.6715201e+00
   4.4087559e+00   6.6715201e+00
   4.4130909e+00   6.6715201e+00
   4.4174260e+00   6.6715201e+00
   4.4217611e+00   6.6715201e+00
   4.4260961e+00   6.6715201e+00
   4.4304312e+00   6.6715201e+00
   4.4347662e+00   6.6715201e+00
   4.4391013e+00   6.6715201e+00
   4.4434364e+00   6.6715201e+00
   4.4477714e+00   6.6715200e+00
   4.4521065e+00   6.6715200e+00
   4.4564415e+00   6.6715200e+00
   4.4607766e+00   6.6715200e+00
   4.4651117e+00   6.6715200e+00
   4.4694467e+00   6.6715200e+00
   4.4737818e+00   6.6715200e+00
   4.4781168e+00   6.6715200e+00
   4.4824519e+00   6.6715200e+00
   4.4867870e+00   6.6715200e+00
   4.4911220e+00   6.6715200e+00
   4.4954571e+00   6.6715200e+00
   4.4997921e+00   6.6715200e+00
   4.5041272e+00   6.6715200e+00
   4.5084623e+00   6.6715200e+00
   4.5127973e+00   6.6715200e+00
   4.5171324e+00   6.6715200e+00
   4.5214674e+00   6.6715200e+00
   4.5258025e+00   6.6715200e+00
   4.5301376e+00   6.6715200e+00
   4.5344726e+00   6.6715200e+00
   4.5388077e+00   6.6715200e+00
   4.5431427e+00   6.6715200e+00
   4.5474778e+00   6.6715200e+00
   4.5518129e+00   6.6715200e+00
   4.5561479e+00   6.6715200e+00
   4.5604830e+00   6.6715200e+00
   4.5648180e+00   6.6715200e+00
   4.5691531e+00   6.6715200e+00
   4.5734882e+00   6.6715200e+00
   4.5778232e+00   6.6715200e+00
   4.5821583e+00   6.6715200e+00
   4.5864933e+00   6.6715200e+00
   4.5908284e+00   6.6715200e+00
   4.5951635e+00   6.6715200e+00
   4.5994985e+00   6.6715200e+00
   4.6038336e+00   6.6715200e+00
   4.6081686e+00   6.6715200e+00
   4.6125037e+00   6.6715200e+00
   4.6168388e+00   6.6715200e+00
   4.6211738e+00   6.6715200e+00
   4.6255089e+00   6.6715200e+00
   4.6298439e+00   6.6715200e+00
   4.6341790e+00   6.6715200e+00
   4.6385141e+00   6.6715200e+00
   4.6428491e+00   6.6715200e+00
   4.6471842e+00   6.6715199e+00
   4.6515192e+00   6.6715199e+00
   4.6558543e+00   6.6715199e+00
   4.6601894e+00   6.6715199e+00
   4.6645244e+00   6.6715199e+00
   4.6688595e+00   6.6715199e+00
   4.6731945e+00   6.6715199e+00
   4.6775296e+00   6.6715199e+00
   4.6818647e+00   6.6715199e+00
   4.6861997e+00   6.6715199e+00
   4.6905348e+00   6.6715199e+00
   4.6948698e+00   6.6715199e+00
   4.6992049e+00   6.6715199e+00
   4.7035400e+00   6.6715199e+00
   4.7078750e+00   6.6715199e+00
   4.7122101e+00   6.6715199e+00
   4.7165451e+00   6.6715199e+00
   4.7208802e+00   6.6715199e+00
   4.7252153e+00   6.6715199e+00
   4.7295503e+00   6.6715199e+00
   4.7338854e+00   6.6715199e+00
   4.7382204e+00   6.6715199e+00
   4.7425555e+00   6.6715199e+00
   4.7468906e+00   6.6715199e+00
   4.7512256e+00   6.6715199e+00
   4.7555607e+00   6.6715199e+00
   4.7598957e+00   6.6715199e+00
   4.7642308e+00   6.6715199e+00
   4.7685659e+00   6.6715199e+00
   4.7729009e+00   6.6715199e+00
   4.7772360e+00   6.6715199e+00
   4.7815710e+00   6.6715199e+00
   4.7859061e+00   6.6715199e+00
   4.7902412e+00   6.6715199e+00
   4.7945762e+00   6.6715199e+00
   4.7989113e+00   6.6715199e+00
   4.8032463e+00   6.6715199e+00
   4.8075814e+00   6.6715199e+00
   4.8119165e+00   6.6715199e+00
   4.8162515e+00   6.6715199e+00
   4.8205866e+00   6.6715199e+00
   4.8249216e+00   6.6715199e+00
   4.8292567e+00   6.6715199e+00
   4.8335918e+00   6.6715199e+00
   4.8379268e+00   6.6715199e+00
   4.8422619e+00   6.6715199e+00
   4.8465969e+00   6.6715199e+00
   4.8509320e+00   6.6715199e+00
   4.8552671e+00   6.6715199e+00
   4.8596021e+00   6.6715199e+00
   4.8639372e+00   6.6715199e+00
   4.8682722e+00   6.6715199e+00
   4.8726073e+00   6.6715199e+00
   4.8769424e+00   6.6715199e+00
   4.8812774e+00   6.6715199e+00
   4.8856125e+00   6.6715199e+00
   4.8899475e+00   6.6715199e+00
   4.8942826e+00   6.6715199e+00
   4.8986177e+00   6.6715199e+00
   4.9029527e+00   6.6715199e+00
   4.9072878e+00   6.6715199e+00
   4.9116228e+00   6.6715199e+00
   4.9159579e+00   6.6715199e+00
   4.9202930e+00   6.6715199e+00
   4.9246280e+00   6.6715199e+00
   4.9289631e+00   6.6715199e+00
   4.9332981e+00   6.6715199e+00
   4.9376332e+00   6.6715199e+00
   4.9419683e+00   6.6715199e+00
   4.9463033e+00   6.6715199e+00
   4.9506384e+00   6.6715199e+00
   4.9549734e+00   6.6715199e+00
   4.9593085e+00   6.6715199e+00
   4.9636436e+00   6.6715199e+00
   4.9679786e+00   6.6715199e+00
   4.9723137e+00   6.6715199e+00
   4.9766487e+00   6.6715199e+00
   4.9809838e+00   6.6715199e+00
   4.9853188e+00   6.6715199e+00
   4.9896539e+00   6.6715199e+00
   4.9939890e+00   6.6715199e+00
   4.9983240e+00   6.6715199e+00
   5.0026591e+00   6.6715199e+00
   5.0069941e+00   6.6715199e+00
   5.0113292e+00   6.6715199e+00
   5.0156643e+00   6.6715199e+00
   5.0199993e+00   6.6715199e+00
   5.0243344e+00   6.6715199e+00
   5.0286694e+00   6.6715199e+00
   5.0330045e+00   6.6715199e+00
   5.0373396e+00   6.6715199e+00
   5.0416746e+00   6.6715199e+00
   5.0460097e+00   6.6715199e+00
   5.0503447e+00   6.6715199e+00
   5.0546798e+00   6.6715199e+00
   5.0590149e+00   6.6715199e+00
   5.0633499e+00   6.6715199e+00
   5.0676850e+00   6.6715199e+00
   5.0720200e+00   6.6715199e+00
   5.0763551e+00   6.6715199e+00
   5.0806902e+00   6.6715199e+00
   5.0850252e+00   6.6715199e+00
   5.0893603e+00   6.6715199e+00
   5.0936953e+00   6.6715199e+00
   5.0980304e+00   6.6715199e+00
   5.1023655e+00   6.6715199e+00
   5.1067005e+00   6.6715199e+00
   5.1110356e+00   6.6715199e+00
   5.1153706e+00   6.6715199e+00
   5.1197057e+00   6.6715199e+00
   5.1240408e+00   6.6715199e+00
   5.1283758e+00   6.6715199e+00
   5.1327109e+00   6.6715199e+00
   5.1370459e+00   6.6715199e+00
   5.1413810e+00   6.6715199e+00
   5.1457161e+00   6.6715199e+00
   5.1500511e+00   6.6715199e+00
   5.1543862e+00   6.6715199e+00
   5.1587212e+00   6.6715199e+00
   5.1630563e+00   6.6715199e+00
   5.1673914e+00   6.6715199e+00
   5.1717264e+00   6.6715199e+00
   5.1760615e+00   6.6715199e+00
   5.1803965e+00   6.6715199e+00
   5.1847316e+00   6.6715199e+00
   5.1890667e+00   6.6715199e+00
   5.1934017e+00   6.6715199e+00
   5.1977368e+00   6.6715199e+00
   5.2020718e+00   6.6715199e+00
   5.2064069e+00   6.6715199e+00
   5.2107420e+00   6.6715199e+00
   5.2150770e+00   6.6715199e+00
   5.2194121e+00   6.6715199e+00
   5.2237471e+00   6.6715199e+00
   5.2280822e+00   6.6715199e+00
   5.2324173e+00   6.6715199e+00
   5.2367523e+00   6.6715199e+00
   5.2410874e+00   6.6715199e+00
   5.2454224e+00   6.6715199e+00
   5.2497575e+00   6.6715199e+00
   5.2540926e+00   6.6715199e+00
   5.2584276e+00   6.6715199e+00
   5.2627627e+00   6.6715199e+00
   5.2670977e+00   6.6715199e+00
   5.2714328e+00   6.6715199e+00
   5.2757679e+00   6.6715199e+00
   5.2801029e+00   6.6715199e+00
   5.2844380e+00   6.6715199e+00
   5.2887730e+00   6.6715199e+00
   5.2931081e+00   6.6715199e+00
   5.2974432e+00   6.6715199e+00
   5.3017782e+00   6.6715199e+00
   5.3061133e+00   6.6715199e+00
   5.3104483e+00   6.6715199e+00
   5.3147834e+00   6.6715199e+00
   5.3191185e+00   6.6715199e+00
   5.3234535e+00   6.6715199e+00
   5.3277886e+00   6.6715199e+00
   5.3321236e+00   6.6715199e+00
   5.3364587e+00   6.6715199e+00
   5.3407938e+00   6.6715199e+00
   5.3451288e+00   6.6715199e+00
   5.3494639e+00   6.6715199e+00
   5.3537989e+00   6.6715199e+00
   5.3581340e+00   6.6715199e+00
   5.3624691e+00   6.6715199e+00
   5.3668041e+00   6.6715199e+00
   5.3711392e+00   6.6715199e+00
   5.3754742e+00   6.6715199e+00
   5.3798093e+00   6.6715199e+00
   5.3841444e+00   6.6715199e+00
   5.3884794e+00   6.6715199e+00
   5.3928145e+00   6.6715199e+00
   5.3971495e+00   6.6715199e+00
   5.4014846e+00   6.6715199e+00
   5.4058197e+00   6.6715199e+00
   5.4101547e+00   6.6715199e+00
   5.4144898e+00   6.6715199e+00
   5.4188248e+00   6.6715199e+00
   5.4231599e+00   6.6715199e+00
   5.4274950e+00   6.6715199e+00
   5.4318300e+00   6.6715199e+00
   5.4361651e+00   6.6715199e+00
   5.4405001e+00   6.6715199e+00
   5.4448352e+00   6.6715199e+00
   5.4491703e+00   6.6715199e+00
   5.4535053e+00   6.6715199e+00
   5.4578404e+00   6.6715199e+00
   5.4621754e+00   6.6715199e+00
   5.4665105e+00   6.6715199e+00
   5.4708456e+00   6.6715199e+00
   5.4751806e+00   6.6715199e+00
   5.4795157e+00   6.6715199e+00
   5.4838507e+00   6.6715199e+00
   5.4881858e+00   6.6715199e+00
   5.4925209e+00   6.6715199e+00
   5.4968559e+00   6.6715199e+00
   5.5011910e+00   6.6715199e+00
   5.5055260e+00   6.6715199e+00
   5.5098611e+00   6.6715199e+00
   5.5141962e+00   6.6715199e+00
   5.5185312e+00   6.6715199e+00
   5.5228663e+00   6.6715199e+00
   5.5272013e+00   6.6715199e+00
   5.5315364e+00   6.6715199e+00
   5.5358715e+00   6.6715199e+00
   5.5402065e+00   6.6715199e+00
   5.5445416e+00   6.6715199e+00
   5.5488766e+00   6.6715199e+00
   5.5532117e+00   6.6715199e+00
   5.5575468e+00   6.6715199e+00
   5.5618818e+00   6.6715199e+00
   5.5662169e+00   6.6715199e+00
   5.5705519e+00   6.6715199e+00
   5.5748870e+00   6.6715199e+00
   5.5792221e+00   6.6715199e+00
   5.5835571e+00   6.6715199e+00
   5.5878922e+00   6.6715199e+00
   5.5922272e+00   6.6715199e+00
   5.5965623e+00   6.6715199e+00
   5.6008974e+00   6.6715199e+00
   5.6052324e+00   6.6715199e+00
   5.6095675e+00   6.6715199e+00
   5.6139025e+00   6.6715199e+00
   5.6182376e+00   6.6715199e+00
   5.6225727e+00   6.6715199e+00
   5.6269077e+00   6.6715199e+00
   5.6312428e+00   6.6715199e+00
   5.6355778e+00   6.6715199e+00
   5.6399129e+00   6.6715199e+00
   5.6442480e+00   6.6715199e+00
   5.6485830e+00   6.6715199e+00
   5.6529181e+00   6.6715199e+00
   5.6572531e+00   6.6715199e+00
   5.6615882e+00   6.6715199e+00
   5.6659232e+00   6.6715199e+00
   5.6702583e+00   6.6715199e+00
   5.6745934e+00   6.6715199e+00
   5.6789284e+00   6.6715199e+00
   5.6832635e+00   6.6715199e+00
   5.6875985e+00   6.6715199e+00
   5.6919336e+00   6.6715199e+00
   5.6962687e+00   6.6715199e+00
   5.7006037e+00   6.6715199e+00
   5.7049388e+00   6.6715199e+00
   5.7092738e+00   6.6715199e+00
   5.7136089e+00   6.6715199e+00
   5.7179440e+00   6.6715199e+00
   5.7222790e+00   6.6715199e+00
   5.7266141e+00   6.6715199e+00
   5.7309491e+00   6.6715199e+00
   5.7352842e+00   6.6715199e+00
   5.7396193e+00   6.6715199e+00
   5.7439543e+00   6.6715199e+00
   5.7482894e+00   6.6715199e+00
   5.7526244e+00   6.6715199e+00
   5.7569595e+00   6.6715199e+00
   5.7612946e+00   6.6715199e+00
   5.7656296e+00   6.6715199e+00
   5.7699647e+00   6.6715199e+00
   5.7742997e+00   6.6715199e+00
   5.7786348e+00   6.6715199e+00
   5.7829699e+00   6.6715199e+00
   5.7873049e+00   6.6715199e+00
   5.7916400e+00   6.6715199e+00
   5.7959750e+00   6.6715199e+00
   5.8003101e+00   6.6715199e+00
   5.8046452e+00   6.6715199e+00
   5.8089802e+00   6.6715199e+00
   5.8133153e+00   6.6715199e+00
   5.8176503e+00   6.6715199e+00
   5.8219854e+00   6.6715199e+00
   5.8263205e+00   6.6715199e+00
   5.8306555e+00   6.6715199e+00
   5.8349906e+00   6.6715199e+00
   5.8393256e+00   6.6715199e+00
   5.8436607e+00   6.6715199e+00
   5.8479958e+00   6.6715199e+00
   5.8523308e+00   6.6715199e+00
   5.8566659e+00   6.6715199e+00
   5.8610009e+00   6.6715199e+00
   5.8653360e+00   6.6715199e+00
   5.8696711e+00   6.6715199e+00
   5.8740061e+00   6.6715199e+00
   5.8783412e+00   6.6715199e+00
   5.8826762e+00   6.6715199e+00
   5.8870113e+00   6.6715199e+00
   5.8913464e+00   6.6715199e+00
   5.8956814e+00   6.6715199e+00
   5.9000165e+00   6.6715199e+00
   5.9043515e+00   6.6715199e+00
   5.9086866e+00   6.6715199e+00
   5.9130217e+00   6.6715199e+00
   5.9173567e+00   6.6715199e+00
   5.9216918e+00   6.6715199e+00
   5.9260268e+00   6.6715199e+00
   5.9303619e+00   6.6715199e+00
   5.9346970e+00   6.6715199e+00
   5.9390320e+00   6.6715199e+00
   5.9433671e+00   6.6715199e+00
   5.9477021e+00   6.6715199e+00
   5.9520372e+00   6.6715199e+00
   5.9563723e+00   6.6715199e+00
   5.9607073e+00   6.6715199e+00
   5.9650424e+00   6.6715199e+00
   5.9693774e+00   6.6715199e+00
   5.9737125e+00   6.6715199e+00
   5.9780476e+00   6.6715199e+00
   5.9823826e+00   6.6715199e+00
   5.9867177e+00   6.6715199e+00
   5.9910527e+00   6.6715199e+00
   5.9953878e+00   6.6715199e+00
   5.9997229e+00   6.6715199e+00
   6.0040579e+00   6.6715199e+00
   6.0083930e+00   6.6715199e+00
   6.0127280e+00   6.6715199e+00
   6.0170631e+00   6.6715199e+00
   6.0213982e+00   6.6715199e+00
   6.0257332e+00   6.6715199e+00
   6.0300683e+00   6.6715199e+00
   6.0344033e+00   6.6715199e+00
   6.0387384e+00   6.6715199e+00
   6.0430735e+00   6.6715199e+00
   6.0474085e+00   6.6715199e+00
   6.0517436e+00   6.6715199e+00
   6.0560786e+00   6.6715199e+00
   6.0604137e+00   6.6715199e+00
   6.0647488e+00   6.6715199e+00
   6.0690838e+00   6.6715199e+00
   6.0734189e+00   6.6715199e+00
   6.0777539e+00   6.6715199e+00
   6.0820890e+00   6.6715199e+00
   6.0864241e+00   6.6715199e+00
   6.0907591e+00   6.6715199e+00
   6.0950942e+00   6.6715199e+00
   6.0994292e+00   6.6715199e+00
   6.1037643e+00   6.6715199e+00
   6.1080994e+00   6.6715199e+00
   6.1124344e+00   6.6715199e+00
   6.1167695e+00   6.6715199e+00
   6.1211045e+00   6.6715199e+00
   6.1254396e+00   6.6715199e+00
   6.1297747e+00   6.6715199e+00
   6.1341097e+00   6.6715199e+00
   6.1384448e+00   6.6715199e+00
   6.1427798e+00   6.6715199e+00
   6.1471149e+00   6.6715199e+00
   6.1514500e+00   6.6715199e+00
   6.1557850e+00   6.6715199e+00
   6.1601201e+00   6.6715199e+00
   6.1644551e+00   6.6715199e+00
   6.1687902e+00   6.6715199e+00
   6.1731253e+00   6.6715199e+00
   6.1774603e+00   6.6715199e+00
   6.1817954e+00   6.6715199e+00
   6.1861304e+00   6.6715199e+00
   6.1904655e+00   6.6715199e+00
   6.1948006e+00   6.6715199e+00
   6.1991356e+00   6.6715199e+00
   6.2034707e+00   6.6715199e+00
   6.2078057e+00   6.6715199e+00
   6.2121408e+00   6.6715199e+00
   6.2164759e+00   6.6715199e+00
   6.2208109e+00   6.6715199e+00
   6.2251460e+00   6.6715199e+00
   6.2294810e+00   6.6715199e+00
   6.2338161e+00   6.6715199e+00
   6.2381512e+00   6.6715199e+00
   6.2424862e+00   6.6715199e+00
   6.2468213e+00   6.6715199e+00
   6.2511563e+00   6.6715199e+00
   6.2554914e+00   6.6715199e+00
   6.2598265e+00   6.6715199e+00
   6.2641615e+00   6.6715199e+00
   6.2684966e+00   6.6715199e+00
   6.2728316e+00   6.6715199e+00
   6.2771667e+00   6.6715199e+00
   6.2815018e+00   6.6715199e+00
   6.2858368e+00   6.6715199e+00
   6.2901719e+00   6.6715199e+00
   6.2945069e+00   6.6715199e+00
   6.2988420e+00   6.6715199e+00
   6.3031771e+00   6.6715199e+00
   6.3075121e+00   6.6715199e+00
   6.3118472e+00   6.6715199e+00
   6.3161822e+00   6.6715199e+00
   6.3205173e+00   6.6715199e+00
   6.3248523e+00   6.6715199e+00
   6.3291874e+00   6.6715199e+00
   6.3335225e+00   6.6715199e+00
   6.3378575e+00   6.6715199e+00
   6.3421926e+00   6.6715199e+00
   6.3465276e+00   6.6715199e+00
   6.3508627e+00   6.6715199e+00
   6.3551978e+00   6.6715199e+00
   6.3595328e+00   6.6715199e+00
   6.3638679e+00   6.6715199e+00
   6.3682029e+00   6.6715199e+00
   6.3725380e+00   6.6715199e+00
   6.3768731e+00   6.6715199e+00
   6.3812081e+00   6.6715199e+00
   6.3855432e+00   6.6715199e+00
   6.3898782e+00   6.6715199e+00
   6.3942133e+00   6.6715199e+00
   6.3985484e+00   6.6715199e+00
   6.4028834e+00   6.6715199e+00
   6.4072185e+00   6.6715199e+00
   6.4115535e+00   6.6715199e+00
   6.4158886e+00   6.6715199e+00
   6.4202237e+00   6.6715199e+00
   6.4245587e+00   6.6715199e+00
   6.4288938e+00   6.6715199e+00
   6.4332288e+00   6.6715199e+00
   6.4375639e+00   6.6715199e+00
   6.4418990e+00   6.6715199e+00
   6.4462340e+00   6.6715199e+00
   6.4505691e+00   6.6715199e+00
   6.4549041e+00   6.6715199e+00
   6.4592392e+00   6.6715199e+00
   6.4635743e+00   6.6715199e+00
   6.4679093e+00   6.6715199e+00
   6.4722444e+00   6.6715199e+00
   6.4765794e+00   6.6715199e+00
   6.4809145e+00   6.6715199e+00
   6.4852496e+00   6.6715199e+00
   6.4895846e+00   6.6715199e+00
   6.4939197e+00   6.6715199e+00
   6.4982547e+00   6.6715199e+00
   6.5025898e+00   6.6715199e+00
   6.5069249e+00   6.6715199e+00
   6.5112599e+00   6.6715199e+00
   6.5155950e+00   6.6715199e+00
   6.5199300e+00   6.6715199e+00
   6.5242651e+00   6.6715199e+00
   6.5286002e+00   6.6715199e+00
   6.5329352e+00   6.6715199e+00
   6.5372703e+00   6.6715199e+00
   6.5416053e+00   6.6715199e+00
   6.5459404e+00   6.6715199e+00
   6.5502755e+00   6.6715199e+00
   6.5546105e+00   6.6715199e+00
   6.5589456e+00   6.6715199e+00
   6.5632806e+00   6.6715199e+00
   6.5676157e+00   6.6715199e+00
   6.5719508e+00   6.6715199e+00
   6.5762858e+00   6.6715199e+00
   6.5806209e+00   6.6715199e+00
   6.5849559e+00   6.6715199e+00
   6.5892910e+00   6.6715199e+00
   6.5936261e+00   6.6715199e+00
   6.5979611e+00   6.6715199e+00
   6.6022962e+00   6.6715199e+00
   6.6066312e+00   6.6715199e+00
   6.6109663e+00   6.6715199e+00
   6.6153014e+00   6.6715199e+00
   6.6196364e+00   6.6715199e+00
   6.6239715e+00   6.6715199e+00
   6.6283065e+00   6.6715199e+00
   6.6326416e+00   6.6715199e+00
   6.6369767e+00   6.6715199e+00
   6.6413117e+00   6.6715199e+00
   6.6456468e+00   6.6715199e+00
   6.6499818e+00   6.6715199e+00
   6.6543169e+00   6.6715199e+00
   6.6586520e+00   6.6715199e+00
   6.6629870e+00   6.6715199e+00
   6.6673221e+00   6.6715199e+00
   6.6716571e+00   6.6715199e+00
   6.6759922e+00   6.6715199e+00
   6.6803273e+00   6.6715199e+00
   6.6846623e+00   6.6715199e+00
   6.6889974e+00   6.6715199e+00
   6.6933324e+00   6.6715199e+00
   6.6976675e+00   6.6715199e+00
   6.7020026e+00   6.6715199e+00
   6.7063376e+00   6.6715199e+00
   6.7106727e+00   6.6715199e+00
   6.7150077e+00   6.6715199e+00
   6.7193428e+00   6.6715199e+00
   6.7236779e+00   6.6715199e+00
   6.7280129e+00   6.6715199e+00
   6.7323480e+00   6.6715199e+00
   6.7366830e+00   6.6715199e+00
   6.7410181e+00   6.6715199e+00
   6.7453532e+00   6.6715199e+00
   6.7496882e+00   6.6715199e+00
   6.7540233e+00   6.6715199e+00
   6.7583583e+00   6.6715199e+00
   6.7626934e+00   6.6715199e+00
   6.7670285e+00   6.6715199e+00
   6.7713635e+00   6.6715199e+00
   6.7756986e+00   6.6715199e+00
   6.7800336e+00   6.6715199e+00
   6.7843687e+00   6.6715199e+00
   6.7887038e+00   6.6715199e+00
   6.7930388e+00   6.6715199e+00
   6.7973739e+00   6.6715199e+00
   6.8017089e+00   6.6715199e+00
   6.8060440e+00   6.6715199e+00
   6.8103791e+00   6.6715199e+00
   6.8147141e+00   6.6715199e+00
   6.8190492e+00   6.6715199e+00
   6.8233842e+00   6.6715199e+00
   6.8277193e+00   6.6715199e+00
   6.8320544e+00   6.6715199e+00
   6.8363894e+00   6.6715199e+00
   6.8407245e+00   6.6715199e+00
   6.8450595e+00   6.6715199e+00
   6.8493946e+00   6.6715199e+00
   6.8537297e+00   6.6715199e+00
   6.8580647e+00   6.6715199e+00
   6.8623998e+00   6.6715199e+00
   6.8667348e+00   6.6715199e+00
   6.8710699e+00   6.6715199e+00
   6.8754050e+00   6.6715199e+00
   6.8797400e+00   6.6715199e+00
   6.8840751e+00   6.6715199e+00
   6.8884101e+00   6.6715199e+00
   6.8927452e+00   6.6715199e+00
   6.8970803e+00   6.6715199e+00
   6.9014153e+00   6.6715199e+00
   6.9057504e+00   6.6715199e+00
   6.9100854e+00   6.6715199e+00
   6.9144205e+00   6.6715199e+00
   6.9187556e+00   6.6715199e+00
   6.9230906e+00   6.6715199e+00
   6.9274257e+00   6.6715199e+00
   6.9317607e+00   6.6715199e+00
   6.9360958e+00   6.6715199e+00
   6.9404309e+00   6.6715199e+00
   6.9447659e+00   6.6715199e+00
   6.9491010e+00   6.6715199e+00
   6.9534360e+00   6.6715199e+00
   6.9577711e+00   6.6715199e+00
   6.9621062e+00   6.6715199e+00
   6.9664412e+00   6.6715199e+00
   6.9707763e+00   6.6715199e+00
   6.9751113e+00   6.6715199e+00
   6.9794464e+00   6.6715199e+00
   6.9837814e+00   6.6715199e+00
   6.9881165e+00   6.6715199e+00
   6.9924516e+00   6.6715199e+00
   6.9967866e+00   6.6715199e+00
   7.0011217e+00   6.6715199e+00
   7.0054567e+00   6.6715199e+00
   7.0097918e+00   6.6715199e+00
   7.0141269e+00   6.6715199e+00
   7.0184619e+00   6.6715199e+00
   7.0227970e+00   6.6715199e+00
   7.0271320e+00   6.6715199e+00
   7.0314671e+00   6.6715199e+00
   7.0358022e+00   6.6715199e+00
   7.0401372e+00   6.6715199e+00
   7.0444723e+00   6.6715199e+00
   7.0488073e+00   6.6715199e+00
   7.0531424e+00   6.6715199e+00
   7.0574775e+00   6.6715199e+00
   7.0618125e+00   6.6715199e+00
   7.0661476e+00   6.6715199e+00
   7.0704826e+00   6.6715199e+00
   7.0748177e+00   6.6715199e+00
   7.0791528e+00   6.6715199e+00
   7.0834878e+00   6.6715199e+00
   7.0878229e+00   6.6715199e+00
   7.0921579e+00   6.6715199e+00
   7.0964930e+00   6.6715199e+00
   7.1008281e+00   6.6715199e+00
   7.1051631e+00   6.6715199e+00
   7.1094982e+00   6.6715199e+00
   7.1138332e+00   6.6715199e+00
   7.1181683e+00   6.6715199e+00
   7.1225034e+00   6.6715199e+00
   7.1268384e+00   6.6715199e+00
   7.1311735e+00   6.6715199e+00
   7.1355085e+00   6.6715199e+00
   7.1398436e+00   6.6715199e+00
   7.1441787e+00   6.6715199e+00
   7.1485137e+00   6.6715199e+00
   7.1528488e+00   6.6715199e+00
   7.1571838e+00   6.6715199e+00
   7.1615189e+00   6.6715199e+00
   7.1658540e+00   6.6715199e+00
   7.1701890e+00   6.6715199e+00
   7.1745241e+00   6.6715199e+00
   7.1788591e+00   6.6715199e+00
   7.1831942e+00   6.6715199e+00
   7.1875293e+00   6.6715199e+00
   7.1918643e+00   6.6715199e+00
   7.1961994e+00   6.6715199e+00
   7.2005344e+00   6.6715199e+00
   7.2048695e+00   6.6715199e+00
   7.2092046e+00   6.6715199e+00
   7.2135396e+00   6.6715199e+00
   7.2178747e+00   6.6715199e+00
   7.2222097e+00   6.6715199e+00
   7.2265448e+00   6.6715199e+00
   7.2308799e+00   6.6715199e+00
   7.2352149e+00   6.6715199e+00
   7.2395500e+00   6.6715199e+00
   7.2438850e+00   6.6715199e+00
   7.2482201e+00   6.6715199e+00
   7.2525552e+00   6.6715199e+00
   7.2568902e+00   6.6715199e+00
   7.2612253e+00   6.6715199e+00
   7.2655603e+00   6.6715199e+00
   7.2698954e+00   6.6715199e+00
   7.2742305e+00   6.6715199e+00
   7.2785655e+00   6.6715199e+00
   7.2829006e+00   6.6715199e+00
   7.2872356e+00   6.6715199e+00
   7.2915707e+00   6.6715199e+00
   7.2959058e+00   6.6715199e+00
   7.3002408e+00   6.6715199e+00
   7.3045759e+00   6.6715199e+00
   7.3089109e+00   6.6715199e+00
   7.3132460e+00   6.6715199e+00
   7.3175811e+00   6.6715199e+00
   7.3219161e+00   6.6715199e+00
   7.3262512e+00   6.6715199e+00
   7.3305862e+00   6.6715199e+00
   7.3349213e+00   6.6715199e+00
   7.3392564e+00   6.6715199e+00
   7.3435914e+00   6.6715199e+00
   7.3479265e+00   6.6715199e+00
   7.3522615e+00   6.6715199e+00
   7.3565966e+00   6.6715199e+00
   7.3609317e+00   6.6715199e+00
   7.3652667e+00   6.6715199e+00
   7.3696018e+00   6.6715199e+00
   7.3739368e+00   6.6715199e+00
   7.3782719e+00   6.6715199e+00
   7.3826070e+00   6.6715199e+00
   7.3869420e+00   6.6715199e+00
   7.3912771e+00   6.6715199e+00
   7.3956121e+00   6.6715199e+00
   7.3999472e+00   6.6715199e+00
   7.4042823e+00   6.6715199e+00
   7.4086173e+00   6.6715199e+00
   7.4129524e+00   6.6715199e+00
   7.4172874e+00   6.6715199e+00
   7.4216225e+00   6.6715199e+00
   7.4259576e+00   6.6715199e+00
   7.4302926e+00   6.6715199e+00
   7.4346277e+00   6.6715199e+00
   7.4389627e+00   6.6715199e+00
   7.4432978e+00   6.6715199e+00
   7.4476329e+00   6.6715199e+00
   7.4519679e+00   6.6715199e+00
   7.4563030e+00   6.6715199e+00
   7.4606380e+00   6.6715199e+00
   7.4649731e+00   6.6715199e+00
   7.4693082e+00   6.6715199e+00
   7.4736432e+00   6.6715199e+00
   7.4779783e+00   6.6715199e+00
   7.4823133e+00   6.6715199e+00
   7.4866484e+00   6.6715199e+00
   7.4909835e+00   6.6715199e+00
   7.4953185e+00   6.6715199e+00
   7.4996536e+00   6.6715199e+00
   7.5039886e+00   6.6715199e+00
   7.5083237e+00   6.6715199e+00
   7.5126588e+00   6.6715199e+00
   7.5169938e+00   6.6715199e+00
   7.5213289e+00   6.6715199e+00
   7.5256639e+00   6.6715199e+00
   7.5299990e+00   6.6715199e+00
   7.5343341e+00   6.6715199e+00
   7.5386691e+00   6.6715199e+00
   7.5430042e+00   6.6715199e+00
   7.5473392e+00   6.6715199e+00
   7.5516743e+00   6.6715199e+00
   7.5560094e+00   6.6715199e+00
   7.5603444e+00   6.6715199e+00
   7.5646795e+00   6.6715199e+00
   7.5690145e+00   6.6715199e+00
   7.5733496e+00   6.6715199e+00
   7.5776847e+00   6.6715199e+00
   7.5820197e+00   6.6715199e+00
   7.5863548e+00   6.6715199e+00
   7.5906898e+00   6.6715199e+00
   7.5950249e+00   6.6715199e+00
   7.5993600e+00   6.6715199e+00
   7.6036950e+00   6.6715199e+00
   7.6080301e+00   6.6715199e+00
   7.6123651e+00   6.6715199e+00
   7.6167002e+00   6.6715199e+00
   7.6210353e+00   6.6715199e+00
   7.6253703e+00   6.6715199e+00
   7.6297054e+00   6.6715199e+00
   7.6340404e+00   6.6715199e+00
   7.6383755e+00   6.6715199e+00
   7.6427105e+00   6.6715199e+00
   7.6470456e+00   6.6715199e+00
   7.6513807e+00   6.6715199e+00
   7.6557157e+00   6.6715199e+00
   7.6600508e+00   6.6715199e+00
   7.6643858e+00   6.6715199e+00
   7.6687209e+00   6.6715199e+00
   7.6730560e+00   6.6715199e+00
   7.6773910e+00   6.6715199e+00
   7.6817261e+00   6.6715199e+00
   7.6860611e+00   6.6715199e+00
   7.6903962e+00   6.6715199e+00
   7.6947313e+00   6.6715199e+00
   7.6990663e+00   6.6715199e+00
   7.7034014e+00   6.6715199e+00
   7.7077364e+00   6.6715199e+00
   7.7120715e+00   6.6715199e+00
   7.7164066e+00   6.6715199e+00
   7.7207416e+00   6.6715199e+00
   7.7250767e+00   6.6715199e+00
   7.7294117e+00   6.6715199e+00
   7.7337468e+00   6.6715199e+00
   7.7380819e+00   6.6715199e+00
   7.7424169e+00   6.6715199e+00
   7.7467520e+00   6.6715199e+00
   7.7510870e+00   6.6715199e+00
   7.7554221e+00   6.6715199e+00
   7.7597572e+00   6.6715199e+00
   7.7640922e+00   6.6715199e+00
   7.7684273e+00   6.6715199e+00
   7.7727623e+00   6.6715199e+00
   7.7770974e+00   6.6715199e+00
   7.7814325e+00   6.6715199e+00
   7.7857675e+00   6.6715199e+00
   7.7901026e+00   6.6715199e+00
   7.7944376e+00   6.6715199e+00
   7.7987727e+00   6.6715199e+00
   7.8031078e+00   6.6715199e+00
   7.8074428e+00   6.6715199e+00
   7.8117779e+00   6.6715199e+00
   7.8161129e+00   6.6715199e+00
   7.8204480e+00   6.6715199e+00
   7.8247831e+00   6.6715199e+00
   7.8291181e+00   6.6715199e+00
   7.8334532e+00   6.6715199e+00
   7.8377882e+00   6.6715199e+00
   7.8421233e+00   6.6715199e+00
   7.8464584e+00   6.6715199e+00
   7.8507934e+00   6.6715199e+00
   7.8551285e+00   6.6715199e+00
   7.8594635e+00   6.6715199e+00
   7.8637986e+00   6.6715199e+00
   7.8681337e+00   6.6715199e+00
   7.8724687e+00   6.6715199e+00
   7.8768038e+00   6.6715199e+00
   7.8811388e+00   6.6715199e+00
   7.8854739e+00   6.6715199e+00
   7.8898090e+00   6.6715199e+00
   7.8941440e+00   6.6715199e+00
   7.8984791e+00   6.6715199e+00
   7.9028141e+00   6.6715199e+00
   7.9071492e+00   6.6715199e+00
   7.9114843e+00   6.6715199e+00
   7.9158193e+00   6.6715199e+00
   7.9201544e+00   6.6715199e+00
   7.9244894e+00   6.6715199e+00
   7.9288245e+00   6.6715199e+00
   7.9331596e+00   6.6715199e+00
   7.9374946e+00   6.6715199e+00
   7.9418297e+00   6.6715199e+00
   7.9461647e+00   6.6715199e+00
   7.9504998e+00   6.6715199e+00
   7.9548349e+00   6.6715199e+00
   7.9591699e+00   6.6715199e+00
   7.9635050e+00   6.6715199e+00
   7.9678400e+00   6.6715199e+00
   7.9721751e+00   6.6715199e+00
   7.9765102e+00   6.6715199e+00
   7.9808452e+00   6.6715199e+00
   7.9851803e+00   6.6715199e+00
   7.9895153e+00   6.6715199e+00
   7.9938504e+00   6.6715199e+00
   7.9981855e+00   6.6715199e+00
   8.0025205e+00   6.6715199e+00
   8.0068556e+00   6.6715199e+00
   8.0111906e+00   6.6715199e+00
   8.0155257e+00   6.6715199e+00
   8.0198608e+00   6.6715199e+00
   8.0241958e+00   6.6715199e+00
   8.0285309e+00   6.6715199e+00
   8.0328659e+00   6.6715199e+00
   8.0372010e+00   6.6715199e+00
   8.0415361e+00   6.6715199e+00
   8.0458711e+00   6.6715199e+00
   8.0502062e+00   6.6715199e+00
   8.0545412e+00   6.6715199e+00
   8.0588763e+00   6.6715199e+00
   8.0632114e+00   6.6715199e+00
   8.0675464e+00   6.6715199e+00
   8.0718815e+00   6.6715199e+00
   8.0762165e+00   6.6715199e+00
   8.0805516e+00   6.6715199e+00
   8.0848867e+00   6.6715199e+00
   8.0892217e+00   6.6715199e+00
   8.0935568e+00   6.6715199e+00
   8.0978918e+00   6.6715199e+00
   8.1022269e+00   6.6715199e+00
   8.1065620e+00   6.6715199e+00
   8.1108970e+00   6.6715199e+00
   8.1152321e+00   6.6715199e+00
   8.1195671e+00   6.6715199e+00
   8.1239022e+00   6.6715199e+00
   8.1282373e+00   6.6715199e+00
   8.1325723e+00   6.6715199e+00
   8.1369074e+00   6.6715199e+00
   8.1412424e+00   6.6715199e+00
   8.1455775e+00   6.6715199e+00
   8.1499126e+00   6.6715199e+00
   8.1542476e+00   6.6715199e+00
   8.1585827e+00   6.6715199e+00
   8.1629177e+00   6.6715199e+00
   8.1672528e+00   6.6715199e+00
   8.1715879e+00   6.6715199e+00
   8.1759229e+00   6.6715199e+00
   8.1802580e+00   6.6715199e+00
   8.1845930e+00   6.6715199e+00
   8.1889281e+00   6.6715199e+00
   8.1932632e+00   6.6715199e+00
   8.1975982e+00   6.6715199e+00
   8.2019333e+00   6.6715199e+00
   8.2062683e+00   6.6715199e+00
   8.2106034e+00   6.6715199e+00
   8.2149385e+00   6.6715199e+00
   8.2192735e+00   6.6715199e+00
   8.2236086e+00   6.6715199e+00
   8.2279436e+00   6.6715199e+00
   8.2322787e+00   6.6715199e+00
   8.2366138e+00   6.6715199e+00
   8.2409488e+00   6.6715199e+00
   8.2452839e+00   6.6715199e+00
   8.2496189e+00   6.6715199e+00
   8.2539540e+00   6.6715199e+00
   8.2582891e+00   6.6715199e+00
   8.2626241e+00   6.6715199e+00
   8.2669592e+00   6.6715199e+00
   8.2712942e+00   6.6715199e+00
   8.2756293e+00   6.6715199e+00
   8.2799644e+00   6.6715199e+00
   8.2842994e+00   6.6715199e+00
   8.2886345e+00   6.6715199e+00
   8.2929695e+00   6.6715199e+00
   8.2973046e+00   6.6715199e+00
   8.3016396e+00   6.6715199e+00
   8.3059747e+00   6.6715199e+00
   8.3103098e+00   6.6715199e+00
   8.3146448e+00   6.6715199e+00
   8.3189799e+00   6.6715199e+00
   8.3233149e+00   6.6715199e+00
   8.3276500e+00   6.6715199e+00
   8.3319851e+00   6.6715199e+00
   8.3363201e+00   6.6715199e+00
   8.3406552e+00   6.6715199e+00
   8.3449902e+00   6.6715199e+00
   8.3493253e+00   6.6715199e+00
   8.3536604e+00   6.6715199e+00
   8.3579954e+00   6.6715199e+00
   8.3623305e+00   6.6715199e+00
   8.3666655e+00   6.6715199e+00
   8.3710006e+00   6.6715199e+00
   8.3753357e+00   6.6715199e+00
   8.3796707e+00   6.6715199e+00
   8.3840058e+00   6.6715199e+00
   8.3883408e+00   6.6715199e+00
   8.3926759e+00   6.6715199e+00
   8.3970110e+00   6.6715199e+00
   8.4013460e+00   6.6715199e+00
   8.4056811e+00   6.6715199e+00
   8.4100161e+00   6.6715199e+00
   8.4143512e+00   6.6715199e+00
   8.4186863e+00   6.6715199e+00
   8.4230213e+00   6.6715199e+00
   8.4273564e+00   6.6715199e+00
   8.4316914e+00   6.6715199e+00
   8.4360265e+00   6.6715199e+00
   8.4403616e+00   6.6715199e+00
   8.4446966e+00   6.6715199e+00
   8.4490317e+00   6.6715199e+00
   8.4533667e+00   6.6715199e+00
   8.4577018e+00   6.6715199e+00
   8.4620369e+00   6.6715199e+00
   8.4663719e+00   6.6715199e+00
   8.4707070e+00   6.6715199e+00
   8.4750420e+00   6.6715199e+00
   8.4793771e+00   6.6715199e+00
   8.4837122e+00   6.6715199e+00
   8.4880472e+00   6.6715199e+00
   8.4923823e+00   6.6715199e+00
   8.4967173e+00   6.6715199e+00
   8.5010524e+00   6.6715199e+00
   8.5053875e+00   6.6715199e+00
   8.5097225e+00   6.6715199e+00
   8.5140576e+00   6.6715199e+00
   8.5183926e+00   6.6715199e+00
   8.5227277e+00   6.6715199e+00
   8.5270628e+00   6.6715199e+00
   8.5313978e+00   6.6715199e+00
   8.5357329e+00   6.6715199e+00
   8.5400679e+00   6.6715199e+00
   8.5444030e+00   6.6715199e+00
   8.5487381e+00   6.6715199e+00
   8.5530731e+00   6.6715199e+00
   8.5574082e+00   6.6715199e+00
   8.5617432e+00   6.6715199e+00
   8.5660783e+00   6.6715199e+00
   8.5704134e+00   6.6715199e+00
   8.5747484e+00   6.6715199e+00
   8.5790835e+00   6.6715199e+00
   8.5834185e+00   6.6715199e+00
   8.5877536e+00   6.6715199e+00
   8.5920887e+00   6.6715199e+00
   8.5964237e+00   6.6715199e+00
   8.6007588e+00   6.6715199e+00
   8.6050938e+00   6.6715199e+00
   8.6094289e+00   6.6715199e+00
   8.6137640e+00   6.6715199e+00
   8.6180990e+00   6.6715199e+00
   8.6224341e+00   6.6715199e+00
   8.6267691e+00   6.6715199e+00
   8.6311042e+00   6.6715199e+00
   8.6354393e+00   6.6715199e+00
   8.6397743e+00   6.6715199e+00
   8.6441094e+00   6.6715199e+00
   8.6484444e+00   6.6715199e+00
   8.6527795e+00   6.6715199e+00
   8.6571146e+00   6.6715199e+00
   8.6614496e+00   6.6715199e+00
   8.6657847e+00   6.6715199e+00


==> Fig_nd/Streched_V_Sine_Wave_PSO.txt <==
   0.0000000e+00   2.7691741e+01
   1.3037269e-02   2.7270793e+01
   2.6074538e-02   2.6463120e+01
   3.9111806e-02   2.6016800e+01
   5.2149075e-02   2.5651341e+01
   6.5186344e-02   2.4906164e+01
   7.8223613e-02   2.4150958e+01
   9.1260881e-02   2.3680479e+01
   1.0429815e-01   2.2965645e+01
   1.1733542e-01   2.2369062e+01
   1.3037269e-01   2.2033216e+01
   1.4340996e-01   2.1512059e+01
   1.5644723e-01   2.0787431e+01
   1.6948449e-01   2.0470899e+01
   1.8252176e-01   2.0128148e+01
   1.9555903e-01   1.9838266e+01
   2.0859630e-01   1.9518431e+01
   2.2163357e-01   1.9191701e+01
   2.3467084e-01   1.8739529e+01
   2.4770811e-01   1.8429868e+01
   2.6074538e-01   1.7933807e+01
   2.7378264e-01   1.7851238e+01
   2.8681991e-01   1.7395171e+01
   2.9985718e-01   1.6789576e+01
   3.1289445e-01   1.6521697e+01
   3.2593172e-01   1.6180975e+01
   3.3896899e-01   1.5815610e+01
   3.5200626e-01   1.5599426e+01
   3.6504353e-01   1.5286612e+01
   3.7808079e-01   1.4530510e+01
   3.9111806e-01   1.3762369e+01
   4.0415533e-01   1.3486315e+01
   4.1719260e-01   1.2960344e+01
   4.3022987e-01   1.2665930e+01
   4.4326714e-01   1.2360730e+01
   4.5630441e-01   1.1730391e+01
   4.6934168e-01   1.1233813e+01
   4.8237894e-01   1.0724399e+01
   4.9541621e-01   1.0424120e+01
   5.0845348e-01   1.0268135e+01
   5.2149075e-01   9.6732543e+00
   5.3452802e-01   9.5028435e+00
   5.4756529e-01   9.3744814e+00
   5.6060256e-01   9.1989460e+00
   5.7363983e-01   8.8715339e+00
   5.8667709e-01   8.6017406e+00
   5.9971436e-01   8.1899411e+00
   6.1275163e-01   8.1024100e+00
   6.2578890e-01   7.9214666e+00
   6.3882617e-01   7.7665441e+00
   6.5186344e-01   7.6269262e+00
   6.6490071e-01   7.5528786e+00
   6.7793798e-01   7.2872598e+00
   6.9097524e-01   7.1911136e+00
   7.0401251e-01   7.0374762e+00
   7.1704978e-01   6.9376724e+00
   7.3008705e-01   6.8712707e+00
   7.4312432e-01   6.7488200e+00
   7.5616159e-01   6.6656593e+00
   7.6919886e-01   6.5824193e+00
   7.8223613e-01   6.4175087e+00
   7.9527339e-01   6.3837607e+00
   8.0831066e-01   6.3586735e+00
   8.2134793e-01   6.2920311e+00
   8.3438520e-01   6.1888478e+00
   8.4742247e-01   6.1675604e+00
   8.6045974e-01   6.0772905e+00
   8.7349701e-01   6.0165253e+00
   8.8653428e-01   5.9695722e+00
   8.9957155e-01   5.9535629e+00
   9.1260881e-01   5.9386337e+00
   9.2564608e-01   5.9198833e+00
   9.3868335e-01   5.9128471e+00
   9.5172062e-01   5.9066891e+00
   9.6475789e-01   5.9053212e+00
   9.7779516e-01   5.8807116e+00
   9.9083243e-01   5.8585616e+00
   1.0038697e+00   5.8528561e+00
   1.0169070e+00   5.8327548e+00
   1.0299442e+00   5.7927004e+00
   1.0429815e+00   5.7691085e+00
   1.0560188e+00   5.7435501e+00
   1.0690560e+00   5.7205461e+00
   1.0820933e+00   5.7109488e+00
   1.0951306e+00   5.7071351e+00
   1.1081678e+00   5.6984767e+00
   1.1212051e+00   5.6905604e+00
   1.1342424e+00   5.6832347e+00
   1.1472797e+00   5.6744463e+00
   1.1603169e+00   5.6733975e+00
   1.1733542e+00   5.6717237e+00
   1.1863915e+00   5.6702860e+00
   1.1994287e+00   5.6695418e+00
   1.2124660e+00   5.6687803e+00
   1.2255033e+00   5.6296485e+00
   1.2385405e+00   5.6243452e+00
   1.2515778e+00   5.6214442e+00
   1.2646151e+00   5.6177343e+00
   1.2776523e+00   5.6141552e+00
   1.2906896e+00   5.5974346e+00
   1.3037269e+00   5.5837920e+00
   1.3167641e+00   5.5717241e+00
   1.3298014e+00   5.5656798e+00
   1.3428387e+00   5.5642392e+00
   1.3558760e+00   5.5629632e+00
   1.3689132e+00   5.5488697e+00
   1.3819505e+00   5.5442879e+00
   1.3949878e+00   5.5399124e+00
   1.4080250e+00   5.5382045e+00
   1.4210623e+00   5.5349477e+00
   1.4340996e+00   5.5324191e+00
   1.4471368e+00   5.5301288e+00
   1.4601741e+00   5.5274675e+00
   1.4732114e+00   5.5240837e+00
   1.4862486e+00   5.5213289e+00
   1.4992859e+00   5.5184573e+00
   1.5123232e+00   5.5164026e+00
   1.5253604e+00   5.5144241e+00
   1.5383977e+00   5.5122400e+00
   1.5514350e+00   5.5114375e+00
   1.5644723e+00   5.5107860e+00
   1.5775095e+00   5.5102183e+00
   1.5905468e+00   5.5095231e+00
   1.6035841e+00   5.5052798e+00
   1.6166213e+00   5.4987873e+00
   1.6296586e+00   5.4942333e+00
   1.6426959e+00   5.4932995e+00
   1.6557331e+00   5.4910543e+00
   1.6687704e+00   5.4867566e+00
   1.6818077e+00   5.4853324e+00
   1.6948449e+00   5.4842863e+00
   1.7078822e+00   5.4834250e+00
   1.7209195e+00   5.4827518e+00
   1.7339567e+00   5.4814910e+00
   1.7469940e+00   5.4804771e+00
   1.7600313e+00   5.4794961e+00
   1.7730686e+00   5.4783262e+00
   1.7861058e+00   5.4775949e+00
   1.7991431e+00   5.4769285e+00
   1.8121804e+00   5.4764740e+00
   1.8252176e+00   5.4760867e+00
   1.8382549e+00   5.4755836e+00
   1.8512922e+00   5.4731334e+00
   1.8643294e+00   5.4708677e+00
   1.8773667e+00   5.4705609e+00
   1.8904040e+00   5.4695018e+00
   1.9034412e+00   5.4693824e+00
   1.9164785e+00   5.4692924e+00
   1.9295158e+00   5.4691909e+00
   1.9425530e+00   5.4615715e+00
   1.9555903e+00   5.4447405e+00
   1.9686276e+00   5.4236754e+00
   1.9816649e+00   5.4230959e+00
   1.9947021e+00   5.4184941e+00
   2.0077394e+00   5.4181551e+00
   2.0207767e+00   5.3872664e+00
   2.0338139e+00   5.3767703e+00
   2.0468512e+00   5.3764982e+00
   2.0598885e+00   5.3729426e+00
   2.0729257e+00   5.3719155e+00
   2.0859630e+00   5.3650169e+00
   2.0990003e+00   5.3649173e+00
   2.1120375e+00   5.3622367e+00
   2.1250748e+00   5.3609861e+00
   2.1381121e+00   5.3545774e+00
   2.1511493e+00   5.3545774e+00
   2.1641866e+00   5.3444098e+00
   2.1772239e+00   5.3418990e+00
   2.1902612e+00   5.3411540e+00
   2.2032984e+00   5.3404573e+00
   2.2163357e+00   5.3399447e+00
   2.2293730e+00   5.3399424e+00
   2.2424102e+00   5.3396779e+00
   2.2554475e+00   5.3395682e+00
   2.2684848e+00   5.3383308e+00
   2.2815220e+00   5.3370286e+00
   2.2945593e+00   5.3237941e+00
   2.3075966e+00   5.2720023e+00
   2.3206338e+00   5.2716445e+00
   2.3336711e+00   5.2713687e+00
   2.3467084e+00   5.2708153e+00
   2.3597456e+00   5.2701325e+00
   2.3727829e+00   5.2696086e+00
   2.3858202e+00   5.2687280e+00
   2.3988575e+00   5.2682690e+00
   2.4118947e+00   5.2677801e+00
   2.4249320e+00   5.2674309e+00
   2.4379693e+00   5.2654903e+00
   2.4510065e+00   5.2654154e+00
   2.4640438e+00   5.2653069e+00
   2.4770811e+00   5.2651890e+00
   2.4901183e+00   5.2650000e+00
   2.5031556e+00   5.2649396e+00
   2.5161929e+00   5.2648411e+00
   2.5292301e+00   5.2647799e+00
   2.5422674e+00   5.2647351e+00
   2.5553047e+00   5.2646853e+00
   2.5683419e+00   5.2646516e+00
   2.5813792e+00   5.2487868e+00
   2.5944165e+00   5.2397504e+00
   2.6074538e+00   5.2396014e+00
   2.6204910e+00   5.2366294e+00
   2.6335283e+00   5.2337412e+00
   2.6465656e+00   5.2337379e+00
   2.6596028e+00   5.2337328e+00
   2.6726401e+00   5.2337284e+00
   2.6856774e+00   5.2336442e+00
   2.6987146e+00   5.2327999e+00
   2.7117519e+00   5.2327948e+00
   2.7247892e+00   5.2321207e+00
   2.7378264e+00   5.1947973e+00
   2.7508637e+00   5.1895061e+00
   2.7639010e+00   5.1859701e+00
   2.7769382e+00   5.1121318e+00
   2.7899755e+00   5.1090251e+00
   2.8030128e+00   5.1089943e+00
   2.8160501e+00   5.1089649e+00
   2.8290873e+00   5.1089421e+00
   2.8421246e+00   5.1089058e+00
   2.8551619e+00   5.1088371e+00
   2.8681991e+00   5.1083374e+00
   2.8812364e+00   5.1082984e+00
   2.8942737e+00   5.1080784e+00
   2.9073109e+00   5.1074213e+00
   2.9203482e+00   5.1072386e+00
   2.9333855e+00   5.1071455e+00
   2.9464227e+00   5.1071170e+00
   2.9594600e+00   5.1069022e+00
   2.9724973e+00   5.1065996e+00
   2.9855345e+00   5.1065374e+00
   2.9985718e+00   5.1063064e+00
   3.0116091e+00   5.1059617e+00
   3.0246464e+00   5.0926718e+00
   3.0376836e+00   5.0832961e+00
   3.0507209e+00   5.0832875e+00
   3.0637582e+00   5.0832795e+00
   3.0767954e+00   5.0823247e+00
   3.0898327e+00   5.0817123e+00
   3.1028700e+00   5.0815544e+00
   3.1159072e+00   5.0813732e+00
   3.1289445e+00   5.0811608e+00
   3.1419818e+00   5.0811171e+00
   3.1550190e+00   5.0809599e+00
   3.1680563e+00   5.0807921e+00
   3.1810936e+00   5.0806056e+00
   3.1941308e+00   5.0802530e+00
   3.2071681e+00   5.0802287e+00
   3.2202054e+00   5.0801441e+00
   3.2332427e+00   5.0800882e+00
   3.2462799e+00   5.0798951e+00
   3.2593172e+00   5.0796217e+00
   3.2723545e+00   5.0791946e+00
   3.2853917e+00   5.0787126e+00
   3.2984290e+00   5.0783858e+00
   3.3114663e+00   5.0748196e+00
   3.3245035e+00   5.0741880e+00
   3.3375408e+00   5.0715550e+00
   3.3505781e+00   5.0712059e+00
   3.3636153e+00   5.0708931e+00
   3.3766526e+00   5.0708931e+00
   3.3896899e+00   5.0707955e+00
   3.4027271e+00   5.0699385e+00
   3.4157644e+00   5.0690827e+00
   3.4288017e+00   5.0689987e+00
   3.4418390e+00   5.0689207e+00
   3.4548762e+00   5.0684354e+00
   3.4679135e+00   5.0683069e+00
   3.4809508e+00   5.0682408e+00
   3.4939880e+00   5.0680760e+00
   3.5070253e+00   5.0677767e+00
   3.5200626e+00   5.0674769e+00
   3.5330998e+00   5.0671600e+00
   3.5461371e+00   5.0668460e+00
   3.5591744e+00   5.0665775e+00
   3.5722116e+00   5.0662635e+00
   3.5852489e+00   5.0659677e+00
   3.5982862e+00   5.0657574e+00
   3.6113234e+00   5.0655801e+00
   3.6243607e+00   5.0654443e+00
   3.6373980e+00   5.0653196e+00
   3.6504353e+00   5.0652240e+00
   3.6634725e+00   5.0651313e+00
   3.6765098e+00   5.0650118e+00
   3.6895471e+00   5.0648723e+00
   3.7025843e+00   5.0646556e+00
   3.7156216e+00   5.0644360e+00
   3.7286589e+00   5.0641843e+00
   3.7416961e+00   5.0639323e+00
   3.7547334e+00   5.0636936e+00
   3.7677707e+00   5.0633535e+00
   3.7808079e+00   5.0630226e+00
   3.7938452e+00   5.0626676e+00
   3.8068825e+00   5.0622402e+00
   3.8199197e+00   5.0616874e+00
   3.8329570e+00   5.0610872e+00
   3.8459943e+00   5.0603099e+00
   3.8590316e+00   5.0596012e+00
   3.8720688e+00   5.0587309e+00
   3.8851061e+00   5.0577332e+00
   3.8981434e+00   5.0575928e+00
   3.9111806e+00   5.0574107e+00
   3.9242179e+00   5.0572361e+00
   3.9372552e+00   5.0569169e+00
   3.9502924e+00   5.0565481e+00
   3.9633297e+00   5.0561647e+00
   3.9763670e+00   5.0555968e+00
   3.9894042e+00   5.0547513e+00
   4.0024415e+00   5.0536684e+00
   4.0154788e+00   5.0488033e+00
   4.0285160e+00   5.0475665e+00
   4.0415533e+00   5.0467804e+00
   4.0545906e+00   5.0467108e+00
   4.0676279e+00   5.0466447e+00
   4.0806651e+00   5.0465878e+00
   4.0937024e+00   5.0465029e+00
   4.1067397e+00   5.0463991e+00
   4.1197769e+00   5.0463184e+00
   4.1328142e+00   5.0462244e+00
   4.1458515e+00   5.0461491e+00
   4.1588887e+00   5.0460834e+00
   4.1719260e+00   5.0460205e+00
   4.1849633e+00   5.0459219e+00
   4.1980005e+00   5.0458649e+00
   4.2110378e+00   5.0457933e+00
   4.2240751e+00   5.0457236e+00
   4.2371124e+00   5.0456445e+00
   4.2501496e+00   5.0455751e+00
   4.2631869e+00   5.0454950e+00
   4.2762242e+00   5.0454140e+00
   4.2892614e+00   5.0453273e+00
   4.3022987e+00   5.0452408e+00
   4.3153360e+00   5.0451519e+00
   4.3283732e+00   5.0450497e+00
   4.3414105e+00   5.0449571e+00
   4.3544478e+00   5.0448672e+00
   4.3674850e+00   5.0447719e+00
   4.3805223e+00   5.0446886e+00
   4.3935596e+00   5.0446013e+00
   4.4065968e+00   5.0445207e+00
   4.4196341e+00   5.0444335e+00
   4.4326714e+00   5.0443624e+00
   4.4457087e+00   5.0442761e+00
   4.4587459e+00   5.0441980e+00
   4.4717832e+00   5.0441267e+00
   4.4848205e+00   5.0440491e+00
   4.4978577e+00   5.0439664e+00
   4.5108950e+00   5.0438940e+00
   4.5239323e+00   5.0438246e+00
   4.5369695e+00   5.0437745e+00
   4.5500068e+00   5.0437294e+00
   4.5630441e+00   5.0436716e+00
   4.5760813e+00   5.0436186e+00
   4.5891186e+00   5.0435760e+00
   4.6021559e+00   5.0435283e+00
   4.6151931e+00   5.0434936e+00
   4.6282304e+00   5.0429216e+00
   4.6412677e+00   5.0425638e+00
   4.6543050e+00   5.0423897e+00
   4.6673422e+00   5.0423653e+00
   4.6803795e+00   5.0423585e+00
   4.6934168e+00   5.0423350e+00
   4.7064540e+00   5.0421131e+00
   4.7194913e+00   5.0419985e+00
   4.7325286e+00   5.0418961e+00
   4.7455658e+00   5.0418832e+00
   4.7586031e+00   5.0418294e+00
   4.7716404e+00   5.0417791e+00
   4.7846776e+00   5.0416536e+00
   4.7977149e+00   5.0415855e+00
   4.8107522e+00   5.0414103e+00
   4.8237894e+00   5.0409721e+00
   4.8368267e+00   5.0406423e+00
   4.8498640e+00   5.0405051e+00
   4.8629013e+00   5.0402806e+00
   4.8759385e+00   5.0401158e+00
   4.8889758e+00   5.0400402e+00
   4.9020131e+00   5.0399017e+00
   4.9150503e+00   5.0397883e+00
   4.9280876e+00   5.0397024e+00
   4.9411249e+00   5.0396308e+00
   4.9541621e+00   5.0395589e+00
   4.9671994e+00   5.0395070e+00
   4.9802367e+00   5.0394697e+00
   4.9932739e+00   5.0394359e+00
   5.0063112e+00   5.0393789e+00
   5.0193485e+00   5.0393329e+00
   5.0323857e+00   5.0393114e+00
   5.0454230e+00   5.0392654e+00
   5.0584603e+00   5.0392303e+00
   5.0714976e+00   5.0391986e+00
   5.0845348e+00   5.0391377e+00
   5.0975721e+00   5.0390959e+00
   5.1106094e+00   5.0390406e+00
   5.1236466e+00   5.0389940e+00
   5.1366839e+00   5.0389431e+00
   5.1497212e+00   5.0388935e+00
   5.1627584e+00   5.0388384e+00
   5.1757957e+00   5.0387914e+00
   5.1888330e+00   5.0386961e+00
   5.2018702e+00   5.0385965e+00
   5.2149075e+00   5.0385099e+00
   5.2279448e+00   5.0384259e+00
   5.2409820e+00   5.0383346e+00
   5.2540193e+00   5.0382438e+00
   5.2670566e+00   5.0381745e+00
   5.2800939e+00   5.0381151e+00
   5.2931311e+00   5.0380565e+00
   5.3061684e+00   5.0379390e+00
   5.3192057e+00   5.0378633e+00
   5.3322429e+00   5.0377847e+00
   5.3452802e+00   5.0377102e+00
   5.3583175e+00   5.0376362e+00
   5.3713547e+00   5.0375767e+00
   5.3843920e+00   5.0375509e+00
   5.3974293e+00   5.0375035e+00
   5.4104665e+00   5.0374721e+00
   5.4235038e+00   5.0374358e+00
   5.4365411e+00   5.0374042e+00
   5.4495783e+00   5.0373772e+00
   5.4626156e+00   5.0373641e+00
   5.4756529e+00   5.0373531e+00
   5.4886902e+00   5.0373105e+00
   5.5017274e+00   5.0372549e+00
   5.5147647e+00   5.0372201e+00
   5.5278020e+00   5.0371816e+00
   5.5408392e+00   5.0363756e+00
   5.5538765e+00   5.0349004e+00
   5.5669138e+00   5.0348998e+00
   5.5799510e+00   5.0348990e+00
   5.5929883e+00   5.0347770e+00
   5.6060256e+00   5.0347758e+00
   5.6190628e+00   5.0347752e+00
   5.6321001e+00   5.0347746e+00
   5.6451374e+00   5.0342579e+00
   5.6581746e+00   5.0342559e+00
   5.6712119e+00   5.0335342e+00
   5.6842492e+00   5.0334968e+00
   5.6972865e+00   5.0334754e+00
   5.7103237e+00   5.0334344e+00
   5.7233610e+00   5.0333719e+00
   5.7363983e+00   5.0333484e+00
   5.7494355e+00   5.0333007e+00
   5.7624728e+00   5.0332487e+00
   5.7755101e+00   5.0332129e+00
   5.7885473e+00   5.0331758e+00
   5.8015846e+00   5.0331318e+00
   5.8146219e+00   5.0330776e+00
   5.8276591e+00   5.0330476e+00
   5.8406964e+00   5.0330127e+00
   5.8537337e+00   5.0329717e+00
   5.8667709e+00   5.0329622e+00
   5.8798082e+00   5.0329462e+00
   5.8928455e+00   5.0329397e+00
   5.9058828e+00   5.0329360e+00
   5.9189200e+00   5.0329086e+00
   5.9319573e+00   5.0327908e+00
   5.9449946e+00   5.0327893e+00
   5.9580318e+00   5.0327863e+00
   5.9710691e+00   5.0327845e+00
   5.9841064e+00   5.0327769e+00
   5.9971436e+00   5.0327719e+00
   6.0101809e+00   5.0327661e+00
   6.0232182e+00   5.0327621e+00
   6.0362554e+00   5.0327584e+00
   6.0492927e+00   5.0327404e+00
   6.0623300e+00   5.0327371e+00
   6.0753672e+00   5.0327065e+00
   6.0884045e+00   5.0326898e+00
   6.1014418e+00   5.0326761e+00
   6.1144791e+00   5.0326441e+00
   6.1275163e+00   5.0326127e+00
   6.1405536e+00   5.0323889e+00
   6.1535909e+00   5.0323251e+00
   6.1666281e+00   5.0322487e+00
   6.1796654e+00   5.0322267e+00
   6.1927027e+00   5.0322142e+00
   6.2057399e+00   5.0321643e+00
   6.2187772e+00   5.0321229e+00
   6.2318145e+00   5.0321041e+00
   6.2448517e+00   5.0320787e+00
   6.2578890e+00   5.0320315e+00
   6.2709263e+00   5.0320192e+00
   6.2839635e+00   5.0320170e+00
   6.2970008e+00   5.0319954e+00
   6.3100381e+00   5.0319854e+00
   6.3230754e+00   5.0319721e+00
   6.3361126e+00   5.0319608e+00
   6.3491499e+00   5.0319480e+00
   6.3621872e+00   5.0319323e+00
   6.3752244e+00   5.0319287e+00
   6.3882617e+00   5.0319176e+00
   6.4012990e+00   5.0319098e+00
   6.4143362e+00   5.0318958e+00
   6.4273735e+00   5.0318318e+00
   6.4404108e+00   5.0316416e+00
   6.4534480e+00   5.0314761e+00
   6.4664853e+00   5.0313861e+00
   6.4795226e+00   5.0312776e+00
   6.4925598e+00   5.0311763e+00
   6.5055971e+00   5.0310157e+00


==> Fig_nd/Wavy_CR.txt <==
   0.0000000e+00   7.7775012e-01
   1.0967777e-03   7.5974502e-01
   2.1935554e-03   7.4949134e-01
   3.2903331e-03   7.4654343e-01
   4.3871108e-03   7.4153829e-01
   5.4838885e-03   7.3860574e-01
   6.5806662e-03   7.3684879e-01
   7.6774439e-03   7.3338970e-01
   8.7742216e-03   7.2567621e-01
   9.8709993e-03   7.2383787e-01
   1.0967777e-02   7.2196956e-01
   1.2064555e-02   7.1602349e-01
   1.3161332e-02   7.1075438e-01
   1.4258110e-02   7.0912132e-01
   1.5354888e-02   7.0609315e-01
   1.6451666e-02   7.0129805e-01
   1.7548443e-02   6.9752112e-01
   1.8645221e-02   6.9458807e-01
   1.9741999e-02   6.9299683e-01
   2.0838776e-02   6.9111795e-01
   2.1935554e-02   6.9040708e-01
   2.3032332e-02   6.8664495e-01
   2.4129109e-02   6.8544964e-01
   2.5225887e-02   6.8380302e-01
   2.6322665e-02   6.8019376e-01
   2.7419443e-02   6.7883652e-01
   2.8516220e-02   6.7842338e-01
   2.9612998e-02   6.7505011e-01
   3.0709776e-02   6.7440787e-01
   3.1806553e-02   6.7432049e-01
   3.2903331e-02   6.7432049e-01
   3.4000109e-02   6.7298981e-01
   3.5096886e-02   6.7175619e-01
   3.6193664e-02   6.6945456e-01
   3.7290442e-02   6.6861825e-01
   3.8387220e-02   6.6798481e-01
   3.9483997e-02   6.6798481e-01
   4.0580775e-02   6.6692476e-01
   4.1677553e-02   6.6652459e-01
   4.2774330e-02   6.6585842e-01
   4.3871108e-02   6.6395863e-01
   4.4967886e-02   6.6315321e-01
   4.6064664e-02   6.5704482e-01
   4.7161441e-02   6.5600417e-01
   4.8258219e-02   6.5600417e-01
   4.9354997e-02   6.5172085e-01
   5.0451774e-02   6.5122851e-01
   5.1548552e-02   6.5076126e-01
   5.2645330e-02   6.5076126e-01
   5.3742107e-02   6.5076126e-01
   5.4838885e-02   6.5046498e-01
   5.5935663e-02   6.5046498e-01
   5.7032441e-02   6.5046498e-01
   5.8129218e-02   6.5046498e-01
   5.9225996e-02   6.5023998e-01
   6.0322774e-02   6.5023998e-01
   6.1419551e-02   6.4976469e-01
   6.2516329e-02   6.4650404e-01
   6.3613107e-02   6.4623617e-01
   6.4709884e-02   6.4623617e-01
   6.5806662e-02   6.4419947e-01
   6.6903440e-02   6.4383661e-01
   6.8000218e-02   6.4299675e-01
   6.9096995e-02   6.4299675e-01
   7.0193773e-02   6.4211560e-01
   7.1290551e-02   6.4111086e-01
   7.2387328e-02   6.4002701e-01
   7.3484106e-02   6.3942006e-01
   7.4580884e-02   6.3878224e-01
   7.5677661e-02   6.3786240e-01
   7.6774439e-02   6.3655646e-01
   7.7871217e-02   6.3398842e-01
   7.8967995e-02   6.3398842e-01
   8.0064772e-02   6.3146309e-01
   8.1161550e-02   6.3021067e-01
   8.2258328e-02   6.2919587e-01
   8.3355105e-02   6.2832988e-01
   8.4451883e-02   6.2781877e-01
   8.5548661e-02   6.2781877e-01
   8.6645439e-02   6.2781877e-01
   8.7742216e-02   6.2781877e-01
   8.8838994e-02   6.2781877e-01
   8.9935772e-02   6.2781877e-01
   9.1032549e-02   6.2781877e-01
   9.2129327e-02   6.2781877e-01
   9.3226105e-02   6.2781877e-01
   9.4322882e-02   6.2781877e-01
   9.5419660e-02   6.2781877e-01
   9.6516438e-02   6.2781877e-01
   9.7613216e-02   6.2781877e-01
   9.8709993e-02   6.2781877e-01
   9.9806771e-02   6.2781877e-01
   1.0090355e-01   6.2781877e-01
   1.0200033e-01   6.2781877e-01
   1.0309710e-01   6.2781877e-01
   1.0419388e-01   6.2781877e-01
   1.0529066e-01   6.2781877e-01
   1.0638744e-01   6.2781877e-01
   1.0748421e-01   6.2781877e-01
   1.0858099e-01   6.2781877e-01
   1.0967777e-01   6.2781877e-01
   1.1077455e-01   6.2781877e-01
   1.1187133e-01   6.2781877e-01
   1.1296810e-01   6.2781877e-01
   1.1406488e-01   6.2781877e-01
   1.1516166e-01   6.2781877e-01
   1.1625844e-01   6.2781877e-01
   1.1735521e-01   6.2781877e-01
   1.1845199e-01   6.2781877e-01
   1.1954877e-01   6.2764478e-01
   1.2064555e-01   6.2764478e-01
   1.2174233e-01   6.2764478e-01
   1.2283910e-01   6.2754559e-01
   1.2393588e-01   6.2754559e-01
   1.2503266e-01   6.2754559e-01
   1.2612944e-01   6.2746197e-01
   1.2722621e-01   6.2746197e-01
   1.2832299e-01   6.2746197e-01
   1.2941977e-01   6.2746197e-01
   1.3051655e-01   6.2436458e-01
   1.3161332e-01   6.2358160e-01
   1.3271010e-01   6.2302380e-01
   1.3380688e-01   6.2206677e-01
   1.3490366e-01   6.2174329e-01
   1.3600044e-01   6.1713410e-01
   1.3709721e-01   6.1115609e-01
   1.3819399e-01   6.0895272e-01
   1.3929077e-01   6.0690481e-01
   1.4038755e-01   6.0059330e-01
   1.4148432e-01   5.9683992e-01
   1.4258110e-01   5.9629204e-01
   1.4367788e-01   5.8978686e-01
   1.4477466e-01   5.8568179e-01
   1.4587143e-01   5.8031943e-01
   1.4696821e-01   5.7806134e-01
   1.4806499e-01   5.7265189e-01
   1.4916177e-01   5.6821574e-01
   1.5025855e-01   5.6380328e-01
   1.5135532e-01   5.6119456e-01
   1.5245210e-01   5.5194489e-01
   1.5354888e-01   5.4820544e-01
   1.5464566e-01   5.4360026e-01
   1.5574243e-01   5.3640503e-01
   1.5683921e-01   5.3191917e-01
   1.5793599e-01   5.3005221e-01
   1.5903277e-01   5.2416379e-01
   1.6012954e-01   5.1950994e-01
   1.6122632e-01   5.1675952e-01
   1.6232310e-01   5.1537958e-01
   1.6341988e-01   5.1104896e-01
   1.6451666e-01   5.0573504e-01
   1.6561343e-01   5.0438474e-01
   1.6671021e-01   5.0014757e-01
   1.6780699e-01   4.9926658e-01
   1.6890377e-01   4.9389164e-01
   1.7000054e-01   4.8887092e-01
   1.7109732e-01   4.8445946e-01
   1.7219410e-01   4.7969006e-01
   1.7329088e-01   4.7341488e-01
   1.7438765e-01   4.7126944e-01
   1.7548443e-01   4.6950224e-01
   1.7658121e-01   4.6709839e-01
   1.7767799e-01   4.6425177e-01
   1.7877477e-01   4.5746881e-01
   1.7987154e-01   4.5546876e-01
   1.8096832e-01   4.5522245e-01
   1.8206510e-01   4.5490929e-01
   1.8316188e-01   4.5055842e-01
   1.8425865e-01   4.4594825e-01
   1.8535543e-01   4.4033287e-01
   1.8645221e-01   4.3959997e-01
   1.8754899e-01   4.3874779e-01
   1.8864576e-01   4.3814646e-01
   1.8974254e-01   4.3244794e-01
   1.9083932e-01   4.2903344e-01
   1.9193610e-01   4.2774043e-01
   1.9303288e-01   4.2387281e-01
   1.9412965e-01   4.2275306e-01
   1.9522643e-01   4.2160167e-01
   1.9632321e-01   4.2062770e-01
   1.9741999e-01   4.2062770e-01
   1.9851676e-01   4.1584258e-01
   1.9961354e-01   4.1398423e-01
   2.0071032e-01   4.1180679e-01
   2.0180710e-01   4.1180679e-01
   2.0290388e-01   4.1073253e-01
   2.0400065e-01   4.0923255e-01
   2.0509743e-01   4.0923255e-01
   2.0619421e-01   4.0787800e-01
   2.0729099e-01   4.0673094e-01
   2.0838776e-01   4.0537188e-01
   2.0948454e-01   4.0228881e-01
   2.1058132e-01   4.0151806e-01
   2.1167810e-01   4.0148454e-01
   2.1277487e-01   4.0060241e-01
   2.1387165e-01   3.9953282e-01
   2.1496843e-01   3.9947677e-01
   2.1606521e-01   3.9943205e-01
   2.1716199e-01   3.9897127e-01
   2.1825876e-01   3.9708854e-01
   2.1935554e-01   3.9694145e-01
   2.2045232e-01   3.9594647e-01
   2.2154910e-01   3.9547614e-01
   2.2264587e-01   3.9519482e-01
   2.2374265e-01   3.9481555e-01
   2.2483943e-01   3.9286776e-01
   2.2593621e-01   3.9286776e-01
   2.2703298e-01   3.9222122e-01
   2.2812976e-01   3.9222122e-01
   2.2922654e-01   3.9222122e-01
   2.3032332e-01   3.9163780e-01
   2.3142010e-01   3.8904487e-01
   2.3251687e-01   3.8850186e-01
   2.3361365e-01   3.8829458e-01
   2.3471043e-01   3.8796742e-01
   2.3580721e-01   3.8688212e-01
   2.3690398e-01   3.8688212e-01
   2.3800076e-01   3.8611366e-01
   2.3909754e-01   3.8529662e-01
   2.4019432e-01   3.8529662e-01
   2.4129109e-01   3.8529662e-01
   2.4238787e-01   3.8529662e-01
   2.4348465e-01   3.8414131e-01
   2.4458143e-01   3.8237061e-01
   2.4567821e-01   3.8237061e-01
   2.4677498e-01   3.8199329e-01
   2.4787176e-01   3.8191647e-01
   2.4896854e-01   3.8191647e-01
   2.5006532e-01   3.8191647e-01
   2.5116209e-01   3.8191647e-01
   2.5225887e-01   3.8191647e-01
   2.5335565e-01   3.8166489e-01
   2.5445243e-01   3.8125015e-01
   2.5554920e-01   3.8125015e-01
   2.5664598e-01   3.8070195e-01
   2.5774276e-01   3.8059388e-01
   2.5883954e-01   3.8026916e-01
   2.5993632e-01   3.7980279e-01
   2.6103309e-01   3.7929880e-01
   2.6212987e-01   3.7929880e-01
   2.6322665e-01   3.7929880e-01
   2.6432343e-01   3.7900955e-01
   2.6542020e-01   3.7878600e-01
   2.6651698e-01   3.7842816e-01
   2.6761376e-01   3.7789028e-01
   2.6871054e-01   3.7776646e-01
   2.6980731e-01   3.7768972e-01
   2.7090409e-01   3.7746415e-01
   2.7200087e-01   3.7741053e-01
   2.7309765e-01   3.7728765e-01
   2.7419443e-01   3.7728765e-01
   2.7529120e-01   3.7697206e-01
   2.7638798e-01   3.7697206e-01
   2.7748476e-01   3.7682880e-01
   2.7858154e-01   3.7682880e-01
   2.7967831e-01   3.7682880e-01
   2.8077509e-01   3.7666880e-01
   2.8187187e-01   3.7619615e-01
   2.8296865e-01   3.7619615e-01
   2.8406543e-01   3.7619615e-01
   2.8516220e-01   3.7609181e-01
   2.8625898e-01   3.7599877e-01
   2.8735576e-01   3.7599877e-01
   2.8845254e-01   3.7584920e-01
   2.8954931e-01   3.7581088e-01
   2.9064609e-01   3.7581088e-01
   2.9174287e-01   3.7580018e-01
   2.9283965e-01   3.7563537e-01
   2.9393642e-01   3.7553991e-01
   2.9503320e-01   3.7541226e-01
   2.9612998e-01   3.7533661e-01
   2.9722676e-01   3.7533661e-01
   2.9832354e-01   3.7533661e-01
   2.9942031e-01   3.7530055e-01
   3.0051709e-01   3.7529074e-01
   3.0161387e-01   3.7518759e-01
   3.0271065e-01   3.7518759e-01
   3.0380742e-01   3.7514072e-01
   3.0490420e-01   3.7514072e-01
   3.0600098e-01   3.7510209e-01
   3.0709776e-01   3.7504567e-01
   3.0819453e-01   3.7494687e-01
   3.0929131e-01   3.7491069e-01
   3.1038809e-01   3.7486070e-01
   3.1148487e-01   3.7484258e-01
   3.1258165e-01   3.7483139e-01
   3.1367842e-01   3.7475833e-01
   3.1477520e-01   3.7475468e-01
   3.1587198e-01   3.7473755e-01
   3.1696876e-01   3.7473755e-01
   3.1806553e-01   3.7471516e-01
   3.1916231e-01   3.7471516e-01
   3.2025909e-01   3.7467285e-01
   3.2135587e-01   3.7466786e-01
   3.2245264e-01   3.7466457e-01
   3.2354942e-01   3.7465797e-01
   3.2464620e-01   3.7460353e-01
   3.2574298e-01   3.7453860e-01
   3.2683976e-01   3.7451947e-01
   3.2793653e-01   3.7448142e-01
   3.2903331e-01   3.7448142e-01
   3.3013009e-01   3.7446052e-01
   3.3122687e-01   3.7446052e-01
   3.3232364e-01   3.7445741e-01
   3.3342042e-01   3.7444738e-01
   3.3451720e-01   3.7441624e-01
   3.3561398e-01   3.7441596e-01
   3.3671075e-01   3.7441390e-01
   3.3780753e-01   3.7441390e-01
   3.3890431e-01   3.7436231e-01
   3.4000109e-01   3.7434467e-01
   3.4109787e-01   3.7434467e-01
   3.4219464e-01   3.7431578e-01
   3.4329142e-01   3.7431578e-01
   3.4438820e-01   3.7431578e-01
   3.4548498e-01   3.7431578e-01
   3.4658175e-01   3.7431578e-01
   3.4767853e-01   3.7431578e-01
   3.4877531e-01   3.7431578e-01
   3.4987209e-01   3.7430280e-01
   3.5096886e-01   3.7429168e-01
   3.5206564e-01   3.7428653e-01
   3.5316242e-01   3.7428347e-01
   3.5425920e-01   3.7428289e-01
   3.5535598e-01   3.7427795e-01
   3.5645275e-01   3.7424975e-01
   3.5754953e-01   3.7423668e-01
   3.5864631e-01   3.7423016e-01
   3.5974309e-01   3.7421614e-01
   3.6083986e-01   3.7420712e-01
   3.6193664e-01   3.7419584e-01
   3.6303342e-01   3.7418997e-01
   3.6413020e-01   3.7418048e-01
   3.6522698e-01   3.7418048e-01
   3.6632375e-01   3.7417959e-01
   3.6742053e-01   3.7417097e-01
   3.6851731e-01   3.7416355e-01
   3.6961409e-01   3.7415665e-01
   3.7071086e-01   3.7414816e-01
   3.7180764e-01   3.7414816e-01
   3.7290442e-01   3.7414511e-01
   3.7400120e-01   3.7413143e-01
   3.7509797e-01   3.7412378e-01
   3.7619475e-01   3.7411933e-01
   3.7729153e-01   3.7411405e-01
   3.7838831e-01   3.7410819e-01
   3.7948509e-01   3.7410612e-01
   3.8058186e-01   3.7410125e-01
   3.8167864e-01   3.7410125e-01
   3.8277542e-01   3.7409268e-01
   3.8387220e-01   3.7409186e-01
   3.8496897e-01   3.7408061e-01
   3.8606575e-01   3.7408061e-01
   3.8716253e-01   3.7408061e-01
   3.8825931e-01   3.7407841e-01
   3.8935608e-01   3.7407577e-01
   3.9045286e-01   3.7407449e-01
   3.9154964e-01   3.7407428e-01
   3.9264642e-01   3.7407170e-01
   3.9374320e-01   3.7406506e-01
   3.9483997e-01   3.7406366e-01
   3.9593675e-01   3.7406233e-01
   3.9703353e-01   3.7406233e-01
   3.9813031e-01   3.7405881e-01
   3.9922708e-01   3.7405881e-01
   4.0032386e-01   3.7405881e-01
   4.0142064e-01   3.7405650e-01
   4.0251742e-01   3.7405650e-01
   4.0361419e-01   3.7405538e-01
   4.0471097e-01   3.7405538e-01
   4.0580775e-01   3.7405538e-01
   4.0690453e-01   3.7405538e-01
   4.0800131e-01   3.7405466e-01
   4.0909808e-01   3.7405411e-01
   4.1019486e-01   3.7405281e-01
   4.1129164e-01   3.7405153e-01
   4.1238842e-01   3.7404688e-01
   4.1348519e-01   3.7404633e-01
   4.1458197e-01   3.7404280e-01
   4.1567875e-01   3.7404210e-01
   4.1677553e-01   3.7403907e-01
   4.1787230e-01   3.7403852e-01
   4.1896908e-01   3.7403659e-01
   4.2006586e-01   3.7403616e-01
   4.2116264e-01   3.7403616e-01
   4.2225942e-01   3.7403406e-01
   4.2335619e-01   3.7403395e-01
   4.2445297e-01   3.7403032e-01
   4.2554975e-01   3.7402952e-01
   4.2664653e-01   3.7402816e-01
   4.2774330e-01   3.7402580e-01
   4.2884008e-01   3.7402418e-01
   4.2993686e-01   3.7402297e-01
   4.3103364e-01   3.7402130e-01
   4.3213041e-01   3.7401993e-01
   4.3322719e-01   3.7401734e-01
   4.3432397e-01   3.7401675e-01
   4.3542075e-01   3.7401576e-01
   4.3651753e-01   3.7401410e-01
   4.3761430e-01   3.7401324e-01
   4.3871108e-01   3.7401299e-01
   4.3980786e-01   3.7401299e-01
   4.4090464e-01   3.7401293e-01
   4.4200141e-01   3.7401239e-01
   4.4309819e-01   3.7401225e-01
   4.4419497e-01   3.7401104e-01
   4.4529175e-01   3.7400972e-01
   4.4638853e-01   3.7400907e-01
   4.4748530e-01   3.7400831e-01
   4.4858208e-01   3.7400766e-01
   4.4967886e-01   3.7400763e-01
   4.5077564e-01   3.7400665e-01
   4.5187241e-01   3.7400558e-01
   4.5296919e-01   3.7400500e-01
   4.5406597e-01   3.7400489e-01
   4.5516275e-01   3.7400390e-01
   4.5625952e-01   3.7400271e-01
   4.5735630e-01   3.7400208e-01
   4.5845308e-01   3.7400191e-01
   4.5954986e-01   3.7400079e-01
   4.6064664e-01   3.7400079e-01
   4.6174341e-01   3.7400056e-01
   4.6284019e-01   3.7399914e-01
   4.6393697e-01   3.7399892e-01
   4.6503375e-01   3.7399845e-01
   4.6613052e-01   3.7399788e-01
   4.6722730e-01   3.7399767e-01
   4.6832408e-01   3.7399677e-01
   4.6942086e-01   3.7399513e-01
   4.7051763e-01   3.7399499e-01
   4.7161441e-01   3.7399471e-01
   4.7271119e-01   3.7399406e-01
   4.7380797e-01   3.7399388e-01
   4.7490475e-01   3.7399304e-01
   4.7600152e-01   3.7399287e-01
   4.7709830e-01   3.7399246e-01
   4.7819508e-01   3.7399205e-01
   4.7929186e-01   3.7399132e-01
   4.8038863e-01   3.7399055e-01
   4.8148541e-01   3.7398997e-01
   4.8258219e-01   3.7398962e-01
   4.8367897e-01   3.7398906e-01
   4.8477574e-01   3.7398860e-01
   4.8587252e-01   3.7398839e-01
   4.8696930e-01   3.7398815e-01
   4.8806608e-01   3.7398790e-01
   4.8916286e-01   3.7398767e-01
   4.9025963e-01   3.7398720e-01
   4.9135641e-01   3.7398692e-01
   4.9245319e-01   3.7398636e-01
   4.9354997e-01   3.7398587e-01
   4.9464674e-01   3.7398552e-01
   4.9574352e-01   3.7398520e-01
   4.9684030e-01   3.7398495e-01
   4.9793708e-01   3.7398452e-01
   4.9903385e-01   3.7398422e-01
   5.0013063e-01   3.7398401e-01
   5.0122741e-01   3.7398376e-01
   5.0232419e-01   3.7398347e-01
   5.0342097e-01   3.7398326e-01
   5.0451774e-01   3.7398289e-01
   5.0561452e-01   3.7398270e-01
   5.0671130e-01   3.7398246e-01
   5.0780808e-01   3.7398213e-01
   5.0890485e-01   3.7398197e-01
   5.1000163e-01   3.7398174e-01
   5.1109841e-01   3.7398156e-01
   5.1219519e-01   3.7398141e-01
   5.1329196e-01   3.7398115e-01
   5.1438874e-01   3.7398091e-01
   5.1548552e-01   3.7398071e-01
   5.1658230e-01   3.7398048e-01
   5.1767908e-01   3.7398033e-01
   5.1877585e-01   3.7398015e-01
   5.1987263e-01   3.7397993e-01
   5.2096941e-01   3.7397971e-01
   5.2206619e-01   3.7397952e-01
   5.2316296e-01   3.7397939e-01
   5.2425974e-01   3.7397922e-01
   5.2535652e-01   3.7397902e-01
   5.2645330e-01   3.7397887e-01
   5.2755008e-01   3.7397874e-01
   5.2864685e-01   3.7397861e-01
   5.2974363e-01   3.7397845e-01
   5.3084041e-01   3.7397830e-01
   5.3193719e-01   3.7397818e-01
   5.3303396e-01   3.7397808e-01
   5.3413074e-01   3.7397791e-01
   5.3522752e-01   3.7397775e-01
   5.3632430e-01   3.7397759e-01
   5.3742107e-01   3.7397747e-01
   5.3851785e-01   3.7397734e-01
   5.3961463e-01   3.7397724e-01
   5.4071141e-01   3.7397712e-01
   5.4180819e-01   3.7397703e-01
   5.4290496e-01   3.7397695e-01
   5.4400174e-01   3.7397684e-01
   5.4509852e-01   3.7397671e-01
   5.4619530e-01   3.7397660e-01
   5.4729207e-01   3.7397651e-01
   5.4838885e-01   3.7397642e-01
   5.4948563e-01   3.7397632e-01
   5.5058241e-01   3.7397625e-01
   5.5167918e-01   3.7397616e-01
   5.5277596e-01   3.7397611e-01
   5.5387274e-01   3.7397604e-01
   5.5496952e-01   3.7397593e-01
   5.5606630e-01   3.7397584e-01
   5.5716307e-01   3.7397577e-01
   5.5825985e-01   3.7397568e-01
   5.5935663e-01   3.7397562e-01
   5.6045341e-01   3.7397554e-01
   5.6155018e-01   3.7397548e-01
   5.6264696e-01   3.7397540e-01
   5.6374374e-01   3.7397534e-01
   5.6484052e-01   3.7397527e-01
   5.6593729e-01   3.7397520e-01
   5.6703407e-01   3.7397513e-01
   5.6813085e-01   3.7397506e-01
   5.6922763e-01   3.7397500e-01
   5.7032441e-01   3.7397495e-01
   5.7142118e-01   3.7397487e-01
   5.7251796e-01   3.7397482e-01
   5.7361474e-01   3.7397478e-01
   5.7471152e-01   3.7397472e-01
   5.7580829e-01   3.7397467e-01
   5.7690507e-01   3.7397462e-01
   5.7800185e-01   3.7397457e-01
   5.7909863e-01   3.7397451e-01
   5.8019540e-01   3.7397446e-01
   5.8129218e-01   3.7397440e-01
   5.8238896e-01   3.7397436e-01
   5.8348574e-01   3.7397431e-01
   5.8458252e-01   3.7397426e-01
   5.8567929e-01   3.7397422e-01
   5.8677607e-01   3.7397417e-01
   5.8787285e-01   3.7397412e-01
   5.8896963e-01   3.7397408e-01
   5.9006640e-01   3.7397403e-01
   5.9116318e-01   3.7397399e-01
   5.9225996e-01   3.7397395e-01
   5.9335674e-01   3.7397391e-01
   5.9445351e-01   3.7397388e-01
   5.9555029e-01   3.7397384e-01
   5.9664707e-01   3.7397381e-01
   5.9774385e-01   3.7397377e-01
   5.9884063e-01   3.7397374e-01
   5.9993740e-01   3.7397370e-01
   6.0103418e-01   3.7397366e-01
   6.0213096e-01   3.7397363e-01
   6.0322774e-01   3.7397359e-01
   6.0432451e-01   3.7397356e-01
   6.0542129e-01   3.7397353e-01
   6.0651807e-01   3.7397351e-01
   6.0761485e-01   3.7397348e-01
   6.0871163e-01   3.7397344e-01
   6.0980840e-01   3.7397342e-01
   6.1090518e-01   3.7397339e-01
   6.1200196e-01   3.7397336e-01
   6.1309874e-01   3.7397334e-01
   6.1419551e-01   3.7397331e-01
   6.1529229e-01   3.7397328e-01
   6.1638907e-01   3.7397326e-01
   6.1748585e-01   3.7397322e-01
   6.1858262e-01   3.7397320e-01
   6.1967940e-01   3.7397318e-01
   6.2077618e-01   3.7397316e-01
   6.2187296e-01   3.7397313e-01
   6.2296974e-01   3.7397311e-01
   6.2406651e-01   3.7397309e-01
   6.2516329e-01   3.7397307e-01
   6.2626007e-01   3.7397305e-01
   6.2735685e-01   3.7397303e-01
   6.2845362e-01   3.7397301e-01
   6.2955040e-01   3.7397299e-01
   6.3064718e-01   3.7397297e-01
   6.3174396e-01   3.7397295e-01
   6.3284073e-01   3.7397294e-01
   6.3393751e-01   3.7397292e-01
   6.3503429e-01   3.7397290e-01
   6.3613107e-01   3.7397289e-01
   6.3722785e-01   3.7397287e-01
   6.3832462e-01   3.7397285e-01
   6.3942140e-01   3.7397283e-01
   6.4051818e-01   3.7397282e-01
   6.4161496e-01   3.7397280e-01
   6.4271173e-01   3.7397279e-01
   6.4380851e-01   3.7397277e-01
   6.4490529e-01   3.7397276e-01
   6.4600207e-01   3.7397274e-01
   6.4709884e-01   3.7397273e-01
   6.4819562e-01   3.7397272e-01
   6.4929240e-01   3.7397270e-01
   6.5038918e-01   3.7397269e-01
   6.5148596e-01   3.7397268e-01
   6.5258273e-01   3.7397267e-01
   6.5367951e-01   3.7397265e-01
   6.5477629e-01   3.7397264e-01
   6.5587307e-01   3.7397263e-01
   6.5696984e-01   3.7397262e-01
   6.5806662e-01   3.7397261e-01
   6.5916340e-01   3.7397259e-01
   6.6026018e-01   3.7397258e-01
   6.6135695e-01   3.7397257e-01
   6.6245373e-01   3.7397256e-01
   6.6355051e-01   3.7397255e-01
   6.6464729e-01   3.7397254e-01
   6.6574407e-01   3.7397253e-01
   6.6684084e-01   3.7397252e-01
   6.6793762e-01   3.7397251e-01
   6.6903440e-01   3.7397250e-01
   6.7013118e-01   3.7397250e-01
   6.7122795e-01   3.7397249e-01
   6.7232473e-01   3.7397248e-01
   6.7342151e-01   3.7397247e-01
   6.7451829e-01   3.7397246e-01
   6.7561506e-01   3.7397245e-01
   6.7671184e-01   3.7397244e-01
   6.7780862e-01   3.7397244e-01
   6.7890540e-01   3.7397243e-01
   6.8000218e-01   3.7397242e-01
   6.8109895e-01   3.7397241e-01
   6.8219573e-01   3.7397241e-01
   6.8329251e-01   3.7397240e-01
   6.8438929e-01   3.7397239e-01
   6.8548606e-01   3.7397238e-01
   6.8658284e-01   3.7397238e-01
   6.8767962e-01   3.7397237e-01
   6.8877640e-01   3.7397237e-01
   6.8987318e-01   3.7397236e-01
   6.9096995e-01   3.7397235e-01
   6.9206673e-01   3.7397235e-01
   6.9316351e-01   3.7397234e-01
   6.9426029e-01   3.7397234e-01
   6.9535706e-01   3.7397233e-01
   6.9645384e-01   3.7397232e-01
   6.9755062e-01   3.7397232e-01
   6.9864740e-01   3.7397231e-01
   6.9974417e-01   3.7397231e-01
   7.0084095e-01   3.7397230e-01
   7.0193773e-01   3.7397230e-01
   7.0303451e-01   3.7397229e-01
   7.0413129e-01   3.7397229e-01
   7.0522806e-01   3.7397228e-01
   7.0632484e-01   3.7397228e-01
   7.0742162e-01   3.7397227e-01
   7.0851840e-01   3.7397227e-01
   7.0961517e-01   3.7397226e-01
   7.1071195e-01   3.7397226e-01
   7.1180873e-01   3.7397226e-01
   7.1290551e-01   3.7397225e-01
   7.1400228e-01   3.7397225e-01
   7.1509906e-01   3.7397224e-01
   7.1619584e-01   3.7397224e-01
   7.1729262e-01   3.7397224e-01
   7.1838940e-01   3.7397223e-01
   7.1948617e-01   3.7397223e-01
   7.2058295e-01   3.7397222e-01
   7.2167973e-01   3.7397222e-01
   7.2277651e-01   3.7397222e-01
   7.2387328e-01   3.7397221e-01
   7.2497006e-01   3.7397221e-01
   7.2606684e-01   3.7397221e-01
   7.2716362e-01   3.7397220e-01
   7.2826039e-01   3.7397220e-01
   7.2935717e-01   3.7397220e-01
   7.3045395e-01   3.7397220e-01
   7.3155073e-01   3.7397219e-01
   7.3264751e-01   3.7397219e-01
   7.3374428e-01   3.7397219e-01
   7.3484106e-01   3.7397218e-01
   7.3593784e-01   3.7397218e-01
   7.3703462e-01   3.7397218e-01
   7.3813139e-01   3.7397218e-01
   7.3922817e-01   3.7397217e-01
   7.4032495e-01   3.7397217e-01
   7.4142173e-01   3.7397217e-01
   7.4251850e-01   3.7397217e-01
   7.4361528e-01   3.7397216e-01
   7.4471206e-01   3.7397216e-01
   7.4580884e-01   3.7397216e-01
   7.4690562e-01   3.7397216e-01
   7.4800239e-01   3.7397215e-01
   7.4909917e-01   3.7397215e-01
   7.5019595e-01   3.7397215e-01
   7.5129273e-01   3.7397215e-01
   7.5238950e-01   3.7397215e-01
   7.5348628e-01   3.7397214e-01
   7.5458306e-01   3.7397214e-01
   7.5567984e-01   3.7397214e-01
   7.5677661e-01   3.7397214e-01
   7.5787339e-01   3.7397214e-01
   7.5897017e-01   3.7397214e-01
   7.6006695e-01   3.7397213e-01
   7.6116373e-01   3.7397213e-01
   7.6226050e-01   3.7397213e-01
   7.6335728e-01   3.7397213e-01
   7.6445406e-01   3.7397213e-01
   7.6555084e-01   3.7397212e-01
   7.6664761e-01   3.7397212e-01
   7.6774439e-01   3.7397212e-01
   7.6884117e-01   3.7397212e-01
   7.6993795e-01   3.7397212e-01
   7.7103473e-01   3.7397212e-01
   7.7213150e-01   3.7397212e-01
   7.7322828e-01   3.7397211e-01
   7.7432506e-01   3.7397211e-01
   7.7542184e-01   3.7397211e-01
   7.7651861e-01   3.7397211e-01
   7.7761539e-01   3.7397211e-01
   7.7871217e-01   3.7397211e-01
   7.7980895e-01   3.7397211e-01
   7.8090572e-01   3.7397211e-01
   7.8200250e-01   3.7397210e-01
   7.8309928e-01   3.7397210e-01
   7.8419606e-01   3.7397210e-01
   7.8529284e-01   3.7397210e-01
   7.8638961e-01   3.7397210e-01
   7.8748639e-01   3.7397210e-01
   7.8858317e-01   3.7397210e-01
   7.8967995e-01   3.7397210e-01
   7.9077672e-01   3.7397210e-01
   7.9187350e-01   3.7397210e-01
   7.9297028e-01   3.7397209e-01
   7.9406706e-01   3.7397209e-01
   7.9516383e-01   3.7397209e-01
   7.9626061e-01   3.7397209e-01
   7.9735739e-01   3.7397209e-01
   7.9845417e-01   3.7397209e-01
   7.9955095e-01   3.7397209e-01
   8.0064772e-01   3.7397209e-01
   8.0174450e-01   3.7397209e-01
   8.0284128e-01   3.7397209e-01
   8.0393806e-01   3.7397209e-01
   8.0503483e-01   3.7397209e-01
   8.0613161e-01   3.7397208e-01
   8.0722839e-01   3.7397208e-01
   8.0832517e-01   3.7397208e-01
   8.0942194e-01   3.7397208e-01
   8.1051872e-01   3.7397208e-01
   8.1161550e-01   3.7397208e-01
   8.1271228e-01   3.7397208e-01
   8.1380906e-01   3.7397208e-01
   8.1490583e-01   3.7397208e-01
   8.1600261e-01   3.7397208e-01
   8.1709939e-01   3.7397208e-01
   8.1819617e-01   3.7397208e-01
   8.1929294e-01   3.7397208e-01
   8.2038972e-01   3.7397208e-01
   8.2148650e-01   3.7397208e-01
   8.2258328e-01   3.7397207e-01
   8.2368005e-01   3.7397207e-01
   8.2477683e-01   3.7397207e-01
   8.2587361e-01   3.7397207e-01
   8.2697039e-01   3.7397207e-01
   8.2806717e-01   3.7397207e-01
   8.2916394e-01   3.7397207e-01
   8.3026072e-01   3.7397207e-01
   8.3135750e-01   3.7397207e-01
   8.3245428e-01   3.7397207e-01
   8.3355105e-01   3.7397207e-01
   8.3464783e-01   3.7397207e-01
   8.3574461e-01   3.7397207e-01
   8.3684139e-01   3.7397207e-01
   8.3793816e-01   3.7397207e-01
   8.3903494e-01   3.7397207e-01
   8.4013172e-01   3.7397207e-01
   8.4122850e-01   3.7397207e-01
   8.4232528e-01   3.7397207e-01
   8.4342205e-01   3.7397207e-01
   8.4451883e-01   3.7397207e-01
   8.4561561e-01   3.7397207e-01
   8.4671239e-01   3.7397207e-01
   8.4780916e-01   3.7397206e-01
   8.4890594e-01   3.7397206e-01
   8.5000272e-01   3.7397206e-01
   8.5109950e-01   3.7397206e-01
   8.5219628e-01   3.7397206e-01
   8.5329305e-01   3.7397206e-01
   8.5438983e-01   3.7397206e-01
   8.5548661e-01   3.7397206e-01
   8.5658339e-01   3.7397206e-01
   8.5768016e-01   3.7397206e-01
   8.5877694e-01   3.7397206e-01
   8.5987372e-01   3.7397206e-01
   8.6097050e-01   3.7397206e-01
   8.6206727e-01   3.7397206e-01
   8.6316405e-01   3.7397206e-01
   8.6426083e-01   3.7397206e-01
   8.6535761e-01   3.7397206e-01
   8.6645439e-01   3.7397206e-01
   8.6755116e-01   3.7397206e-01
   8.6864794e-01   3.7397206e-01
   8.6974472e-01   3.7397206e-01
   8.7084150e-01   3.7397206e-01
   8.7193827e-01   3.7397206e-01
   8.7303505e-01   3.7397206e-01
   8.7413183e-01   3.7397206e-01
   8.7522861e-01   3.7397206e-01
   8.7632538e-01   3.7397206e-01
   8.7742216e-01   3.7397206e-01
   8.7851894e-01   3.7397206e-01
   8.7961572e-01   3.7397206e-01
   8.8071250e-01   3.7397206e-01
   8.8180927e-01   3.7397206e-01
   8.8290605e-01   3.7397206e-01
   8.8400283e-01   3.7397206e-01
   8.8509961e-01   3.7397206e-01
   8.8619638e-01   3.7397206e-01
   8.8729316e-01   3.7397206e-01
   8.8838994e-01   3.7397206e-01
   8.8948672e-01   3.7397206e-01
   8.9058349e-01   3.7397206e-01
   8.9168027e-01   3.7397206e-01
   8.9277705e-01   3.7397206e-01
   8.9387383e-01   3.7397206e-01
   8.9497061e-01   3.7397206e-01
   8.9606738e-01   3.7397206e-01
   8.9716416e-01   3.7397205e-01
   8.9826094e-01   3.7397205e-01
   8.9935772e-01   3.7397205e-01
   9.0045449e-01   3.7397205e-01
   9.0155127e-01   3.7397205e-01
   9.0264805e-01   3.7397205e-01
   9.0374483e-01   3.7397205e-01
   9.0484160e-01   3.7397205e-01
   9.0593838e-01   3.7397205e-01
   9.0703516e-01   3.7397205e-01
   9.0813194e-01   3.7397205e-01
   9.0922872e-01   3.7397205e-01
   9.1032549e-01   3.7397205e-01
   9.1142227e-01   3.7397205e-01
   9.1251905e-01   3.7397205e-01
   9.1361583e-01   3.7397205e-01
   9.1471260e-01   3.7397205e-01
   9.1580938e-01   3.7397205e-01
   9.1690616e-01   3.7397205e-01
   9.1800294e-01   3.7397205e-01
   9.1909971e-01   3.7397205e-01
   9.2019649e-01   3.7397205e-01
   9.2129327e-01   3.7397205e-01
   9.2239005e-01   3.7397205e-01
   9.2348683e-01   3.7397205e-01
   9.2458360e-01   3.7397205e-01
   9.2568038e-01   3.7397205e-01
   9.2677716e-01   3.7397205e-01
   9.2787394e-01   3.7397205e-01
   9.2897071e-01   3.7397205e-01
   9.3006749e-01   3.7397205e-01
   9.3116427e-01   3.7397205e-01
   9.3226105e-01   3.7397205e-01
   9.3335783e-01   3.7397205e-01
   9.3445460e-01   3.7397205e-01
   9.3555138e-01   3.7397205e-01
   9.3664816e-01   3.7397205e-01
   9.3774494e-01   3.7397205e-01
   9.3884171e-01   3.7397205e-01
   9.3993849e-01   3.7397205e-01
   9.4103527e-01   3.7397205e-01
   9.4213205e-01   3.7397205e-01
   9.4322882e-01   3.7397205e-01
   9.4432560e-01   3.7397205e-01
   9.4542238e-01   3.7397205e-01
   9.4651916e-01   3.7397205e-01
   9.4761594e-01   3.7397205e-01
   9.4871271e-01   3.7397205e-01
   9.4980949e-01   3.7397205e-01
   9.5090627e-01   3.7397205e-01
   9.5200305e-01   3.7397205e-01
   9.5309982e-01   3.7397205e-01
   9.5419660e-01   3.7397205e-01
   9.5529338e-01   3.7397205e-01
   9.5639016e-01   3.7397205e-01
   9.5748693e-01   3.7397205e-01
   9.5858371e-01   3.7397205e-01
   9.5968049e-01   3.7397205e-01
   9.6077727e-01   3.7397205e-01
   9.6187405e-01   3.7397205e-01
   9.6297082e-01   3.7397205e-01
   9.6406760e-01   3.7397205e-01
   9.6516438e-01   3.7397205e-01
   9.6626116e-01   3.7397205e-01
   9.6735793e-01   3.7397205e-01
   9.6845471e-01   3.7397205e-01
   9.6955149e-01   3.7397205e-01
   9.7064827e-01   3.7397205e-01
   9.7174504e-01   3.7397205e-01
   9.7284182e-01   3.7397205e-01
   9.7393860e-01   3.7397205e-01
   9.7503538e-01   3.7397205e-01
   9.7613216e-01   3.7397205e-01
   9.7722893e-01   3.7397205e-01
   9.7832571e-01   3.7397205e-01
   9.7942249e-01   3.7397205e-01
   9.8051927e-01   3.7397205e-01
   9.8161604e-01   3.7397205e-01
   9.8271282e-01   3.7397205e-01
   9.8380960e-01   3.7397205e-01
   9.8490638e-01   3.7397205e-01
   9.8600315e-01   3.7397205e-01
   9.8709993e-01   3.7397205e-01
   9.8819671e-01   3.7397205e-01
   9.8929349e-01   3.7397205e-01
   9.9039027e-01   3.7397205e-01
   9.9148704e-01   3.7397205e-01
   9.9258382e-01   3.7397205e-01
   9.9368060e-01   3.7397205e-01
   9.9477738e-01   3.7397205e-01
   9.9587415e-01   3.7397205e-01
   9.9697093e-01   3.7397205e-01
   9.9806771e-01   3.7397205e-01
   9.9916449e-01   3.7397205e-01
   1.0002613e+00   3.7397205e-01
   1.0013580e+00   3.7397205e-01
   1.0024548e+00   3.7397205e-01
   1.0035516e+00   3.7397205e-01
   1.0046484e+00   3.7397205e-01
   1.0057452e+00   3.7397205e-01
   1.0068419e+00   3.7397205e-01
   1.0079387e+00   3.7397205e-01
   1.0090355e+00   3.7397205e-01
   1.0101323e+00   3.7397205e-01
   1.0112290e+00   3.7397205e-01
   1.0123258e+00   3.7397205e-01
   1.0134226e+00   3.7397205e-01
   1.0145194e+00   3.7397205e-01
   1.0156162e+00   3.7397205e-01
   1.0167129e+00   3.7397205e-01
   1.0178097e+00   3.7397205e-01
   1.0189065e+00   3.7397205e-01
   1.0200033e+00   3.7397205e-01
   1.0211000e+00   3.7397205e-01
   1.0221968e+00   3.7397205e-01
   1.0232936e+00   3.7397205e-01
   1.0243904e+00   3.7397205e-01
   1.0254872e+00   3.7397205e-01
   1.0265839e+00   3.7397205e-01
   1.0276807e+00   3.7397205e-01
   1.0287775e+00   3.7397205e-01
   1.0298743e+00   3.7397205e-01
   1.0309710e+00   3.7397205e-01
   1.0320678e+00   3.7397205e-01
   1.0331646e+00   3.7397205e-01
   1.0342614e+00   3.7397205e-01
   1.0353582e+00   3.7397205e-01
   1.0364549e+00   3.7397205e-01
   1.0375517e+00   3.7397205e-01
   1.0386485e+00   3.7397205e-01
   1.0397453e+00   3.7397205e-01
   1.0408420e+00   3.7397205e-01
   1.0419388e+00   3.7397205e-01
   1.0430356e+00   3.7397205e-01
   1.0441324e+00   3.7397205e-01
   1.0452292e+00   3.7397205e-01
   1.0463259e+00   3.7397205e-01
   1.0474227e+00   3.7397205e-01
   1.0485195e+00   3.7397205e-01
   1.0496163e+00   3.7397205e-01
   1.0507130e+00   3.7397205e-01
   1.0518098e+00   3.7397205e-01
   1.0529066e+00   3.7397205e-01
   1.0540034e+00   3.7397205e-01
   1.0551002e+00   3.7397205e-01
   1.0561969e+00   3.7397205e-01
   1.0572937e+00   3.7397205e-01
   1.0583905e+00   3.7397205e-01
   1.0594873e+00   3.7397205e-01
   1.0605840e+00   3.7397205e-01
   1.0616808e+00   3.7397205e-01
   1.0627776e+00   3.7397205e-01
   1.0638744e+00   3.7397205e-01
   1.0649711e+00   3.7397205e-01
   1.0660679e+00   3.7397205e-01
   1.0671647e+00   3.7397205e-01
   1.0682615e+00   3.7397205e-01
   1.0693583e+00   3.7397205e-01
   1.0704550e+00   3.7397205e-01
   1.0715518e+00   3.7397205e-01
   1.0726486e+00   3.7397205e-01
   1.0737454e+00   3.7397205e-01
   1.0748421e+00   3.7397205e-01
   1.0759389e+00   3.7397205e-01
   1.0770357e+00   3.7397205e-01
   1.0781325e+00   3.7397205e-01
   1.0792293e+00   3.7397205e-01
   1.0803260e+00   3.7397205e-01
   1.0814228e+00   3.7397205e-01
   1.0825196e+00   3.7397205e-01
   1.0836164e+00   3.7397205e-01
   1.0847131e+00   3.7397205e-01
   1.0858099e+00   3.7397205e-01
   1.0869067e+00   3.7397205e-01
   1.0880035e+00   3.7397205e-01
   1.0891003e+00   3.7397205e-01
   1.0901970e+00   3.7397205e-01
   1.0912938e+00   3.7397205e-01
   1.0923906e+00   3.7397205e-01
   1.0934874e+00   3.7397205e-01
   1.0945841e+00   3.7397205e-01
   1.0956809e+00   3.7397205e-01
   1.0967777e+00   3.7397205e-01
   1.0978745e+00   3.7397205e-01
   1.0989713e+00   3.7397205e-01
   1.1000680e+00   3.7397205e-01
   1.1011648e+00   3.7397205e-01
   1.1022616e+00   3.7397205e-01
   1.1033584e+00   3.7397205e-01
   1.1044551e+00   3.7397205e-01
   1.1055519e+00   3.7397205e-01
   1.1066487e+00   3.7397205e-01
   1.1077455e+00   3.7397205e-01
   1.1088423e+00   3.7397205e-01
   1.1099390e+00   3.7397205e-01
   1.1110358e+00   3.7397205e-01
   1.1121326e+00   3.7397205e-01
   1.1132294e+00   3.7397205e-01
   1.1143261e+00   3.7397205e-01
   1.1154229e+00   3.7397205e-01
   1.1165197e+00   3.7397205e-01
   1.1176165e+00   3.7397205e-01
   1.1187133e+00   3.7397205e-01
   1.1198100e+00   3.7397205e-01
   1.1209068e+00   3.7397205e-01
   1.1220036e+00   3.7397205e-01
   1.1231004e+00   3.7397205e-01
   1.1241971e+00   3.7397205e-01
   1.1252939e+00   3.7397205e-01
   1.1263907e+00   3.7397205e-01
   1.1274875e+00   3.7397205e-01
   1.1285843e+00   3.7397205e-01
   1.1296810e+00   3.7397205e-01
   1.1307778e+00   3.7397205e-01
   1.1318746e+00   3.7397205e-01
   1.1329714e+00   3.7397205e-01
   1.1340681e+00   3.7397205e-01
   1.1351649e+00   3.7397205e-01
   1.1362617e+00   3.7397205e-01
   1.1373585e+00   3.7397205e-01
   1.1384553e+00   3.7397205e-01
   1.1395520e+00   3.7397205e-01
   1.1406488e+00   3.7397205e-01
   1.1417456e+00   3.7397205e-01
   1.1428424e+00   3.7397205e-01
   1.1439391e+00   3.7397205e-01
   1.1450359e+00   3.7397205e-01
   1.1461327e+00   3.7397205e-01
   1.1472295e+00   3.7397205e-01
   1.1483263e+00   3.7397205e-01
   1.1494230e+00   3.7397205e-01
   1.1505198e+00   3.7397205e-01
   1.1516166e+00   3.7397205e-01
   1.1527134e+00   3.7397205e-01
   1.1538101e+00   3.7397205e-01
   1.1549069e+00   3.7397205e-01
   1.1560037e+00   3.7397205e-01
   1.1571005e+00   3.7397205e-01
   1.1581973e+00   3.7397205e-01
   1.1592940e+00   3.7397205e-01
   1.1603908e+00   3.7397205e-01
   1.1614876e+00   3.7397205e-01
   1.1625844e+00   3.7397205e-01
   1.1636811e+00   3.7397205e-01
   1.1647779e+00   3.7397205e-01
   1.1658747e+00   3.7397205e-01
   1.1669715e+00   3.7397205e-01
   1.1680683e+00   3.7397205e-01
   1.1691650e+00   3.7397205e-01
   1.1702618e+00   3.7397205e-01
   1.1713586e+00   3.7397205e-01
   1.1724554e+00   3.7397205e-01
   1.1735521e+00   3.7397205e-01
   1.1746489e+00   3.7397205e-01
   1.1757457e+00   3.7397205e-01
   1.1768425e+00   3.7397205e-01
   1.1779393e+00   3.7397205e-01
   1.1790360e+00   3.7397205e-01
   1.1801328e+00   3.7397205e-01
   1.1812296e+00   3.7397205e-01
   1.1823264e+00   3.7397205e-01
   1.1834231e+00   3.7397205e-01
   1.1845199e+00   3.7397205e-01
   1.1856167e+00   3.7397205e-01
   1.1867135e+00   3.7397205e-01
   1.1878103e+00   3.7397205e-01
   1.1889070e+00   3.7397205e-01
   1.1900038e+00   3.7397205e-01
   1.1911006e+00   3.7397205e-01
   1.1921974e+00   3.7397205e-01
   1.1932941e+00   3.7397205e-01
   1.1943909e+00   3.7397205e-01
   1.1954877e+00   3.7397205e-01
   1.1965845e+00   3.7397205e-01
   1.1976813e+00   3.7397205e-01
   1.1987780e+00   3.7397205e-01
   1.1998748e+00   3.7397205e-01
   1.2009716e+00   3.7397205e-01
   1.2020684e+00   3.7397205e-01
   1.2031651e+00   3.7397205e-01
   1.2042619e+00   3.7397205e-01
   1.2053587e+00   3.7397205e-01
   1.2064555e+00   3.7397205e-01
   1.2075523e+00   3.7397205e-01
   1.2086490e+00   3.7397205e-01
   1.2097458e+00   3.7397205e-01
   1.2108426e+00   3.7397205e-01
   1.2119394e+00   3.7397205e-01
   1.2130361e+00   3.7397205e-01
   1.2141329e+00   3.7397205e-01
   1.2152297e+00   3.7397205e-01
   1.2163265e+00   3.7397205e-01
   1.2174233e+00   3.7397205e-01
   1.2185200e+00   3.7397205e-01
   1.2196168e+00   3.7397205e-01
   1.2207136e+00   3.7397205e-01
   1.2218104e+00   3.7397205e-01
   1.2229071e+00   3.7397205e-01
   1.2240039e+00   3.7397205e-01
   1.2251007e+00   3.7397205e-01
   1.2261975e+00   3.7397205e-01
   1.2272942e+00   3.7397205e-01
   1.2283910e+00   3.7397205e-01
   1.2294878e+00   3.7397205e-01
   1.2305846e+00   3.7397205e-01
   1.2316814e+00   3.7397205e-01
   1.2327781e+00   3.7397205e-01
   1.2338749e+00   3.7397205e-01
   1.2349717e+00   3.7397205e-01
   1.2360685e+00   3.7397205e-01
   1.2371652e+00   3.7397205e-01
   1.2382620e+00   3.7397205e-01
   1.2393588e+00   3.7397205e-01
   1.2404556e+00   3.7397205e-01
   1.2415524e+00   3.7397205e-01
   1.2426491e+00   3.7397205e-01
   1.2437459e+00   3.7397205e-01
   1.2448427e+00   3.7397205e-01
   1.2459395e+00   3.7397205e-01
   1.2470362e+00   3.7397205e-01
   1.2481330e+00   3.7397205e-01
   1.2492298e+00   3.7397205e-01
   1.2503266e+00   3.7397205e-01
   1.2514234e+00   3.7397205e-01
   1.2525201e+00   3.7397205e-01
   1.2536169e+00   3.7397205e-01
   1.2547137e+00   3.7397205e-01
   1.2558105e+00   3.7397205e-01
   1.2569072e+00   3.7397205e-01
   1.2580040e+00   3.7397205e-01
   1.2591008e+00   3.7397205e-01
   1.2601976e+00   3.7397205e-01
   1.2612944e+00   3.7397205e-01
   1.2623911e+00   3.7397205e-01
   1.2634879e+00   3.7397205e-01
   1.2645847e+00   3.7397205e-01
   1.2656815e+00   3.7397205e-01
   1.2667782e+00   3.7397205e-01
   1.2678750e+00   3.7397205e-01
   1.2689718e+00   3.7397205e-01
   1.2700686e+00   3.7397205e-01
   1.2711654e+00   3.7397205e-01
   1.2722621e+00   3.7397205e-01
   1.2733589e+00   3.7397205e-01
   1.2744557e+00   3.7397205e-01
   1.2755525e+00   3.7397205e-01
   1.2766492e+00   3.7397205e-01
   1.2777460e+00   3.7397205e-01
   1.2788428e+00   3.7397205e-01
   1.2799396e+00   3.7397205e-01
   1.2810364e+00   3.7397205e-01
   1.2821331e+00   3.7397205e-01
   1.2832299e+00   3.7397205e-01
   1.2843267e+00   3.7397205e-01
   1.2854235e+00   3.7397205e-01
   1.2865202e+00   3.7397205e-01
   1.2876170e+00   3.7397205e-01
   1.2887138e+00   3.7397205e-01
   1.2898106e+00   3.7397205e-01
   1.2909074e+00   3.7397205e-01
   1.2920041e+00   3.7397205e-01
   1.2931009e+00   3.7397205e-01
   1.2941977e+00   3.7397205e-01
   1.2952945e+00   3.7397205e-01
   1.2963912e+00   3.7397205e-01
   1.2974880e+00   3.7397205e-01
   1.2985848e+00   3.7397205e-01
   1.2996816e+00   3.7397205e-01
   1.3007784e+00   3.7397205e-01
   1.3018751e+00   3.7397205e-01
   1.3029719e+00   3.7397205e-01
   1.3040687e+00   3.7397205e-01
   1.3051655e+00   3.7397205e-01
   1.3062622e+00   3.7397205e-01
   1.3073590e+00   3.7397205e-01
   1.3084558e+00   3.7397205e-01
   1.3095526e+00   3.7397205e-01
   1.3106494e+00   3.7397205e-01
   1.3117461e+00   3.7397205e-01
   1.3128429e+00   3.7397205e-01
   1.3139397e+00   3.7397205e-01
   1.3150365e+00   3.7397205e-01
   1.3161332e+00   3.7397205e-01
   1.3172300e+00   3.7397205e-01
   1.3183268e+00   3.7397205e-01
   1.3194236e+00   3.7397205e-01
   1.3205204e+00   3.7397205e-01
   1.3216171e+00   3.7397205e-01
   1.3227139e+00   3.7397205e-01
   1.3238107e+00   3.7397205e-01
   1.3249075e+00   3.7397205e-01
   1.3260042e+00   3.7397205e-01
   1.3271010e+00   3.7397205e-01
   1.3281978e+00   3.7397205e-01
   1.3292946e+00   3.7397205e-01
   1.3303914e+00   3.7397205e-01
   1.3314881e+00   3.7397205e-01
   1.3325849e+00   3.7397205e-01
   1.3336817e+00   3.7397205e-01
   1.3347785e+00   3.7397205e-01
   1.3358752e+00   3.7397205e-01
   1.3369720e+00   3.7397205e-01
   1.3380688e+00   3.7397205e-01
   1.3391656e+00   3.7397205e-01
   1.3402624e+00   3.7397205e-01
   1.3413591e+00   3.7397205e-01
   1.3424559e+00   3.7397205e-01
   1.3435527e+00   3.7397205e-01
   1.3446495e+00   3.7397205e-01
   1.3457462e+00   3.7397205e-01
   1.3468430e+00   3.7397205e-01
   1.3479398e+00   3.7397205e-01
   1.3490366e+00   3.7397205e-01
   1.3501334e+00   3.7397205e-01
   1.3512301e+00   3.7397205e-01
   1.3523269e+00   3.7397205e-01
   1.3534237e+00   3.7397205e-01
   1.3545205e+00   3.7397205e-01
   1.3556172e+00   3.7397205e-01
   1.3567140e+00   3.7397205e-01
   1.3578108e+00   3.7397205e-01
   1.3589076e+00   3.7397205e-01
   1.3600044e+00   3.7397205e-01
   1.3611011e+00   3.7397205e-01
   1.3621979e+00   3.7397205e-01
   1.3632947e+00   3.7397205e-01
   1.3643915e+00   3.7397205e-01
   1.3654882e+00   3.7397205e-01
   1.3665850e+00   3.7397205e-01
   1.3676818e+00   3.7397205e-01
   1.3687786e+00   3.7397205e-01
   1.3698754e+00   3.7397205e-01
   1.3709721e+00   3.7397205e-01
   1.3720689e+00   3.7397205e-01
   1.3731657e+00   3.7397205e-01
   1.3742625e+00   3.7397205e-01
   1.3753592e+00   3.7397205e-01
   1.3764560e+00   3.7397205e-01
   1.3775528e+00   3.7397205e-01
   1.3786496e+00   3.7397205e-01
   1.3797464e+00   3.7397205e-01
   1.3808431e+00   3.7397205e-01
   1.3819399e+00   3.7397205e-01
   1.3830367e+00   3.7397205e-01
   1.3841335e+00   3.7397205e-01
   1.3852302e+00   3.7397205e-01
   1.3863270e+00   3.7397205e-01
   1.3874238e+00   3.7397205e-01
   1.3885206e+00   3.7397205e-01
   1.3896173e+00   3.7397205e-01
   1.3907141e+00   3.7397205e-01
   1.3918109e+00   3.7397205e-01
   1.3929077e+00   3.7397205e-01
   1.3940045e+00   3.7397205e-01
   1.3951012e+00   3.7397205e-01
   1.3961980e+00   3.7397205e-01
   1.3972948e+00   3.7397205e-01
   1.3983916e+00   3.7397205e-01
   1.3994883e+00   3.7397205e-01
   1.4005851e+00   3.7397205e-01
   1.4016819e+00   3.7397205e-01
   1.4027787e+00   3.7397205e-01
   1.4038755e+00   3.7397205e-01
   1.4049722e+00   3.7397205e-01
   1.4060690e+00   3.7397205e-01
   1.4071658e+00   3.7397205e-01
   1.4082626e+00   3.7397205e-01
   1.4093593e+00   3.7397205e-01
   1.4104561e+00   3.7397205e-01
   1.4115529e+00   3.7397205e-01
   1.4126497e+00   3.7397205e-01
   1.4137465e+00   3.7397205e-01
   1.4148432e+00   3.7397205e-01
   1.4159400e+00   3.7397205e-01
   1.4170368e+00   3.7397205e-01
   1.4181336e+00   3.7397205e-01
   1.4192303e+00   3.7397205e-01
   1.4203271e+00   3.7397205e-01
   1.4214239e+00   3.7397205e-01
   1.4225207e+00   3.7397205e-01
   1.4236175e+00   3.7397205e-01
   1.4247142e+00   3.7397205e-01
   1.4258110e+00   3.7397205e-01
   1.4269078e+00   3.7397205e-01
   1.4280046e+00   3.7397205e-01
   1.4291013e+00   3.7397205e-01
   1.4301981e+00   3.7397205e-01
   1.4312949e+00   3.7397205e-01
   1.4323917e+00   3.7397205e-01
   1.4334885e+00   3.7397205e-01
   1.4345852e+00   3.7397205e-01
   1.4356820e+00   3.7397205e-01
   1.4367788e+00   3.7397205e-01
   1.4378756e+00   3.7397205e-01
   1.4389723e+00   3.7397205e-01
   1.4400691e+00   3.7397205e-01
   1.4411659e+00   3.7397205e-01
   1.4422627e+00   3.7397205e-01
   1.4433595e+00   3.7397205e-01
   1.4444562e+00   3.7397205e-01
   1.4455530e+00   3.7397205e-01
   1.4466498e+00   3.7397205e-01
   1.4477466e+00   3.7397205e-01
   1.4488433e+00   3.7397205e-01
   1.4499401e+00   3.7397205e-01
   1.4510369e+00   3.7397205e-01
   1.4521337e+00   3.7397205e-01
   1.4532305e+00   3.7397205e-01
   1.4543272e+00   3.7397205e-01
   1.4554240e+00   3.7397205e-01
   1.4565208e+00   3.7397205e-01
   1.4576176e+00   3.7397205e-01
   1.4587143e+00   3.7397205e-01
   1.4598111e+00   3.7397205e-01
   1.4609079e+00   3.7397205e-01
   1.4620047e+00   3.7397205e-01
   1.4631015e+00   3.7397205e-01
   1.4641982e+00   3.7397205e-01
   1.4652950e+00   3.7397205e-01
   1.4663918e+00   3.7397205e-01
   1.4674886e+00   3.7397205e-01
   1.4685853e+00   3.7397205e-01
   1.4696821e+00   3.7397205e-01
   1.4707789e+00   3.7397205e-01
   1.4718757e+00   3.7397205e-01
   1.4729725e+00   3.7397205e-01
   1.4740692e+00   3.7397205e-01
   1.4751660e+00   3.7397205e-01
   1.4762628e+00   3.7397205e-01
   1.4773596e+00   3.7397205e-01
   1.4784563e+00   3.7397205e-01
   1.4795531e+00   3.7397205e-01
   1.4806499e+00   3.7397205e-01
   1.4817467e+00   3.7397205e-01
   1.4828435e+00   3.7397205e-01
   1.4839402e+00   3.7397205e-01
   1.4850370e+00   3.7397205e-01
   1.4861338e+00   3.7397205e-01
   1.4872306e+00   3.7397205e-01
   1.4883273e+00   3.7397205e-01
   1.4894241e+00   3.7397205e-01
   1.4905209e+00   3.7397205e-01
   1.4916177e+00   3.7397205e-01
   1.4927145e+00   3.7397205e-01
   1.4938112e+00   3.7397205e-01
   1.4949080e+00   3.7397205e-01
   1.4960048e+00   3.7397205e-01
   1.4971016e+00   3.7397205e-01
   1.4981983e+00   3.7397205e-01
   1.4992951e+00   3.7397205e-01
   1.5003919e+00   3.7397205e-01
   1.5014887e+00   3.7397205e-01
   1.5025855e+00   3.7397205e-01
   1.5036822e+00   3.7397205e-01
   1.5047790e+00   3.7397205e-01
   1.5058758e+00   3.7397205e-01
   1.5069726e+00   3.7397205e-01
   1.5080693e+00   3.7397205e-01
   1.5091661e+00   3.7397205e-01
   1.5102629e+00   3.7397205e-01
   1.5113597e+00   3.7397205e-01
   1.5124565e+00   3.7397205e-01
   1.5135532e+00   3.7397205e-01
   1.5146500e+00   3.7397205e-01
   1.5157468e+00   3.7397205e-01
   1.5168436e+00   3.7397205e-01
   1.5179403e+00   3.7397205e-01
   1.5190371e+00   3.7397205e-01
   1.5201339e+00   3.7397205e-01
   1.5212307e+00   3.7397205e-01
   1.5223275e+00   3.7397205e-01
   1.5234242e+00   3.7397205e-01
   1.5245210e+00   3.7397205e-01
   1.5256178e+00   3.7397205e-01
   1.5267146e+00   3.7397205e-01
   1.5278113e+00   3.7397205e-01
   1.5289081e+00   3.7397205e-01
   1.5300049e+00   3.7397205e-01
   1.5311017e+00   3.7397205e-01
   1.5321985e+00   3.7397205e-01
   1.5332952e+00   3.7397205e-01
   1.5343920e+00   3.7397205e-01
   1.5354888e+00   3.7397205e-01
   1.5365856e+00   3.7397205e-01
   1.5376823e+00   3.7397205e-01
   1.5387791e+00   3.7397205e-01
   1.5398759e+00   3.7397205e-01
   1.5409727e+00   3.7397205e-01
   1.5420695e+00   3.7397205e-01
   1.5431662e+00   3.7397205e-01
   1.5442630e+00   3.7397205e-01
   1.5453598e+00   3.7397205e-01
   1.5464566e+00   3.7397205e-01
   1.5475533e+00   3.7397205e-01
   1.5486501e+00   3.7397205e-01
   1.5497469e+00   3.7397205e-01
   1.5508437e+00   3.7397205e-01
   1.5519404e+00   3.7397205e-01
   1.5530372e+00   3.7397205e-01
   1.5541340e+00   3.7397205e-01
   1.5552308e+00   3.7397205e-01
   1.5563276e+00   3.7397205e-01
   1.5574243e+00   3.7397205e-01
   1.5585211e+00   3.7397205e-01
   1.5596179e+00   3.7397205e-01
   1.5607147e+00   3.7397205e-01
   1.5618114e+00   3.7397205e-01
   1.5629082e+00   3.7397205e-01
   1.5640050e+00   3.7397205e-01
   1.5651018e+00   3.7397205e-01
   1.5661986e+00   3.7397205e-01
   1.5672953e+00   3.7397205e-01
   1.5683921e+00   3.7397205e-01
   1.5694889e+00   3.7397205e-01
   1.5705857e+00   3.7397205e-01
   1.5716824e+00   3.7397205e-01
   1.5727792e+00   3.7397205e-01
   1.5738760e+00   3.7397205e-01
   1.5749728e+00   3.7397205e-01
   1.5760696e+00   3.7397205e-01
   1.5771663e+00   3.7397205e-01
   1.5782631e+00   3.7397205e-01
   1.5793599e+00   3.7397205e-01
   1.5804567e+00   3.7397205e-01
   1.5815534e+00   3.7397205e-01
   1.5826502e+00   3.7397205e-01
   1.5837470e+00   3.7397205e-01
   1.5848438e+00   3.7397205e-01
   1.5859406e+00   3.7397205e-01
   1.5870373e+00   3.7397205e-01
   1.5881341e+00   3.7397205e-01
   1.5892309e+00   3.7397205e-01
   1.5903277e+00   3.7397205e-01
   1.5914244e+00   3.7397205e-01
   1.5925212e+00   3.7397205e-01
   1.5936180e+00   3.7397205e-01
   1.5947148e+00   3.7397205e-01
   1.5958116e+00   3.7397205e-01
   1.5969083e+00   3.7397205e-01
   1.5980051e+00   3.7397205e-01
   1.5991019e+00   3.7397205e-01
   1.6001987e+00   3.7397205e-01
   1.6012954e+00   3.7397205e-01
   1.6023922e+00   3.7397205e-01
   1.6034890e+00   3.7397205e-01
   1.6045858e+00   3.7397205e-01
   1.6056826e+00   3.7397205e-01
   1.6067793e+00   3.7397205e-01
   1.6078761e+00   3.7397205e-01
   1.6089729e+00   3.7397205e-01
   1.6100697e+00   3.7397205e-01
   1.6111664e+00   3.7397205e-01
   1.6122632e+00   3.7397205e-01
   1.6133600e+00   3.7397205e-01
   1.6144568e+00   3.7397205e-01
   1.6155536e+00   3.7397205e-01
   1.6166503e+00   3.7397205e-01
   1.6177471e+00   3.7397205e-01
   1.6188439e+00   3.7397205e-01
   1.6199407e+00   3.7397205e-01
   1.6210374e+00   3.7397205e-01
   1.6221342e+00   3.7397205e-01
   1.6232310e+00   3.7397205e-01
   1.6243278e+00   3.7397205e-01
   1.6254246e+00   3.7397205e-01
   1.6265213e+00   3.7397205e-01
   1.6276181e+00   3.7397205e-01
   1.6287149e+00   3.7397205e-01
   1.6298117e+00   3.7397205e-01
   1.6309084e+00   3.7397205e-01
   1.6320052e+00   3.7397205e-01
   1.6331020e+00   3.7397205e-01
   1.6341988e+00   3.7397205e-01
   1.6352956e+00   3.7397205e-01
   1.6363923e+00   3.7397205e-01
   1.6374891e+00   3.7397205e-01
   1.6385859e+00   3.7397205e-01
   1.6396827e+00   3.7397205e-01
   1.6407794e+00   3.7397205e-01
   1.6418762e+00   3.7397205e-01
   1.6429730e+00   3.7397205e-01
   1.6440698e+00   3.7397205e-01
   1.6451666e+00   3.7397205e-01
   1.6462633e+00   3.7397205e-01
   1.6473601e+00   3.7397205e-01
   1.6484569e+00   3.7397205e-01
   1.6495537e+00   3.7397205e-01
   1.6506504e+00   3.7397205e-01
   1.6517472e+00   3.7397205e-01
   1.6528440e+00   3.7397205e-01
   1.6539408e+00   3.7397205e-01
   1.6550376e+00   3.7397205e-01
   1.6561343e+00   3.7397205e-01
   1.6572311e+00   3.7397205e-01
   1.6583279e+00   3.7397205e-01
   1.6594247e+00   3.7397205e-01
   1.6605214e+00   3.7397205e-01
   1.6616182e+00   3.7397205e-01
   1.6627150e+00   3.7397205e-01
   1.6638118e+00   3.7397205e-01
   1.6649086e+00   3.7397205e-01
   1.6660053e+00   3.7397205e-01
   1.6671021e+00   3.7397205e-01
   1.6681989e+00   3.7397205e-01
   1.6692957e+00   3.7397205e-01
   1.6703924e+00   3.7397205e-01
   1.6714892e+00   3.7397205e-01
   1.6725860e+00   3.7397205e-01
   1.6736828e+00   3.7397205e-01
   1.6747796e+00   3.7397205e-01
   1.6758763e+00   3.7397205e-01
   1.6769731e+00   3.7397205e-01
   1.6780699e+00   3.7397205e-01
   1.6791667e+00   3.7397205e-01
   1.6802634e+00   3.7397205e-01
   1.6813602e+00   3.7397205e-01
   1.6824570e+00   3.7397205e-01
   1.6835538e+00   3.7397205e-01
   1.6846506e+00   3.7397205e-01
   1.6857473e+00   3.7397205e-01
   1.6868441e+00   3.7397205e-01
   1.6879409e+00   3.7397205e-01
   1.6890377e+00   3.7397205e-01
   1.6901344e+00   3.7397205e-01
   1.6912312e+00   3.7397205e-01
   1.6923280e+00   3.7397205e-01
   1.6934248e+00   3.7397205e-01
   1.6945216e+00   3.7397205e-01
   1.6956183e+00   3.7397205e-01
   1.6967151e+00   3.7397205e-01
   1.6978119e+00   3.7397205e-01
   1.6989087e+00   3.7397205e-01
   1.7000054e+00   3.7397205e-01
   1.7011022e+00   3.7397205e-01
   1.7021990e+00   3.7397205e-01
   1.7032958e+00   3.7397205e-01
   1.7043926e+00   3.7397205e-01
   1.7054893e+00   3.7397205e-01
   1.7065861e+00   3.7397205e-01
   1.7076829e+00   3.7397205e-01
   1.7087797e+00   3.7397205e-01
   1.7098764e+00   3.7397205e-01
   1.7109732e+00   3.7397205e-01
   1.7120700e+00   3.7397205e-01
   1.7131668e+00   3.7397205e-01
   1.7142635e+00   3.7397205e-01
   1.7153603e+00   3.7397205e-01
   1.7164571e+00   3.7397205e-01
   1.7175539e+00   3.7397205e-01
   1.7186507e+00   3.7397205e-01
   1.7197474e+00   3.7397205e-01
   1.7208442e+00   3.7397205e-01
   1.7219410e+00   3.7397205e-01
   1.7230378e+00   3.7397205e-01
   1.7241345e+00   3.7397205e-01
   1.7252313e+00   3.7397205e-01
   1.7263281e+00   3.7397205e-01
   1.7274249e+00   3.7397205e-01
   1.7285217e+00   3.7397205e-01
   1.7296184e+00   3.7397205e-01
   1.7307152e+00   3.7397205e-01
   1.7318120e+00   3.7397205e-01
   1.7329088e+00   3.7397205e-01
   1.7340055e+00   3.7397205e-01
   1.7351023e+00   3.7397205e-01
   1.7361991e+00   3.7397205e-01
   1.7372959e+00   3.7397205e-01
   1.7383927e+00   3.7397205e-01
   1.7394894e+00   3.7397205e-01
   1.7405862e+00   3.7397205e-01
   1.7416830e+00   3.7397205e-01
   1.7427798e+00   3.7397205e-01
   1.7438765e+00   3.7397205e-01
   1.7449733e+00   3.7397205e-01
   1.7460701e+00   3.7397205e-01
   1.7471669e+00   3.7397205e-01
   1.7482637e+00   3.7397205e-01
   1.7493604e+00   3.7397205e-01
   1.7504572e+00   3.7397205e-01
   1.7515540e+00   3.7397205e-01
   1.7526508e+00   3.7397205e-01
   1.7537475e+00   3.7397205e-01
   1.7548443e+00   3.7397205e-01
   1.7559411e+00   3.7397205e-01
   1.7570379e+00   3.7397205e-01
   1.7581347e+00   3.7397205e-01
   1.7592314e+00   3.7397205e-01
   1.7603282e+00   3.7397205e-01
   1.7614250e+00   3.7397205e-01
   1.7625218e+00   3.7397205e-01
   1.7636185e+00   3.7397205e-01
   1.7647153e+00   3.7397205e-01
   1.7658121e+00   3.7397205e-01
   1.7669089e+00   3.7397205e-01
   1.7680057e+00   3.7397205e-01
   1.7691024e+00   3.7397205e-01
   1.7701992e+00   3.7397205e-01
   1.7712960e+00   3.7397205e-01
   1.7723928e+00   3.7397205e-01
   1.7734895e+00   3.7397205e-01
   1.7745863e+00   3.7397205e-01
   1.7756831e+00   3.7397205e-01
   1.7767799e+00   3.7397205e-01
   1.7778767e+00   3.7397205e-01
   1.7789734e+00   3.7397205e-01
   1.7800702e+00   3.7397205e-01
   1.7811670e+00   3.7397205e-01
   1.7822638e+00   3.7397205e-01
   1.7833605e+00   3.7397205e-01
   1.7844573e+00   3.7397205e-01
   1.7855541e+00   3.7397205e-01
   1.7866509e+00   3.7397205e-01
   1.7877477e+00   3.7397205e-01
   1.7888444e+00   3.7397205e-01
   1.7899412e+00   3.7397205e-01
   1.7910380e+00   3.7397205e-01
   1.7921348e+00   3.7397205e-01
   1.7932315e+00   3.7397205e-01
   1.7943283e+00   3.7397205e-01
   1.7954251e+00   3.7397205e-01
   1.7965219e+00   3.7397205e-01
   1.7976187e+00   3.7397205e-01
   1.7987154e+00   3.7397205e-01
   1.7998122e+00   3.7397205e-01
   1.8009090e+00   3.7397205e-01
   1.8020058e+00   3.7397205e-01
   1.8031025e+00   3.7397205e-01
   1.8041993e+00   3.7397205e-01
   1.8052961e+00   3.7397205e-01
   1.8063929e+00   3.7397205e-01
   1.8074897e+00   3.7397205e-01
   1.8085864e+00   3.7397205e-01
   1.8096832e+00   3.7397205e-01
   1.8107800e+00   3.7397205e-01
   1.8118768e+00   3.7397205e-01
   1.8129735e+00   3.7397205e-01
   1.8140703e+00   3.7397205e-01
   1.8151671e+00   3.7397205e-01
   1.8162639e+00   3.7397205e-01
   1.8173607e+00   3.7397205e-01
   1.8184574e+00   3.7397205e-01
   1.8195542e+00   3.7397205e-01
   1.8206510e+00   3.7397205e-01
   1.8217478e+00   3.7397205e-01
   1.8228445e+00   3.7397205e-01
   1.8239413e+00   3.7397205e-01
   1.8250381e+00   3.7397205e-01
   1.8261349e+00   3.7397205e-01
   1.8272317e+00   3.7397205e-01
   1.8283284e+00   3.7397205e-01
   1.8294252e+00   3.7397205e-01
   1.8305220e+00   3.7397205e-01
   1.8316188e+00   3.7397205e-01
   1.8327155e+00   3.7397205e-01
   1.8338123e+00   3.7397205e-01
   1.8349091e+00   3.7397205e-01
   1.8360059e+00   3.7397205e-01
   1.8371027e+00   3.7397205e-01
   1.8381994e+00   3.7397205e-01
   1.8392962e+00   3.7397205e-01
   1.8403930e+00   3.7397205e-01
   1.8414898e+00   3.7397205e-01
   1.8425865e+00   3.7397205e-01
   1.8436833e+00   3.7397205e-01
   1.8447801e+00   3.7397205e-01
   1.8458769e+00   3.7397205e-01
   1.8469737e+00   3.7397205e-01
   1.8480704e+00   3.7397205e-01
   1.8491672e+00   3.7397205e-01
   1.8502640e+00   3.7397205e-01
   1.8513608e+00   3.7397205e-01
   1.8524575e+00   3.7397205e-01
   1.8535543e+00   3.7397205e-01
   1.8546511e+00   3.7397205e-01
   1.8557479e+00   3.7397205e-01
   1.8568447e+00   3.7397205e-01
   1.8579414e+00   3.7397205e-01
   1.8590382e+00   3.7397205e-01
   1.8601350e+00   3.7397205e-01
   1.8612318e+00   3.7397205e-01
   1.8623285e+00   3.7397205e-01
   1.8634253e+00   3.7397205e-01
   1.8645221e+00   3.7397205e-01
   1.8656189e+00   3.7397205e-01
   1.8667157e+00   3.7397205e-01
   1.8678124e+00   3.7397205e-01
   1.8689092e+00   3.7397205e-01
   1.8700060e+00   3.7397205e-01
   1.8711028e+00   3.7397205e-01
   1.8721995e+00   3.7397205e-01
   1.8732963e+00   3.7397205e-01
   1.8743931e+00   3.7397205e-01
   1.8754899e+00   3.7397205e-01
   1.8765866e+00   3.7397205e-01
   1.8776834e+00   3.7397205e-01
   1.8787802e+00   3.7397205e-01
   1.8798770e+00   3.7397205e-01
   1.8809738e+00   3.7397205e-01
   1.8820705e+00   3.7397205e-01
   1.8831673e+00   3.7397205e-01
   1.8842641e+00   3.7397205e-01
   1.8853609e+00   3.7397205e-01
   1.8864576e+00   3.7397205e-01
   1.8875544e+00   3.7397205e-01
   1.8886512e+00   3.7397205e-01
   1.8897480e+00   3.7397205e-01
   1.8908448e+00   3.7397205e-01
   1.8919415e+00   3.7397205e-01
   1.8930383e+00   3.7397205e-01
   1.8941351e+00   3.7397205e-01
   1.8952319e+00   3.7397205e-01
   1.8963286e+00   3.7397205e-01
   1.8974254e+00   3.7397205e-01
   1.8985222e+00   3.7397205e-01
   1.8996190e+00   3.7397205e-01
   1.9007158e+00   3.7397205e-01
   1.9018125e+00   3.7397205e-01
   1.9029093e+00   3.7397205e-01
   1.9040061e+00   3.7397205e-01
   1.9051029e+00   3.7397205e-01
   1.9061996e+00   3.7397205e-01
   1.9072964e+00   3.7397205e-01
   1.9083932e+00   3.7397205e-01
   1.9094900e+00   3.7397205e-01
   1.9105868e+00   3.7397205e-01
   1.9116835e+00   3.7397205e-01
   1.9127803e+00   3.7397205e-01
   1.9138771e+00   3.7397205e-01
   1.9149739e+00   3.7397205e-01
   1.9160706e+00   3.7397205e-01
   1.9171674e+00   3.7397205e-01
   1.9182642e+00   3.7397205e-01
   1.9193610e+00   3.7397205e-01
   1.9204578e+00   3.7397205e-01
   1.9215545e+00   3.7397205e-01
   1.9226513e+00   3.7397205e-01
   1.9237481e+00   3.7397205e-01
   1.9248449e+00   3.7397205e-01
   1.9259416e+00   3.7397205e-01
   1.9270384e+00   3.7397205e-01
   1.9281352e+00   3.7397205e-01
   1.9292320e+00   3.7397205e-01
   1.9303288e+00   3.7397205e-01
   1.9314255e+00   3.7397205e-01
   1.9325223e+00   3.7397205e-01
   1.9336191e+00   3.7397205e-01
   1.9347159e+00   3.7397205e-01
   1.9358126e+00   3.7397205e-01
   1.9369094e+00   3.7397205e-01
   1.9380062e+00   3.7397205e-01
   1.9391030e+00   3.7397205e-01
   1.9401998e+00   3.7397205e-01
   1.9412965e+00   3.7397205e-01
   1.9423933e+00   3.7397205e-01
   1.9434901e+00   3.7397205e-01
   1.9445869e+00   3.7397205e-01
   1.9456836e+00   3.7397205e-01
   1.9467804e+00   3.7397205e-01
   1.9478772e+00   3.7397205e-01
   1.9489740e+00   3.7397205e-01
   1.9500708e+00   3.7397205e-01
   1.9511675e+00   3.7397205e-01
   1.9522643e+00   3.7397205e-01
   1.9533611e+00   3.7397205e-01
   1.9544579e+00   3.7397205e-01
   1.9555546e+00   3.7397205e-01
   1.9566514e+00   3.7397205e-01
   1.9577482e+00   3.7397205e-01
   1.9588450e+00   3.7397205e-01
   1.9599418e+00   3.7397205e-01
   1.9610385e+00   3.7397205e-01
   1.9621353e+00   3.7397205e-01
   1.9632321e+00   3.7397205e-01
   1.9643289e+00   3.7397205e-01
   1.9654256e+00   3.7397205e-01
   1.9665224e+00   3.7397205e-01
   1.9676192e+00   3.7397205e-01
   1.9687160e+00   3.7397205e-01
   1.9698128e+00   3.7397205e-01
   1.9709095e+00   3.7397205e-01
   1.9720063e+00   3.7397205e-01
   1.9731031e+00   3.7397205e-01
   1.9741999e+00   3.7397205e-01
   1.9752966e+00   3.7397205e-01
   1.9763934e+00   3.7397205e-01
   1.9774902e+00   3.7397205e-01
   1.9785870e+00   3.7397205e-01
   1.9796838e+00   3.7397205e-01
   1.9807805e+00   3.7397205e-01
   1.9818773e+00   3.7397205e-01
   1.9829741e+00   3.7397205e-01
   1.9840709e+00   3.7397205e-01
   1.9851676e+00   3.7397205e-01
   1.9862644e+00   3.7397205e-01
   1.9873612e+00   3.7397205e-01
   1.9884580e+00   3.7397205e-01
   1.9895548e+00   3.7397205e-01
   1.9906515e+00   3.7397205e-01
   1.9917483e+00   3.7397205e-01
   1.9928451e+00   3.7397205e-01
   1.9939419e+00   3.7397205e-01
   1.9950386e+00   3.7397205e-01
   1.9961354e+00   3.7397205e-01
   1.9972322e+00   3.7397205e-01
   1.9983290e+00   3.7397205e-01
   1.9994258e+00   3.7397205e-01
   2.0005225e+00   3.7397205e-01
   2.0016193e+00   3.7397205e-01
   2.0027161e+00   3.7397205e-01
   2.0038129e+00   3.7397205e-01
   2.0049096e+00   3.7397205e-01
   2.0060064e+00   3.7397205e-01
   2.0071032e+00   3.7397205e-01
   2.0082000e+00   3.7397205e-01
   2.0092968e+00   3.7397205e-01
   2.0103935e+00   3.7397205e-01
   2.0114903e+00   3.7397205e-01
   2.0125871e+00   3.7397205e-01
   2.0136839e+00   3.7397205e-01
   2.0147806e+00   3.7397205e-01
   2.0158774e+00   3.7397205e-01
   2.0169742e+00   3.7397205e-01
   2.0180710e+00   3.7397205e-01
   2.0191678e+00   3.7397205e-01
   2.0202645e+00   3.7397205e-01
   2.0213613e+00   3.7397205e-01
   2.0224581e+00   3.7397205e-01
   2.0235549e+00   3.7397205e-01
   2.0246516e+00   3.7397205e-01
   2.0257484e+00   3.7397205e-01
   2.0268452e+00   3.7397205e-01
   2.0279420e+00   3.7397205e-01
   2.0290388e+00   3.7397205e-01
   2.0301355e+00   3.7397205e-01
   2.0312323e+00   3.7397205e-01
   2.0323291e+00   3.7397205e-01
   2.0334259e+00   3.7397205e-01
   2.0345226e+00   3.7397205e-01
   2.0356194e+00   3.7397205e-01
   2.0367162e+00   3.7397205e-01
   2.0378130e+00   3.7397205e-01
   2.0389097e+00   3.7397205e-01
   2.0400065e+00   3.7397205e-01
   2.0411033e+00   3.7397205e-01
   2.0422001e+00   3.7397205e-01
   2.0432969e+00   3.7397205e-01
   2.0443936e+00   3.7397205e-01
   2.0454904e+00   3.7397205e-01
   2.0465872e+00   3.7397205e-01
   2.0476840e+00   3.7397205e-01
   2.0487807e+00   3.7397205e-01
   2.0498775e+00   3.7397205e-01
   2.0509743e+00   3.7397205e-01
   2.0520711e+00   3.7397205e-01
   2.0531679e+00   3.7397205e-01
   2.0542646e+00   3.7397205e-01
   2.0553614e+00   3.7397205e-01
   2.0564582e+00   3.7397205e-01
   2.0575550e+00   3.7397205e-01
   2.0586517e+00   3.7397205e-01
   2.0597485e+00   3.7397205e-01
   2.0608453e+00   3.7397205e-01
   2.0619421e+00   3.7397205e-01
   2.0630389e+00   3.7397205e-01
   2.0641356e+00   3.7397205e-01
   2.0652324e+00   3.7397205e-01
   2.0663292e+00   3.7397205e-01
   2.0674260e+00   3.7397205e-01
   2.0685227e+00   3.7397205e-01
   2.0696195e+00   3.7397205e-01
   2.0707163e+00   3.7397205e-01
   2.0718131e+00   3.7397205e-01
   2.0729099e+00   3.7397205e-01
   2.0740066e+00   3.7397205e-01
   2.0751034e+00   3.7397205e-01
   2.0762002e+00   3.7397205e-01
   2.0772970e+00   3.7397205e-01
   2.0783937e+00   3.7397205e-01
   2.0794905e+00   3.7397205e-01
   2.0805873e+00   3.7397205e-01
   2.0816841e+00   3.7397205e-01
   2.0827809e+00   3.7397205e-01
   2.0838776e+00   3.7397205e-01
   2.0849744e+00   3.7397205e-01
   2.0860712e+00   3.7397205e-01
   2.0871680e+00   3.7397205e-01
   2.0882647e+00   3.7397205e-01
   2.0893615e+00   3.7397205e-01
   2.0904583e+00   3.7397205e-01
   2.0915551e+00   3.7397205e-01
   2.0926519e+00   3.7397205e-01
   2.0937486e+00   3.7397205e-01
   2.0948454e+00   3.7397205e-01
   2.0959422e+00   3.7397205e-01
   2.0970390e+00   3.7397205e-01
   2.0981357e+00   3.7397205e-01
   2.0992325e+00   3.7397205e-01
   2.1003293e+00   3.7397205e-01
   2.1014261e+00   3.7397205e-01
   2.1025229e+00   3.7397205e-01
   2.1036196e+00   3.7397205e-01
   2.1047164e+00   3.7397205e-01
   2.1058132e+00   3.7397205e-01
   2.1069100e+00   3.7397205e-01
   2.1080067e+00   3.7397205e-01
   2.1091035e+00   3.7397205e-01
   2.1102003e+00   3.7397205e-01
   2.1112971e+00   3.7397205e-01
   2.1123939e+00   3.7397205e-01
   2.1134906e+00   3.7397205e-01
   2.1145874e+00   3.7397205e-01
   2.1156842e+00   3.7397205e-01
   2.1167810e+00   3.7397205e-01
   2.1178777e+00   3.7397205e-01
   2.1189745e+00   3.7397205e-01
   2.1200713e+00   3.7397205e-01
   2.1211681e+00   3.7397205e-01
   2.1222649e+00   3.7397205e-01
   2.1233616e+00   3.7397205e-01
   2.1244584e+00   3.7397205e-01
   2.1255552e+00   3.7397205e-01
   2.1266520e+00   3.7397205e-01
   2.1277487e+00   3.7397205e-01
   2.1288455e+00   3.7397205e-01
   2.1299423e+00   3.7397205e-01
   2.1310391e+00   3.7397205e-01
   2.1321359e+00   3.7397205e-01
   2.1332326e+00   3.7397205e-01
   2.1343294e+00   3.7397205e-01
   2.1354262e+00   3.7397205e-01
   2.1365230e+00   3.7397205e-01
   2.1376197e+00   3.7397205e-01
   2.1387165e+00   3.7397205e-01
   2.1398133e+00   3.7397205e-01
   2.1409101e+00   3.7397205e-01
   2.1420069e+00   3.7397205e-01
   2.1431036e+00   3.7397205e-01
   2.1442004e+00   3.7397205e-01
   2.1452972e+00   3.7397205e-01
   2.1463940e+00   3.7397205e-01
   2.1474907e+00   3.7397205e-01
   2.1485875e+00   3.7397205e-01
   2.1496843e+00   3.7397205e-01
   2.1507811e+00   3.7397205e-01
   2.1518779e+00   3.7397205e-01
   2.1529746e+00   3.7397205e-01
   2.1540714e+00   3.7397205e-01
   2.1551682e+00   3.7397205e-01
   2.1562650e+00   3.7397205e-01
   2.1573617e+00   3.7397205e-01
   2.1584585e+00   3.7397205e-01
   2.1595553e+00   3.7397205e-01
   2.1606521e+00   3.7397205e-01
   2.1617489e+00   3.7397205e-01
   2.1628456e+00   3.7397205e-01
   2.1639424e+00   3.7397205e-01
   2.1650392e+00   3.7397205e-01
   2.1661360e+00   3.7397205e-01
   2.1672327e+00   3.7397205e-01
   2.1683295e+00   3.7397205e-01
   2.1694263e+00   3.7397205e-01
   2.1705231e+00   3.7397205e-01
   2.1716199e+00   3.7397205e-01
   2.1727166e+00   3.7397205e-01
   2.1738134e+00   3.7397205e-01
   2.1749102e+00   3.7397205e-01
   2.1760070e+00   3.7397205e-01
   2.1771037e+00   3.7397205e-01
   2.1782005e+00   3.7397205e-01
   2.1792973e+00   3.7397205e-01
   2.1803941e+00   3.7397205e-01
   2.1814909e+00   3.7397205e-01
   2.1825876e+00   3.7397205e-01
   2.1836844e+00   3.7397205e-01
   2.1847812e+00   3.7397205e-01
   2.1858780e+00   3.7397205e-01
   2.1869747e+00   3.7397205e-01
   2.1880715e+00   3.7397205e-01
   2.1891683e+00   3.7397205e-01
   2.1902651e+00   3.7397205e-01
   2.1913619e+00   3.7397205e-01
   2.1924586e+00   3.7397205e-01


==> Fig_nd/Wavy_PSO.txt <==
   0.0000000e+00   7.6359485e-01
   5.9293542e-03   7.6231951e-01
   1.1858708e-02   7.5591540e-01
   1.7788063e-02   7.5474336e-01
   2.3717417e-02   7.4554444e-01
   2.9646771e-02   7.4109721e-01
   3.5576125e-02   7.3089280e-01
   4.1505479e-02   7.2683714e-01
   4.7434834e-02   7.1925221e-01
   5.3364188e-02   7.0946885e-01
   5.9293542e-02   7.0661545e-01
   6.5222896e-02   6.9958288e-01
   7.1152250e-02   6.8962847e-01
   7.7081605e-02   6.8082017e-01
   8.3010959e-02   6.7616373e-01
   8.8940313e-02   6.6233261e-01
   9.4869667e-02   6.5913031e-01
   1.0079902e-01   6.4778022e-01
   1.0672838e-01   6.3217778e-01
   1.1265773e-01   6.2164773e-01
   1.1858708e-01   6.1903979e-01
   1.2451644e-01   6.0558832e-01
   1.3044579e-01   5.9671800e-01
   1.3637515e-01   5.8918654e-01
   1.4230450e-01   5.6853156e-01
   1.4823385e-01   5.5483362e-01
   1.5416321e-01   5.4409605e-01
   1.6009256e-01   5.2614896e-01
   1.6602192e-01   5.1448199e-01
   1.7195127e-01   5.0830936e-01
   1.7788063e-01   4.9472352e-01
   1.8380998e-01   4.8456127e-01
   1.8973933e-01   4.6816200e-01
   1.9566869e-01   4.5916701e-01
   2.0159804e-01   4.4532546e-01
   2.0752740e-01   4.3503494e-01
   2.1345675e-01   4.2582655e-01
   2.1938611e-01   4.1036381e-01
   2.2531546e-01   4.0354953e-01
   2.3124481e-01   3.9341878e-01
   2.3717417e-01   3.8376712e-01
   2.4310352e-01   3.7993760e-01
   2.4903288e-01   3.7460862e-01
   2.5496223e-01   3.6784152e-01
   2.6089158e-01   3.5954299e-01
   2.6682094e-01   3.5646696e-01
   2.7275029e-01   3.4557001e-01
   2.7867965e-01   3.4067859e-01
   2.8460900e-01   3.3687852e-01
   2.9053836e-01   3.3056922e-01
   2.9646771e-01   3.2559781e-01
   3.0239706e-01   3.2104334e-01
   3.0832642e-01   3.1716612e-01
   3.1425577e-01   3.1221140e-01
   3.2018513e-01   3.0740300e-01
   3.2611448e-01   3.0454480e-01
   3.3204383e-01   3.0231452e-01
   3.3797319e-01   2.9962872e-01
   3.4390254e-01   2.9522962e-01
   3.4983190e-01   2.9364691e-01
   3.5576125e-01   2.8859552e-01
   3.6169061e-01   2.8659756e-01
   3.6761996e-01   2.8563827e-01
   3.7354931e-01   2.8380823e-01
   3.7947867e-01   2.7906695e-01
   3.8540802e-01   2.7803834e-01
   3.9133738e-01   2.7591001e-01
   3.9726673e-01   2.7271521e-01
   4.0319609e-01   2.6964481e-01
   4.0912544e-01   2.6934809e-01
   4.1505479e-01   2.6766353e-01
   4.2098415e-01   2.6749228e-01
   4.2691350e-01   2.6631812e-01
   4.3284286e-01   2.6413409e-01
   4.3877221e-01   2.6259957e-01
   4.4470156e-01   2.6195635e-01
   4.5063092e-01   2.6146353e-01
   4.5656027e-01   2.6070821e-01
   4.6248963e-01   2.5975824e-01
   4.6841898e-01   2.5753545e-01
   4.7434834e-01   2.5693856e-01
   4.8027769e-01   2.5205114e-01
   4.8620704e-01   2.4670842e-01
   4.9213640e-01   2.4577061e-01
   4.9806575e-01   2.4482254e-01
   5.0399511e-01   2.4316196e-01
   5.0992446e-01   2.4228312e-01
   5.1585382e-01   2.4209170e-01
   5.2178317e-01   2.4194140e-01
   5.2771252e-01   2.4174730e-01
   5.3364188e-01   2.4051400e-01
   5.3957123e-01   2.3915444e-01
   5.4550059e-01   2.3907250e-01
   5.5142994e-01   2.3907195e-01
   5.5735929e-01   2.3906478e-01
   5.6328865e-01   2.3905590e-01
   5.6921800e-01   2.3816998e-01
   5.7514736e-01   2.3709726e-01
   5.8107671e-01   2.3572432e-01
   5.8700607e-01   2.3484173e-01
   5.9293542e-01   2.3361111e-01
   5.9886477e-01   2.3358812e-01
   6.0479413e-01   2.3286090e-01
   6.1072348e-01   2.3179470e-01
   6.1665284e-01   2.3166765e-01
   6.2258219e-01   2.3155730e-01
   6.2851154e-01   2.3093718e-01
   6.3444090e-01   2.3087612e-01
   6.4037025e-01   2.3085804e-01
   6.4629961e-01   2.3044617e-01
   6.5222896e-01   2.3019080e-01
   6.5815832e-01   2.3019080e-01
   6.6408767e-01   2.2998439e-01
   6.7001702e-01   2.2994066e-01
   6.7594638e-01   2.2942296e-01
   6.8187573e-01   2.2938963e-01
   6.8780509e-01   2.2934851e-01
   6.9373444e-01   2.2932574e-01
   6.9966380e-01   2.2931555e-01
   7.0559315e-01   2.2880279e-01
   7.1152250e-01   2.2879333e-01
   7.1745186e-01   2.2878703e-01
   7.2338121e-01   2.2878186e-01
   7.2931057e-01   2.2877842e-01
   7.3523992e-01   2.2776650e-01
   7.4116927e-01   2.2770532e-01
   7.4709863e-01   2.2700133e-01
   7.5302798e-01   2.2448378e-01
   7.5895734e-01   2.2432023e-01
   7.6488669e-01   2.2429591e-01
   7.7081605e-01   2.2246184e-01
   7.7674540e-01   2.2246181e-01
   7.8267475e-01   2.2245809e-01
   7.8860411e-01   2.2244184e-01
   7.9453346e-01   2.2243684e-01
   8.0046282e-01   2.2242941e-01
   8.0639217e-01   2.2241621e-01
   8.1232152e-01   2.2240775e-01
   8.1825088e-01   2.2240588e-01
   8.2418023e-01   2.2239694e-01
   8.3010959e-01   2.2158014e-01
   8.3603894e-01   2.2093171e-01
   8.4196830e-01   2.2092570e-01
   8.4789765e-01   2.2091850e-01
   8.5382700e-01   2.2091361e-01
   8.5975636e-01   2.1876393e-01
   8.6568571e-01   2.1875289e-01
   8.7161507e-01   2.1874534e-01
   8.7754442e-01   2.1874235e-01
   8.8347378e-01   2.1874008e-01
   8.8940313e-01   2.1873220e-01
   8.9533248e-01   2.1872928e-01
   9.0126184e-01   2.1872848e-01
   9.0719119e-01   2.1872722e-01
   9.1312055e-01   2.1844978e-01
   9.1904990e-01   2.1777852e-01
   9.2497925e-01   2.1560100e-01
   9.3090861e-01   2.1413044e-01
   9.3683796e-01   2.1290284e-01
   9.4276732e-01   2.1269240e-01
   9.4869667e-01   2.1269240e-01
   9.5462603e-01   2.1269240e-01
   9.6055538e-01   2.1269039e-01
   9.6648473e-01   2.1268637e-01
   9.7241409e-01   2.1267944e-01
   9.7834344e-01   2.1267533e-01
   9.8427280e-01   2.1266188e-01
   9.9020215e-01   2.1266188e-01
   9.9613150e-01   2.1265615e-01
   1.0020609e+00   2.1265615e-01
   1.0079902e+00   2.1265586e-01
   1.0139196e+00   2.1265526e-01
   1.0198489e+00   2.1265494e-01
   1.0257783e+00   2.1265469e-01
   1.0317076e+00   2.1265454e-01
   1.0376370e+00   2.1265380e-01
   1.0435663e+00   2.1265342e-01
   1.0494957e+00   2.1265307e-01
   1.0554250e+00   2.1265299e-01
   1.0613544e+00   2.1265275e-01
   1.0672838e+00   2.1265225e-01
   1.0732131e+00   2.1265205e-01
   1.0791425e+00   2.1265188e-01
   1.0850718e+00   2.1265181e-01
   1.0910012e+00   2.1265162e-01
   1.0969305e+00   2.1265152e-01
   1.1028599e+00   2.1265146e-01
   1.1087892e+00   2.1265139e-01
   1.1147186e+00   2.1265135e-01
   1.1206479e+00   2.1265132e-01
   1.1265773e+00   2.1265131e-01
   1.1325067e+00   2.1265129e-01
   1.1384360e+00   2.1265127e-01
   1.1443654e+00   2.1265126e-01
   1.1502947e+00   2.1265125e-01
   1.1562241e+00   2.1265123e-01
   1.1621534e+00   2.1265123e-01
   1.1680828e+00   2.1265122e-01
   1.1740121e+00   2.1265121e-01
   1.1799415e+00   2.1265121e-01
   1.1858708e+00   2.1265121e-01
   1.1918002e+00   2.1265120e-01
   1.1977295e+00   2.1265120e-01
   1.2036589e+00   2.1265119e-01
   1.2095883e+00   2.1265119e-01
   1.2155176e+00   2.1265118e-01
   1.2214470e+00   2.1265118e-01
   1.2273763e+00   2.1265118e-01
   1.2333057e+00   2.1265117e-01
   1.2392350e+00   2.1230923e-01
   1.2451644e+00   2.1230922e-01
   1.2510937e+00   2.1230922e-01
   1.2570231e+00   2.1230922e-01
   1.2629524e+00   2.1230922e-01
   1.2688818e+00   2.1230922e-01
   1.2748112e+00   2.1230922e-01
   1.2807405e+00   2.1230922e-01
   1.2866699e+00   2.1230922e-01
   1.2925992e+00   2.1230922e-01
   1.2985286e+00   2.1230922e-01
   1.3044579e+00   2.1230922e-01
   1.3103873e+00   2.1230922e-01
   1.3163166e+00   2.1230922e-01
   1.3222460e+00   2.1230922e-01
   1.3281753e+00   2.1230922e-01
   1.3341047e+00   2.1230922e-01
   1.3400340e+00   2.1230922e-01
   1.3459634e+00   2.1230922e-01
   1.3518928e+00   2.1230922e-01
   1.3578221e+00   2.1165829e-01
   1.3637515e+00   2.1165829e-01
   1.3696808e+00   2.1165829e-01
   1.3756102e+00   2.1165829e-01
   1.3815395e+00   2.1165829e-01
   1.3874689e+00   2.1165829e-01
   1.3933982e+00   2.1165829e-01
   1.3993276e+00   2.1165829e-01
   1.4052569e+00   2.1165829e-01
   1.4111863e+00   2.1165829e-01
   1.4171157e+00   2.1165829e-01
   1.4230450e+00   2.1165829e-01
   1.4289744e+00   2.1136873e-01
   1.4349037e+00   2.1067534e-01
   1.4408331e+00   2.1067534e-01
   1.4467624e+00   2.1067534e-01
   1.4526918e+00   2.1067534e-01
   1.4586211e+00   2.1067534e-01
   1.4645505e+00   2.1067534e-01
   1.4704798e+00   2.1067534e-01
   1.4764092e+00   2.1067534e-01
   1.4823385e+00   2.1067534e-01
   1.4882679e+00   2.1067534e-01
   1.4941973e+00   2.1067534e-01
   1.5001266e+00   2.1067534e-01
   1.5060560e+00   2.1067534e-01
   1.5119853e+00   2.1067534e-01
   1.5179147e+00   2.1067534e-01
   1.5238440e+00   2.1067534e-01
   1.5297734e+00   2.1067534e-01
   1.5357027e+00   2.1067534e-01
   1.5416321e+00   2.1067534e-01
   1.5475614e+00   2.1067534e-01
   1.5534908e+00   2.1067534e-01
   1.5594202e+00   2.1067534e-01
   1.5653495e+00   2.1067534e-01
   1.5712789e+00   2.1067534e-01
   1.5772082e+00   2.1067534e-01
   1.5831376e+00   2.1067534e-01
   1.5890669e+00   2.1067534e-01
   1.5949963e+00   2.1067534e-01
   1.6009256e+00   2.1067534e-01
   1.6068550e+00   2.1067534e-01
   1.6127843e+00   2.1067534e-01
   1.6187137e+00   2.1067534e-01
   1.6246430e+00   2.1067534e-01
   1.6305724e+00   2.1067534e-01
   1.6365018e+00   2.1067534e-01
   1.6424311e+00   2.1067534e-01
   1.6483605e+00   2.1067534e-01
   1.6542898e+00   2.1067534e-01
   1.6602192e+00   2.1067534e-01
   1.6661485e+00   2.1067534e-01
   1.6720779e+00   2.1067534e-01
   1.6780072e+00   2.1067534e-01
   1.6839366e+00   2.1067534e-01
   1.6898659e+00   2.1067534e-01
   1.6957953e+00   2.1067534e-01
   1.7017247e+00   2.1067534e-01
   1.7076540e+00   2.1067534e-01
   1.7135834e+00   2.1067534e-01
   1.7195127e+00   2.1067534e-01
   1.7254421e+00   2.1067534e-01
   1.7313714e+00   2.1067534e-01
   1.7373008e+00   2.1067534e-01
   1.7432301e+00   2.1067534e-01
   1.7491595e+00   2.1067534e-01
   1.7550888e+00   2.1067534e-01
   1.7610182e+00   2.1067534e-01
   1.7669476e+00   2.1067534e-01
   1.7728769e+00   2.1067534e-01
   1.7788063e+00   2.1067534e-01
   1.7847356e+00   2.1067534e-01
   1.7906650e+00   2.1067534e-01
   1.7965943e+00   2.1067534e-01
   1.8025237e+00   2.1067534e-01
   1.8084530e+00   2.1067534e-01
   1.8143824e+00   2.1067534e-01
   1.8203117e+00   2.1067534e-01
   1.8262411e+00   2.1067534e-01
   1.8321704e+00   2.1067534e-01
   1.8380998e+00   2.1067534e-01
   1.8440292e+00   2.1067534e-01
   1.8499585e+00   2.1067534e-01
   1.8558879e+00   2.1067534e-01
   1.8618172e+00   2.1067534e-01
   1.8677466e+00   2.1067534e-01
   1.8736759e+00   2.1067534e-01
   1.8796053e+00   2.1067534e-01
   1.8855346e+00   2.1067534e-01
   1.8914640e+00   2.1067534e-01
   1.8973933e+00   2.1067534e-01
   1.9033227e+00   2.1067534e-01
   1.9092521e+00   2.1067534e-01
   1.9151814e+00   2.1067534e-01
   1.9211108e+00   2.1067534e-01
   1.9270401e+00   2.1067534e-01
   1.9329695e+00   2.1067534e-01
   1.9388988e+00   2.1067534e-01
   1.9448282e+00   2.1067534e-01
   1.9507575e+00   2.1067534e-01
   1.9566869e+00   2.1067534e-01
   1.9626162e+00   2.1067534e-01
   1.9685456e+00   2.1067534e-01
   1.9744749e+00   2.1067534e-01
   1.9804043e+00   2.1067534e-01
   1.9863337e+00   2.1067534e-01
   1.9922630e+00   2.1067534e-01
   1.9981924e+00   2.1067534e-01
   2.0041217e+00   2.1067534e-01
   2.0100511e+00   2.1067534e-01
   2.0159804e+00   2.1067534e-01
   2.0219098e+00   2.1067534e-01
   2.0278391e+00   2.1067534e-01
   2.0337685e+00   2.1067534e-01
   2.0396978e+00   2.1067534e-01
   2.0456272e+00   2.1067534e-01
   2.0515566e+00   2.1067534e-01
   2.0574859e+00   2.1067534e-01
   2.0634153e+00   2.1067534e-01
   2.0693446e+00   2.1067534e-01
   2.0752740e+00   2.1067534e-01
   2.0812033e+00   2.1067534e-01
   2.0871327e+00   2.1067534e-01
   2.0930620e+00   2.1067534e-01
   2.0989914e+00   2.1067534e-01
   2.1049207e+00   2.1067534e-01
   2.1108501e+00   2.1067534e-01
   2.1167794e+00   2.1067534e-01
   2.1227088e+00   2.1067534e-01
   2.1286382e+00   2.1067534e-01
   2.1345675e+00   2.1067534e-01
   2.1404969e+00   2.1067534e-01
   2.1464262e+00   2.1067534e-01
   2.1523556e+00   2.1067534e-01
   2.1582849e+00   2.1067534e-01
   2.1642143e+00   2.1067534e-01
   2.1701436e+00   2.1067534e-01
   2.1760730e+00   2.1067534e-01
   2.1820023e+00   2.1067534e-01
   2.1879317e+00   2.1067534e-01
   2.1938611e+00   2.1067534e-01
   2.1997904e+00   2.1067534e-01
   2.2057198e+00   2.1067534e-01
   2.2116491e+00   2.1067534e-01
   2.2175785e+00   2.1067534e-01
   2.2235078e+00   2.1067534e-01
   2.2294372e+00   2.1067534e-01
   2.2353665e+00   2.1067534e-01
   2.2412959e+00   2.1067534e-01
   2.2472252e+00   2.1067534e-01
   2.2531546e+00   2.1067534e-01
   2.2590839e+00   2.1067534e-01
   2.2650133e+00   2.1067534e-01
   2.2709427e+00   2.1067534e-01
   2.2768720e+00   2.1067534e-01
   2.2828014e+00   2.1067534e-01
   2.2887307e+00   2.1067534e-01
   2.2946601e+00   2.1067534e-01
   2.3005894e+00   2.1067534e-01
   2.3065188e+00   2.1067534e-01
   2.3124481e+00   2.1067534e-01
   2.3183775e+00   2.1067534e-01
   2.3243068e+00   2.1067534e-01
   2.3302362e+00   2.1067534e-01
   2.3361656e+00   2.1067534e-01
   2.3420949e+00   2.1067534e-01
   2.3480243e+00   2.1067534e-01
   2.3539536e+00   2.1067534e-01
   2.3598830e+00   2.1067534e-01
   2.3658123e+00   2.1067534e-01
   2.3717417e+00   2.1067534e-01
   2.3776710e+00   2.1067534e-01
   2.3836004e+00   2.1067534e-01
   2.3895297e+00   2.1067534e-01
   2.3954591e+00   2.1067534e-01
   2.4013884e+00   2.1067534e-01
   2.4073178e+00   2.1067534e-01
   2.4132472e+00   2.1067534e-01
   2.4191765e+00   2.1067534e-01
   2.4251059e+00   2.1067534e-01
   2.4310352e+00   2.1067534e-01
   2.4369646e+00   2.1067534e-01
   2.4428939e+00   2.1067534e-01
   2.4488233e+00   2.1067534e-01
   2.4547526e+00   2.1067534e-01
   2.4606820e+00   2.1067534e-01
   2.4666113e+00   2.1067534e-01
   2.4725407e+00   2.1067534e-01
   2.4784701e+00   2.1067534e-01
   2.4843994e+00   2.1067534e-01
   2.4903288e+00   2.1067534e-01
   2.4962581e+00   2.1067534e-01
   2.5021875e+00   2.1067534e-01
   2.5081168e+00   2.1067534e-01
   2.5140462e+00   2.1067534e-01
   2.5199755e+00   2.1067534e-01
   2.5259049e+00   2.1067534e-01
   2.5318342e+00   2.1067534e-01
   2.5377636e+00   2.1067534e-01
   2.5436930e+00   2.1067534e-01
   2.5496223e+00   2.1067534e-01
   2.5555517e+00   2.1067534e-01
   2.5614810e+00   2.1067534e-01
   2.5674104e+00   2.1067534e-01
   2.5733397e+00   2.1067534e-01
   2.5792691e+00   2.1067534e-01
   2.5851984e+00   2.1067534e-01
   2.5911278e+00   2.1067534e-01
   2.5970571e+00   2.1067534e-01
   2.6029865e+00   2.1067534e-01
   2.6089158e+00   2.1067534e-01
   2.6148452e+00   2.1067534e-01
   2.6207746e+00   2.1067534e-01
   2.6267039e+00   2.1067534e-01
   2.6326333e+00   2.1067534e-01
   2.6385626e+00   2.1067534e-01
   2.6444920e+00   2.1067534e-01
   2.6504213e+00   2.1067534e-01
   2.6563507e+00   2.1067534e-01
   2.6622800e+00   2.1067534e-01
   2.6682094e+00   2.1067534e-01
   2.6741387e+00   2.1067534e-01
   2.6800681e+00   2.1067534e-01
   2.6859975e+00   2.1067534e-01
   2.6919268e+00   2.1067534e-01
   2.6978562e+00   2.1067534e-01
   2.7037855e+00   2.1067534e-01
   2.7097149e+00   2.1067534e-01
   2.7156442e+00   2.1067534e-01
   2.7215736e+00   2.1067534e-01
   2.7275029e+00   2.1067534e-01
   2.7334323e+00   2.1067534e-01
   2.7393616e+00   2.1067534e-01
   2.7452910e+00   2.1067534e-01
   2.7512203e+00   2.1067534e-01
   2.7571497e+00   2.1067534e-01
   2.7630791e+00   2.1067534e-01
   2.7690084e+00   2.1067534e-01
   2.7749378e+00   2.1067534e-01
   2.7808671e+00   2.1067534e-01
   2.7867965e+00   2.1067534e-01
   2.7927258e+00   2.1067534e-01
   2.7986552e+00   2.1067534e-01
   2.8045845e+00   2.1067534e-01
   2.8105139e+00   2.1067534e-01
   2.8164432e+00   2.1067534e-01
   2.8223726e+00   2.1067534e-01
   2.8283020e+00   2.1067534e-01
   2.8342313e+00   2.1067534e-01
   2.8401607e+00   2.1067534e-01
   2.8460900e+00   2.1067534e-01
   2.8520194e+00   2.1067534e-01
   2.8579487e+00   2.1067534e-01
   2.8638781e+00   2.1067534e-01
   2.8698074e+00   2.1067534e-01
   2.8757368e+00   2.1067534e-01
   2.8816661e+00   2.1067534e-01
   2.8875955e+00   2.1067534e-01
   2.8935248e+00   2.1067534e-01
   2.8994542e+00   2.1067534e-01
   2.9053836e+00   2.1067534e-01
   2.9113129e+00   2.1067534e-01
   2.9172423e+00   2.1067534e-01
   2.9231716e+00   2.1067534e-01
   2.9291010e+00   2.1067534e-01
   2.9350303e+00   2.1067534e-01
   2.9409597e+00   2.1067534e-01
   2.9468890e+00   2.1067534e-01
   2.9528184e+00   2.1067534e-01
   2.9587477e+00   2.1067534e-01


==> Fig_nd/Weierstrass_CR.txt <==
   0.0000000e+00   6.7116356e+02
   2.8266695e-02   6.5413541e+02
   5.6533391e-02   6.4155233e+02
   8.4800086e-02   6.2997521e+02
   1.1306678e-01   6.2427836e+02
   1.4133348e-01   6.1994376e+02
   1.6960017e-01   6.1324621e+02
   1.9786687e-01   6.0418079e+02
   2.2613356e-01   5.9715803e+02
   2.5440026e-01   5.9184238e+02
   2.8266695e-01   5.8938901e+02
   3.1093365e-01   5.8067796e+02
   3.3920034e-01   5.7397082e+02
   3.6746704e-01   5.6860038e+02
   3.9573374e-01   5.6681718e+02
   4.2400043e-01   5.5944918e+02
   4.5226713e-01   5.5604484e+02
   4.8053382e-01   5.5265729e+02
   5.0880052e-01   5.5041049e+02
   5.3706721e-01   5.4494257e+02
   5.6533391e-01   5.4079469e+02
   5.9360060e-01   5.3461585e+02
   6.2186730e-01   5.2955840e+02
   6.5013399e-01   5.2315145e+02
   6.7840069e-01   5.1870380e+02
   7.0666738e-01   5.1240539e+02
   7.3493408e-01   5.0907386e+02
   7.6320078e-01   5.0702780e+02
   7.9146747e-01   5.0395231e+02
   8.1973417e-01   5.0116651e+02
   8.4800086e-01   4.9727791e+02
   8.7626756e-01   4.9516554e+02
   9.0453425e-01   4.9444333e+02
   9.3280095e-01   4.9052575e+02
   9.6106764e-01   4.8753148e+02
   9.8933434e-01   4.8143812e+02
   1.0176010e+00   4.7850476e+02
   1.0458677e+00   4.7643489e+02
   1.0741344e+00   4.7557231e+02
   1.1024011e+00   4.7434005e+02
   1.1306678e+00   4.7387452e+02
   1.1589345e+00   4.7092023e+02
   1.1872012e+00   4.6591887e+02
   1.2154679e+00   4.6103725e+02
   1.2437346e+00   4.6002594e+02
   1.2720013e+00   4.5873758e+02
   1.3002680e+00   4.5552410e+02
   1.3285347e+00   4.5200894e+02
   1.3568014e+00   4.5125760e+02
   1.3850681e+00   4.4966021e+02
   1.4133348e+00   4.4733770e+02
   1.4416015e+00   4.4452702e+02
   1.4698682e+00   4.4365477e+02
   1.4981349e+00   4.3948854e+02
   1.5264016e+00   4.3653158e+02
   1.5546682e+00   4.3366269e+02
   1.5829349e+00   4.3226895e+02
   1.6112016e+00   4.2631251e+02
   1.6394683e+00   4.2409812e+02
   1.6677350e+00   4.1871887e+02
   1.6960017e+00   4.1770413e+02
   1.7242684e+00   4.1496218e+02
   1.7525351e+00   4.1327576e+02
   1.7808018e+00   4.1070307e+02
   1.8090685e+00   4.0621052e+02
   1.8373352e+00   4.0360019e+02
   1.8656019e+00   3.9699978e+02
   1.8938686e+00   3.9382255e+02
   1.9221353e+00   3.9147295e+02
   1.9504020e+00   3.8867766e+02
   1.9786687e+00   3.8623804e+02
   2.0069354e+00   3.8431263e+02
   2.0352021e+00   3.8121667e+02
   2.0634688e+00   3.7726306e+02
   2.0917355e+00   3.7597449e+02
   2.1200022e+00   3.7177987e+02
   2.1482689e+00   3.6658559e+02
   2.1765355e+00   3.6447789e+02
   2.2048022e+00   3.6202426e+02
   2.2330689e+00   3.6015537e+02
   2.2613356e+00   3.5633510e+02
   2.2896023e+00   3.5471253e+02
   2.3178690e+00   3.5037324e+02
   2.3461357e+00   3.5037324e+02
   2.3744024e+00   3.4928843e+02
   2.4026691e+00   3.4851186e+02
   2.4309358e+00   3.4701180e+02
   2.4592025e+00   3.4425814e+02
   2.4874692e+00   3.3851338e+02
   2.5157359e+00   3.3621636e+02
   2.5440026e+00   3.3265079e+02
   2.5722693e+00   3.2989496e+02
   2.6005360e+00   3.2861704e+02
   2.6288027e+00   3.2532708e+02
   2.6570694e+00   3.1975703e+02
   2.6853361e+00   3.1878836e+02
   2.7136028e+00   3.1722637e+02
   2.7418695e+00   3.1326382e+02
   2.7701361e+00   3.1291440e+02
   2.7984028e+00   3.1197810e+02
   2.8266695e+00   3.0717669e+02
   2.8549362e+00   3.0399101e+02
   2.8832029e+00   3.0086543e+02
   2.9114696e+00   2.9898579e+02
   2.9397363e+00   2.9898579e+02
   2.9680030e+00   2.9792116e+02
   2.9962697e+00   2.9792116e+02
   3.0245364e+00   2.9393620e+02
   3.0528031e+00   2.9393620e+02
   3.0810698e+00   2.9182161e+02
   3.1093365e+00   2.8450939e+02
   3.1376032e+00   2.8265561e+02
   3.1658699e+00   2.8181546e+02
   3.1941366e+00   2.7846308e+02
   3.2224033e+00   2.7594700e+02
   3.2506700e+00   2.7334850e+02
   3.2789367e+00   2.7155360e+02
   3.3072034e+00   2.6740317e+02
   3.3354701e+00   2.6458173e+02
   3.3637368e+00   2.6236421e+02
   3.3920034e+00   2.6079188e+02
   3.4202701e+00   2.5919044e+02
   3.4485368e+00   2.5835437e+02
   3.4768035e+00   2.5646932e+02
   3.5050702e+00   2.5570311e+02
   3.5333369e+00   2.5454356e+02
   3.5616036e+00   2.5346519e+02
   3.5898703e+00   2.5211868e+02
   3.6181370e+00   2.4818590e+02
   3.6464037e+00   2.4661022e+02
   3.6746704e+00   2.4486603e+02
   3.7029371e+00   2.3932689e+02
   3.7312038e+00   2.3725791e+02
   3.7594705e+00   2.3469011e+02
   3.7877372e+00   2.3469011e+02
   3.8160039e+00   2.3463638e+02
   3.8442706e+00   2.3463638e+02
   3.8725373e+00   2.3319177e+02
   3.9008040e+00   2.3189844e+02
   3.9290707e+00   2.3061087e+02
   3.9573374e+00   2.2816891e+02
   3.9856041e+00   2.2533748e+02
   4.0138707e+00   2.2443304e+02
   4.0421374e+00   2.2087727e+02
   4.0704041e+00   2.2026739e+02
   4.0986708e+00   2.2000766e+02
   4.1269375e+00   2.1831155e+02
   4.1552042e+00   2.1804095e+02
   4.1834709e+00   2.1804095e+02
   4.2117376e+00   2.1804095e+02
   4.2400043e+00   2.1599721e+02
   4.2682710e+00   2.1417793e+02
   4.2965377e+00   2.1183941e+02
   4.3248044e+00   2.1183941e+02
   4.3530711e+00   2.1183941e+02
   4.3813378e+00   2.0965882e+02
   4.4096045e+00   2.0887865e+02
   4.4378712e+00   2.0799548e+02
   4.4661379e+00   2.0669811e+02
   4.4944046e+00   2.0390813e+02
   4.5226713e+00   2.0346891e+02
   4.5509380e+00   2.0250571e+02
   4.5792047e+00   2.0250571e+02
   4.6074714e+00   2.0073534e+02
   4.6357380e+00   1.9863243e+02
   4.6640047e+00   1.9860355e+02
   4.6922714e+00   1.9860355e+02
   4.7205381e+00   1.9690089e+02
   4.7488048e+00   1.9639259e+02
   4.7770715e+00   1.9500481e+02
   4.8053382e+00   1.9500481e+02
   4.8336049e+00   1.9350156e+02
   4.8618716e+00   1.9350156e+02
   4.8901383e+00   1.9235458e+02
   4.9184050e+00   1.8967352e+02
   4.9466717e+00   1.8868513e+02
   4.9749384e+00   1.8610776e+02
   5.0032051e+00   1.8561009e+02
   5.0314718e+00   1.8271785e+02
   5.0597385e+00   1.8271785e+02
   5.0880052e+00   1.8244842e+02
   5.1162719e+00   1.8188376e+02
   5.1445386e+00   1.8123790e+02
   5.1728053e+00   1.7952335e+02
   5.2010720e+00   1.7877239e+02
   5.2293386e+00   1.7877239e+02
   5.2576053e+00   1.7634114e+02
   5.2858720e+00   1.7558396e+02
   5.3141387e+00   1.7214009e+02
   5.3424054e+00   1.7214009e+02
   5.3706721e+00   1.7214009e+02
   5.3989388e+00   1.7164057e+02
   5.4272055e+00   1.7115635e+02
   5.4554722e+00   1.7115635e+02
   5.4837389e+00   1.7075224e+02
   5.5120056e+00   1.6933578e+02
   5.5402723e+00   1.6788733e+02
   5.5685390e+00   1.6787268e+02
   5.5968057e+00   1.6761981e+02
   5.6250724e+00   1.6589677e+02
   5.6533391e+00   1.6477217e+02
   5.6816058e+00   1.6477217e+02
   5.7098725e+00   1.6477217e+02
   5.7381392e+00   1.6477217e+02
   5.7664059e+00   1.6473459e+02
   5.7946726e+00   1.6377481e+02
   5.8229393e+00   1.6320524e+02
   5.8512059e+00   1.6250785e+02
   5.8794726e+00   1.6153003e+02
   5.9077393e+00   1.6067765e+02
   5.9360060e+00   1.6039480e+02
   5.9642727e+00   1.5869553e+02
   5.9925394e+00   1.5639080e+02
   6.0208061e+00   1.5639080e+02
   6.0490728e+00   1.5639080e+02
   6.0773395e+00   1.5520461e+02
   6.1056062e+00   1.5520461e+02
   6.1338729e+00   1.5483012e+02
   6.1621396e+00   1.5329491e+02
   6.1904063e+00   1.5246990e+02
   6.2186730e+00   1.5246990e+02
   6.2469397e+00   1.5246990e+02
   6.2752064e+00   1.5246990e+02
   6.3034731e+00   1.5246990e+02
   6.3317398e+00   1.5114173e+02
   6.3600065e+00   1.5005378e+02
   6.3882732e+00   1.4939307e+02
   6.4165399e+00   1.4939307e+02
   6.4448066e+00   1.4936276e+02
   6.4730732e+00   1.4936276e+02
   6.5013399e+00   1.4792818e+02
   6.5296066e+00   1.4792818e+02
   6.5578733e+00   1.4792818e+02
   6.5861400e+00   1.4792818e+02
   6.6144067e+00   1.4722293e+02
   6.6426734e+00   1.4722293e+02
   6.6709401e+00   1.4688269e+02
   6.6992068e+00   1.4434983e+02
   6.7274735e+00   1.4344342e+02
   6.7557402e+00   1.4238230e+02
   6.7840069e+00   1.4219077e+02
   6.8122736e+00   1.4195971e+02
   6.8405403e+00   1.4093882e+02
   6.8688070e+00   1.4041350e+02
   6.8970737e+00   1.3998085e+02
   6.9253404e+00   1.3998085e+02
   6.9536071e+00   1.3957919e+02
   6.9818738e+00   1.3841472e+02
   7.0101405e+00   1.3822552e+02
   7.0384072e+00   1.3806356e+02
   7.0666738e+00   1.3806356e+02
   7.0949405e+00   1.3760483e+02
   7.1232072e+00   1.3687313e+02
   7.1514739e+00   1.3503080e+02
   7.1797406e+00   1.3503080e+02
   7.2080073e+00   1.3474712e+02
   7.2362740e+00   1.3462374e+02
   7.2645407e+00   1.3426610e+02
   7.2928074e+00   1.3426610e+02
   7.3210741e+00   1.3423590e+02
   7.3493408e+00   1.3402048e+02
   7.3776075e+00   1.3402048e+02
   7.4058742e+00   1.3390185e+02
   7.4341409e+00   1.3204291e+02
   7.4624076e+00   1.3203825e+02
   7.4906743e+00   1.2933019e+02
   7.5189410e+00   1.2925888e+02
   7.5472077e+00   1.2909283e+02
   7.5754744e+00   1.2909283e+02
   7.6037411e+00   1.2909283e+02
   7.6320078e+00   1.2909283e+02
   7.6602745e+00   1.2897788e+02
   7.6885411e+00   1.2827282e+02
   7.7168078e+00   1.2827282e+02
   7.7450745e+00   1.2827282e+02
   7.7733412e+00   1.2827282e+02
   7.8016079e+00   1.2827282e+02
   7.8298746e+00   1.2827282e+02
   7.8581413e+00   1.2716860e+02
   7.8864080e+00   1.2716860e+02
   7.9146747e+00   1.2716860e+02
   7.9429414e+00   1.2716860e+02
   7.9712081e+00   1.2716860e+02
   7.9994748e+00   1.2716860e+02
   8.0277415e+00   1.2696296e+02
   8.0560082e+00   1.2696296e+02
   8.0842749e+00   1.2696296e+02
   8.1125416e+00   1.2585130e+02
   8.1408083e+00   1.2513413e+02
   8.1690750e+00   1.2512716e+02
   8.1973417e+00   1.2467305e+02
   8.2256084e+00   1.2429323e+02
   8.2538751e+00   1.2419905e+02
   8.2821418e+00   1.2419905e+02
   8.3104084e+00   1.2365388e+02
   8.3386751e+00   1.2342502e+02
   8.3669418e+00   1.2263709e+02
   8.3952085e+00   1.2263709e+02
   8.4234752e+00   1.2221022e+02
   8.4517419e+00   1.2118936e+02
   8.4800086e+00   1.2118936e+02
   8.5082753e+00   1.2055022e+02
   8.5365420e+00   1.2041846e+02
   8.5648087e+00   1.2041846e+02
   8.5930754e+00   1.2041846e+02
   8.6213421e+00   1.2041846e+02
   8.6496088e+00   1.2006627e+02
   8.6778755e+00   1.1953846e+02
   8.7061422e+00   1.1953846e+02
   8.7344089e+00   1.1930236e+02
   8.7626756e+00   1.1887090e+02
   8.7909423e+00   1.1815068e+02
   8.8192090e+00   1.1815068e+02
   8.8474757e+00   1.1815068e+02
   8.8757424e+00   1.1815068e+02
   8.9040091e+00   1.1815068e+02
   8.9322757e+00   1.1814360e+02
   8.9605424e+00   1.1814360e+02
   8.9888091e+00   1.1814360e+02
   9.0170758e+00   1.1801933e+02
   9.0453425e+00   1.1801933e+02
   9.0736092e+00   1.1797649e+02
   9.1018759e+00   1.1789064e+02
   9.1301426e+00   1.1780794e+02
   9.1584093e+00   1.1779441e+02
   9.1866760e+00   1.1748724e+02
   9.2149427e+00   1.1738125e+02
   9.2432094e+00   1.1719256e+02
   9.2714761e+00   1.1661110e+02
   9.2997428e+00   1.1618426e+02
   9.3280095e+00   1.1612648e+02
   9.3562762e+00   1.1612648e+02
   9.3845429e+00   1.1584651e+02
   9.4128096e+00   1.1584651e+02
   9.4410763e+00   1.1584651e+02
   9.4693430e+00   1.1584651e+02
   9.4976097e+00   1.1584651e+02
   9.5258763e+00   1.1584651e+02
   9.5541430e+00   1.1584651e+02
   9.5824097e+00   1.1584651e+02
   9.6106764e+00   1.1580915e+02
   9.6389431e+00   1.1489301e+02
   9.6672098e+00   1.1489301e+02
   9.6954765e+00   1.1489301e+02
   9.7237432e+00   1.1489301e+02
   9.7520099e+00   1.1481436e+02
   9.7802766e+00   1.1475516e+02
   9.8085433e+00   1.1470915e+02
   9.8368100e+00   1.1470915e+02
   9.8650767e+00   1.1396442e+02
   9.8933434e+00   1.1396442e+02
   9.9216101e+00   1.1396442e+02
   9.9498768e+00   1.1396442e+02
   9.9781435e+00   1.1396442e+02
   1.0006410e+01   1.1391500e+02
   1.0034677e+01   1.1391500e+02
   1.0062944e+01   1.1391500e+02
   1.0091210e+01   1.1391500e+02
   1.0119477e+01   1.1391500e+02
   1.0147744e+01   1.1381978e+02
   1.0176010e+01   1.1377439e+02
   1.0204277e+01   1.1320986e+02
   1.0232544e+01   1.1320986e+02
   1.0260810e+01   1.1320986e+02
   1.0289077e+01   1.1320986e+02
   1.0317344e+01   1.1320986e+02
   1.0345611e+01   1.1320986e+02
   1.0373877e+01   1.1320986e+02
   1.0402144e+01   1.1320986e+02
   1.0430411e+01   1.1311123e+02
   1.0458677e+01   1.1305893e+02
   1.0486944e+01   1.1305654e+02
   1.0515211e+01   1.1268215e+02
   1.0543477e+01   1.1252845e+02
   1.0571744e+01   1.1251661e+02
   1.0600011e+01   1.1251661e+02
   1.0628277e+01   1.1216605e+02
   1.0656544e+01   1.1216605e+02
   1.0684811e+01   1.1206785e+02
   1.0713078e+01   1.1199842e+02
   1.0741344e+01   1.1186045e+02
   1.0769611e+01   1.1186045e+02
   1.0797878e+01   1.1168729e+02
   1.0826144e+01   1.1156629e+02
   1.0854411e+01   1.1156629e+02
   1.0882678e+01   1.1156629e+02
   1.0910944e+01   1.1156629e+02
   1.0939211e+01   1.1156629e+02
   1.0967478e+01   1.1156629e+02
   1.0995745e+01   1.1156629e+02
   1.1024011e+01   1.1146538e+02
   1.1052278e+01   1.1127320e+02
   1.1080545e+01   1.1127320e+02
   1.1108811e+01   1.1118623e+02
   1.1137078e+01   1.1107050e+02
   1.1165345e+01   1.1084509e+02
   1.1193611e+01   1.1079174e+02
   1.1221878e+01   1.1079174e+02
   1.1250145e+01   1.1079174e+02
   1.1278411e+01   1.1067554e+02
   1.1306678e+01   1.1067554e+02
   1.1334945e+01   1.1067554e+02
   1.1363212e+01   1.1066170e+02
   1.1391478e+01   1.1060508e+02
   1.1419745e+01   1.1050959e+02
   1.1448012e+01   1.1040726e+02
   1.1476278e+01   1.1040726e+02
   1.1504545e+01   1.1027026e+02
   1.1532812e+01   1.1001058e+02
   1.1561078e+01   1.1001058e+02
   1.1589345e+01   1.1001058e+02
   1.1617612e+01   1.1001058e+02
   1.1645879e+01   1.0946556e+02
   1.1674145e+01   1.0934690e+02
   1.1702412e+01   1.0934690e+02
   1.1730679e+01   1.0934690e+02
   1.1758945e+01   1.0934690e+02
   1.1787212e+01   1.0934690e+02
   1.1815479e+01   1.0933017e+02
   1.1843745e+01   1.0933017e+02
   1.1872012e+01   1.0933017e+02
   1.1900279e+01   1.0933017e+02
   1.1928545e+01   1.0933017e+02
   1.1956812e+01   1.0933017e+02
   1.1985079e+01   1.0933017e+02
   1.2013346e+01   1.0933017e+02
   1.2041612e+01   1.0932270e+02
   1.2069879e+01   1.0925835e+02
   1.2098146e+01   1.0924237e+02
   1.2126412e+01   1.0921947e+02
   1.2154679e+01   1.0921947e+02
   1.2182946e+01   1.0921947e+02
   1.2211212e+01   1.0912560e+02
   1.2239479e+01   1.0912560e+02
   1.2267746e+01   1.0912560e+02
   1.2296012e+01   1.0901840e+02
   1.2324279e+01   1.0893186e+02
   1.2352546e+01   1.0890002e+02
   1.2380813e+01   1.0890002e+02
   1.2409079e+01   1.0867705e+02
   1.2437346e+01   1.0866518e+02
   1.2465613e+01   1.0863529e+02
   1.2493879e+01   1.0863529e+02
   1.2522146e+01   1.0853779e+02
   1.2550413e+01   1.0844552e+02
   1.2578679e+01   1.0842127e+02
   1.2606946e+01   1.0832175e+02
   1.2635213e+01   1.0831204e+02
   1.2663480e+01   1.0825064e+02
   1.2691746e+01   1.0825064e+02
   1.2720013e+01   1.0824663e+02
   1.2748280e+01   1.0823063e+02
   1.2776546e+01   1.0823063e+02
   1.2804813e+01   1.0822221e+02
   1.2833080e+01   1.0803017e+02
   1.2861346e+01   1.0783494e+02
   1.2889613e+01   1.0783494e+02
   1.2917880e+01   1.0783494e+02
   1.2946146e+01   1.0783494e+02
   1.2974413e+01   1.0783494e+02
   1.3002680e+01   1.0783494e+02
   1.3030947e+01   1.0783494e+02
   1.3059213e+01   1.0783494e+02
   1.3087480e+01   1.0783494e+02
   1.3115747e+01   1.0783494e+02
   1.3144013e+01   1.0775267e+02
   1.3172280e+01   1.0775267e+02
   1.3200547e+01   1.0775267e+02
   1.3228813e+01   1.0766726e+02
   1.3257080e+01   1.0760405e+02
   1.3285347e+01   1.0760405e+02
   1.3313614e+01   1.0756240e+02
   1.3341880e+01   1.0751882e+02
   1.3370147e+01   1.0751882e+02
   1.3398414e+01   1.0751882e+02
   1.3426680e+01   1.0751882e+02
   1.3454947e+01   1.0751686e+02
   1.3483214e+01   1.0739059e+02
   1.3511480e+01   1.0739059e+02
   1.3539747e+01   1.0739059e+02
   1.3568014e+01   1.0737261e+02
   1.3596280e+01   1.0737261e+02
   1.3624547e+01   1.0736005e+02
   1.3652814e+01   1.0736005e+02
   1.3681081e+01   1.0735284e+02
   1.3709347e+01   1.0730647e+02
   1.3737614e+01   1.0727494e+02
   1.3765881e+01   1.0719893e+02
   1.3794147e+01   1.0719463e+02
   1.3822414e+01   1.0717721e+02
   1.3850681e+01   1.0713947e+02
   1.3878947e+01   1.0709736e+02
   1.3907214e+01   1.0709736e+02
   1.3935481e+01   1.0708456e+02
   1.3963748e+01   1.0706918e+02
   1.3992014e+01   1.0706918e+02
   1.4020281e+01   1.0703496e+02
   1.4048548e+01   1.0703496e+02
   1.4076814e+01   1.0703344e+02
   1.4105081e+01   1.0694080e+02
   1.4133348e+01   1.0694080e+02
   1.4161614e+01   1.0694080e+02
   1.4189881e+01   1.0692108e+02
   1.4218148e+01   1.0689837e+02
   1.4246414e+01   1.0686095e+02
   1.4274681e+01   1.0685742e+02
   1.4302948e+01   1.0685742e+02
   1.4331215e+01   1.0681456e+02
   1.4359481e+01   1.0678243e+02
   1.4387748e+01   1.0674346e+02
   1.4416015e+01   1.0674346e+02
   1.4444281e+01   1.0674013e+02
   1.4472548e+01   1.0674013e+02
   1.4500815e+01   1.0674013e+02
   1.4529081e+01   1.0672491e+02
   1.4557348e+01   1.0672491e+02
   1.4585615e+01   1.0671466e+02
   1.4613882e+01   1.0671466e+02
   1.4642148e+01   1.0665392e+02
   1.4670415e+01   1.0657347e+02
   1.4698682e+01   1.0654234e+02
   1.4726948e+01   1.0654234e+02
   1.4755215e+01   1.0654234e+02
   1.4783482e+01   1.0654037e+02
   1.4811748e+01   1.0647937e+02
   1.4840015e+01   1.0647937e+02
   1.4868282e+01   1.0641869e+02
   1.4896548e+01   1.0641869e+02
   1.4924815e+01   1.0641869e+02
   1.4953082e+01   1.0638743e+02
   1.4981349e+01   1.0638743e+02
   1.5009615e+01   1.0638743e+02
   1.5037882e+01   1.0633611e+02
   1.5066149e+01   1.0633611e+02
   1.5094415e+01   1.0633611e+02
   1.5122682e+01   1.0633611e+02
   1.5150949e+01   1.0633540e+02
   1.5179215e+01   1.0633540e+02
   1.5207482e+01   1.0633540e+02
   1.5235749e+01   1.0633527e+02
   1.5264016e+01   1.0633012e+02
   1.5292282e+01   1.0631440e+02
   1.5320549e+01   1.0629036e+02
   1.5348816e+01   1.0627732e+02
   1.5377082e+01   1.0627732e+02
   1.5405349e+01   1.0627261e+02
   1.5433616e+01   1.0626180e+02
   1.5461882e+01   1.0626180e+02
   1.5490149e+01   1.0626180e+02
   1.5518416e+01   1.0625136e+02
   1.5546682e+01   1.0624563e+02
   1.5574949e+01   1.0624563e+02
   1.5603216e+01   1.0620283e+02
   1.5631483e+01   1.0618328e+02
   1.5659749e+01   1.0615254e+02
   1.5688016e+01   1.0615254e+02
   1.5716283e+01   1.0614314e+02
   1.5744549e+01   1.0614314e+02
   1.5772816e+01   1.0614314e+02
   1.5801083e+01   1.0614314e+02
   1.5829349e+01   1.0614222e+02
   1.5857616e+01   1.0613860e+02
   1.5885883e+01   1.0612856e+02
   1.5914150e+01   1.0612856e+02
   1.5942416e+01   1.0612255e+02
   1.5970683e+01   1.0611575e+02
   1.5998950e+01   1.0610895e+02
   1.6027216e+01   1.0610004e+02
   1.6055483e+01   1.0609308e+02
   1.6083750e+01   1.0607908e+02
   1.6112016e+01   1.0606290e+02
   1.6140283e+01   1.0606290e+02
   1.6168550e+01   1.0605878e+02
   1.6196816e+01   1.0603944e+02
   1.6225083e+01   1.0600483e+02
   1.6253350e+01   1.0598498e+02
   1.6281617e+01   1.0597407e+02
   1.6309883e+01   1.0597407e+02
   1.6338150e+01   1.0597407e+02
   1.6366417e+01   1.0597407e+02
   1.6394683e+01   1.0596878e+02
   1.6422950e+01   1.0595565e+02
   1.6451217e+01   1.0595565e+02
   1.6479483e+01   1.0595565e+02
   1.6507750e+01   1.0595102e+02
   1.6536017e+01   1.0595102e+02
   1.6564284e+01   1.0594376e+02
   1.6592550e+01   1.0594376e+02
   1.6620817e+01   1.0594017e+02
   1.6649084e+01   1.0593418e+02
   1.6677350e+01   1.0593418e+02
   1.6705617e+01   1.0592739e+02
   1.6733884e+01   1.0591333e+02
   1.6762150e+01   1.0591333e+02
   1.6790417e+01   1.0591333e+02
   1.6818684e+01   1.0591333e+02
   1.6846950e+01   1.0591333e+02
   1.6875217e+01   1.0591122e+02
   1.6903484e+01   1.0588668e+02
   1.6931751e+01   1.0587290e+02
   1.6960017e+01   1.0587290e+02
   1.6988284e+01   1.0587290e+02
   1.7016551e+01   1.0587290e+02
   1.7044817e+01   1.0586566e+02
   1.7073084e+01   1.0586566e+02
   1.7101351e+01   1.0586566e+02
   1.7129617e+01   1.0586566e+02
   1.7157884e+01   1.0586014e+02
   1.7186151e+01   1.0586014e+02
   1.7214417e+01   1.0586014e+02
   1.7242684e+01   1.0586014e+02
   1.7270951e+01   1.0586014e+02
   1.7299218e+01   1.0586014e+02
   1.7327484e+01   1.0585570e+02
   1.7355751e+01   1.0585570e+02
   1.7384018e+01   1.0585570e+02
   1.7412284e+01   1.0585424e+02
   1.7440551e+01   1.0585018e+02
   1.7468818e+01   1.0584654e+02
   1.7497084e+01   1.0584654e+02
   1.7525351e+01   1.0584654e+02
   1.7553618e+01   1.0584654e+02
   1.7581885e+01   1.0583792e+02
   1.7610151e+01   1.0583625e+02
   1.7638418e+01   1.0582639e+02
   1.7666685e+01   1.0582639e+02
   1.7694951e+01   1.0581566e+02
   1.7723218e+01   1.0581325e+02
   1.7751485e+01   1.0581325e+02
   1.7779751e+01   1.0580220e+02
   1.7808018e+01   1.0579686e+02
   1.7836285e+01   1.0579686e+02
   1.7864551e+01   1.0578738e+02
   1.7892818e+01   1.0578247e+02
   1.7921085e+01   1.0578247e+02
   1.7949352e+01   1.0578247e+02
   1.7977618e+01   1.0578247e+02
   1.8005885e+01   1.0577560e+02
   1.8034152e+01   1.0576242e+02
   1.8062418e+01   1.0576242e+02
   1.8090685e+01   1.0575902e+02
   1.8118952e+01   1.0575902e+02
   1.8147218e+01   1.0575902e+02
   1.8175485e+01   1.0575864e+02
   1.8203752e+01   1.0574304e+02
   1.8232019e+01   1.0574304e+02
   1.8260285e+01   1.0574217e+02
   1.8288552e+01   1.0574217e+02
   1.8316819e+01   1.0573349e+02
   1.8345085e+01   1.0573349e+02
   1.8373352e+01   1.0573094e+02
   1.8401619e+01   1.0572522e+02
   1.8429885e+01   1.0571781e+02
   1.8458152e+01   1.0571781e+02
   1.8486419e+01   1.0571216e+02
   1.8514685e+01   1.0570871e+02
   1.8542952e+01   1.0570160e+02
   1.8571219e+01   1.0568969e+02
   1.8599486e+01   1.0568969e+02
   1.8627752e+01   1.0568969e+02
   1.8656019e+01   1.0568969e+02
   1.8684286e+01   1.0568969e+02
   1.8712552e+01   1.0568969e+02
   1.8740819e+01   1.0568969e+02
   1.8769086e+01   1.0568134e+02
   1.8797352e+01   1.0568134e+02
   1.8825619e+01   1.0567814e+02
   1.8853886e+01   1.0566905e+02
   1.8882153e+01   1.0566905e+02
   1.8910419e+01   1.0566905e+02
   1.8938686e+01   1.0566825e+02
   1.8966953e+01   1.0566631e+02
   1.8995219e+01   1.0566344e+02
   1.9023486e+01   1.0566344e+02
   1.9051753e+01   1.0566344e+02
   1.9080019e+01   1.0566344e+02
   1.9108286e+01   1.0566344e+02
   1.9136553e+01   1.0566291e+02
   1.9164819e+01   1.0566106e+02
   1.9193086e+01   1.0566106e+02
   1.9221353e+01   1.0566106e+02
   1.9249620e+01   1.0566106e+02
   1.9277886e+01   1.0566106e+02
   1.9306153e+01   1.0566106e+02
   1.9334420e+01   1.0566106e+02
   1.9362686e+01   1.0566106e+02
   1.9390953e+01   1.0565662e+02
   1.9419220e+01   1.0565374e+02
   1.9447486e+01   1.0565374e+02
   1.9475753e+01   1.0564993e+02
   1.9504020e+01   1.0564992e+02
   1.9532287e+01   1.0564313e+02
   1.9560553e+01   1.0564313e+02
   1.9588820e+01   1.0564267e+02
   1.9617087e+01   1.0564151e+02
   1.9645353e+01   1.0563633e+02
   1.9673620e+01   1.0563633e+02
   1.9701887e+01   1.0563633e+02
   1.9730153e+01   1.0563550e+02
   1.9758420e+01   1.0563415e+02
   1.9786687e+01   1.0563022e+02
   1.9814953e+01   1.0563022e+02
   1.9843220e+01   1.0563022e+02
   1.9871487e+01   1.0563022e+02
   1.9899754e+01   1.0562990e+02
   1.9928020e+01   1.0562898e+02
   1.9956287e+01   1.0562898e+02
   1.9984554e+01   1.0562455e+02
   2.0012820e+01   1.0562455e+02
   2.0041087e+01   1.0562455e+02
   2.0069354e+01   1.0562455e+02
   2.0097620e+01   1.0562455e+02
   2.0125887e+01   1.0562131e+02
   2.0154154e+01   1.0561849e+02
   2.0182421e+01   1.0561712e+02
   2.0210687e+01   1.0561121e+02
   2.0238954e+01   1.0560525e+02
   2.0267221e+01   1.0560416e+02
   2.0295487e+01   1.0560416e+02
   2.0323754e+01   1.0560416e+02
   2.0352021e+01   1.0560416e+02
   2.0380287e+01   1.0560416e+02
   2.0408554e+01   1.0560191e+02
   2.0436821e+01   1.0560191e+02
   2.0465087e+01   1.0559825e+02
   2.0493354e+01   1.0559321e+02
   2.0521621e+01   1.0558954e+02
   2.0549888e+01   1.0558887e+02
   2.0578154e+01   1.0558792e+02
   2.0606421e+01   1.0558713e+02
   2.0634688e+01   1.0558713e+02
   2.0662954e+01   1.0558713e+02
   2.0691221e+01   1.0558654e+02
   2.0719488e+01   1.0558654e+02
   2.0747754e+01   1.0558624e+02
   2.0776021e+01   1.0558421e+02
   2.0804288e+01   1.0558326e+02
   2.0832555e+01   1.0558326e+02
   2.0860821e+01   1.0558313e+02
   2.0889088e+01   1.0557822e+02
   2.0917355e+01   1.0557822e+02
   2.0945621e+01   1.0557822e+02
   2.0973888e+01   1.0557822e+02
   2.1002155e+01   1.0557822e+02
   2.1030421e+01   1.0557748e+02
   2.1058688e+01   1.0557748e+02
   2.1086955e+01   1.0557748e+02
   2.1115221e+01   1.0557748e+02
   2.1143488e+01   1.0557726e+02
   2.1171755e+01   1.0557726e+02
   2.1200022e+01   1.0557726e+02
   2.1228288e+01   1.0557726e+02
   2.1256555e+01   1.0557726e+02
   2.1284822e+01   1.0557717e+02
   2.1313088e+01   1.0557717e+02
   2.1341355e+01   1.0557717e+02
   2.1369622e+01   1.0557576e+02
   2.1397888e+01   1.0557422e+02
   2.1426155e+01   1.0557422e+02
   2.1454422e+01   1.0557422e+02
   2.1482689e+01   1.0557422e+02
   2.1510955e+01   1.0557422e+02
   2.1539222e+01   1.0557422e+02
   2.1567489e+01   1.0557272e+02
   2.1595755e+01   1.0557239e+02
   2.1624022e+01   1.0556543e+02
   2.1652289e+01   1.0556543e+02
   2.1680555e+01   1.0556527e+02
   2.1708822e+01   1.0556527e+02
   2.1737089e+01   1.0556526e+02
   2.1765355e+01   1.0556526e+02
   2.1793622e+01   1.0556454e+02
   2.1821889e+01   1.0556256e+02
   2.1850156e+01   1.0556092e+02
   2.1878422e+01   1.0556092e+02
   2.1906689e+01   1.0555973e+02
   2.1934956e+01   1.0555877e+02
   2.1963222e+01   1.0555877e+02
   2.1991489e+01   1.0555763e+02
   2.2019756e+01   1.0555763e+02
   2.2048022e+01   1.0555763e+02
   2.2076289e+01   1.0555763e+02
   2.2104556e+01   1.0555763e+02
   2.2132822e+01   1.0555763e+02
   2.2161089e+01   1.0555708e+02
   2.2189356e+01   1.0555708e+02
   2.2217623e+01   1.0555708e+02
   2.2245889e+01   1.0555708e+02
   2.2274156e+01   1.0555708e+02
   2.2302423e+01   1.0555708e+02
   2.2330689e+01   1.0555708e+02
   2.2358956e+01   1.0555411e+02
   2.2387223e+01   1.0555297e+02
   2.2415489e+01   1.0555292e+02
   2.2443756e+01   1.0555273e+02
   2.2472023e+01   1.0555214e+02
   2.2500290e+01   1.0555143e+02
   2.2528556e+01   1.0555143e+02
   2.2556823e+01   1.0555143e+02
   2.2585090e+01   1.0555143e+02
   2.2613356e+01   1.0555143e+02
   2.2641623e+01   1.0555143e+02
   2.2669890e+01   1.0555143e+02
   2.2698156e+01   1.0555120e+02
   2.2726423e+01   1.0555120e+02
   2.2754690e+01   1.0555090e+02
   2.2782956e+01   1.0555090e+02
   2.2811223e+01   1.0555013e+02
   2.2839490e+01   1.0555013e+02
   2.2867757e+01   1.0554939e+02
   2.2896023e+01   1.0554939e+02
   2.2924290e+01   1.0554939e+02
   2.2952557e+01   1.0554862e+02
   2.2980823e+01   1.0554862e+02
   2.3009090e+01   1.0554749e+02
   2.3037357e+01   1.0554749e+02
   2.3065623e+01   1.0554749e+02
   2.3093890e+01   1.0554749e+02
   2.3122157e+01   1.0554658e+02
   2.3150424e+01   1.0554658e+02
   2.3178690e+01   1.0554658e+02
   2.3206957e+01   1.0554658e+02
   2.3235224e+01   1.0554658e+02
   2.3263490e+01   1.0554658e+02
   2.3291757e+01   1.0554658e+02
   2.3320024e+01   1.0554658e+02
   2.3348290e+01   1.0554600e+02
   2.3376557e+01   1.0554600e+02
   2.3404824e+01   1.0554600e+02
   2.3433090e+01   1.0554600e+02
   2.3461357e+01   1.0554600e+02
   2.3489624e+01   1.0554600e+02
   2.3517891e+01   1.0554600e+02
   2.3546157e+01   1.0554600e+02
   2.3574424e+01   1.0554600e+02
   2.3602691e+01   1.0554578e+02
   2.3630957e+01   1.0554574e+02
   2.3659224e+01   1.0554442e+02
   2.3687491e+01   1.0554436e+02
   2.3715757e+01   1.0554381e+02
   2.3744024e+01   1.0554372e+02
   2.3772291e+01   1.0554372e+02
   2.3800558e+01   1.0554372e+02
   2.3828824e+01   1.0554330e+02
   2.3857091e+01   1.0554293e+02
   2.3885358e+01   1.0554293e+02
   2.3913624e+01   1.0554218e+02
   2.3941891e+01   1.0554218e+02
   2.3970158e+01   1.0554218e+02
   2.3998424e+01   1.0554206e+02
   2.4026691e+01   1.0554108e+02
   2.4054958e+01   1.0554108e+02
   2.4083224e+01   1.0554102e+02
   2.4111491e+01   1.0554102e+02
   2.4139758e+01   1.0554083e+02
   2.4168025e+01   1.0554030e+02
   2.4196291e+01   1.0554030e+02
   2.4224558e+01   1.0554030e+02
   2.4252825e+01   1.0554030e+02
   2.4281091e+01   1.0554030e+02
   2.4309358e+01   1.0554018e+02
   2.4337625e+01   1.0553943e+02
   2.4365891e+01   1.0553934e+02
   2.4394158e+01   1.0553902e+02
   2.4422425e+01   1.0553828e+02
   2.4450692e+01   1.0553828e+02
   2.4478958e+01   1.0553783e+02
   2.4507225e+01   1.0553783e+02
   2.4535492e+01   1.0553783e+02
   2.4563758e+01   1.0553754e+02
   2.4592025e+01   1.0553754e+02
   2.4620292e+01   1.0553726e+02
   2.4648558e+01   1.0553726e+02
   2.4676825e+01   1.0553712e+02
   2.4705092e+01   1.0553712e+02
   2.4733358e+01   1.0553687e+02
   2.4761625e+01   1.0553687e+02
   2.4789892e+01   1.0553687e+02
   2.4818159e+01   1.0553687e+02
   2.4846425e+01   1.0553687e+02
   2.4874692e+01   1.0553687e+02
   2.4902959e+01   1.0553687e+02
   2.4931225e+01   1.0553679e+02
   2.4959492e+01   1.0553669e+02
   2.4987759e+01   1.0553657e+02
   2.5016025e+01   1.0553657e+02
   2.5044292e+01   1.0553644e+02
   2.5072559e+01   1.0553615e+02
   2.5100826e+01   1.0553615e+02
   2.5129092e+01   1.0553578e+02
   2.5157359e+01   1.0553578e+02
   2.5185626e+01   1.0553574e+02
   2.5213892e+01   1.0553473e+02
   2.5242159e+01   1.0553411e+02
   2.5270426e+01   1.0553411e+02
   2.5298692e+01   1.0553411e+02
   2.5326959e+01   1.0553411e+02
   2.5355226e+01   1.0553411e+02
   2.5383492e+01   1.0553411e+02
   2.5411759e+01   1.0553398e+02
   2.5440026e+01   1.0553398e+02
   2.5468293e+01   1.0553398e+02
   2.5496559e+01   1.0553398e+02
   2.5524826e+01   1.0553398e+02
   2.5553093e+01   1.0553398e+02
   2.5581359e+01   1.0553398e+02
   2.5609626e+01   1.0553398e+02
   2.5637893e+01   1.0553382e+02
   2.5666159e+01   1.0553382e+02
   2.5694426e+01   1.0553382e+02
   2.5722693e+01   1.0553382e+02
   2.5750960e+01   1.0553358e+02
   2.5779226e+01   1.0553356e+02
   2.5807493e+01   1.0553333e+02
   2.5835760e+01   1.0553317e+02
   2.5864026e+01   1.0553317e+02
   2.5892293e+01   1.0553315e+02
   2.5920560e+01   1.0553311e+02
   2.5948826e+01   1.0553280e+02
   2.5977093e+01   1.0553238e+02
   2.6005360e+01   1.0553135e+02
   2.6033626e+01   1.0553135e+02
   2.6061893e+01   1.0553135e+02
   2.6090160e+01   1.0553135e+02
   2.6118427e+01   1.0553135e+02
   2.6146693e+01   1.0553133e+02
   2.6174960e+01   1.0553133e+02
   2.6203227e+01   1.0553116e+02
   2.6231493e+01   1.0553116e+02
   2.6259760e+01   1.0553116e+02
   2.6288027e+01   1.0553089e+02
   2.6316293e+01   1.0553072e+02
   2.6344560e+01   1.0553072e+02
   2.6372827e+01   1.0553072e+02
   2.6401094e+01   1.0553072e+02
   2.6429360e+01   1.0553061e+02
   2.6457627e+01   1.0553061e+02
   2.6485894e+01   1.0553061e+02
   2.6514160e+01   1.0553061e+02
   2.6542427e+01   1.0553049e+02
   2.6570694e+01   1.0553049e+02
   2.6598960e+01   1.0553049e+02
   2.6627227e+01   1.0553049e+02
   2.6655494e+01   1.0553049e+02
   2.6683760e+01   1.0553031e+02
   2.6712027e+01   1.0553031e+02
   2.6740294e+01   1.0553031e+02
   2.6768561e+01   1.0553031e+02
   2.6796827e+01   1.0553031e+02
   2.6825094e+01   1.0553031e+02
   2.6853361e+01   1.0553031e+02
   2.6881627e+01   1.0553017e+02
   2.6909894e+01   1.0553017e+02
   2.6938161e+01   1.0553017e+02
   2.6966427e+01   1.0553017e+02
   2.6994694e+01   1.0553017e+02
   2.7022961e+01   1.0553017e+02
   2.7051227e+01   1.0553016e+02
   2.7079494e+01   1.0553002e+02
   2.7107761e+01   1.0552987e+02
   2.7136028e+01   1.0552987e+02
   2.7164294e+01   1.0552987e+02
   2.7192561e+01   1.0552987e+02
   2.7220828e+01   1.0552987e+02
   2.7249094e+01   1.0552981e+02
   2.7277361e+01   1.0552981e+02
   2.7305628e+01   1.0552981e+02
   2.7333894e+01   1.0552967e+02
   2.7362161e+01   1.0552947e+02
   2.7390428e+01   1.0552941e+02
   2.7418695e+01   1.0552941e+02
   2.7446961e+01   1.0552926e+02
   2.7475228e+01   1.0552926e+02
   2.7503495e+01   1.0552926e+02
   2.7531761e+01   1.0552926e+02
   2.7560028e+01   1.0552926e+02
   2.7588295e+01   1.0552926e+02
   2.7616561e+01   1.0552926e+02
   2.7644828e+01   1.0552923e+02
   2.7673095e+01   1.0552923e+02
   2.7701361e+01   1.0552895e+02
   2.7729628e+01   1.0552895e+02
   2.7757895e+01   1.0552888e+02
   2.7786162e+01   1.0552888e+02
   2.7814428e+01   1.0552884e+02
   2.7842695e+01   1.0552868e+02
   2.7870962e+01   1.0552860e+02
   2.7899228e+01   1.0552857e+02
   2.7927495e+01   1.0552857e+02
   2.7955762e+01   1.0552857e+02
   2.7984028e+01   1.0552857e+02
   2.8012295e+01   1.0552857e+02
   2.8040562e+01   1.0552857e+02
   2.8068829e+01   1.0552852e+02
   2.8097095e+01   1.0552843e+02
   2.8125362e+01   1.0552843e+02
   2.8153629e+01   1.0552843e+02
   2.8181895e+01   1.0552834e+02
   2.8210162e+01   1.0552830e+02
   2.8238429e+01   1.0552830e+02
   2.8266695e+01   1.0552826e+02
   2.8294962e+01   1.0552826e+02
   2.8323229e+01   1.0552826e+02
   2.8351495e+01   1.0552826e+02
   2.8379762e+01   1.0552826e+02
   2.8408029e+01   1.0552826e+02
   2.8436296e+01   1.0552825e+02
   2.8464562e+01   1.0552821e+02
   2.8492829e+01   1.0552821e+02
   2.8521096e+01   1.0552816e+02
   2.8549362e+01   1.0552813e+02
   2.8577629e+01   1.0552812e+02
   2.8605896e+01   1.0552812e+02
   2.8634162e+01   1.0552812e+02
   2.8662429e+01   1.0552806e+02
   2.8690696e+01   1.0552806e+02
   2.8718963e+01   1.0552806e+02
   2.8747229e+01   1.0552806e+02
   2.8775496e+01   1.0552795e+02
   2.8803763e+01   1.0552792e+02
   2.8832029e+01   1.0552789e+02
   2.8860296e+01   1.0552780e+02
   2.8888563e+01   1.0552780e+02
   2.8916829e+01   1.0552780e+02
   2.8945096e+01   1.0552780e+02
   2.8973363e+01   1.0552777e+02
   2.9001629e+01   1.0552777e+02
   2.9029896e+01   1.0552776e+02
   2.9058163e+01   1.0552772e+02
   2.9086430e+01   1.0552772e+02
   2.9114696e+01   1.0552771e+02
   2.9142963e+01   1.0552771e+02
   2.9171230e+01   1.0552770e+02
   2.9199496e+01   1.0552768e+02
   2.9227763e+01   1.0552765e+02
   2.9256030e+01   1.0552762e+02
   2.9284296e+01   1.0552760e+02
   2.9312563e+01   1.0552750e+02
   2.9340830e+01   1.0552750e+02
   2.9369097e+01   1.0552747e+02
   2.9397363e+01   1.0552746e+02
   2.9425630e+01   1.0552746e+02
   2.9453897e+01   1.0552746e+02
   2.9482163e+01   1.0552741e+02
   2.9510430e+01   1.0552741e+02
   2.9538697e+01   1.0552738e+02
   2.9566963e+01   1.0552738e+02
   2.9595230e+01   1.0552738e+02
   2.9623497e+01   1.0552737e+02
   2.9651763e+01   1.0552736e+02
   2.9680030e+01   1.0552736e+02
   2.9708297e+01   1.0552732e+02
   2.9736564e+01   1.0552721e+02
   2.9764830e+01   1.0552716e+02
   2.9793097e+01   1.0552716e+02
   2.9821364e+01   1.0552716e+02
   2.9849630e+01   1.0552716e+02
   2.9877897e+01   1.0552716e+02
   2.9906164e+01   1.0552710e+02
   2.9934430e+01   1.0552710e+02
   2.9962697e+01   1.0552710e+02
   2.9990964e+01   1.0552709e+02
   3.0019231e+01   1.0552709e+02
   3.0047497e+01   1.0552709e+02
   3.0075764e+01   1.0552708e+02
   3.0104031e+01   1.0552708e+02
   3.0132297e+01   1.0552707e+02
   3.0160564e+01   1.0552707e+02
   3.0188831e+01   1.0552707e+02
   3.0217097e+01   1.0552707e+02
   3.0245364e+01   1.0552707e+02
   3.0273631e+01   1.0552707e+02
   3.0301897e+01   1.0552707e+02
   3.0330164e+01   1.0552707e+02
   3.0358431e+01   1.0552707e+02
   3.0386698e+01   1.0552706e+02
   3.0414964e+01   1.0552703e+02
   3.0443231e+01   1.0552703e+02
   3.0471498e+01   1.0552703e+02
   3.0499764e+01   1.0552703e+02
   3.0528031e+01   1.0552703e+02
   3.0556298e+01   1.0552699e+02
   3.0584564e+01   1.0552699e+02
   3.0612831e+01   1.0552699e+02
   3.0641098e+01   1.0552698e+02
   3.0669365e+01   1.0552698e+02
   3.0697631e+01   1.0552698e+02
   3.0725898e+01   1.0552696e+02
   3.0754165e+01   1.0552696e+02
   3.0782431e+01   1.0552691e+02
   3.0810698e+01   1.0552691e+02
   3.0838965e+01   1.0552691e+02
   3.0867231e+01   1.0552686e+02
   3.0895498e+01   1.0552684e+02
   3.0923765e+01   1.0552684e+02
   3.0952031e+01   1.0552684e+02
   3.0980298e+01   1.0552682e+02
   3.1008565e+01   1.0552681e+02
   3.1036832e+01   1.0552681e+02
   3.1065098e+01   1.0552681e+02
   3.1093365e+01   1.0552681e+02
   3.1121632e+01   1.0552680e+02
   3.1149898e+01   1.0552679e+02
   3.1178165e+01   1.0552676e+02
   3.1206432e+01   1.0552676e+02
   3.1234698e+01   1.0552676e+02
   3.1262965e+01   1.0552676e+02
   3.1291232e+01   1.0552675e+02
   3.1319499e+01   1.0552675e+02
   3.1347765e+01   1.0552675e+02
   3.1376032e+01   1.0552674e+02
   3.1404299e+01   1.0552674e+02
   3.1432565e+01   1.0552673e+02
   3.1460832e+01   1.0552670e+02
   3.1489099e+01   1.0552668e+02
   3.1517365e+01   1.0552666e+02
   3.1545632e+01   1.0552665e+02
   3.1573899e+01   1.0552663e+02
   3.1602165e+01   1.0552663e+02
   3.1630432e+01   1.0552663e+02
   3.1658699e+01   1.0552663e+02
   3.1686966e+01   1.0552661e+02
   3.1715232e+01   1.0552661e+02
   3.1743499e+01   1.0552660e+02
   3.1771766e+01   1.0552660e+02
   3.1800032e+01   1.0552660e+02
   3.1828299e+01   1.0552659e+02
   3.1856566e+01   1.0552658e+02
   3.1884832e+01   1.0552658e+02
   3.1913099e+01   1.0552658e+02
   3.1941366e+01   1.0552658e+02
   3.1969632e+01   1.0552656e+02
   3.1997899e+01   1.0552656e+02
   3.2026166e+01   1.0552656e+02
   3.2054433e+01   1.0552656e+02
   3.2082699e+01   1.0552655e+02
   3.2110966e+01   1.0552655e+02
   3.2139233e+01   1.0552655e+02
   3.2167499e+01   1.0552654e+02
   3.2195766e+01   1.0552654e+02
   3.2224033e+01   1.0552653e+02
   3.2252299e+01   1.0552653e+02
   3.2280566e+01   1.0552653e+02
   3.2308833e+01   1.0552652e+02
   3.2337100e+01   1.0552652e+02
   3.2365366e+01   1.0552652e+02
   3.2393633e+01   1.0552652e+02
   3.2421900e+01   1.0552652e+02
   3.2450166e+01   1.0552651e+02
   3.2478433e+01   1.0552651e+02
   3.2506700e+01   1.0552651e+02
   3.2534966e+01   1.0552651e+02
   3.2563233e+01   1.0552651e+02
   3.2591500e+01   1.0552651e+02
   3.2619766e+01   1.0552650e+02
   3.2648033e+01   1.0552650e+02
   3.2676300e+01   1.0552650e+02
   3.2704567e+01   1.0552650e+02
   3.2732833e+01   1.0552650e+02
   3.2761100e+01   1.0552650e+02
   3.2789367e+01   1.0552650e+02
   3.2817633e+01   1.0552650e+02
   3.2845900e+01   1.0552650e+02
   3.2874167e+01   1.0552649e+02
   3.2902433e+01   1.0552649e+02
   3.2930700e+01   1.0552649e+02
   3.2958967e+01   1.0552649e+02
   3.2987234e+01   1.0552649e+02
   3.3015500e+01   1.0552649e+02
   3.3043767e+01   1.0552648e+02
   3.3072034e+01   1.0552648e+02
   3.3100300e+01   1.0552648e+02
   3.3128567e+01   1.0552648e+02
   3.3156834e+01   1.0552648e+02
   3.3185100e+01   1.0552647e+02
   3.3213367e+01   1.0552647e+02
   3.3241634e+01   1.0552647e+02
   3.3269900e+01   1.0552647e+02
   3.3298167e+01   1.0552647e+02
   3.3326434e+01   1.0552647e+02
   3.3354701e+01   1.0552647e+02
   3.3382967e+01   1.0552646e+02
   3.3411234e+01   1.0552646e+02
   3.3439501e+01   1.0552646e+02
   3.3467767e+01   1.0552646e+02
   3.3496034e+01   1.0552646e+02
   3.3524301e+01   1.0552646e+02
   3.3552567e+01   1.0552645e+02
   3.3580834e+01   1.0552645e+02
   3.3609101e+01   1.0552645e+02
   3.3637368e+01   1.0552645e+02
   3.3665634e+01   1.0552645e+02
   3.3693901e+01   1.0552645e+02
   3.3722168e+01   1.0552645e+02
   3.3750434e+01   1.0552645e+02
   3.3778701e+01   1.0552645e+02
   3.3806968e+01   1.0552645e+02
   3.3835234e+01   1.0552645e+02
   3.3863501e+01   1.0552645e+02
   3.3891768e+01   1.0552645e+02
   3.3920034e+01   1.0552645e+02
   3.3948301e+01   1.0552644e+02
   3.3976568e+01   1.0552644e+02
   3.4004835e+01   1.0552644e+02
   3.4033101e+01   1.0552644e+02
   3.4061368e+01   1.0552644e+02
   3.4089635e+01   1.0552644e+02
   3.4117901e+01   1.0552644e+02
   3.4146168e+01   1.0552644e+02
   3.4174435e+01   1.0552644e+02
   3.4202701e+01   1.0552644e+02
   3.4230968e+01   1.0552644e+02
   3.4259235e+01   1.0552644e+02
   3.4287502e+01   1.0552644e+02
   3.4315768e+01   1.0552644e+02
   3.4344035e+01   1.0552644e+02
   3.4372302e+01   1.0552644e+02
   3.4400568e+01   1.0552644e+02
   3.4428835e+01   1.0552644e+02
   3.4457102e+01   1.0552644e+02
   3.4485368e+01   1.0552644e+02
   3.4513635e+01   1.0552644e+02
   3.4541902e+01   1.0552644e+02
   3.4570168e+01   1.0552644e+02
   3.4598435e+01   1.0552644e+02
   3.4626702e+01   1.0552644e+02
   3.4654969e+01   1.0552644e+02
   3.4683235e+01   1.0552644e+02
   3.4711502e+01   1.0552644e+02
   3.4739769e+01   1.0552644e+02
   3.4768035e+01   1.0552644e+02
   3.4796302e+01   1.0552644e+02
   3.4824569e+01   1.0552644e+02
   3.4852835e+01   1.0552644e+02
   3.4881102e+01   1.0552644e+02
   3.4909369e+01   1.0552644e+02
   3.4937636e+01   1.0552644e+02
   3.4965902e+01   1.0552644e+02
   3.4994169e+01   1.0552644e+02
   3.5022436e+01   1.0552644e+02
   3.5050702e+01   1.0552644e+02
   3.5078969e+01   1.0552644e+02
   3.5107236e+01   1.0552644e+02
   3.5135502e+01   1.0552644e+02
   3.5163769e+01   1.0552644e+02
   3.5192036e+01   1.0552644e+02
   3.5220302e+01   1.0552644e+02
   3.5248569e+01   1.0552644e+02
   3.5276836e+01   1.0552644e+02
   3.5305103e+01   1.0552644e+02
   3.5333369e+01   1.0552644e+02
   3.5361636e+01   1.0552644e+02
   3.5389903e+01   1.0552644e+02
   3.5418169e+01   1.0552644e+02
   3.5446436e+01   1.0552644e+02
   3.5474703e+01   1.0552644e+02
   3.5502969e+01   1.0552644e+02
   3.5531236e+01   1.0552644e+02
   3.5559503e+01   1.0552644e+02
   3.5587770e+01   1.0552644e+02
   3.5616036e+01   1.0552644e+02
   3.5644303e+01   1.0552644e+02
   3.5672570e+01   1.0552644e+02
   3.5700836e+01   1.0552644e+02
   3.5729103e+01   1.0552644e+02
   3.5757370e+01   1.0552644e+02
   3.5785636e+01   1.0552644e+02
   3.5813903e+01   1.0552644e+02
   3.5842170e+01   1.0552644e+02
   3.5870436e+01   1.0552644e+02
   3.5898703e+01   1.0552644e+02
   3.5926970e+01   1.0552644e+02
   3.5955237e+01   1.0552644e+02
   3.5983503e+01   1.0552644e+02
   3.6011770e+01   1.0552644e+02
   3.6040037e+01   1.0552644e+02
   3.6068303e+01   1.0552644e+02
   3.6096570e+01   1.0552644e+02
   3.6124837e+01   1.0552644e+02
   3.6153103e+01   1.0552644e+02
   3.6181370e+01   1.0552644e+02
   3.6209637e+01   1.0552644e+02
   3.6237904e+01   1.0552644e+02
   3.6266170e+01   1.0552644e+02
   3.6294437e+01   1.0552644e+02
   3.6322704e+01   1.0552644e+02
   3.6350970e+01   1.0552644e+02
   3.6379237e+01   1.0552644e+02
   3.6407504e+01   1.0552644e+02
   3.6435770e+01   1.0552644e+02
   3.6464037e+01   1.0552644e+02
   3.6492304e+01   1.0552644e+02
   3.6520570e+01   1.0552644e+02
   3.6548837e+01   1.0552644e+02
   3.6577104e+01   1.0552644e+02
   3.6605371e+01   1.0552644e+02
   3.6633637e+01   1.0552644e+02
   3.6661904e+01   1.0552644e+02
   3.6690171e+01   1.0552644e+02
   3.6718437e+01   1.0552644e+02
   3.6746704e+01   1.0552644e+02
   3.6774971e+01   1.0552644e+02
   3.6803237e+01   1.0552644e+02
   3.6831504e+01   1.0552644e+02
   3.6859771e+01   1.0552644e+02
   3.6888037e+01   1.0552644e+02
   3.6916304e+01   1.0552644e+02
   3.6944571e+01   1.0552644e+02
   3.6972838e+01   1.0552644e+02
   3.7001104e+01   1.0552644e+02
   3.7029371e+01   1.0552644e+02
   3.7057638e+01   1.0552644e+02
   3.7085904e+01   1.0552644e+02
   3.7114171e+01   1.0552644e+02
   3.7142438e+01   1.0552644e+02
   3.7170704e+01   1.0552644e+02
   3.7198971e+01   1.0552644e+02
   3.7227238e+01   1.0552644e+02
   3.7255505e+01   1.0552644e+02
   3.7283771e+01   1.0552644e+02
   3.7312038e+01   1.0552644e+02
   3.7340305e+01   1.0552644e+02
   3.7368571e+01   1.0552644e+02
   3.7396838e+01   1.0552644e+02
   3.7425105e+01   1.0552644e+02
   3.7453371e+01   1.0552644e+02
   3.7481638e+01   1.0552644e+02
   3.7509905e+01   1.0552644e+02
   3.7538171e+01   1.0552644e+02
   3.7566438e+01   1.0552644e+02
   3.7594705e+01   1.0552644e+02
   3.7622972e+01   1.0552644e+02
   3.7651238e+01   1.0552644e+02
   3.7679505e+01   1.0552644e+02
   3.7707772e+01   1.0552644e+02
   3.7736038e+01   1.0552644e+02
   3.7764305e+01   1.0552644e+02
   3.7792572e+01   1.0552644e+02
   3.7820838e+01   1.0552644e+02
   3.7849105e+01   1.0552644e+02
   3.7877372e+01   1.0552644e+02
   3.7905639e+01   1.0552644e+02
   3.7933905e+01   1.0552644e+02
   3.7962172e+01   1.0552644e+02
   3.7990439e+01   1.0552644e+02
   3.8018705e+01   1.0552644e+02
   3.8046972e+01   1.0552644e+02
   3.8075239e+01   1.0552644e+02
   3.8103505e+01   1.0552644e+02
   3.8131772e+01   1.0552644e+02
   3.8160039e+01   1.0552644e+02
   3.8188305e+01   1.0552644e+02
   3.8216572e+01   1.0552644e+02
   3.8244839e+01   1.0552644e+02
   3.8273106e+01   1.0552644e+02
   3.8301372e+01   1.0552644e+02
   3.8329639e+01   1.0552644e+02
   3.8357906e+01   1.0552644e+02
   3.8386172e+01   1.0552644e+02
   3.8414439e+01   1.0552644e+02
   3.8442706e+01   1.0552644e+02
   3.8470972e+01   1.0552644e+02
   3.8499239e+01   1.0552644e+02
   3.8527506e+01   1.0552644e+02
   3.8555773e+01   1.0552644e+02
   3.8584039e+01   1.0552644e+02
   3.8612306e+01   1.0552644e+02
   3.8640573e+01   1.0552644e+02
   3.8668839e+01   1.0552644e+02
   3.8697106e+01   1.0552644e+02
   3.8725373e+01   1.0552644e+02
   3.8753639e+01   1.0552644e+02
   3.8781906e+01   1.0552644e+02
   3.8810173e+01   1.0552644e+02
   3.8838439e+01   1.0552644e+02
   3.8866706e+01   1.0552644e+02
   3.8894973e+01   1.0552644e+02
   3.8923240e+01   1.0552644e+02
   3.8951506e+01   1.0552644e+02
   3.8979773e+01   1.0552644e+02
   3.9008040e+01   1.0552644e+02
   3.9036306e+01   1.0552644e+02
   3.9064573e+01   1.0552644e+02
   3.9092840e+01   1.0552644e+02
   3.9121106e+01   1.0552644e+02
   3.9149373e+01   1.0552644e+02
   3.9177640e+01   1.0552644e+02
   3.9205907e+01   1.0552644e+02
   3.9234173e+01   1.0552644e+02
   3.9262440e+01   1.0552644e+02
   3.9290707e+01   1.0552644e+02
   3.9318973e+01   1.0552644e+02
   3.9347240e+01   1.0552644e+02
   3.9375507e+01   1.0552644e+02
   3.9403773e+01   1.0552644e+02
   3.9432040e+01   1.0552644e+02
   3.9460307e+01   1.0552644e+02
   3.9488573e+01   1.0552644e+02
   3.9516840e+01   1.0552644e+02
   3.9545107e+01   1.0552644e+02
   3.9573374e+01   1.0552644e+02
   3.9601640e+01   1.0552644e+02
   3.9629907e+01   1.0552644e+02
   3.9658174e+01   1.0552644e+02
   3.9686440e+01   1.0552644e+02
   3.9714707e+01   1.0552644e+02
   3.9742974e+01   1.0552644e+02
   3.9771240e+01   1.0552644e+02
   3.9799507e+01   1.0552644e+02
   3.9827774e+01   1.0552644e+02
   3.9856041e+01   1.0552644e+02
   3.9884307e+01   1.0552644e+02
   3.9912574e+01   1.0552644e+02
   3.9940841e+01   1.0552644e+02
   3.9969107e+01   1.0552644e+02
   3.9997374e+01   1.0552644e+02
   4.0025641e+01   1.0552644e+02
   4.0053907e+01   1.0552644e+02
   4.0082174e+01   1.0552644e+02
   4.0110441e+01   1.0552644e+02
   4.0138707e+01   1.0552644e+02
   4.0166974e+01   1.0552644e+02
   4.0195241e+01   1.0552644e+02
   4.0223508e+01   1.0552644e+02
   4.0251774e+01   1.0552644e+02
   4.0280041e+01   1.0552644e+02
   4.0308308e+01   1.0552644e+02
   4.0336574e+01   1.0552644e+02
   4.0364841e+01   1.0552644e+02
   4.0393108e+01   1.0552644e+02
   4.0421374e+01   1.0552644e+02
   4.0449641e+01   1.0552644e+02
   4.0477908e+01   1.0552644e+02
   4.0506175e+01   1.0552644e+02
   4.0534441e+01   1.0552644e+02
   4.0562708e+01   1.0552644e+02
   4.0590975e+01   1.0552644e+02
   4.0619241e+01   1.0552644e+02
   4.0647508e+01   1.0552644e+02
   4.0675775e+01   1.0552644e+02
   4.0704041e+01   1.0552644e+02
   4.0732308e+01   1.0552644e+02
   4.0760575e+01   1.0552644e+02
   4.0788841e+01   1.0552644e+02
   4.0817108e+01   1.0552644e+02
   4.0845375e+01   1.0552644e+02
   4.0873642e+01   1.0552644e+02
   4.0901908e+01   1.0552644e+02
   4.0930175e+01   1.0552644e+02
   4.0958442e+01   1.0552644e+02
   4.0986708e+01   1.0552644e+02
   4.1014975e+01   1.0552644e+02
   4.1043242e+01   1.0552644e+02
   4.1071508e+01   1.0552644e+02
   4.1099775e+01   1.0552644e+02
   4.1128042e+01   1.0552644e+02
   4.1156309e+01   1.0552644e+02
   4.1184575e+01   1.0552644e+02
   4.1212842e+01   1.0552644e+02
   4.1241109e+01   1.0552644e+02
   4.1269375e+01   1.0552644e+02
   4.1297642e+01   1.0552644e+02
   4.1325909e+01   1.0552644e+02
   4.1354175e+01   1.0552644e+02
   4.1382442e+01   1.0552644e+02
   4.1410709e+01   1.0552644e+02
   4.1438975e+01   1.0552644e+02
   4.1467242e+01   1.0552644e+02
   4.1495509e+01   1.0552644e+02
   4.1523776e+01   1.0552644e+02
   4.1552042e+01   1.0552644e+02
   4.1580309e+01   1.0552644e+02
   4.1608576e+01   1.0552644e+02
   4.1636842e+01   1.0552644e+02
   4.1665109e+01   1.0552644e+02
   4.1693376e+01   1.0552644e+02
   4.1721642e+01   1.0552644e+02
   4.1749909e+01   1.0552644e+02
   4.1778176e+01   1.0552644e+02
   4.1806442e+01   1.0552644e+02
   4.1834709e+01   1.0552644e+02
   4.1862976e+01   1.0552644e+02
   4.1891243e+01   1.0552644e+02
   4.1919509e+01   1.0552644e+02
   4.1947776e+01   1.0552644e+02
   4.1976043e+01   1.0552644e+02
   4.2004309e+01   1.0552644e+02
   4.2032576e+01   1.0552644e+02
   4.2060843e+01   1.0552644e+02
   4.2089109e+01   1.0552644e+02
   4.2117376e+01   1.0552644e+02
   4.2145643e+01   1.0552644e+02
   4.2173910e+01   1.0552644e+02
   4.2202176e+01   1.0552644e+02
   4.2230443e+01   1.0552644e+02
   4.2258710e+01   1.0552644e+02
   4.2286976e+01   1.0552644e+02
   4.2315243e+01   1.0552644e+02
   4.2343510e+01   1.0552644e+02
   4.2371776e+01   1.0552644e+02
   4.2400043e+01   1.0552644e+02
   4.2428310e+01   1.0552644e+02
   4.2456576e+01   1.0552644e+02
   4.2484843e+01   1.0552644e+02
   4.2513110e+01   1.0552644e+02
   4.2541377e+01   1.0552644e+02
   4.2569643e+01   1.0552644e+02
   4.2597910e+01   1.0552644e+02
   4.2626177e+01   1.0552644e+02
   4.2654443e+01   1.0552644e+02
   4.2682710e+01   1.0552644e+02
   4.2710977e+01   1.0552644e+02
   4.2739243e+01   1.0552644e+02
   4.2767510e+01   1.0552644e+02
   4.2795777e+01   1.0552644e+02
   4.2824044e+01   1.0552644e+02
   4.2852310e+01   1.0552644e+02
   4.2880577e+01   1.0552644e+02
   4.2908844e+01   1.0552644e+02
   4.2937110e+01   1.0552644e+02
   4.2965377e+01   1.0552644e+02
   4.2993644e+01   1.0552644e+02
   4.3021910e+01   1.0552644e+02
   4.3050177e+01   1.0552644e+02
   4.3078444e+01   1.0552644e+02
   4.3106710e+01   1.0552644e+02
   4.3134977e+01   1.0552644e+02
   4.3163244e+01   1.0552644e+02
   4.3191511e+01   1.0552644e+02
   4.3219777e+01   1.0552644e+02
   4.3248044e+01   1.0552644e+02
   4.3276311e+01   1.0552644e+02
   4.3304577e+01   1.0552644e+02
   4.3332844e+01   1.0552644e+02
   4.3361111e+01   1.0552644e+02
   4.3389377e+01   1.0552644e+02
   4.3417644e+01   1.0552644e+02
   4.3445911e+01   1.0552644e+02
   4.3474178e+01   1.0552644e+02
   4.3502444e+01   1.0552644e+02
   4.3530711e+01   1.0552644e+02
   4.3558978e+01   1.0552644e+02
   4.3587244e+01   1.0552644e+02
   4.3615511e+01   1.0552644e+02
   4.3643778e+01   1.0552644e+02
   4.3672044e+01   1.0552644e+02
   4.3700311e+01   1.0552644e+02
   4.3728578e+01   1.0552644e+02
   4.3756844e+01   1.0552644e+02
   4.3785111e+01   1.0552644e+02
   4.3813378e+01   1.0552644e+02
   4.3841645e+01   1.0552644e+02
   4.3869911e+01   1.0552644e+02
   4.3898178e+01   1.0552644e+02
   4.3926445e+01   1.0552644e+02
   4.3954711e+01   1.0552644e+02
   4.3982978e+01   1.0552644e+02
   4.4011245e+01   1.0552644e+02
   4.4039511e+01   1.0552644e+02
   4.4067778e+01   1.0552644e+02
   4.4096045e+01   1.0552644e+02
   4.4124312e+01   1.0552644e+02
   4.4152578e+01   1.0552644e+02
   4.4180845e+01   1.0552644e+02
   4.4209112e+01   1.0552644e+02
   4.4237378e+01   1.0552644e+02
   4.4265645e+01   1.0552644e+02
   4.4293912e+01   1.0552644e+02
   4.4322178e+01   1.0552644e+02
   4.4350445e+01   1.0552644e+02
   4.4378712e+01   1.0552644e+02
   4.4406978e+01   1.0552644e+02
   4.4435245e+01   1.0552644e+02
   4.4463512e+01   1.0552644e+02
   4.4491779e+01   1.0552644e+02
   4.4520045e+01   1.0552644e+02
   4.4548312e+01   1.0552644e+02
   4.4576579e+01   1.0552644e+02
   4.4604845e+01   1.0552644e+02
   4.4633112e+01   1.0552644e+02
   4.4661379e+01   1.0552644e+02
   4.4689645e+01   1.0552644e+02
   4.4717912e+01   1.0552644e+02
   4.4746179e+01   1.0552644e+02
   4.4774446e+01   1.0552644e+02
   4.4802712e+01   1.0552644e+02
   4.4830979e+01   1.0552644e+02
   4.4859246e+01   1.0552644e+02
   4.4887512e+01   1.0552644e+02
   4.4915779e+01   1.0552644e+02
   4.4944046e+01   1.0552644e+02
   4.4972312e+01   1.0552644e+02
   4.5000579e+01   1.0552644e+02
   4.5028846e+01   1.0552644e+02
   4.5057112e+01   1.0552644e+02
   4.5085379e+01   1.0552644e+02
   4.5113646e+01   1.0552644e+02
   4.5141913e+01   1.0552644e+02
   4.5170179e+01   1.0552644e+02
   4.5198446e+01   1.0552644e+02
   4.5226713e+01   1.0552644e+02
   4.5254979e+01   1.0552644e+02
   4.5283246e+01   1.0552644e+02
   4.5311513e+01   1.0552644e+02
   4.5339779e+01   1.0552644e+02
   4.5368046e+01   1.0552644e+02
   4.5396313e+01   1.0552644e+02
   4.5424580e+01   1.0552644e+02
   4.5452846e+01   1.0552644e+02
   4.5481113e+01   1.0552644e+02
   4.5509380e+01   1.0552644e+02
   4.5537646e+01   1.0552644e+02
   4.5565913e+01   1.0552644e+02
   4.5594180e+01   1.0552644e+02
   4.5622446e+01   1.0552644e+02
   4.5650713e+01   1.0552644e+02
   4.5678980e+01   1.0552644e+02
   4.5707246e+01   1.0552644e+02
   4.5735513e+01   1.0552644e+02
   4.5763780e+01   1.0552644e+02
   4.5792047e+01   1.0552644e+02
   4.5820313e+01   1.0552644e+02
   4.5848580e+01   1.0552644e+02
   4.5876847e+01   1.0552644e+02
   4.5905113e+01   1.0552644e+02
   4.5933380e+01   1.0552644e+02
   4.5961647e+01   1.0552644e+02
   4.5989913e+01   1.0552644e+02
   4.6018180e+01   1.0552644e+02
   4.6046447e+01   1.0552644e+02
   4.6074714e+01   1.0552644e+02
   4.6102980e+01   1.0552644e+02
   4.6131247e+01   1.0552644e+02
   4.6159514e+01   1.0552644e+02
   4.6187780e+01   1.0552644e+02
   4.6216047e+01   1.0552644e+02
   4.6244314e+01   1.0552644e+02
   4.6272580e+01   1.0552644e+02
   4.6300847e+01   1.0552644e+02
   4.6329114e+01   1.0552644e+02
   4.6357380e+01   1.0552644e+02
   4.6385647e+01   1.0552644e+02
   4.6413914e+01   1.0552644e+02
   4.6442181e+01   1.0552644e+02
   4.6470447e+01   1.0552644e+02
   4.6498714e+01   1.0552644e+02
   4.6526981e+01   1.0552644e+02
   4.6555247e+01   1.0552644e+02
   4.6583514e+01   1.0552644e+02
   4.6611781e+01   1.0552644e+02
   4.6640047e+01   1.0552644e+02
   4.6668314e+01   1.0552644e+02
   4.6696581e+01   1.0552644e+02
   4.6724847e+01   1.0552644e+02
   4.6753114e+01   1.0552644e+02
   4.6781381e+01   1.0552644e+02
   4.6809648e+01   1.0552644e+02
   4.6837914e+01   1.0552644e+02
   4.6866181e+01   1.0552644e+02
   4.6894448e+01   1.0552644e+02
   4.6922714e+01   1.0552644e+02
   4.6950981e+01   1.0552644e+02
   4.6979248e+01   1.0552644e+02
   4.7007514e+01   1.0552644e+02
   4.7035781e+01   1.0552644e+02
   4.7064048e+01   1.0552644e+02
   4.7092315e+01   1.0552644e+02
   4.7120581e+01   1.0552644e+02
   4.7148848e+01   1.0552644e+02
   4.7177115e+01   1.0552644e+02
   4.7205381e+01   1.0552644e+02
   4.7233648e+01   1.0552644e+02
   4.7261915e+01   1.0552644e+02
   4.7290181e+01   1.0552644e+02
   4.7318448e+01   1.0552644e+02
   4.7346715e+01   1.0552644e+02
   4.7374981e+01   1.0552644e+02
   4.7403248e+01   1.0552644e+02
   4.7431515e+01   1.0552644e+02
   4.7459782e+01   1.0552644e+02
   4.7488048e+01   1.0552644e+02
   4.7516315e+01   1.0552644e+02
   4.7544582e+01   1.0552644e+02
   4.7572848e+01   1.0552644e+02
   4.7601115e+01   1.0552644e+02
   4.7629382e+01   1.0552644e+02
   4.7657648e+01   1.0552644e+02
   4.7685915e+01   1.0552644e+02
   4.7714182e+01   1.0552644e+02
   4.7742449e+01   1.0552644e+02
   4.7770715e+01   1.0552644e+02
   4.7798982e+01   1.0552644e+02
   4.7827249e+01   1.0552644e+02
   4.7855515e+01   1.0552644e+02
   4.7883782e+01   1.0552644e+02
   4.7912049e+01   1.0552644e+02
   4.7940315e+01   1.0552644e+02
   4.7968582e+01   1.0552644e+02
   4.7996849e+01   1.0552644e+02
   4.8025115e+01   1.0552644e+02
   4.8053382e+01   1.0552644e+02
   4.8081649e+01   1.0552644e+02
   4.8109916e+01   1.0552644e+02
   4.8138182e+01   1.0552644e+02
   4.8166449e+01   1.0552644e+02
   4.8194716e+01   1.0552644e+02
   4.8222982e+01   1.0552644e+02
   4.8251249e+01   1.0552644e+02
   4.8279516e+01   1.0552644e+02
   4.8307782e+01   1.0552644e+02
   4.8336049e+01   1.0552644e+02
   4.8364316e+01   1.0552644e+02
   4.8392583e+01   1.0552644e+02
   4.8420849e+01   1.0552644e+02
   4.8449116e+01   1.0552644e+02
   4.8477383e+01   1.0552644e+02
   4.8505649e+01   1.0552644e+02
   4.8533916e+01   1.0552644e+02
   4.8562183e+01   1.0552644e+02
   4.8590449e+01   1.0552644e+02
   4.8618716e+01   1.0552644e+02
   4.8646983e+01   1.0552644e+02
   4.8675249e+01   1.0552644e+02
   4.8703516e+01   1.0552644e+02
   4.8731783e+01   1.0552644e+02
   4.8760050e+01   1.0552644e+02
   4.8788316e+01   1.0552644e+02
   4.8816583e+01   1.0552644e+02
   4.8844850e+01   1.0552644e+02
   4.8873116e+01   1.0552644e+02
   4.8901383e+01   1.0552644e+02
   4.8929650e+01   1.0552644e+02
   4.8957916e+01   1.0552644e+02
   4.8986183e+01   1.0552644e+02
   4.9014450e+01   1.0552644e+02
   4.9042717e+01   1.0552644e+02
   4.9070983e+01   1.0552644e+02
   4.9099250e+01   1.0552644e+02
   4.9127517e+01   1.0552644e+02
   4.9155783e+01   1.0552644e+02
   4.9184050e+01   1.0552644e+02
   4.9212317e+01   1.0552644e+02
   4.9240583e+01   1.0552644e+02
   4.9268850e+01   1.0552644e+02
   4.9297117e+01   1.0552644e+02
   4.9325383e+01   1.0552644e+02
   4.9353650e+01   1.0552644e+02
   4.9381917e+01   1.0552644e+02
   4.9410184e+01   1.0552644e+02
   4.9438450e+01   1.0552644e+02
   4.9466717e+01   1.0552644e+02
   4.9494984e+01   1.0552644e+02
   4.9523250e+01   1.0552644e+02
   4.9551517e+01   1.0552644e+02
   4.9579784e+01   1.0552644e+02
   4.9608050e+01   1.0552644e+02
   4.9636317e+01   1.0552644e+02
   4.9664584e+01   1.0552644e+02
   4.9692851e+01   1.0552644e+02
   4.9721117e+01   1.0552644e+02
   4.9749384e+01   1.0552644e+02
   4.9777651e+01   1.0552644e+02
   4.9805917e+01   1.0552644e+02
   4.9834184e+01   1.0552644e+02
   4.9862451e+01   1.0552644e+02
   4.9890717e+01   1.0552644e+02
   4.9918984e+01   1.0552644e+02
   4.9947251e+01   1.0552644e+02
   4.9975517e+01   1.0552644e+02
   5.0003784e+01   1.0552644e+02
   5.0032051e+01   1.0552644e+02
   5.0060318e+01   1.0552644e+02
   5.0088584e+01   1.0552644e+02
   5.0116851e+01   1.0552644e+02
   5.0145118e+01   1.0552644e+02
   5.0173384e+01   1.0552644e+02
   5.0201651e+01   1.0552644e+02
   5.0229918e+01   1.0552644e+02
   5.0258184e+01   1.0552644e+02
   5.0286451e+01   1.0552644e+02
   5.0314718e+01   1.0552644e+02
   5.0342985e+01   1.0552644e+02
   5.0371251e+01   1.0552644e+02
   5.0399518e+01   1.0552644e+02
   5.0427785e+01   1.0552644e+02
   5.0456051e+01   1.0552644e+02
   5.0484318e+01   1.0552644e+02
   5.0512585e+01   1.0552644e+02
   5.0540851e+01   1.0552644e+02
   5.0569118e+01   1.0552644e+02
   5.0597385e+01   1.0552644e+02
   5.0625651e+01   1.0552644e+02
   5.0653918e+01   1.0552644e+02
   5.0682185e+01   1.0552644e+02
   5.0710452e+01   1.0552644e+02
   5.0738718e+01   1.0552644e+02
   5.0766985e+01   1.0552644e+02
   5.0795252e+01   1.0552644e+02
   5.0823518e+01   1.0552644e+02
   5.0851785e+01   1.0552644e+02
   5.0880052e+01   1.0552644e+02
   5.0908318e+01   1.0552644e+02
   5.0936585e+01   1.0552644e+02
   5.0964852e+01   1.0552644e+02
   5.0993119e+01   1.0552644e+02
   5.1021385e+01   1.0552644e+02
   5.1049652e+01   1.0552644e+02
   5.1077919e+01   1.0552644e+02
   5.1106185e+01   1.0552644e+02
   5.1134452e+01   1.0552644e+02
   5.1162719e+01   1.0552644e+02
   5.1190985e+01   1.0552644e+02
   5.1219252e+01   1.0552644e+02
   5.1247519e+01   1.0552644e+02
   5.1275785e+01   1.0552644e+02
   5.1304052e+01   1.0552644e+02
   5.1332319e+01   1.0552644e+02
   5.1360586e+01   1.0552644e+02
   5.1388852e+01   1.0552644e+02
   5.1417119e+01   1.0552644e+02
   5.1445386e+01   1.0552644e+02
   5.1473652e+01   1.0552644e+02
   5.1501919e+01   1.0552644e+02
   5.1530186e+01   1.0552644e+02
   5.1558452e+01   1.0552644e+02
   5.1586719e+01   1.0552644e+02
   5.1614986e+01   1.0552644e+02
   5.1643252e+01   1.0552644e+02
   5.1671519e+01   1.0552644e+02
   5.1699786e+01   1.0552644e+02
   5.1728053e+01   1.0552644e+02
   5.1756319e+01   1.0552644e+02
   5.1784586e+01   1.0552644e+02
   5.1812853e+01   1.0552644e+02
   5.1841119e+01   1.0552644e+02
   5.1869386e+01   1.0552644e+02
   5.1897653e+01   1.0552644e+02
   5.1925919e+01   1.0552644e+02
   5.1954186e+01   1.0552644e+02
   5.1982453e+01   1.0552644e+02
   5.2010720e+01   1.0552644e+02
   5.2038986e+01   1.0552644e+02
   5.2067253e+01   1.0552644e+02
   5.2095520e+01   1.0552644e+02
   5.2123786e+01   1.0552644e+02
   5.2152053e+01   1.0552644e+02
   5.2180320e+01   1.0552644e+02
   5.2208586e+01   1.0552644e+02
   5.2236853e+01   1.0552644e+02
   5.2265120e+01   1.0552644e+02
   5.2293386e+01   1.0552644e+02
   5.2321653e+01   1.0552644e+02
   5.2349920e+01   1.0552644e+02
   5.2378187e+01   1.0552644e+02
   5.2406453e+01   1.0552644e+02
   5.2434720e+01   1.0552644e+02
   5.2462987e+01   1.0552644e+02
   5.2491253e+01   1.0552644e+02
   5.2519520e+01   1.0552644e+02
   5.2547787e+01   1.0552644e+02
   5.2576053e+01   1.0552644e+02
   5.2604320e+01   1.0552644e+02
   5.2632587e+01   1.0552644e+02
   5.2660854e+01   1.0552644e+02
   5.2689120e+01   1.0552644e+02
   5.2717387e+01   1.0552644e+02
   5.2745654e+01   1.0552644e+02
   5.2773920e+01   1.0552644e+02
   5.2802187e+01   1.0552644e+02
   5.2830454e+01   1.0552644e+02
   5.2858720e+01   1.0552644e+02
   5.2886987e+01   1.0552644e+02
   5.2915254e+01   1.0552644e+02
   5.2943520e+01   1.0552644e+02
   5.2971787e+01   1.0552644e+02
   5.3000054e+01   1.0552644e+02
   5.3028321e+01   1.0552644e+02
   5.3056587e+01   1.0552644e+02
   5.3084854e+01   1.0552644e+02
   5.3113121e+01   1.0552644e+02
   5.3141387e+01   1.0552644e+02
   5.3169654e+01   1.0552644e+02
   5.3197921e+01   1.0552644e+02
   5.3226187e+01   1.0552644e+02
   5.3254454e+01   1.0552644e+02
   5.3282721e+01   1.0552644e+02
   5.3310988e+01   1.0552644e+02
   5.3339254e+01   1.0552644e+02
   5.3367521e+01   1.0552644e+02
   5.3395788e+01   1.0552644e+02
   5.3424054e+01   1.0552644e+02
   5.3452321e+01   1.0552644e+02
   5.3480588e+01   1.0552644e+02
   5.3508854e+01   1.0552644e+02
   5.3537121e+01   1.0552644e+02
   5.3565388e+01   1.0552644e+02
   5.3593654e+01   1.0552644e+02
   5.3621921e+01   1.0552644e+02
   5.3650188e+01   1.0552644e+02
   5.3678455e+01   1.0552644e+02
   5.3706721e+01   1.0552644e+02
   5.3734988e+01   1.0552644e+02
   5.3763255e+01   1.0552644e+02
   5.3791521e+01   1.0552644e+02
   5.3819788e+01   1.0552644e+02
   5.3848055e+01   1.0552644e+02
   5.3876321e+01   1.0552644e+02
   5.3904588e+01   1.0552644e+02
   5.3932855e+01   1.0552644e+02
   5.3961122e+01   1.0552644e+02
   5.3989388e+01   1.0552644e+02
   5.4017655e+01   1.0552644e+02
   5.4045922e+01   1.0552644e+02
   5.4074188e+01   1.0552644e+02
   5.4102455e+01   1.0552644e+02
   5.4130722e+01   1.0552644e+02
   5.4158988e+01   1.0552644e+02
   5.4187255e+01   1.0552644e+02
   5.4215522e+01   1.0552644e+02
   5.4243788e+01   1.0552644e+02
   5.4272055e+01   1.0552644e+02
   5.4300322e+01   1.0552644e+02
   5.4328589e+01   1.0552644e+02
   5.4356855e+01   1.0552644e+02
   5.4385122e+01   1.0552644e+02
   5.4413389e+01   1.0552644e+02
   5.4441655e+01   1.0552644e+02
   5.4469922e+01   1.0552644e+02
   5.4498189e+01   1.0552644e+02
   5.4526455e+01   1.0552644e+02
   5.4554722e+01   1.0552644e+02
   5.4582989e+01   1.0552644e+02
   5.4611256e+01   1.0552644e+02
   5.4639522e+01   1.0552644e+02
   5.4667789e+01   1.0552644e+02
   5.4696056e+01   1.0552644e+02
   5.4724322e+01   1.0552644e+02
   5.4752589e+01   1.0552644e+02
   5.4780856e+01   1.0552644e+02
   5.4809122e+01   1.0552644e+02
   5.4837389e+01   1.0552644e+02
   5.4865656e+01   1.0552644e+02
   5.4893922e+01   1.0552644e+02
   5.4922189e+01   1.0552644e+02
   5.4950456e+01   1.0552644e+02
   5.4978723e+01   1.0552644e+02
   5.5006989e+01   1.0552644e+02
   5.5035256e+01   1.0552644e+02
   5.5063523e+01   1.0552644e+02
   5.5091789e+01   1.0552644e+02
   5.5120056e+01   1.0552644e+02
   5.5148323e+01   1.0552644e+02
   5.5176589e+01   1.0552644e+02
   5.5204856e+01   1.0552644e+02
   5.5233123e+01   1.0552644e+02
   5.5261390e+01   1.0552644e+02
   5.5289656e+01   1.0552644e+02
   5.5317923e+01   1.0552644e+02
   5.5346190e+01   1.0552644e+02
   5.5374456e+01   1.0552644e+02
   5.5402723e+01   1.0552644e+02
   5.5430990e+01   1.0552644e+02
   5.5459256e+01   1.0552644e+02
   5.5487523e+01   1.0552644e+02
   5.5515790e+01   1.0552644e+02
   5.5544056e+01   1.0552644e+02
   5.5572323e+01   1.0552644e+02
   5.5600590e+01   1.0552644e+02
   5.5628857e+01   1.0552644e+02
   5.5657123e+01   1.0552644e+02
   5.5685390e+01   1.0552644e+02
   5.5713657e+01   1.0552644e+02
   5.5741923e+01   1.0552644e+02
   5.5770190e+01   1.0552644e+02
   5.5798457e+01   1.0552644e+02
   5.5826723e+01   1.0552644e+02
   5.5854990e+01   1.0552644e+02
   5.5883257e+01   1.0552644e+02
   5.5911524e+01   1.0552644e+02
   5.5939790e+01   1.0552644e+02
   5.5968057e+01   1.0552644e+02
   5.5996324e+01   1.0552644e+02
   5.6024590e+01   1.0552644e+02
   5.6052857e+01   1.0552644e+02
   5.6081124e+01   1.0552644e+02
   5.6109390e+01   1.0552644e+02
   5.6137657e+01   1.0552644e+02
   5.6165924e+01   1.0552644e+02
   5.6194190e+01   1.0552644e+02
   5.6222457e+01   1.0552644e+02
   5.6250724e+01   1.0552644e+02
   5.6278991e+01   1.0552644e+02
   5.6307257e+01   1.0552644e+02
   5.6335524e+01   1.0552644e+02
   5.6363791e+01   1.0552644e+02
   5.6392057e+01   1.0552644e+02
   5.6420324e+01   1.0552644e+02
   5.6448591e+01   1.0552644e+02
   5.6476857e+01   1.0552644e+02
   5.6505124e+01   1.0552644e+02


==> Fig_nd/Weierstrass_PSO.txt <==
   0.0000000e+00   6.6406374e+02
   5.6982603e-02   6.2036040e+02
   1.1396521e-01   5.4987587e+02
   1.7094781e-01   5.3646165e+02
   2.2793041e-01   4.9525629e+02
   2.8491302e-01   4.7145951e+02
   3.4189562e-01   4.3920862e+02
   3.9887822e-01   4.2182333e+02
   4.5586083e-01   4.0061272e+02
   5.1284343e-01   3.7807953e+02
   5.6982603e-01   3.5351017e+02
   6.2680864e-01   3.3345398e+02
   6.8379124e-01   3.1281047e+02
   7.4077384e-01   2.9844126e+02
   7.9775644e-01   2.8257885e+02
   8.5473905e-01   2.6500092e+02
   9.1172165e-01   2.4836867e+02
   9.6870425e-01   2.3690809e+02
   1.0256869e+00   2.2312518e+02
   1.0826695e+00   2.1016740e+02
   1.1396521e+00   1.9788314e+02
   1.1966347e+00   1.8626391e+02
   1.2536173e+00   1.7863873e+02
   1.3105999e+00   1.6560790e+02
   1.3675825e+00   1.5527898e+02
   1.4245651e+00   1.4942506e+02
   1.4815477e+00   1.4220189e+02
   1.5385303e+00   1.3472372e+02
   1.5955129e+00   1.2953006e+02
   1.6524955e+00   1.2028776e+02
   1.7094781e+00   1.1692503e+02
   1.7664607e+00   1.1094480e+02
   1.8234433e+00   1.0478289e+02
   1.8804259e+00   1.0218350e+02
   1.9374085e+00   9.8105922e+01
   1.9943911e+00   9.4545984e+01
   2.0513737e+00   9.0510773e+01
   2.1083563e+00   8.5717854e+01
   2.1653389e+00   8.3157453e+01
   2.2223215e+00   8.0232062e+01
   2.2793041e+00   7.7868215e+01
   2.3362867e+00   7.6075210e+01
   2.3932693e+00   7.3602792e+01
   2.4502519e+00   7.0890898e+01
   2.5072345e+00   6.9974284e+01
   2.5642171e+00   6.7001789e+01
   2.6211997e+00   6.5293183e+01
   2.6781823e+00   6.4477206e+01
   2.7351650e+00   6.2047658e+01
   2.7921476e+00   6.0499196e+01
   2.8491302e+00   5.8786860e+01
   2.9061128e+00   5.7746164e+01
   2.9630954e+00   5.7246399e+01
   3.0200780e+00   5.4992684e+01
   3.0770606e+00   5.3775454e+01
   3.1340432e+00   5.2900224e+01
   3.1910258e+00   5.1983970e+01
   3.2480084e+00   5.1055407e+01
   3.3049910e+00   4.9933842e+01
   3.3619736e+00   4.9679795e+01
   3.4189562e+00   4.8905952e+01
   3.4759388e+00   4.8462588e+01
   3.5329214e+00   4.8005508e+01
   3.5899040e+00   4.7323743e+01
   3.6468866e+00   4.7036046e+01
   3.7038692e+00   4.6642746e+01
   3.7608518e+00   4.6300061e+01
   3.8178344e+00   4.6144154e+01
   3.8748170e+00   4.5776388e+01
   3.9317996e+00   4.4967677e+01
   3.9887822e+00   4.4823319e+01
   4.0457648e+00   4.4779842e+01
   4.1027474e+00   4.4588776e+01
   4.1597300e+00   4.4407918e+01
   4.2167126e+00   4.4079198e+01
   4.2736952e+00   4.3876915e+01
   4.3306778e+00   4.3698266e+01
   4.3876604e+00   4.3247914e+01
   4.4446430e+00   4.3232042e+01
   4.5016257e+00   4.3001803e+01
   4.5586083e+00   4.2926009e+01
   4.6155909e+00   4.2876146e+01
   4.6725735e+00   4.2742799e+01
   4.7295561e+00   4.2626408e+01
   4.7865387e+00   4.2374364e+01
   4.8435213e+00   4.1731344e+01
   4.9005039e+00   4.1689168e+01
   4.9574865e+00   4.1665690e+01
   5.0144691e+00   4.1558774e+01
   5.0714517e+00   4.1501467e+01
   5.1284343e+00   4.1451074e+01
   5.1854169e+00   4.1379176e+01
   5.2423995e+00   4.1269051e+01
   5.2993821e+00   4.1240325e+01
   5.3563647e+00   4.1214471e+01
   5.4133473e+00   4.1065954e+01
   5.4703299e+00   4.0942194e+01
   5.5273125e+00   4.0912064e+01
   5.5842951e+00   4.0868002e+01
   5.6412777e+00   4.0826356e+01
   5.6982603e+00   4.0779370e+01
   5.7552429e+00   4.0725554e+01
   5.8122255e+00   4.0672730e+01
   5.8692081e+00   4.0589134e+01
   5.9261907e+00   4.0576307e+01
   5.9831733e+00   4.0559440e+01
   6.0401559e+00   4.0552315e+01
   6.0971385e+00   4.0546887e+01
   6.1541211e+00   4.0503319e+01
   6.2111037e+00   4.0468807e+01
   6.2680864e+00   4.0427013e+01
   6.3250690e+00   4.0420867e+01
   6.3820516e+00   4.0404086e+01
   6.4390342e+00   4.0397131e+01
   6.4960168e+00   4.0383993e+01
   6.5529994e+00   4.0382162e+01
   6.6099820e+00   4.0375634e+01
   6.6669646e+00   4.0361089e+01
   6.7239472e+00   4.0337582e+01
   6.7809298e+00   4.0332045e+01
   6.8379124e+00   4.0326435e+01
   6.8948950e+00   4.0305073e+01
   6.9518776e+00   4.0303163e+01
   7.0088602e+00   4.0294912e+01
   7.0658428e+00   4.0274401e+01
   7.1228254e+00   4.0272337e+01
   7.1798080e+00   4.0262460e+01
   7.2367906e+00   4.0251072e+01
   7.2937732e+00   4.0250050e+01
   7.3507558e+00   4.0247132e+01
   7.4077384e+00   4.0241449e+01
   7.4647210e+00   4.0234190e+01
   7.5217036e+00   4.0226432e+01
   7.5786862e+00   4.0222759e+01
   7.6356688e+00   4.0218547e+01
   7.6926514e+00   4.0204491e+01
   7.7496340e+00   4.0194466e+01
   7.8066166e+00   4.0186235e+01
   7.8635992e+00   4.0186235e+01
   7.9205818e+00   4.0185030e+01
   7.9775644e+00   4.0180113e+01
   8.0345470e+00   4.0178142e+01
   8.0915297e+00   4.0174372e+01
   8.1485123e+00   4.0172601e+01
   8.2054949e+00   4.0168439e+01
   8.2624775e+00   4.0165266e+01
   8.3194601e+00   4.0163649e+01
   8.3764427e+00   4.0161690e+01
   8.4334253e+00   4.0159719e+01
   8.4904079e+00   4.0158401e+01
   8.5473905e+00   4.0157686e+01
   8.6043731e+00   4.0155985e+01
   8.6613557e+00   4.0155426e+01
   8.7183383e+00   4.0153092e+01
   8.7753209e+00   4.0151881e+01
   8.8323035e+00   4.0151239e+01
   8.8892861e+00   4.0150357e+01
   8.9462687e+00   4.0149375e+01
   9.0032513e+00   4.0148884e+01
   9.0602339e+00   4.0148176e+01
   9.1172165e+00   4.0147816e+01
   9.1741991e+00   4.0146897e+01
   9.2311817e+00   4.0146612e+01
   9.2881643e+00   4.0146137e+01
   9.3451469e+00   4.0145607e+01
   9.4021295e+00   4.0144794e+01
   9.4591121e+00   4.0144482e+01
   9.5160947e+00   4.0144233e+01
   9.5730773e+00   4.0143163e+01
   9.6300599e+00   4.0140972e+01
   9.6870425e+00   4.0140435e+01
   9.7440251e+00   4.0140263e+01
   9.8010077e+00   4.0139341e+01
   9.8579904e+00   4.0139034e+01
   9.9149730e+00   4.0138931e+01
   9.9719556e+00   4.0138777e+01
   1.0028938e+01   4.0138580e+01
   1.0085921e+01   4.0138365e+01
   1.0142903e+01   4.0138013e+01
   1.0199886e+01   4.0136032e+01
   1.0256869e+01   4.0133220e+01
   1.0313851e+01   4.0132871e+01
   1.0370834e+01   4.0132776e+01
   1.0427816e+01   4.0132510e+01
   1.0484799e+01   4.0132416e+01
   1.0541782e+01   4.0132186e+01
   1.0598764e+01   4.0132103e+01
   1.0655747e+01   4.0131948e+01
   1.0712729e+01   4.0131868e+01
   1.0769712e+01   4.0131801e+01
   1.0826695e+01   4.0131730e+01
   1.0883677e+01   4.0131615e+01
   1.0940660e+01   4.0131481e+01
   1.0997642e+01   4.0131434e+01
   1.1054625e+01   4.0131234e+01
   1.1111608e+01   4.0131196e+01
   1.1168590e+01   4.0131107e+01
   1.1225573e+01   4.0130919e+01
   1.1282555e+01   4.0130893e+01
   1.1339538e+01   4.0130887e+01
   1.1396521e+01   4.0130856e+01
   1.1453503e+01   4.0130834e+01
   1.1510486e+01   4.0130749e+01
   1.1567468e+01   4.0130721e+01
   1.1624451e+01   4.0130649e+01
   1.1681434e+01   4.0130615e+01
   1.1738416e+01   4.0130584e+01
   1.1795399e+01   4.0130569e+01
   1.1852381e+01   4.0130543e+01
   1.1909364e+01   4.0130517e+01
   1.1966347e+01   4.0130495e+01
   1.2023329e+01   4.0130426e+01
   1.2080312e+01   4.0130388e+01
   1.2137294e+01   4.0130339e+01
   1.2194277e+01   4.0130319e+01
   1.2251260e+01   4.0130305e+01
   1.2308242e+01   4.0130288e+01
   1.2365225e+01   4.0130283e+01
   1.2422207e+01   4.0130261e+01
   1.2479190e+01   4.0130255e+01
   1.2536173e+01   4.0130251e+01
   1.2593155e+01   4.0130243e+01
   1.2650138e+01   4.0130240e+01
   1.2707121e+01   4.0130238e+01
   1.2764103e+01   4.0130231e+01
   1.2821086e+01   4.0130221e+01
   1.2878068e+01   4.0130203e+01
   1.2935051e+01   4.0130194e+01
   1.2992034e+01   4.0130192e+01
   1.3049016e+01   4.0130190e+01
   1.3105999e+01   4.0130185e+01
   1.3162981e+01   4.0130182e+01
   1.3219964e+01   4.0130177e+01
   1.3276947e+01   4.0130175e+01
   1.3333929e+01   4.0130172e+01
   1.3390912e+01   4.0130164e+01
   1.3447894e+01   4.0130136e+01
   1.3504877e+01   4.0130104e+01
   1.3561860e+01   4.0130098e+01
   1.3618842e+01   4.0130097e+01
   1.3675825e+01   4.0130096e+01
   1.3732807e+01   4.0130095e+01
   1.3789790e+01   4.0130094e+01
   1.3846773e+01   4.0130093e+01
   1.3903755e+01   4.0130092e+01
   1.3960738e+01   4.0130091e+01
   1.4017720e+01   4.0130091e+01
   1.4074703e+01   4.0130091e+01
   1.4131686e+01   4.0130090e+01
   1.4188668e+01   4.0130090e+01
   1.4245651e+01   4.0130089e+01
   1.4302633e+01   4.0130089e+01
   1.4359616e+01   4.0130088e+01
   1.4416599e+01   4.0130087e+01
   1.4473581e+01   4.0130086e+01
   1.4530564e+01   4.0130084e+01
   1.4587546e+01   4.0130083e+01
   1.4644529e+01   4.0130081e+01
   1.4701512e+01   4.0130079e+01
   1.4758494e+01   4.0130076e+01
   1.4815477e+01   4.0130074e+01
   1.4872459e+01   4.0130073e+01
   1.4929442e+01   4.0130073e+01
   1.4986425e+01   4.0130073e+01
   1.5043407e+01   4.0130073e+01
   1.5100390e+01   4.0130072e+01
   1.5157372e+01   4.0130072e+01
   1.5214355e+01   4.0130071e+01
   1.5271338e+01   4.0130071e+01
   1.5328320e+01   4.0130070e+01
   1.5385303e+01   4.0130069e+01
   1.5442285e+01   4.0130068e+01
   1.5499268e+01   4.0130066e+01
   1.5556251e+01   4.0130064e+01
   1.5613233e+01   4.0130061e+01
   1.5670216e+01   4.0130057e+01
   1.5727198e+01   4.0130052e+01
   1.5784181e+01   4.0130046e+01
   1.5841164e+01   4.0130040e+01
   1.5898146e+01   4.0130034e+01
   1.5955129e+01   4.0130029e+01
   1.6012111e+01   4.0130026e+01
   1.6069094e+01   4.0130017e+01
   1.6126077e+01   4.0129992e+01
   1.6183059e+01   4.0129973e+01
   1.6240042e+01   4.0129973e+01
   1.6297025e+01   4.0129973e+01
   1.6354007e+01   4.0129973e+01
   1.6410990e+01   4.0129973e+01
   1.6467972e+01   4.0129973e+01
   1.6524955e+01   4.0129973e+01
   1.6581938e+01   4.0129973e+01
   1.6638920e+01   4.0129973e+01
   1.6695903e+01   4.0129973e+01
   1.6752885e+01   4.0129973e+01
   1.6809868e+01   4.0129973e+01
   1.6866851e+01   4.0129973e+01
   1.6923833e+01   4.0129973e+01
   1.6980816e+01   4.0129973e+01
   1.7037798e+01   4.0129973e+01
   1.7094781e+01   4.0129973e+01
   1.7151764e+01   4.0129973e+01
   1.7208746e+01   4.0129973e+01
   1.7265729e+01   4.0129973e+01
   1.7322711e+01   4.0129973e+01
   1.7379694e+01   4.0129973e+01
   1.7436677e+01   4.0129973e+01
   1.7493659e+01   4.0129973e+01
   1.7550642e+01   4.0129973e+01
   1.7607624e+01   4.0129973e+01
   1.7664607e+01   4.0129973e+01
   1.7721590e+01   4.0129973e+01
   1.7778572e+01   4.0129973e+01
   1.7835555e+01   4.0129973e+01
   1.7892537e+01   4.0129973e+01
   1.7949520e+01   4.0129973e+01
   1.8006503e+01   4.0129973e+01
   1.8063485e+01   4.0129973e+01
   1.8120468e+01   4.0129973e+01
   1.8177450e+01   4.0129973e+01
   1.8234433e+01   4.0129973e+01
   1.8291416e+01   4.0129973e+01
   1.8348398e+01   4.0129973e+01
   1.8405381e+01   4.0129973e+01
   1.8462363e+01   4.0129973e+01
   1.8519346e+01   4.0129973e+01
   1.8576329e+01   4.0129973e+01
   1.8633311e+01   4.0129973e+01
   1.8690294e+01   4.0129973e+01
   1.8747276e+01   4.0129973e+01
   1.8804259e+01   4.0129973e+01
   1.8861242e+01   4.0129973e+01
   1.8918224e+01   4.0129973e+01
   1.8975207e+01   4.0129973e+01
   1.9032189e+01   4.0129973e+01
   1.9089172e+01   4.0129973e+01
   1.9146155e+01   4.0129973e+01
   1.9203137e+01   4.0129973e+01
   1.9260120e+01   4.0129973e+01
   1.9317102e+01   4.0129973e+01
   1.9374085e+01   4.0129973e+01
   1.9431068e+01   4.0129973e+01
   1.9488050e+01   4.0129973e+01
   1.9545033e+01   4.0129973e+01
   1.9602015e+01   4.0129972e+01
   1.9658998e+01   4.0129972e+01
   1.9715981e+01   4.0129972e+01
   1.9772963e+01   4.0129972e+01
   1.9829946e+01   4.0129971e+01
   1.9886929e+01   4.0129971e+01
   1.9943911e+01   4.0129970e+01
   2.0000894e+01   4.0129969e+01
   2.0057876e+01   4.0129968e+01
   2.0114859e+01   4.0129968e+01
   2.0171842e+01   4.0129968e+01
   2.0228824e+01   4.0129968e+01
   2.0285807e+01   4.0129968e+01
   2.0342789e+01   4.0129968e+01
   2.0399772e+01   4.0129968e+01
   2.0456755e+01   4.0129968e+01
   2.0513737e+01   4.0129968e+01
   2.0570720e+01   4.0129968e+01
   2.0627702e+01   4.0129968e+01
   2.0684685e+01   4.0129968e+01
   2.0741668e+01   4.0129968e+01
   2.0798650e+01   4.0129968e+01
   2.0855633e+01   4.0129968e+01
   2.0912615e+01   4.0129968e+01
   2.0969598e+01   4.0129968e+01
   2.1026581e+01   4.0129968e+01
   2.1083563e+01   4.0129968e+01
   2.1140546e+01   4.0129968e+01
   2.1197528e+01   4.0129968e+01
   2.1254511e+01   4.0129968e+01
   2.1311494e+01   4.0129968e+01
   2.1368476e+01   4.0129968e+01
   2.1425459e+01   4.0129968e+01
   2.1482441e+01   4.0129968e+01
   2.1539424e+01   4.0129968e+01
   2.1596407e+01   4.0129968e+01
   2.1653389e+01   4.0129968e+01
   2.1710372e+01   4.0129968e+01
   2.1767354e+01   4.0129968e+01
   2.1824337e+01   4.0129968e+01
   2.1881320e+01   4.0129968e+01
   2.1938302e+01   4.0129968e+01
   2.1995285e+01   4.0129968e+01
   2.2052267e+01   4.0129968e+01
   2.2109250e+01   4.0129968e+01
   2.2166233e+01   4.0129968e+01
   2.2223215e+01   4.0129968e+01
   2.2280198e+01   4.0129968e+01
   2.2337180e+01   4.0129968e+01
   2.2394163e+01   4.0129968e+01
   2.2451146e+01   4.0129968e+01
   2.2508128e+01   4.0129968e+01
   2.2565111e+01   4.0129968e+01
   2.2622093e+01   4.0129968e+01
   2.2679076e+01   4.0129968e+01
   2.2736059e+01   4.0129968e+01
   2.2793041e+01   4.0129968e+01
   2.2850024e+01   4.0129968e+01
   2.2907006e+01   4.0129968e+01
   2.2963989e+01   4.0129968e+01
   2.3020972e+01   4.0129968e+01
   2.3077954e+01   4.0129968e+01
   2.3134937e+01   4.0129968e+01
   2.3191919e+01   4.0129968e+01
   2.3248902e+01   4.0129968e+01
   2.3305885e+01   4.0129968e+01
   2.3362867e+01   4.0129968e+01
   2.3419850e+01   4.0129968e+01
   2.3476833e+01   4.0129968e+01
   2.3533815e+01   4.0129968e+01
   2.3590798e+01   4.0129968e+01
   2.3647780e+01   4.0129968e+01
   2.3704763e+01   4.0129968e+01
   2.3761746e+01   4.0129968e+01
   2.3818728e+01   4.0129968e+01
   2.3875711e+01   4.0129968e+01
   2.3932693e+01   4.0129968e+01
   2.3989676e+01   4.0129968e+01
   2.4046659e+01   4.0129968e+01
   2.4103641e+01   4.0129968e+01
   2.4160624e+01   4.0129968e+01
   2.4217606e+01   4.0129968e+01
   2.4274589e+01   4.0129968e+01
   2.4331572e+01   4.0129968e+01
   2.4388554e+01   4.0129968e+01
   2.4445537e+01   4.0129968e+01
   2.4502519e+01   4.0129968e+01
   2.4559502e+01   4.0129968e+01
   2.4616485e+01   4.0129968e+01
   2.4673467e+01   4.0129968e+01
   2.4730450e+01   4.0129968e+01
   2.4787432e+01   4.0129968e+01
   2.4844415e+01   4.0129968e+01
   2.4901398e+01   4.0129968e+01
   2.4958380e+01   4.0129968e+01
   2.5015363e+01   4.0129968e+01
   2.5072345e+01   4.0129968e+01
   2.5129328e+01   4.0129968e+01
   2.5186311e+01   4.0129968e+01
   2.5243293e+01   4.0129968e+01
   2.5300276e+01   4.0129968e+01
   2.5357258e+01   4.0129968e+01
   2.5414241e+01   4.0129968e+01
   2.5471224e+01   4.0129968e+01
   2.5528206e+01   4.0129968e+01
   2.5585189e+01   4.0129968e+01
   2.5642171e+01   4.0129968e+01
   2.5699154e+01   4.0129968e+01
   2.5756137e+01   4.0129968e+01
   2.5813119e+01   4.0129968e+01
   2.5870102e+01   4.0129968e+01
   2.5927084e+01   4.0129968e+01
   2.5984067e+01   4.0129968e+01
   2.6041050e+01   4.0129968e+01
   2.6098032e+01   4.0129968e+01
   2.6155015e+01   4.0129968e+01
   2.6211997e+01   4.0129968e+01
   2.6268980e+01   4.0129968e+01
   2.6325963e+01   4.0129968e+01
   2.6382945e+01   4.0129968e+01
   2.6439928e+01   4.0129968e+01
   2.6496910e+01   4.0129968e+01
   2.6553893e+01   4.0129968e+01
   2.6610876e+01   4.0129968e+01
   2.6667858e+01   4.0129968e+01
   2.6724841e+01   4.0129968e+01
   2.6781823e+01   4.0129968e+01
   2.6838806e+01   4.0129968e+01
   2.6895789e+01   4.0129968e+01
   2.6952771e+01   4.0129968e+01
   2.7009754e+01   4.0129968e+01
   2.7066737e+01   4.0129968e+01
   2.7123719e+01   4.0129968e+01
   2.7180702e+01   4.0129968e+01
   2.7237684e+01   4.0129968e+01
   2.7294667e+01   4.0129968e+01
   2.7351650e+01   4.0129968e+01
   2.7408632e+01   4.0129968e+01
   2.7465615e+01   4.0129968e+01
   2.7522597e+01   4.0129968e+01
   2.7579580e+01   4.0129968e+01
   2.7636563e+01   4.0129968e+01
   2.7693545e+01   4.0129968e+01
   2.7750528e+01   4.0129968e+01
   2.7807510e+01   4.0129968e+01
   2.7864493e+01   4.0129968e+01
   2.7921476e+01   4.0129968e+01
   2.7978458e+01   4.0129968e+01
   2.8035441e+01   4.0129968e+01
   2.8092423e+01   4.0129968e+01
   2.8149406e+01   4.0129968e+01
   2.8206389e+01   4.0129968e+01
   2.8263371e+01   4.0129968e+01
   2.8320354e+01   4.0129968e+01
   2.8377336e+01   4.0129968e+01
   2.8434319e+01   4.0129968e+01


==> Fig_nd/Whitley_CR.txt <==
   0.0000000e+00   2.8023307e+09
   1.7757312e-02   2.1759680e+09
   3.5514623e-02   1.6878663e+09
   5.3271935e-02   1.3452382e+09
   7.1029247e-02   1.1405744e+09
   8.8786559e-02   9.6075886e+08
   1.0654387e-01   8.3609756e+08
   1.2430118e-01   6.7838539e+08
   1.4205849e-01   6.0243889e+08
   1.5981581e-01   5.2217446e+08
   1.7757312e-01   4.6788638e+08
   1.9533043e-01   4.1120581e+08
   2.1308774e-01   3.5115038e+08
   2.3084505e-01   3.0780003e+08
   2.4860236e-01   2.9137857e+08
   2.6635968e-01   2.4016603e+08
   2.8411699e-01   2.2628920e+08
   3.0187430e-01   2.1514770e+08
   3.1963161e-01   2.0770516e+08
   3.3738892e-01   1.8918065e+08
   3.5514623e-01   1.7906036e+08
   3.7290355e-01   1.6494889e+08
   3.9066086e-01   1.5817220e+08
   4.0841817e-01   1.5667149e+08
   4.2617548e-01   1.4815925e+08
   4.4393279e-01   1.4006271e+08
   4.6169011e-01   1.3387702e+08
   4.7944742e-01   1.3094434e+08
   4.9720473e-01   1.1461626e+08
   5.1496204e-01   1.0520697e+08
   5.3271935e-01   9.9454746e+07
   5.5047666e-01   9.4877844e+07
   5.6823398e-01   8.6974831e+07
   5.8599129e-01   8.2212318e+07
   6.0374860e-01   7.5760993e+07
   6.2150591e-01   7.0488120e+07
   6.3926322e-01   5.4221124e+07
   6.5702053e-01   5.0245895e+07
   6.7477785e-01   4.5631707e+07
   6.9253516e-01   4.1332605e+07
   7.1029247e-01   3.8960026e+07
   7.2804978e-01   3.2696419e+07
   7.4580709e-01   2.8096624e+07
   7.6356441e-01   2.4138876e+07
   7.8132172e-01   2.0511072e+07
   7.9907903e-01   1.8306745e+07
   8.1683634e-01   1.5577287e+07
   8.3459365e-01   1.4027000e+07
   8.5235096e-01   1.1940887e+07
   8.7010828e-01   1.1366185e+07
   8.8786559e-01   9.1850495e+06
   9.0562290e-01   8.7839456e+06
   9.2338021e-01   8.1133051e+06
   9.4113752e-01   6.2278939e+06
   9.5889483e-01   5.6572545e+06
   9.7665215e-01   4.9123798e+06
   9.9440946e-01   4.4073065e+06
   1.0121668e+00   4.0204599e+06
   1.0299241e+00   3.5935639e+06
   1.0476814e+00   3.0358823e+06
   1.0654387e+00   2.5645900e+06
   1.0831960e+00   2.2101816e+06
   1.1009533e+00   1.8035473e+06
   1.1187106e+00   1.5255077e+06
   1.1364680e+00   1.3277488e+06
   1.1542253e+00   1.1412170e+06
   1.1719826e+00   1.0539842e+06
   1.1897399e+00   7.7346812e+05
   1.2074972e+00   6.7657389e+05
   1.2252545e+00   5.1963669e+05
   1.2430118e+00   4.5372297e+05
   1.2607691e+00   3.9756868e+05
   1.2785264e+00   3.5245792e+05
   1.2962838e+00   2.9582439e+05
   1.3140411e+00   2.5794542e+05
   1.3317984e+00   2.3389322e+05
   1.3495557e+00   1.7619718e+05
   1.3673130e+00   1.5007702e+05
   1.3850703e+00   1.3652409e+05
   1.4028276e+00   1.0803854e+05
   1.4205849e+00   8.9331195e+04
   1.4383423e+00   7.7396626e+04
   1.4560996e+00   6.5593283e+04
   1.4738569e+00   6.1304080e+04
   1.4916142e+00   5.1284533e+04
   1.5093715e+00   4.0691761e+04
   1.5271288e+00   3.5415633e+04
   1.5448861e+00   2.7418900e+04
   1.5626434e+00   2.2816635e+04
   1.5804007e+00   1.8267296e+04
   1.5981581e+00   1.5685547e+04
   1.6159154e+00   1.4265903e+04
   1.6336727e+00   1.1916587e+04
   1.6514300e+00   1.0922883e+04
   1.6691873e+00   9.8147725e+03
   1.6869446e+00   7.4600419e+03
   1.7047019e+00   6.4224248e+03
   1.7224592e+00   5.9899850e+03
   1.7402166e+00   5.4311409e+03
   1.7579739e+00   4.8996472e+03
   1.7757312e+00   4.6527012e+03
   1.7934885e+00   4.3724534e+03
   1.8112458e+00   3.7629079e+03
   1.8290031e+00   3.2364156e+03
   1.8467604e+00   2.7037401e+03
   1.8645177e+00   2.4969880e+03
   1.8822750e+00   2.1763086e+03
   1.9000324e+00   2.0457816e+03
   1.9177897e+00   1.8740336e+03
   1.9355470e+00   1.7466692e+03
   1.9533043e+00   1.6902648e+03
   1.9710616e+00   1.5748934e+03
   1.9888189e+00   1.3672086e+03
   2.0065762e+00   1.3279042e+03
   2.0243335e+00   1.2979063e+03
   2.0420909e+00   1.2754836e+03
   2.0598482e+00   1.2226783e+03
   2.0776055e+00   1.1219965e+03
   2.0953628e+00   1.1064838e+03
   2.1131201e+00   1.0773678e+03
   2.1308774e+00   1.0551306e+03
   2.1486347e+00   1.0172182e+03
   2.1663920e+00   9.8408951e+02
   2.1841493e+00   9.6722997e+02
   2.2019067e+00   9.5147917e+02
   2.2196640e+00   9.3259874e+02
   2.2374213e+00   9.1975752e+02
   2.2551786e+00   8.9418388e+02
   2.2729359e+00   8.8613382e+02
   2.2906932e+00   8.7526983e+02
   2.3084505e+00   8.6271528e+02
   2.3262078e+00   8.5597495e+02
   2.3439652e+00   8.4591708e+02
   2.3617225e+00   8.3655046e+02
   2.3794798e+00   8.2576162e+02
   2.3972371e+00   8.1349024e+02
   2.4149944e+00   8.0896774e+02
   2.4327517e+00   7.9528365e+02
   2.4505090e+00   7.8919944e+02
   2.4682663e+00   7.7613847e+02
   2.4860236e+00   7.6616588e+02
   2.5037810e+00   7.6382355e+02
   2.5215383e+00   7.6116287e+02
   2.5392956e+00   7.5167267e+02
   2.5570529e+00   7.4699625e+02
   2.5748102e+00   7.3944522e+02
   2.5925675e+00   7.3226336e+02
   2.6103248e+00   7.2432948e+02
   2.6280821e+00   7.1480979e+02
   2.6458395e+00   7.1173355e+02
   2.6635968e+00   7.0604952e+02
   2.6813541e+00   6.9516728e+02
   2.6991114e+00   6.9000436e+02
   2.7168687e+00   6.8499679e+02
   2.7346260e+00   6.7840001e+02
   2.7523833e+00   6.7542124e+02
   2.7701406e+00   6.7414918e+02
   2.7878979e+00   6.6832188e+02
   2.8056553e+00   6.6641961e+02
   2.8234126e+00   6.6041177e+02
   2.8411699e+00   6.5198435e+02
   2.8589272e+00   6.4522978e+02
   2.8766845e+00   6.4327748e+02
   2.8944418e+00   6.4124722e+02
   2.9121991e+00   6.3716285e+02
   2.9299564e+00   6.2996598e+02
   2.9477137e+00   6.1688257e+02
   2.9654711e+00   6.1164896e+02
   2.9832284e+00   6.0844279e+02
   3.0009857e+00   6.0368325e+02
   3.0187430e+00   6.0322733e+02
   3.0365003e+00   6.0066886e+02
   3.0542576e+00   5.9842958e+02
   3.0720149e+00   5.9253731e+02
   3.0897722e+00   5.8570851e+02
   3.1075296e+00   5.7998211e+02
   3.1252869e+00   5.7854431e+02
   3.1430442e+00   5.7854431e+02
   3.1608015e+00   5.7293529e+02
   3.1785588e+00   5.6566114e+02
   3.1963161e+00   5.6109364e+02
   3.2140734e+00   5.4783603e+02
   3.2318307e+00   5.4419804e+02
   3.2495880e+00   5.3975362e+02
   3.2673454e+00   5.3729972e+02
   3.2851027e+00   5.3211224e+02
   3.3028600e+00   5.2666193e+02
   3.3206173e+00   5.2047625e+02
   3.3383746e+00   5.1896890e+02
   3.3561319e+00   5.1544755e+02
   3.3738892e+00   5.1380077e+02
   3.3916465e+00   5.0584767e+02
   3.4094039e+00   5.0304401e+02
   3.4271612e+00   5.0032171e+02
   3.4449185e+00   4.9352142e+02
   3.4626758e+00   4.9078968e+02
   3.4804331e+00   4.8717416e+02
   3.4981904e+00   4.8538917e+02
   3.5159477e+00   4.8083261e+02
   3.5337050e+00   4.7878509e+02
   3.5514623e+00   4.7816532e+02
   3.5692197e+00   4.7780851e+02
   3.5869770e+00   4.7192693e+02
   3.6047343e+00   4.7085095e+02
   3.6224916e+00   4.6549917e+02
   3.6402489e+00   4.5945577e+02
   3.6580062e+00   4.5434505e+02
   3.6757635e+00   4.4831841e+02
   3.6935208e+00   4.4342635e+02
   3.7112782e+00   4.4209659e+02
   3.7290355e+00   4.4209659e+02
   3.7467928e+00   4.4096480e+02
   3.7645501e+00   4.3243726e+02
   3.7823074e+00   4.3050815e+02
   3.8000647e+00   4.3029720e+02
   3.8178220e+00   4.2686253e+02
   3.8355793e+00   4.2369922e+02
   3.8533366e+00   4.2188007e+02
   3.8710940e+00   4.1938912e+02
   3.8888513e+00   4.1326246e+02
   3.9066086e+00   4.0745432e+02
   3.9243659e+00   4.0745432e+02
   3.9421232e+00   4.0683335e+02
   3.9598805e+00   4.0296281e+02
   3.9776378e+00   4.0276498e+02
   3.9953951e+00   4.0047564e+02
   4.0131525e+00   3.9606156e+02
   4.0309098e+00   3.9606156e+02
   4.0486671e+00   3.8646679e+02
   4.0664244e+00   3.8513146e+02
   4.0841817e+00   3.8513146e+02
   4.1019390e+00   3.8513146e+02
   4.1196963e+00   3.8479702e+02
   4.1374536e+00   3.7940547e+02
   4.1552109e+00   3.7899706e+02
   4.1729683e+00   3.7885691e+02
   4.1907256e+00   3.7577873e+02
   4.2084829e+00   3.7377660e+02
   4.2262402e+00   3.7299874e+02
   4.2439975e+00   3.6856471e+02
   4.2617548e+00   3.6781010e+02
   4.2795121e+00   3.6287372e+02
   4.2972694e+00   3.6287372e+02
   4.3150268e+00   3.5857119e+02
   4.3327841e+00   3.5808451e+02
   4.3505414e+00   3.5778369e+02
   4.3682987e+00   3.5369989e+02
   4.3860560e+00   3.5207799e+02
   4.4038133e+00   3.5043748e+02
   4.4215706e+00   3.4774996e+02
   4.4393279e+00   3.4521819e+02
   4.4570852e+00   3.4366606e+02
   4.4748426e+00   3.4138032e+02
   4.4925999e+00   3.3732224e+02
   4.5103572e+00   3.3503373e+02
   4.5281145e+00   3.3334086e+02
   4.5458718e+00   3.2893951e+02
   4.5636291e+00   3.2821554e+02
   4.5813864e+00   3.2727732e+02
   4.5991437e+00   3.2727732e+02
   4.6169011e+00   3.2727732e+02
   4.6346584e+00   3.2484410e+02
   4.6524157e+00   3.2402310e+02
   4.6701730e+00   3.2365091e+02
   4.6879303e+00   3.2042253e+02
   4.7056876e+00   3.2027491e+02
   4.7234449e+00   3.1875828e+02
   4.7412022e+00   3.1533063e+02
   4.7589595e+00   3.1454814e+02
   4.7767169e+00   3.1268179e+02
   4.7944742e+00   3.1212992e+02
   4.8122315e+00   3.1068094e+02
   4.8299888e+00   3.1068094e+02
   4.8477461e+00   3.0956777e+02
   4.8655034e+00   3.0891617e+02
   4.8832607e+00   3.0853662e+02
   4.9010180e+00   3.0788117e+02
   4.9187754e+00   3.0662985e+02
   4.9365327e+00   3.0332610e+02
   4.9542900e+00   3.0332610e+02
   4.9720473e+00   3.0205893e+02
   4.9898046e+00   2.9616393e+02
   5.0075619e+00   2.9457238e+02
   5.0253192e+00   2.9416404e+02
   5.0430765e+00   2.9340691e+02
   5.0608338e+00   2.9248510e+02
   5.0785912e+00   2.8847424e+02
   5.0963485e+00   2.8693528e+02
   5.1141058e+00   2.8569566e+02
   5.1318631e+00   2.8394576e+02
   5.1496204e+00   2.8219568e+02
   5.1673777e+00   2.8219568e+02
   5.1851350e+00   2.7963052e+02
   5.2028923e+00   2.7892430e+02
   5.2206497e+00   2.7887948e+02
   5.2384070e+00   2.7767597e+02
   5.2561643e+00   2.7612889e+02
   5.2739216e+00   2.7506031e+02
   5.2916789e+00   2.7489912e+02
   5.3094362e+00   2.7459603e+02
   5.3271935e+00   2.7177731e+02
   5.3449508e+00   2.7165765e+02
   5.3627081e+00   2.6945803e+02
   5.3804655e+00   2.6905350e+02
   5.3982228e+00   2.6711869e+02
   5.4159801e+00   2.6582347e+02
   5.4337374e+00   2.6580465e+02
   5.4514947e+00   2.6513841e+02
   5.4692520e+00   2.6423287e+02
   5.4870093e+00   2.6280218e+02
   5.5047666e+00   2.6062019e+02
   5.5225240e+00   2.5981076e+02
   5.5402813e+00   2.5981076e+02
   5.5580386e+00   2.5938409e+02
   5.5757959e+00   2.5852076e+02
   5.5935532e+00   2.5778600e+02
   5.6113105e+00   2.5655715e+02
   5.6290678e+00   2.5612739e+02
   5.6468251e+00   2.5489061e+02
   5.6645824e+00   2.5339711e+02
   5.6823398e+00   2.5339711e+02
   5.7000971e+00   2.5079316e+02
   5.7178544e+00   2.4887027e+02
   5.7356117e+00   2.4820524e+02
   5.7533690e+00   2.4780635e+02
   5.7711263e+00   2.4585056e+02
   5.7888836e+00   2.4585056e+02
   5.8066409e+00   2.4465489e+02
   5.8243983e+00   2.4465489e+02
   5.8421556e+00   2.4344985e+02
   5.8599129e+00   2.4187471e+02
   5.8776702e+00   2.4131548e+02
   5.8954275e+00   2.4025242e+02
   5.9131848e+00   2.3915196e+02
   5.9309421e+00   2.3849923e+02
   5.9486994e+00   2.3816444e+02
   5.9664567e+00   2.3732562e+02
   5.9842141e+00   2.3651732e+02
   6.0019714e+00   2.3542441e+02
   6.0197287e+00   2.3494783e+02
   6.0374860e+00   2.3403522e+02
   6.0552433e+00   2.3292032e+02
   6.0730006e+00   2.3292032e+02
   6.0907579e+00   2.3214265e+02
   6.1085152e+00   2.3171078e+02
   6.1262726e+00   2.3121812e+02
   6.1440299e+00   2.3048977e+02
   6.1617872e+00   2.2955748e+02
   6.1795445e+00   2.2922287e+02
   6.1973018e+00   2.2834457e+02
   6.2150591e+00   2.2780723e+02
   6.2328164e+00   2.2727833e+02
   6.2505737e+00   2.2646735e+02
   6.2683310e+00   2.2553868e+02
   6.2860884e+00   2.2473154e+02
   6.3038457e+00   2.2397876e+02
   6.3216030e+00   2.2345013e+02
   6.3393603e+00   2.2282203e+02
   6.3571176e+00   2.2172533e+02
   6.3748749e+00   2.2114479e+02
   6.3926322e+00   2.2028619e+02
   6.4103895e+00   2.1967865e+02
   6.4281469e+00   2.1845633e+02
   6.4459042e+00   2.1785534e+02
   6.4636615e+00   2.1703918e+02
   6.4814188e+00   2.1662691e+02
   6.4991761e+00   2.1546531e+02
   6.5169334e+00   2.1502648e+02
   6.5346907e+00   2.1420579e+02
   6.5524480e+00   2.1386784e+02
   6.5702053e+00   2.1347019e+02
   6.5879627e+00   2.1330260e+02
   6.6057200e+00   2.1287534e+02
   6.6234773e+00   2.1206574e+02
   6.6412346e+00   2.1114363e+02
   6.6589919e+00   2.1088501e+02
   6.6767492e+00   2.1059811e+02
   6.6945065e+00   2.0979645e+02
   6.7122638e+00   2.0938333e+02
   6.7300212e+00   2.0926085e+02
   6.7477785e+00   2.0908359e+02
   6.7655358e+00   2.0827488e+02
   6.7832931e+00   2.0820107e+02
   6.8010504e+00   2.0795997e+02
   6.8188077e+00   2.0782574e+02
   6.8365650e+00   2.0772191e+02
   6.8543223e+00   2.0722290e+02
   6.8720796e+00   2.0671250e+02
   6.8898370e+00   2.0626748e+02
   6.9075943e+00   2.0603634e+02
   6.9253516e+00   2.0555014e+02
   6.9431089e+00   2.0520851e+02
   6.9608662e+00   2.0509777e+02
   6.9786235e+00   2.0494272e+02
   6.9963808e+00   2.0470277e+02
   7.0141381e+00   2.0456153e+02
   7.0318955e+00   2.0423203e+02
   7.0496528e+00   2.0415595e+02
   7.0674101e+00   2.0405864e+02
   7.0851674e+00   2.0378569e+02
   7.1029247e+00   2.0359470e+02
   7.1206820e+00   2.0333019e+02
   7.1384393e+00   2.0325166e+02
   7.1561966e+00   2.0306521e+02
   7.1739539e+00   2.0272538e+02
   7.1917113e+00   2.0263621e+02
   7.2094686e+00   2.0248527e+02
   7.2272259e+00   2.0235988e+02
   7.2449832e+00   2.0215083e+02
   7.2627405e+00   2.0195200e+02
   7.2804978e+00   2.0181171e+02
   7.2982551e+00   2.0164362e+02
   7.3160124e+00   2.0152260e+02
   7.3337698e+00   2.0135718e+02
   7.3515271e+00   2.0125413e+02
   7.3692844e+00   2.0113950e+02
   7.3870417e+00   2.0095140e+02
   7.4047990e+00   2.0062139e+02
   7.4225563e+00   2.0048028e+02
   7.4403136e+00   2.0022103e+02
   7.4580709e+00   2.0002865e+02
   7.4758282e+00   1.9990255e+02
   7.4935856e+00   1.9977249e+02
   7.5113429e+00   1.9958505e+02
   7.5291002e+00   1.9947337e+02
   7.5468575e+00   1.9933854e+02
   7.5646148e+00   1.9919843e+02
   7.5823721e+00   1.9905770e+02
   7.6001294e+00   1.9897086e+02
   7.6178867e+00   1.9886052e+02
   7.6356441e+00   1.9869546e+02
   7.6534014e+00   1.9859341e+02
   7.6711587e+00   1.9849935e+02
   7.6889160e+00   1.9837378e+02
   7.7066733e+00   1.9822849e+02
   7.7244306e+00   1.9811368e+02
   7.7421879e+00   1.9800930e+02
   7.7599452e+00   1.9785713e+02
   7.7777025e+00   1.9770712e+02
   7.7954599e+00   1.9756233e+02
   7.8132172e+00   1.9741703e+02
   7.8309745e+00   1.9726926e+02
   7.8487318e+00   1.9718274e+02
   7.8664891e+00   1.9698111e+02
   7.8842464e+00   1.9686585e+02
   7.9020037e+00   1.9673350e+02
   7.9197610e+00   1.9663366e+02
   7.9375184e+00   1.9654906e+02
   7.9552757e+00   1.9642870e+02
   7.9730330e+00   1.9635411e+02
   7.9907903e+00   1.9622501e+02
   8.0085476e+00   1.9611344e+02
   8.0263049e+00   1.9600814e+02
   8.0440622e+00   1.9589752e+02
   8.0618195e+00   1.9581496e+02
   8.0795768e+00   1.9571617e+02
   8.0973342e+00   1.9562498e+02
   8.1150915e+00   1.9552067e+02
   8.1328488e+00   1.9545029e+02
   8.1506061e+00   1.9534553e+02
   8.1683634e+00   1.9521777e+02
   8.1861207e+00   1.9514279e+02
   8.2038780e+00   1.9504166e+02
   8.2216353e+00   1.9495997e+02
   8.2393927e+00   1.9487916e+02
   8.2571500e+00   1.9481073e+02
   8.2749073e+00   1.9473321e+02
   8.2926646e+00   1.9465465e+02
   8.3104219e+00   1.9455754e+02
   8.3281792e+00   1.9447003e+02
   8.3459365e+00   1.9439049e+02
   8.3636938e+00   1.9429750e+02
   8.3814511e+00   1.9422228e+02
   8.3992085e+00   1.9414826e+02
   8.4169658e+00   1.9409515e+02
   8.4347231e+00   1.9403460e+02
   8.4524804e+00   1.9398220e+02
   8.4702377e+00   1.9391602e+02
   8.4879950e+00   1.9386098e+02
   8.5057523e+00   1.9379969e+02
   8.5235096e+00   1.9375102e+02
   8.5412669e+00   1.9369663e+02
   8.5590243e+00   1.9363587e+02
   8.5767816e+00   1.9357962e+02
   8.5945389e+00   1.9351500e+02
   8.6122962e+00   1.9345216e+02
   8.6300535e+00   1.9338853e+02
   8.6478108e+00   1.9331269e+02
   8.6655681e+00   1.9326391e+02
   8.6833254e+00   1.9321454e+02
   8.7010828e+00   1.9316182e+02
   8.7188401e+00   1.9310766e+02
   8.7365974e+00   1.9306025e+02
   8.7543547e+00   1.9301858e+02
   8.7721120e+00   1.9297082e+02
   8.7898693e+00   1.9291862e+02
   8.8076266e+00   1.9287619e+02
   8.8253839e+00   1.9283664e+02
   8.8431412e+00   1.9279743e+02
   8.8608986e+00   1.9274620e+02
   8.8786559e+00   1.9270373e+02
   8.8964132e+00   1.9265509e+02
   8.9141705e+00   1.9261462e+02
   8.9319278e+00   1.9257487e+02
   8.9496851e+00   1.9253721e+02
   8.9674424e+00   1.9249673e+02
   8.9851997e+00   1.9246410e+02
   9.0029571e+00   1.9243222e+02
   9.0207144e+00   1.9240039e+02
   9.0384717e+00   1.9236410e+02
   9.0562290e+00   1.9232532e+02
   9.0739863e+00   1.9229458e+02
   9.0917436e+00   1.9226169e+02
   9.1095009e+00   1.9223143e+02
   9.1272582e+00   1.9219574e+02
   9.1450155e+00   1.9215878e+02
   9.1627729e+00   1.9212619e+02
   9.1805302e+00   1.9209550e+02
   9.1982875e+00   1.9206445e+02
   9.2160448e+00   1.9202948e+02
   9.2338021e+00   1.9200316e+02
   9.2515594e+00   1.9198230e+02
   9.2693167e+00   1.9195197e+02
   9.2870740e+00   1.9192431e+02
   9.3048314e+00   1.9190208e+02
   9.3225887e+00   1.9187107e+02
   9.3403460e+00   1.9184065e+02
   9.3581033e+00   1.9181847e+02
   9.3758606e+00   1.9179016e+02
   9.3936179e+00   1.9176161e+02
   9.4113752e+00   1.9173638e+02
   9.4291325e+00   1.9171310e+02
   9.4468898e+00   1.9168933e+02
   9.4646472e+00   1.9166772e+02
   9.4824045e+00   1.9164663e+02
   9.5001618e+00   1.9162418e+02
   9.5179191e+00   1.9160183e+02
   9.5356764e+00   1.9158043e+02
   9.5534337e+00   1.9156213e+02
   9.5711910e+00   1.9153924e+02
   9.5889483e+00   1.9151928e+02
   9.6067057e+00   1.9150119e+02
   9.6244630e+00   1.9148036e+02
   9.6422203e+00   1.9146201e+02
   9.6599776e+00   1.9144686e+02
   9.6777349e+00   1.9143254e+02
   9.6954922e+00   1.9141322e+02
   9.7132495e+00   1.9139655e+02
   9.7310068e+00   1.9137832e+02
   9.7487641e+00   1.9136167e+02
   9.7665215e+00   1.9134746e+02
   9.7842788e+00   1.9133224e+02
   9.8020361e+00   1.9131208e+02
   9.8197934e+00   1.9129600e+02
   9.8375507e+00   1.9128339e+02
   9.8553080e+00   1.9126735e+02
   9.8730653e+00   1.9125252e+02
   9.8908226e+00   1.9123810e+02
   9.9085800e+00   1.9122483e+02
   9.9263373e+00   1.9121228e+02
   9.9440946e+00   1.9119944e+02
   9.9618519e+00   1.9118623e+02
   9.9796092e+00   1.9117523e+02
   9.9973665e+00   1.9116345e+02
   1.0015124e+01   1.9115072e+02
   1.0032881e+01   1.9113739e+02
   1.0050638e+01   1.9112679e+02
   1.0068396e+01   1.9111588e+02
   1.0086153e+01   1.9110476e+02
   1.0103910e+01   1.9109370e+02
   1.0121668e+01   1.9108132e+02
   1.0139425e+01   1.9106974e+02
   1.0157182e+01   1.9105888e+02
   1.0174940e+01   1.9104759e+02
   1.0192697e+01   1.9103448e+02
   1.0210454e+01   1.9102422e+02
   1.0228212e+01   1.9101464e+02
   1.0245969e+01   1.9100549e+02
   1.0263726e+01   1.9099725e+02
   1.0281484e+01   1.9098973e+02
   1.0299241e+01   1.9098101e+02
   1.0316998e+01   1.9097185e+02
   1.0334755e+01   1.9096319e+02
   1.0352513e+01   1.9095465e+02
   1.0370270e+01   1.9094554e+02
   1.0388027e+01   1.9093636e+02
   1.0405785e+01   1.9092854e+02
   1.0423542e+01   1.9092156e+02
   1.0441299e+01   1.9091262e+02
   1.0459057e+01   1.9090530e+02
   1.0476814e+01   1.9089831e+02
   1.0494571e+01   1.9089099e+02
   1.0512329e+01   1.9088470e+02
   1.0530086e+01   1.9087635e+02
   1.0547843e+01   1.9086787e+02
   1.0565600e+01   1.9086152e+02
   1.0583358e+01   1.9085519e+02
   1.0601115e+01   1.9084885e+02
   1.0618872e+01   1.9084207e+02
   1.0636630e+01   1.9083641e+02
   1.0654387e+01   1.9082970e+02
   1.0672144e+01   1.9082409e+02
   1.0689902e+01   1.9081826e+02
   1.0707659e+01   1.9081248e+02
   1.0725416e+01   1.9080713e+02
   1.0743174e+01   1.9080155e+02
   1.0760931e+01   1.9079687e+02
   1.0778688e+01   1.9079182e+02
   1.0796446e+01   1.9078673e+02
   1.0814203e+01   1.9078194e+02
   1.0831960e+01   1.9077681e+02
   1.0849717e+01   1.9077191e+02
   1.0867475e+01   1.9076697e+02
   1.0885232e+01   1.9076281e+02
   1.0902989e+01   1.9075832e+02
   1.0920747e+01   1.9075382e+02
   1.0938504e+01   1.9074937e+02
   1.0956261e+01   1.9074550e+02
   1.0974019e+01   1.9074141e+02
   1.0991776e+01   1.9073750e+02
   1.1009533e+01   1.9073379e+02
   1.1027291e+01   1.9072988e+02
   1.1045048e+01   1.9072611e+02
   1.1062805e+01   1.9072247e+02
   1.1080563e+01   1.9071831e+02
   1.1098320e+01   1.9071505e+02
   1.1116077e+01   1.9071129e+02
   1.1133834e+01   1.9070802e+02
   1.1151592e+01   1.9070502e+02
   1.1169349e+01   1.9070197e+02
   1.1187106e+01   1.9069895e+02
   1.1204864e+01   1.9069586e+02
   1.1222621e+01   1.9069256e+02
   1.1240378e+01   1.9068939e+02
   1.1258136e+01   1.9068598e+02
   1.1275893e+01   1.9068267e+02
   1.1293650e+01   1.9067962e+02
   1.1311408e+01   1.9067682e+02
   1.1329165e+01   1.9067395e+02
   1.1346922e+01   1.9067100e+02
   1.1364680e+01   1.9066827e+02
   1.1382437e+01   1.9066561e+02
   1.1400194e+01   1.9066279e+02
   1.1417951e+01   1.9066042e+02
   1.1435709e+01   1.9065814e+02
   1.1453466e+01   1.9065548e+02
   1.1471223e+01   1.9065331e+02
   1.1488981e+01   1.9065108e+02
   1.1506738e+01   1.9064878e+02
   1.1524495e+01   1.9064657e+02
   1.1542253e+01   1.9064458e+02
   1.1560010e+01   1.9064223e+02
   1.1577767e+01   1.9063987e+02
   1.1595525e+01   1.9063795e+02
   1.1613282e+01   1.9063586e+02
   1.1631039e+01   1.9063360e+02
   1.1648797e+01   1.9063148e+02
   1.1666554e+01   1.9062946e+02
   1.1684311e+01   1.9062760e+02
   1.1702068e+01   1.9062569e+02
   1.1719826e+01   1.9062405e+02
   1.1737583e+01   1.9062224e+02
   1.1755340e+01   1.9062020e+02
   1.1773098e+01   1.9061842e+02
   1.1790855e+01   1.9061652e+02
   1.1808612e+01   1.9061474e+02
   1.1826370e+01   1.9061308e+02
   1.1844127e+01   1.9061138e+02
   1.1861884e+01   1.9060981e+02
   1.1879642e+01   1.9060849e+02
   1.1897399e+01   1.9060722e+02
   1.1915156e+01   1.9060579e+02
   1.1932913e+01   1.9060441e+02
   1.1950671e+01   1.9060292e+02
   1.1968428e+01   1.9060148e+02
   1.1986185e+01   1.9060008e+02
   1.2003943e+01   1.9059901e+02
   1.2021700e+01   1.9059770e+02
   1.2039457e+01   1.9059659e+02
   1.2057215e+01   1.9059522e+02
   1.2074972e+01   1.9059370e+02
   1.2092729e+01   1.9059239e+02
   1.2110487e+01   1.9059117e+02
   1.2128244e+01   1.9059011e+02
   1.2146001e+01   1.9058894e+02
   1.2163759e+01   1.9058777e+02
   1.2181516e+01   1.9058669e+02
   1.2199273e+01   1.9058561e+02
   1.2217030e+01   1.9058460e+02
   1.2234788e+01   1.9058346e+02
   1.2252545e+01   1.9058247e+02
   1.2270302e+01   1.9058153e+02
   1.2288060e+01   1.9058053e+02
   1.2305817e+01   1.9057966e+02
   1.2323574e+01   1.9057873e+02
   1.2341332e+01   1.9057785e+02
   1.2359089e+01   1.9057688e+02
   1.2376846e+01   1.9057601e+02
   1.2394604e+01   1.9057520e+02
   1.2412361e+01   1.9057445e+02
   1.2430118e+01   1.9057358e+02
   1.2447876e+01   1.9057281e+02
   1.2465633e+01   1.9057202e+02
   1.2483390e+01   1.9057121e+02
   1.2501147e+01   1.9057047e+02
   1.2518905e+01   1.9056965e+02
   1.2536662e+01   1.9056898e+02
   1.2554419e+01   1.9056832e+02
   1.2572177e+01   1.9056759e+02
   1.2589934e+01   1.9056694e+02
   1.2607691e+01   1.9056631e+02
   1.2625449e+01   1.9056571e+02
   1.2643206e+01   1.9056502e+02
   1.2660963e+01   1.9056428e+02
   1.2678721e+01   1.9056364e+02
   1.2696478e+01   1.9056298e+02
   1.2714235e+01   1.9056241e+02
   1.2731993e+01   1.9056187e+02
   1.2749750e+01   1.9056134e+02
   1.2767507e+01   1.9056072e+02
   1.2785264e+01   1.9056013e+02
   1.2803022e+01   1.9055965e+02
   1.2820779e+01   1.9055918e+02
   1.2838536e+01   1.9055858e+02
   1.2856294e+01   1.9055808e+02
   1.2874051e+01   1.9055759e+02
   1.2891808e+01   1.9055711e+02
   1.2909566e+01   1.9055663e+02
   1.2927323e+01   1.9055620e+02
   1.2945080e+01   1.9055578e+02
   1.2962838e+01   1.9055540e+02
   1.2980595e+01   1.9055500e+02
   1.2998352e+01   1.9055458e+02
   1.3016110e+01   1.9055412e+02
   1.3033867e+01   1.9055368e+02
   1.3051624e+01   1.9055333e+02
   1.3069381e+01   1.9055295e+02
   1.3087139e+01   1.9055256e+02
   1.3104896e+01   1.9055217e+02
   1.3122653e+01   1.9055180e+02
   1.3140411e+01   1.9055148e+02
   1.3158168e+01   1.9055112e+02
   1.3175925e+01   1.9055079e+02
   1.3193683e+01   1.9055047e+02
   1.3211440e+01   1.9055014e+02
   1.3229197e+01   1.9054982e+02
   1.3246955e+01   1.9054945e+02
   1.3264712e+01   1.9054911e+02
   1.3282469e+01   1.9054881e+02
   1.3300226e+01   1.9054851e+02
   1.3317984e+01   1.9054823e+02
   1.3335741e+01   1.9054797e+02
   1.3353498e+01   1.9054771e+02
   1.3371256e+01   1.9054742e+02
   1.3389013e+01   1.9054716e+02
   1.3406770e+01   1.9054687e+02
   1.3424528e+01   1.9054663e+02
   1.3442285e+01   1.9054638e+02
   1.3460042e+01   1.9054609e+02
   1.3477800e+01   1.9054585e+02
   1.3495557e+01   1.9054558e+02
   1.3513314e+01   1.9054535e+02
   1.3531072e+01   1.9054512e+02
   1.3548829e+01   1.9054489e+02
   1.3566586e+01   1.9054465e+02
   1.3584343e+01   1.9054443e+02
   1.3602101e+01   1.9054422e+02
   1.3619858e+01   1.9054402e+02
   1.3637615e+01   1.9054382e+02
   1.3655373e+01   1.9054360e+02
   1.3673130e+01   1.9054341e+02
   1.3690887e+01   1.9054320e+02
   1.3708645e+01   1.9054302e+02
   1.3726402e+01   1.9054283e+02
   1.3744159e+01   1.9054264e+02
   1.3761917e+01   1.9054243e+02
   1.3779674e+01   1.9054222e+02
   1.3797431e+01   1.9054205e+02
   1.3815189e+01   1.9054188e+02
   1.3832946e+01   1.9054170e+02
   1.3850703e+01   1.9054154e+02
   1.3868460e+01   1.9054140e+02
   1.3886218e+01   1.9054125e+02
   1.3903975e+01   1.9054110e+02
   1.3921732e+01   1.9054095e+02
   1.3939490e+01   1.9054080e+02
   1.3957247e+01   1.9054065e+02
   1.3975004e+01   1.9054053e+02
   1.3992762e+01   1.9054040e+02
   1.4010519e+01   1.9054026e+02
   1.4028276e+01   1.9054013e+02
   1.4046034e+01   1.9054001e+02
   1.4063791e+01   1.9053987e+02
   1.4081548e+01   1.9053975e+02
   1.4099306e+01   1.9053964e+02
   1.4117063e+01   1.9053951e+02
   1.4134820e+01   1.9053939e+02
   1.4152577e+01   1.9053928e+02
   1.4170335e+01   1.9053918e+02
   1.4188092e+01   1.9053906e+02
   1.4205849e+01   1.9053895e+02
   1.4223607e+01   1.9053885e+02
   1.4241364e+01   1.9053875e+02
   1.4259121e+01   1.9053865e+02
   1.4276879e+01   1.9053854e+02
   1.4294636e+01   1.9053844e+02
   1.4312393e+01   1.9053834e+02
   1.4330151e+01   1.9053824e+02
   1.4347908e+01   1.9053815e+02
   1.4365665e+01   1.9053806e+02
   1.4383423e+01   1.9053797e+02
   1.4401180e+01   1.9053788e+02
   1.4418937e+01   1.9053780e+02
   1.4436694e+01   1.9053770e+02
   1.4454452e+01   1.9053762e+02
   1.4472209e+01   1.9053752e+02
   1.4489966e+01   1.9053744e+02
   1.4507724e+01   1.9053736e+02
   1.4525481e+01   1.9053729e+02
   1.4543238e+01   1.9053722e+02
   1.4560996e+01   1.9053715e+02
   1.4578753e+01   1.9053707e+02
   1.4596510e+01   1.9053701e+02
   1.4614268e+01   1.9053694e+02
   1.4632025e+01   1.9053686e+02
   1.4649782e+01   1.9053680e+02
   1.4667540e+01   1.9053673e+02
   1.4685297e+01   1.9053667e+02
   1.4703054e+01   1.9053661e+02
   1.4720811e+01   1.9053654e+02
   1.4738569e+01   1.9053648e+02
   1.4756326e+01   1.9053643e+02
   1.4774083e+01   1.9053638e+02
   1.4791841e+01   1.9053632e+02
   1.4809598e+01   1.9053627e+02
   1.4827355e+01   1.9053622e+02
   1.4845113e+01   1.9053618e+02
   1.4862870e+01   1.9053612e+02
   1.4880627e+01   1.9053607e+02
   1.4898385e+01   1.9053602e+02
   1.4916142e+01   1.9053598e+02
   1.4933899e+01   1.9053593e+02
   1.4951656e+01   1.9053589e+02
   1.4969414e+01   1.9053584e+02
   1.4987171e+01   1.9053579e+02
   1.5004928e+01   1.9053575e+02
   1.5022686e+01   1.9053571e+02
   1.5040443e+01   1.9053567e+02
   1.5058200e+01   1.9053562e+02
   1.5075958e+01   1.9053558e+02
   1.5093715e+01   1.9053553e+02
   1.5111472e+01   1.9053549e+02
   1.5129230e+01   1.9053545e+02
   1.5146987e+01   1.9053541e+02
   1.5164744e+01   1.9053537e+02
   1.5182502e+01   1.9053533e+02
   1.5200259e+01   1.9053530e+02
   1.5218016e+01   1.9053527e+02
   1.5235773e+01   1.9053523e+02
   1.5253531e+01   1.9053520e+02
   1.5271288e+01   1.9053517e+02
   1.5289045e+01   1.9053514e+02
   1.5306803e+01   1.9053511e+02
   1.5324560e+01   1.9053508e+02
   1.5342317e+01   1.9053505e+02
   1.5360075e+01   1.9053502e+02
   1.5377832e+01   1.9053499e+02
   1.5395589e+01   1.9053496e+02
   1.5413347e+01   1.9053493e+02
   1.5431104e+01   1.9053490e+02
   1.5448861e+01   1.9053488e+02
   1.5466619e+01   1.9053485e+02
   1.5484376e+01   1.9053483e+02
   1.5502133e+01   1.9053480e+02
   1.5519890e+01   1.9053478e+02
   1.5537648e+01   1.9053475e+02
   1.5555405e+01   1.9053473e+02
   1.5573162e+01   1.9053470e+02
   1.5590920e+01   1.9053468e+02
   1.5608677e+01   1.9053466e+02
   1.5626434e+01   1.9053464e+02
   1.5644192e+01   1.9053462e+02
   1.5661949e+01   1.9053460e+02
   1.5679706e+01   1.9053457e+02
   1.5697464e+01   1.9053455e+02
   1.5715221e+01   1.9053454e+02
   1.5732978e+01   1.9053452e+02
   1.5750736e+01   1.9053450e+02
   1.5768493e+01   1.9053448e+02
   1.5786250e+01   1.9053446e+02
   1.5804007e+01   1.9053445e+02
   1.5821765e+01   1.9053443e+02
   1.5839522e+01   1.9053441e+02
   1.5857279e+01   1.9053440e+02
   1.5875037e+01   1.9053438e+02
   1.5892794e+01   1.9053436e+02
   1.5910551e+01   1.9053435e+02
   1.5928309e+01   1.9053433e+02
   1.5946066e+01   1.9053432e+02
   1.5963823e+01   1.9053430e+02
   1.5981581e+01   1.9053429e+02
   1.5999338e+01   1.9053428e+02
   1.6017095e+01   1.9053426e+02
   1.6034853e+01   1.9053425e+02
   1.6052610e+01   1.9053424e+02
   1.6070367e+01   1.9053422e+02
   1.6088124e+01   1.9053421e+02
   1.6105882e+01   1.9053420e+02
   1.6123639e+01   1.9053419e+02
   1.6141396e+01   1.9053418e+02
   1.6159154e+01   1.9053416e+02
   1.6176911e+01   1.9053415e+02
   1.6194668e+01   1.9053414e+02
   1.6212426e+01   1.9053413e+02
   1.6230183e+01   1.9053412e+02
   1.6247940e+01   1.9053411e+02
   1.6265698e+01   1.9053410e+02
   1.6283455e+01   1.9053408e+02
   1.6301212e+01   1.9053407e+02
   1.6318969e+01   1.9053407e+02
   1.6336727e+01   1.9053405e+02
   1.6354484e+01   1.9053405e+02
   1.6372241e+01   1.9053404e+02
   1.6389999e+01   1.9053403e+02
   1.6407756e+01   1.9053402e+02
   1.6425513e+01   1.9053401e+02
   1.6443271e+01   1.9053400e+02
   1.6461028e+01   1.9053399e+02
   1.6478785e+01   1.9053398e+02
   1.6496543e+01   1.9053398e+02
   1.6514300e+01   1.9053397e+02
   1.6532057e+01   1.9053396e+02
   1.6549815e+01   1.9053395e+02
   1.6567572e+01   1.9053395e+02
   1.6585329e+01   1.9053394e+02
   1.6603086e+01   1.9053393e+02
   1.6620844e+01   1.9053393e+02
   1.6638601e+01   1.9053392e+02
   1.6656358e+01   1.9053391e+02
   1.6674116e+01   1.9053391e+02
   1.6691873e+01   1.9053390e+02
   1.6709630e+01   1.9053389e+02
   1.6727388e+01   1.9053389e+02
   1.6745145e+01   1.9053388e+02
   1.6762902e+01   1.9053387e+02
   1.6780660e+01   1.9053387e+02
   1.6798417e+01   1.9053386e+02
   1.6816174e+01   1.9053386e+02
   1.6833932e+01   1.9053385e+02
   1.6851689e+01   1.9053385e+02
   1.6869446e+01   1.9053384e+02
   1.6887203e+01   1.9053383e+02
   1.6904961e+01   1.9053383e+02
   1.6922718e+01   1.9053382e+02
   1.6940475e+01   1.9053382e+02
   1.6958233e+01   1.9053382e+02
   1.6975990e+01   1.9053381e+02
   1.6993747e+01   1.9053381e+02
   1.7011505e+01   1.9053380e+02
   1.7029262e+01   1.9053380e+02
   1.7047019e+01   1.9053379e+02
   1.7064777e+01   1.9053379e+02
   1.7082534e+01   1.9053378e+02
   1.7100291e+01   1.9053378e+02
   1.7118049e+01   1.9053378e+02
   1.7135806e+01   1.9053377e+02
   1.7153563e+01   1.9053377e+02
   1.7171320e+01   1.9053376e+02
   1.7189078e+01   1.9053376e+02
   1.7206835e+01   1.9053376e+02
   1.7224592e+01   1.9053375e+02
   1.7242350e+01   1.9053375e+02
   1.7260107e+01   1.9053375e+02
   1.7277864e+01   1.9053374e+02
   1.7295622e+01   1.9053374e+02
   1.7313379e+01   1.9053374e+02
   1.7331136e+01   1.9053373e+02
   1.7348894e+01   1.9053373e+02
   1.7366651e+01   1.9053373e+02
   1.7384408e+01   1.9053372e+02
   1.7402166e+01   1.9053372e+02
   1.7419923e+01   1.9053372e+02
   1.7437680e+01   1.9053372e+02
   1.7455437e+01   1.9053371e+02
   1.7473195e+01   1.9053371e+02
   1.7490952e+01   1.9053371e+02
   1.7508709e+01   1.9053371e+02
   1.7526467e+01   1.9053370e+02
   1.7544224e+01   1.9053370e+02
   1.7561981e+01   1.9053370e+02
   1.7579739e+01   1.9053370e+02
   1.7597496e+01   1.9053369e+02
   1.7615253e+01   1.9053369e+02
   1.7633011e+01   1.9053369e+02
   1.7650768e+01   1.9053369e+02
   1.7668525e+01   1.9053369e+02
   1.7686282e+01   1.9053368e+02
   1.7704040e+01   1.9053368e+02
   1.7721797e+01   1.9053368e+02
   1.7739554e+01   1.9053368e+02
   1.7757312e+01   1.9053368e+02
   1.7775069e+01   1.9053367e+02
   1.7792826e+01   1.9053367e+02
   1.7810584e+01   1.9053367e+02
   1.7828341e+01   1.9053367e+02
   1.7846098e+01   1.9053367e+02
   1.7863856e+01   1.9053366e+02
   1.7881613e+01   1.9053366e+02
   1.7899370e+01   1.9053366e+02
   1.7917128e+01   1.9053366e+02
   1.7934885e+01   1.9053366e+02
   1.7952642e+01   1.9053366e+02
   1.7970399e+01   1.9053366e+02
   1.7988157e+01   1.9053365e+02
   1.8005914e+01   1.9053365e+02
   1.8023671e+01   1.9053365e+02
   1.8041429e+01   1.9053365e+02
   1.8059186e+01   1.9053365e+02
   1.8076943e+01   1.9053365e+02
   1.8094701e+01   1.9053365e+02
   1.8112458e+01   1.9053364e+02
   1.8130215e+01   1.9053364e+02
   1.8147973e+01   1.9053364e+02
   1.8165730e+01   1.9053364e+02
   1.8183487e+01   1.9053364e+02
   1.8201245e+01   1.9053364e+02
   1.8219002e+01   1.9053364e+02
   1.8236759e+01   1.9053364e+02
   1.8254516e+01   1.9053364e+02
   1.8272274e+01   1.9053363e+02
   1.8290031e+01   1.9053363e+02
   1.8307788e+01   1.9053363e+02
   1.8325546e+01   1.9053363e+02
   1.8343303e+01   1.9053363e+02
   1.8361060e+01   1.9053363e+02
   1.8378818e+01   1.9053363e+02
   1.8396575e+01   1.9053363e+02
   1.8414332e+01   1.9053363e+02
   1.8432090e+01   1.9053363e+02
   1.8449847e+01   1.9053362e+02
   1.8467604e+01   1.9053362e+02
   1.8485362e+01   1.9053362e+02
   1.8503119e+01   1.9053362e+02
   1.8520876e+01   1.9053362e+02
   1.8538633e+01   1.9053362e+02
   1.8556391e+01   1.9053362e+02
   1.8574148e+01   1.9053362e+02
   1.8591905e+01   1.9053362e+02
   1.8609663e+01   1.9053362e+02
   1.8627420e+01   1.9053362e+02
   1.8645177e+01   1.9053362e+02
   1.8662935e+01   1.9053362e+02
   1.8680692e+01   1.9053361e+02
   1.8698449e+01   1.9053361e+02
   1.8716207e+01   1.9053361e+02
   1.8733964e+01   1.9053361e+02
   1.8751721e+01   1.9053361e+02
   1.8769479e+01   1.9053361e+02
   1.8787236e+01   1.9053361e+02
   1.8804993e+01   1.9053361e+02
   1.8822750e+01   1.9053361e+02
   1.8840508e+01   1.9053361e+02
   1.8858265e+01   1.9053361e+02
   1.8876022e+01   1.9053361e+02
   1.8893780e+01   1.9053361e+02
   1.8911537e+01   1.9053361e+02
   1.8929294e+01   1.9053361e+02
   1.8947052e+01   1.9053361e+02
   1.8964809e+01   1.9053361e+02
   1.8982566e+01   1.9053361e+02
   1.9000324e+01   1.9053360e+02
   1.9018081e+01   1.9053360e+02
   1.9035838e+01   1.9053360e+02
   1.9053596e+01   1.9053360e+02
   1.9071353e+01   1.9053360e+02
   1.9089110e+01   1.9053360e+02
   1.9106867e+01   1.9053360e+02
   1.9124625e+01   1.9053360e+02
   1.9142382e+01   1.9053360e+02
   1.9160139e+01   1.9053360e+02
   1.9177897e+01   1.9053360e+02
   1.9195654e+01   1.9053360e+02
   1.9213411e+01   1.9053360e+02
   1.9231169e+01   1.9053360e+02
   1.9248926e+01   1.9053360e+02
   1.9266683e+01   1.9053360e+02
   1.9284441e+01   1.9053360e+02
   1.9302198e+01   1.9053360e+02
   1.9319955e+01   1.9053360e+02
   1.9337712e+01   1.9053360e+02
   1.9355470e+01   1.9053360e+02
   1.9373227e+01   1.9053360e+02
   1.9390984e+01   1.9053360e+02
   1.9408742e+01   1.9053360e+02
   1.9426499e+01   1.9053360e+02
   1.9444256e+01   1.9053360e+02
   1.9462014e+01   1.9053360e+02
   1.9479771e+01   1.9053360e+02
   1.9497528e+01   1.9053360e+02
   1.9515286e+01   1.9053359e+02
   1.9533043e+01   1.9053359e+02
   1.9550800e+01   1.9053359e+02
   1.9568558e+01   1.9053359e+02
   1.9586315e+01   1.9053359e+02
   1.9604072e+01   1.9053359e+02
   1.9621829e+01   1.9053359e+02
   1.9639587e+01   1.9053359e+02
   1.9657344e+01   1.9053359e+02
   1.9675101e+01   1.9053359e+02
   1.9692859e+01   1.9053359e+02
   1.9710616e+01   1.9053359e+02
   1.9728373e+01   1.9053359e+02
   1.9746131e+01   1.9053359e+02
   1.9763888e+01   1.9053359e+02
   1.9781645e+01   1.9053359e+02
   1.9799403e+01   1.9053359e+02
   1.9817160e+01   1.9053359e+02
   1.9834917e+01   1.9053359e+02
   1.9852675e+01   1.9053359e+02
   1.9870432e+01   1.9053359e+02
   1.9888189e+01   1.9053359e+02
   1.9905946e+01   1.9053359e+02
   1.9923704e+01   1.9053359e+02
   1.9941461e+01   1.9053359e+02
   1.9959218e+01   1.9053359e+02
   1.9976976e+01   1.9053359e+02
   1.9994733e+01   1.9053359e+02
   2.0012490e+01   1.9053359e+02
   2.0030248e+01   1.9053359e+02
   2.0048005e+01   1.9053359e+02
   2.0065762e+01   1.9053359e+02
   2.0083520e+01   1.9053359e+02
   2.0101277e+01   1.9053359e+02
   2.0119034e+01   1.9053359e+02
   2.0136792e+01   1.9053359e+02
   2.0154549e+01   1.9053359e+02
   2.0172306e+01   1.9053359e+02
   2.0190063e+01   1.9053359e+02
   2.0207821e+01   1.9053359e+02
   2.0225578e+01   1.9053359e+02
   2.0243335e+01   1.9053359e+02
   2.0261093e+01   1.9053359e+02
   2.0278850e+01   1.9053359e+02
   2.0296607e+01   1.9053359e+02
   2.0314365e+01   1.9053359e+02
   2.0332122e+01   1.9053359e+02
   2.0349879e+01   1.9053359e+02
   2.0367637e+01   1.9053359e+02
   2.0385394e+01   1.9053359e+02
   2.0403151e+01   1.9053359e+02
   2.0420909e+01   1.9053359e+02
   2.0438666e+01   1.9053359e+02
   2.0456423e+01   1.9053359e+02
   2.0474180e+01   1.9053359e+02
   2.0491938e+01   1.9053359e+02
   2.0509695e+01   1.9053359e+02
   2.0527452e+01   1.9053359e+02
   2.0545210e+01   1.9053359e+02
   2.0562967e+01   1.9053359e+02
   2.0580724e+01   1.9053359e+02
   2.0598482e+01   1.9053359e+02
   2.0616239e+01   1.9053359e+02
   2.0633996e+01   1.9053359e+02
   2.0651754e+01   1.9053359e+02
   2.0669511e+01   1.9053359e+02
   2.0687268e+01   1.9053359e+02
   2.0705025e+01   1.9053359e+02
   2.0722783e+01   1.9053359e+02
   2.0740540e+01   1.9053359e+02
   2.0758297e+01   1.9053359e+02
   2.0776055e+01   1.9053359e+02
   2.0793812e+01   1.9053359e+02
   2.0811569e+01   1.9053359e+02
   2.0829327e+01   1.9053359e+02
   2.0847084e+01   1.9053358e+02
   2.0864841e+01   1.9053358e+02
   2.0882599e+01   1.9053358e+02
   2.0900356e+01   1.9053358e+02
   2.0918113e+01   1.9053358e+02
   2.0935871e+01   1.9053358e+02
   2.0953628e+01   1.9053358e+02
   2.0971385e+01   1.9053358e+02
   2.0989142e+01   1.9053358e+02
   2.1006900e+01   1.9053358e+02
   2.1024657e+01   1.9053358e+02
   2.1042414e+01   1.9053358e+02
   2.1060172e+01   1.9053358e+02
   2.1077929e+01   1.9053358e+02
   2.1095686e+01   1.9053358e+02
   2.1113444e+01   1.9053358e+02
   2.1131201e+01   1.9053358e+02
   2.1148958e+01   1.9053358e+02
   2.1166716e+01   1.9053358e+02
   2.1184473e+01   1.9053358e+02
   2.1202230e+01   1.9053358e+02
   2.1219988e+01   1.9053358e+02
   2.1237745e+01   1.9053358e+02
   2.1255502e+01   1.9053358e+02
   2.1273259e+01   1.9053358e+02
   2.1291017e+01   1.9053358e+02
   2.1308774e+01   1.9053358e+02
   2.1326531e+01   1.9053358e+02
   2.1344289e+01   1.9053358e+02
   2.1362046e+01   1.9053358e+02
   2.1379803e+01   1.9053358e+02
   2.1397561e+01   1.9053358e+02
   2.1415318e+01   1.9053358e+02
   2.1433075e+01   1.9053358e+02
   2.1450833e+01   1.9053358e+02
   2.1468590e+01   1.9053358e+02
   2.1486347e+01   1.9053358e+02
   2.1504105e+01   1.9053358e+02
   2.1521862e+01   1.9053358e+02
   2.1539619e+01   1.9053358e+02
   2.1557376e+01   1.9053358e+02
   2.1575134e+01   1.9053358e+02
   2.1592891e+01   1.9053358e+02
   2.1610648e+01   1.9053358e+02
   2.1628406e+01   1.9053358e+02
   2.1646163e+01   1.9053358e+02
   2.1663920e+01   1.9053358e+02
   2.1681678e+01   1.9053358e+02
   2.1699435e+01   1.9053358e+02
   2.1717192e+01   1.9053358e+02
   2.1734950e+01   1.9053358e+02
   2.1752707e+01   1.9053358e+02
   2.1770464e+01   1.9053358e+02
   2.1788222e+01   1.9053358e+02
   2.1805979e+01   1.9053358e+02
   2.1823736e+01   1.9053358e+02
   2.1841493e+01   1.9053358e+02
   2.1859251e+01   1.9053358e+02
   2.1877008e+01   1.9053358e+02
   2.1894765e+01   1.9053358e+02
   2.1912523e+01   1.9053358e+02
   2.1930280e+01   1.9053358e+02
   2.1948037e+01   1.9053358e+02
   2.1965795e+01   1.9053358e+02
   2.1983552e+01   1.9053358e+02
   2.2001309e+01   1.9053358e+02
   2.2019067e+01   1.9053358e+02
   2.2036824e+01   1.9053358e+02
   2.2054581e+01   1.9053358e+02
   2.2072339e+01   1.9053358e+02
   2.2090096e+01   1.9053358e+02
   2.2107853e+01   1.9053358e+02
   2.2125610e+01   1.9053358e+02
   2.2143368e+01   1.9053358e+02
   2.2161125e+01   1.9053358e+02
   2.2178882e+01   1.9053358e+02
   2.2196640e+01   1.9053358e+02
   2.2214397e+01   1.9053358e+02
   2.2232154e+01   1.9053358e+02
   2.2249912e+01   1.9053358e+02
   2.2267669e+01   1.9053358e+02
   2.2285426e+01   1.9053358e+02
   2.2303184e+01   1.9053358e+02
   2.2320941e+01   1.9053358e+02
   2.2338698e+01   1.9053358e+02
   2.2356455e+01   1.9053358e+02
   2.2374213e+01   1.9053358e+02
   2.2391970e+01   1.9053358e+02
   2.2409727e+01   1.9053358e+02
   2.2427485e+01   1.9053358e+02
   2.2445242e+01   1.9053358e+02
   2.2462999e+01   1.9053358e+02
   2.2480757e+01   1.9053358e+02
   2.2498514e+01   1.9053358e+02
   2.2516271e+01   1.9053358e+02
   2.2534029e+01   1.9053358e+02
   2.2551786e+01   1.9053358e+02
   2.2569543e+01   1.9053358e+02
   2.2587301e+01   1.9053358e+02
   2.2605058e+01   1.9053358e+02
   2.2622815e+01   1.9053358e+02
   2.2640572e+01   1.9053358e+02
   2.2658330e+01   1.9053358e+02
   2.2676087e+01   1.9053358e+02
   2.2693844e+01   1.9053358e+02
   2.2711602e+01   1.9053358e+02
   2.2729359e+01   1.9053358e+02
   2.2747116e+01   1.9053358e+02
   2.2764874e+01   1.9053358e+02
   2.2782631e+01   1.9053358e+02
   2.2800388e+01   1.9053358e+02
   2.2818146e+01   1.9053358e+02
   2.2835903e+01   1.9053358e+02
   2.2853660e+01   1.9053358e+02
   2.2871418e+01   1.9053358e+02
   2.2889175e+01   1.9053358e+02
   2.2906932e+01   1.9053358e+02
   2.2924689e+01   1.9053358e+02
   2.2942447e+01   1.9053358e+02
   2.2960204e+01   1.9053358e+02
   2.2977961e+01   1.9053358e+02
   2.2995719e+01   1.9053358e+02
   2.3013476e+01   1.9053358e+02
   2.3031233e+01   1.9053358e+02
   2.3048991e+01   1.9053358e+02
   2.3066748e+01   1.9053358e+02
   2.3084505e+01   1.9053358e+02
   2.3102263e+01   1.9053358e+02
   2.3120020e+01   1.9053358e+02
   2.3137777e+01   1.9053358e+02
   2.3155535e+01   1.9053358e+02
   2.3173292e+01   1.9053358e+02
   2.3191049e+01   1.9053358e+02
   2.3208806e+01   1.9053358e+02
   2.3226564e+01   1.9053358e+02
   2.3244321e+01   1.9053358e+02
   2.3262078e+01   1.9053358e+02
   2.3279836e+01   1.9053358e+02
   2.3297593e+01   1.9053358e+02
   2.3315350e+01   1.9053358e+02
   2.3333108e+01   1.9053358e+02
   2.3350865e+01   1.9053358e+02
   2.3368622e+01   1.9053358e+02
   2.3386380e+01   1.9053358e+02
   2.3404137e+01   1.9053358e+02
   2.3421894e+01   1.9053358e+02
   2.3439652e+01   1.9053358e+02
   2.3457409e+01   1.9053358e+02
   2.3475166e+01   1.9053358e+02
   2.3492923e+01   1.9053358e+02
   2.3510681e+01   1.9053358e+02
   2.3528438e+01   1.9053358e+02
   2.3546195e+01   1.9053358e+02
   2.3563953e+01   1.9053358e+02
   2.3581710e+01   1.9053358e+02
   2.3599467e+01   1.9053358e+02
   2.3617225e+01   1.9053358e+02
   2.3634982e+01   1.9053358e+02
   2.3652739e+01   1.9053358e+02
   2.3670497e+01   1.9053358e+02
   2.3688254e+01   1.9053358e+02
   2.3706011e+01   1.9053358e+02
   2.3723768e+01   1.9053358e+02
   2.3741526e+01   1.9053358e+02
   2.3759283e+01   1.9053358e+02
   2.3777040e+01   1.9053358e+02
   2.3794798e+01   1.9053358e+02
   2.3812555e+01   1.9053358e+02
   2.3830312e+01   1.9053358e+02
   2.3848070e+01   1.9053358e+02
   2.3865827e+01   1.9053358e+02
   2.3883584e+01   1.9053358e+02
   2.3901342e+01   1.9053358e+02
   2.3919099e+01   1.9053358e+02
   2.3936856e+01   1.9053358e+02
   2.3954614e+01   1.9053358e+02
   2.3972371e+01   1.9053358e+02
   2.3990128e+01   1.9053358e+02
   2.4007885e+01   1.9053358e+02
   2.4025643e+01   1.9053358e+02
   2.4043400e+01   1.9053358e+02
   2.4061157e+01   1.9053358e+02
   2.4078915e+01   1.9053358e+02
   2.4096672e+01   1.9053358e+02
   2.4114429e+01   1.9053358e+02
   2.4132187e+01   1.9053358e+02
   2.4149944e+01   1.9053358e+02
   2.4167701e+01   1.9053358e+02
   2.4185459e+01   1.9053358e+02
   2.4203216e+01   1.9053358e+02
   2.4220973e+01   1.9053358e+02
   2.4238731e+01   1.9053358e+02
   2.4256488e+01   1.9053358e+02
   2.4274245e+01   1.9053358e+02
   2.4292002e+01   1.9053358e+02
   2.4309760e+01   1.9053358e+02
   2.4327517e+01   1.9053358e+02
   2.4345274e+01   1.9053358e+02
   2.4363032e+01   1.9053358e+02
   2.4380789e+01   1.9053358e+02
   2.4398546e+01   1.9053358e+02
   2.4416304e+01   1.9053358e+02
   2.4434061e+01   1.9053358e+02
   2.4451818e+01   1.9053358e+02
   2.4469576e+01   1.9053358e+02
   2.4487333e+01   1.9053358e+02
   2.4505090e+01   1.9053358e+02
   2.4522848e+01   1.9053358e+02
   2.4540605e+01   1.9053358e+02
   2.4558362e+01   1.9053358e+02
   2.4576119e+01   1.9053358e+02
   2.4593877e+01   1.9053358e+02
   2.4611634e+01   1.9053358e+02
   2.4629391e+01   1.9053358e+02
   2.4647149e+01   1.9053358e+02
   2.4664906e+01   1.9053358e+02
   2.4682663e+01   1.9053358e+02
   2.4700421e+01   1.9053358e+02
   2.4718178e+01   1.9053358e+02
   2.4735935e+01   1.9053358e+02
   2.4753693e+01   1.9053358e+02
   2.4771450e+01   1.9053358e+02
   2.4789207e+01   1.9053358e+02
   2.4806965e+01   1.9053358e+02
   2.4824722e+01   1.9053358e+02
   2.4842479e+01   1.9053358e+02
   2.4860236e+01   1.9053358e+02
   2.4877994e+01   1.9053358e+02
   2.4895751e+01   1.9053358e+02
   2.4913508e+01   1.9053358e+02
   2.4931266e+01   1.9053358e+02
   2.4949023e+01   1.9053358e+02
   2.4966780e+01   1.9053358e+02
   2.4984538e+01   1.9053358e+02
   2.5002295e+01   1.9053358e+02
   2.5020052e+01   1.9053358e+02
   2.5037810e+01   1.9053358e+02
   2.5055567e+01   1.9053358e+02
   2.5073324e+01   1.9053358e+02
   2.5091081e+01   1.9053358e+02
   2.5108839e+01   1.9053358e+02
   2.5126596e+01   1.9053358e+02
   2.5144353e+01   1.9053358e+02
   2.5162111e+01   1.9053358e+02
   2.5179868e+01   1.9053358e+02
   2.5197625e+01   1.9053358e+02
   2.5215383e+01   1.9053358e+02
   2.5233140e+01   1.9053358e+02
   2.5250897e+01   1.9053358e+02
   2.5268655e+01   1.9053358e+02
   2.5286412e+01   1.9053358e+02
   2.5304169e+01   1.9053358e+02
   2.5321927e+01   1.9053358e+02
   2.5339684e+01   1.9053358e+02
   2.5357441e+01   1.9053358e+02
   2.5375198e+01   1.9053358e+02
   2.5392956e+01   1.9053358e+02
   2.5410713e+01   1.9053358e+02
   2.5428470e+01   1.9053358e+02
   2.5446228e+01   1.9053358e+02
   2.5463985e+01   1.9053358e+02
   2.5481742e+01   1.9053358e+02
   2.5499500e+01   1.9053358e+02
   2.5517257e+01   1.9053358e+02
   2.5535014e+01   1.9053358e+02
   2.5552772e+01   1.9053358e+02
   2.5570529e+01   1.9053358e+02
   2.5588286e+01   1.9053358e+02
   2.5606044e+01   1.9053358e+02
   2.5623801e+01   1.9053358e+02
   2.5641558e+01   1.9053358e+02
   2.5659315e+01   1.9053358e+02
   2.5677073e+01   1.9053358e+02
   2.5694830e+01   1.9053358e+02
   2.5712587e+01   1.9053358e+02
   2.5730345e+01   1.9053358e+02
   2.5748102e+01   1.9053358e+02
   2.5765859e+01   1.9053358e+02
   2.5783617e+01   1.9053358e+02
   2.5801374e+01   1.9053358e+02
   2.5819131e+01   1.9053358e+02
   2.5836889e+01   1.9053358e+02
   2.5854646e+01   1.9053358e+02
   2.5872403e+01   1.9053358e+02
   2.5890161e+01   1.9053358e+02
   2.5907918e+01   1.9053358e+02
   2.5925675e+01   1.9053358e+02
   2.5943432e+01   1.9053358e+02
   2.5961190e+01   1.9053358e+02
   2.5978947e+01   1.9053358e+02
   2.5996704e+01   1.9053358e+02
   2.6014462e+01   1.9053358e+02
   2.6032219e+01   1.9053358e+02
   2.6049976e+01   1.9053358e+02
   2.6067734e+01   1.9053358e+02
   2.6085491e+01   1.9053358e+02
   2.6103248e+01   1.9053358e+02
   2.6121006e+01   1.9053358e+02
   2.6138763e+01   1.9053358e+02
   2.6156520e+01   1.9053358e+02
   2.6174278e+01   1.9053358e+02
   2.6192035e+01   1.9053358e+02
   2.6209792e+01   1.9053358e+02
   2.6227549e+01   1.9053358e+02
   2.6245307e+01   1.9053358e+02
   2.6263064e+01   1.9053358e+02
   2.6280821e+01   1.9053358e+02
   2.6298579e+01   1.9053358e+02
   2.6316336e+01   1.9053358e+02
   2.6334093e+01   1.9053358e+02
   2.6351851e+01   1.9053358e+02
   2.6369608e+01   1.9053358e+02
   2.6387365e+01   1.9053358e+02
   2.6405123e+01   1.9053358e+02
   2.6422880e+01   1.9053358e+02
   2.6440637e+01   1.9053358e+02
   2.6458395e+01   1.9053358e+02
   2.6476152e+01   1.9053358e+02
   2.6493909e+01   1.9053358e+02
   2.6511666e+01   1.9053358e+02
   2.6529424e+01   1.9053358e+02
   2.6547181e+01   1.9053358e+02
   2.6564938e+01   1.9053358e+02
   2.6582696e+01   1.9053358e+02
   2.6600453e+01   1.9053358e+02
   2.6618210e+01   1.9053358e+02
   2.6635968e+01   1.9053358e+02
   2.6653725e+01   1.9053358e+02
   2.6671482e+01   1.9053358e+02
   2.6689240e+01   1.9053358e+02
   2.6706997e+01   1.9053358e+02
   2.6724754e+01   1.9053358e+02
   2.6742511e+01   1.9053358e+02
   2.6760269e+01   1.9053358e+02
   2.6778026e+01   1.9053358e+02
   2.6795783e+01   1.9053358e+02
   2.6813541e+01   1.9053358e+02
   2.6831298e+01   1.9053358e+02
   2.6849055e+01   1.9053358e+02
   2.6866813e+01   1.9053358e+02
   2.6884570e+01   1.9053358e+02
   2.6902327e+01   1.9053358e+02
   2.6920085e+01   1.9053358e+02
   2.6937842e+01   1.9053358e+02
   2.6955599e+01   1.9053358e+02
   2.6973357e+01   1.9053358e+02
   2.6991114e+01   1.9053358e+02
   2.7008871e+01   1.9053358e+02
   2.7026628e+01   1.9053358e+02
   2.7044386e+01   1.9053358e+02
   2.7062143e+01   1.9053358e+02
   2.7079900e+01   1.9053358e+02
   2.7097658e+01   1.9053358e+02
   2.7115415e+01   1.9053358e+02
   2.7133172e+01   1.9053358e+02
   2.7150930e+01   1.9053358e+02
   2.7168687e+01   1.9053358e+02
   2.7186444e+01   1.9053358e+02
   2.7204202e+01   1.9053358e+02
   2.7221959e+01   1.9053358e+02
   2.7239716e+01   1.9053358e+02
   2.7257474e+01   1.9053358e+02
   2.7275231e+01   1.9053358e+02
   2.7292988e+01   1.9053358e+02
   2.7310745e+01   1.9053358e+02
   2.7328503e+01   1.9053358e+02
   2.7346260e+01   1.9053358e+02
   2.7364017e+01   1.9053358e+02
   2.7381775e+01   1.9053358e+02
   2.7399532e+01   1.9053358e+02
   2.7417289e+01   1.9053358e+02
   2.7435047e+01   1.9053358e+02
   2.7452804e+01   1.9053358e+02
   2.7470561e+01   1.9053358e+02
   2.7488319e+01   1.9053358e+02
   2.7506076e+01   1.9053358e+02
   2.7523833e+01   1.9053358e+02
   2.7541591e+01   1.9053358e+02
   2.7559348e+01   1.9053358e+02
   2.7577105e+01   1.9053358e+02
   2.7594862e+01   1.9053358e+02
   2.7612620e+01   1.9053358e+02
   2.7630377e+01   1.9053358e+02
   2.7648134e+01   1.9053358e+02
   2.7665892e+01   1.9053358e+02
   2.7683649e+01   1.9053358e+02
   2.7701406e+01   1.9053358e+02
   2.7719164e+01   1.9053358e+02
   2.7736921e+01   1.9053358e+02
   2.7754678e+01   1.9053358e+02
   2.7772436e+01   1.9053358e+02
   2.7790193e+01   1.9053358e+02
   2.7807950e+01   1.9053358e+02
   2.7825708e+01   1.9053358e+02
   2.7843465e+01   1.9053358e+02
   2.7861222e+01   1.9053358e+02
   2.7878979e+01   1.9053358e+02
   2.7896737e+01   1.9053358e+02
   2.7914494e+01   1.9053358e+02
   2.7932251e+01   1.9053358e+02
   2.7950009e+01   1.9053358e+02
   2.7967766e+01   1.9053358e+02
   2.7985523e+01   1.9053358e+02
   2.8003281e+01   1.9053358e+02
   2.8021038e+01   1.9053358e+02
   2.8038795e+01   1.9053358e+02
   2.8056553e+01   1.9053358e+02
   2.8074310e+01   1.9053358e+02
   2.8092067e+01   1.9053358e+02
   2.8109824e+01   1.9053358e+02
   2.8127582e+01   1.9053358e+02
   2.8145339e+01   1.9053358e+02
   2.8163096e+01   1.9053358e+02
   2.8180854e+01   1.9053358e+02
   2.8198611e+01   1.9053358e+02
   2.8216368e+01   1.9053358e+02
   2.8234126e+01   1.9053358e+02
   2.8251883e+01   1.9053358e+02
   2.8269640e+01   1.9053358e+02
   2.8287398e+01   1.9053358e+02
   2.8305155e+01   1.9053358e+02
   2.8322912e+01   1.9053358e+02
   2.8340670e+01   1.9053358e+02
   2.8358427e+01   1.9053358e+02
   2.8376184e+01   1.9053358e+02
   2.8393941e+01   1.9053358e+02
   2.8411699e+01   1.9053358e+02
   2.8429456e+01   1.9053358e+02
   2.8447213e+01   1.9053358e+02
   2.8464971e+01   1.9053358e+02
   2.8482728e+01   1.9053358e+02
   2.8500485e+01   1.9053358e+02
   2.8518243e+01   1.9053358e+02
   2.8536000e+01   1.9053358e+02
   2.8553757e+01   1.9053358e+02
   2.8571515e+01   1.9053358e+02
   2.8589272e+01   1.9053358e+02
   2.8607029e+01   1.9053358e+02
   2.8624787e+01   1.9053358e+02
   2.8642544e+01   1.9053358e+02
   2.8660301e+01   1.9053358e+02
   2.8678058e+01   1.9053358e+02
   2.8695816e+01   1.9053358e+02
   2.8713573e+01   1.9053358e+02
   2.8731330e+01   1.9053358e+02
   2.8749088e+01   1.9053358e+02
   2.8766845e+01   1.9053358e+02
   2.8784602e+01   1.9053358e+02
   2.8802360e+01   1.9053358e+02
   2.8820117e+01   1.9053358e+02
   2.8837874e+01   1.9053358e+02
   2.8855632e+01   1.9053358e+02
   2.8873389e+01   1.9053358e+02
   2.8891146e+01   1.9053358e+02
   2.8908904e+01   1.9053358e+02
   2.8926661e+01   1.9053358e+02
   2.8944418e+01   1.9053358e+02
   2.8962175e+01   1.9053358e+02
   2.8979933e+01   1.9053358e+02
   2.8997690e+01   1.9053358e+02
   2.9015447e+01   1.9053358e+02
   2.9033205e+01   1.9053358e+02
   2.9050962e+01   1.9053358e+02
   2.9068719e+01   1.9053358e+02
   2.9086477e+01   1.9053358e+02
   2.9104234e+01   1.9053358e+02
   2.9121991e+01   1.9053358e+02
   2.9139749e+01   1.9053358e+02
   2.9157506e+01   1.9053358e+02
   2.9175263e+01   1.9053358e+02
   2.9193021e+01   1.9053358e+02
   2.9210778e+01   1.9053358e+02
   2.9228535e+01   1.9053358e+02
   2.9246292e+01   1.9053358e+02
   2.9264050e+01   1.9053358e+02
   2.9281807e+01   1.9053358e+02
   2.9299564e+01   1.9053358e+02
   2.9317322e+01   1.9053358e+02
   2.9335079e+01   1.9053358e+02
   2.9352836e+01   1.9053358e+02
   2.9370594e+01   1.9053358e+02
   2.9388351e+01   1.9053358e+02
   2.9406108e+01   1.9053358e+02
   2.9423866e+01   1.9053358e+02
   2.9441623e+01   1.9053358e+02
   2.9459380e+01   1.9053358e+02
   2.9477137e+01   1.9053358e+02
   2.9494895e+01   1.9053358e+02
   2.9512652e+01   1.9053358e+02
   2.9530409e+01   1.9053358e+02
   2.9548167e+01   1.9053358e+02
   2.9565924e+01   1.9053358e+02
   2.9583681e+01   1.9053358e+02
   2.9601439e+01   1.9053358e+02
   2.9619196e+01   1.9053358e+02
   2.9636953e+01   1.9053358e+02
   2.9654711e+01   1.9053358e+02
   2.9672468e+01   1.9053358e+02
   2.9690225e+01   1.9053358e+02
   2.9707983e+01   1.9053358e+02
   2.9725740e+01   1.9053358e+02
   2.9743497e+01   1.9053358e+02
   2.9761254e+01   1.9053358e+02
   2.9779012e+01   1.9053358e+02
   2.9796769e+01   1.9053358e+02
   2.9814526e+01   1.9053358e+02
   2.9832284e+01   1.9053358e+02
   2.9850041e+01   1.9053358e+02
   2.9867798e+01   1.9053358e+02
   2.9885556e+01   1.9053358e+02
   2.9903313e+01   1.9053358e+02
   2.9921070e+01   1.9053358e+02
   2.9938828e+01   1.9053358e+02
   2.9956585e+01   1.9053358e+02
   2.9974342e+01   1.9053358e+02
   2.9992100e+01   1.9053358e+02
   3.0009857e+01   1.9053358e+02
   3.0027614e+01   1.9053358e+02
   3.0045371e+01   1.9053358e+02
   3.0063129e+01   1.9053358e+02
   3.0080886e+01   1.9053358e+02
   3.0098643e+01   1.9053358e+02
   3.0116401e+01   1.9053358e+02
   3.0134158e+01   1.9053358e+02
   3.0151915e+01   1.9053358e+02
   3.0169673e+01   1.9053358e+02
   3.0187430e+01   1.9053358e+02
   3.0205187e+01   1.9053358e+02
   3.0222945e+01   1.9053358e+02
   3.0240702e+01   1.9053358e+02
   3.0258459e+01   1.9053358e+02
   3.0276217e+01   1.9053358e+02
   3.0293974e+01   1.9053358e+02
   3.0311731e+01   1.9053358e+02
   3.0329488e+01   1.9053358e+02
   3.0347246e+01   1.9053358e+02
   3.0365003e+01   1.9053358e+02
   3.0382760e+01   1.9053358e+02
   3.0400518e+01   1.9053358e+02
   3.0418275e+01   1.9053358e+02
   3.0436032e+01   1.9053358e+02
   3.0453790e+01   1.9053358e+02
   3.0471547e+01   1.9053358e+02
   3.0489304e+01   1.9053358e+02
   3.0507062e+01   1.9053358e+02
   3.0524819e+01   1.9053358e+02
   3.0542576e+01   1.9053358e+02
   3.0560334e+01   1.9053358e+02
   3.0578091e+01   1.9053358e+02
   3.0595848e+01   1.9053358e+02
   3.0613605e+01   1.9053358e+02
   3.0631363e+01   1.9053358e+02
   3.0649120e+01   1.9053358e+02
   3.0666877e+01   1.9053358e+02
   3.0684635e+01   1.9053358e+02
   3.0702392e+01   1.9053358e+02
   3.0720149e+01   1.9053358e+02
   3.0737907e+01   1.9053358e+02
   3.0755664e+01   1.9053358e+02
   3.0773421e+01   1.9053358e+02
   3.0791179e+01   1.9053358e+02
   3.0808936e+01   1.9053358e+02
   3.0826693e+01   1.9053358e+02
   3.0844451e+01   1.9053358e+02
   3.0862208e+01   1.9053358e+02
   3.0879965e+01   1.9053358e+02
   3.0897722e+01   1.9053358e+02
   3.0915480e+01   1.9053358e+02
   3.0933237e+01   1.9053358e+02
   3.0950994e+01   1.9053358e+02
   3.0968752e+01   1.9053358e+02
   3.0986509e+01   1.9053358e+02
   3.1004266e+01   1.9053358e+02
   3.1022024e+01   1.9053358e+02
   3.1039781e+01   1.9053358e+02
   3.1057538e+01   1.9053358e+02
   3.1075296e+01   1.9053358e+02
   3.1093053e+01   1.9053358e+02
   3.1110810e+01   1.9053358e+02
   3.1128567e+01   1.9053358e+02
   3.1146325e+01   1.9053358e+02
   3.1164082e+01   1.9053358e+02
   3.1181839e+01   1.9053358e+02
   3.1199597e+01   1.9053358e+02
   3.1217354e+01   1.9053358e+02
   3.1235111e+01   1.9053358e+02
   3.1252869e+01   1.9053358e+02
   3.1270626e+01   1.9053358e+02
   3.1288383e+01   1.9053358e+02
   3.1306141e+01   1.9053358e+02
   3.1323898e+01   1.9053358e+02
   3.1341655e+01   1.9053358e+02
   3.1359413e+01   1.9053358e+02
   3.1377170e+01   1.9053358e+02
   3.1394927e+01   1.9053358e+02
   3.1412684e+01   1.9053358e+02
   3.1430442e+01   1.9053358e+02
   3.1448199e+01   1.9053358e+02
   3.1465956e+01   1.9053358e+02
   3.1483714e+01   1.9053358e+02
   3.1501471e+01   1.9053358e+02
   3.1519228e+01   1.9053358e+02
   3.1536986e+01   1.9053358e+02
   3.1554743e+01   1.9053358e+02
   3.1572500e+01   1.9053358e+02
   3.1590258e+01   1.9053358e+02
   3.1608015e+01   1.9053358e+02
   3.1625772e+01   1.9053358e+02
   3.1643530e+01   1.9053358e+02
   3.1661287e+01   1.9053358e+02
   3.1679044e+01   1.9053358e+02
   3.1696801e+01   1.9053358e+02
   3.1714559e+01   1.9053358e+02
   3.1732316e+01   1.9053358e+02
   3.1750073e+01   1.9053358e+02
   3.1767831e+01   1.9053358e+02
   3.1785588e+01   1.9053358e+02
   3.1803345e+01   1.9053358e+02
   3.1821103e+01   1.9053358e+02
   3.1838860e+01   1.9053358e+02
   3.1856617e+01   1.9053358e+02
   3.1874375e+01   1.9053358e+02
   3.1892132e+01   1.9053358e+02
   3.1909889e+01   1.9053358e+02
   3.1927647e+01   1.9053358e+02
   3.1945404e+01   1.9053358e+02
   3.1963161e+01   1.9053358e+02
   3.1980918e+01   1.9053358e+02
   3.1998676e+01   1.9053358e+02
   3.2016433e+01   1.9053358e+02
   3.2034190e+01   1.9053358e+02
   3.2051948e+01   1.9053358e+02
   3.2069705e+01   1.9053358e+02
   3.2087462e+01   1.9053358e+02
   3.2105220e+01   1.9053358e+02
   3.2122977e+01   1.9053358e+02
   3.2140734e+01   1.9053358e+02
   3.2158492e+01   1.9053358e+02
   3.2176249e+01   1.9053358e+02
   3.2194006e+01   1.9053358e+02
   3.2211764e+01   1.9053358e+02
   3.2229521e+01   1.9053358e+02
   3.2247278e+01   1.9053358e+02
   3.2265035e+01   1.9053358e+02
   3.2282793e+01   1.9053358e+02
   3.2300550e+01   1.9053358e+02
   3.2318307e+01   1.9053358e+02
   3.2336065e+01   1.9053358e+02
   3.2353822e+01   1.9053358e+02
   3.2371579e+01   1.9053358e+02
   3.2389337e+01   1.9053358e+02
   3.2407094e+01   1.9053358e+02
   3.2424851e+01   1.9053358e+02
   3.2442609e+01   1.9053358e+02
   3.2460366e+01   1.9053358e+02
   3.2478123e+01   1.9053358e+02
   3.2495880e+01   1.9053358e+02
   3.2513638e+01   1.9053358e+02
   3.2531395e+01   1.9053358e+02
   3.2549152e+01   1.9053358e+02
   3.2566910e+01   1.9053358e+02
   3.2584667e+01   1.9053358e+02
   3.2602424e+01   1.9053358e+02
   3.2620182e+01   1.9053358e+02
   3.2637939e+01   1.9053358e+02
   3.2655696e+01   1.9053358e+02
   3.2673454e+01   1.9053358e+02
   3.2691211e+01   1.9053358e+02
   3.2708968e+01   1.9053358e+02
   3.2726726e+01   1.9053358e+02
   3.2744483e+01   1.9053358e+02
   3.2762240e+01   1.9053358e+02
   3.2779997e+01   1.9053358e+02
   3.2797755e+01   1.9053358e+02
   3.2815512e+01   1.9053358e+02
   3.2833269e+01   1.9053358e+02
   3.2851027e+01   1.9053358e+02
   3.2868784e+01   1.9053358e+02
   3.2886541e+01   1.9053358e+02
   3.2904299e+01   1.9053358e+02
   3.2922056e+01   1.9053358e+02
   3.2939813e+01   1.9053358e+02
   3.2957571e+01   1.9053358e+02
   3.2975328e+01   1.9053358e+02
   3.2993085e+01   1.9053358e+02
   3.3010843e+01   1.9053358e+02
   3.3028600e+01   1.9053358e+02
   3.3046357e+01   1.9053358e+02
   3.3064114e+01   1.9053358e+02
   3.3081872e+01   1.9053358e+02
   3.3099629e+01   1.9053358e+02
   3.3117386e+01   1.9053358e+02
   3.3135144e+01   1.9053358e+02
   3.3152901e+01   1.9053358e+02
   3.3170658e+01   1.9053358e+02
   3.3188416e+01   1.9053358e+02
   3.3206173e+01   1.9053358e+02
   3.3223930e+01   1.9053358e+02
   3.3241688e+01   1.9053358e+02
   3.3259445e+01   1.9053358e+02
   3.3277202e+01   1.9053358e+02
   3.3294960e+01   1.9053358e+02
   3.3312717e+01   1.9053358e+02
   3.3330474e+01   1.9053358e+02
   3.3348231e+01   1.9053358e+02
   3.3365989e+01   1.9053358e+02
   3.3383746e+01   1.9053358e+02
   3.3401503e+01   1.9053358e+02
   3.3419261e+01   1.9053358e+02
   3.3437018e+01   1.9053358e+02
   3.3454775e+01   1.9053358e+02
   3.3472533e+01   1.9053358e+02
   3.3490290e+01   1.9053358e+02
   3.3508047e+01   1.9053358e+02
   3.3525805e+01   1.9053358e+02
   3.3543562e+01   1.9053358e+02
   3.3561319e+01   1.9053358e+02
   3.3579077e+01   1.9053358e+02
   3.3596834e+01   1.9053358e+02
   3.3614591e+01   1.9053358e+02
   3.3632348e+01   1.9053358e+02
   3.3650106e+01   1.9053358e+02
   3.3667863e+01   1.9053358e+02
   3.3685620e+01   1.9053358e+02
   3.3703378e+01   1.9053358e+02
   3.3721135e+01   1.9053358e+02
   3.3738892e+01   1.9053358e+02
   3.3756650e+01   1.9053358e+02
   3.3774407e+01   1.9053358e+02
   3.3792164e+01   1.9053358e+02
   3.3809922e+01   1.9053358e+02
   3.3827679e+01   1.9053358e+02
   3.3845436e+01   1.9053358e+02
   3.3863193e+01   1.9053358e+02
   3.3880951e+01   1.9053358e+02
   3.3898708e+01   1.9053358e+02
   3.3916465e+01   1.9053358e+02
   3.3934223e+01   1.9053358e+02
   3.3951980e+01   1.9053358e+02
   3.3969737e+01   1.9053358e+02
   3.3987495e+01   1.9053358e+02
   3.4005252e+01   1.9053358e+02
   3.4023009e+01   1.9053358e+02
   3.4040767e+01   1.9053358e+02
   3.4058524e+01   1.9053358e+02
   3.4076281e+01   1.9053358e+02
   3.4094039e+01   1.9053358e+02
   3.4111796e+01   1.9053358e+02
   3.4129553e+01   1.9053358e+02
   3.4147310e+01   1.9053358e+02
   3.4165068e+01   1.9053358e+02
   3.4182825e+01   1.9053358e+02
   3.4200582e+01   1.9053358e+02
   3.4218340e+01   1.9053358e+02
   3.4236097e+01   1.9053358e+02
   3.4253854e+01   1.9053358e+02
   3.4271612e+01   1.9053358e+02
   3.4289369e+01   1.9053358e+02
   3.4307126e+01   1.9053358e+02
   3.4324884e+01   1.9053358e+02
   3.4342641e+01   1.9053358e+02
   3.4360398e+01   1.9053358e+02
   3.4378156e+01   1.9053358e+02
   3.4395913e+01   1.9053358e+02
   3.4413670e+01   1.9053358e+02
   3.4431427e+01   1.9053358e+02
   3.4449185e+01   1.9053358e+02
   3.4466942e+01   1.9053358e+02
   3.4484699e+01   1.9053358e+02
   3.4502457e+01   1.9053358e+02
   3.4520214e+01   1.9053358e+02
   3.4537971e+01   1.9053358e+02
   3.4555729e+01   1.9053358e+02
   3.4573486e+01   1.9053358e+02
   3.4591243e+01   1.9053358e+02
   3.4609001e+01   1.9053358e+02
   3.4626758e+01   1.9053358e+02
   3.4644515e+01   1.9053358e+02
   3.4662273e+01   1.9053358e+02
   3.4680030e+01   1.9053358e+02
   3.4697787e+01   1.9053358e+02
   3.4715544e+01   1.9053358e+02
   3.4733302e+01   1.9053358e+02
   3.4751059e+01   1.9053358e+02
   3.4768816e+01   1.9053358e+02
   3.4786574e+01   1.9053358e+02
   3.4804331e+01   1.9053358e+02
   3.4822088e+01   1.9053358e+02
   3.4839846e+01   1.9053358e+02
   3.4857603e+01   1.9053358e+02
   3.4875360e+01   1.9053358e+02
   3.4893118e+01   1.9053358e+02
   3.4910875e+01   1.9053358e+02
   3.4928632e+01   1.9053358e+02
   3.4946390e+01   1.9053358e+02
   3.4964147e+01   1.9053358e+02
   3.4981904e+01   1.9053358e+02
   3.4999661e+01   1.9053358e+02
   3.5017419e+01   1.9053358e+02
   3.5035176e+01   1.9053358e+02
   3.5052933e+01   1.9053358e+02
   3.5070691e+01   1.9053358e+02
   3.5088448e+01   1.9053358e+02
   3.5106205e+01   1.9053358e+02
   3.5123963e+01   1.9053358e+02
   3.5141720e+01   1.9053358e+02
   3.5159477e+01   1.9053358e+02
   3.5177235e+01   1.9053358e+02
   3.5194992e+01   1.9053358e+02
   3.5212749e+01   1.9053358e+02
   3.5230507e+01   1.9053358e+02
   3.5248264e+01   1.9053358e+02
   3.5266021e+01   1.9053358e+02
   3.5283778e+01   1.9053358e+02
   3.5301536e+01   1.9053358e+02
   3.5319293e+01   1.9053358e+02
   3.5337050e+01   1.9053358e+02
   3.5354808e+01   1.9053358e+02
   3.5372565e+01   1.9053358e+02
   3.5390322e+01   1.9053358e+02
   3.5408080e+01   1.9053358e+02
   3.5425837e+01   1.9053358e+02
   3.5443594e+01   1.9053358e+02
   3.5461352e+01   1.9053358e+02
   3.5479109e+01   1.9053358e+02
   3.5496866e+01   1.9053358e+02


==> Fig_nd/Whitley_PSO.txt <==
   0.0000000e+00   2.1164622e+09
   4.1041647e-02   1.1780226e+09
   8.2083295e-02   3.8188200e+08
   1.2312494e-01   3.2463146e+08
   1.6416659e-01   1.3060007e+08
   2.0520824e-01   7.2009938e+07
   2.4624988e-01   3.5741113e+07
   2.8729153e-01   1.9527874e+07
   3.2833318e-01   1.1218095e+07
   3.6937483e-01   6.4194198e+06
   4.1041647e-01   3.7385692e+06
   4.5145812e-01   2.0186050e+06
   4.9249977e-01   1.2914123e+06
   5.3354141e-01   7.4073045e+05
   5.7458306e-01   3.6251135e+05
   6.1562471e-01   2.0674753e+05
   6.5666636e-01   1.1242780e+05
   6.9770800e-01   6.7517533e+04
   7.3874965e-01   3.7565392e+04
   7.7979130e-01   2.2571807e+04
   8.2083295e-01   1.2824790e+04
   8.6187459e-01   8.6805419e+03
   9.0291624e-01   5.8531771e+03
   9.4395789e-01   4.3655916e+03
   9.8499953e-01   3.0416775e+03
   1.0260412e+00   2.3120927e+03
   1.0670828e+00   1.8753424e+03
   1.1081245e+00   1.5443896e+03
   1.1491661e+00   1.2533335e+03
   1.1902078e+00   1.1120716e+03
   1.2312494e+00   1.0383387e+03
   1.2722911e+00   9.8632837e+02
   1.3133327e+00   9.3521217e+02
   1.3543744e+00   9.0791838e+02
   1.3954160e+00   8.7905927e+02
   1.4364577e+00   8.5201060e+02
   1.4774993e+00   8.3616057e+02
   1.5185409e+00   8.1685298e+02
   1.5595826e+00   7.8958645e+02
   1.6006242e+00   7.7215915e+02
   1.6416659e+00   7.5603242e+02
   1.6827075e+00   7.4281065e+02
   1.7237492e+00   7.3043062e+02
   1.7647908e+00   7.1044900e+02
   1.8058325e+00   6.9120864e+02
   1.8468741e+00   6.7959708e+02
   1.8879158e+00   6.6299040e+02
   1.9289574e+00   6.4406939e+02
   1.9699991e+00   6.2403432e+02
   2.0110407e+00   6.0956033e+02
   2.0520824e+00   5.9570588e+02
   2.0931240e+00   5.8039231e+02
   2.1341657e+00   5.5835100e+02
   2.1752073e+00   5.5787334e+02
   2.2162490e+00   5.4690257e+02
   2.2572906e+00   5.2975215e+02
   2.2983322e+00   5.0679688e+02
   2.3393739e+00   4.8916498e+02
   2.3804155e+00   4.8776358e+02
   2.4214572e+00   4.8259679e+02
   2.4624988e+00   4.7141240e+02
   2.5035405e+00   4.6556452e+02
   2.5445821e+00   4.6069022e+02
   2.5856238e+00   4.5507670e+02
   2.6266654e+00   4.4982149e+02
   2.6677071e+00   4.4760648e+02
   2.7087487e+00   4.4568108e+02
   2.7497904e+00   4.4276931e+02
   2.7908320e+00   4.4168903e+02
   2.8318737e+00   4.3942390e+02
   2.8729153e+00   4.3603947e+02
   2.9139570e+00   4.3182006e+02
   2.9549986e+00   4.2773261e+02
   2.9960403e+00   4.2424523e+02
   3.0370819e+00   4.2424523e+02
   3.0781235e+00   4.1547168e+02
   3.1191652e+00   4.1372013e+02
   3.1602068e+00   4.1224443e+02
   3.2012485e+00   4.0915788e+02
   3.2422901e+00   4.0669948e+02
   3.2833318e+00   4.0579914e+02
   3.3243734e+00   4.0513959e+02
   3.3654151e+00   4.0451814e+02
   3.4064567e+00   4.0412784e+02
   3.4474984e+00   4.0350873e+02
   3.4885400e+00   4.0311390e+02
   3.5295817e+00   4.0305109e+02
   3.5706233e+00   4.0292294e+02
   3.6116650e+00   4.0283379e+02
   3.6527066e+00   4.0276762e+02
   3.6937483e+00   4.0269067e+02
   3.7347899e+00   4.0261657e+02
   3.7758316e+00   4.0258961e+02
   3.8168732e+00   4.0249728e+02
   3.8579148e+00   4.0229655e+02
   3.8989565e+00   4.0214083e+02
   3.9399981e+00   4.0198497e+02
   3.9810398e+00   4.0195265e+02
   4.0220814e+00   4.0182741e+02
   4.0631231e+00   4.0177955e+02
   4.1041647e+00   3.9875854e+02
   4.1452064e+00   3.9820305e+02
   4.1862480e+00   3.9779722e+02
   4.2272897e+00   3.9746476e+02
   4.2683313e+00   3.9725940e+02
   4.3093730e+00   3.9699266e+02
   4.3504146e+00   3.9362366e+02
   4.3914563e+00   3.9348904e+02
   4.4324979e+00   3.9338516e+02
   4.4735396e+00   3.9335739e+02
   4.5145812e+00   3.9326096e+02
   4.5556228e+00   3.9315802e+02
   4.5966645e+00   3.9310946e+02
   4.6377061e+00   3.9306330e+02
   4.6787478e+00   3.9304043e+02
   4.7197894e+00   3.9298750e+02
   4.7608311e+00   3.9296902e+02
   4.8018727e+00   3.9291961e+02
   4.8429144e+00   3.9289368e+02
   4.8839560e+00   3.9287343e+02
   4.9249977e+00   3.9284724e+02
   4.9660393e+00   3.9282714e+02
   5.0070810e+00   3.9279039e+02
   5.0481226e+00   3.9277421e+02
   5.0891643e+00   3.9274879e+02
   5.1302059e+00   3.9271570e+02
   5.1712476e+00   3.9269510e+02
   5.2122892e+00   3.9267827e+02
   5.2533309e+00   3.9266274e+02
   5.2943725e+00   3.9264708e+02
   5.3354141e+00   3.9263381e+02
   5.3764558e+00   3.9262087e+02
   5.4174974e+00   3.9257944e+02
   5.4585391e+00   3.9255361e+02
   5.4995807e+00   3.9253095e+02
   5.5406224e+00   3.9251022e+02
   5.5816640e+00   3.9249450e+02
   5.6227057e+00   3.9248815e+02
   5.6637473e+00   3.9248184e+02
   5.7047890e+00   3.9247264e+02
   5.7458306e+00   3.9246514e+02
   5.7868723e+00   3.9245830e+02
   5.8279139e+00   3.9244901e+02
   5.8689556e+00   3.9244250e+02
   5.9099972e+00   3.9243590e+02
   5.9510389e+00   3.9242949e+02
   5.9920805e+00   3.9242286e+02
   6.0331222e+00   3.9241733e+02
   6.0741638e+00   3.9241141e+02
   6.1152054e+00   3.9240650e+02
   6.1562471e+00   3.9240176e+02
   6.1972887e+00   3.9239801e+02
   6.2383304e+00   3.9239445e+02
   6.2793720e+00   3.9239158e+02
   6.3204137e+00   3.9238902e+02
   6.3614553e+00   3.9238673e+02
   6.4024970e+00   3.9238451e+02
   6.4435386e+00   3.9238284e+02
   6.4845803e+00   3.9238098e+02
   6.5256219e+00   3.9237943e+02
   6.5666636e+00   3.9237771e+02
   6.6077052e+00   3.9237611e+02
   6.6487469e+00   3.9237458e+02
   6.6897885e+00   3.9237335e+02
   6.7308302e+00   3.9237200e+02
   6.7718718e+00   3.9237075e+02
   6.8129134e+00   3.9237001e+02
   6.8539551e+00   3.9236922e+02
   6.8949967e+00   3.9236852e+02
   6.9360384e+00   3.9236796e+02
   6.9770800e+00   3.9236733e+02
   7.0181217e+00   3.9236678e+02
   7.0591633e+00   3.9236622e+02
   7.1002050e+00   3.9236574e+02
   7.1412466e+00   3.9236528e+02
   7.1822883e+00   3.9236477e+02
   7.2233299e+00   3.9236435e+02
   7.2643716e+00   3.9236399e+02
   7.3054132e+00   3.9236372e+02
   7.3464549e+00   3.9236356e+02
   7.3874965e+00   3.9236337e+02
   7.4285382e+00   3.9236318e+02
   7.4695798e+00   3.9236294e+02
   7.5106215e+00   3.9236271e+02
   7.5516631e+00   3.9236249e+02
   7.5927047e+00   3.9236229e+02
   7.6337464e+00   3.9236215e+02
   7.6747880e+00   3.9236205e+02
   7.7158297e+00   3.9236199e+02
   7.7568713e+00   3.9236193e+02
   7.7979130e+00   3.9236185e+02
   7.8389546e+00   3.9236178e+02
   7.8799963e+00   3.9236170e+02
   7.9210379e+00   3.9236163e+02
   7.9620796e+00   3.9236155e+02
   8.0031212e+00   3.9236148e+02
   8.0441629e+00   3.9236141e+02
   8.0852045e+00   3.9236132e+02
   8.1262462e+00   3.9236124e+02
   8.1672878e+00   3.9236113e+02
   8.2083295e+00   3.9236102e+02
   8.2493711e+00   3.9236087e+02
   8.2904128e+00   3.9236072e+02
   8.3314544e+00   3.9236055e+02
   8.3724960e+00   3.9236041e+02
   8.4135377e+00   3.9236032e+02
   8.4545793e+00   3.9236031e+02
   8.4956210e+00   3.9236030e+02
   8.5366626e+00   3.9236029e+02
   8.5777043e+00   3.9236028e+02
   8.6187459e+00   3.9236027e+02
   8.6597876e+00   3.9236026e+02
   8.7008292e+00   3.9236026e+02
   8.7418709e+00   3.9236025e+02
   8.7829125e+00   3.9236024e+02
   8.8239542e+00   3.9236023e+02
   8.8649958e+00   3.9236022e+02
   8.9060375e+00   3.9236022e+02
   8.9470791e+00   3.9236020e+02
   8.9881208e+00   3.9236019e+02
   9.0291624e+00   3.9236018e+02
   9.0702041e+00   3.9236015e+02
   9.1112457e+00   3.9236013e+02
   9.1522873e+00   3.9236010e+02
   9.1933290e+00   3.9236007e+02
   9.2343706e+00   3.9236003e+02
   9.2754123e+00   3.9235998e+02
   9.3164539e+00   3.9235992e+02
   9.3574956e+00   3.9235986e+02
   9.3985372e+00   3.9235979e+02
   9.4395789e+00   3.9235970e+02
   9.4806205e+00   3.9235961e+02
   9.5216622e+00   3.9235949e+02
   9.5627038e+00   3.9235937e+02
   9.6037455e+00   3.9235922e+02
   9.6447871e+00   3.9235905e+02
   9.6858288e+00   3.9235886e+02
   9.7268704e+00   3.9235864e+02
   9.7679121e+00   3.9235838e+02
   9.8089537e+00   3.9235809e+02
   9.8499953e+00   3.9235783e+02
   9.8910370e+00   3.9235765e+02
   9.9320786e+00   3.9235760e+02
   9.9731203e+00   3.9235759e+02
   1.0014162e+01   3.9235757e+02
   1.0055204e+01   3.9235754e+02
   1.0096245e+01   3.9235751e+02
   1.0137287e+01   3.9235746e+02
   1.0178329e+01   3.9235740e+02
   1.0219370e+01   3.9235731e+02
   1.0260412e+01   3.9235718e+02
   1.0301453e+01   3.9235702e+02
   1.0342495e+01   3.9235685e+02
   1.0383537e+01   3.9235664e+02
   1.0424578e+01   3.9235635e+02
   1.0465620e+01   3.9235609e+02
   1.0506662e+01   3.9235586e+02
   1.0547703e+01   3.9235574e+02
   1.0588745e+01   3.9235573e+02
   1.0629787e+01   3.9235573e+02
   1.0670828e+01   3.9235573e+02
   1.0711870e+01   3.9235573e+02
   1.0752912e+01   3.9235573e+02
   1.0793953e+01   3.9235573e+02
   1.0834995e+01   3.9235573e+02
   1.0876037e+01   3.9235573e+02
   1.0917078e+01   3.9235573e+02
   1.0958120e+01   3.9235573e+02
   1.0999161e+01   3.9235573e+02
   1.1040203e+01   3.9235573e+02
   1.1081245e+01   3.9235573e+02
   1.1122286e+01   3.9235573e+02
   1.1163328e+01   3.9235573e+02
   1.1204370e+01   3.9235573e+02
   1.1245411e+01   3.9235573e+02
   1.1286453e+01   3.9235573e+02
   1.1327495e+01   3.9235573e+02
   1.1368536e+01   3.9235573e+02
   1.1409578e+01   3.9235572e+02
   1.1450620e+01   3.9235572e+02
   1.1491661e+01   3.9235572e+02
   1.1532703e+01   3.9235572e+02
   1.1573745e+01   3.9235571e+02
   1.1614786e+01   3.9235571e+02
   1.1655828e+01   3.9235570e+02
   1.1696869e+01   3.9235569e+02
   1.1737911e+01   3.9235568e+02
   1.1778953e+01   3.9235567e+02
   1.1819994e+01   3.9235566e+02
   1.1861036e+01   3.9235564e+02
   1.1902078e+01   3.9235562e+02
   1.1943119e+01   3.9235561e+02
   1.1984161e+01   3.9235559e+02
   1.2025203e+01   3.9235559e+02
   1.2066244e+01   3.9235559e+02
   1.2107286e+01   3.9235559e+02
   1.2148328e+01   3.9235559e+02
   1.2189369e+01   3.9235559e+02
   1.2230411e+01   3.9235559e+02
   1.2271453e+01   3.9235559e+02
   1.2312494e+01   3.9235558e+02
   1.2353536e+01   3.9235558e+02
   1.2394577e+01   3.9235558e+02
   1.2435619e+01   3.9235558e+02
   1.2476661e+01   3.9235558e+02
   1.2517702e+01   3.9235558e+02
   1.2558744e+01   3.9235558e+02
   1.2599786e+01   3.9235558e+02
   1.2640827e+01   3.9235557e+02
   1.2681869e+01   3.9235557e+02
   1.2722911e+01   3.9235556e+02
   1.2763952e+01   3.9235556e+02
   1.2804994e+01   3.9235555e+02
   1.2846036e+01   3.9235554e+02
   1.2887077e+01   3.9235553e+02
   1.2928119e+01   3.9235552e+02
   1.2969161e+01   3.9235550e+02
   1.3010202e+01   3.9235549e+02
   1.3051244e+01   3.9235548e+02
   1.3092285e+01   3.9235547e+02
   1.3133327e+01   3.9235546e+02
   1.3174369e+01   3.9235544e+02
   1.3215410e+01   3.9235543e+02
   1.3256452e+01   3.9235542e+02
   1.3297494e+01   3.9235542e+02
   1.3338535e+01   3.9235541e+02
   1.3379577e+01   3.9235541e+02
   1.3420619e+01   3.9235541e+02
   1.3461660e+01   3.9235541e+02
   1.3502702e+01   3.9235541e+02
   1.3543744e+01   3.9235541e+02
   1.3584785e+01   3.9235541e+02
   1.3625827e+01   3.9235541e+02
   1.3666869e+01   3.9235541e+02
   1.3707910e+01   3.9235541e+02
   1.3748952e+01   3.9235541e+02
   1.3789993e+01   3.9235541e+02
   1.3831035e+01   3.9235541e+02
   1.3872077e+01   3.9235541e+02
   1.3913118e+01   3.9235541e+02
   1.3954160e+01   3.9235541e+02
   1.3995202e+01   3.9235541e+02
   1.4036243e+01   3.9235541e+02
   1.4077285e+01   3.9235541e+02
   1.4118327e+01   3.9235541e+02
   1.4159368e+01   3.9235541e+02
   1.4200410e+01   3.9235541e+02
   1.4241452e+01   3.9235541e+02
   1.4282493e+01   3.9235541e+02
   1.4323535e+01   3.9235541e+02
   1.4364577e+01   3.9235541e+02
   1.4405618e+01   3.9235541e+02
   1.4446660e+01   3.9235541e+02
   1.4487701e+01   3.9235541e+02
   1.4528743e+01   3.9235541e+02
   1.4569785e+01   3.9235541e+02
   1.4610826e+01   3.9235541e+02
   1.4651868e+01   3.9235541e+02
   1.4692910e+01   3.9235541e+02
   1.4733951e+01   3.9235541e+02
   1.4774993e+01   3.9235541e+02
   1.4816035e+01   3.9235541e+02
   1.4857076e+01   3.9235541e+02
   1.4898118e+01   3.9235541e+02
   1.4939160e+01   3.9235541e+02
   1.4980201e+01   3.9235541e+02
   1.5021243e+01   3.9235541e+02
   1.5062285e+01   3.9235541e+02
   1.5103326e+01   3.9235541e+02
   1.5144368e+01   3.9235541e+02
   1.5185409e+01   3.9235541e+02
   1.5226451e+01   3.9235541e+02
   1.5267493e+01   3.9235541e+02
   1.5308534e+01   3.9235541e+02
   1.5349576e+01   3.9235541e+02
   1.5390618e+01   3.9235541e+02
   1.5431659e+01   3.9235541e+02
   1.5472701e+01   3.9235541e+02
   1.5513743e+01   3.9235541e+02
   1.5554784e+01   3.9235541e+02
   1.5595826e+01   3.9235541e+02
   1.5636868e+01   3.9235541e+02
   1.5677909e+01   3.9235541e+02
   1.5718951e+01   3.9235541e+02
   1.5759993e+01   3.9235541e+02
   1.5801034e+01   3.9235541e+02
   1.5842076e+01   3.9235541e+02
   1.5883118e+01   3.9235541e+02
   1.5924159e+01   3.9235541e+02
   1.5965201e+01   3.9235540e+02
   1.6006242e+01   3.9235540e+02
   1.6047284e+01   3.9235540e+02
   1.6088326e+01   3.9235540e+02
   1.6129367e+01   3.9235540e+02
   1.6170409e+01   3.9235540e+02
   1.6211451e+01   3.9235540e+02
   1.6252492e+01   3.9235540e+02
   1.6293534e+01   3.9235540e+02
   1.6334576e+01   3.9235540e+02
   1.6375617e+01   3.9235540e+02
   1.6416659e+01   3.9235540e+02
   1.6457701e+01   3.9235540e+02
   1.6498742e+01   3.9235540e+02
   1.6539784e+01   3.9235540e+02
   1.6580826e+01   3.9235540e+02
   1.6621867e+01   3.9235540e+02
   1.6662909e+01   3.9235540e+02
   1.6703950e+01   3.9235540e+02
   1.6744992e+01   3.9235540e+02
   1.6786034e+01   3.9235540e+02
   1.6827075e+01   3.9235540e+02
   1.6868117e+01   3.9235540e+02
   1.6909159e+01   3.9235540e+02
   1.6950200e+01   3.9235540e+02
   1.6991242e+01   3.9235540e+02
   1.7032284e+01   3.9235540e+02
   1.7073325e+01   3.9235540e+02
   1.7114367e+01   3.9235540e+02
   1.7155409e+01   3.9235540e+02
   1.7196450e+01   3.9235539e+02
   1.7237492e+01   3.9235539e+02
   1.7278534e+01   3.9235539e+02
   1.7319575e+01   3.9235538e+02
   1.7360617e+01   3.9235538e+02
   1.7401658e+01   3.9235537e+02
   1.7442700e+01   3.9235536e+02
   1.7483742e+01   3.9235535e+02
   1.7524783e+01   3.9235534e+02
   1.7565825e+01   3.9235532e+02
   1.7606867e+01   3.9235529e+02
   1.7647908e+01   3.9235526e+02
   1.7688950e+01   3.9235522e+02
   1.7729992e+01   3.9235517e+02
   1.7771033e+01   3.9235511e+02
   1.7812075e+01   3.9235505e+02
   1.7853117e+01   3.9235498e+02
   1.7894158e+01   3.9235491e+02
   1.7935200e+01   3.9235487e+02
   1.7976242e+01   3.9235486e+02
   1.8017283e+01   3.9235486e+02
   1.8058325e+01   3.9235486e+02
   1.8099366e+01   3.9235486e+02
   1.8140408e+01   3.9235486e+02
   1.8181450e+01   3.9235486e+02
   1.8222491e+01   3.9235486e+02
   1.8263533e+01   3.9235486e+02
   1.8304575e+01   3.9235486e+02
   1.8345616e+01   3.9235486e+02
   1.8386658e+01   3.9235486e+02
   1.8427700e+01   3.9235486e+02
   1.8468741e+01   3.9235486e+02
   1.8509783e+01   3.9235486e+02
   1.8550825e+01   3.9235486e+02
   1.8591866e+01   3.9235486e+02
   1.8632908e+01   3.9235486e+02
   1.8673950e+01   3.9235486e+02
   1.8714991e+01   3.9235486e+02
   1.8756033e+01   3.9235486e+02
   1.8797074e+01   3.9235486e+02
   1.8838116e+01   3.9235486e+02
   1.8879158e+01   3.9235486e+02
   1.8920199e+01   3.9235486e+02
   1.8961241e+01   3.9235486e+02
   1.9002283e+01   3.9235486e+02
   1.9043324e+01   3.9235486e+02
   1.9084366e+01   3.9235486e+02
   1.9125408e+01   3.9235486e+02
   1.9166449e+01   3.9235486e+02
   1.9207491e+01   3.9235486e+02
   1.9248533e+01   3.9235486e+02
   1.9289574e+01   3.9235486e+02
   1.9330616e+01   3.9235486e+02
   1.9371658e+01   3.9235486e+02
   1.9412699e+01   3.9235486e+02
   1.9453741e+01   3.9235486e+02
   1.9494782e+01   3.9235486e+02
   1.9535824e+01   3.9235486e+02
   1.9576866e+01   3.9235486e+02
   1.9617907e+01   3.9235486e+02
   1.9658949e+01   3.9235486e+02
   1.9699991e+01   3.9235486e+02
   1.9741032e+01   3.9235486e+02
   1.9782074e+01   3.9235486e+02
   1.9823116e+01   3.9235486e+02
   1.9864157e+01   3.9235486e+02
   1.9905199e+01   3.9235486e+02
   1.9946241e+01   3.9235486e+02
   1.9987282e+01   3.9235486e+02
   2.0028324e+01   3.9235486e+02
   2.0069366e+01   3.9235486e+02
   2.0110407e+01   3.9235486e+02
   2.0151449e+01   3.9235486e+02
   2.0192490e+01   3.9235486e+02
   2.0233532e+01   3.9235486e+02
   2.0274574e+01   3.9235486e+02
   2.0315615e+01   3.9235486e+02
   2.0356657e+01   3.9235486e+02
   2.0397699e+01   3.9235486e+02
   2.0438740e+01   3.9235486e+02
   2.0479782e+01   3.9235486e+02


==> Fig_nd/Zakharov_CR.txt <==
   0.0000000e+00   2.4712206e+03
   5.7571700e-04   6.8957365e+02
   1.1514340e-03   5.8865918e+02
   1.7271510e-03   5.5219509e+02
   2.3028680e-03   5.0694197e+02
   2.8785850e-03   4.8536176e+02
   3.4543020e-03   4.6015751e+02
   4.0300190e-03   4.2615663e+02
   4.6057360e-03   3.8477931e+02
   5.1814530e-03   3.7734626e+02
   5.7571700e-03   3.5827944e+02
   6.3328870e-03   3.4436862e+02
   6.9086040e-03   3.3385801e+02
   7.4843210e-03   3.1961339e+02
   8.0600380e-03   3.1163108e+02
   8.6357550e-03   3.0326359e+02
   9.2114720e-03   2.7725850e+02
   9.7871890e-03   2.6754075e+02
   1.0362906e-02   2.6186063e+02
   1.0938623e-02   2.5362575e+02
   1.1514340e-02   2.4700189e+02
   1.2090057e-02   2.3690957e+02
   1.2665774e-02   2.2421712e+02
   1.3241491e-02   2.1767027e+02
   1.3817208e-02   2.1136184e+02
   1.4392925e-02   2.0093507e+02
   1.4968642e-02   1.9205941e+02
   1.5544359e-02   1.8977334e+02
   1.6120076e-02   1.8054810e+02
   1.6695793e-02   1.7719689e+02
   1.7271510e-02   1.6921706e+02
   1.7847227e-02   1.5890367e+02
   1.8422944e-02   1.5085931e+02
   1.8998661e-02   1.4588007e+02
   1.9574378e-02   1.4083601e+02
   2.0150095e-02   1.3770571e+02
   2.0725812e-02   1.3693546e+02
   2.1301529e-02   1.3157218e+02
   2.1877246e-02   1.2463513e+02
   2.2452963e-02   1.1735800e+02
   2.3028680e-02   1.1562617e+02
   2.3604397e-02   1.1228787e+02
   2.4180114e-02   1.0927434e+02
   2.4755831e-02   1.0744440e+02
   2.5331548e-02   1.0438625e+02
   2.5907265e-02   1.0137646e+02
   2.6482982e-02   9.8047369e+01
   2.7058699e-02   9.4511127e+01
   2.7634416e-02   9.2446759e+01
   2.8210133e-02   8.9920121e+01
   2.8785850e-02   8.4713591e+01
   2.9361567e-02   8.3689387e+01
   2.9937284e-02   8.1688558e+01
   3.0513001e-02   8.1287780e+01
   3.1088718e-02   8.0217014e+01
   3.1664435e-02   7.6391623e+01
   3.2240152e-02   7.5514198e+01
   3.2815869e-02   7.3195349e+01
   3.3391586e-02   6.9682920e+01
   3.3967303e-02   6.8263881e+01
   3.4543020e-02   6.6486950e+01
   3.5118737e-02   6.4561952e+01
   3.5694454e-02   6.2919762e+01
   3.6270171e-02   6.1859339e+01
   3.6845888e-02   5.9987559e+01
   3.7421605e-02   5.8913880e+01
   3.7997322e-02   5.6976014e+01
   3.8573039e-02   5.5423662e+01
   3.9148756e-02   5.4510733e+01
   3.9724473e-02   5.1544852e+01
   4.0300190e-02   4.9862821e+01
   4.0875907e-02   4.8493677e+01
   4.1451624e-02   4.6736566e+01
   4.2027341e-02   4.5359659e+01
   4.2603058e-02   4.3367252e+01
   4.3178775e-02   4.1846746e+01
   4.3754492e-02   4.0874973e+01
   4.4330209e-02   3.8823295e+01
   4.4905926e-02   3.7703918e+01
   4.5481643e-02   3.5638531e+01
   4.6057360e-02   3.5248198e+01
   4.6633077e-02   3.3155117e+01
   4.7208794e-02   3.1918322e+01
   4.7784511e-02   3.0746665e+01
   4.8360228e-02   2.8372298e+01
   4.8935945e-02   2.7466915e+01
   4.9511662e-02   2.6795465e+01
   5.0087379e-02   2.5795959e+01
   5.0663096e-02   2.4519653e+01
   5.1238813e-02   2.3691867e+01
   5.1814530e-02   2.2937420e+01
   5.2390247e-02   2.1842932e+01
   5.2965964e-02   2.1166081e+01
   5.3541681e-02   2.0172231e+01
   5.4117398e-02   1.9382146e+01
   5.4693115e-02   1.8905910e+01
   5.5268832e-02   1.7830566e+01
   5.5844549e-02   1.7362049e+01
   5.6420266e-02   1.6294327e+01
   5.6995983e-02   1.5581723e+01
   5.7571700e-02   1.5168602e+01
   5.8147417e-02   1.4580038e+01
   5.8723134e-02   1.4061882e+01
   5.9298851e-02   1.3372446e+01
   5.9874568e-02   1.3011919e+01
   6.0450285e-02   1.2513714e+01
   6.1026002e-02   1.1953288e+01
   6.1601719e-02   1.1568300e+01
   6.2177436e-02   1.0982671e+01
   6.2753153e-02   1.0112191e+01
   6.3328870e-02   9.8566563e+00
   6.3904587e-02   9.7697491e+00
   6.4480304e-02   9.0415371e+00
   6.5056021e-02   8.7445452e+00
   6.5631738e-02   8.5080276e+00
   6.6207455e-02   8.2479207e+00
   6.6783172e-02   7.5882574e+00
   6.7358889e-02   7.3372334e+00
   6.7934606e-02   6.9959781e+00
   6.8510323e-02   6.7908532e+00
   6.9086040e-02   6.4064893e+00
   6.9661757e-02   6.2703230e+00
   7.0237474e-02   5.9130218e+00
   7.0813191e-02   5.6595103e+00
   7.1388908e-02   5.5971220e+00
   7.1964625e-02   5.2613862e+00
   7.2540342e-02   4.9311600e+00
   7.3116059e-02   4.7991756e+00
   7.3691776e-02   4.5490659e+00
   7.4267493e-02   4.4218171e+00
   7.4843210e-02   4.2084703e+00
   7.5418927e-02   4.0113641e+00
   7.5994644e-02   3.9430529e+00
   7.6570361e-02   3.6217356e+00
   7.7146078e-02   3.4932530e+00
   7.7721795e-02   3.4268500e+00
   7.8297512e-02   3.2636950e+00
   7.8873229e-02   3.1637212e+00
   7.9448946e-02   3.0258858e+00
   8.0024663e-02   2.9742499e+00
   8.0600380e-02   2.7873196e+00
   8.1176097e-02   2.7479647e+00
   8.1751814e-02   2.7009852e+00
   8.2327531e-02   2.5862394e+00
   8.2903248e-02   2.4211546e+00
   8.3478965e-02   2.3146143e+00
   8.4054682e-02   2.2073370e+00
   8.4630399e-02   2.1093307e+00
   8.5206116e-02   1.9743115e+00
   8.5781833e-02   1.9110481e+00
   8.6357550e-02   1.8433006e+00
   8.6933267e-02   1.7606398e+00
   8.7508984e-02   1.6846520e+00
   8.8084701e-02   1.6498836e+00
   8.8660418e-02   1.5802325e+00
   8.9236135e-02   1.5311056e+00
   8.9811852e-02   1.3871120e+00
   9.0387569e-02   1.3578543e+00
   9.0963286e-02   1.3177994e+00
   9.1539003e-02   1.2990915e+00
   9.2114720e-02   1.2387153e+00
   9.2690437e-02   1.1775427e+00
   9.3266154e-02   1.1398365e+00
   9.3841871e-02   1.0954613e+00
   9.4417588e-02   1.0310153e+00
   9.4993305e-02   1.0153649e+00
   9.5569022e-02   9.5406155e-01
   9.6144739e-02   9.0666089e-01
   9.6720456e-02   8.9068796e-01
   9.7296173e-02   8.4756528e-01
   9.7871890e-02   8.2880734e-01
   9.8447607e-02   7.7583935e-01
   9.9023324e-02   7.6600330e-01
   9.9599041e-02   7.3450615e-01
   1.0017476e-01   6.8750485e-01
   1.0075048e-01   6.6386689e-01
   1.0132619e-01   6.1815723e-01
   1.0190191e-01   6.0646314e-01
   1.0247763e-01   5.7892299e-01
   1.0305334e-01   5.5478223e-01
   1.0362906e-01   5.4216942e-01
   1.0420478e-01   5.1861142e-01
   1.0478049e-01   4.9918272e-01
   1.0535621e-01   4.8793723e-01
   1.0593193e-01   4.5903467e-01
   1.0650765e-01   4.4462855e-01
   1.0708336e-01   4.3650303e-01
   1.0765908e-01   4.0571268e-01
   1.0823480e-01   3.9530708e-01
   1.0881051e-01   3.8190281e-01
   1.0938623e-01   3.5877861e-01
   1.0996195e-01   3.4235691e-01
   1.1053766e-01   3.3623369e-01
   1.1111338e-01   3.2192262e-01
   1.1168910e-01   3.0960780e-01
   1.1226482e-01   2.9663408e-01
   1.1284053e-01   2.8043131e-01
   1.1341625e-01   2.6542705e-01
   1.1399197e-01   2.5408042e-01
   1.1456768e-01   2.4292100e-01
   1.1514340e-01   2.3558260e-01
   1.1571912e-01   2.2473792e-01
   1.1629483e-01   2.2121150e-01
   1.1687055e-01   2.0636465e-01
   1.1744627e-01   2.0077050e-01
   1.1802199e-01   1.9294106e-01
   1.1859770e-01   1.8851277e-01
   1.1917342e-01   1.7447477e-01
   1.1974914e-01   1.6953524e-01
   1.2032485e-01   1.6214350e-01
   1.2090057e-01   1.5594994e-01
   1.2147629e-01   1.5354421e-01
   1.2205200e-01   1.4880969e-01
   1.2262772e-01   1.4168666e-01
   1.2320344e-01   1.3584037e-01
   1.2377916e-01   1.3177305e-01
   1.2435487e-01   1.2639478e-01
   1.2493059e-01   1.2042201e-01
   1.2550631e-01   1.1636669e-01
   1.2608202e-01   1.0759217e-01
   1.2665774e-01   1.0466513e-01
   1.2723346e-01   1.0037890e-01
   1.2780917e-01   9.7428534e-02
   1.2838489e-01   9.4227926e-02
   1.2896061e-01   9.1303806e-02
   1.2953633e-01   8.4111546e-02
   1.3011204e-01   7.9245993e-02
   1.3068776e-01   7.6237180e-02
   1.3126348e-01   7.4176556e-02
   1.3183919e-01   7.1654086e-02
   1.3241491e-01   6.7859951e-02
   1.3299063e-01   6.5683914e-02
   1.3356634e-01   6.3739996e-02
   1.3414206e-01   6.2103806e-02
   1.3471778e-01   5.9459455e-02
   1.3529350e-01   5.7908563e-02
   1.3586921e-01   5.5573886e-02
   1.3644493e-01   5.2314893e-02
   1.3702065e-01   5.0355675e-02
   1.3759636e-01   4.7347978e-02
   1.3817208e-01   4.5813977e-02
   1.3874780e-01   4.4642428e-02
   1.3932351e-01   4.3151156e-02
   1.3989923e-01   4.1600217e-02
   1.4047495e-01   3.9877399e-02
   1.4105067e-01   3.8229746e-02
   1.4162638e-01   3.6952890e-02
   1.4220210e-01   3.5343323e-02
   1.4277782e-01   3.4525624e-02
   1.4335353e-01   3.2906618e-02
   1.4392925e-01   3.2027383e-02
   1.4450497e-01   3.0717700e-02
   1.4508068e-01   2.9586297e-02
   1.4565640e-01   2.8538993e-02
   1.4623212e-01   2.7425408e-02
   1.4680784e-01   2.4921430e-02
   1.4738355e-01   2.4496348e-02
   1.4795927e-01   2.3809385e-02
   1.4853499e-01   2.2808593e-02
   1.4911070e-01   2.2196066e-02
   1.4968642e-01   2.1066079e-02
   1.5026214e-01   2.0034199e-02
   1.5083785e-01   1.9083114e-02
   1.5141357e-01   1.8437070e-02
   1.5198929e-01   1.7856890e-02
   1.5256501e-01   1.7353253e-02
   1.5314072e-01   1.6077467e-02
   1.5371644e-01   1.5750019e-02
   1.5429216e-01   1.5071116e-02
   1.5486787e-01   1.4392558e-02
   1.5544359e-01   1.3477698e-02
   1.5601931e-01   1.3294056e-02
   1.5659502e-01   1.2748086e-02
   1.5717074e-01   1.2108678e-02
   1.5774646e-01   1.1609928e-02
   1.5832218e-01   1.1112144e-02
   1.5889789e-01   1.1048181e-02
   1.5947361e-01   1.0480678e-02
   1.6004933e-01   9.9179961e-03
   1.6062504e-01   9.3258460e-03
   1.6120076e-01   9.2084059e-03
   1.6177648e-01   8.7326953e-03
   1.6235219e-01   8.4398962e-03
   1.6292791e-01   8.1955798e-03
   1.6350363e-01   7.9003233e-03
   1.6407935e-01   7.4986157e-03
   1.6465506e-01   7.1183599e-03
   1.6523078e-01   6.9704849e-03
   1.6580650e-01   6.7354038e-03
   1.6638221e-01   6.3723760e-03
   1.6695793e-01   6.1428394e-03
   1.6753365e-01   5.8115014e-03
   1.6810936e-01   5.7017708e-03
   1.6868508e-01   5.3684225e-03
   1.6926080e-01   5.2860759e-03
   1.6983652e-01   5.1886642e-03
   1.7041223e-01   5.1093545e-03
   1.7098795e-01   4.7398590e-03
   1.7156367e-01   4.4802035e-03
   1.7213938e-01   4.1739367e-03
   1.7271510e-01   4.1357576e-03
   1.7329082e-01   3.9328917e-03
   1.7386653e-01   3.8730055e-03
   1.7444225e-01   3.8396527e-03
   1.7501797e-01   3.6655443e-03
   1.7559369e-01   3.5131289e-03
   1.7616940e-01   3.2772196e-03
   1.7674512e-01   3.1941999e-03
   1.7732084e-01   3.0675270e-03
   1.7789655e-01   2.9376124e-03
   1.7847227e-01   2.8297099e-03
   1.7904799e-01   2.7917821e-03
   1.7962370e-01   2.6934883e-03
   1.8019942e-01   2.5565665e-03
   1.8077514e-01   2.3853698e-03
   1.8135086e-01   2.2912250e-03
   1.8192657e-01   2.2165220e-03
   1.8250229e-01   2.0786081e-03
   1.8307801e-01   1.9988606e-03
   1.8365372e-01   1.9343130e-03
   1.8422944e-01   1.8511075e-03
   1.8480516e-01   1.8001449e-03
   1.8538087e-01   1.7334403e-03
   1.8595659e-01   1.6852001e-03
   1.8653231e-01   1.6346261e-03
   1.8710803e-01   1.5664498e-03
   1.8768374e-01   1.4920696e-03
   1.8825946e-01   1.4478428e-03
   1.8883518e-01   1.3515053e-03
   1.8941089e-01   1.2956546e-03
   1.8998661e-01   1.2353006e-03
   1.9056233e-01   1.1551486e-03
   1.9113804e-01   1.1003879e-03
   1.9171376e-01   1.0618718e-03
   1.9228948e-01   1.0194165e-03
   1.9286520e-01   9.8269678e-04
   1.9344091e-01   9.4060814e-04
   1.9401663e-01   9.1560533e-04
   1.9459235e-01   8.8673501e-04
   1.9516806e-01   8.3932640e-04
   1.9574378e-01   8.2426138e-04
   1.9631950e-01   7.8425869e-04
   1.9689521e-01   7.5563563e-04
   1.9747093e-01   7.3234426e-04
   1.9804665e-01   7.0500056e-04
   1.9862237e-01   6.6722088e-04
   1.9919808e-01   6.4327303e-04
   1.9977380e-01   6.2118150e-04
   2.0034952e-01   5.8633477e-04
   2.0092523e-01   5.6042656e-04
   2.0150095e-01   5.3127274e-04
   2.0207667e-01   5.1342911e-04
   2.0265238e-01   4.9273502e-04
   2.0322810e-01   4.7717171e-04
   2.0380382e-01   4.6362470e-04
   2.0437954e-01   4.4941474e-04
   2.0495525e-01   4.2961997e-04
   2.0553097e-01   4.0365245e-04
   2.0610669e-01   3.8438868e-04
   2.0668240e-01   3.7642182e-04
   2.0725812e-01   3.5575590e-04
   2.0783384e-01   3.4225334e-04
   2.0840955e-01   3.3028425e-04
   2.0898527e-01   3.1528122e-04
   2.0956099e-01   3.0275544e-04
   2.1013671e-01   2.9611710e-04
   2.1071242e-01   2.8726867e-04
   2.1128814e-01   2.8000998e-04
   2.1186386e-01   2.6730979e-04
   2.1243957e-01   2.5345386e-04
   2.1301529e-01   2.4187916e-04
   2.1359101e-01   2.3507189e-04
   2.1416672e-01   2.2190942e-04
   2.1474244e-01   2.1093967e-04
   2.1531816e-01   2.0348658e-04
   2.1589388e-01   1.9578958e-04
   2.1646959e-01   1.9096269e-04
   2.1704531e-01   1.8465771e-04
   2.1762103e-01   1.8045504e-04
   2.1819674e-01   1.7253630e-04
   2.1877246e-01   1.6454986e-04
   2.1934818e-01   1.6069237e-04
   2.1992389e-01   1.5531090e-04
   2.2049961e-01   1.4632756e-04
   2.2107533e-01   1.4217309e-04
   2.2165105e-01   1.3443532e-04
   2.2222676e-01   1.2886122e-04
   2.2280248e-01   1.1821365e-04
   2.2337820e-01   1.1397711e-04
   2.2395391e-01   1.1014887e-04
   2.2452963e-01   1.0574217e-04
   2.2510535e-01   1.0201182e-04
   2.2568106e-01   9.9654365e-05
   2.2625678e-01   9.5672253e-05
   2.2683250e-01   9.2262304e-05
   2.2740822e-01   8.8804336e-05
   2.2798393e-01   8.5742617e-05
   2.2855965e-01   8.1758025e-05
   2.2913537e-01   7.7472919e-05
   2.2971108e-01   7.5965118e-05
   2.3028680e-01   7.2951009e-05
   2.3086252e-01   6.8900644e-05
   2.3143823e-01   6.6925398e-05
   2.3201395e-01   6.5672181e-05
   2.3258967e-01   6.2766888e-05
   2.3316539e-01   6.1926192e-05
   2.3374110e-01   5.9082825e-05
   2.3431682e-01   5.4743225e-05
   2.3489254e-01   5.2794242e-05
   2.3546825e-01   5.1001744e-05
   2.3604397e-01   4.9683768e-05
   2.3661969e-01   4.7953327e-05
   2.3719540e-01   4.4896405e-05
   2.3777112e-01   4.2451993e-05
   2.3834684e-01   4.0838011e-05
   2.3892256e-01   3.9852208e-05
   2.3949827e-01   3.7677737e-05
   2.4007399e-01   3.6935843e-05
   2.4064971e-01   3.5871351e-05
   2.4122542e-01   3.4092335e-05
   2.4180114e-01   3.3282754e-05
   2.4237686e-01   3.2607573e-05
   2.4295257e-01   3.0844770e-05
   2.4352829e-01   2.9088888e-05
   2.4410401e-01   2.7590175e-05
   2.4467973e-01   2.7000424e-05
   2.4525544e-01   2.5421632e-05
   2.4583116e-01   2.4322780e-05
   2.4640688e-01   2.3356007e-05
   2.4698259e-01   2.2653315e-05
   2.4755831e-01   2.1384492e-05
   2.4813403e-01   2.0458895e-05
   2.4870974e-01   1.9907005e-05
   2.4928546e-01   1.9671032e-05
   2.4986118e-01   1.8910587e-05
   2.5043690e-01   1.8330682e-05
   2.5101261e-01   1.7592414e-05
   2.5158833e-01   1.6800100e-05
   2.5216405e-01   1.6044344e-05
   2.5273976e-01   1.5350615e-05
   2.5331548e-01   1.4935581e-05
   2.5389120e-01   1.4347725e-05
   2.5446691e-01   1.4070918e-05
   2.5504263e-01   1.3446696e-05
   2.5561835e-01   1.2627910e-05
   2.5619407e-01   1.1876958e-05
   2.5676978e-01   1.1579258e-05
   2.5734550e-01   1.1319658e-05
   2.5792122e-01   1.0681381e-05
   2.5849693e-01   1.0218953e-05
   2.5907265e-01   9.6749780e-06
   2.5964837e-01   9.1041532e-06
   2.6022408e-01   8.6915612e-06
   2.6079980e-01   8.3967431e-06
   2.6137552e-01   8.1886529e-06
   2.6195124e-01   7.5105588e-06
   2.6252695e-01   7.3851664e-06
   2.6310267e-01   7.2661842e-06
   2.6367839e-01   6.9406350e-06
   2.6425410e-01   6.7315346e-06
   2.6482982e-01   6.3007160e-06
   2.6540554e-01   6.1436987e-06
   2.6598125e-01   5.8959880e-06
   2.6655697e-01   5.7496565e-06
   2.6713269e-01   5.4804910e-06
   2.6770841e-01   5.2936374e-06
   2.6828412e-01   4.9243587e-06
   2.6885984e-01   4.6779520e-06
   2.6943556e-01   4.5753224e-06
   2.7001127e-01   4.3745489e-06
   2.7058699e-01   4.2236042e-06
   2.7116271e-01   4.0805363e-06
   2.7173842e-01   3.8888786e-06
   2.7231414e-01   3.7692054e-06
   2.7288986e-01   3.6362110e-06
   2.7346558e-01   3.5237936e-06
   2.7404129e-01   3.3882103e-06
   2.7461701e-01   3.3524197e-06
   2.7519273e-01   3.1744637e-06
   2.7576844e-01   3.0281439e-06
   2.7634416e-01   2.9493431e-06
   2.7691988e-01   2.8386830e-06
   2.7749559e-01   2.6543316e-06
   2.7807131e-01   2.5873859e-06
   2.7864703e-01   2.4511313e-06
   2.7922275e-01   2.3714109e-06
   2.7979846e-01   2.2534420e-06
   2.8037418e-01   2.1993930e-06
   2.8094990e-01   2.0871529e-06
   2.8152561e-01   1.9929487e-06
   2.8210133e-01   1.8861529e-06
   2.8267705e-01   1.7769452e-06
   2.8325276e-01   1.7508134e-06
   2.8382848e-01   1.7029940e-06
   2.8440420e-01   1.6062634e-06
   2.8497992e-01   1.5667889e-06
   2.8555563e-01   1.5279675e-06
   2.8613135e-01   1.4918658e-06
   2.8670707e-01   1.3988166e-06
   2.8728278e-01   1.3328372e-06
   2.8785850e-01   1.2848973e-06
   2.8843422e-01   1.2101374e-06
   2.8900993e-01   1.1916112e-06
   2.8958565e-01   1.1384837e-06
   2.9016137e-01   1.1320993e-06
   2.9073709e-01   1.0781624e-06
   2.9131280e-01   1.0234775e-06
   2.9188852e-01   9.8434302e-07
   2.9246424e-01   9.2903797e-07
   2.9303995e-01   9.0082392e-07
   2.9361567e-01   8.4069275e-07
   2.9419139e-01   8.1989960e-07
   2.9476710e-01   7.9113124e-07
   2.9534282e-01   7.4874704e-07
   2.9591854e-01   7.1920568e-07
   2.9649426e-01   6.8844470e-07
   2.9706997e-01   6.4430474e-07
   2.9764569e-01   6.2112168e-07
   2.9822141e-01   5.9813428e-07
   2.9879712e-01   5.7506732e-07
   2.9937284e-01   5.4763219e-07
   2.9994856e-01   5.3782865e-07
   3.0052427e-01   5.0945245e-07
   3.0109999e-01   4.9191428e-07
   3.0167571e-01   4.7754993e-07
   3.0225143e-01   4.6007233e-07
   3.0282714e-01   4.4204033e-07
   3.0340286e-01   4.1841928e-07
   3.0397858e-01   4.0168287e-07
   3.0455429e-01   3.9011805e-07
   3.0513001e-01   3.7207018e-07
   3.0570573e-01   3.6063612e-07
   3.0628144e-01   3.5071044e-07
   3.0685716e-01   3.2954401e-07
   3.0743288e-01   3.1524136e-07
   3.0800860e-01   3.0731754e-07
   3.0858431e-01   2.9271147e-07
   3.0916003e-01   2.8424218e-07
   3.0973575e-01   2.7550218e-07
   3.1031146e-01   2.5932319e-07
   3.1088718e-01   2.4545738e-07
   3.1146290e-01   2.3975409e-07
   3.1203861e-01   2.3125905e-07
   3.1261433e-01   2.1999129e-07
   3.1319005e-01   2.1402443e-07
   3.1376577e-01   2.0350087e-07
   3.1434148e-01   1.9806120e-07
   3.1491720e-01   1.9108771e-07
   3.1549292e-01   1.8465201e-07
   3.1606863e-01   1.7762685e-07
   3.1664435e-01   1.6942115e-07
   3.1722007e-01   1.6436567e-07
   3.1779578e-01   1.5553072e-07
   3.1837150e-01   1.4981220e-07
   3.1894722e-01   1.4232453e-07
   3.1952294e-01   1.3440854e-07
   3.2009865e-01   1.2712440e-07
   3.2067437e-01   1.2434803e-07
   3.2125009e-01   1.2054933e-07
   3.2182580e-01   1.1735496e-07
   3.2240152e-01   1.1078967e-07
   3.2297724e-01   1.0606392e-07
   3.2355295e-01   1.0266643e-07
   3.2412867e-01   9.8528664e-08
   3.2470439e-01   9.5428738e-08
   3.2528011e-01   9.0218454e-08
   3.2585582e-01   8.5713465e-08
   3.2643154e-01   8.2995132e-08
   3.2700726e-01   8.1329108e-08
   3.2758297e-01   7.8967827e-08
   3.2815869e-01   7.4852361e-08
   3.2873441e-01   7.2646749e-08
   3.2931012e-01   6.8273893e-08
   3.2988584e-01   6.6940588e-08
   3.3046156e-01   6.3986589e-08
   3.3103728e-01   5.8558385e-08
   3.3161299e-01   5.6295631e-08
   3.3218871e-01   5.4028774e-08
   3.3276443e-01   5.2678453e-08
   3.3334014e-01   5.0752778e-08
   3.3391586e-01   4.9954510e-08
   3.3449158e-01   4.9121787e-08
   3.3506729e-01   4.6194781e-08
   3.3564301e-01   4.5383338e-08
   3.3621873e-01   4.3094608e-08
   3.3679445e-01   4.0348552e-08
   3.3737016e-01   3.9274244e-08
   3.3794588e-01   3.7950006e-08
   3.3852160e-01   3.6680927e-08
   3.3909731e-01   3.5769281e-08
   3.3967303e-01   3.4470020e-08
   3.4024875e-01   3.2863131e-08
   3.4082446e-01   3.1605521e-08
   3.4140018e-01   3.0623034e-08
   3.4197590e-01   2.9556403e-08
   3.4255162e-01   2.7724464e-08
   3.4312733e-01   2.5593308e-08
   3.4370305e-01   2.4377602e-08
   3.4427877e-01   2.3657674e-08
   3.4485448e-01   2.3082643e-08
   3.4543020e-01   2.2250250e-08
   3.4600592e-01   2.1161994e-08
   3.4658163e-01   2.0473372e-08
   3.4715735e-01   1.9454879e-08
   3.4773307e-01   1.8639039e-08
   3.4830879e-01   1.8241286e-08
   3.4888450e-01   1.7696211e-08
   3.4946022e-01   1.7003489e-08
   3.5003594e-01   1.6482096e-08
   3.5061165e-01   1.5540595e-08
   3.5118737e-01   1.4812817e-08
   3.5176309e-01   1.4446410e-08
   3.5233880e-01   1.3527876e-08
   3.5291452e-01   1.3176683e-08
   3.5349024e-01   1.2454164e-08
   3.5406596e-01   1.2040551e-08
   3.5464167e-01   1.1574387e-08
   3.5521739e-01   1.1029984e-08
   3.5579311e-01   1.0744755e-08
   3.5636882e-01   1.0309539e-08
   3.5694454e-01   1.0050179e-08
   3.5752026e-01   9.2412457e-09
   3.5809597e-01   8.9822576e-09
   3.5867169e-01   8.6981700e-09
   3.5924741e-01   8.5035465e-09
   3.5982313e-01   8.3249507e-09
   3.6039884e-01   7.9696801e-09
   3.6097456e-01   7.7783693e-09
   3.6155028e-01   7.1431489e-09
   3.6212599e-01   6.9706546e-09
   3.6270171e-01   6.8273756e-09
   3.6327743e-01   6.6175724e-09
   3.6385314e-01   6.3132878e-09
   3.6442886e-01   6.0899159e-09
   3.6500458e-01   5.7648677e-09
   3.6558030e-01   5.6018593e-09
   3.6615601e-01   5.1134324e-09
   3.6673173e-01   4.9951281e-09
   3.6730745e-01   4.7830857e-09
   3.6788316e-01   4.5281760e-09
   3.6845888e-01   4.4404735e-09
   3.6903460e-01   4.3117240e-09
   3.6961031e-01   4.1496082e-09
   3.7018603e-01   4.0946931e-09
   3.7076175e-01   3.7973360e-09
   3.7133747e-01   3.5251868e-09
   3.7191318e-01   3.3599772e-09
   3.7248890e-01   3.2361529e-09
   3.7306462e-01   3.1413052e-09
   3.7364033e-01   3.0503517e-09
   3.7421605e-01   2.9693306e-09
   3.7479177e-01   2.7800093e-09
   3.7536748e-01   2.6800660e-09
   3.7594320e-01   2.5380251e-09
   3.7651892e-01   2.4368586e-09
   3.7709464e-01   2.3395753e-09
   3.7767035e-01   2.2525354e-09
   3.7824607e-01   2.1867629e-09
   3.7882179e-01   2.1043362e-09
   3.7939750e-01   2.0204186e-09
   3.7997322e-01   1.9746592e-09
   3.8054894e-01   1.9184495e-09
   3.8112465e-01   1.8005608e-09
   3.8170037e-01   1.7376395e-09
   3.8227609e-01   1.6800680e-09
   3.8285181e-01   1.6265765e-09
   3.8342752e-01   1.5509782e-09
   3.8400324e-01   1.5073974e-09
   3.8457896e-01   1.4481299e-09
   3.8515467e-01   1.4012766e-09
   3.8573039e-01   1.3398994e-09
   3.8630611e-01   1.2404751e-09
   3.8688182e-01   1.2058418e-09
   3.8745754e-01   1.1442057e-09
   3.8803326e-01   1.1281827e-09
   3.8860898e-01   1.0738951e-09
   3.8918469e-01   1.0266708e-09
   3.8976041e-01   9.9666181e-10
   3.9033613e-01   9.7087468e-10
   3.9091184e-01   9.1892655e-10
   3.9148756e-01   8.9051677e-10
   3.9206328e-01   8.5590539e-10
   3.9263899e-01   8.4016866e-10
   3.9321471e-01   7.9694877e-10
   3.9379043e-01   7.5158420e-10
   3.9436615e-01   7.1164740e-10
   3.9494186e-01   6.9291378e-10
   3.9551758e-01   6.5837044e-10
   3.9609330e-01   6.4655819e-10
   3.9666901e-01   6.2857254e-10
   3.9724473e-01   5.7653086e-10
   3.9782045e-01   5.5334863e-10
   3.9839616e-01   5.3888966e-10
   3.9897188e-01   5.1792422e-10
   3.9954760e-01   5.0645393e-10
   4.0012332e-01   4.8963531e-10
   4.0069903e-01   4.7677990e-10
   4.0127475e-01   4.4791014e-10
   4.0185047e-01   4.3761046e-10
   4.0242618e-01   4.2146331e-10
   4.0300190e-01   4.1243164e-10
   4.0357762e-01   3.9089591e-10
   4.0415333e-01   3.7737024e-10
   4.0472905e-01   3.6543507e-10
   4.0530477e-01   3.4788185e-10
   4.0588049e-01   3.4248207e-10
   4.0645620e-01   3.2691447e-10
   4.0703192e-01   3.0390216e-10
   4.0760764e-01   2.9552040e-10
   4.0818335e-01   2.8675277e-10
   4.0875907e-01   2.7557253e-10
   4.0933479e-01   2.6299088e-10
   4.0991050e-01   2.4616475e-10
   4.1048622e-01   2.3432969e-10
   4.1106194e-01   2.2461733e-10
   4.1163766e-01   2.1163125e-10
   4.1221337e-01   2.0521834e-10
   4.1278909e-01   2.0150964e-10
   4.1336481e-01   1.9543908e-10
   4.1394052e-01   1.8668411e-10
   4.1451624e-01   1.7970527e-10
   4.1509196e-01   1.7329840e-10
   4.1566767e-01   1.7044003e-10
   4.1624339e-01   1.5995170e-10
   4.1681911e-01   1.5779540e-10
   4.1739483e-01   1.5233482e-10
   4.1797054e-01   1.4188712e-10
   4.1854626e-01   1.3516443e-10
   4.1912198e-01   1.2992590e-10
   4.1969769e-01   1.2424173e-10
   4.2027341e-01   1.2250344e-10
   4.2084913e-01   1.1969549e-10
   4.2142484e-01   1.1351057e-10
   4.2200056e-01   1.0769874e-10
   4.2257628e-01   1.0372867e-10
   4.2315200e-01   9.9808320e-11
   4.2372771e-01   9.5283988e-11
   4.2430343e-01   9.1035326e-11
   4.2487915e-01   8.6982204e-11
   4.2545486e-01   8.2382122e-11
   4.2603058e-01   7.7269655e-11
   4.2660630e-01   7.5968946e-11
   4.2718201e-01   7.4787167e-11
   4.2775773e-01   7.0652400e-11
   4.2833345e-01   6.7953167e-11
   4.2890917e-01   6.5543281e-11
   4.2948488e-01   6.2674659e-11
   4.3006060e-01   6.0613639e-11
   4.3063632e-01   5.7032590e-11
   4.3121203e-01   5.3914271e-11
   4.3178775e-01   5.2118839e-11
   4.3236347e-01   5.0812474e-11
   4.3293918e-01   4.8747535e-11
   4.3351490e-01   4.5898997e-11
   4.3409062e-01   4.4768967e-11
   4.3466634e-01   4.3712318e-11
   4.3524205e-01   4.1407314e-11
   4.3581777e-01   4.0178177e-11
   4.3639349e-01   3.7730637e-11
   4.3696920e-01   3.6856184e-11
   4.3754492e-01   3.5712501e-11
   4.3812064e-01   3.4453214e-11
   4.3869635e-01   3.2991687e-11
   4.3927207e-01   3.1036776e-11
   4.3984779e-01   3.0011726e-11
   4.4042351e-01   2.8852142e-11
   4.4099922e-01   2.8499575e-11
   4.4157494e-01   2.7089275e-11
   4.4215066e-01   2.6411598e-11
   4.4272637e-01   2.5286684e-11
   4.4330209e-01   2.3839388e-11
   4.4387781e-01   2.2836352e-11
   4.4445352e-01   2.2028313e-11
   4.4502924e-01   2.0909036e-11
   4.4560496e-01   2.0141843e-11
   4.4618068e-01   1.9511168e-11
   4.4675639e-01   1.8517720e-11
   4.4733211e-01   1.8004358e-11
   4.4790783e-01   1.7487897e-11
   4.4848354e-01   1.6664011e-11
   4.4905926e-01   1.5748975e-11
   4.4963498e-01   1.4924996e-11
   4.5021069e-01   1.4477356e-11
   4.5078641e-01   1.3683119e-11
   4.5136213e-01   1.3453172e-11
   4.5193785e-01   1.2767749e-11
   4.5251356e-01   1.2547643e-11
   4.5308928e-01   1.1955560e-11
   4.5366500e-01   1.1478114e-11
   4.5424071e-01   1.1025460e-11
   4.5481643e-01   1.0589569e-11
   4.5539215e-01   1.0284480e-11
   4.5596786e-01   9.9043066e-12
   4.5654358e-01   9.4285893e-12
   4.5711930e-01   9.1231831e-12
   4.5769502e-01   8.6757328e-12
   4.5827073e-01   8.1867429e-12
   4.5884645e-01   7.7813853e-12
   4.5942217e-01   7.5111464e-12
   4.5999788e-01   7.2970361e-12
   4.6057360e-01   7.0341863e-12
   4.6114932e-01   6.6342308e-12
   4.6172503e-01   6.3395297e-12
   4.6230075e-01   6.1733443e-12
   4.6287647e-01   5.7479566e-12
   4.6345219e-01   5.3798052e-12
   4.6402790e-01   5.2966399e-12
   4.6460362e-01   5.1678965e-12
   4.6517934e-01   4.8288999e-12
   4.6575505e-01   4.6937300e-12
   4.6633077e-01   4.5728129e-12
   4.6690649e-01   4.3136049e-12
   4.6748220e-01   4.2563724e-12
   4.6805792e-01   4.0258322e-12
   4.6863364e-01   3.8849999e-12
   4.6920936e-01   3.7370903e-12
   4.6978507e-01   3.6191613e-12
   4.7036079e-01   3.5151133e-12
   4.7093651e-01   3.3624614e-12
   4.7151222e-01   3.2802261e-12
   4.7208794e-01   3.1670002e-12
   4.7266366e-01   2.9921638e-12
   4.7323937e-01   2.8093630e-12
   4.7381509e-01   2.6942844e-12
   4.7439081e-01   2.6264279e-12
   4.7496653e-01   2.4686739e-12
   4.7554224e-01   2.3654047e-12
   4.7611796e-01   2.2746116e-12
   4.7669368e-01   2.1937957e-12
   4.7726939e-01   2.0756093e-12
   4.7784511e-01   1.9971441e-12
   4.7842083e-01   1.8784692e-12
   4.7899654e-01   1.8097111e-12
   4.7957226e-01   1.7659869e-12
   4.8014798e-01   1.7168293e-12
   4.8072370e-01   1.6348531e-12
   4.8129941e-01   1.5861350e-12
   4.8187513e-01   1.5478575e-12
   4.8245085e-01   1.5064410e-12
   4.8302656e-01   1.4556264e-12
   4.8360228e-01   1.3964058e-12
   4.8417800e-01   1.3432553e-12
   4.8475371e-01   1.2773591e-12
   4.8532943e-01   1.2426116e-12
   4.8590515e-01   1.1689587e-12
   4.8648087e-01   1.1336867e-12
   4.8705658e-01   1.0875313e-12
   4.8763230e-01   1.0375275e-12
   4.8820802e-01   9.9004641e-13
   4.8878373e-01   9.4506861e-13
   4.8935945e-01   9.3252334e-13
   4.8993517e-01   8.9580742e-13
   4.9051088e-01   8.6953362e-13
   4.9108660e-01   8.3121393e-13
   4.9166232e-01   7.8443850e-13
   4.9223804e-01   7.5614465e-13
   4.9281375e-01   7.3475782e-13
   4.9338947e-01   6.8781726e-13
   4.9396519e-01   6.6209711e-13
   4.9454090e-01   6.4786913e-13
   4.9511662e-01   6.2307706e-13
   4.9569234e-01   5.9205295e-13
   4.9626805e-01   5.7005188e-13
   4.9684377e-01   5.5554912e-13
   4.9741949e-01   5.2785319e-13
   4.9799521e-01   5.1542689e-13
   4.9857092e-01   4.8698651e-13
   4.9914664e-01   4.6134239e-13
   4.9972236e-01   4.3469960e-13
   5.0029807e-01   4.2353721e-13
   5.0087379e-01   4.1267617e-13
   5.0144951e-01   3.8887450e-13
   5.0202522e-01   3.7157990e-13
   5.0260094e-01   3.5720837e-13
   5.0317666e-01   3.4374377e-13
   5.0375238e-01   3.3357694e-13
   5.0432809e-01   3.1910983e-13
   5.0490381e-01   3.0643588e-13
   5.0547953e-01   2.9655027e-13
   5.0605524e-01   2.7873973e-13
   5.0663096e-01   2.7319488e-13
   5.0720668e-01   2.6016805e-13
   5.0778239e-01   2.4567385e-13
   5.0835811e-01   2.4081550e-13
   5.0893383e-01   2.3112248e-13
   5.0950955e-01   2.2175726e-13
   5.1008526e-01   2.1731638e-13
   5.1066098e-01   2.1049626e-13
   5.1123670e-01   2.0052631e-13
   5.1181241e-01   1.9219380e-13
   5.1238813e-01   1.8427493e-13
   5.1296385e-01   1.7946328e-13
   5.1353956e-01   1.7165838e-13
   5.1411528e-01   1.6294946e-13
   5.1469100e-01   1.5336032e-13
   5.1526672e-01   1.4583103e-13
   5.1584243e-01   1.3998661e-13
   5.1641815e-01   1.3526919e-13
   5.1699387e-01   1.3011517e-13
   5.1756958e-01   1.2335712e-13
   5.1814530e-01   1.1826993e-13
   5.1872102e-01   1.1565633e-13
   5.1929673e-01   1.0688792e-13
   5.1987245e-01   1.0545896e-13
   5.2044817e-01   1.0185573e-13
   5.2102389e-01   9.6576175e-14
   5.2159960e-01   9.5875020e-14
   5.2217532e-01   9.0965225e-14
   5.2275104e-01   8.7910164e-14
   5.2332675e-01   8.6183832e-14
   5.2390247e-01   8.1862399e-14
   5.2447819e-01   7.8292554e-14
   5.2505390e-01   7.6417149e-14
   5.2562962e-01   7.3470737e-14
   5.2620534e-01   7.0676435e-14
   5.2678106e-01   6.6792852e-14
   5.2735677e-01   6.3265572e-14
   5.2793249e-01   6.1089184e-14
   5.2850821e-01   5.8262054e-14
   5.2908392e-01   5.6155042e-14
   5.2965964e-01   5.3474161e-14
   5.3023536e-01   5.2275808e-14
   5.3081107e-01   5.1112599e-14
   5.3138679e-01   4.9165550e-14
   5.3196251e-01   4.6766682e-14
   5.3253823e-01   4.5473000e-14
   5.3311394e-01   4.3568931e-14
   5.3368966e-01   4.1738072e-14
   5.3426538e-01   4.0750168e-14
   5.3484109e-01   3.8452028e-14
   5.3541681e-01   3.7375247e-14
   5.3599253e-01   3.6364590e-14
   5.3656824e-01   3.4368801e-14
   5.3714396e-01   3.3058955e-14
   5.3771968e-01   3.1486291e-14
   5.3829540e-01   3.0573914e-14
   5.3887111e-01   2.8818400e-14
   5.3944683e-01   2.8252945e-14
   5.4002255e-01   2.6593397e-14
   5.4059826e-01   2.5466414e-14
   5.4117398e-01   2.4478791e-14
   5.4174970e-01   2.3795770e-14
   5.4232541e-01   2.2696220e-14
   5.4290113e-01   2.1645929e-14
   5.4347685e-01   2.0886324e-14
   5.4405257e-01   1.9996319e-14
   5.4462828e-01   1.8961996e-14
   5.4520400e-01   1.8214885e-14
   5.4577972e-01   1.7778268e-14
   5.4635543e-01   1.7367750e-14
   5.4693115e-01   1.6411958e-14
   5.4750687e-01   1.5745420e-14
   5.4808258e-01   1.5175466e-14
   5.4865830e-01   1.4718468e-14
   5.4923402e-01   1.4024416e-14
   5.4980974e-01   1.3530012e-14
   5.5038545e-01   1.3013180e-14
   5.5096117e-01   1.2542796e-14
   5.5153689e-01   1.2026353e-14
   5.5211260e-01   1.1030221e-14
   5.5268832e-01   1.0460155e-14
   5.5326404e-01   1.0298890e-14
   5.5383975e-01   9.8154140e-15
   5.5441547e-01   9.6179939e-15
   5.5499119e-01   8.9894383e-15
   5.5556691e-01   8.8439540e-15
   5.5614262e-01   8.5417560e-15
   5.5671834e-01   8.3134196e-15
   5.5729406e-01   7.9595323e-15
   5.5786977e-01   7.6087474e-15
   5.5844549e-01   7.3555547e-15
   5.5902121e-01   7.0929765e-15
   5.5959692e-01   6.8378454e-15
   5.6017264e-01   6.5347383e-15
   5.6074836e-01   6.3080859e-15
   5.6132408e-01   6.0431869e-15
   5.6189979e-01   5.8059563e-15
   5.6247551e-01   5.5322860e-15
   5.6305123e-01   5.2817187e-15
   5.6362694e-01   5.1409706e-15
   5.6420266e-01   4.9502715e-15
   5.6477838e-01   4.6569737e-15
   5.6535409e-01   4.4821548e-15
   5.6592981e-01   4.3471939e-15
   5.6650553e-01   4.1389187e-15
   5.6708125e-01   4.0644570e-15
   5.6765696e-01   3.8637872e-15
   5.6823268e-01   3.7199019e-15
   5.6880840e-01   3.5922103e-15
   5.6938411e-01   3.5254519e-15
   5.6995983e-01   3.3009779e-15
   5.7053555e-01   3.1301647e-15
   5.7111126e-01   3.0687710e-15
   5.7168698e-01   2.8516164e-15
   5.7226270e-01   2.8093906e-15
   5.7283842e-01   2.7022619e-15
   5.7341413e-01   2.5696071e-15
   5.7398985e-01   2.4672981e-15
   5.7456557e-01   2.3978318e-15
   5.7514128e-01   2.2665751e-15
   5.7571700e-01   2.2269499e-15
   5.7629272e-01   2.1745841e-15
   5.7686843e-01   2.0411630e-15
   5.7744415e-01   1.9082231e-15
   5.7801987e-01   1.8386934e-15
   5.7859559e-01   1.7794754e-15
   5.7917130e-01   1.7114365e-15
   5.7974702e-01   1.6269635e-15
   5.8032274e-01   1.5606751e-15
   5.8089845e-01   1.5191201e-15
   5.8147417e-01   1.4240692e-15
   5.8204989e-01   1.3810198e-15
   5.8262560e-01   1.3666223e-15
   5.8320132e-01   1.2627197e-15
   5.8377704e-01   1.1957303e-15
   5.8435276e-01   1.1766649e-15
   5.8492847e-01   1.1357191e-15
   5.8550419e-01   1.0889027e-15
   5.8607991e-01   1.0614432e-15
   5.8665562e-01   1.0402754e-15
   5.8723134e-01   9.9641128e-16
   5.8780706e-01   9.4178648e-16
   5.8838277e-01   9.1616841e-16
   5.8895849e-01   8.8227845e-16
   5.8953421e-01   8.2365696e-16
   5.9010993e-01   7.9091192e-16
   5.9068564e-01   7.7079519e-16
   5.9126136e-01   7.3329537e-16
   5.9183708e-01   7.0235680e-16
   5.9241279e-01   6.7584531e-16
   5.9298851e-01   6.4983352e-16
   5.9356423e-01   6.1676171e-16
   5.9413994e-01   5.8881658e-16
   5.9471566e-01   5.5890339e-16
   5.9529138e-01   5.3219320e-16
   5.9586710e-01   5.1348212e-16
   5.9644281e-01   4.9367033e-16
   5.9701853e-01   4.7490639e-16
   5.9759425e-01   4.6322921e-16
   5.9816996e-01   4.4926047e-16
   5.9874568e-01   4.3292797e-16
   5.9932140e-01   4.2131157e-16
   5.9989711e-01   4.0371081e-16
   6.0047283e-01   3.8451974e-16
   6.0104855e-01   3.6816835e-16
   6.0162427e-01   3.6194772e-16
   6.0219998e-01   3.4300273e-16
   6.0277570e-01   3.2177079e-16
   6.0335142e-01   3.1082485e-16
   6.0392713e-01   2.8897067e-16
   6.0450285e-01   2.7629840e-16
   6.0507857e-01   2.7327034e-16
   6.0565428e-01   2.6326740e-16
   6.0623000e-01   2.5438513e-16
   6.0680572e-01   2.4117885e-16
   6.0738144e-01   2.3408537e-16
   6.0795715e-01   2.2231977e-16
   6.0853287e-01   2.1258811e-16
   6.0910859e-01   2.0343851e-16
   6.0968430e-01   1.9704450e-16
   6.1026002e-01   1.9205161e-16
   6.1083574e-01   1.8420142e-16
   6.1141145e-01   1.7882729e-16
   6.1198717e-01   1.6791031e-16
   6.1256289e-01   1.6153582e-16
   6.1313861e-01   1.5266240e-16
   6.1371432e-01   1.4530924e-16
   6.1429004e-01   1.4109700e-16
   6.1486576e-01   1.3575015e-16
   6.1544147e-01   1.2844197e-16
   6.1601719e-01   1.2529255e-16
   6.1659291e-01   1.2028456e-16
   6.1716862e-01   1.1705820e-16
   6.1774434e-01   1.1206060e-16
   6.1832006e-01   1.0748828e-16
   6.1889578e-01   1.0497481e-16
   6.1947149e-01   1.0079766e-16
   6.2004721e-01   9.4693506e-17
   6.2062293e-01   9.2969935e-17
   6.2119864e-01   8.5057182e-17
   6.2177436e-01   8.3398433e-17
   6.2235008e-01   8.0622225e-17
   6.2292579e-01   7.5032283e-17
   6.2350151e-01   7.3746040e-17
   6.2407723e-01   7.1290402e-17
   6.2465295e-01   6.8279077e-17
   6.2522866e-01   6.6059705e-17
   6.2580438e-01   6.4115612e-17
   6.2638010e-01   6.2180499e-17
   6.2695581e-01   5.9799494e-17
   6.2753153e-01   5.7452789e-17
   6.2810725e-01   5.5088951e-17
   6.2868296e-01   5.1900545e-17
   6.2925868e-01   4.9913867e-17
   6.2983440e-01   4.7121247e-17
   6.3041012e-01   4.5681749e-17
   6.3098583e-01   4.3997474e-17
   6.3156155e-01   4.2181127e-17
   6.3213727e-01   4.0354161e-17
   6.3271298e-01   3.7559225e-17
   6.3328870e-01   3.7168122e-17
   6.3386442e-01   3.5689074e-17
   6.3444013e-01   3.4294408e-17
   6.3501585e-01   3.2163922e-17
   6.3559157e-01   3.1327084e-17
   6.3616729e-01   3.0655651e-17
   6.3674300e-01   2.8997159e-17
   6.3731872e-01   2.7872158e-17
   6.3789444e-01   2.6468494e-17
   6.3847015e-01   2.5205608e-17
   6.3904587e-01   2.4490680e-17
   6.3962159e-01   2.3917999e-17
   6.4019730e-01   2.2947082e-17
   6.4077302e-01   2.2425066e-17
   6.4134874e-01   2.1081570e-17
   6.4192446e-01   2.0760830e-17
   6.4250017e-01   2.0004771e-17
   6.4307589e-01   1.9085922e-17
   6.4365161e-01   1.8441759e-17
   6.4422732e-01   1.7401896e-17
   6.4480304e-01   1.6677155e-17
   6.4537876e-01   1.6093892e-17
   6.4595447e-01   1.5607657e-17
   6.4653019e-01   1.4674564e-17
   6.4710591e-01   1.4139557e-17
   6.4768163e-01   1.3662244e-17
   6.4825734e-01   1.2979597e-17
   6.4883306e-01   1.2737049e-17
   6.4940878e-01   1.2337283e-17
   6.4998449e-01   1.1696269e-17
   6.5056021e-01   1.1260310e-17
   6.5113593e-01   1.0938005e-17
   6.5171164e-01   1.0541503e-17
   6.5228736e-01   1.0191699e-17
   6.5286308e-01   9.5366356e-18
   6.5343880e-01   9.4308056e-18
   6.5401451e-01   9.0935614e-18
   6.5459023e-01   8.7001013e-18
   6.5516595e-01   8.3601157e-18
   6.5574166e-01   7.9824606e-18
   6.5631738e-01   7.6614440e-18
   6.5689310e-01   7.3753165e-18
   6.5746881e-01   7.0335811e-18
   6.5804453e-01   6.8910132e-18
   6.5862025e-01   6.7241419e-18
   6.5919597e-01   6.2354927e-18
   6.5977168e-01   5.9904637e-18
   6.6034740e-01   5.6155386e-18
   6.6092312e-01   5.3202478e-18
   6.6149883e-01   5.1289867e-18
   6.6207455e-01   5.0473372e-18
   6.6265027e-01   4.8339224e-18
   6.6322598e-01   4.6386494e-18
   6.6380170e-01   4.4483156e-18
   6.6437742e-01   4.3612695e-18
   6.6495314e-01   4.2181760e-18
   6.6552885e-01   3.9130308e-18
   6.6610457e-01   3.6592342e-18
   6.6668029e-01   3.5595954e-18
   6.6725600e-01   3.4311173e-18
   6.6783172e-01   3.3009166e-18
   6.6840744e-01   3.1785997e-18
   6.6898315e-01   3.0619599e-18
   6.6955887e-01   3.0336878e-18
   6.7013459e-01   2.8737605e-18
   6.7071031e-01   2.8133637e-18
   6.7128602e-01   2.6713012e-18
   6.7186174e-01   2.5556610e-18
   6.7243746e-01   2.5048542e-18
   6.7301317e-01   2.3750621e-18
   6.7358889e-01   2.3171500e-18
   6.7416461e-01   2.2255618e-18
   6.7474032e-01   2.1466318e-18
   6.7531604e-01   2.0588976e-18
   6.7589176e-01   1.9687166e-18
   6.7646748e-01   1.8684605e-18
   6.7704319e-01   1.7549799e-18
   6.7761891e-01   1.7302658e-18
   6.7819463e-01   1.6352277e-18
   6.7877034e-01   1.5658748e-18
   6.7934606e-01   1.5050921e-18
   6.7992178e-01   1.4504687e-18
   6.8049749e-01   1.4017037e-18
   6.8107321e-01   1.3332492e-18
   6.8164893e-01   1.2978169e-18
   6.8222465e-01   1.2562282e-18
   6.8280036e-01   1.1928411e-18
   6.8337608e-01   1.1594622e-18
   6.8395180e-01   1.0961122e-18
   6.8452751e-01   1.0506339e-18
   6.8510323e-01   1.0041453e-18
   6.8567895e-01   9.7652462e-19
   6.8625466e-01   9.2750874e-19
   6.8683038e-01   9.1712111e-19
   6.8740610e-01   8.7439594e-19
   6.8798182e-01   8.2514218e-19
   6.8855753e-01   7.8481766e-19
   6.8913325e-01   7.5080182e-19
   6.8970897e-01   7.0134596e-19
   6.9028468e-01   6.6765011e-19
   6.9086040e-01   6.4939204e-19
   6.9143612e-01   6.2580974e-19
   6.9201183e-01   6.1153005e-19
   6.9258755e-01   5.8942631e-19
   6.9316327e-01   5.6296510e-19
   6.9373899e-01   5.3113863e-19
   6.9431470e-01   5.0447186e-19
   6.9489042e-01   4.8369975e-19
   6.9546614e-01   4.7941509e-19
   6.9604185e-01   4.6872046e-19
   6.9661757e-01   4.4518470e-19
   6.9719329e-01   4.3399679e-19
   6.9776900e-01   4.2196399e-19
   6.9834472e-01   4.0777868e-19
   6.9892044e-01   3.8922010e-19
   6.9949616e-01   3.5746102e-19
   7.0007187e-01   3.5302162e-19
   7.0064759e-01   3.3769784e-19
   7.0122331e-01   3.2426440e-19
   7.0179902e-01   3.1587969e-19
   7.0237474e-01   3.1159008e-19
   7.0295046e-01   2.9499498e-19
   7.0352617e-01   2.8046773e-19
   7.0410189e-01   2.6743700e-19
   7.0467761e-01   2.5435008e-19
   7.0525333e-01   2.4555266e-19
   7.0582904e-01   2.3769614e-19
   7.0640476e-01   2.3180812e-19
   7.0698048e-01   2.2199479e-19
   7.0755619e-01   2.1652317e-19
   7.0813191e-01   2.0654390e-19
   7.0870763e-01   1.9607770e-19
   7.0928334e-01   1.8919593e-19
   7.0985906e-01   1.7538662e-19
   7.1043478e-01   1.7126809e-19
   7.1101050e-01   1.6048125e-19
   7.1158621e-01   1.5483187e-19
   7.1216193e-01   1.5077854e-19
   7.1273765e-01   1.4425014e-19
   7.1331336e-01   1.3964934e-19
   7.1388908e-01   1.3437440e-19
   7.1446480e-01   1.2546669e-19
   7.1504051e-01   1.2120612e-19
   7.1561623e-01   1.1629425e-19
   7.1619195e-01   1.1256481e-19
   7.1676767e-01   1.0900922e-19
   7.1734338e-01   1.0374417e-19
   7.1791910e-01   9.9427366e-20
   7.1849482e-01   9.5823464e-20
   7.1907053e-01   9.0474253e-20
   7.1964625e-01   8.7827101e-20
   7.2022197e-01   8.3986175e-20
   7.2079768e-01   8.2157716e-20
   7.2137340e-01   7.8337945e-20
   7.2194912e-01   7.5951934e-20
   7.2252484e-01   7.2708112e-20
   7.2310055e-01   7.0017938e-20
   7.2367627e-01   6.7238388e-20
   7.2425199e-01   6.5392051e-20
   7.2482770e-01   6.1647527e-20
   7.2540342e-01   5.8283551e-20
   7.2597914e-01   5.7054131e-20
   7.2655485e-01   5.4986793e-20
   7.2713057e-01   5.2116324e-20
   7.2770629e-01   4.9515443e-20
   7.2828201e-01   4.8169245e-20
   7.2885772e-01   4.7039728e-20
   7.2943344e-01   4.3241876e-20
   7.3000916e-01   4.2109497e-20
   7.3058487e-01   4.0873677e-20
   7.3116059e-01   3.9563087e-20
   7.3173631e-01   3.8453915e-20
   7.3231202e-01   3.6572725e-20
   7.3288774e-01   3.5406986e-20
   7.3346346e-01   3.4183148e-20
   7.3403918e-01   3.0724706e-20
   7.3461489e-01   3.0164554e-20
   7.3519061e-01   2.9356668e-20
   7.3576633e-01   2.8530842e-20
   7.3634204e-01   2.7239648e-20
   7.3691776e-01   2.5985438e-20
   7.3749348e-01   2.4849555e-20
   7.3806919e-01   2.4026702e-20
   7.3864491e-01   2.3315319e-20
   7.3922063e-01   2.2609145e-20
   7.3979635e-01   2.1891003e-20
   7.4037206e-01   2.1127300e-20
   7.4094778e-01   2.0544289e-20
   7.4152350e-01   1.9474515e-20
   7.4209921e-01   1.8347230e-20
   7.4267493e-01   1.7475645e-20
   7.4325065e-01   1.7103236e-20
   7.4382636e-01   1.6182136e-20
   7.4440208e-01   1.6009083e-20
   7.4497780e-01   1.4764780e-20
   7.4555352e-01   1.4298972e-20
   7.4612923e-01   1.3816919e-20
   7.4670495e-01   1.3196276e-20
   7.4728067e-01   1.2661466e-20
   7.4785638e-01   1.2358553e-20
   7.4843210e-01   1.2028422e-20
   7.4900782e-01   1.1465946e-20
   7.4958353e-01   1.0765782e-20
   7.5015925e-01   1.0413324e-20
   7.5073497e-01   1.0119259e-20
   7.5131069e-01   9.8917049e-21
   7.5188640e-01   9.5192574e-21
   7.5246212e-01   9.1433800e-21
   7.5303784e-01   8.6927225e-21
   7.5361355e-01   8.0110638e-21
   7.5418927e-01   7.8404624e-21
   7.5476499e-01   7.6385545e-21
   7.5534070e-01   7.2138405e-21
   7.5591642e-01   6.9622285e-21
   7.5649214e-01   6.6121252e-21
   7.5706786e-01   6.3459868e-21
   7.5764357e-01   6.0309679e-21
   7.5821929e-01   5.7675577e-21
   7.5879501e-01   5.6127502e-21
   7.5937072e-01   5.3579445e-21
   7.5994644e-01   5.1564453e-21
   7.6052216e-01   4.9658683e-21
   7.6109787e-01   4.7622636e-21
   7.6167359e-01   4.6345308e-21
   7.6224931e-01   4.5246707e-21
   7.6282503e-01   4.2618159e-21
   7.6340074e-01   4.1050838e-21
   7.6397646e-01   3.9552471e-21
   7.6455218e-01   3.8145783e-21
   7.6512789e-01   3.5668086e-21
   7.6570361e-01   3.4931385e-21
   7.6627933e-01   3.2923986e-21
   7.6685504e-01   3.0824882e-21
   7.6743076e-01   3.0338812e-21
   7.6800648e-01   2.9166462e-21
   7.6858220e-01   2.7922245e-21
   7.6915791e-01   2.6616037e-21
   7.6973363e-01   2.6315429e-21
   7.7030935e-01   2.5205634e-21
   7.7088506e-01   2.4622227e-21
   7.7146078e-01   2.3143859e-21
   7.7203650e-01   2.1912404e-21
   7.7261221e-01   2.1437892e-21
   7.7318793e-01   2.1084027e-21
   7.7376365e-01   2.0299235e-21
   7.7433937e-01   1.9455369e-21
   7.7491508e-01   1.8751793e-21
   7.7549080e-01   1.8229566e-21
   7.7606652e-01   1.7344443e-21
   7.7664223e-01   1.5803869e-21
   7.7721795e-01   1.4770017e-21
   7.7779367e-01   1.4282116e-21
   7.7836938e-01   1.3956480e-21
   7.7894510e-01   1.3570815e-21
   7.7952082e-01   1.3201032e-21
   7.8009654e-01   1.2672659e-21
   7.8067225e-01   1.1872954e-21
   7.8124797e-01   1.1425914e-21
   7.8182369e-01   1.1060131e-21
   7.8239940e-01   1.0718294e-21
   7.8297512e-01   1.0369830e-21
   7.8355084e-01   9.9779106e-22
   7.8412655e-01   9.5466827e-22
   7.8470227e-01   9.3153188e-22
   7.8527799e-01   9.0242583e-22
   7.8585371e-01   8.4726331e-22
   7.8642942e-01   8.2774981e-22
   7.8700514e-01   7.9828984e-22
   7.8758086e-01   7.4167202e-22
   7.8815657e-01   7.2356593e-22
   7.8873229e-01   7.0203847e-22
   7.8930801e-01   6.7316140e-22
   7.8988372e-01   6.2617654e-22
   7.9045944e-01   6.0547322e-22
   7.9103516e-01   5.7920134e-22
   7.9161088e-01   5.6697816e-22
   7.9218659e-01   5.5349526e-22
   7.9276231e-01   5.2208422e-22
   7.9333803e-01   5.0542678e-22
   7.9391374e-01   4.7928297e-22
   7.9448946e-01   4.5713362e-22
   7.9506518e-01   4.4258711e-22
   7.9564089e-01   4.1777654e-22
   7.9621661e-01   3.9770203e-22
   7.9679233e-01   3.7381864e-22
   7.9736805e-01   3.6693548e-22
   7.9794376e-01   3.5297204e-22
   7.9851948e-01   3.4568202e-22
   7.9909520e-01   3.3975758e-22
   7.9967091e-01   3.2340854e-22
   8.0024663e-01   3.1252245e-22
   8.0082235e-01   2.9392851e-22
   8.0139806e-01   2.8218179e-22
   8.0197378e-01   2.7485273e-22
   8.0254950e-01   2.6985049e-22
   8.0312522e-01   2.5673854e-22
   8.0370093e-01   2.4416176e-22
   8.0427665e-01   2.3668199e-22
   8.0485237e-01   2.2428324e-22
   8.0542808e-01   2.1363339e-22
   8.0600380e-01   2.0537363e-22
   8.0657952e-01   2.0166479e-22
   8.0715523e-01   1.9200176e-22
   8.0773095e-01   1.8153063e-22
   8.0830667e-01   1.7235000e-22
   8.0888239e-01   1.6719957e-22
   8.0945810e-01   1.6017890e-22
   8.1003382e-01   1.5781651e-22
   8.1060954e-01   1.5072902e-22
   8.1118525e-01   1.4350917e-22
   8.1176097e-01   1.3340748e-22
   8.1233669e-01   1.2893487e-22
   8.1291240e-01   1.2448476e-22
   8.1348812e-01   1.2053250e-22
   8.1406384e-01   1.1524296e-22
   8.1463956e-01   1.0974756e-22
   8.1521527e-01   1.0462865e-22
   8.1579099e-01   1.0186872e-22
   8.1636671e-01   9.8288025e-23
   8.1694242e-01   9.4855282e-23
   8.1751814e-01   9.1795673e-23
   8.1809386e-01   8.7467110e-23
   8.1866957e-01   8.4424012e-23
   8.1924529e-01   8.2142993e-23
   8.1982101e-01   7.8966928e-23
   8.2039673e-01   7.5644678e-23
   8.2097244e-01   7.0860288e-23
   8.2154816e-01   6.7228169e-23
   8.2212388e-01   6.5353837e-23
   8.2269959e-01   6.2632307e-23
   8.2327531e-01   6.1018575e-23
   8.2385103e-01   5.8992143e-23
   8.2442674e-01   5.6600657e-23
   8.2500246e-01   5.3923762e-23
   8.2557818e-01   5.3379549e-23
   8.2615390e-01   5.1533818e-23
   8.2672961e-01   4.9348032e-23
   8.2730533e-01   4.7211810e-23
   8.2788105e-01   4.4227276e-23
   8.2845676e-01   4.2266040e-23
   8.2903248e-01   4.1044264e-23
   8.2960820e-01   3.9925921e-23
   8.3018391e-01   3.8483861e-23
   8.3075963e-01   3.7759377e-23
   8.3133535e-01   3.5765818e-23
   8.3191107e-01   3.4807274e-23
   8.3248678e-01   3.3511896e-23
   8.3306250e-01   3.1267812e-23
   8.3363822e-01   2.9241604e-23
   8.3421393e-01   2.8899375e-23
   8.3478965e-01   2.7882908e-23
   8.3536537e-01   2.6491061e-23
   8.3594108e-01   2.5502590e-23
   8.3651680e-01   2.4563969e-23
   8.3709252e-01   2.3948030e-23
   8.3766824e-01   2.2600173e-23
   8.3824395e-01   2.1912241e-23
   8.3881967e-01   2.0258995e-23
   8.3939539e-01   1.9529032e-23
   8.3997110e-01   1.8828191e-23
   8.4054682e-01   1.7968475e-23
   8.4112254e-01   1.7791550e-23
   8.4169825e-01   1.6739588e-23
   8.4227397e-01   1.6027016e-23
   8.4284969e-01   1.5573690e-23
   8.4342541e-01   1.4984128e-23
   8.4400112e-01   1.4198468e-23
   8.4457684e-01   1.3583358e-23
   8.4515256e-01   1.3153695e-23
   8.4572827e-01   1.2552288e-23
   8.4630399e-01   1.1858112e-23
   8.4687971e-01   1.1634087e-23
   8.4745542e-01   1.1116468e-23
   8.4803114e-01   1.0669859e-23
   8.4860686e-01   1.0451635e-23
   8.4918258e-01   1.0041002e-23
   8.4975829e-01   9.8562217e-24
   8.5033401e-01   9.2792459e-24
   8.5090973e-01   8.7198065e-24
   8.5148544e-01   8.5558962e-24
   8.5206116e-01   8.0786074e-24
   8.5263688e-01   7.8180477e-24
   8.5321259e-01   7.5611291e-24
   8.5378831e-01   7.4339817e-24
   8.5436403e-01   7.1225704e-24
   8.5493975e-01   6.8642095e-24
   8.5551546e-01   6.5961203e-24
   8.5609118e-01   6.3043874e-24
   8.5666690e-01   5.9250372e-24
   8.5724261e-01   5.7317827e-24
   8.5781833e-01   5.3478368e-24
   8.5839405e-01   5.1242415e-24
   8.5896976e-01   4.9597211e-24
   8.5954548e-01   4.8704067e-24
   8.6012120e-01   4.7121804e-24
   8.6069692e-01   4.4099003e-24
   8.6127263e-01   4.3194224e-24
   8.6184835e-01   4.1762665e-24
   8.6242407e-01   3.9974703e-24
   8.6299978e-01   3.8341457e-24
   8.6357550e-01   3.6074221e-24
   8.6415122e-01   3.4652985e-24
   8.6472693e-01   3.2351238e-24
   8.6530265e-01   3.0769219e-24
   8.6587837e-01   2.9890507e-24
   8.6645409e-01   2.8352399e-24
   8.6702980e-01   2.7710972e-24
   8.6760552e-01   2.6923433e-24
   8.6818124e-01   2.6077262e-24
   8.6875695e-01   2.5319939e-24
   8.6933267e-01   2.3455711e-24
   8.6990839e-01   2.2878404e-24
   8.7048410e-01   2.2066931e-24
   8.7105982e-01   2.1346388e-24
   8.7163554e-01   2.0045241e-24
   8.7221126e-01   1.9572897e-24
   8.7278697e-01   1.8890795e-24
   8.7336269e-01   1.8234547e-24
   8.7393841e-01   1.7484196e-24
   8.7451412e-01   1.6691694e-24
   8.7508984e-01   1.6268976e-24
   8.7566556e-01   1.5680639e-24
   8.7624127e-01   1.4668420e-24
   8.7681699e-01   1.4528948e-24
   8.7739271e-01   1.3800000e-24
   8.7796843e-01   1.3503688e-24
   8.7854414e-01   1.2688167e-24
   8.7911986e-01   1.2374749e-24
   8.7969558e-01   1.2040339e-24
   8.8027129e-01   1.1575653e-24
   8.8084701e-01   1.1133198e-24
   8.8142273e-01   1.0581218e-24
   8.8199844e-01   1.0228511e-24
   8.8257416e-01   9.4400806e-25
   8.8314988e-01   9.0995246e-25
   8.8372560e-01   8.8338291e-25
   8.8430131e-01   8.3445483e-25
   8.8487703e-01   8.2013941e-25
   8.8545275e-01   7.8704650e-25
   8.8602846e-01   7.5953443e-25
   8.8660418e-01   7.1927806e-25
   8.8717990e-01   6.8689688e-25
   8.8775561e-01   6.6116644e-25
   8.8833133e-01   6.3339103e-25
   8.8890705e-01   6.2066784e-25
   8.8948277e-01   5.8377658e-25
   8.9005848e-01   5.5952709e-25
   8.9063420e-01   5.4418350e-25
   8.9120992e-01   5.3669595e-25
   8.9178563e-01   5.2161257e-25
   8.9236135e-01   4.9616997e-25
   8.9293707e-01   4.6718425e-25
   8.9351278e-01   4.4469580e-25
   8.9408850e-01   4.3820294e-25
   8.9466422e-01   4.1460621e-25
   8.9523994e-01   3.9214571e-25
   8.9581565e-01   3.7355744e-25
   8.9639137e-01   3.6297880e-25
   8.9696709e-01   3.4562209e-25
   8.9754280e-01   3.3388310e-25
   8.9811852e-01   3.2472420e-25
   8.9869424e-01   3.1018450e-25
   8.9926995e-01   2.9378567e-25
   8.9984567e-01   2.7524464e-25
   9.0042139e-01   2.6668685e-25
   9.0099711e-01   2.5360290e-25
   9.0157282e-01   2.4296747e-25
   9.0214854e-01   2.3628716e-25
   9.0272426e-01   2.2433083e-25
   9.0329997e-01   2.1642608e-25
   9.0387569e-01   2.1304807e-25
   9.0445141e-01   2.0429782e-25
   9.0502712e-01   1.9965726e-25
   9.0560284e-01   1.8892158e-25
   9.0617856e-01   1.8066537e-25
   9.0675428e-01   1.7219838e-25
   9.0732999e-01   1.6668801e-25
   9.0790571e-01   1.6049078e-25
   9.0848143e-01   1.5248060e-25
   9.0905714e-01   1.4562599e-25
   9.0963286e-01   1.3764920e-25
   9.1020858e-01   1.3497192e-25
   9.1078429e-01   1.2993604e-25
   9.1136001e-01   1.2525790e-25
   9.1193573e-01   1.1931598e-25
   9.1251145e-01   1.1215061e-25
   9.1308716e-01   1.0652462e-25
   9.1366288e-01   1.0392993e-25
   9.1423860e-01   1.0078836e-25
   9.1481431e-01   9.7391298e-26
   9.1539003e-01   9.4360593e-26
   9.1596575e-01   9.0727776e-26
   9.1654146e-01   8.6105222e-26
   9.1711718e-01   8.3228697e-26
   9.1769290e-01   8.1495480e-26
   9.1826862e-01   8.0142454e-26
   9.1884433e-01   7.6614798e-26
   9.1942005e-01   7.2521153e-26
   9.1999577e-01   6.9951233e-26
   9.2057148e-01   6.7454254e-26
   9.2114720e-01   6.4791607e-26
   9.2172292e-01   6.1463576e-26
   9.2229863e-01   5.8985373e-26
   9.2287435e-01   5.7384474e-26
   9.2345007e-01   5.4929650e-26
   9.2402579e-01   5.2456132e-26
   9.2460150e-01   4.9829861e-26
   9.2517722e-01   4.8418083e-26
   9.2575294e-01   4.7084447e-26
   9.2632865e-01   4.4457899e-26
   9.2690437e-01   4.2625834e-26
   9.2748009e-01   4.1790028e-26
   9.2805580e-01   3.9808545e-26
   9.2863152e-01   3.7046575e-26
   9.2920724e-01   3.5810052e-26
   9.2978296e-01   3.4733816e-26
   9.3035867e-01   3.3052441e-26
   9.3093439e-01   3.1551544e-26
   9.3151011e-01   3.0414446e-26
   9.3208582e-01   2.9386690e-26
   9.3266154e-01   2.8136827e-26
   9.3323726e-01   2.7547847e-26
   9.3381297e-01   2.6651018e-26
   9.3438869e-01   2.4778327e-26
   9.3496441e-01   2.3679035e-26
   9.3554013e-01   2.3075829e-26
   9.3611584e-01   2.2342893e-26
   9.3669156e-01   2.1160342e-26
   9.3726728e-01   2.0199964e-26
   9.3784299e-01   1.9469985e-26
   9.3841871e-01   1.8547573e-26
   9.3899443e-01   1.8029059e-26
   9.3957014e-01   1.7474514e-26
   9.4014586e-01   1.6699416e-26
   9.4072158e-01   1.6097607e-26
   9.4129730e-01   1.5314263e-26
   9.4187301e-01   1.4770011e-26
   9.4244873e-01   1.4371043e-26
   9.4302445e-01   1.3636322e-26
   9.4360016e-01   1.3098623e-26
   9.4417588e-01   1.2800312e-26
   9.4475160e-01   1.2517579e-26
   9.4532731e-01   1.1877519e-26
   9.4590303e-01   1.1171428e-26
   9.4647875e-01   1.0659845e-26
   9.4705447e-01   1.0140428e-26
   9.4763018e-01   9.7713322e-27
   9.4820590e-01   9.3763607e-27
   9.4878162e-01   9.0934708e-27
   9.4935733e-01   8.5443458e-27
   9.4993305e-01   8.1420261e-27
   9.5050877e-01   7.8666397e-27
   9.5108448e-01   7.7170306e-27
   9.5166020e-01   7.5523142e-27
   9.5223592e-01   7.3264554e-27
   9.5281164e-01   6.9190466e-27
   9.5338735e-01   6.7444894e-27
   9.5396307e-01   6.2696108e-27
   9.5453879e-01   6.1376703e-27
   9.5511450e-01   6.0730513e-27
   9.5569022e-01   5.8963273e-27
   9.5626594e-01   5.6237269e-27
   9.5684165e-01   5.4457903e-27
   9.5741737e-01   5.2137055e-27
   9.5799309e-01   5.0151670e-27
   9.5856881e-01   4.8830780e-27
   9.5914452e-01   4.7185060e-27
   9.5972024e-01   4.4259779e-27
   9.6029596e-01   4.2304714e-27
   9.6087167e-01   4.0245944e-27
   9.6144739e-01   3.7569262e-27
   9.6202311e-01   3.6471693e-27
   9.6259882e-01   3.5089288e-27
   9.6317454e-01   3.3509423e-27
   9.6375026e-01   3.2814287e-27
   9.6432598e-01   3.0999994e-27
   9.6490169e-01   2.9678776e-27
   9.6547741e-01   2.8531870e-27
   9.6605313e-01   2.6806463e-27
   9.6662884e-01   2.6019821e-27
   9.6720456e-01   2.5180665e-27
   9.6778028e-01   2.4300884e-27
   9.6835599e-01   2.3441845e-27
   9.6893171e-01   2.1782817e-27
   9.6950743e-01   2.0865653e-27
   9.7008315e-01   2.0256138e-27
   9.7065886e-01   1.9263646e-27
   9.7123458e-01   1.8960349e-27
   9.7181030e-01   1.7983193e-27
   9.7238601e-01   1.7515077e-27
   9.7296173e-01   1.6882992e-27
   9.7353745e-01   1.6305548e-27
   9.7411316e-01   1.5173839e-27
   9.7468888e-01   1.4235222e-27
   9.7526460e-01   1.3900753e-27
   9.7584032e-01   1.3549046e-27
   9.7641603e-01   1.2902969e-27
   9.7699175e-01   1.2700927e-27
   9.7756747e-01   1.2038947e-27
   9.7814318e-01   1.1415657e-27
   9.7871890e-01   1.1306197e-27
   9.7929462e-01   1.0515472e-27
   9.7987033e-01   1.0281614e-27
   9.8044605e-01   1.0025658e-27
   9.8102177e-01   9.4617543e-28
   9.8159749e-01   9.2880765e-28
   9.8217320e-01   8.8898828e-28
   9.8274892e-01   8.6437480e-28
   9.8332464e-01   8.4976157e-28
   9.8390035e-01   8.0728462e-28
   9.8447607e-01   7.7974696e-28
   9.8505179e-01   7.3057430e-28
   9.8562750e-01   6.8012714e-28
   9.8620322e-01   6.5368401e-28
   9.8677894e-01   6.3439472e-28
   9.8735466e-01   6.1625617e-28
   9.8793037e-01   5.9245875e-28
   9.8850609e-01   5.7216367e-28
   9.8908181e-01   5.3857086e-28
   9.8965752e-01   5.1787070e-28
   9.9023324e-01   5.0816527e-28
   9.9080896e-01   4.7449298e-28
   9.9138467e-01   4.5891185e-28
   9.9196039e-01   4.3899118e-28
   9.9253611e-01   4.1784487e-28
   9.9311183e-01   4.0300257e-28
   9.9368754e-01   3.9443040e-28
   9.9426326e-01   3.7636771e-28
   9.9483898e-01   3.6277047e-28
   9.9541469e-01   3.4104914e-28
   9.9599041e-01   3.2525577e-28
   9.9656613e-01   3.1119702e-28
   9.9714184e-01   3.0248334e-28
   9.9771756e-01   2.9597996e-28
   9.9829328e-01   2.7581895e-28
   9.9886900e-01   2.6695872e-28
   9.9944471e-01   2.5753479e-28
   1.0000204e+00   2.4684890e-28
   1.0005961e+00   2.3995771e-28
   1.0011719e+00   2.3185851e-28
   1.0017476e+00   2.2511300e-28
   1.0023233e+00   2.1854919e-28
   1.0028990e+00   2.0905485e-28
   1.0034747e+00   2.0126300e-28
   1.0040504e+00   1.9750156e-28
   1.0046262e+00   1.8806410e-28
   1.0052019e+00   1.7775116e-28
   1.0057776e+00   1.6816135e-28
   1.0063533e+00   1.6394884e-28
   1.0069290e+00   1.6019809e-28
   1.0075048e+00   1.5250007e-28
   1.0080805e+00   1.4808764e-28
   1.0086562e+00   1.4222058e-28
   1.0092319e+00   1.3275894e-28
   1.0098076e+00   1.2788761e-28
   1.0103833e+00   1.2084219e-28
   1.0109591e+00   1.1921807e-28
   1.0115348e+00   1.1420558e-28
   1.0121105e+00   1.0833277e-28
   1.0126862e+00   1.0628417e-28
   1.0132619e+00   9.9292396e-29
   1.0138376e+00   9.3453868e-29
   1.0144134e+00   8.8842770e-29
   1.0149891e+00   8.6656254e-29
   1.0155648e+00   8.3772666e-29
   1.0161405e+00   7.9719251e-29
   1.0167162e+00   7.5966424e-29
   1.0172919e+00   7.4556664e-29
   1.0178677e+00   7.1993017e-29
   1.0184434e+00   6.8791972e-29
   1.0190191e+00   6.6086560e-29
   1.0195948e+00   6.2800545e-29
   1.0201705e+00   6.1736369e-29
   1.0207462e+00   5.8123753e-29
   1.0213220e+00   5.4020838e-29
   1.0218977e+00   5.2212882e-29
   1.0224734e+00   4.9552590e-29
   1.0230491e+00   4.8633278e-29
   1.0236248e+00   4.6576113e-29
   1.0242005e+00   4.4492805e-29
   1.0247763e+00   4.3620581e-29
   1.0253520e+00   4.1634326e-29
   1.0259277e+00   4.0884143e-29
   1.0265034e+00   3.8017328e-29
   1.0270791e+00   3.5794292e-29
   1.0276548e+00   3.4324168e-29
   1.0282306e+00   3.2874008e-29
   1.0288063e+00   3.1050449e-29
   1.0293820e+00   3.0305647e-29
   1.0299577e+00   2.8807731e-29
   1.0305334e+00   2.8099396e-29
   1.0311091e+00   2.7110187e-29
   1.0316849e+00   2.6149936e-29
   1.0322606e+00   2.5085035e-29
   1.0328363e+00   2.4212851e-29
   1.0334120e+00   2.3657221e-29
   1.0339877e+00   2.2435146e-29
   1.0345634e+00   2.1235001e-29
   1.0351392e+00   2.0525930e-29
   1.0357149e+00   1.9935997e-29
   1.0362906e+00   1.9276012e-29
   1.0368663e+00   1.7904225e-29
   1.0374420e+00   1.7726213e-29
   1.0380178e+00   1.7084197e-29
   1.0385935e+00   1.6707978e-29
   1.0391692e+00   1.5897752e-29
   1.0397449e+00   1.5536958e-29
   1.0403206e+00   1.4869802e-29
   1.0408963e+00   1.4343039e-29
   1.0414721e+00   1.3475560e-29
   1.0420478e+00   1.3083442e-29
   1.0426235e+00   1.2886014e-29
   1.0431992e+00   1.2061379e-29
   1.0437749e+00   1.1572889e-29
   1.0443506e+00   1.1152728e-29
   1.0449264e+00   1.0893846e-29
   1.0455021e+00   1.0425940e-29
   1.0460778e+00   9.9342653e-30
   1.0466535e+00   9.5712416e-30
   1.0472292e+00   9.3186089e-30
   1.0478049e+00   8.7748199e-30
   1.0483807e+00   8.4653051e-30
   1.0489564e+00   7.9797270e-30
   1.0495321e+00   7.8321208e-30
   1.0501078e+00   7.4605881e-30
   1.0506835e+00   6.8664445e-30
   1.0512592e+00   6.5870344e-30
   1.0518350e+00   6.4821411e-30
   1.0524107e+00   6.2266753e-30
   1.0529864e+00   6.0829130e-30
   1.0535621e+00   5.8346295e-30
   1.0541378e+00   5.5194676e-30
   1.0547135e+00   5.3925214e-30
   1.0552893e+00   5.1796034e-30
   1.0558650e+00   4.9484605e-30
   1.0564407e+00   4.7642288e-30
   1.0570164e+00   4.6934019e-30
   1.0575921e+00   4.3974815e-30
   1.0581678e+00   4.2792915e-30
   1.0587436e+00   4.0656142e-30
   1.0593193e+00   3.9108935e-30
   1.0598950e+00   3.8078002e-30
   1.0604707e+00   3.7484655e-30
   1.0610464e+00   3.5953985e-30
   1.0616221e+00   3.3440644e-30
   1.0621979e+00   3.1987016e-30
   1.0627736e+00   3.1006723e-30
   1.0633493e+00   3.0664969e-30
   1.0639250e+00   2.9662120e-30
   1.0645007e+00   2.8036741e-30
   1.0650765e+00   2.6513208e-30
   1.0656522e+00   2.5175148e-30
   1.0662279e+00   2.4175670e-30
   1.0668036e+00   2.3193438e-30
   1.0673793e+00   2.2249318e-30
   1.0679550e+00   2.1697525e-30
   1.0685308e+00   2.0881612e-30
   1.0691065e+00   1.9925740e-30
   1.0696822e+00   1.8995824e-30
   1.0702579e+00   1.8445765e-30
   1.0708336e+00   1.7477543e-30
   1.0714093e+00   1.7081285e-30
   1.0719851e+00   1.6542726e-30
   1.0725608e+00   1.5085956e-30
   1.0731365e+00   1.4867054e-30
   1.0737122e+00   1.4302050e-30
   1.0742879e+00   1.3856060e-30
   1.0748636e+00   1.3461015e-30
   1.0754394e+00   1.2975746e-30
   1.0760151e+00   1.2405412e-30
   1.0765908e+00   1.2066442e-30
   1.0771665e+00   1.1581790e-30
   1.0777422e+00   1.1110045e-30
   1.0783179e+00   1.0928881e-30
   1.0788937e+00   1.0073457e-30
   1.0794694e+00   9.8128076e-31
   1.0800451e+00   9.3157161e-31
   1.0806208e+00   8.6984403e-31
   1.0811965e+00   8.4765865e-31
   1.0817722e+00   8.1223661e-31
   1.0823480e+00   7.9005784e-31
   1.0829237e+00   7.3666194e-31
   1.0834994e+00   7.1224383e-31
   1.0840751e+00   6.9367666e-31
   1.0846508e+00   6.6614776e-31
   1.0852265e+00   6.4795808e-31
   1.0858023e+00   6.0186679e-31
   1.0863780e+00   5.8490245e-31
   1.0869537e+00   5.4433342e-31
   1.0875294e+00   5.2881938e-31
   1.0881051e+00   5.1034441e-31
   1.0886808e+00   4.9177820e-31
   1.0892566e+00   4.6920106e-31
   1.0898323e+00   4.5024675e-31
   1.0904080e+00   4.3380707e-31
   1.0909837e+00   4.2255620e-31
   1.0915594e+00   4.1003967e-31
   1.0921351e+00   3.9581761e-31
   1.0927109e+00   3.7736619e-31
   1.0932866e+00   3.6192770e-31
   1.0938623e+00   3.5169187e-31
   1.0944380e+00   3.3949923e-31
   1.0950137e+00   3.1578549e-31
   1.0955895e+00   3.0508144e-31
   1.0961652e+00   2.9493224e-31
   1.0967409e+00   2.8213877e-31
   1.0973166e+00   2.6957745e-31
   1.0978923e+00   2.6090271e-31
   1.0984680e+00   2.5329664e-31
   1.0990438e+00   2.4868712e-31
   1.0996195e+00   2.3854825e-31
   1.1001952e+00   2.2935452e-31
   1.1007709e+00   2.1456760e-31
   1.1013466e+00   2.0603426e-31
   1.1019223e+00   2.0242191e-31
   1.1024981e+00   1.9333605e-31
   1.1030738e+00   1.8429428e-31
   1.1036495e+00   1.7527823e-31
   1.1042252e+00   1.7019219e-31
   1.1048009e+00   1.6505988e-31
   1.1053766e+00   1.5915612e-31
   1.1059524e+00   1.5213589e-31
   1.1065281e+00   1.4590669e-31
   1.1071038e+00   1.4004962e-31
   1.1076795e+00   1.3072548e-31
   1.1082552e+00   1.2505044e-31
   1.1088309e+00   1.2246783e-31
   1.1094067e+00   1.1753048e-31
   1.1099824e+00   1.1542017e-31
   1.1105581e+00   1.0789585e-31
   1.1111338e+00   1.0229027e-31
   1.1117095e+00   9.4659948e-32
   1.1122852e+00   9.3446899e-32
   1.1128610e+00   8.8781408e-32
   1.1134367e+00   8.6760688e-32
   1.1140124e+00   8.3834541e-32
   1.1145881e+00   8.0057249e-32
   1.1151638e+00   7.5111588e-32
   1.1157395e+00   7.2648935e-32
   1.1163153e+00   6.9829925e-32
   1.1168910e+00   6.7753799e-32
   1.1174667e+00   6.6615298e-32
   1.1180424e+00   6.3374035e-32
   1.1186181e+00   6.1158791e-32
   1.1191938e+00   5.8810445e-32
   1.1197696e+00   5.6122432e-32
   1.1203453e+00   5.2533932e-32
   1.1209210e+00   4.9577615e-32
   1.1214967e+00   4.8232542e-32
   1.1220724e+00   4.7020214e-32
   1.1226482e+00   4.5360705e-32
   1.1232239e+00   4.3880668e-32
   1.1237996e+00   4.1793469e-32
   1.1243753e+00   3.9979924e-32
   1.1249510e+00   3.8319330e-32
   1.1255267e+00   3.7040994e-32
   1.1261025e+00   3.5975141e-32
   1.1266782e+00   3.4862974e-32
   1.1272539e+00   3.3798481e-32
   1.1278296e+00   3.1870850e-32
   1.1284053e+00   3.0862718e-32
   1.1289810e+00   2.9317285e-32
   1.1295568e+00   2.8252462e-32
   1.1301325e+00   2.7376392e-32
   1.1307082e+00   2.5655951e-32
   1.1312839e+00   2.4831845e-32
   1.1318596e+00   2.4404564e-32
   1.1324353e+00   2.3612833e-32
   1.1330111e+00   2.2685805e-32
   1.1335868e+00   2.1543654e-32
   1.1341625e+00   2.0990421e-32
   1.1347382e+00   2.0046114e-32
   1.1353139e+00   1.9025207e-32
   1.1358896e+00   1.8694485e-32
   1.1364654e+00   1.7728660e-32
   1.1370411e+00   1.7095820e-32
   1.1376168e+00   1.6370511e-32
   1.1381925e+00   1.5021005e-32
   1.1387682e+00   1.4636707e-32
   1.1393439e+00   1.3410102e-32
   1.1399197e+00   1.3132359e-32
   1.1404954e+00   1.2652594e-32
   1.1410711e+00   1.2288500e-32
   1.1416468e+00   1.1558807e-32
   1.1422225e+00   1.1325519e-32
   1.1427982e+00   1.1243009e-32
   1.1433740e+00   1.0722306e-32
   1.1439497e+00   1.0361924e-32
   1.1445254e+00   9.7491614e-33
   1.1451011e+00   9.4254521e-33
   1.1456768e+00   9.2068044e-33
   1.1462525e+00   8.7049905e-33
   1.1468283e+00   8.4080228e-33
   1.1474040e+00   7.9938619e-33
   1.1479797e+00   7.5695057e-33
   1.1485554e+00   7.2583041e-33
   1.1491311e+00   7.1301541e-33
   1.1497068e+00   7.0159630e-33
   1.1502826e+00   6.6033438e-33
   1.1508583e+00   6.3417791e-33


==> Fig_nd/Zakharov_PSO.txt <==
   0.0000000e+00   1.5555528e+03
   5.1633908e-03   1.5555528e+03
   1.0326782e-02   5.2545701e+02
   1.5490173e-02   4.6638481e+02
   2.0653563e-02   4.2970119e+02
   2.5816954e-02   3.7225275e+02
   3.0980345e-02   3.2714852e+02
   3.6143736e-02   2.8987415e+02
   4.1307127e-02   2.6110183e+02
   4.6470518e-02   2.4372385e+02
   5.1633908e-02   2.1630493e+02
   5.6797299e-02   1.8734657e+02
   6.1960690e-02   1.7617079e+02
   6.7124081e-02   1.5388093e+02
   7.2287472e-02   1.4224198e+02
   7.7450863e-02   1.2906255e+02
   8.2614253e-02   1.1764462e+02
   8.7777644e-02   1.0789836e+02
   9.2941035e-02   9.7121445e+01
   9.8104426e-02   8.7857020e+01
   1.0326782e-01   7.9122678e+01
   1.0843121e-01   7.4279537e+01
   1.1359460e-01   6.4047164e+01
   1.1875799e-01   6.0739904e+01
   1.2392138e-01   5.4502008e+01
   1.2908477e-01   4.9508516e+01
   1.3424816e-01   4.6868462e+01
   1.3941155e-01   4.3380721e+01
   1.4457494e-01   3.8972808e+01
   1.4973833e-01   3.7138280e+01
   1.5490173e-01   3.4163220e+01
   1.6006512e-01   3.0545108e+01
   1.6522851e-01   2.8602754e+01
   1.7039190e-01   2.6333826e+01
   1.7555529e-01   2.3797614e+01
   1.8071868e-01   2.3016566e+01
   1.8588207e-01   2.1656151e+01
   1.9104546e-01   1.9736944e+01
   1.9620885e-01   1.8875479e+01
   2.0137224e-01   1.7063963e+01
   2.0653563e-01   1.6208216e+01
   2.1169902e-01   1.5145737e+01
   2.1686242e-01   1.4442788e+01
   2.2202581e-01   1.3415403e+01
   2.2718920e-01   1.2716408e+01
   2.3235259e-01   1.2093520e+01
   2.3751598e-01   1.1091868e+01
   2.4267937e-01   1.0660386e+01
   2.4784276e-01   9.9552248e+00
   2.5300615e-01   9.5974469e+00
   2.5816954e-01   8.8253927e+00
   2.6333293e-01   8.4165204e+00
   2.6849632e-01   8.0182840e+00
   2.7365971e-01   7.6014169e+00
   2.7882311e-01   7.0412485e+00
   2.8398650e-01   6.6220477e+00
   2.8914989e-01   6.2916199e+00
   2.9431328e-01   5.7429749e+00
   2.9947667e-01   5.5252798e+00
   3.0464006e-01   5.2949303e+00
   3.0980345e-01   5.0582022e+00
   3.1496684e-01   4.8477624e+00
   3.2013023e-01   4.5448242e+00
   3.2529362e-01   4.1594058e+00
   3.3045701e-01   3.9715476e+00
   3.3562040e-01   3.7991472e+00
   3.4078380e-01   3.4563846e+00
   3.4594719e-01   3.2444133e+00
   3.5111058e-01   3.1105199e+00
   3.5627397e-01   2.9346744e+00
   3.6143736e-01   2.7136592e+00
   3.6660075e-01   2.6199231e+00
   3.7176414e-01   2.4419255e+00
   3.7692753e-01   2.3355391e+00
   3.8209092e-01   2.2153510e+00
   3.8725431e-01   2.0591333e+00
   3.9241770e-01   1.9219358e+00
   3.9758109e-01   1.8234692e+00
   4.0274449e-01   1.6824013e+00
   4.0790788e-01   1.5628195e+00
   4.1307127e-01   1.5037709e+00
   4.1823466e-01   1.4065220e+00
   4.2339805e-01   1.2880046e+00
   4.2856144e-01   1.2640032e+00
   4.3372483e-01   1.1888784e+00
   4.3888822e-01   1.1304415e+00
   4.4405161e-01   1.0523850e+00
   4.4921500e-01   1.0192490e+00
   4.5437839e-01   9.3930020e-01
   4.5954178e-01   8.7211073e-01
   4.6470518e-01   8.0482715e-01
   4.6986857e-01   7.6059715e-01
   4.7503196e-01   6.9487940e-01
   4.8019535e-01   6.4798849e-01
   4.8535874e-01   6.1640772e-01
   4.9052213e-01   5.8248892e-01
   4.9568552e-01   5.3821836e-01
   5.0084891e-01   5.0068846e-01
   5.0601230e-01   4.6830476e-01
   5.1117569e-01   4.2849911e-01
   5.1633908e-01   4.0944669e-01
   5.2150247e-01   3.8471395e-01
   5.2666587e-01   3.6202971e-01
   5.3182926e-01   3.2958459e-01
   5.3699265e-01   3.1034929e-01
   5.4215604e-01   2.8628546e-01
   5.4731943e-01   2.6190681e-01
   5.5248282e-01   2.4642762e-01
   5.5764621e-01   2.4135097e-01
   5.6280960e-01   2.2647263e-01
   5.6797299e-01   2.0871622e-01
   5.7313638e-01   1.9022854e-01
   5.7829977e-01   1.7518945e-01
   5.8346316e-01   1.6064985e-01
   5.8862656e-01   1.4961958e-01
   5.9378995e-01   1.3859307e-01
   5.9895334e-01   1.2760316e-01
   6.0411673e-01   1.1941577e-01
   6.0928012e-01   1.0937354e-01
   6.1444351e-01   1.0363261e-01
   6.1960690e-01   9.4972031e-02
   6.2477029e-01   8.6836104e-02
   6.2993368e-01   7.8556813e-02
   6.3509707e-01   7.3595067e-02
   6.4026046e-01   7.0323131e-02
   6.4542385e-01   6.5615386e-02
   6.5058725e-01   6.2591040e-02
   6.5575064e-01   5.8472669e-02
   6.6091403e-01   5.3344380e-02
   6.6607742e-01   4.9632757e-02
   6.7124081e-01   4.6403749e-02
   6.7640420e-01   4.3625147e-02
   6.8156759e-01   4.0472026e-02
   6.8673098e-01   3.6983268e-02
   6.9189437e-01   3.4563259e-02
   6.9705776e-01   3.2109539e-02
   7.0222115e-01   3.0638542e-02
   7.0738455e-01   2.7732875e-02
   7.1254794e-01   2.6330182e-02
   7.1771133e-01   2.3828756e-02
   7.2287472e-01   2.1705208e-02
   7.2803811e-01   2.1206074e-02
   7.3320150e-01   1.7981179e-02
   7.3836489e-01   1.6947840e-02
   7.4352828e-01   1.5957024e-02
   7.4869167e-01   1.4792667e-02
   7.5385506e-01   1.4198431e-02
   7.5901845e-01   1.3034182e-02
   7.6418184e-01   1.1659994e-02
   7.6934524e-01   1.0948859e-02
   7.7450863e-01   9.8876277e-03
   7.7967202e-01   8.8123881e-03
   7.8483541e-01   8.2832033e-03
   7.8999880e-01   7.7384998e-03
   7.9516219e-01   7.6469556e-03
   8.0032558e-01   6.2759365e-03
   8.0548897e-01   6.0220000e-03
   8.1065236e-01   5.5786156e-03
   8.1581575e-01   5.0030272e-03
   8.2097914e-01   4.7313907e-03
   8.2614253e-01   4.4722626e-03
   8.3130593e-01   3.9221806e-03
   8.3646932e-01   3.6007421e-03
   8.4163271e-01   3.4095522e-03
   8.4679610e-01   3.1530219e-03
   8.5195949e-01   2.9160674e-03
   8.5712288e-01   2.5495712e-03
   8.6228627e-01   2.4432657e-03
   8.6744966e-01   2.2480823e-03
   8.7261305e-01   2.0811687e-03
   8.7777644e-01   1.8839414e-03
   8.8293983e-01   1.6721493e-03
   8.8810322e-01   1.5794543e-03
   8.9326662e-01   1.4953294e-03
   8.9843001e-01   1.3568829e-03
   9.0359340e-01   1.1902792e-03
   9.0875679e-01   1.1346845e-03
   9.1392018e-01   1.0104010e-03
   9.1908357e-01   9.3195137e-04
   9.2424696e-01   8.5030733e-04
   9.2941035e-01   8.0875726e-04
   9.3457374e-01   7.2276256e-04
   9.3973713e-01   6.8198224e-04
   9.4490052e-01   6.4569394e-04
   9.5006391e-01   5.9698814e-04
   9.5522731e-01   5.1494605e-04
   9.6039070e-01   4.7432039e-04
   9.6555409e-01   4.4832386e-04
   9.7071748e-01   4.0399420e-04
   9.7588087e-01   3.7641170e-04
   9.8104426e-01   3.4055345e-04
   9.8620765e-01   3.2324537e-04
   9.9137104e-01   3.1223803e-04
   9.9653443e-01   2.7468342e-04
   1.0016978e+00   2.5624089e-04
   1.0068612e+00   2.3900623e-04
   1.0120246e+00   2.1344194e-04
   1.0171880e+00   2.0156921e-04
   1.0223514e+00   1.8443413e-04
   1.0275148e+00   1.7647863e-04
   1.0326782e+00   1.5590204e-04
   1.0378416e+00   1.3925043e-04
   1.0430049e+00   1.2647604e-04
   1.0481683e+00   1.1706381e-04
   1.0533317e+00   1.0820005e-04
   1.0584951e+00   9.8003085e-05
   1.0636585e+00   9.3882012e-05
   1.0688219e+00   8.4476431e-05
   1.0739853e+00   7.7174832e-05
   1.0791487e+00   6.8426343e-05
   1.0843121e+00   6.2408348e-05
   1.0894755e+00   5.9177195e-05
   1.0946389e+00   5.5195840e-05
   1.0998022e+00   5.0879495e-05
   1.1049656e+00   4.5351702e-05
   1.1101290e+00   3.8597658e-05
   1.1152924e+00   3.5153072e-05
   1.1204558e+00   3.1748370e-05
   1.1256192e+00   3.1224992e-05
   1.1307826e+00   2.8173158e-05
   1.1359460e+00   2.7004815e-05
   1.1411094e+00   2.5947044e-05
   1.1462728e+00   2.1675645e-05
   1.1514362e+00   2.0347668e-05
   1.1565995e+00   1.8330394e-05
   1.1617629e+00   1.7617766e-05
   1.1669263e+00   1.6431992e-05
   1.1720897e+00   1.4290708e-05
   1.1772531e+00   1.4092914e-05
   1.1824165e+00   1.3292611e-05
   1.1875799e+00   1.1618810e-05
   1.1927433e+00   1.1079806e-05
   1.1979067e+00   1.0494688e-05
   1.2030701e+00   9.9539000e-06
   1.2082335e+00   9.3594748e-06
   1.2133968e+00   8.1579102e-06
   1.2185602e+00   7.5396410e-06
   1.2237236e+00   6.6731848e-06
   1.2288870e+00   6.1867520e-06
   1.2340504e+00   5.1154947e-06
   1.2392138e+00   5.0423316e-06
   1.2443772e+00   4.6992086e-06
   1.2495406e+00   4.1435701e-06
   1.2547040e+00   4.0123918e-06
   1.2598674e+00   3.5988826e-06
   1.2650308e+00   3.4948488e-06
   1.2701941e+00   3.1789983e-06
   1.2753575e+00   2.8016401e-06
   1.2805209e+00   2.5741217e-06
   1.2856843e+00   2.2864635e-06
   1.2908477e+00   2.2236888e-06
   1.2960111e+00   2.0211535e-06
   1.3011745e+00   1.7935881e-06
   1.3063379e+00   1.7332575e-06
   1.3115013e+00   1.4967643e-06
   1.3166647e+00   1.3988571e-06
   1.3218281e+00   1.3044934e-06
   1.3269914e+00   1.2238124e-06
   1.3321548e+00   1.1017577e-06
   1.3373182e+00   1.0144515e-06
   1.3424816e+00   9.6122672e-07
   1.3476450e+00   8.5941378e-07
   1.3528084e+00   8.2141010e-07
   1.3579718e+00   7.3383889e-07
   1.3631352e+00   6.9923173e-07
   1.3682986e+00   5.9617642e-07
   1.3734620e+00   5.5349799e-07
   1.3786254e+00   5.0671669e-07
   1.3837887e+00   4.7782933e-07
   1.3889521e+00   4.2858001e-07
   1.3941155e+00   4.0092745e-07
   1.3992789e+00   3.4465448e-07
   1.4044423e+00   3.2144805e-07
   1.4096057e+00   3.0263555e-07
   1.4147691e+00   2.8414451e-07
   1.4199325e+00   2.5800294e-07
   1.4250959e+00   2.3525799e-07
   1.4302593e+00   2.2246675e-07
   1.4354227e+00   1.9631630e-07
   1.4405860e+00   1.8662727e-07
   1.4457494e+00   1.7012800e-07
   1.4509128e+00   1.5939687e-07
   1.4560762e+00   1.4832539e-07
   1.4612396e+00   1.3327294e-07
   1.4664030e+00   1.2081729e-07
   1.4715664e+00   1.0875630e-07
   1.4767298e+00   9.8882829e-08
   1.4818932e+00   8.8618518e-08
   1.4870566e+00   8.7182239e-08
   1.4922200e+00   7.8498375e-08
   1.4973833e+00   7.0702446e-08
   1.5025467e+00   6.5984373e-08
   1.5077101e+00   6.0704809e-08
   1.5128735e+00   5.8923195e-08
   1.5180369e+00   5.3643247e-08
   1.5232003e+00   5.1216886e-08
   1.5283637e+00   4.4691293e-08
   1.5335271e+00   4.1790561e-08
   1.5386905e+00   3.7225420e-08
   1.5438539e+00   3.4966971e-08
   1.5490173e+00   3.1407292e-08
   1.5541806e+00   2.9754625e-08
   1.5593440e+00   2.7589733e-08
   1.5645074e+00   2.4924729e-08
   1.5696708e+00   2.3395803e-08
   1.5748342e+00   2.1530993e-08
   1.5799976e+00   1.8001625e-08
   1.5851610e+00   1.6335367e-08
   1.5903244e+00   1.5668134e-08
   1.5954878e+00   1.4174566e-08
   1.6006512e+00   1.3791357e-08
   1.6058146e+00   1.2573502e-08
   1.6109779e+00   1.0836160e-08
   1.6161413e+00   9.7938415e-09
   1.6213047e+00   9.1259863e-09
   1.6264681e+00   8.8691350e-09
   1.6316315e+00   8.5569709e-09
   1.6367949e+00   7.7547735e-09
   1.6419583e+00   7.1063669e-09
   1.6471217e+00   6.5091018e-09
   1.6522851e+00   6.0284394e-09
   1.6574485e+00   5.4891027e-09
   1.6626119e+00   5.0107876e-09
   1.6677752e+00   4.6779544e-09
   1.6729386e+00   4.2336217e-09
   1.6781020e+00   4.0269663e-09
   1.6832654e+00   3.9122220e-09
   1.6884288e+00   3.4581672e-09
   1.6935922e+00   3.2014648e-09
   1.6987556e+00   2.7092106e-09
   1.7039190e+00   2.5505228e-09
   1.7090824e+00   2.3512575e-09
   1.7142458e+00   2.1261535e-09
   1.7194091e+00   1.9658899e-09
   1.7245725e+00   1.8771825e-09
   1.7297359e+00   1.7411508e-09
   1.7348993e+00   1.6142424e-09
   1.7400627e+00   1.4747338e-09
   1.7452261e+00   1.3747840e-09
   1.7503895e+00   1.2788725e-09
   1.7555529e+00   1.1935427e-09
   1.7607163e+00   1.0958653e-09
   1.7658797e+00   9.6282543e-10
   1.7710431e+00   9.0260636e-10
   1.7762064e+00   8.1917416e-10
   1.7813698e+00   7.3529823e-10
   1.7865332e+00   6.4605531e-10
   1.7916966e+00   5.6626359e-10
   1.7968600e+00   5.4742978e-10
   1.8020234e+00   5.1523727e-10
   1.8071868e+00   4.6158423e-10
   1.8123502e+00   4.4162244e-10
   1.8175136e+00   3.9083004e-10
   1.8226770e+00   3.5824989e-10
   1.8278404e+00   3.5246683e-10
   1.8330037e+00   3.1297934e-10
   1.8381671e+00   2.7919780e-10
   1.8433305e+00   2.5110378e-10
   1.8484939e+00   2.3162960e-10
   1.8536573e+00   2.1424298e-10
   1.8588207e+00   1.9840726e-10
   1.8639841e+00   1.7501649e-10
   1.8691475e+00   1.6945963e-10
   1.8743109e+00   1.5727595e-10
   1.8794743e+00   1.4141207e-10
   1.8846377e+00   1.3173682e-10
   1.8898010e+00   1.2171907e-10
   1.8949644e+00   1.1336384e-10
   1.9001278e+00   1.0301663e-10
   1.9052912e+00   9.4240115e-11
   1.9104546e+00   8.8579533e-11
   1.9156180e+00   8.3887453e-11
   1.9207814e+00   7.0340797e-11
   1.9259448e+00   6.1043703e-11
   1.9311082e+00   5.7655018e-11
   1.9362716e+00   5.5089530e-11
   1.9414350e+00   5.1287636e-11
   1.9465983e+00   4.4522380e-11
   1.9517617e+00   4.3784879e-11
   1.9569251e+00   3.8486713e-11
   1.9620885e+00   3.6778948e-11
   1.9672519e+00   3.2383667e-11
   1.9724153e+00   3.0852201e-11
   1.9775787e+00   3.0402158e-11
   1.9827421e+00   2.6327604e-11
   1.9879055e+00   2.5329501e-11
   1.9930689e+00   2.1660209e-11
   1.9982323e+00   2.0450218e-11
   2.0033956e+00   2.0133849e-11
   2.0085590e+00   1.7897613e-11
   2.0137224e+00   1.7173140e-11
   2.0188858e+00   1.5834549e-11
   2.0240492e+00   1.4748222e-11
   2.0292126e+00   1.3978102e-11
   2.0343760e+00   1.2023070e-11
   2.0395394e+00   1.0930969e-11
   2.0447028e+00   1.0325827e-11
   2.0498662e+00   9.3557351e-12
   2.0550296e+00   8.7287725e-12
   2.0601929e+00   8.1062092e-12
   2.0653563e+00   6.9157096e-12
   2.0705197e+00   6.2428691e-12
   2.0756831e+00   5.9161005e-12
   2.0808465e+00   5.5484695e-12
   2.0860099e+00   5.0128373e-12
   2.0911733e+00   4.7729534e-12
   2.0963367e+00   4.4076653e-12
   2.1015001e+00   4.1979837e-12
   2.1066635e+00   3.8772171e-12
   2.1118269e+00   3.4987218e-12
   2.1169902e+00   3.2804903e-12
   2.1221536e+00   2.8599521e-12
   2.1273170e+00   2.6938445e-12
   2.1324804e+00   2.4376781e-12
   2.1376438e+00   2.1932838e-12
   2.1428072e+00   2.0085167e-12
   2.1479706e+00   1.7890467e-12
   2.1531340e+00   1.5824276e-12
   2.1582974e+00   1.5489384e-12
   2.1634608e+00   1.3697204e-12
   2.1686242e+00   1.2688622e-12
   2.1737875e+00   1.2153730e-12
   2.1789509e+00   1.1256599e-12
   2.1841143e+00   1.0329678e-12
   2.1892777e+00   9.6136196e-13
   2.1944411e+00   9.4167262e-13
   2.1996045e+00   8.1960375e-13
   2.2047679e+00   7.5206985e-13
   2.2099313e+00   7.0181474e-13
   2.2150947e+00   6.6198348e-13
   2.2202581e+00   6.3025172e-13
   2.2254215e+00   5.6283760e-13
   2.2305848e+00   5.1571848e-13
   2.2357482e+00   4.6686336e-13
   2.2409116e+00   4.3555721e-13
   2.2460750e+00   3.8606099e-13
   2.2512384e+00   3.7750276e-13
   2.2564018e+00   3.4286192e-13
   2.2615652e+00   3.1323584e-13
   2.2667286e+00   2.7780632e-13
   2.2718920e+00   2.5005651e-13
   2.2770554e+00   2.3996923e-13
   2.2822188e+00   2.2216087e-13
   2.2873821e+00   2.1017460e-13
   2.2925455e+00   1.8837722e-13
   2.2977089e+00   1.7945558e-13
   2.3028723e+00   1.5952191e-13
   2.3080357e+00   1.4761645e-13
   2.3131991e+00   1.4415773e-13
   2.3183625e+00   1.2343385e-13
   2.3235259e+00   1.2207661e-13
   2.3286893e+00   1.0059388e-13
   2.3338527e+00   9.8517840e-14
   2.3390161e+00   9.0542300e-14
   2.3441794e+00   8.1904568e-14
   2.3493428e+00   7.7334108e-14
   2.3545062e+00   7.2450781e-14
   2.3596696e+00   6.3800159e-14
   2.3648330e+00   5.7692697e-14
   2.3699964e+00   5.5699739e-14
   2.3751598e+00   4.6225544e-14
   2.3803232e+00   4.4122842e-14
   2.3854866e+00   4.3734865e-14
   2.3906500e+00   3.8339936e-14
   2.3958133e+00   3.6498461e-14
   2.4009767e+00   3.3992922e-14
   2.4061401e+00   2.8644029e-14
   2.4113035e+00   2.5261572e-14
   2.4164669e+00   2.1995381e-14
   2.4216303e+00   2.1995381e-14
   2.4267937e+00   2.0572713e-14
   2.4319571e+00   1.9030810e-14
   2.4371205e+00   1.7212885e-14
   2.4422839e+00   1.5939048e-14
   2.4474473e+00   1.4016009e-14
   2.4526106e+00   1.2964882e-14
   2.4577740e+00   1.2598268e-14
   2.4629374e+00   1.1153476e-14
   2.4681008e+00   1.0282292e-14
   2.4732642e+00   9.4194195e-15
   2.4784276e+00   8.5462194e-15
   2.4835910e+00   7.6202218e-15
   2.4887544e+00   7.0194437e-15
   2.4939178e+00   6.2090728e-15
   2.4990812e+00   5.5046798e-15
   2.5042446e+00   5.0012176e-15
   2.5094079e+00   4.5756767e-15
   2.5145713e+00   4.2630826e-15
   2.5197347e+00   3.9297541e-15
   2.5248981e+00   3.5571680e-15
   2.5300615e+00   3.3583040e-15
   2.5352249e+00   2.9550094e-15
   2.5403883e+00   2.7139018e-15
   2.5455517e+00   2.4830483e-15
   2.5507151e+00   2.2752429e-15
   2.5558785e+00   2.2565750e-15
   2.5610419e+00   1.9329364e-15
   2.5662052e+00   1.8303690e-15
   2.5713686e+00   1.6306642e-15
   2.5765320e+00   1.5273170e-15

